A Deep Uzawa-Lagrange Multiplier Approach for Boundary Conditions in PINNs and Deep Ritz Methods

We introduce a deep learning-based framework for weakly enforcing boundary conditions in the numerical approximation of partial differential equations. Building on existing physics-informed neural network and deep Ritz methods, we propose the Deep Uzawa algorithm, which incorporates Lagrange multipliers to handle boundary conditions effectively. This modification requires only a minor computational adjustment but ensures enhanced convergence properties and provably accurate enforcement of boundary conditions, even for singularly perturbed problems. We provide a comprehensive mathematical analysis demonstrating the convergence of the scheme and validate the effectiveness of the Deep Uzawa algorithm through numerical experiments, including high-dimensional, singularly perturbed problems and those posed over non-convex domains.

==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
8.183894678950309753e-03,-7.001256197690963745e-02
8.623319119215011597e-02,-3.056377172470092773e-03
1.601540297269821167e-01,7.200367003679275513e-02
2.325300425291061401e-01,1.454958617687225342e-01
3.040322363376617432e-01,2.182257920503616333e-01
3.746883571147918701e-01,2.900763750076293945e-01
4.444084167480468750e-01,3.608344197273254395e-01
5.132806301116943359e-01,4.306576848030090332e-01
5.812793374061584473e-01,4.996709525585174561e-01
6.482326388359069824e-01,5.676333904266357422e-01
7.143365144729614258e-01,6.346963047981262207e-01
7.797055244445800781e-01,7.010074257850646973e-01
8.441725373268127441e-01,7.663460373878479004e-01
9.078490734100341797e-01,8.309768438339233398e-01
9.706364870071411133e-01,8.946149349212646484e-01
1.032636761665344238e+00,9.574928283691406250e-01
1.093963742256164551e+00,1.019694805145263672e+00
1.154357910156250000e+00,1.081011056900024414e+00
1.214004278182983398e+00,1.141393065452575684e+00
1.272958040237426758e+00,1.201023340225219727e+00
1.331005573272705078e+00,1.259883165359497070e+00
1.388418436050415039e+00,1.317986726760864258e+00
1.445137619972229004e+00,1.375487685203552246e+00
1.501140475273132324e+00,1.432337522506713867e+00
1.556319475173950195e+00,1.488438725471496582e+00
1.610753536224365234e+00,1.543634772300720215e+00
1.664581179618835449e+00,1.598171472549438477e+00
1.717767596244812012e+00,1.652073144912719727e+00
1.770260453224182129e+00,1.705320358276367188e+00
1.822080016136169434e+00,1.757913470268249512e+00
1.873251438140869141e+00,1.809839963912963867e+00
1.923776984214782715e+00,1.861090183258056641e+00
1.973650217056274414e+00,1.911669611930847168e+00
2.022872924804687500e+00,1.961596727371215820e+00
2.071456193923950195e+00,2.010902881622314453e+00
2.119398117065429688e+00,2.059628248214721680e+00
2.166711807250976562e+00,2.107793331146240234e+00
2.213446855545043945e+00,2.155342817306518555e+00
2.259569883346557617e+00,2.202054738998413086e+00
2.305185079574584961e+00,2.248235940933227539e+00
2.350119113922119141e+00,2.293744802474975586e+00
2.394560575485229492e+00,2.338745594024658203e+00
2.438357114791870117e+00,2.383051633834838867e+00
2.481657266616821289e+00,2.426906347274780273e+00
2.524342060089111328e+00,2.470020771026611328e+00
2.566459417343139648e+00,2.512768507003784180e+00
2.607938289642333984e+00,2.554777145385742188e+00
2.648955583572387695e+00,2.596422910690307617e+00
2.689338445663452148e+00,2.637400627136230469e+00
2.729290008544921875e+00,2.677960872650146484e+00
2.768653392791748047e+00,2.717918872833251953e+00
2.807595491409301758e+00,2.757457494735717773e+00
2.845979452133178711e+00,2.796416282653808594e+00
2.883938074111938477e+00,2.834941625595092773e+00
2.921383857727050781e+00,2.872936964035034180e+00
2.958379268646240234e+00,2.910481452941894531e+00
2.994911432266235352e+00,2.947537899017333984e+00
3.030992507934570312e+00,2.984138011932373047e+00
3.066623926162719727e+00,3.020283460617065430e+00
3.101812362670898438e+00,3.055972814559936523e+00
3.136566638946533203e+00,3.091220140457153320e+00
3.170886278152465820e+00,3.126034259796142578e+00
3.204771041870117188e+00,3.160419702529907227e+00
3.238223075866699219e+00,3.194381952285766602e+00
3.271244764328002930e+00,3.227930068969726562e+00
3.303844213485717773e+00,3.261057138442993164e+00
3.336013793945312500e+00,3.293655633926391602e+00
3.367700099945068359e+00,3.325770378112792969e+00
3.398987293243408203e+00,3.357653379440307617e+00
3.429944753646850586e+00,3.388895988464355469e+00
3.460390806198120117e+00,3.419943809509277344e+00
3.490539789199829102e+00,3.450446605682373047e+00
3.520249843597412109e+00,3.480691671371459961e+00
3.549596786499023438e+00,3.510624647140502930e+00
3.578649044036865234e+00,3.539957523345947266e+00
3.607377529144287109e+00,3.569056510925292969e+00
3.635720252990722656e+00,3.597688198089599609e+00
3.663628339767456055e+00,3.625874996185302734e+00
3.691159486770629883e+00,3.653963804244995117e+00
3.718256473541259766e+00,3.681511640548706055e+00
3.745149135589599609e+00,3.708705902099609375e+00
3.771565437316894531e+00,3.735551118850708008e+00
3.797736644744873047e+00,3.762128114700317383e+00
3.823472023010253906e+00,3.788240909576416016e+00
3.848984241485595703e+00,3.814175605773925781e+00
3.874061584472656250e+00,3.839807987213134766e+00
3.898785829544067383e+00,3.864996194839477539e+00
3.923290729522705078e+00,3.889765501022338867e+00
3.947471857070922852e+00,3.914409875869750977e+00
3.971309423446655273e+00,3.938702106475830078e+00
3.994894027709960938e+00,3.962563753128051758e+00
4.018195629119873047e+00,3.986063480377197266e+00
4.041228294372558594e+00,4.009473323822021484e+00
4.063942432403564453e+00,4.032526969909667969e+00
4.086271762847900391e+00,4.055176258087158203e+00
4.108407497406005859e+00,4.077703952789306641e+00
4.130165100097656250e+00,4.099936008453369141e+00
4.151669979095458984e+00,4.121870040893554688e+00
4.172950267791748047e+00,4.143311977386474609e+00
4.193982124328613281e+00,4.164601325988769531e+00
4.214697837829589844e+00,4.185673236846923828e+00
4.235221862792968750e+00,4.206471920013427734e+00
4.255377769470214844e+00,4.226991176605224609e+00
4.275288105010986328e+00,4.247137546539306641e+00
4.294934272766113281e+00,4.267122268676757812e+00
4.314401626586914062e+00,4.286878585815429688e+00
4.333659172058105469e+00,4.306456089019775391e+00
4.352705001831054688e+00,4.325617790222167969e+00
4.371459960937500000e+00,4.344617843627929688e+00
4.389989376068115234e+00,4.363304138183593750e+00
4.408123016357421875e+00,4.381676197052001953e+00
4.426173210144042969e+00,4.399874687194824219e+00
4.443908691406250000e+00,4.417828559875488281e+00
4.461382865905761719e+00,4.435638904571533203e+00
4.478687763214111328e+00,4.453227519989013672e+00
4.495675086975097656e+00,4.470529556274414062e+00
4.512461185455322266e+00,4.487746715545654297e+00
4.529015064239501953e+00,4.504679679870605469e+00
4.545463562011718750e+00,4.521286487579345703e+00
4.561656951904296875e+00,4.537707328796386719e+00
4.577600002288818359e+00,4.554061889648437500e+00
4.593488693237304688e+00,4.570174217224121094e+00
4.609026432037353516e+00,4.586061477661132812e+00
4.624411106109619141e+00,4.601593017578125000e+00
4.639544963836669922e+00,4.617154121398925781e+00
4.654619693756103516e+00,4.632293224334716797e+00
4.669377803802490234e+00,4.647365570068359375e+00
4.684048175811767578e+00,4.662126541137695312e+00
4.698509216308593750e+00,4.676798820495605469e+00
4.712840557098388672e+00,4.691305637359619141e+00
4.727004528045654297e+00,4.705693244934082031e+00
4.740946292877197266e+00,4.719722747802734375e+00
4.754709243774414062e+00,4.733549118041992188e+00
4.768320083618164062e+00,4.747241497039794922e+00
4.781704425811767578e+00,4.760739803314208984e+00
4.795011997222900391e+00,4.774204730987548828e+00
4.808015823364257812e+00,4.787556171417236328e+00
4.820919990539550781e+00,4.800521373748779297e+00
4.833603382110595703e+00,4.813418865203857422e+00
4.846076965332031250e+00,4.826327800750732422e+00
4.858443260192871094e+00,4.838868141174316406e+00
4.870411872863769531e+00,4.851884365081787109e+00
4.882449626922607422e+00,4.864243984222412109e+00
4.894411563873291016e+00,4.876391410827636719e+00
4.906123638153076172e+00,4.888349533081054688e+00
4.917717933654785156e+00,4.900192737579345703e+00
4.929149627685546875e+00,4.911798000335693359e+00
4.940470695495605469e+00,4.923417568206787109e+00
4.951545715332031250e+00,4.934859752655029297e+00
4.962548255920410156e+00,4.946226119995117188e+00
4.973443984985351562e+00,4.957117080688476562e+00
4.984218120574951172e+00,4.968208789825439453e+00
4.994708061218261719e+00,4.978964805603027344e+00
5.005143642425537109e+00,4.989754199981689453e+00
5.015505790710449219e+00,5.000151634216308594e+00
5.025764942169189453e+00,5.010637283325195312e+00
5.035894393920898438e+00,5.020874977111816406e+00
5.045919418334960938e+00,5.030357360839843750e+00
5.055800437927246094e+00,5.040312767028808594e+00
5.065488338470458984e+00,5.050189495086669922e+00
5.074996948242187500e+00,5.060081958770751953e+00
5.084339618682861328e+00,5.069843769073486328e+00
5.093716621398925781e+00,5.079087257385253906e+00
5.102872371673583984e+00,5.088411808013916016e+00
5.111913681030273438e+00,5.097997188568115234e+00
5.120843887329101562e+00,5.107550144195556641e+00
5.129709243774414062e+00,5.115798950195312500e+00
5.138453483581542969e+00,5.124569416046142578e+00
5.146873950958251953e+00,5.133573532104492188e+00
5.155396461486816406e+00,5.141530513763427734e+00
5.163849830627441406e+00,5.150195121765136719e+00
5.172214508056640625e+00,5.158278465270996094e+00
5.180509090423583984e+00,5.166076183319091797e+00
5.188503742218017578e+00,5.174470901489257812e+00
5.196433544158935547e+00,5.182650089263916016e+00
5.204398155212402344e+00,5.190717697143554688e+00
5.212152481079101562e+00,5.198740005493164062e+00
5.219816684722900391e+00,5.206672668457031250e+00
5.227416515350341797e+00,5.214828014373779297e+00
5.234845638275146484e+00,5.222799777984619141e+00
5.242331981658935547e+00,5.230224132537841797e+00
5.249656677246093750e+00,5.237720489501953125e+00
5.256975650787353516e+00,5.244712352752685547e+00
5.264242172241210938e+00,5.251212120056152344e+00
5.271355628967285156e+00,5.258305072784423828e+00
5.278231143951416016e+00,5.265762805938720703e+00
5.284959793090820312e+00,5.272899150848388672e+00
5.291840076446533203e+00,5.279312610626220703e+00
5.298469066619873047e+00,5.286182880401611328e+00
5.305112838745117188e+00,5.292786598205566406e+00
5.311526775360107422e+00,5.299704074859619141e+00
5.317799091339111328e+00,5.306222438812255859e+00
5.324170112609863281e+00,5.312610626220703125e+00
5.330394744873046875e+00,5.319032192230224609e+00
5.336584568023681641e+00,5.325262069702148438e+00
5.342432498931884766e+00,5.331968307495117188e+00
5.348513126373291016e+00,5.338011264801025391e+00
5.354485034942626953e+00,5.343795299530029297e+00
5.360342025756835938e+00,5.349871635437011719e+00
5.366009235382080078e+00,5.355785846710205078e+00
5.371612548828125000e+00,5.361886024475097656e+00
5.377493858337402344e+00,5.367486476898193359e+00
5.382956981658935547e+00,5.373156070709228516e+00
5.388310909271240234e+00,5.378833770751953125e+00
5.393726348876953125e+00,5.384409904479980469e+00
5.399157047271728516e+00,5.389698982238769531e+00
5.404429912567138672e+00,5.394975185394287109e+00
5.409818172454833984e+00,5.400081157684326172e+00
5.414956569671630859e+00,5.405269622802734375e+00
5.420170307159423828e+00,5.410513401031494141e+00
5.425174713134765625e+00,5.415740013122558594e+00
5.430176258087158203e+00,5.420715808868408203e+00
5.435130119323730469e+00,5.425850391387939453e+00
5.439905643463134766e+00,5.430623531341552734e+00
5.444810867309570312e+00,5.435497283935546875e+00
5.449570178985595703e+00,5.440403461456298828e+00
5.454304695129394531e+00,5.444695472717285156e+00
5.458810806274414062e+00,5.449487209320068359e+00
5.463030815124511719e+00,5.454066276550292969e+00
5.467581748962402344e+00,5.458219051361083984e+00
5.472039699554443359e+00,5.462615966796875000e+00
5.476364612579345703e+00,5.467088222503662109e+00
5.480618953704833984e+00,5.471523284912109375e+00
5.484933853149414062e+00,5.476029396057128906e+00
5.489192008972167969e+00,5.480455398559570312e+00
5.493510246276855469e+00,5.484500408172607422e+00
5.497501850128173828e+00,5.488416671752929688e+00
5.501461029052734375e+00,5.492436885833740234e+00
5.505529880523681641e+00,5.496183395385742188e+00
5.509483337402343750e+00,5.500341415405273438e+00
5.513291835784912109e+00,5.504352092742919922e+00
5.516764163970947266e+00,5.508940219879150391e+00
5.520638942718505859e+00,5.512773036956787109e+00
5.524301052093505859e+00,5.516962051391601562e+00
5.528017997741699219e+00,5.520743846893310547e+00
5.531511783599853516e+00,5.524504661560058594e+00
5.535131931304931641e+00,5.527479171752929688e+00
5.538746356964111328e+00,5.531072139739990234e+00
5.542260646820068359e+00,5.534576416015625000e+00
5.545604228973388672e+00,5.538048267364501953e+00
5.549014568328857422e+00,5.541626930236816406e+00
5.552454948425292969e+00,5.544926643371582031e+00
5.555776119232177734e+00,5.548164844512939453e+00
5.559123516082763672e+00,5.551300048828125000e+00
5.562506675720214844e+00,5.554584026336669922e+00
5.565753936767578125e+00,5.557534694671630859e+00
5.569060802459716797e+00,5.560061454772949219e+00
5.572363376617431641e+00,5.563363552093505859e+00
5.575595378875732422e+00,5.566107273101806641e+00
5.578662395477294922e+00,5.569169044494628906e+00
5.581728458404541016e+00,5.572391986846923828e+00
5.584607601165771484e+00,5.575431823730468750e+00
5.587530136108398438e+00,5.578453540802001953e+00
5.590438842773437500e+00,5.581461906433105469e+00
5.593409061431884766e+00,5.584639549255371094e+00
5.596052646636962891e+00,5.588134288787841797e+00
5.598813533782958984e+00,5.590921401977539062e+00
5.601549148559570312e+00,5.593320846557617188e+00
5.604375839233398438e+00,5.596179008483886719e+00
5.606965541839599609e+00,5.598976612091064453e+00
5.609575271606445312e+00,5.601831912994384766e+00
5.612312316894531250e+00,5.604427814483642578e+00
5.614868640899658203e+00,5.606802940368652344e+00
5.617503643035888672e+00,5.609131336212158203e+00
5.619842052459716797e+00,5.612258911132812500e+00
5.622249126434326172e+00,5.614907264709472656e+00
5.624873161315917969e+00,5.617537975311279297e+00
5.627217769622802734e+00,5.620643138885498047e+00
5.629554748535156250e+00,5.623236179351806641e+00
5.631932735443115234e+00,5.625741958618164062e+00
5.634258270263671875e+00,5.627673149108886719e+00
5.636493206024169922e+00,5.630012512207031250e+00
5.638841629028320312e+00,5.632170200347900391e+00
5.641068458557128906e+00,5.634426593780517578e+00
5.643274784088134766e+00,5.636343002319335938e+00
5.645280838012695312e+00,5.638686656951904297e+00
5.647273540496826172e+00,5.641437053680419922e+00
5.649295330047607422e+00,5.643619537353515625e+00
5.651386737823486328e+00,5.645797729492187500e+00
5.653384685516357422e+00,5.647806644439697266e+00
5.655395030975341797e+00,5.649906635284423828e+00
5.657349586486816406e+00,5.652114391326904297e+00
5.659320354461669922e+00,5.654060840606689453e+00
5.661231040954589844e+00,5.656181812286376953e+00
5.663140296936035156e+00,5.658222198486328125e+00
5.665135383605957031e+00,5.660170078277587891e+00
5.667109966278076172e+00,5.661958694458007812e+00
5.669076919555664062e+00,5.663380622863769531e+00
5.670956611633300781e+00,5.665393829345703125e+00
5.672785282135009766e+00,5.667301177978515625e+00
5.674538135528564453e+00,5.669081211090087891e+00
5.676302433013916016e+00,5.670808315277099609e+00
5.677954673767089844e+00,5.672638416290283203e+00
5.679575920104980469e+00,5.674598693847656250e+00
5.681336879730224609e+00,5.676104545593261719e+00
5.683158397674560547e+00,5.677428722381591797e+00
5.684865474700927734e+00,5.679180145263671875e+00
5.686363220214843750e+00,5.681004524230957031e+00
5.688118457794189453e+00,5.682734489440917969e+00
5.689654827117919922e+00,5.684262275695800781e+00
5.691139698028564453e+00,5.685869693756103516e+00
5.692667007446289062e+00,5.687578678131103516e+00
5.694078445434570312e+00,5.689215183258056641e+00
5.695559024810791016e+00,5.690846920013427734e+00
5.697214603424072266e+00,5.692214488983154297e+00
5.698809146881103516e+00,5.693750858306884766e+00
5.700304508209228516e+00,5.695646762847900391e+00
5.701677799224853516e+00,5.697439193725585938e+00
5.703002929687500000e+00,5.699114799499511719e+00
5.704259395599365234e+00,5.700741767883300781e+00
5.705636978149414062e+00,5.701860427856445312e+00
5.707024574279785156e+00,5.703290462493896484e+00
5.708390235900878906e+00,5.704808235168457031e+00
5.709961891174316406e+00,5.706070899963378906e+00
5.711292743682861328e+00,5.707437992095947266e+00
5.712509155273437500e+00,5.708724975585937500e+00
5.713914871215820312e+00,5.709624767303466797e+00
5.715122699737548828e+00,5.710981369018554688e+00
5.716418743133544922e+00,5.712084293365478516e+00
5.717577934265136719e+00,5.712846755981445312e+00
5.718823432922363281e+00,5.714130878448486328e+00
5.720150470733642578e+00,5.715156078338623047e+00
5.721345424652099609e+00,5.716388702392578125e+00
5.722441196441650391e+00,5.717746734619140625e+00
5.723499298095703125e+00,5.719079017639160156e+00
5.724544048309326172e+00,5.720551013946533203e+00
5.725633144378662109e+00,5.721705913543701172e+00
5.726832389831542969e+00,5.722775936126708984e+00
5.727816581726074219e+00,5.723937511444091797e+00
5.728995800018310547e+00,5.724993228912353516e+00
5.730200290679931641e+00,5.725972652435302734e+00
5.731131553649902344e+00,5.726959228515625000e+00
5.732110977172851562e+00,5.727970123291015625e+00
5.733085155487060547e+00,5.728950500488281250e+00
5.734012603759765625e+00,5.730517864227294922e+00
5.735017776489257812e+00,5.731624126434326172e+00
5.735970973968505859e+00,5.732625961303710938e+00
5.736973762512207031e+00,5.733364105224609375e+00
5.737967491149902344e+00,5.734261035919189453e+00
5.738885402679443359e+00,5.735226631164550781e+00
5.739762783050537109e+00,5.736288547515869141e+00
5.740592002868652344e+00,5.737276077270507812e+00
5.741484642028808594e+00,5.738308906555175781e+00
5.742446899414062500e+00,5.739277362823486328e+00
5.743387222290039062e+00,5.740259170532226562e+00
5.744255065917968750e+00,5.741344928741455078e+00
5.745177745819091797e+00,5.742409229278564453e+00
5.746078968048095703e+00,5.743310451507568359e+00
5.746935844421386719e+00,5.744430541992187500e+00
5.747716426849365234e+00,5.745308876037597656e+00
5.748581886291503906e+00,5.746240615844726562e+00
5.749434947967529297e+00,5.746998786926269531e+00
5.750209331512451172e+00,5.747770786285400391e+00
5.751190662384033203e+00,5.748385429382324219e+00
5.751843452453613281e+00,5.749489784240722656e+00
5.752678394317626953e+00,5.749953746795654297e+00
5.753138542175292969e+00,5.750791072845458984e+00
5.753866195678710938e+00,5.751464843750000000e+00
5.754633426666259766e+00,5.752295970916748047e+00
5.755448818206787109e+00,5.752996444702148438e+00
5.756177425384521484e+00,5.753644943237304688e+00
5.756801605224609375e+00,5.754347801208496094e+00
5.757455348968505859e+00,5.754995346069335938e+00
5.758090496063232422e+00,5.756069660186767578e+00
5.758752346038818359e+00,5.756782531738281250e+00
5.759634017944335938e+00,5.756989955902099609e+00
5.760269641876220703e+00,5.757798194885253906e+00
5.760933399200439453e+00,5.758582115173339844e+00
5.761666297912597656e+00,5.759431362152099609e+00
5.762278556823730469e+00,5.760064601898193359e+00
5.762903213500976562e+00,5.760645389556884766e+00
5.763807296752929688e+00,5.760478019714355469e+00
5.764417648315429688e+00,5.761110782623291016e+00
5.765018939971923828e+00,5.761774539947509766e+00
5.765673160552978516e+00,5.762468814849853516e+00
5.766266345977783203e+00,5.763090610504150391e+00
5.766852855682373047e+00,5.763639450073242188e+00
5.767370223999023438e+00,5.763922214508056641e+00
5.768028736114501953e+00,5.764194965362548828e+00
5.768578529357910156e+00,5.765184879302978516e+00
5.769068241119384766e+00,5.765825748443603516e+00
5.769547462463378906e+00,5.766550540924072266e+00
5.769996643066406250e+00,5.767506122589111328e+00
5.770510673522949219e+00,5.767557621002197266e+00
5.770884513854980469e+00,5.768307685852050781e+00
5.771306037902832031e+00,5.769076824188232422e+00
5.771760463714599609e+00,5.769550800323486328e+00
5.772137641906738281e+00,5.770129680633544922e+00
5.772663593292236328e+00,5.770772457122802734e+00
5.773199081420898438e+00,5.771252155303955078e+00
5.774130821228027344e+00,5.770886421203613281e+00
5.774568557739257812e+00,5.771401882171630859e+00
5.775164127349853516e+00,5.771271705627441406e+00
5.775600910186767578e+00,5.771727561950683594e+00
5.776091575622558594e+00,5.772183895111083984e+00
5.776697158813476562e+00,5.772300720214843750e+00
5.777113437652587891e+00,5.772692680358886719e+00
5.777483463287353516e+00,5.772983074188232422e+00
5.777922630310058594e+00,5.773384571075439453e+00
5.778460979461669922e+00,5.773851871490478516e+00
5.778738021850585938e+00,5.774341583251953125e+00
5.779177188873291016e+00,5.774805545806884766e+00
5.779579639434814453e+00,5.775152683258056641e+00
5.779902458190917969e+00,5.775679588317871094e+00
5.780428886413574219e+00,5.776085376739501953e+00
5.780900955200195312e+00,5.776570796966552734e+00
5.781380653381347656e+00,5.777109622955322266e+00
5.781963348388671875e+00,5.777429580688476562e+00
5.782244682312011719e+00,5.777912139892578125e+00
5.782608985900878906e+00,5.778416156768798828e+00
5.782978057861328125e+00,5.778809547424316406e+00
5.783259868621826172e+00,5.779134750366210938e+00
5.783564567565917969e+00,5.779124259948730469e+00
5.784109592437744141e+00,5.779553413391113281e+00
5.784470558166503906e+00,5.780020713806152344e+00
5.784772396087646484e+00,5.780864715576171875e+00
5.785106182098388672e+00,5.781271457672119141e+00
5.785333156585693359e+00,5.781645774841308594e+00
5.785664558410644531e+00,5.781878948211669922e+00
5.785985946655273438e+00,5.782340049743652344e+00
5.786320686340332031e+00,5.782588481903076172e+00
5.786668300628662109e+00,5.782927036285400391e+00
5.786961078643798828e+00,5.783445835113525391e+00
5.787327766418457031e+00,5.783824443817138672e+00
5.787616729736328125e+00,5.784355640411376953e+00
5.787892818450927734e+00,5.784711360931396484e+00
5.788154125213623047e+00,5.785158157348632812e+00
5.788366317749023438e+00,5.785315990447998047e+00
5.788705825805664062e+00,5.785693645477294922e+00
5.788913726806640625e+00,5.785984992980957031e+00
5.789109230041503906e+00,5.786392211914062500e+00
5.789533138275146484e+00,5.786592960357666016e+00
5.789778232574462891e+00,5.786938190460205078e+00
5.789935111999511719e+00,5.787195682525634766e+00
5.790015697479248047e+00,5.787757873535156250e+00
5.790294170379638672e+00,5.788367748260498047e+00
5.790525436401367188e+00,5.788590908050537109e+00
5.790720462799072266e+00,5.788916110992431641e+00
5.790890216827392578e+00,5.789273262023925781e+00
5.791139602661132812e+00,5.789496421813964844e+00
5.791377067565917969e+00,5.789787292480468750e+00
5.791459560394287109e+00,5.790149688720703125e+00
5.791708469390869141e+00,5.790483474731445312e+00
5.792026996612548828e+00,5.790542602539062500e+00
5.792199134826660156e+00,5.791024208068847656e+00
5.792685508728027344e+00,5.790901184082031250e+00
5.792951583862304688e+00,5.791199207305908203e+00
5.793165683746337891e+00,5.791558742523193359e+00
5.793376445770263672e+00,5.791860103607177734e+00
5.793704986572265625e+00,5.792131900787353516e+00
5.793931961059570312e+00,5.792321205139160156e+00
5.794204711914062500e+00,5.792335510253906250e+00
5.794622898101806641e+00,5.792476654052734375e+00
5.794817924499511719e+00,5.792742252349853516e+00
5.795042991638183594e+00,5.792914867401123047e+00
5.795173168182373047e+00,5.793402194976806641e+00
5.795411586761474609e+00,5.793603420257568359e+00
5.795578956604003906e+00,5.794103622436523438e+00
5.795842647552490234e+00,5.793989181518554688e+00
5.796149730682373047e+00,5.793963432312011719e+00
5.796405315399169922e+00,5.794291496276855469e+00
5.796558856964111328e+00,5.794207096099853516e+00
5.796769142150878906e+00,5.794442176818847656e+00
5.796990394592285156e+00,5.794439792633056641e+00
5.797273635864257812e+00,5.794776916503906250e+00
5.797599315643310547e+00,5.794475555419921875e+00
5.797786712646484375e+00,5.794770717620849609e+00
5.797849655151367188e+00,5.794931411743164062e+00
5.798106193542480469e+00,5.794955730438232422e+00
5.798182964324951172e+00,5.795040607452392578e+00
5.798448085784912109e+00,5.795392036437988281e+00
5.798808097839355469e+00,5.795514583587646484e+00
5.799025535583496094e+00,5.795747756958007812e+00
5.799265384674072266e+00,5.795603752136230469e+00
5.799398422241210938e+00,5.795759201049804688e+00
5.799537181854248047e+00,5.795999050140380859e+00
5.799634933471679688e+00,5.796178817749023438e+00
5.799808025360107422e+00,5.796446800231933594e+00
5.799908161163330078e+00,5.796526908874511719e+00
5.800144195556640625e+00,5.796895980834960938e+00
5.800166130065917969e+00,5.797275066375732422e+00
5.800357341766357422e+00,5.797060012817382812e+00
5.800573348999023438e+00,5.797160625457763672e+00
5.800732612609863281e+00,5.797291278839111328e+00
5.800930500030517578e+00,5.797369480133056641e+00
5.800961971282958984e+00,5.797770023345947266e+00
5.801097869873046875e+00,5.798216819763183594e+00
5.801092624664306641e+00,5.798629760742187500e+00
5.801158428192138672e+00,5.798820495605468750e+00
5.801202774047851562e+00,5.798920631408691406e+00
5.801526069641113281e+00,5.798902511596679688e+00
5.801611423492431641e+00,5.799112796783447266e+00
5.801846027374267578e+00,5.799399852752685547e+00
5.801852226257324219e+00,5.799558639526367188e+00
5.801811695098876953e+00,5.799503326416015625e+00
5.801932334899902344e+00,5.799685955047607422e+00
5.802175521850585938e+00,5.799493789672851562e+00
5.802338600158691406e+00,5.799592494964599609e+00
5.802572250366210938e+00,5.799784183502197266e+00
5.802723884582519531e+00,5.799816608428955078e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
8.183894678950309753e-03,-7.001256197690963745e-02
3.746883571147918701e-01,2.900763750076293945e-01
7.143365144729614258e-01,6.346963047981262207e-01
1.032636761665344238e+00,9.574928283691406250e-01
1.331005573272705078e+00,1.259883165359497070e+00
1.610753536224365234e+00,1.543634772300720215e+00
1.873251438140869141e+00,1.809839963912963867e+00
2.119398117065429688e+00,2.059628248214721680e+00
2.350119113922119141e+00,2.293744802474975586e+00
2.566459417343139648e+00,2.512768507003784180e+00
2.768653392791748047e+00,2.717918872833251953e+00
2.958379268646240234e+00,2.910481452941894531e+00
3.136566638946533203e+00,3.091220140457153320e+00
3.303844213485717773e+00,3.261057138442993164e+00
3.460390806198120117e+00,3.419943809509277344e+00
3.607377529144287109e+00,3.569056510925292969e+00
3.745149135589599609e+00,3.708705902099609375e+00
3.874061584472656250e+00,3.839807987213134766e+00
3.994894027709960938e+00,3.962563753128051758e+00
4.108407497406005859e+00,4.077703952789306641e+00
4.214697837829589844e+00,4.185673236846923828e+00
4.314401626586914062e+00,4.286878585815429688e+00
4.408123016357421875e+00,4.381676197052001953e+00
4.495675086975097656e+00,4.470529556274414062e+00
4.577600002288818359e+00,4.554061889648437500e+00
4.654619693756103516e+00,4.632293224334716797e+00
4.727004528045654297e+00,4.705693244934082031e+00
4.795011997222900391e+00,4.774204730987548828e+00
4.858443260192871094e+00,4.838868141174316406e+00
4.917717933654785156e+00,4.900192737579345703e+00
4.973443984985351562e+00,4.957117080688476562e+00
5.025764942169189453e+00,5.010637283325195312e+00
5.074996948242187500e+00,5.060081958770751953e+00
5.120843887329101562e+00,5.107550144195556641e+00
5.163849830627441406e+00,5.150195121765136719e+00
5.204398155212402344e+00,5.190717697143554688e+00
5.242331981658935547e+00,5.230224132537841797e+00
5.278231143951416016e+00,5.265762805938720703e+00
5.311526775360107422e+00,5.299704074859619141e+00
5.342432498931884766e+00,5.331968307495117188e+00
5.371612548828125000e+00,5.361886024475097656e+00
5.399157047271728516e+00,5.389698982238769531e+00
5.425174713134765625e+00,5.415740013122558594e+00
5.449570178985595703e+00,5.440403461456298828e+00
5.472039699554443359e+00,5.462615966796875000e+00
5.493510246276855469e+00,5.484500408172607422e+00
5.513291835784912109e+00,5.504352092742919922e+00
5.531511783599853516e+00,5.524504661560058594e+00
5.549014568328857422e+00,5.541626930236816406e+00
5.565753936767578125e+00,5.557534694671630859e+00
5.581728458404541016e+00,5.572391986846923828e+00
5.596052646636962891e+00,5.588134288787841797e+00
5.609575271606445312e+00,5.601831912994384766e+00
5.622249126434326172e+00,5.614907264709472656e+00
5.634258270263671875e+00,5.627673149108886719e+00
5.645280838012695312e+00,5.638686656951904297e+00
5.655395030975341797e+00,5.649906635284423828e+00
5.665135383605957031e+00,5.660170078277587891e+00
5.674538135528564453e+00,5.669081211090087891e+00
5.683158397674560547e+00,5.677428722381591797e+00
5.691139698028564453e+00,5.685869693756103516e+00
5.698809146881103516e+00,5.693750858306884766e+00
5.705636978149414062e+00,5.701860427856445312e+00
5.712509155273437500e+00,5.708724975585937500e+00
5.718823432922363281e+00,5.714130878448486328e+00
5.724544048309326172e+00,5.720551013946533203e+00
5.730200290679931641e+00,5.725972652435302734e+00
5.735017776489257812e+00,5.731624126434326172e+00
5.739762783050537109e+00,5.736288547515869141e+00
5.744255065917968750e+00,5.741344928741455078e+00
5.748581886291503906e+00,5.746240615844726562e+00
5.752678394317626953e+00,5.749953746795654297e+00
5.756177425384521484e+00,5.753644943237304688e+00
5.759634017944335938e+00,5.756989955902099609e+00
5.762903213500976562e+00,5.760645389556884766e+00
5.766266345977783203e+00,5.763090610504150391e+00
5.769068241119384766e+00,5.765825748443603516e+00
5.771306037902832031e+00,5.769076824188232422e+00
5.774130821228027344e+00,5.770886421203613281e+00
5.776697158813476562e+00,5.772300720214843750e+00
5.778738021850585938e+00,5.774341583251953125e+00
5.780900955200195312e+00,5.776570796966552734e+00
5.782978057861328125e+00,5.778809547424316406e+00
5.784772396087646484e+00,5.780864715576171875e+00
5.786320686340332031e+00,5.782588481903076172e+00
5.787892818450927734e+00,5.784711360931396484e+00
5.789109230041503906e+00,5.786392211914062500e+00
5.790294170379638672e+00,5.788367748260498047e+00
5.791377067565917969e+00,5.789787292480468750e+00
5.792685508728027344e+00,5.790901184082031250e+00
5.793931961059570312e+00,5.792321205139160156e+00
5.795173168182373047e+00,5.793402194976806641e+00
5.796405315399169922e+00,5.794291496276855469e+00
5.797599315643310547e+00,5.794475555419921875e+00
5.798448085784912109e+00,5.795392036437988281e+00
5.799537181854248047e+00,5.795999050140380859e+00
5.800166130065917969e+00,5.797275066375732422e+00
5.800961971282958984e+00,5.797770023345947266e+00
5.801526069641113281e+00,5.798902511596679688e+00
5.801932334899902344e+00,5.799685955047607422e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
8.097870836043296050e-01
4.036393924597259653e-01
4.560480881728145586e-01
4.396798825765450558e-01
4.358170437900880101e-01
4.310048383270442818e-01
4.245563205644930505e-01
4.193804853480723738e-01
4.151069456775698940e-01
4.090235841382153237e-01
4.039965747369353988e-01
3.997048906727214135e-01
3.933663376338129569e-01
3.894832777355694553e-01
3.838374752986392080e-01
3.788440620412389381e-01
3.748702207586683266e-01
3.696132669707757334e-01
3.640953433722074473e-01
3.595038031568774661e-01
3.547350233395665242e-01
3.504577240204399535e-01
3.463828886145325914e-01
3.427758835965816764e-01
3.379617128460536968e-01
3.326943471476279668e-01
3.290050562462694117e-01
3.251210617504274869e-01
3.208203441944214585e-01
3.166527300301600900e-01
3.126814451679929552e-01
3.088092658180408012e-01
3.050094320235275380e-01
3.012752831457751745e-01
2.975720957920601761e-01
2.938323558413605263e-01
2.900905347098932663e-01
2.863482517494274626e-01
2.815147537095426533e-01
2.785538677942889230e-01
2.741149209983740342e-01
2.713696704545350835e-01
2.669679501347307915e-01
2.645653561358957129e-01
2.601893583270559751e-01
2.578026817308624596e-01
2.531907543217086221e-01
2.509651495288736656e-01
2.466707467089589434e-01
2.442761141504924682e-01
2.404087447380898190e-01
2.380643234058056890e-01
2.343934691082990851e-01
2.319370206348240204e-01
2.286385094750839342e-01
2.259572223501674082e-01
2.230394391019852318e-01
2.202968331528397106e-01
2.175553403494311644e-01
2.148355553528528417e-01
2.122184541611751019e-01
2.096441051030747127e-01
2.071160060128121316e-01
2.046715582654373144e-01
2.023117767970235292e-01
1.999244325390728827e-01
1.969484858149506412e-01
1.936300309100410511e-01
1.919224723941223565e-01
1.887097426695511504e-01
1.863621197409808805e-01
1.844016242749361156e-01
1.819410376304807786e-01
1.800151128168736292e-01
1.770828525110152707e-01
1.756594986582326046e-01
1.730901379861441158e-01
1.703124707801484949e-01
1.687003590421279620e-01
1.652724671386668343e-01
1.641300177948148142e-01
1.612367982740807726e-01
1.600586331364945158e-01
1.570282262657473893e-01
1.565670951875411110e-01
1.539620746644925209e-01
1.512976863701516739e-01
1.496381535656134132e-01
1.483737237857757352e-01
1.462360924259021311e-01
1.441075881534677749e-01
1.420960734490585853e-01
1.414139926929270652e-01
1.391699924696741530e-01
1.362074012278510771e-01
1.358261566590232561e-01
1.332937973862541869e-01
1.315904848680245487e-01
1.297762435860603247e-01
1.284163092860849398e-01
1.265615280730318926e-01
1.255072114312828779e-01
1.230414104738442316e-01
1.211982765737918688e-01
1.200414159067781650e-01
1.189256826996656358e-01
1.181686697241479261e-01
1.161472966457087752e-01
1.147645864105661384e-01
1.130768620409761116e-01
1.105810429978947296e-01
1.099943862663814165e-01
1.083848454188260230e-01
1.070688244380588044e-01
1.061556665530483251e-01
1.038693952691491229e-01
1.031189834643360809e-01
1.015349370341414870e-01
1.003582198264803133e-01
9.885375391318326765e-02
9.800465709897387967e-02
9.739795448719140714e-02
9.517377299718626782e-02
9.358428193949873408e-02
9.299390080318446772e-02
9.166566495539457682e-02
9.023845122436992272e-02
8.917050470518436689e-02
8.850933308471939376e-02
8.756633205605580950e-02
8.679572516408456950e-02
8.486945132261955460e-02
8.360339648010713109e-02
8.277775376625966242e-02
8.170540490927537258e-02
8.153268759558107703e-02
7.992086939145594260e-02
7.873173160882399046e-02
7.766777708408435787e-02
7.685263620159664411e-02
7.553175412707388570e-02
7.565505585000417699e-02
7.410282559957903636e-02
7.359042163949953974e-02
7.156574410354485383e-02
7.083902167601877076e-02
6.984940720154958482e-02
6.971526549535546347e-02
6.836363414876985012e-02
6.792530042797362277e-02
6.619369003631092596e-02
6.646307399273866656e-02
6.429316997883270657e-02
6.449236441922739926e-02
6.293513576901332840e-02
6.309731540959503948e-02
6.204436572947740619e-02
5.871204405283745459e-02
6.050342054108733686e-02
5.933435526247204245e-02
5.881630242842856432e-02
5.800140569809259655e-02
5.664834437329912403e-02
5.572183471119778603e-02
5.692495813779194919e-02
5.644844565392483776e-02
5.154957019351808639e-02
5.285902228942153391e-02
5.220879469475747658e-02
4.938578393272105571e-02
5.221784484864150366e-02
4.955054817334568484e-02
4.886692039890994793e-02
4.954078775757733005e-02
4.901688489885689531e-02
4.893318660655299190e-02
4.764565891646556361e-02
4.751481431668087146e-02
4.813303019942320737e-02
4.669798935865544093e-02
4.531656543291459616e-02
4.542461090896257603e-02
4.338115232299379759e-02
4.169657708353157605e-02
4.327003752621261939e-02
4.331000942116377400e-02
4.203231812945985163e-02
4.019277994046985270e-02
4.092713342216321160e-02
4.017431072415923038e-02
4.068697235311471982e-02
3.817739645341342025e-02
3.881520124335150618e-02
3.845341414858028523e-02
3.741658127668672645e-02
3.812984593778441511e-02
3.689083386850779134e-02
3.576744518888349406e-02
3.648138510930967054e-02
3.491828069454365469e-02
3.544832839464575475e-02
3.558958826289872895e-02
3.366549546850074875e-02
3.320706638169897140e-02
3.341663908215117273e-02
3.251018098879823737e-02
3.166298329161180980e-02
3.208361878340112994e-02
3.124332304427739071e-02
3.232128284539250579e-02
3.096001594590564593e-02
3.023427319256696486e-02
3.114595449879973763e-02
2.886609635133555868e-02
3.027031647523226177e-02
2.941836491004770973e-02
2.745431050670908008e-02
2.843266187326679711e-02
2.563890729562101969e-02
2.603526370911034282e-02
2.682949405201414533e-02
2.659097954877295139e-02
2.662505716322177696e-02
2.715568579401834992e-02
2.647606945556852873e-02
2.572223250357619923e-02
2.341794739920900065e-02
2.415352317225503975e-02
2.362048669940815249e-02
2.474919247054309032e-02
2.387698046451031120e-02
2.393791042462260765e-02
2.355835397575668788e-02
2.411348717515872028e-02
2.290776496109873939e-02
2.175162687967249764e-02
1.952650344259102000e-02
2.187858015355086810e-02
2.148986747678937118e-02
2.048010942418840644e-02
2.158403707219387277e-02
2.027878588445963456e-02
2.022566705285183328e-02
1.955320447042312171e-02
2.024015380666034300e-02
1.871648943275577848e-02
1.725968555742328839e-02
2.147008135292969092e-02
1.824550443735153613e-02
1.891120651304639688e-02
1.957366065002143565e-02
1.846809260651237350e-02
1.804136105207149524e-02
1.809894927518639757e-02
1.937778706783912716e-02
1.885441637896534753e-02
1.682647222785601041e-02
1.512949997969190337e-02
1.782798032675831854e-02
1.630773386633707980e-02
1.701130245328184160e-02
1.638467574612496175e-02
1.499554790858525014e-02
1.527651625358445245e-02
1.657087172066366507e-02
1.539137928445730510e-02
1.629587791486228343e-02
1.704445908984544844e-02
1.506667597098732859e-02
1.556856018964949441e-02
1.288390355488019424e-02
1.391729413077594929e-02
1.441369872563563401e-02
1.390374297468876738e-02
1.223251625872447818e-02
1.298915723112478889e-02
1.414665301156289162e-02
1.279542493973770401e-02
1.308447896290961671e-02
1.207281916403584766e-02
1.260181391525886166e-02
1.236309746152334556e-02
1.195496964284635359e-02
1.241286865162121583e-02
1.245113341217829982e-02
1.178016425071937157e-02
1.193380547490161848e-02
1.014166089244964049e-02
1.220418244449754212e-02
1.127573532833524642e-02
1.065907607817911072e-02
1.045701576445567070e-02
1.063032711112414132e-02
1.051235256841566608e-02
9.233459005046429705e-03
1.028699651080113540e-02
1.075714827620636790e-02
9.578315504539835698e-03
1.135304905433037401e-02
8.495331488101415252e-03
9.284345353446207469e-03
9.862261763140719659e-03
8.948415781927471918e-03
9.505020231505475689e-03
9.646970178516485819e-03
8.994934201388480113e-03
1.099163453532568842e-02
9.869739415193352558e-03
9.404340007007256502e-03
8.082154443960433768e-03
7.374836701565658063e-03
8.465461628262055740e-03
8.366200713408242923e-03
8.847526727835676799e-03
8.221798895288826362e-03
6.995200174853811147e-03
7.085729807692091840e-03
7.798667254181452374e-03
7.153785100421102168e-03
5.611612963567818614e-03
7.637053270150098890e-03
7.285365240517253059e-03
8.349119719243644142e-03
7.713160537854553585e-03
7.056622146640251399e-03
8.051575915626194707e-03
6.642957911017255239e-03
7.487217478517019416e-03
6.120097150850254721e-03
7.435473379672837176e-03
7.198952613424914812e-03
6.111516243670193395e-03
6.295089068920149342e-03
5.466380331827036185e-03
8.040052090092101103e-03
6.584465665552065999e-03
5.796406668079520999e-03
5.476694955577074767e-03
5.988961874391111710e-03
5.857632954126079129e-03
5.858400092705706545e-03
6.248501553287199098e-03
6.034508710145829354e-03
5.845622988091167885e-03
5.225503142806195954e-03
5.986612151671261151e-03
6.819712656771580173e-03
5.751142570892962130e-03
5.695139332983302494e-03
4.797768047098289676e-03
5.591290087195871679e-03
4.922532118773855631e-03
4.394300276326080362e-03
6.459332625810851845e-03
5.132352614785701261e-03
3.978670043607235134e-03
3.758465777125685747e-03
4.419914000157133468e-03
5.296849294590606425e-03
5.033549515024817941e-03
3.993278549501260745e-03
3.776561610104650722e-03
4.740218921661987217e-03
5.278770876768049125e-03
4.278376583495013992e-03
4.082499997059844260e-03
4.218067146955049515e-03
4.318656593607442425e-03
4.803043597572621490e-03
3.813045753907111368e-03
3.580041899853056171e-03
4.946824206843843975e-03
3.771740098816014387e-03
3.893055109144577790e-03
4.005177111940672399e-03
3.694264071831530796e-03
3.436999881935422305e-03
1.669635119226845236e-03
2.720584270283181970e-03
4.689977009136287768e-03
3.425585707956480420e-03
3.436069713966256704e-03
4.380455283655456007e-03
1.595292461844462087e-03
3.261968124362582804e-03
3.481467327215887007e-03
2.268431532568248189e-03
2.880828727181054295e-03
3.415255013902607217e-03
3.324702900480049593e-03
3.504159162341838937e-03
3.127903013140146109e-03
2.705854642464320618e-03
2.946813148985071625e-03
3.395268614827176481e-03
2.713406804298092775e-03
1.847571489880994169e-03
1.878845242760192021e-03
2.429360748921538700e-03
3.816227791654030685e-03
2.490161827810673592e-03
2.706365515500957532e-03
2.445740889454455901e-03
2.505383180979934513e-03
2.887829988549161109e-03
2.824442268300202726e-03
2.725475923912285426e-03
2.177437071683144612e-03
2.355865720637500150e-03
2.684659622937730309e-03
2.183340850312301233e-03
2.101377948244124907e-03
1.437118789756296850e-03
3.830101201286116933e-03
2.515482473073470462e-03
3.771921669532348094e-03
2.375936602992435864e-03
1.965781748081733490e-03
2.111095877493685685e-03
1.956869673816856448e-03
1.649620640221703639e-03
1.810762613578921227e-03
2.412676695769709525e-03
3.325409064865763459e-03
2.639192166374302196e-03
2.191473312667396520e-03
2.464195593667780921e-03
8.148355625943613702e-04
1.928494144807753243e-03
1.478622176119294244e-03
1.954844532009358295e-03
2.105797786976004293e-03
1.645015445888772625e-03
1.237796700840886402e-03
1.723495946801839422e-03
2.928189224649790402e-03
1.597683726951673903e-03
1.394987955599074356e-03
1.105076310837476393e-03
1.059064841163537881e-03
1.410956882353314864e-03
1.569854427574467670e-03
2.940456562080392359e-03
1.598357195727257004e-03
2.273136962622434708e-03
1.724410389531320833e-03
1.605891947062763631e-03
1.987758948357161957e-03
1.412257000358781243e-03
1.278871858020912567e-03
1.499379570754000171e-03
9.503155618669127756e-04
1.710117866294968200e-03
1.554319898615370019e-03
1.387344449333680280e-03
2.204247716219158524e-03
1.809736382738341828e-03
2.373418246948794282e-03
9.865182960930240445e-04
1.177220974256563751e-03
1.617923910947219194e-03
1.274432884324058247e-03
1.358700281677522465e-03
1.075169159736550327e-03
2.114073517951216806e-03
1.697565005120638343e-03
1.533960955015602418e-03
1.097264141381077774e-03
1.373022969376986018e-03
1.130658214516719155e-03
1.567205234209346045e-03
2.237235877969578728e-03
9.677179966655311298e-04
9.797191653118785416e-04
6.209962446560886437e-04
1.246271675282462727e-03
9.259727411689960266e-04
1.393035667270278027e-03
4.726418286065312523e-04
1.889180308139955895e-03
1.579911106639149366e-03
1.018604959446334658e-03
1.462881730629964159e-03
1.154259645310258282e-03
8.003193316374608395e-04
1.225434845976665745e-03
2.117808500974593076e-03
1.589574431099666230e-03
6.667084075194080984e-04
8.723214947562213557e-04
1.137138776806887472e-03
1.008272912905744433e-03
1.157169266524646746e-03
7.597882461685431885e-04
2.181895097308542673e-04
7.637699562925434962e-04
1.129367114066153919e-03
8.887340854049700619e-04
1.170053464782466095e-03
1.283485486629329072e-03
8.861937670724273500e-04


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
8.097870836043296050e-01
4.310048383270442818e-01
4.039965747369353988e-01
3.788440620412389381e-01
3.547350233395665242e-01
3.326943471476279668e-01
3.126814451679929552e-01
2.938323558413605263e-01
2.741149209983740342e-01
2.578026817308624596e-01
2.404087447380898190e-01
2.259572223501674082e-01
2.122184541611751019e-01
1.999244325390728827e-01
1.863621197409808805e-01
1.756594986582326046e-01
1.641300177948148142e-01
1.539620746644925209e-01
1.441075881534677749e-01
1.358261566590232561e-01
1.265615280730318926e-01
1.189256826996656358e-01
1.105810429978947296e-01
1.038693952691491229e-01
9.800465709897387967e-02
9.166566495539457682e-02
8.679572516408456950e-02
8.153268759558107703e-02
7.553175412707388570e-02
7.083902167601877076e-02
6.619369003631092596e-02
6.309731540959503948e-02
5.881630242842856432e-02
5.644844565392483776e-02
5.221784484864150366e-02
4.893318660655299190e-02
4.531656543291459616e-02
4.331000942116377400e-02
4.068697235311471982e-02
3.812984593778441511e-02
3.544832839464575475e-02
3.251018098879823737e-02
3.096001594590564593e-02
2.941836491004770973e-02
2.682949405201414533e-02
2.572223250357619923e-02
2.387698046451031120e-02
2.175162687967249764e-02
2.158403707219387277e-02
1.871648943275577848e-02
1.957366065002143565e-02
1.885441637896534753e-02
1.701130245328184160e-02
1.539137928445730510e-02
1.288390355488019424e-02
1.298915723112478889e-02
1.260181391525886166e-02
1.178016425071937157e-02
1.065907607817911072e-02
1.028699651080113540e-02
9.284345353446207469e-03
8.994934201388480113e-03
7.374836701565658063e-03
6.995200174853811147e-03
7.637053270150098890e-03
8.051575915626194707e-03
7.198952613424914812e-03
6.584465665552065999e-03
5.858400092705706545e-03
5.986612151671261151e-03
5.591290087195871679e-03
3.978670043607235134e-03
3.993278549501260745e-03
4.082499997059844260e-03
3.580041899853056171e-03
3.694264071831530796e-03
3.425585707956480420e-03
3.481467327215887007e-03
3.504159162341838937e-03
2.713406804298092775e-03
2.490161827810673592e-03
2.824442268300202726e-03
2.183340850312301233e-03
3.771921669532348094e-03
1.649620640221703639e-03
2.191473312667396520e-03
1.954844532009358295e-03
2.928189224649790402e-03
1.410956882353314864e-03
1.724410389531320833e-03
1.499379570754000171e-03
2.204247716219158524e-03
1.617923910947219194e-03
1.697565005120638343e-03
1.567205234209346045e-03
1.246271675282462727e-03
1.579911106639149366e-03
1.225434845976665745e-03
1.137138776806887472e-03
7.637699562925434962e-04
8.861937670724273500e-04


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/State.csv <==
1.557651907205581665e-03
8.773092180490493774e-03
1.592774316668510437e-02
2.302174642682075500e-02
3.005554899573326111e-02
3.702952340245246887e-02
4.394413158297538757e-02
5.079951509833335876e-02
5.759639665484428406e-02
6.433494389057159424e-02
7.101552188396453857e-02
7.763843238353729248e-02
8.420415222644805908e-02
9.071303904056549072e-02
9.716545045375823975e-02
1.035618931055068970e-01
1.099024266004562378e-01
1.161876022815704346e-01
1.224177926778793335e-01
1.285933107137680054e-01
1.347145289182662964e-01
1.407817751169204712e-01
1.467954963445663452e-01
1.527559310197830200e-01
1.586635261774063110e-01
1.645184606313705444e-01
1.703213155269622803e-01
1.760723143815994263e-01
1.817717254161834717e-01
1.874200552701950073e-01
1.930174827575683594e-01
1.985644549131393433e-01
2.040613442659378052e-01
2.095083445310592651e-01
2.149058133363723755e-01
2.202541977167129517e-01
2.255537062883377075e-01
2.308046370744705200e-01
2.360074669122695923e-01
2.411624342203140259e-01
2.462697774171829224e-01
2.513298988342285156e-01
2.563431262969970703e-01
2.613097429275512695e-01
2.662299871444702148e-01
2.711042165756225586e-01
2.759328484535217285e-01
2.807160615921020508e-01
2.854540348052978516e-01
2.901473045349121094e-01
2.947960793972015381e-01
2.994005084037780762e-01
3.039610981941223145e-01
3.084780573844909668e-01
3.129515647888183594e-01
3.173820972442626953e-01
3.217696845531463623e-01
3.261148333549499512e-01
3.304177522659301758e-01
3.346785902976989746e-01
3.388976454734802246e-01
3.430753946304321289e-01
3.472118079662322998e-01
3.513074815273284912e-01
3.553622364997863770e-01
3.593767881393432617e-01
3.633511662483215332e-01
3.672854900360107422e-01
3.711801767349243164e-01
3.750355243682861328e-01
3.788516521453857422e-01
3.826288580894470215e-01
3.863673806190490723e-01
3.900673389434814453e-01
3.937292397022247314e-01
3.973529934883117676e-01
4.009390473365783691e-01
4.044876098632812500e-01
4.079988300800323486e-01
4.114729166030883789e-01
4.149101078510284424e-01
4.183107018470764160e-01
4.216747879981994629e-01
4.250026941299438477e-01
4.282945394515991211e-01
4.315506815910339355e-01
4.347710609436035156e-01
4.379561543464660645e-01
4.411060214042663574e-01
4.442208409309387207e-01
4.473008513450622559e-01
4.503463506698608398e-01
4.533573985099792480e-01
4.563341140747070312e-01
4.592768549919128418e-01
4.621856808662414551e-01
4.650608897209167480e-01
4.679026007652282715e-01
4.707110524177551270e-01
4.734862446784973145e-01
4.762285351753234863e-01
4.789379835128784180e-01
4.816147685050964355e-01
4.842593073844909668e-01
4.868713021278381348e-01
4.894514083862304688e-01
4.919994473457336426e-01
4.945157170295715332e-01
4.970003962516784668e-01
4.994534850120544434e-01
5.018751621246337891e-01
5.042659044265747070e-01
5.066254734992980957e-01
5.089541077613830566e-01
5.112521052360534668e-01
5.135194063186645508e-01
5.157563686370849609e-01
5.179629921913146973e-01
5.201393961906433105e-01
5.222858786582946777e-01
5.244023203849792480e-01
5.264891982078552246e-01
5.285463929176330566e-01
5.305739045143127441e-01
5.325720906257629395e-01
5.345411896705627441e-01
5.364810228347778320e-01
5.383918881416320801e-01
5.402738451957702637e-01
5.421270728111267090e-01
5.439515709877014160e-01
5.457476973533630371e-01
5.475152730941772461e-01
5.492545962333679199e-01
5.509656071662902832e-01
5.526486635208129883e-01
5.543037056922912598e-01
5.559307932853698730e-01
5.575301051139831543e-01
5.591018199920654297e-01
5.606458783149719238e-01
5.621624588966369629e-01
5.636516213417053223e-01
5.651134848594665527e-01
5.665482878684997559e-01
5.679557919502258301e-01
5.693363547325134277e-01
5.706900954246520996e-01
5.720168948173522949e-01
5.733167529106140137e-01
5.745901465415954590e-01
5.758369565010070801e-01
5.770571231842041016e-01
5.782508850097656250e-01
5.794183611869812012e-01
5.805594325065612793e-01
5.816741585731506348e-01
5.827628374099731445e-01
5.838254094123840332e-01
5.848620533943176270e-01
5.858727097511291504e-01
5.868573188781738281e-01
5.878161787986755371e-01
5.887493491172790527e-01
5.896568298339843750e-01
5.905385017395019531e-01
5.913946032524108887e-01
5.922253727912902832e-01
5.930303931236267090e-01
5.938100218772888184e-01
5.945642590522766113e-01
5.952932834625244141e-01
5.959967970848083496e-01
5.966752171516418457e-01
5.973283648490905762e-01
5.979563593864440918e-01
5.985592007637023926e-01
5.991368889808654785e-01
5.996895432472229004e-01
6.002172827720642090e-01
6.007198691368103027e-01
6.011976003646850586e-01
6.016502976417541504e-01
6.020781397819519043e-01
6.024811267852783203e-01
6.028593182563781738e-01
6.032124757766723633e-01
6.035410761833190918e-01
6.038447022438049316e-01
6.041236519813537598e-01
6.043778061866760254e-01
6.046071052551269531e-01
6.048118472099304199e-01
6.049917936325073242e-01
6.051471233367919922e-01
6.052775979042053223e-01
6.053835749626159668e-01
6.054647564888000488e-01
6.055212020874023438e-01
6.055529713630676270e-01
6.055601239204406738e-01
6.055426001548767090e-01
6.055002808570861816e-01
6.054335236549377441e-01
6.053419113159179688e-01
6.052256226539611816e-01
6.050845980644226074e-01
6.049187779426574707e-01
6.047284603118896484e-01
6.045132279396057129e-01
6.042732596397399902e-01
6.040084958076477051e-01
6.037190556526184082e-01
6.034047007560729980e-01
6.030654311180114746e-01
6.027014255523681641e-01
6.023125052452087402e-01
6.018986105918884277e-01
6.014599204063415527e-01
6.009961366653442383e-01
6.005074381828308105e-01
5.999936461448669434e-01
5.994548201560974121e-01
5.988909006118774414e-01
5.983018279075622559e-01
5.976875424385070801e-01
5.970482230186462402e-01
5.963834524154663086e-01
5.956934094429016113e-01
5.949780344963073730e-01
5.942373275756835938e-01
5.934711098670959473e-01
5.926794409751892090e-01
5.918622612953186035e-01
5.910194516181945801e-01
5.901510119438171387e-01
5.892569422721862793e-01
5.883370041847229004e-01
5.873911976814270020e-01
5.864197611808776855e-01
5.854222178459167480e-01
5.843986868858337402e-01
5.833491683006286621e-01
5.822734832763671875e-01
5.811714529991149902e-01
5.800433754920959473e-01
5.788888931274414062e-01
5.777080059051513672e-01
5.765007138252258301e-01
5.752667784690856934e-01
5.740062594413757324e-01
5.727189183235168457e-01
5.714048743247985840e-01
5.700640082359313965e-01
5.686961412429809570e-01
5.673013329505920410e-01
5.658792853355407715e-01
5.644300580024719238e-01
5.629535317420959473e-01
5.614496469497680664e-01
5.599183440208435059e-01
5.583593845367431641e-01
5.567727684974670410e-01
5.551583170890808105e-01
5.535161495208740234e-01
5.518459677696228027e-01
5.501477122306823730e-01
5.484213829040527344e-01
5.466666221618652344e-01
5.448836088180541992e-01
5.430720448493957520e-01
5.412319898605346680e-01
5.393631458282470703e-01
5.374655723571777344e-01
5.355390310287475586e-01
5.335834622383117676e-01
5.315986275672912598e-01
5.295845866203308105e-01
5.275411009788513184e-01
5.254681706428527832e-01
5.233655571937561035e-01
5.212330818176269531e-01
5.190707445144653320e-01
5.168784260749816895e-01
5.146558284759521484e-01
5.124029517173767090e-01
5.101196765899658203e-01
5.078058838844299316e-01
5.054611563682556152e-01
5.030856728553771973e-01
5.006791949272155762e-01
4.982415437698364258e-01
4.957725405693054199e-01
4.932722449302673340e-01
4.907401800155639648e-01
4.881764054298400879e-01
4.855807423591613770e-01
4.829529523849487305e-01
4.802928566932678223e-01
4.776005148887634277e-01
4.748755097389221191e-01
4.721177220344543457e-01
4.693270325660705566e-01
4.665032625198364258e-01
4.636464118957519531e-01
4.607557654380798340e-01
4.578318595886230469e-01
4.548739194869995117e-01
4.518820643424987793e-01
4.488560557365417480e-01
4.457957148551940918e-01
4.427006840705871582e-01
4.395709037780761719e-01
4.364062249660491943e-01
4.332064092159271240e-01
4.299711883068084717e-01
4.267005026340484619e-01
4.233939647674560547e-01
4.200514554977416992e-01
4.166727662086486816e-01
4.132576286792755127e-01
4.098058640956878662e-01
4.063172340393066406e-01
4.027916193008422852e-01
3.992285132408142090e-01
3.956280052661895752e-01
3.919895887374877930e-01
3.883132934570312500e-01
3.845987319946289062e-01
3.808456063270568848e-01
3.770538270473480225e-01
3.732229769229888916e-01
3.693529367446899414e-01
3.654434084892272949e-01
3.614940643310546875e-01
3.575047254562377930e-01
3.534751534461975098e-01
3.494050204753875732e-01
3.452939987182617188e-01
3.411419689655303955e-01
3.369485437870025635e-01
3.327136039733886719e-01
3.284366726875305176e-01
3.241175711154937744e-01
3.197560608386993408e-01
3.153517544269561768e-01
3.109044432640075684e-01
3.064137697219848633e-01
3.018792867660522461e-01
2.973010838031768799e-01
2.926787137985229492e-01
2.880116105079650879e-01
2.832997441291809082e-01
2.785427570343017578e-01
2.737403512001037598e-01
2.688920795917510986e-01
2.639979720115661621e-01
2.590574622154235840e-01
2.540701031684875488e-01
2.490358203649520874e-01
2.439541965723037720e-01
2.388249784708023071e-01
2.336478084325790405e-01
2.284221500158309937e-01
2.231480032205581665e-01
2.178250104188919067e-01
2.124527245759963989e-01
2.070308774709701538e-01
2.015592604875564575e-01
1.960372477769851685e-01
1.904646456241607666e-01
1.848412603139877319e-01
1.791667342185974121e-01
1.734406799077987671e-01
1.676627844572067261e-01
1.618325859308242798e-01
1.559501141309738159e-01
1.500147283077239990e-01
1.440261602401733398e-01
1.379841715097427368e-01
1.318883746862411499e-01
1.257386058568954468e-01
1.195344775915145874e-01
1.132755428552627563e-01
1.069616228342056274e-01
1.005924195051193237e-01
9.416760504245758057e-02
8.768692612648010254e-02
8.114983141422271729e-02
7.455642521381378174e-02
6.790618598461151123e-02
6.119877472519874573e-02
5.443425104022026062e-02
4.761205241084098816e-02
4.073185101151466370e-02
3.379353508353233337e-02
2.679688110947608948e-02
1.974143460392951965e-02
1.262715831398963928e-02
5.453567951917648315e-03
-1.779235899448394775e-03


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
1.557651907205581665e-03
3.005554899573326111e-02
5.759639665484428406e-02
8.420415222644805908e-02
1.099024266004562378e-01
1.347145289182662964e-01
1.586635261774063110e-01
1.817717254161834717e-01
2.040613442659378052e-01
2.255537062883377075e-01
2.462697774171829224e-01
2.662299871444702148e-01
2.854540348052978516e-01
3.039610981941223145e-01
3.217696845531463623e-01
3.388976454734802246e-01
3.553622364997863770e-01
3.711801767349243164e-01
3.863673806190490723e-01
4.009390473365783691e-01
4.149101078510284424e-01
4.282945394515991211e-01
4.411060214042663574e-01
4.533573985099792480e-01
4.650608897209167480e-01
4.762285351753234863e-01
4.868713021278381348e-01
4.970003962516784668e-01
5.066254734992980957e-01
5.157563686370849609e-01
5.244023203849792480e-01
5.325720906257629395e-01
5.402738451957702637e-01
5.475152730941772461e-01
5.543037056922912598e-01
5.606458783149719238e-01
5.665482878684997559e-01
5.720168948173522949e-01
5.770571231842041016e-01
5.816741585731506348e-01
5.858727097511291504e-01
5.896568298339843750e-01
5.930303931236267090e-01
5.959967970848083496e-01
5.985592007637023926e-01
6.007198691368103027e-01
6.024811267852783203e-01
6.038447022438049316e-01
6.048118472099304199e-01
6.053835749626159668e-01
6.055601239204406738e-01
6.053419113159179688e-01
6.047284603118896484e-01
6.037190556526184082e-01
6.023125052452087402e-01
6.005074381828308105e-01
5.983018279075622559e-01
5.956934094429016113e-01
5.926794409751892090e-01
5.892569422721862793e-01
5.854222178459167480e-01
5.811714529991149902e-01
5.765007138252258301e-01
5.714048743247985840e-01
5.658792853355407715e-01
5.599183440208435059e-01
5.535161495208740234e-01
5.466666221618652344e-01
5.393631458282470703e-01
5.315986275672912598e-01
5.233655571937561035e-01
5.146558284759521484e-01
5.054611563682556152e-01
4.957725405693054199e-01
4.855807423591613770e-01
4.748755097389221191e-01
4.636464118957519531e-01
4.518820643424987793e-01
4.395709037780761719e-01
4.267005026340484619e-01
4.132576286792755127e-01
3.992285132408142090e-01
3.845987319946289062e-01
3.693529367446899414e-01
3.534751534461975098e-01
3.369485437870025635e-01
3.197560608386993408e-01
3.018792867660522461e-01
2.832997441291809082e-01
2.639979720115661621e-01
2.439541965723037720e-01
2.231480032205581665e-01
2.015592604875564575e-01
1.791667342185974121e-01
1.559501141309738159e-01
1.318883746862411499e-01
1.069616228342056274e-01
8.114983141422271729e-02
5.443425104022026062e-02
2.679688110947608948e-02
-1.779235899448394775e-03


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
2.694100607186555862e-03,5.819533485919237137e-03
9.873010218143463135e-03,1.299630012363195419e-02
1.727854087948799133e-02,2.038048021495342255e-02
2.470454201102256775e-02,2.779458463191986084e-02
3.211752697825431824e-02,3.520444780588150024e-02
3.951724991202354431e-02,4.260514304041862488e-02
4.690672084689140320e-02,4.999380558729171753e-02
5.428705364465713501e-02,5.737046897411346436e-02
6.165757775306701660e-02,6.473830342292785645e-02
6.901755183935165405e-02,7.209628075361251831e-02
7.636827975511550903e-02,7.944351434707641602e-02
8.370935916900634766e-02,8.678145706653594971e-02
9.104222059249877930e-02,9.411112219095230103e-02
9.836354851722717285e-02,1.014280468225479126e-01
1.056888327002525330e-01,1.088067591190338135e-01
1.129840314388275146e-01,1.160610392689704895e-01
1.202688738703727722e-01,1.233043000102043152e-01
1.275782585144042969e-01,1.307020634412765503e-01
1.348683983087539673e-01,1.380341053009033203e-01
1.421254724264144897e-01,1.452586799860000610e-01
1.493712663650512695e-01,1.524675190448760986e-01
1.566082984209060669e-01,1.596678346395492554e-01
1.638433039188385010e-01,1.668821871280670166e-01
1.710597574710845947e-01,1.740565747022628784e-01
1.782733649015426636e-01,1.812497526407241821e-01
1.854422837495803833e-01,1.883122026920318604e-01
1.926426738500595093e-01,1.955043822526931763e-01
1.998632848262786865e-01,2.027795761823654175e-01
2.070417404174804688e-01,2.099476903676986694e-01
2.142024487257003784e-01,2.170702964067459106e-01
2.213515788316726685e-01,2.241782993078231812e-01
2.285140156745910645e-01,2.313561439514160156e-01
2.356697171926498413e-01,2.385357618331909180e-01
2.428039759397506714e-01,2.456567585468292236e-01
2.499315738677978516e-01,2.527588307857513428e-01
2.570601105690002441e-01,2.598913013935089111e-01
2.641619443893432617e-01,2.669632732868194580e-01
2.712713479995727539e-01,2.740764319896697998e-01
2.783498764038085938e-01,2.811388969421386719e-01
2.854628264904022217e-01,2.883058190345764160e-01
2.925343811511993408e-01,2.953647971153259277e-01
2.996177673339843750e-01,3.024740815162658691e-01
3.066776990890502930e-01,3.095362484455108643e-01
3.137329518795013428e-01,3.166190385818481445e-01
3.207598030567169189e-01,3.236334323883056641e-01
3.278035819530487061e-01,3.306983411312103271e-01
3.348414599895477295e-01,3.377532064914703369e-01
3.418469130992889404e-01,3.447355926036834717e-01
3.488635122776031494e-01,3.517588376998901367e-01
3.558751046657562256e-01,3.587856888771057129e-01
3.628540039062500000e-01,3.657496273517608643e-01
3.698293864727020264e-01,3.727266490459442139e-01
3.767872154712677002e-01,3.796412050724029541e-01
3.837375342845916748e-01,3.865766525268554688e-01
3.907016813755035400e-01,3.935394287109375000e-01
3.976517319679260254e-01,4.005072116851806641e-01
4.045680761337280273e-01,4.074020683765411377e-01
4.114889800548553467e-01,4.143205583095550537e-01
4.184085130691528320e-01,4.212397634983062744e-01
4.253279268741607666e-01,4.281863570213317871e-01
4.322004914283752441e-01,4.350200891494750977e-01
4.390923678874969482e-01,4.419223368167877197e-01
4.459882378578186035e-01,4.488563537597656250e-01
4.528478085994720459e-01,4.557047486305236816e-01
4.597217440605163574e-01,4.626127779483795166e-01
4.665439128875732422e-01,4.693884849548339844e-01
4.733908176422119141e-01,4.762273430824279785e-01
4.802014529705047607e-01,4.830050468444824219e-01
4.870184659957885742e-01,4.898230433464050293e-01
4.938325881958007812e-01,4.966321587562561035e-01
5.006459355354309082e-01,5.034541487693786621e-01
5.073997378349304199e-01,5.101442933082580566e-01
5.141850113868713379e-01,5.169181823730468750e-01
5.209543704986572266e-01,5.236813426017761230e-01
5.277519822120666504e-01,5.305060744285583496e-01
5.345139503479003906e-01,5.372645854949951172e-01
5.412960648536682129e-01,5.441073179244995117e-01
5.480288863182067871e-01,5.508388280868530273e-01
5.547565221786499023e-01,5.575631260871887207e-01
5.614954233169555664e-01,5.643114447593688965e-01
5.682194828987121582e-01,5.710470080375671387e-01
5.749607682228088379e-01,5.778161883354187012e-01
5.816754102706909180e-01,5.845388770103454590e-01
5.883744359016418457e-01,5.912363529205322266e-01
5.950802564620971680e-01,5.979698896408081055e-01
6.017735600471496582e-01,6.046774387359619141e-01
6.084525585174560547e-01,6.113645434379577637e-01
6.150879859924316406e-01,6.179803609848022461e-01
6.217780113220214844e-01,6.246953606605529785e-01
6.284120082855224609e-01,6.313290596008300781e-01
6.350656747817993164e-01,6.379802227020263672e-01
6.416333913803100586e-01,6.444943547248840332e-01
6.482499837875366211e-01,6.511238813400268555e-01
6.548519730567932129e-01,6.577064990997314453e-01
6.614536643028259277e-01,6.642844676971435547e-01
6.680432558059692383e-01,6.708708405494689941e-01
6.746277809143066406e-01,6.774412393569946289e-01
6.812095642089843750e-01,6.840351223945617676e-01
6.877936124801635742e-01,6.905886530876159668e-01
6.943593025207519531e-01,6.971554160118103027e-01
7.009119391441345215e-01,7.036884427070617676e-01
7.074693441390991211e-01,7.102518677711486816e-01
7.140172123908996582e-01,7.168038487434387207e-01
7.205382585525512695e-01,7.233255505561828613e-01
7.270984053611755371e-01,7.299065589904785156e-01
7.336090803146362305e-01,7.363988757133483887e-01
7.400941252708435059e-01,7.428467869758605957e-01
7.465782165527343750e-01,7.493426799774169922e-01
7.530649900436401367e-01,7.558242678642272949e-01
7.595380544662475586e-01,7.622964978218078613e-01
7.660114169120788574e-01,7.687734365463256836e-01
7.724736928939819336e-01,7.752289772033691406e-01
7.789389491081237793e-01,7.816851139068603516e-01
7.853931188583374023e-01,7.881318926811218262e-01
7.918385863304138184e-01,7.946125268936157227e-01
7.982608675956726074e-01,8.010445237159729004e-01
8.046715855598449707e-01,8.074712753295898438e-01
8.110491633415222168e-01,8.138244152069091797e-01
8.174531459808349609e-01,8.202367424964904785e-01
8.238825201988220215e-01,8.266573548316955566e-01
8.302872180938720703e-01,8.330701589584350586e-01
8.366493582725524902e-01,8.394293785095214844e-01
8.430109620094299316e-01,8.458044528961181641e-01
8.494095206260681152e-01,8.522189855575561523e-01
8.557569980621337891e-01,8.585665822029113770e-01
8.620861768722534180e-01,8.649064898490905762e-01
8.684315681457519531e-01,8.712704181671142578e-01
8.747538328170776367e-01,8.775849938392639160e-01
8.810764551162719727e-01,8.839100599288940430e-01
8.874331712722778320e-01,8.902799487113952637e-01
8.937275409698486328e-01,8.965762257575988770e-01
9.000179171562194824e-01,9.028671979904174805e-01
9.063001275062561035e-01,9.091539978981018066e-01
9.125701785087585449e-01,9.153832197189331055e-01
9.188369512557983398e-01,9.216399788856506348e-01
9.250862598419189453e-01,9.279012680053710938e-01
9.313570261001586914e-01,9.341640472412109375e-01
9.376024603843688965e-01,9.404174685478210449e-01
9.438576102256774902e-01,9.466321468353271484e-01
9.500879049301147461e-01,9.528682231903076172e-01
9.563234448432922363e-01,9.591110944747924805e-01
9.625383019447326660e-01,9.652842283248901367e-01
9.687479138374328613e-01,9.714826941490173340e-01
9.749466776847839355e-01,9.776780605316162109e-01
9.811457991600036621e-01,9.838584661483764648e-01
9.873514771461486816e-01,9.900963902473449707e-01
9.935238957405090332e-01,9.962766766548156738e-01
9.997031688690185547e-01,1.002458810806274414e+00
1.005867123603820801e+00,1.008611202239990234e+00
1.012007951736450195e+00,1.014761924743652344e+00
1.018152236938476562e+00,1.020893096923828125e+00
1.024279832839965820e+00,1.027012109756469727e+00
1.030389189720153809e+00,1.033130288124084473e+00
1.036514997482299805e+00,1.039240956306457520e+00
1.042634367942810059e+00,1.045348763465881348e+00
1.048753380775451660e+00,1.051453471183776855e+00
1.054836988449096680e+00,1.057545661926269531e+00
1.060942292213439941e+00,1.063635945320129395e+00
1.067016959190368652e+00,1.069713830947875977e+00
1.073093533515930176e+00,1.075826287269592285e+00
1.079172492027282715e+00,1.081891179084777832e+00
1.085222244262695312e+00,1.087940216064453125e+00
1.091280221939086914e+00,1.093988180160522461e+00
1.097333788871765137e+00,1.100038290023803711e+00
1.103356480598449707e+00,1.106091260910034180e+00
1.109348654747009277e+00,1.112065434455871582e+00
1.115358710289001465e+00,1.118086934089660645e+00
1.121341109275817871e+00,1.124042510986328125e+00
1.127337813377380371e+00,1.130040049552917480e+00
1.133368968963623047e+00,1.136044025421142578e+00
1.139350652694702148e+00,1.142025232315063477e+00
1.145336627960205078e+00,1.148001074790954590e+00
1.151320576667785645e+00,1.153981328010559082e+00
1.157284975051879883e+00,1.159965872764587402e+00
1.163254141807556152e+00,1.165940523147583008e+00
1.169225215911865234e+00,1.171938300132751465e+00
1.175165891647338867e+00,1.177863717079162598e+00
1.181104898452758789e+00,1.183801412582397461e+00
1.187017083168029785e+00,1.189737796783447266e+00
1.192942261695861816e+00,1.195688128471374512e+00
1.198849201202392578e+00,1.201598882675170898e+00
1.204739689826965332e+00,1.207481622695922852e+00
1.210632085800170898e+00,1.213362574577331543e+00
1.216526031494140625e+00,1.219266057014465332e+00
1.222412824630737305e+00,1.225161433219909668e+00
1.228276014328002930e+00,1.231019854545593262e+00
1.234165668487548828e+00,1.236861467361450195e+00
1.240021109580993652e+00,1.242726087570190430e+00
1.245875477790832520e+00,1.248574614524841309e+00
1.251712203025817871e+00,1.254414916038513184e+00
1.257530093193054199e+00,1.260221600532531738e+00
1.263342618942260742e+00,1.266034841537475586e+00
1.269165873527526855e+00,1.271863102912902832e+00
1.274990200996398926e+00,1.277674674987792969e+00
1.280790209770202637e+00,1.283463001251220703e+00
1.286595821380615234e+00,1.289253830909729004e+00
1.292386889457702637e+00,1.295033693313598633e+00
1.298163294792175293e+00,1.300811171531677246e+00
1.303924918174743652e+00,1.306527853012084961e+00
1.309690833091735840e+00,1.312297582626342773e+00
1.315448880195617676e+00,1.318055391311645508e+00
1.321231842041015625e+00,1.323845744132995605e+00
1.326966166496276855e+00,1.329544663429260254e+00
1.332698583602905273e+00,1.335279464721679688e+00
1.338423371315002441e+00,1.340972542762756348e+00
1.344147086143493652e+00,1.346687912940979004e+00
1.349866628646850586e+00,1.352408170700073242e+00
1.355584621429443359e+00,1.358121514320373535e+00
1.361309885978698730e+00,1.363801598548889160e+00
1.367016077041625977e+00,1.369505167007446289e+00
1.372702360153198242e+00,1.375198960304260254e+00
1.378378152847290039e+00,1.380919218063354492e+00
1.384039163589477539e+00,1.386585474014282227e+00
1.389703989028930664e+00,1.392245292663574219e+00
1.395351171493530273e+00,1.397894144058227539e+00
1.400997996330261230e+00,1.403543353080749512e+00
1.406633257865905762e+00,1.409171700477600098e+00
1.412275791168212891e+00,1.414813280105590820e+00
1.417948961257934570e+00,1.420433998107910156e+00
1.423567056655883789e+00,1.426028966903686523e+00
1.429168581962585449e+00,1.431621313095092773e+00
1.434769511222839355e+00,1.437237024307250977e+00
1.440372824668884277e+00,1.442835688591003418e+00
1.445976734161376953e+00,1.448438525199890137e+00
1.451555967330932617e+00,1.454014182090759277e+00
1.457141041755676270e+00,1.459584712982177734e+00
1.462725996971130371e+00,1.465159416198730469e+00
1.468289375305175781e+00,1.470689535140991211e+00
1.473845243453979492e+00,1.476246714591979980e+00
1.479402422904968262e+00,1.481799006462097168e+00
1.484956383705139160e+00,1.487337112426757812e+00
1.490489125251770020e+00,1.492857217788696289e+00
1.496021866798400879e+00,1.498397588729858398e+00
1.501522660255432129e+00,1.503914356231689453e+00
1.507061243057250977e+00,1.509456396102905273e+00
1.512575626373291016e+00,1.514967083930969238e+00
1.518067121505737305e+00,1.520463228225708008e+00
1.523546934127807617e+00,1.525942444801330566e+00
1.529042243957519531e+00,1.531419157981872559e+00
1.534554123878479004e+00,1.536893963813781738e+00
1.540037512779235840e+00,1.542372465133666992e+00
1.545509457588195801e+00,1.547844886779785156e+00
1.550947308540344238e+00,1.553290128707885742e+00
1.556409597396850586e+00,1.558745145797729492e+00
1.561852455139160156e+00,1.564189434051513672e+00
1.567293405532836914e+00,1.569614648818969727e+00
1.572741627693176270e+00,1.575063943862915039e+00
1.578167796134948730e+00,1.580487966537475586e+00
1.583550095558166504e+00,1.585881471633911133e+00
1.588959574699401855e+00,1.591303586959838867e+00
1.594359040260314941e+00,1.596715211868286133e+00
1.599757075309753418e+00,1.602116703987121582e+00
1.605150103569030762e+00,1.607500791549682617e+00
1.610538601875305176e+00,1.612926125526428223e+00
1.615900754928588867e+00,1.618292808532714844e+00
1.621263265609741211e+00,1.623663544654846191e+00
1.626622557640075684e+00,1.629013657569885254e+00
1.631984114646911621e+00,1.634379029273986816e+00
1.637338042259216309e+00,1.639735817909240723e+00
1.642677307128906250e+00,1.645084142684936523e+00
1.648002147674560547e+00,1.650416135787963867e+00
1.653327584266662598e+00,1.655733346939086914e+00
1.658657073974609375e+00,1.661047697067260742e+00
1.663969755172729492e+00,1.666355371475219727e+00
1.669270634651184082e+00,1.671656012535095215e+00
1.674577355384826660e+00,1.676938414573669434e+00
1.679895520210266113e+00,1.682266116142272949e+00
1.685180783271789551e+00,1.687548398971557617e+00
1.690460562705993652e+00,1.692827701568603516e+00
1.695716023445129395e+00,1.698102235794067383e+00
1.700987935066223145e+00,1.703362345695495605e+00
1.706252455711364746e+00,1.708634495735168457e+00
1.711507439613342285e+00,1.713883638381958008e+00
1.716771721839904785e+00,1.719154596328735352e+00
1.722005963325500488e+00,1.724389672279357910e+00
1.727240085601806641e+00,1.729620814323425293e+00
1.732475042343139648e+00,1.734841108322143555e+00
1.737689971923828125e+00,1.740063428878784180e+00
1.742907643318176270e+00,1.745284914970397949e+00
1.748103976249694824e+00,1.750490784645080566e+00
1.753301978111267090e+00,1.755690455436706543e+00
1.758492469787597656e+00,1.760904431343078613e+00
1.763679623603820801e+00,1.766065955162048340e+00
1.768872380256652832e+00,1.771237969398498535e+00
1.774049401283264160e+00,1.776412487030029297e+00
1.779242396354675293e+00,1.781585335731506348e+00
1.784398078918457031e+00,1.786742925643920898e+00
1.789547324180603027e+00,1.791895031929016113e+00
1.794695734977722168e+00,1.797064900398254395e+00
1.799843311309814453e+00,1.802198648452758789e+00
1.804972529411315918e+00,1.807315826416015625e+00
1.810079455375671387e+00,1.812427997589111328e+00
1.815206050872802734e+00,1.817543864250183105e+00
1.820329904556274414e+00,1.822652101516723633e+00
1.825436234474182129e+00,1.827760815620422363e+00
1.830538272857666016e+00,1.832851290702819824e+00
1.835640549659729004e+00,1.837947607040405273e+00
1.840733766555786133e+00,1.843038558959960938e+00
1.845813393592834473e+00,1.848120689392089844e+00
1.850907087326049805e+00,1.853222489356994629e+00
1.855970144271850586e+00,1.858290553092956543e+00
1.861031055450439453e+00,1.863351702690124512e+00
1.866092920303344727e+00,1.868397951126098633e+00
1.871148228645324707e+00,1.873436212539672852e+00
1.876229882240295410e+00,1.878485798835754395e+00
1.881271243095397949e+00,1.883527517318725586e+00
1.886312365531921387e+00,1.888572216033935547e+00
1.891365528106689453e+00,1.893601536750793457e+00
1.896378755569458008e+00,1.898603558540344238e+00
1.901373267173767090e+00,1.903609633445739746e+00
1.906384706497192383e+00,1.908610463142395020e+00
1.911391735076904297e+00,1.913607120513916016e+00
1.916391015052795410e+00,1.918604493141174316e+00
1.921380162239074707e+00,1.923606395721435547e+00
1.926335334777832031e+00,1.928559184074401855e+00
1.931316137313842773e+00,1.933540463447570801e+00
1.936293840408325195e+00,1.938502788543701172e+00
1.941256880760192871e+00,1.943459033966064453e+00
1.946214318275451660e+00,1.948413491249084473e+00
1.951162099838256836e+00,1.953356504440307617e+00
1.956107616424560547e+00,1.958304882049560547e+00
1.961042523384094238e+00,1.963225007057189941e+00
1.965976357460021973e+00,1.968152046203613281e+00
1.970902800559997559e+00,1.973067760467529297e+00
1.975812435150146484e+00,1.977975130081176758e+00
1.980728507041931152e+00,1.982878208160400391e+00
1.985633134841918945e+00,1.987778067588806152e+00
1.990529656410217285e+00,1.992683172225952148e+00
1.995418310165405273e+00,1.997601270675659180e+00
2.000299453735351562e+00,2.002496957778930664e+00
2.005165100097656250e+00,2.007363796234130859e+00
2.010038614273071289e+00,2.012229919433593750e+00
2.014920234680175781e+00,2.017111063003540039e+00
2.019773483276367188e+00,2.021976947784423828e+00
2.024610757827758789e+00,2.026847600936889648e+00
2.029463768005371094e+00,2.031682014465332031e+00
2.034306049346923828e+00,2.036520004272460938e+00
2.039135694503784180e+00,2.041371822357177734e+00
2.043962717056274414e+00,2.046181201934814453e+00
2.048769712448120117e+00,2.050994634628295898e+00
2.053583860397338867e+00,2.055788755416870117e+00
2.058384895324707031e+00,2.060546636581420898e+00
2.063190698623657227e+00,2.065341472625732422e+00
2.067990303039550781e+00,2.070137262344360352e+00
2.072776794433593750e+00,2.074918746948242188e+00
2.077589511871337891e+00,2.079687118530273438e+00
2.082365036010742188e+00,2.084462881088256836e+00
2.087142229080200195e+00,2.089244604110717773e+00
2.091904640197753906e+00,2.094010829925537109e+00
2.096667766571044922e+00,2.098753929138183594e+00
2.101418972015380859e+00,2.103501796722412109e+00
2.106169223785400391e+00,2.108265161514282227e+00
2.110911607742309570e+00,2.113009929656982422e+00
2.115653038024902344e+00,2.117761850357055664e+00
2.120381355285644531e+00,2.122488021850585938e+00
2.125118255615234375e+00,2.127213478088378906e+00
2.129832983016967773e+00,2.131928682327270508e+00
2.134549617767333984e+00,2.136631965637207031e+00
2.139267206192016602e+00,2.141336441040039062e+00
2.143961429595947266e+00,2.146042108535766602e+00
2.148660659790039062e+00,2.150717735290527344e+00
2.153335809707641602e+00,2.155382394790649414e+00
2.157979488372802734e+00,2.160038709640502930e+00
2.162656068801879883e+00,2.164712190628051758e+00
2.167320013046264648e+00,2.169321298599243164e+00
2.171986103057861328e+00,2.173983812332153320e+00
2.176650047302246094e+00,2.178635835647583008e+00
2.181308269500732422e+00,2.183296442031860352e+00
2.185949325561523438e+00,2.187942504882812500e+00
2.190595626831054688e+00,2.192580938339233398e+00
2.195231437683105469e+00,2.197213888168334961e+00
2.199853658676147461e+00,2.201838970184326172e+00
2.204478263854980469e+00,2.206465482711791992e+00
2.209095239639282227e+00,2.211078166961669922e+00
2.213704586029052734e+00,2.215692520141601562e+00
2.218304634094238281e+00,2.220302820205688477e+00
2.222904443740844727e+00,2.224905490875244141e+00
2.227506399154663086e+00,2.229485034942626953e+00
2.232099771499633789e+00,2.234062194824218750e+00
2.236685276031494141e+00,2.238655805587768555e+00
2.241251230239868164e+00,2.243217229843139648e+00
2.245821714401245117e+00,2.247777223587036133e+00
2.250380039215087891e+00,2.252344608306884766e+00
2.254970788955688477e+00,2.256936311721801758e+00
2.259516954421997070e+00,2.261505126953125000e+00
2.264065742492675781e+00,2.266097784042358398e+00
2.268598556518554688e+00,2.270637750625610352e+00
2.273119211196899414e+00,2.275160074234008789e+00
2.277646064758300781e+00,2.279680252075195312e+00
2.282165288925170898e+00,2.284198045730590820e+00
2.286674261093139648e+00,2.288712263107299805e+00
2.291183710098266602e+00,2.293251037597656250e+00
2.295688390731811523e+00,2.297745943069458008e+00
2.300209760665893555e+00,2.302247047424316406e+00
2.304713249206542969e+00,2.306729793548583984e+00
2.309206724166870117e+00,2.311220884323120117e+00
2.313694953918457031e+00,2.315726518630981445e+00
2.318178653717041016e+00,2.320193767547607422e+00
2.322649955749511719e+00,2.324669837951660156e+00
2.327127218246459961e+00,2.329120874404907227e+00
2.331588983535766602e+00,2.333598852157592773e+00
2.336060762405395508e+00,2.338057041168212891e+00
2.340515375137329102e+00,2.342498540878295898e+00
2.344951391220092773e+00,2.346935987472534180e+00
2.349382162094116211e+00,2.351355075836181641e+00
2.353807926177978516e+00,2.355823516845703125e+00
2.358228921890258789e+00,2.360247850418090820e+00
2.362673282623291016e+00,2.364656925201416016e+00
2.367094993591308594e+00,2.369069337844848633e+00
2.371504545211791992e+00,2.373466730117797852e+00
2.375870466232299805e+00,2.377855777740478516e+00
2.380266189575195312e+00,2.382251977920532227e+00
2.384649991989135742e+00,2.386631727218627930e+00
2.389029026031494141e+00,2.391015291213989258e+00
2.393407344818115234e+00,2.395389318466186523e+00
2.397765636444091797e+00,2.399786472320556641e+00
2.402134656906127930e+00,2.404141902923583984e+00
2.406498193740844727e+00,2.408502578735351562e+00
2.410847663879394531e+00,2.412883281707763672e+00
2.415205955505371094e+00,2.417234182357788086e+00
2.419548988342285156e+00,2.421584844589233398e+00
2.423891067504882812e+00,2.425911188125610352e+00
2.428233861923217773e+00,2.430243968963623047e+00
2.432568073272705078e+00,2.434567451477050781e+00
2.436890363693237305e+00,2.438881635665893555e+00
2.441217660903930664e+00,2.443195819854736328e+00
2.445546865463256836e+00,2.447523355484008789e+00
2.449851751327514648e+00,2.451842546463012695e+00
2.454159021377563477e+00,2.456140518188476562e+00
2.458461999893188477e+00,2.460440397262573242e+00
2.462752103805541992e+00,2.464732646942138672e+00
2.467041492462158203e+00,2.469012022018432617e+00
2.471313714981079102e+00,2.473302364349365234e+00
2.475585222244262695e+00,2.477543592453002930e+00
2.479815006256103516e+00,2.481813669204711914e+00
2.484077692031860352e+00,2.486061573028564453e+00
2.488340377807617188e+00,2.490318059921264648e+00
2.492595911026000977e+00,2.494554042816162109e+00
2.496841430664062500e+00,2.498793601989746094e+00
2.501081228256225586e+00,2.503034591674804688e+00
2.505316257476806641e+00,2.507279634475708008e+00
2.509542942047119141e+00,2.511504888534545898e+00
2.513755083084106445e+00,2.515753269195556641e+00
2.517980575561523438e+00,2.520001173019409180e+00
2.522196769714355469e+00,2.524208068847656250e+00
2.526405096054077148e+00,2.528412580490112305e+00
2.530609130859375000e+00,2.532624721527099609e+00
2.534807920455932617e+00,2.536818504333496094e+00
2.538997888565063477e+00,2.541017532348632812e+00
2.543180465698242188e+00,2.545209169387817383e+00
2.547368526458740234e+00,2.549400091171264648e+00
2.551534891128540039e+00,2.553572416305541992e+00
2.555706024169921875e+00,2.557752609252929688e+00
2.559867858886718750e+00,2.561925411224365234e+00
2.564019441604614258e+00,2.566082715988159180e+00
2.568173885345458984e+00,2.570254325866699219e+00
2.572318077087402344e+00,2.574401617050170898e+00
2.576462507247924805e+00,2.578552484512329102e+00
2.580603122711181641e+00,2.582701444625854492e+00
2.584750413894653320e+00,2.586843490600585938e+00
2.588866472244262695e+00,2.590993404388427734e+00
2.593009471893310547e+00,2.595134496688842773e+00
2.597121000289916992e+00,2.599260091781616211e+00
2.601236104965209961e+00,2.603364229202270508e+00
2.605345964431762695e+00,2.607472181320190430e+00
2.609442472457885742e+00,2.611569404602050781e+00
2.613541841506958008e+00,2.615680217742919922e+00
2.617634773254394531e+00,2.619771242141723633e+00
2.621729612350463867e+00,2.623857975006103516e+00
2.625807523727416992e+00,2.627947092056274414e+00
2.629878759384155273e+00,2.632003307342529297e+00
2.633950233459472656e+00,2.636070251464843750e+00
2.638017177581787109e+00,2.640141010284423828e+00
2.642084360122680664e+00,2.644208669662475586e+00
2.646141529083251953e+00,2.648241996765136719e+00
2.650195837020874023e+00,2.652291536331176758e+00
2.654258012771606445e+00,2.656335115432739258e+00
2.658296108245849609e+00,2.660371780395507812e+00
2.662333726882934570e+00,2.664357423782348633e+00
2.666353702545166016e+00,2.668375968933105469e+00
2.670382499694824219e+00,2.672396898269653320e+00
2.674394607543945312e+00,2.676417350769042969e+00
2.678404569625854492e+00,2.680424928665161133e+00
2.682407379150390625e+00,2.684429883956909180e+00
2.686409235000610352e+00,2.688432216644287109e+00
2.690411806106567383e+00,2.692427158355712891e+00
2.694419622421264648e+00,2.696432113647460938e+00
2.698411703109741211e+00,2.700422763824462891e+00
2.702399015426635742e+00,2.704397439956665039e+00
2.706385374069213867e+00,2.708370685577392578e+00
2.710359334945678711e+00,2.712338447570800781e+00
2.714331388473510742e+00,2.716306447982788086e+00
2.718304157257080078e+00,2.720290422439575195e+00
2.722271919250488281e+00,2.724264383316040039e+00
2.726229667663574219e+00,2.728219747543334961e+00
2.730185508728027344e+00,2.732168436050415039e+00
2.734131336212158203e+00,2.736112356185913086e+00
2.738089799880981445e+00,2.740056276321411133e+00
2.742029905319213867e+00,2.744007587432861328e+00
2.745972156524658203e+00,2.747936725616455078e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
2.694100607186555862e-03,5.819533485919237137e-03
3.951724991202354431e-02,4.260514304041862488e-02
7.636827975511550903e-02,7.944351434707641602e-02
1.129840314388275146e-01,1.160610392689704895e-01
1.493712663650512695e-01,1.524675190448760986e-01
1.854422837495803833e-01,1.883122026920318604e-01
2.213515788316726685e-01,2.241782993078231812e-01
2.570601105690002441e-01,2.598913013935089111e-01
2.925343811511993408e-01,2.953647971153259277e-01
3.278035819530487061e-01,3.306983411312103271e-01
3.628540039062500000e-01,3.657496273517608643e-01
3.976517319679260254e-01,4.005072116851806641e-01
4.322004914283752441e-01,4.350200891494750977e-01
4.665439128875732422e-01,4.693884849548339844e-01
5.006459355354309082e-01,5.034541487693786621e-01
5.345139503479003906e-01,5.372645854949951172e-01
5.682194828987121582e-01,5.710470080375671387e-01
6.017735600471496582e-01,6.046774387359619141e-01
6.350656747817993164e-01,6.379802227020263672e-01
6.680432558059692383e-01,6.708708405494689941e-01
7.009119391441345215e-01,7.036884427070617676e-01
7.336090803146362305e-01,7.363988757133483887e-01
7.660114169120788574e-01,7.687734365463256836e-01
7.982608675956726074e-01,8.010445237159729004e-01
8.302872180938720703e-01,8.330701589584350586e-01
8.620861768722534180e-01,8.649064898490905762e-01
8.937275409698486328e-01,8.965762257575988770e-01
9.250862598419189453e-01,9.279012680053710938e-01
9.563234448432922363e-01,9.591110944747924805e-01
9.873514771461486816e-01,9.900963902473449707e-01
1.018152236938476562e+00,1.020893096923828125e+00
1.048753380775451660e+00,1.051453471183776855e+00
1.079172492027282715e+00,1.081891179084777832e+00
1.109348654747009277e+00,1.112065434455871582e+00
1.139350652694702148e+00,1.142025232315063477e+00
1.169225215911865234e+00,1.171938300132751465e+00
1.198849201202392578e+00,1.201598882675170898e+00
1.228276014328002930e+00,1.231019854545593262e+00
1.257530093193054199e+00,1.260221600532531738e+00
1.286595821380615234e+00,1.289253830909729004e+00
1.315448880195617676e+00,1.318055391311645508e+00
1.344147086143493652e+00,1.346687912940979004e+00
1.372702360153198242e+00,1.375198960304260254e+00
1.400997996330261230e+00,1.403543353080749512e+00
1.429168581962585449e+00,1.431621313095092773e+00
1.457141041755676270e+00,1.459584712982177734e+00
1.484956383705139160e+00,1.487337112426757812e+00
1.512575626373291016e+00,1.514967083930969238e+00
1.540037512779235840e+00,1.542372465133666992e+00
1.567293405532836914e+00,1.569614648818969727e+00
1.594359040260314941e+00,1.596715211868286133e+00
1.621263265609741211e+00,1.623663544654846191e+00
1.648002147674560547e+00,1.650416135787963867e+00
1.674577355384826660e+00,1.676938414573669434e+00
1.700987935066223145e+00,1.703362345695495605e+00
1.727240085601806641e+00,1.729620814323425293e+00
1.753301978111267090e+00,1.755690455436706543e+00
1.779242396354675293e+00,1.781585335731506348e+00
1.804972529411315918e+00,1.807315826416015625e+00
1.830538272857666016e+00,1.832851290702819824e+00
1.855970144271850586e+00,1.858290553092956543e+00
1.881271243095397949e+00,1.883527517318725586e+00
1.906384706497192383e+00,1.908610463142395020e+00
1.931316137313842773e+00,1.933540463447570801e+00
1.956107616424560547e+00,1.958304882049560547e+00
1.980728507041931152e+00,1.982878208160400391e+00
2.005165100097656250e+00,2.007363796234130859e+00
2.029463768005371094e+00,2.031682014465332031e+00
2.053583860397338867e+00,2.055788755416870117e+00
2.077589511871337891e+00,2.079687118530273438e+00
2.101418972015380859e+00,2.103501796722412109e+00
2.125118255615234375e+00,2.127213478088378906e+00
2.148660659790039062e+00,2.150717735290527344e+00
2.171986103057861328e+00,2.173983812332153320e+00
2.195231437683105469e+00,2.197213888168334961e+00
2.218304634094238281e+00,2.220302820205688477e+00
2.241251230239868164e+00,2.243217229843139648e+00
2.264065742492675781e+00,2.266097784042358398e+00
2.286674261093139648e+00,2.288712263107299805e+00
2.309206724166870117e+00,2.311220884323120117e+00
2.331588983535766602e+00,2.333598852157592773e+00
2.353807926177978516e+00,2.355823516845703125e+00
2.375870466232299805e+00,2.377855777740478516e+00
2.397765636444091797e+00,2.399786472320556641e+00
2.419548988342285156e+00,2.421584844589233398e+00
2.441217660903930664e+00,2.443195819854736328e+00
2.462752103805541992e+00,2.464732646942138672e+00
2.484077692031860352e+00,2.486061573028564453e+00
2.505316257476806641e+00,2.507279634475708008e+00
2.526405096054077148e+00,2.528412580490112305e+00
2.547368526458740234e+00,2.549400091171264648e+00
2.568173885345458984e+00,2.570254325866699219e+00
2.588866472244262695e+00,2.590993404388427734e+00
2.609442472457885742e+00,2.611569404602050781e+00
2.629878759384155273e+00,2.632003307342529297e+00
2.650195837020874023e+00,2.652291536331176758e+00
2.670382499694824219e+00,2.672396898269653320e+00
2.690411806106567383e+00,2.692427158355712891e+00
2.710359334945678711e+00,2.712338447570800781e+00
2.730185508728027344e+00,2.732168436050415039e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Error.csv <==
2.515885325834631425e-01
4.388266022016547030e-01
4.492230676336044226e-01
4.498090419977480714e-01
4.491749784161270798e-01
4.487097764840655145e-01
4.481785629011027505e-01
4.476426958397866085e-01
4.471508070904487986e-01
4.466233214181141720e-01
4.460555285641683576e-01
4.454305802664809688e-01
4.449746410454781254e-01
4.442230516527594930e-01
4.470452339844744327e-01
4.409383016314436521e-01
4.403142497121931842e-01
4.478200494022605005e-01
4.445321685375374088e-01
4.389478602428168452e-01
4.381263817698115015e-01
4.375567833322673850e-01
4.382390484876853010e-01
4.360486349970706388e-01
4.369049470774605259e-01
4.298546102362399979e-01
4.367301651032002852e-01
4.410841641908623267e-01
4.352328746511746616e-01
4.328615159516061572e-01
4.319843261643581123e-01
4.355975341053628380e-01
4.354797059602021347e-01
4.324905713594618950e-01
4.316336999290559806e-01
4.331167502499344013e-01
4.296838198413290844e-01
4.318780262364347311e-01
4.286982415902987897e-01
4.345850852302735046e-01
4.286966207853142308e-01
4.314340298445772937e-01
4.287193207206057566e-01
4.295784180929287932e-01
4.258116468762516149e-01
4.287622064827238400e-01
4.283165442386046018e-01
4.242271656739868280e-01
4.265510383307209996e-01
4.266772503954494589e-01
4.229630049741769371e-01
4.234994823015132970e-01
4.204725669404867361e-01
4.211784529117003628e-01
4.230738263458949100e-01
4.228127944530484794e-01
4.186513737215767361e-01
4.200447197266189425e-01
4.201793571940037886e-01
4.214755224610957085e-01
4.151595604456369548e-01
4.189226618427711046e-01
4.205338059450313692e-01
4.158145998956812028e-01
4.189436757225243335e-01
4.116637657431145847e-01
4.154576096691205422e-01
4.116391277832454620e-01
4.136822710085648058e-01
4.134007525463855304e-01
4.140757871810015200e-01
4.063855471614866155e-01
4.113498313639039616e-01
4.103795948147404560e-01
4.142277694403862509e-01
4.103087151747548122e-01
4.147021358489997311e-01
4.083108695549308997e-01
4.080426181301623489e-01
4.096507786715444799e-01
4.086657770872857975e-01
4.109985142344330100e-01
4.082407122823065726e-01
4.067064333800111120e-01
4.086058188090416210e-01
4.072413585033090033e-01
4.060441368454538180e-01
4.014514578577898507e-01
4.080330237455968567e-01
4.025062250341975845e-01
4.043206185909133388e-01
3.951039158159457276e-01
4.020904317960698471e-01
3.998758962121862770e-01
3.998323783413545995e-01
3.998527083499796020e-01
3.992462846469315152e-01
4.001487763491022864e-01
3.989616100510716135e-01
3.988362187808575654e-01
3.971497893107847066e-01
3.986668704557251863e-01
3.981064912082042384e-01
3.957469165391234167e-01
4.000367969292028536e-01
3.945894167792200480e-01
3.918400195077162418e-01
3.939198447107105094e-01
3.936404128633310684e-01
3.929043587827346640e-01
3.932955026679054722e-01
3.920907381896036603e-01
3.925414661549945783e-01
3.918743976033368659e-01
3.929384173105009981e-01
3.901765421292091029e-01
3.895190167347258314e-01
3.853934772884651250e-01
3.891783516868282944e-01
3.908802480933957768e-01
3.896726285319331851e-01
3.857202270017064394e-01
3.864701572562612153e-01
3.899819393025003023e-01
3.852095116360807481e-01
3.842317685392577786e-01
3.860909217121457626e-01
3.832939454753764297e-01
3.840549188076416431e-01
3.875342587800078564e-01
3.820056103703043382e-01
3.816977337945022253e-01
3.813465577759606040e-01
3.789596648147898761e-01
3.799014971504380278e-01
3.794796986840519581e-01
3.807978830244386215e-01
3.793114591944453662e-01
3.787538784126722735e-01
3.783942584955891086e-01
3.791770307004124207e-01
3.757580467693873993e-01
3.765896062646574838e-01
3.761257388339909191e-01
3.758169648696706444e-01
3.785129739260332804e-01
3.749810027666636847e-01
3.755248039356716694e-01
3.738311671133290326e-01
3.728780855663257343e-01
3.725129727996749907e-01
3.714591179793307885e-01
3.707159806505467281e-01
3.715278818371997582e-01
3.712856303220968268e-01
3.712904004777613509e-01
3.691635627933537167e-01
3.705000238662354839e-01
3.686539448882068526e-01
3.702304230613088221e-01
3.688706859551376671e-01
3.669982956540949193e-01
3.676259786336972257e-01
3.676396998518715598e-01
3.663204308052414038e-01
3.622009963605498650e-01
3.649870558809436560e-01
3.614203668948496317e-01
3.638603667506742356e-01
3.660983017469132128e-01
3.629208651442362155e-01
3.631994835665211530e-01
3.634127874215232756e-01
3.626919823105667073e-01
3.628065552543323635e-01
3.639546956333868377e-01
3.600949070316805112e-01
3.605376120821650598e-01
3.592836781011068958e-01
3.606579989957621191e-01
3.584935153948646258e-01
3.569739884987591649e-01
3.571571616288435891e-01
3.581967762568311064e-01
3.578519125018177482e-01
3.555016766455230126e-01
3.563814925309666259e-01
3.556527400607106260e-01
3.552828274099420480e-01
3.542834779517027299e-01
3.521934750133343117e-01
3.523359718524165518e-01
3.536354710575282390e-01
3.533675443846506226e-01
3.514028584226024376e-01
3.521882843319024126e-01
3.511164251069649467e-01
3.504603988727285069e-01
3.476856102162206308e-01
3.500682158591505444e-01
3.494827623440287523e-01
3.520308500703451804e-01
3.464048213620669614e-01
3.478928277688272952e-01
3.462178052056436028e-01
3.471708307893532908e-01
3.472033714420745265e-01
3.471518336420619244e-01
3.465295204905983195e-01
3.464854253160494779e-01
3.452750009782224461e-01
3.460014832386272277e-01
3.434028327759531818e-01
3.436410427111606380e-01
3.425467761240502673e-01
3.426597298086482835e-01
3.415109627998882402e-01
3.426077853282848418e-01
3.437095135892540565e-01
3.399842257319305450e-01
3.393672310533052405e-01
3.402429800400184057e-01
3.399355575221386094e-01
3.404087271006766002e-01
3.383201270606507327e-01
3.387254845352988264e-01
3.388958042434276341e-01
3.365699619148309618e-01
3.371134554745488510e-01
3.372772396379525861e-01
3.368048583689492448e-01
3.353298747690469650e-01
3.362077414261687713e-01
3.337052119636103598e-01
3.368072383993580554e-01
3.347764599520582918e-01
3.330821847170495342e-01
3.322285941379850560e-01
3.330616797902333781e-01
3.340894759682697668e-01
3.330455379498411528e-01
3.322138544176240771e-01
3.297273011805174070e-01
3.316025427900474165e-01
3.303914752332752780e-01
3.297525235759122264e-01
3.311562354749138515e-01
3.292322616371132216e-01
3.260697755570335921e-01
3.286505863336356414e-01
3.281317537220554970e-01
3.278210261067852627e-01
3.271885101605032653e-01
3.283289327926647849e-01
3.250887792468057924e-01
3.254707089358964689e-01
3.248948547794528463e-01
3.257194859026797396e-01
3.251474918121713409e-01
3.241686475681764268e-01
3.232172013878664707e-01
3.230207689168179686e-01
3.231600104151161057e-01
3.221733775832566482e-01
3.215717336770345658e-01
3.213326119106272305e-01
3.239805533445364039e-01
3.205601731932332110e-01
3.204066326240027074e-01
3.191333726656322978e-01
3.198516929611477377e-01
3.198573126329837812e-01
3.186572429761271308e-01
3.202214509826852296e-01
3.175832032896832580e-01
3.174380401732187496e-01
3.174492290221667679e-01
3.166557863132031803e-01
3.170421671296959620e-01
3.154726162145754520e-01
3.153519480424771260e-01
3.157480267861441092e-01
3.141032676518811795e-01
3.147087154418021226e-01
3.141795271295744763e-01
3.152840463881311228e-01
3.128510303980684415e-01
3.123884846393348846e-01
3.132268667942326723e-01
3.123468463595596156e-01
3.109091777531101108e-01
3.095192900422226723e-01
3.108792576486055226e-01
3.106916168443289994e-01
3.098456592129515408e-01
3.092242297971457554e-01
3.096481614997649290e-01
3.090912766361124109e-01
3.084117592102609273e-01
3.099975217772581448e-01
3.072507635778927715e-01
3.072625405523268238e-01
3.069685238998554611e-01
3.062692180033256273e-01
3.084701950626194678e-01
3.062832076780662161e-01
3.063025466160233523e-01
3.068872138542885764e-01
3.038061696625390384e-01
3.032150872848141665e-01
3.041588603194735341e-01
3.038204805903640948e-01
3.035346737142451401e-01
3.032255094755146874e-01
2.998496935236302230e-01
3.024247301070651650e-01
3.018381874097997852e-01
3.011312415938156573e-01
3.009175951868285348e-01
3.000715010160831531e-01
3.002800198722386238e-01
2.989358596195812456e-01
2.992705458555766640e-01
2.988799147416280055e-01
2.977148823154122659e-01
2.982423543763350060e-01
2.977524974324527451e-01
2.973950471543046481e-01
2.974587265902713384e-01
2.966193976410889666e-01
2.948502567437827349e-01
2.957542663254567605e-01
2.966832385029710695e-01
2.948271939262018804e-01
2.942661178405043265e-01
2.940873835130174418e-01
2.939628194553779994e-01
2.938615411803259247e-01
2.922175721769822987e-01
2.917050990634825203e-01
2.912713268133923505e-01
2.897297503291179077e-01
2.913272581991150356e-01
2.913314908909596657e-01
2.901319296616517440e-01
2.917969618276764487e-01
2.896591348709118829e-01
2.903270449776695905e-01
2.891508476026337093e-01
2.884742236268700855e-01
2.880396282336342706e-01
2.889188978982130118e-01
2.879103931999120736e-01
2.881352770333573399e-01
2.870392942524191970e-01
2.875039949381831272e-01
2.860640551414601607e-01
2.857550768818212794e-01
2.864821641411173792e-01
2.852938187251042867e-01
2.843776856303955047e-01
2.830965445477325315e-01
2.810112673989553222e-01
2.840144763823000407e-01
2.809804097431931047e-01
2.833092502060445272e-01
2.828394015419928298e-01
2.825915015417774789e-01
2.817734358805968897e-01
2.820841172574068967e-01
2.813569144039662628e-01
2.805817265422533846e-01
2.810784030889950103e-01
2.802541624266453590e-01
2.797994333608915807e-01
2.794568590860425084e-01
2.794794697502565595e-01
2.788229347995365148e-01
2.782316505814217966e-01
2.788169158455797159e-01
2.766078484130147785e-01
2.771505764733328547e-01
2.768146212554816188e-01
2.797905987329704081e-01
2.765053951114902486e-01
2.776450887005830759e-01
2.748709668014720497e-01
2.743456864525435357e-01
2.745052127877179449e-01
2.741439258648079025e-01
2.736186949124139178e-01
2.742369797878408955e-01
2.730347790564321975e-01
2.745019923379234950e-01
2.728045542589394579e-01
2.725799987411483549e-01
2.730874757664875641e-01
2.718944994731688491e-01
2.718351930193650401e-01
2.711735714558907162e-01
2.715647786867072533e-01
2.713939571623667502e-01
2.701495855978088834e-01
2.692024490900887246e-01
2.682258339426552007e-01
2.698652591515724453e-01
2.683646841119240456e-01
2.692589690698448668e-01
2.681368066674401085e-01
2.673960999403176553e-01
2.646848605533312360e-01
2.669013637520586402e-01
2.658431368543212048e-01
2.661564491782520969e-01
2.654405089079070468e-01
2.653737452833789257e-01
2.647608097275864769e-01
2.647098751809212058e-01
2.647505155116409714e-01
2.645884227949333867e-01
2.638679817948993422e-01
2.629457287748634964e-01
2.632539234777798720e-01
2.627847317987469511e-01
2.619985953274983626e-01
2.622322547071419541e-01
2.631193029042264708e-01
2.615880886430369534e-01
2.610036562355940171e-01
2.613811737576057226e-01
2.600814152382919242e-01
2.600053116162545086e-01
2.596555923949709355e-01
2.581074197157058880e-01
2.567199067319995143e-01
2.583490219922517372e-01
2.584872269348693075e-01
2.575860692005604857e-01
2.576161771825654645e-01
2.575343295228960661e-01
2.573560474226421202e-01
2.564599199167685861e-01
2.564888715160092425e-01
2.575194482444000954e-01
2.558449412895985042e-01
2.555183360491625755e-01
2.555512554751872001e-01
2.548745692630617898e-01
2.545359908241918157e-01
2.541972422476945215e-01
2.545820454049453341e-01
2.525623071408591436e-01
2.531861017884421416e-01
2.530235969543367380e-01
2.518378556923969169e-01
2.527242685047405568e-01
2.515787696916756966e-01
2.513951104279248394e-01
2.516460885786035995e-01
2.521244886891900183e-01
2.505642389633124800e-01
2.521728290637165748e-01
2.497424584735098707e-01
2.490221050091152022e-01
2.496153594178312785e-01
2.486681709274119467e-01
2.492630900883411604e-01
2.480827266200719416e-01
2.482361024360642543e-01
2.478171446643844256e-01
2.462254096718103080e-01
2.469858281693509683e-01
2.470168478253463584e-01
2.468410620076638418e-01
2.457071043728498161e-01
2.456236862315857028e-01
2.463472907053863847e-01
2.447553218614925696e-01
2.433797706266557503e-01
2.438811325416889719e-01
2.441659556824432309e-01
2.437191617889983564e-01
2.433842911985726609e-01
2.429706288438740203e-01
2.429223862376900245e-01
2.427062814425368920e-01
2.434458011247629117e-01
2.423760903906421182e-01
2.417547124466815911e-01
2.415883783045881528e-01
2.407285669773699122e-01
2.409549880323247073e-01
2.416351768391391541e-01
2.411767253685793977e-01
2.401640667124599893e-01
2.399864740136873065e-01
2.393339226016047427e-01
2.402756537401921355e-01
2.395176543817284787e-01
2.395055275224072799e-01
2.377159872999354273e-01


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
2.515885325834631425e-01
4.487097764840655145e-01
4.460555285641683576e-01
4.409383016314436521e-01
4.381263817698115015e-01
4.298546102362399979e-01
4.319843261643581123e-01
4.331167502499344013e-01
4.286966207853142308e-01
4.287622064827238400e-01
4.229630049741769371e-01
4.228127944530484794e-01
4.151595604456369548e-01
4.116637657431145847e-01
4.140757871810015200e-01
4.103087151747548122e-01
4.086657770872857975e-01
4.072413585033090033e-01
4.043206185909133388e-01
3.998527083499796020e-01
3.971497893107847066e-01
3.945894167792200480e-01
3.932955026679054722e-01
3.901765421292091029e-01
3.896726285319331851e-01
3.842317685392577786e-01
3.820056103703043382e-01
3.794796986840519581e-01
3.791770307004124207e-01
3.785129739260332804e-01
3.725129727996749907e-01
3.712904004777613509e-01
3.688706859551376671e-01
3.622009963605498650e-01
3.629208651442362155e-01
3.639546956333868377e-01
3.584935153948646258e-01
3.555016766455230126e-01
3.521934750133343117e-01
3.521882843319024126e-01
3.494827623440287523e-01
3.471708307893532908e-01
3.452750009782224461e-01
3.426597298086482835e-01
3.393672310533052405e-01
3.387254845352988264e-01
3.368048583689492448e-01
3.347764599520582918e-01
3.330455379498411528e-01
3.297525235759122264e-01
3.281317537220554970e-01
3.254707089358964689e-01
3.232172013878664707e-01
3.213326119106272305e-01
3.198516929611477377e-01
3.174380401732187496e-01
3.153519480424771260e-01
3.152840463881311228e-01
3.109091777531101108e-01
3.092242297971457554e-01
3.072507635778927715e-01
3.062832076780662161e-01
3.041588603194735341e-01
3.024247301070651650e-01
3.002800198722386238e-01
2.982423543763350060e-01
2.948502567437827349e-01
2.940873835130174418e-01
2.912713268133923505e-01
2.917969618276764487e-01
2.880396282336342706e-01
2.875039949381831272e-01
2.843776856303955047e-01
2.833092502060445272e-01
2.813569144039662628e-01
2.794568590860425084e-01
2.766078484130147785e-01
2.776450887005830759e-01
2.736186949124139178e-01
2.725799987411483549e-01
2.715647786867072533e-01
2.698652591515724453e-01
2.646848605533312360e-01
2.653737452833789257e-01
2.638679817948993422e-01
2.622322547071419541e-01
2.600814152382919242e-01
2.583490219922517372e-01
2.573560474226421202e-01
2.555183360491625755e-01
2.545820454049453341e-01
2.527242685047405568e-01
2.505642389633124800e-01
2.486681709274119467e-01
2.462254096718103080e-01
2.456236862315857028e-01
2.441659556824432309e-01
2.427062814425368920e-01
2.407285669773699122e-01
2.399864740136873065e-01
2.377159872999354273e-01


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.925226330757141113e-01
3.969022035598754883e-01
4.012448489665985107e-01
4.055507183074951172e-01
4.098201394081115723e-01
4.140532612800598145e-01
4.182503223419189453e-01
4.224116802215576172e-01
4.265374541282653809e-01
4.306278228759765625e-01
4.346831440925598145e-01
4.387035071849822998e-01
4.426892399787902832e-01
4.466405510902404785e-01
4.505577087402343750e-01
4.544407725334167480e-01
4.582901000976562500e-01
4.621058702468872070e-01
4.658883512020111084e-01
4.696376323699951172e-01
4.733540415763854980e-01
4.770377874374389648e-01
4.806890487670898438e-01
4.843080043792724609e-01
4.878948926925659180e-01
4.914500117301940918e-01
4.949734210968017578e-01
4.984655082225799561e-01
5.019261837005615234e-01
5.053559541702270508e-01
5.087549090385437012e-01
5.121231675148010254e-01
5.154611468315124512e-01
5.187687873840332031e-01
5.220463871955871582e-01
5.252941846847534180e-01
5.285124182701110840e-01
5.317011475563049316e-01
5.348606705665588379e-01
5.379911065101623535e-01
5.410926938056945801e-01
5.441656112670898438e-01
5.472100377082824707e-01
5.502260923385620117e-01
5.532140731811523438e-01
5.561740994453430176e-01
5.591064691543579102e-01
5.620111823081970215e-01
5.648884773254394531e-01
5.677385330200195312e-01
5.705617070198059082e-01
5.733577609062194824e-01
5.761273503303527832e-01
5.788702964782714844e-01
5.815868973731994629e-01
5.842773318290710449e-01
5.869417786598205566e-01
5.895804166793823242e-01
5.921932458877563477e-01
5.947806239128112793e-01
5.973427295684814453e-01
5.998794436454772949e-01
6.023913025856018066e-01
6.048781871795654297e-01
6.073404550552368164e-01
6.097780466079711914e-01
6.121913194656372070e-01
6.145803332328796387e-01
6.169451475143432617e-01
6.192860603332519531e-01
6.216031908988952637e-01
6.238966584205627441e-01
6.261666417121887207e-01
6.284131407737731934e-01
6.306365132331848145e-01
6.328367590904235840e-01
6.350141167640686035e-01
6.371686458587646484e-01
6.393004655838012695e-01
6.414098143577575684e-01
6.434968709945678711e-01
6.455615162849426270e-01
6.476040482521057129e-01
6.496246457099914551e-01
6.516233086585998535e-01
6.536002755165100098e-01
6.555556058883666992e-01
6.574894785881042480e-01
6.594019532203674316e-01
6.612932085990905762e-01
6.631633639335632324e-01
6.650125384330749512e-01
6.668407320976257324e-01
6.686483025550842285e-01
6.704351305961608887e-01
6.722013950347900391e-01
6.739473342895507812e-01
6.756728291511535645e-01
6.773783564567565918e-01
6.790636181831359863e-01
6.807289719581604004e-01
6.823744177818298340e-01
6.840000748634338379e-01
6.856061220169067383e-01
6.871926188468933105e-01
6.887595653533935547e-01
6.903071999549865723e-01
6.918356418609619141e-01
6.933448910713195801e-01
6.948350071907043457e-01
6.963061690330505371e-01
6.977584958076477051e-01
6.991919875144958496e-01
7.006068825721740723e-01
7.020030021667480469e-01
7.033807635307312012e-01
7.047399878501892090e-01
7.060809731483459473e-01
7.074036002159118652e-01
7.087081670761108398e-01
7.099945545196533203e-01
7.112628817558288574e-01
7.125133872032165527e-01
7.137460112571716309e-01
7.149608135223388672e-01
7.161579728126525879e-01
7.173374891281127930e-01
7.184994816780090332e-01
7.196440100669860840e-01
7.207709550857543945e-01
7.218807935714721680e-01
7.229731678962707520e-01
7.240485548973083496e-01
7.251065969467163086e-01
7.261477112770080566e-01
7.271717190742492676e-01
7.281789183616638184e-01
7.291691303253173828e-01
7.301425933837890625e-01
7.310993075370788574e-01
7.320392727851867676e-01
7.329626679420471191e-01
7.338694334030151367e-01
7.347597479820251465e-01
7.356334328651428223e-01
7.364907860755920410e-01
7.373318076133728027e-01
7.381564974784851074e-01
7.389649152755737305e-01
7.397570610046386719e-01
7.405331134796142578e-01
7.412930130958557129e-01
7.420368790626525879e-01
7.427646517753601074e-01
7.434764504432678223e-01
7.441723346710205078e-01
7.448523044586181641e-01
7.455164790153503418e-01
7.461647391319274902e-01
7.467972636222839355e-01
7.474139332771301270e-01
7.480150461196899414e-01
7.486003041267395020e-01
7.491701245307922363e-01
7.497242093086242676e-01
7.502627968788146973e-01
7.507857680320739746e-01
7.512933015823364258e-01
7.517853379249572754e-01
7.522618770599365234e-01
7.527230978012084961e-01
7.531688809394836426e-01
7.535992264747619629e-01
7.540143132209777832e-01
7.544139623641967773e-01
7.547983527183532715e-01
7.551674246788024902e-01
7.555214166641235352e-01
7.558600902557373047e-01
7.561835050582885742e-01
7.564917206764221191e-01
7.567847371101379395e-01
7.570626735687255859e-01
7.573254108428955078e-01
7.575730085372924805e-01
7.578055262565612793e-01
7.580228447914123535e-01
7.582252025604248047e-01
7.584123611450195312e-01
7.585845589637756348e-01
7.587415575981140137e-01
7.588836550712585449e-01
7.590106129646301270e-01
7.591225504875183105e-01
7.592194676399230957e-01
7.593013048171997070e-01
7.593681216239929199e-01
7.594199776649475098e-01
7.594567537307739258e-01
7.594785094261169434e-01
7.594853043556213379e-01
7.594770789146423340e-01
7.594538331031799316e-01
7.594155669212341309e-01
7.593622803688049316e-01
7.592939138412475586e-01
7.592105269432067871e-01
7.591121196746826172e-01
7.589987516403198242e-01
7.588703036308288574e-01
7.587266564369201660e-01
7.585681080818176270e-01
7.583943605422973633e-01
7.582055926322937012e-01
7.580017447471618652e-01
7.577827572822570801e-01
7.575486302375793457e-01
7.572993636131286621e-01
7.570349574089050293e-01
7.567554116249084473e-01
7.564606070518493652e-01
7.561507225036621094e-01
7.558255195617675781e-01
7.554851174354553223e-01
7.551293969154357910e-01
7.547584176063537598e-01
7.543721795082092285e-01
7.539705634117126465e-01
7.535536885261535645e-01
7.531213760375976562e-01
7.526736259460449219e-01
7.522104978561401367e-01
7.517319321632385254e-01
7.512378692626953125e-01
7.507281899452209473e-01
7.502030730247497559e-01
7.496623396873474121e-01
7.491061091423034668e-01
7.485341429710388184e-01
7.479465603828430176e-01
7.473432421684265137e-01
7.467240691184997559e-01
7.460893392562866211e-01
7.454386949539184570e-01
7.447721362113952637e-01
7.440897822380065918e-01
7.433913946151733398e-01
7.426770925521850586e-01
7.419468164443969727e-01
7.412004470825195312e-01
7.404378652572631836e-01
7.396592497825622559e-01
7.388644218444824219e-01
7.380533814430236816e-01
7.372259497642517090e-01
7.363822460174560547e-01
7.355221509933471680e-01
7.346455454826354980e-01
7.337525486946105957e-01
7.328429818153381348e-01
7.319167256355285645e-01
7.309738397598266602e-01
7.300142645835876465e-01
7.290379405021667480e-01
7.280446887016296387e-01
7.270345091819763184e-01
7.260075211524963379e-01
7.249634265899658203e-01
7.239022254943847656e-01
7.228240370750427246e-01
7.217284440994262695e-01
7.206155657768249512e-01
7.194854617118835449e-01
7.183378934860229492e-01
7.171728610992431641e-01
7.159902453422546387e-01
7.147899866104125977e-01
7.135720849037170410e-01
7.123363018035888672e-01
7.110826969146728516e-01
7.098111510276794434e-01
7.085216641426086426e-01
7.072140574455261230e-01
7.058882117271423340e-01
7.045441269874572754e-01
7.031816840171813965e-01
7.018008828163146973e-01
7.004014849662780762e-01
6.989834904670715332e-01
6.975468993186950684e-01
6.960914731025695801e-01
6.946170926094055176e-01
6.931238770484924316e-01
6.916114687919616699e-01
6.900800466537475586e-01
6.885293126106262207e-01
6.869592070579528809e-01
6.853696703910827637e-01
6.837605237960815430e-01
6.821318268775939941e-01
6.804832816123962402e-01
6.788149476051330566e-01
6.771265864372253418e-01
6.754181981086730957e-01
6.736896634101867676e-01
6.719406843185424805e-01
6.701713204383850098e-01
6.683815121650695801e-01
6.665710806846618652e-01
6.647397875785827637e-01
6.628876924514770508e-01
6.610145568847656250e-01
6.591203808784484863e-01
6.572048664093017578e-01
6.552680730819702148e-01
6.533097624778747559e-01
6.513299345970153809e-01
6.493281722068786621e-01
6.473047137260437012e-01
6.452592015266418457e-01
6.431915163993835449e-01
6.411016583442687988e-01
6.389892697334289551e-01
6.368544697761535645e-01
6.346969008445739746e-01
6.325165629386901855e-01
6.303132772445678711e-01
6.280868649482727051e-01
6.258372664451599121e-01
6.235641241073608398e-01
6.212674975395202637e-01
6.189473271369934082e-01
6.166031956672668457e-01
6.142351031303405762e-01
6.118428111076354980e-01
6.094263195991516113e-01
6.069853901863098145e-01
6.045197844505310059e-01
6.020293831825256348e-01
5.995140671730041504e-01
5.969737172126770020e-01
5.944081544876098633e-01
5.918170809745788574e-01
5.892004966735839844e-01
5.865581035614013672e-01
5.838898420333862305e-01
5.811955332756042480e-01
5.784748792648315430e-01
5.757278800010681152e-01
5.729542374610900879e-01
5.701538920402526855e-01
5.673264861106872559e-01
5.644720196723937988e-01
5.615901350975036621e-01
5.586810111999511719e-01
5.557439923286437988e-01
5.527791380882263184e-01
5.497862696647644043e-01
5.467653870582580566e-01
5.437158346176147461e-01
5.406377315521240234e-01
5.375308990478515625e-01
5.343950986862182617e-01
5.312300324440002441e-01
5.280357599258422852e-01
5.248120427131652832e-01
5.215583443641662598e-01
5.182749629020690918e-01
5.149611830711364746e-01
5.116174221038818359e-01
5.082429647445678711e-01
5.048378705978393555e-01
5.014017224311828613e-01
4.979345500469207764e-01
4.944361150264739990e-01
4.909061193466186523e-01
4.873445034027099609e-01
4.837508201599121094e-01
4.801251590251922607e-01
4.764671921730041504e-01
4.727766811847686768e-01
4.690534174442291260e-01
4.652972817420959473e-01
4.615079164505004883e-01
4.576852619647979736e-01
4.538291692733764648e-01
4.499393701553344727e-01
4.460154175758361816e-01
4.420573115348815918e-01
4.380649924278259277e-01
4.340380430221557617e-01
4.299763441085815430e-01
4.258796572685241699e-01
4.217478930950164795e-01
4.175806343555450439e-01
4.133778512477874756e-01
4.091392159461975098e-01
4.048644304275512695e-01
4.005537033081054688e-01
3.962062299251556396e-01
3.918224573135375977e-01


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.925226330757141113e-01
4.098201394081115723e-01
4.265374541282653809e-01
4.426892399787902832e-01
4.582901000976562500e-01
4.733540415763854980e-01
4.878948926925659180e-01
5.019261837005615234e-01
5.154611468315124512e-01
5.285124182701110840e-01
5.410926938056945801e-01
5.532140731811523438e-01
5.648884773254394531e-01
5.761273503303527832e-01
5.869417786598205566e-01
5.973427295684814453e-01
6.073404550552368164e-01
6.169451475143432617e-01
6.261666417121887207e-01
6.350141167640686035e-01
6.434968709945678711e-01
6.516233086585998535e-01
6.594019532203674316e-01
6.668407320976257324e-01
6.739473342895507812e-01
6.807289719581604004e-01
6.871926188468933105e-01
6.933448910713195801e-01
6.991919875144958496e-01
7.047399878501892090e-01
7.099945545196533203e-01
7.149608135223388672e-01
7.196440100669860840e-01
7.240485548973083496e-01
7.281789183616638184e-01
7.320392727851867676e-01
7.356334328651428223e-01
7.389649152755737305e-01
7.420368790626525879e-01
7.448523044586181641e-01
7.474139332771301270e-01
7.497242093086242676e-01
7.517853379249572754e-01
7.535992264747619629e-01
7.551674246788024902e-01
7.564917206764221191e-01
7.575730085372924805e-01
7.584123611450195312e-01
7.590106129646301270e-01
7.593681216239929199e-01
7.594853043556213379e-01
7.593622803688049316e-01
7.589987516403198242e-01
7.583943605422973633e-01
7.575486302375793457e-01
7.564606070518493652e-01
7.551293969154357910e-01
7.535536885261535645e-01
7.517319321632385254e-01
7.496623396873474121e-01
7.473432421684265137e-01
7.447721362113952637e-01
7.419468164443969727e-01
7.388644218444824219e-01
7.355221509933471680e-01
7.319167256355285645e-01
7.280446887016296387e-01
7.239022254943847656e-01
7.194854617118835449e-01
7.147899866104125977e-01
7.098111510276794434e-01
7.045441269874572754e-01
6.989834904670715332e-01
6.931238770484924316e-01
6.869592070579528809e-01
6.804832816123962402e-01
6.736896634101867676e-01
6.665710806846618652e-01
6.591203808784484863e-01
6.513299345970153809e-01
6.431915163993835449e-01
6.346969008445739746e-01
6.258372664451599121e-01
6.166031956672668457e-01
6.069853901863098145e-01
5.969737172126770020e-01
5.865581035614013672e-01
5.757278800010681152e-01
5.644720196723937988e-01
5.527791380882263184e-01
5.406377315521240234e-01
5.280357599258422852e-01
5.149611830711364746e-01
5.014017224311828613e-01
4.873445034027099609e-01
4.727766811847686768e-01
4.576852619647979736e-01
4.420573115348815918e-01
4.258796572685241699e-01
4.091392159461975098e-01
3.918224573135375977e-01


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-8.657716214656829834e-02,-2.403756380081176758e-01
7.027425169944763184e-01,5.558289885520935059e-01
1.369279146194458008e+00,1.220609664916992188e+00
1.941382288932800293e+00,1.817349195480346680e+00
2.438479900360107422e+00,2.320167064666748047e+00
2.872921466827392578e+00,2.768129110336303711e+00
3.254876375198364258e+00,3.164985656738281250e+00
3.589988708496093750e+00,3.498101949691772461e+00
3.877852439880371094e+00,3.799090862274169922e+00
4.122101783752441406e+00,4.050798416137695312e+00
4.336526393890380859e+00,4.279438495635986328e+00
4.526968955993652344e+00,4.471297264099121094e+00
4.695158481597900391e+00,4.645520687103271484e+00
4.837605476379394531e+00,4.793125629425048828e+00
4.960619449615478516e+00,4.923483371734619141e+00
5.070425987243652344e+00,5.039383411407470703e+00
5.167161464691162109e+00,5.136127948760986328e+00
5.248455524444580078e+00,5.221445083618164062e+00
5.320550441741943359e+00,5.296497344970703125e+00
5.384732246398925781e+00,5.362014770507812500e+00
5.438323497772216797e+00,5.418395042419433594e+00
5.486553668975830078e+00,5.466929435729980469e+00
5.528561115264892578e+00,5.510355472564697266e+00
5.564333438873291016e+00,5.550019741058349609e+00
5.596621990203857422e+00,5.583341598510742188e+00
5.623664855957031250e+00,5.611747741699218750e+00
5.647742271423339844e+00,5.634484291076660156e+00
5.668915271759033203e+00,5.660042285919189453e+00
5.686729431152343750e+00,5.682092189788818359e+00
5.702991485595703125e+00,5.699634075164794922e+00
5.716471195220947266e+00,5.713964939117431641e+00
5.728773117065429688e+00,5.723638057708740234e+00
5.739016056060791016e+00,5.739226341247558594e+00
5.748108386993408203e+00,5.749297142028808594e+00
5.756017208099365234e+00,5.765370368957519531e+00
5.763256072998046875e+00,5.769976615905761719e+00
5.770238876342773438e+00,5.781778812408447266e+00
5.775494098663330078e+00,5.787310600280761719e+00
5.780152797698974609e+00,5.787885189056396484e+00
5.784154891967773438e+00,5.793399333953857422e+00
5.787515640258789062e+00,5.794547080993652344e+00
5.789702892303466797e+00,5.799666404724121094e+00
5.792489051818847656e+00,5.801099777221679688e+00
5.795018196105957031e+00,5.804691791534423828e+00
5.797183036804199219e+00,5.803916931152343750e+00
5.798996925354003906e+00,5.801544666290283203e+00
5.801776885986328125e+00,5.787721633911132812e+00
5.802470684051513672e+00,5.792437076568603516e+00
5.803544044494628906e+00,5.797869682312011719e+00
5.804866313934326172e+00,5.797147750854492188e+00
5.806212425231933594e+00,5.791748523712158203e+00
5.806807518005371094e+00,5.792639732360839844e+00
5.807491779327392578e+00,5.795145511627197266e+00
5.808393955230712891e+00,5.792325496673583984e+00
5.809281349182128906e+00,5.792391300201416016e+00
5.808991432189941406e+00,5.791939258575439453e+00
5.809524059295654297e+00,5.791316986083984375e+00
5.809566020965576172e+00,5.799236297607421875e+00
5.809475898742675781e+00,5.808990955352783203e+00
5.810062408447265625e+00,5.810736656188964844e+00
5.809572696685791016e+00,5.809617996215820312e+00
5.809823513031005859e+00,5.810852527618408203e+00
5.809890747070312500e+00,5.810380935668945312e+00
5.811155796051025391e+00,5.802303791046142578e+00
5.811430454254150391e+00,5.802506446838378906e+00
5.811921596527099609e+00,5.799891948699951172e+00
5.812401771545410156e+00,5.798819541931152344e+00
5.813079833984375000e+00,5.795005321502685547e+00
5.812454223632812500e+00,5.801989078521728516e+00
5.812350749969482422e+00,5.804986476898193359e+00
5.811676979064941406e+00,5.809145927429199219e+00
5.811686038970947266e+00,5.807316780090332031e+00
5.812070369720458984e+00,5.805002689361572266e+00
5.811537742614746094e+00,5.809260368347167969e+00
5.810935974121093750e+00,5.814886569976806641e+00
5.811357975006103516e+00,5.812886714935302734e+00
5.811030387878417969e+00,5.811773300170898438e+00
5.811585426330566406e+00,5.808107376098632812e+00
5.811955928802490234e+00,5.804466247558593750e+00
5.811365604400634766e+00,5.808587551116943359e+00
5.811569213867187500e+00,5.811795234680175781e+00
5.812551975250244141e+00,5.802666664123535156e+00
5.812345981597900391e+00,5.805158138275146484e+00
5.812548637390136719e+00,5.808503150939941406e+00
5.812525272369384766e+00,5.810639381408691406e+00
5.812291622161865234e+00,5.810190200805664062e+00
5.811872959136962891e+00,5.811911106109619141e+00
5.811412334442138672e+00,5.819722652435302734e+00
5.811050891876220703e+00,5.821134090423583984e+00
5.810969352722167969e+00,5.819256782531738281e+00
5.810544967651367188e+00,5.827125549316406250e+00
5.809988498687744141e+00,5.825554847717285156e+00
5.811203956604003906e+00,5.815860748291015625e+00
5.811228752136230469e+00,5.814635276794433594e+00
5.812956333160400391e+00,5.798537254333496094e+00
5.812744140625000000e+00,5.798682689666748047e+00
5.812560558319091797e+00,5.800331115722656250e+00
5.812606811523437500e+00,5.800267696380615234e+00
5.812432289123535156e+00,5.802036285400390625e+00
5.811915397644042969e+00,5.805790901184082031e+00
5.811595916748046875e+00,5.804804801940917969e+00
5.810869216918945312e+00,5.810738086700439453e+00
5.811272144317626953e+00,5.807988166809082031e+00
5.810051918029785156e+00,5.807250022888183594e+00
5.810658931732177734e+00,5.803250312805175781e+00
5.810799121856689453e+00,5.803396701812744141e+00
5.811245441436767578e+00,5.801874160766601562e+00
5.811100006103515625e+00,5.805597782135009766e+00
5.811107158660888672e+00,5.805370807647705078e+00
5.812835693359375000e+00,5.794226169586181641e+00
5.812538623809814453e+00,5.797988414764404297e+00
5.812976837158203125e+00,5.797945499420166016e+00
5.812670707702636719e+00,5.800939083099365234e+00
5.811533451080322266e+00,5.808883666992187500e+00
5.811662197113037109e+00,5.808192729949951172e+00
5.811993598937988281e+00,5.806111335754394531e+00
5.811927318572998047e+00,5.806482791900634766e+00
5.812615394592285156e+00,5.804929733276367188e+00
5.812568187713623047e+00,5.805089473724365234e+00
5.813084602355957031e+00,5.803534984588623047e+00
5.813205242156982422e+00,5.803475379943847656e+00
5.812356472015380859e+00,5.808501720428466797e+00
5.812014102935791016e+00,5.806437015533447266e+00
5.811511993408203125e+00,5.809576511383056641e+00
5.811500072479248047e+00,5.809670925140380859e+00
5.811156749725341797e+00,5.811038494110107422e+00
5.811419486999511719e+00,5.805770874023437500e+00
5.810931682586669922e+00,5.809451103210449219e+00
5.810868263244628906e+00,5.809871673583984375e+00
5.811158180236816406e+00,5.807606697082519531e+00
5.811555862426757812e+00,5.804795742034912109e+00
5.811232089996337891e+00,5.806032180786132812e+00
5.811074256896972656e+00,5.807323455810546875e+00
5.811135768890380859e+00,5.807355880737304688e+00
5.812277793884277344e+00,5.802369594573974609e+00
5.812214851379394531e+00,5.802567481994628906e+00
5.811413288116455078e+00,5.800171375274658203e+00
5.812060832977294922e+00,5.796375274658203125e+00
5.812025547027587891e+00,5.798533439636230469e+00
5.813304901123046875e+00,5.797085762023925781e+00
5.812971591949462891e+00,5.799347877502441406e+00
5.812857151031494141e+00,5.803797245025634766e+00
5.813486576080322266e+00,5.800261020660400391e+00
5.813441276550292969e+00,5.801236629486083984e+00
5.813282489776611328e+00,5.793174743652343750e+00
5.813121795654296875e+00,5.796693325042724609e+00
5.812246322631835938e+00,5.802283287048339844e+00
5.811677455902099609e+00,5.806277275085449219e+00
5.811951160430908203e+00,5.806984901428222656e+00
5.811583042144775391e+00,5.806186199188232422e+00
5.812190532684326172e+00,5.804633140563964844e+00
5.812018871307373047e+00,5.805174350738525391e+00
5.811581611633300781e+00,5.806790351867675781e+00
5.812118530273437500e+00,5.806320667266845703e+00
5.812012672424316406e+00,5.808770179748535156e+00
5.813201904296875000e+00,5.801188945770263672e+00
5.813900470733642578e+00,5.799377441406250000e+00
5.812550067901611328e+00,5.804073810577392578e+00
5.812600135803222656e+00,5.803508281707763672e+00
5.812187194824218750e+00,5.805285930633544922e+00
5.812121391296386719e+00,5.809532642364501953e+00
5.812833786010742188e+00,5.805103302001953125e+00
5.811979770660400391e+00,5.809493541717529297e+00
5.811388492584228516e+00,5.811825275421142578e+00
5.811567306518554688e+00,5.814030647277832031e+00
5.811458110809326172e+00,5.810031414031982422e+00
5.811436176300048828e+00,5.810223102569580078e+00
5.812356472015380859e+00,5.807513713836669922e+00
5.812347888946533203e+00,5.807270050048828125e+00
5.811657428741455078e+00,5.809038162231445312e+00
5.811556339263916016e+00,5.808503150939941406e+00
5.811600685119628906e+00,5.807929992675781250e+00
5.811537742614746094e+00,5.807973861694335938e+00
5.812077045440673828e+00,5.805772781372070312e+00
5.810512065887451172e+00,5.814172267913818359e+00
5.809897422790527344e+00,5.814395904541015625e+00
5.810275554656982422e+00,5.815487384796142578e+00
5.810088157653808594e+00,5.814781665802001953e+00
5.809466838836669922e+00,5.816122531890869141e+00
5.809540271759033203e+00,5.819667339324951172e+00
5.808564662933349609e+00,5.823764801025390625e+00
5.809601783752441406e+00,5.817654609680175781e+00
5.809666633605957031e+00,5.815776824951171875e+00
5.810234069824218750e+00,5.812032699584960938e+00
5.810607433319091797e+00,5.810678482055664062e+00
5.809789657592773438e+00,5.810455799102783203e+00
5.810125350952148438e+00,5.810701847076416016e+00
5.810752391815185547e+00,5.813241004943847656e+00
5.810592174530029297e+00,5.813047885894775391e+00
5.810816764831542969e+00,5.811387538909912109e+00
5.811189174652099609e+00,5.809612274169921875e+00
5.812516689300537109e+00,5.811415672302246094e+00
5.812194347381591797e+00,5.810746669769287109e+00
5.811612129211425781e+00,5.813447475433349609e+00
5.811137199401855469e+00,5.817096233367919922e+00
5.811757564544677734e+00,5.814943313598632812e+00
5.810937404632568359e+00,5.819546699523925781e+00
5.810577392578125000e+00,5.820202350616455078e+00
5.810154438018798828e+00,5.822763442993164062e+00
5.809256553649902344e+00,5.824552059173583984e+00
5.809978961944580078e+00,5.823087215423583984e+00
5.811002254486083984e+00,5.821093559265136719e+00
5.811245918273925781e+00,5.819231033325195312e+00
5.811398983001708984e+00,5.817708969116210938e+00
5.811603069305419922e+00,5.816214561462402344e+00
5.811884403228759766e+00,5.815102577209472656e+00
5.811958312988281250e+00,5.814876079559326172e+00
5.812337875366210938e+00,5.816769123077392578e+00
5.811877727508544922e+00,5.816555500030517578e+00
5.812092781066894531e+00,5.813756942749023438e+00
5.811030864715576172e+00,5.818934440612792969e+00
5.811767101287841797e+00,5.816759586334228516e+00
5.812250137329101562e+00,5.815011501312255859e+00
5.813368320465087891e+00,5.811412334442138672e+00
5.813199996948242188e+00,5.810246944427490234e+00
5.812480926513671875e+00,5.812804222106933594e+00
5.813369750976562500e+00,5.812224864959716797e+00
5.812766551971435547e+00,5.811110019683837891e+00
5.812268733978271484e+00,5.812227725982666016e+00
5.812234401702880859e+00,5.811889648437500000e+00
5.813244819641113281e+00,5.806492328643798828e+00
5.812638282775878906e+00,5.807937145233154297e+00
5.812333583831787109e+00,5.808300018310546875e+00
5.812656402587890625e+00,5.807133674621582031e+00
5.812446117401123047e+00,5.807887554168701172e+00
5.811631202697753906e+00,5.806565284729003906e+00
5.811668395996093750e+00,5.811283111572265625e+00
5.811787128448486328e+00,5.811844825744628906e+00
5.811352252960205078e+00,5.813382148742675781e+00
5.811711788177490234e+00,5.811422824859619141e+00
5.813010692596435547e+00,5.804730415344238281e+00
5.813484191894531250e+00,5.807818412780761719e+00
5.812335968017578125e+00,5.808234214782714844e+00
5.812374114990234375e+00,5.808571338653564453e+00
5.812390804290771484e+00,5.807062149047851562e+00
5.813040733337402344e+00,5.805933475494384766e+00
5.812902927398681641e+00,5.807040691375732422e+00
5.813059806823730469e+00,5.806218147277832031e+00
5.814397335052490234e+00,5.800134658813476562e+00
5.814275264739990234e+00,5.799217224121093750e+00
5.813276767730712891e+00,5.802737712860107422e+00
5.813656330108642578e+00,5.801289081573486328e+00
5.812298774719238281e+00,5.807716369628906250e+00
5.811257839202880859e+00,5.806140422821044922e+00
5.809960842132568359e+00,5.815565586090087891e+00
5.810440063476562500e+00,5.814698219299316406e+00
5.810404300689697266e+00,5.816087722778320312e+00
5.811443328857421875e+00,5.810527324676513672e+00
5.811663627624511719e+00,5.809516906738281250e+00
5.811492443084716797e+00,5.812003612518310547e+00
5.809492588043212891e+00,5.815030574798583984e+00
5.809563159942626953e+00,5.816755771636962891e+00
5.810496330261230469e+00,5.814828395843505859e+00
5.810258388519287109e+00,5.812972068786621094e+00
5.810600280761718750e+00,5.814463138580322266e+00
5.810117721557617188e+00,5.818642139434814453e+00
5.812324047088623047e+00,5.808619499206542969e+00
5.812774658203125000e+00,5.808691978454589844e+00
5.813980579376220703e+00,5.798585891723632812e+00
5.814017295837402344e+00,5.799191474914550781e+00
5.815185070037841797e+00,5.794793605804443359e+00
5.814956665039062500e+00,5.796111106872558594e+00
5.813903331756591797e+00,5.801285743713378906e+00
5.813944816589355469e+00,5.802721023559570312e+00
5.813066005706787109e+00,5.806762218475341797e+00
5.812847614288330078e+00,5.807507038116455078e+00
5.813916683197021484e+00,5.806060314178466797e+00
5.813523292541503906e+00,5.806237697601318359e+00
5.812668323516845703e+00,5.807847976684570312e+00
5.812518596649169922e+00,5.806565761566162109e+00
5.812990188598632812e+00,5.805454254150390625e+00
5.812548637390136719e+00,5.807346343994140625e+00
5.811597347259521484e+00,5.809718132019042969e+00
5.811133861541748047e+00,5.810647964477539062e+00
5.812115192413330078e+00,5.807038784027099609e+00
5.812211036682128906e+00,5.807047843933105469e+00
5.811955451965332031e+00,5.809365272521972656e+00
5.810896873474121094e+00,5.813057899475097656e+00
5.812465190887451172e+00,5.807932376861572266e+00
5.811183452606201172e+00,5.811009407043457031e+00
5.810907363891601562e+00,5.811419963836669922e+00
5.810810089111328125e+00,5.810923099517822266e+00
5.811591148376464844e+00,5.807807922363281250e+00
5.812061309814453125e+00,5.806109905242919922e+00
5.811839103698730469e+00,5.808113098144531250e+00
5.813297748565673828e+00,5.807117938995361328e+00
5.813606739044189453e+00,5.805009365081787109e+00
5.813822269439697266e+00,5.803274631500244141e+00
5.813086986541748047e+00,5.804111957550048828e+00
5.812631607055664062e+00,5.802281379699707031e+00
5.812203884124755859e+00,5.804024696350097656e+00
5.813651561737060547e+00,5.801950454711914062e+00
5.813911437988281250e+00,5.803231239318847656e+00
5.813207149505615234e+00,5.805151462554931641e+00
5.812733173370361328e+00,5.806316375732421875e+00
5.812715053558349609e+00,5.807318210601806641e+00
5.813631057739257812e+00,5.805930614471435547e+00
5.813941478729248047e+00,5.806939125061035156e+00
5.813504219055175781e+00,5.807781696319580078e+00
5.813802719116210938e+00,5.808894634246826172e+00
5.813340187072753906e+00,5.809091567993164062e+00
5.811320781707763672e+00,5.810534000396728516e+00
5.811186313629150391e+00,5.810976505279541016e+00
5.811077594757080078e+00,5.813096523284912109e+00
5.811171531677246094e+00,5.812435626983642578e+00
5.812975406646728516e+00,5.806045532226562500e+00
5.812675952911376953e+00,5.805370807647705078e+00
5.812488555908203125e+00,5.806377887725830078e+00
5.811784744262695312e+00,5.809094429016113281e+00
5.811735153198242188e+00,5.810083389282226562e+00
5.811402320861816406e+00,5.808178424835205078e+00
5.810666561126708984e+00,5.810738086700439453e+00
5.811878681182861328e+00,5.807419776916503906e+00
5.811270236968994141e+00,5.811456680297851562e+00
5.811791896820068359e+00,5.810250759124755859e+00
5.811258316040039062e+00,5.811641693115234375e+00
5.810254573822021484e+00,5.815890789031982422e+00
5.810803890228271484e+00,5.813388347625732422e+00
5.811495780944824219e+00,5.811090946197509766e+00
5.811649322509765625e+00,5.812515735626220703e+00
5.812959194183349609e+00,5.805315017700195312e+00
5.813199996948242188e+00,5.804480552673339844e+00
5.812217235565185547e+00,5.806323528289794922e+00
5.812402248382568359e+00,5.807413578033447266e+00
5.811974525451660156e+00,5.810046672821044922e+00
5.811427116394042969e+00,5.811392307281494141e+00
5.811114311218261719e+00,5.809817790985107422e+00
5.809807300567626953e+00,5.815031051635742188e+00
5.809881687164306641e+00,5.815305709838867188e+00
5.809431076049804688e+00,5.816526412963867188e+00
5.810830593109130859e+00,5.813418865203857422e+00
5.811357021331787109e+00,5.810179710388183594e+00
5.811937808990478516e+00,5.808210372924804688e+00
5.813158512115478516e+00,5.803921699523925781e+00
5.812782764434814453e+00,5.804728984832763672e+00
5.813466548919677734e+00,5.804780006408691406e+00
5.812995910644531250e+00,5.805818557739257812e+00
5.812139511108398438e+00,5.808582782745361328e+00
5.813494205474853516e+00,5.803171634674072266e+00
5.812127113342285156e+00,5.806645870208740234e+00
5.810945034027099609e+00,5.810998916625976562e+00
5.810611248016357422e+00,5.813386440277099609e+00
5.811221599578857422e+00,5.817776203155517578e+00
5.811037063598632812e+00,5.818961143493652344e+00
5.810940265655517578e+00,5.818655967712402344e+00
5.810386657714843750e+00,5.819686412811279297e+00
5.809717655181884766e+00,5.820251941680908203e+00
5.810091972351074219e+00,5.819157123565673828e+00
5.811974525451660156e+00,5.814768791198730469e+00
5.812103271484375000e+00,5.813752174377441406e+00
5.812950611114501953e+00,5.808584690093994141e+00
5.812457561492919922e+00,5.809329986572265625e+00
5.812051773071289062e+00,5.810370445251464844e+00
5.813798427581787109e+00,5.804836273193359375e+00
5.814007759094238281e+00,5.805488109588623047e+00
5.813438892364501953e+00,5.806141853332519531e+00
5.813314914703369141e+00,5.806093692779541016e+00
5.813900470733642578e+00,5.803312301635742188e+00
5.813357830047607422e+00,5.807726860046386719e+00
5.812506675720214844e+00,5.810327053070068359e+00
5.812715053558349609e+00,5.808885574340820312e+00
5.809858322143554688e+00,5.810623168945312500e+00
5.810550212860107422e+00,5.809956550598144531e+00
5.810966014862060547e+00,5.808184146881103516e+00
5.810251235961914062e+00,5.809069156646728516e+00
5.811201095581054688e+00,5.806949138641357422e+00
5.811653614044189453e+00,5.806900978088378906e+00
5.814243316650390625e+00,5.795294284820556641e+00
5.813725471496582031e+00,5.798720359802246094e+00
5.813371181488037109e+00,5.799833297729492188e+00
5.812395572662353516e+00,5.802796840667724609e+00
5.812242507934570312e+00,5.804093837738037109e+00
5.811976432800292969e+00,5.807303428649902344e+00
5.811633586883544922e+00,5.807883262634277344e+00
5.811676502227783203e+00,5.807816028594970703e+00
5.811909198760986328e+00,5.808177471160888672e+00
5.811536788940429688e+00,5.811002254486083984e+00
5.812127113342285156e+00,5.808639526367187500e+00
5.811818122863769531e+00,5.809925079345703125e+00
5.810974597930908203e+00,5.812662124633789062e+00
5.810433387756347656e+00,5.814664840698242188e+00
5.811306476593017578e+00,5.815784454345703125e+00
5.811525821685791016e+00,5.812762260437011719e+00
5.811175823211669922e+00,5.813009262084960938e+00
5.810400962829589844e+00,5.812079429626464844e+00
5.810349941253662109e+00,5.811685562133789062e+00
5.810463428497314453e+00,5.811506271362304688e+00
5.810694694519042969e+00,5.810597896575927734e+00
5.810622692108154297e+00,5.810904502868652344e+00
5.811017036437988281e+00,5.808884143829345703e+00
5.811086177825927734e+00,5.809145450592041016e+00
5.810462951660156250e+00,5.809884548187255859e+00
5.810005664825439453e+00,5.812826633453369141e+00
5.809773445129394531e+00,5.814982891082763672e+00
5.811023235321044922e+00,5.813204765319824219e+00
5.811036586761474609e+00,5.812912464141845703e+00
5.810313701629638672e+00,5.814378738403320312e+00
5.810736656188964844e+00,5.813359260559082031e+00
5.810378074645996094e+00,5.814568519592285156e+00
5.810250282287597656e+00,5.814536571502685547e+00
5.809534072875976562e+00,5.816589832305908203e+00
5.810850620269775391e+00,5.813535213470458984e+00
5.810923099517822266e+00,5.813339233398437500e+00
5.810699939727783203e+00,5.812497138977050781e+00
5.811073780059814453e+00,5.808133125305175781e+00
5.810613632202148438e+00,5.809123039245605469e+00
5.812570571899414062e+00,5.803803920745849609e+00
5.812720298767089844e+00,5.803990364074707031e+00
5.812523841857910156e+00,5.805562496185302734e+00
5.812862396240234375e+00,5.804269790649414062e+00
5.812639236450195312e+00,5.803881168365478516e+00
5.813694953918457031e+00,5.803936958312988281e+00
5.812781333923339844e+00,5.806188583374023438e+00
5.813233852386474609e+00,5.802123546600341797e+00
5.811545372009277344e+00,5.809443950653076172e+00
5.812437534332275391e+00,5.809184551239013672e+00
5.811423778533935547e+00,5.810859203338623047e+00
5.811742782592773438e+00,5.812315464019775391e+00
5.811750411987304688e+00,5.809931755065917969e+00
5.811520576477050781e+00,5.809772968292236328e+00
5.812620639801025391e+00,5.812658309936523438e+00
5.812808513641357422e+00,5.812682628631591797e+00
5.812601566314697266e+00,5.812779426574707031e+00
5.812180995941162109e+00,5.813123703002929688e+00
5.812139987945556641e+00,5.812789440155029297e+00
5.812012195587158203e+00,5.811630249023437500e+00
5.812197208404541016e+00,5.810555934906005859e+00
5.811864376068115234e+00,5.811634540557861328e+00
5.810472011566162109e+00,5.815815448760986328e+00
5.810771465301513672e+00,5.814208984375000000e+00
5.810103893280029297e+00,5.813173770904541016e+00
5.809133052825927734e+00,5.818103790283203125e+00
5.809513568878173828e+00,5.817960739135742188e+00
5.810798168182373047e+00,5.817019462585449219e+00
5.811096668243408203e+00,5.815357685089111328e+00
5.810565471649169922e+00,5.816564559936523438e+00
5.810222148895263672e+00,5.817229747772216797e+00
5.810168266296386719e+00,5.817875862121582031e+00
5.810912609100341797e+00,5.817834854125976562e+00
5.811004161834716797e+00,5.814115047454833984e+00
5.811254024505615234e+00,5.812561988830566406e+00
5.812297344207763672e+00,5.814038753509521484e+00
5.812015056610107422e+00,5.813736915588378906e+00
5.811291694641113281e+00,5.815307140350341797e+00
5.810660839080810547e+00,5.817336559295654297e+00
5.810737133026123047e+00,5.815809726715087891e+00
5.809858322143554688e+00,5.815464019775390625e+00
5.808210372924804688e+00,5.818307399749755859e+00
5.808118343353271484e+00,5.818387508392333984e+00
5.808650493621826172e+00,5.820715904235839844e+00
5.808849334716796875e+00,5.819751739501953125e+00
5.809771537780761719e+00,5.816394805908203125e+00
5.809442043304443359e+00,5.817554950714111328e+00
5.809298515319824219e+00,5.818818569183349609e+00
5.809252738952636719e+00,5.818530559539794922e+00
5.808894157409667969e+00,5.816634178161621094e+00
5.808948516845703125e+00,5.816308021545410156e+00
5.809612751007080078e+00,5.813741207122802734e+00
5.809178829193115234e+00,5.814631938934326172e+00
5.808642387390136719e+00,5.814914703369140625e+00
5.808058738708496094e+00,5.817363739013671875e+00
5.808058738708496094e+00,5.817263603210449219e+00
5.809357166290283203e+00,5.813002109527587891e+00
5.809069633483886719e+00,5.813258171081542969e+00
5.809111118316650391e+00,5.815016269683837891e+00
5.809895515441894531e+00,5.812304496765136719e+00
5.810400485992431641e+00,5.811908721923828125e+00
5.810088634490966797e+00,5.812226295471191406e+00
5.808652400970458984e+00,5.815442085266113281e+00
5.809095382690429688e+00,5.813141822814941406e+00
5.809624195098876953e+00,5.812446594238281250e+00
5.808877944946289062e+00,5.812849521636962891e+00
5.808500766754150391e+00,5.815227985382080078e+00
5.809169769287109375e+00,5.812854766845703125e+00
5.810201644897460938e+00,5.812774181365966797e+00
5.809631824493408203e+00,5.814697742462158203e+00
5.807223320007324219e+00,5.821694374084472656e+00
5.807357311248779297e+00,5.819412231445312500e+00
5.807795524597167969e+00,5.817935466766357422e+00
5.808411121368408203e+00,5.815478324890136719e+00
5.809049129486083984e+00,5.813596725463867188e+00
5.809614658355712891e+00,5.812237262725830078e+00
5.809908390045166016e+00,5.810174465179443359e+00
5.810522079467773438e+00,5.809214115142822266e+00
5.810260295867919922e+00,5.809908390045166016e+00
5.810660839080810547e+00,5.811007499694824219e+00
5.811066627502441406e+00,5.810541629791259766e+00
5.811329841613769531e+00,5.810668945312500000e+00
5.811437606811523438e+00,5.809349536895751953e+00
5.811798095703125000e+00,5.809802055358886719e+00
5.810222625732421875e+00,5.809147357940673828e+00
5.810428619384765625e+00,5.810830116271972656e+00
5.811223030090332031e+00,5.807397842407226562e+00
5.811532497406005859e+00,5.810873031616210938e+00
5.812326908111572266e+00,5.806560993194580078e+00
5.812090396881103516e+00,5.807441711425781250e+00
5.812003612518310547e+00,5.807312965393066406e+00
5.811655044555664062e+00,5.806803703308105469e+00
5.811696052551269531e+00,5.807590007781982422e+00
5.812278270721435547e+00,5.806049823760986328e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-8.657716214656829834e-02,-2.403756380081176758e-01
2.872921466827392578e+00,2.768129110336303711e+00
4.336526393890380859e+00,4.279438495635986328e+00
5.070425987243652344e+00,5.039383411407470703e+00
5.438323497772216797e+00,5.418395042419433594e+00
5.623664855957031250e+00,5.611747741699218750e+00
5.716471195220947266e+00,5.713964939117431641e+00
5.763256072998046875e+00,5.769976615905761719e+00
5.787515640258789062e+00,5.794547080993652344e+00
5.798996925354003906e+00,5.801544666290283203e+00
5.806212425231933594e+00,5.791748523712158203e+00
5.808991432189941406e+00,5.791939258575439453e+00
5.809572696685791016e+00,5.809617996215820312e+00
5.811921596527099609e+00,5.799891948699951172e+00
5.811676979064941406e+00,5.809145927429199219e+00
5.811357975006103516e+00,5.812886714935302734e+00
5.811569213867187500e+00,5.811795234680175781e+00
5.812291622161865234e+00,5.810190200805664062e+00
5.810544967651367188e+00,5.827125549316406250e+00
5.812744140625000000e+00,5.798682689666748047e+00
5.811595916748046875e+00,5.804804801940917969e+00
5.810799121856689453e+00,5.803396701812744141e+00
5.812538623809814453e+00,5.797988414764404297e+00
5.811993598937988281e+00,5.806111335754394531e+00
5.813205242156982422e+00,5.803475379943847656e+00
5.811156749725341797e+00,5.811038494110107422e+00
5.811555862426757812e+00,5.804795742034912109e+00
5.812214851379394531e+00,5.802567481994628906e+00
5.812971591949462891e+00,5.799347877502441406e+00
5.813121795654296875e+00,5.796693325042724609e+00
5.812190532684326172e+00,5.804633140563964844e+00
5.813201904296875000e+00,5.801188945770263672e+00
5.812121391296386719e+00,5.809532642364501953e+00
5.811458110809326172e+00,5.810031414031982422e+00
5.811556339263916016e+00,5.808503150939941406e+00
5.809897422790527344e+00,5.814395904541015625e+00
5.808564662933349609e+00,5.823764801025390625e+00
5.809789657592773438e+00,5.810455799102783203e+00
5.811189174652099609e+00,5.809612274169921875e+00
5.811757564544677734e+00,5.814943313598632812e+00
5.809978961944580078e+00,5.823087215423583984e+00
5.811884403228759766e+00,5.815102577209472656e+00
5.811030864715576172e+00,5.818934440612792969e+00
5.812480926513671875e+00,5.812804222106933594e+00
5.813244819641113281e+00,5.806492328643798828e+00
5.811631202697753906e+00,5.806565284729003906e+00
5.813010692596435547e+00,5.804730415344238281e+00
5.813040733337402344e+00,5.805933475494384766e+00
5.813276767730712891e+00,5.802737712860107422e+00
5.810440063476562500e+00,5.814698219299316406e+00
5.809492588043212891e+00,5.815030574798583984e+00
5.810117721557617188e+00,5.818642139434814453e+00
5.815185070037841797e+00,5.794793605804443359e+00
5.812847614288330078e+00,5.807507038116455078e+00
5.812990188598632812e+00,5.805454254150390625e+00
5.812211036682128906e+00,5.807047843933105469e+00
5.810907363891601562e+00,5.811419963836669922e+00
5.813297748565673828e+00,5.807117938995361328e+00
5.812203884124755859e+00,5.804024696350097656e+00
5.812715053558349609e+00,5.807318210601806641e+00
5.813340187072753906e+00,5.809091567993164062e+00
5.812975406646728516e+00,5.806045532226562500e+00
5.811402320861816406e+00,5.808178424835205078e+00
5.811258316040039062e+00,5.811641693115234375e+00
5.812959194183349609e+00,5.805315017700195312e+00
5.811427116394042969e+00,5.811392307281494141e+00
5.810830593109130859e+00,5.813418865203857422e+00
5.813466548919677734e+00,5.804780006408691406e+00
5.810945034027099609e+00,5.810998916625976562e+00
5.810386657714843750e+00,5.819686412811279297e+00
5.812950611114501953e+00,5.808584690093994141e+00
5.813438892364501953e+00,5.806141853332519531e+00
5.812715053558349609e+00,5.808885574340820312e+00
5.811201095581054688e+00,5.806949138641357422e+00
5.812395572662353516e+00,5.802796840667724609e+00
5.811909198760986328e+00,5.808177471160888672e+00
5.810433387756347656e+00,5.814664840698242188e+00
5.810349941253662109e+00,5.811685562133789062e+00
5.811086177825927734e+00,5.809145450592041016e+00
5.811036586761474609e+00,5.812912464141845703e+00
5.809534072875976562e+00,5.816589832305908203e+00
5.810613632202148438e+00,5.809123039245605469e+00
5.812639236450195312e+00,5.803881168365478516e+00
5.812437534332275391e+00,5.809184551239013672e+00
5.812620639801025391e+00,5.812658309936523438e+00
5.812012195587158203e+00,5.811630249023437500e+00
5.810103893280029297e+00,5.813173770904541016e+00
5.810565471649169922e+00,5.816564559936523438e+00
5.811254024505615234e+00,5.812561988830566406e+00
5.810737133026123047e+00,5.815809726715087891e+00
5.808849334716796875e+00,5.819751739501953125e+00
5.808894157409667969e+00,5.816634178161621094e+00
5.808058738708496094e+00,5.817363739013671875e+00
5.809895515441894531e+00,5.812304496765136719e+00
5.809624195098876953e+00,5.812446594238281250e+00
5.809631824493408203e+00,5.814697742462158203e+00
5.809049129486083984e+00,5.813596725463867188e+00
5.810660839080810547e+00,5.811007499694824219e+00
5.810222625732421875e+00,5.809147357940673828e+00
5.812090396881103516e+00,5.807441711425781250e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Error.csv <==
5.430475447330286309e-01
5.195695403762714548e-01
4.052717647339837415e-01
3.551387948131977668e-01
2.996157938494702910e-01
2.644294405241364165e-01
2.340919096173342540e-01
2.008634603801952301e-01
1.784292207169391187e-01
1.500914317931289210e-01
1.344455861164903232e-01
1.158246531958683490e-01
1.037235718618579466e-01
8.775338978959880409e-02
7.695479761372417404e-02
6.845080973080401587e-02
5.838305145224529508e-02
5.059863663134480521e-02
4.448563681337456416e-02
3.924816983978642732e-02
3.329627070874444789e-02
2.925002894099269085e-02
2.584784434637661665e-02
2.291518669969002178e-02
1.984409761681199535e-02
1.678297382321189413e-02
1.412439659324879471e-02
1.431986153501807295e-02
1.224513996077286962e-02
1.026680621618369406e-02
8.450665451308849233e-03
6.523504063266229343e-03
8.159090206765048578e-03
5.892334988181906902e-03
7.849849368039049646e-03
3.976335144878037631e-03
7.103370792338224889e-03
3.226150225163623968e-03
1.818617975471506975e-03
3.105055698676388674e-03
1.550280269200339772e-03
1.979974541916954250e-03
1.433134136692541154e-03
2.524230558278865548e-03
8.631368324859580148e-04
1.154540819646936384e-03
5.512609765493446320e-03
1.664314427035893914e-03
2.484617359583824684e-03
6.055458700806972457e-04
2.403083031573750427e-03
3.187615943661571824e-04
1.329779181440174634e-03
1.169985465967651739e-03
7.294360202230625641e-04
2.194850730926792542e-03
5.124716546763848470e-04
3.333007728548312201e-03
4.470288000847462070e-03
1.290871140104394958e-03
1.340899934393722332e-03
8.858265275874110814e-04
4.533053984573424088e-04
2.905411583399079584e-03
3.227459084737848479e-04
1.026139209256758536e-03
5.655805566174657581e-04
1.425525784792403992e-03
2.702239128488501466e-03
1.476441525320025538e-03
1.478403185629301522e-03
7.195081679588445286e-04
8.625184957459559485e-04
1.573255710495717564e-03
2.202382944400741761e-03
7.117614448740803819e-04
1.306530176878130606e-03
1.322081083362191840e-03
1.445602007038961903e-03
1.447094298805314157e-03
1.896373008975341980e-03
3.821032588864897630e-03
9.346527773193305478e-04
2.028510111551663168e-03
1.053812308643496719e-03
3.537640356138878795e-04
6.315863223713528724e-04
3.485418976578194723e-03
5.137458120266926538e-04
8.950985617956491594e-04
3.558825197995700400e-03
6.256171918446452830e-04
3.965463354375259840e-03
5.360260053035502360e-04
6.703461782930564966e-03
6.222237879359578897e-04
6.496747614371849383e-04
1.459171317358330363e-04
6.830451117101926000e-04
1.420926345454073206e-03
1.293427385708217740e-03
2.288137327589568303e-03
1.160935890682683949e-03
2.290049679382552984e-03
1.576838488710058861e-03
1.175309234941719703e-04
6.327882450134976770e-04
1.471200189501371174e-03
1.735926349167586007e-04
4.515914014525535501e-03
1.522228104081570004e-03
7.467834874690642416e-04
1.207299740464713635e-03
2.902452572641435382e-03
2.839264548701238180e-04
7.845483570313842043e-04
1.757613029139613295e-04
8.119729263487812090e-04
1.577385149200640120e-04
5.796299652517280642e-04
1.216280774878399513e-04
1.873883169215009858e-03
1.168720126017891913e-03
1.254815411615093192e-03
1.290213130523191988e-04
5.055076946474910959e-04
2.426081627136637830e-03
1.394541735969947538e-03
2.060428259396280550e-04
9.618296336990076389e-04
1.478834618289517726e-03
6.080570810033033039e-04
4.308264975651590351e-04
3.811592464611374153e-04
1.775289788807074987e-03
2.507748772536227120e-04
3.412560423106981555e-03
1.562390574741395191e-03
7.985926445796313021e-04
7.334137318691678420e-04
8.695493632529079564e-04
2.274501421917106241e-03
1.347907972301713503e-03
5.345063559503392125e-04
5.680114384441780490e-03
1.615917680922135001e-03
2.106933649242409903e-03
1.555736273302033620e-03
3.354114894654320299e-04
6.033721230114235529e-04
7.428368525236742417e-04
3.531734233350357290e-04
5.853738659174651535e-04
5.799960453574484233e-04
1.015118857349872920e-03
3.050503027503549333e-03
7.311810280407458505e-04
1.660653556044983711e-03
2.502512595862018178e-04
7.027544789662973834e-04
2.738909047901986506e-03
1.709006654786113461e-03
1.713567339460411211e-03
8.429591049524086388e-04
1.352605877412154213e-03
1.547124303586824932e-03
2.930166725756335887e-04
1.205240819514440684e-03
1.212929282675079756e-04
6.905597389605308816e-04
3.934592074122003993e-04
8.950128323858463821e-04
7.844163375676221493e-05
9.040419334948141764e-04
3.200281388988020313e-03
1.051120095294686210e-03
4.372476730344963358e-04
2.763649454485160519e-04
5.395751393821510405e-04
1.240475319852045021e-03
1.633047922913845275e-03
2.361662037443028762e-03
1.391751233943775475e-03
1.748439664403173607e-03
4.888189042642871688e-04
3.570481317767031570e-04
3.896124889957475494e-04
1.184651498022330079e-03
1.493611269305310360e-04
6.050611603404430165e-04
1.044771322703793920e-03
1.685976022200992618e-03
3.394399545571304697e-04
9.428591010774811220e-04
1.586591724584808646e-03
1.126889706393174265e-03
1.749753205895149830e-03
3.200884383897041521e-04
1.674207454306533404e-03
7.206682375646374962e-04
6.031685333695396790e-04
9.723459307911906527e-04
6.981095324961227510e-04
5.173482977354777052e-04
5.135215465790742831e-04
5.614629894633029437e-04
2.674289203234403423e-04
5.797096129279591219e-04
3.078246875729267616e-04
9.570622514463655254e-04
1.833803227935188688e-03
8.158808244963419156e-04
7.194157766792805102e-04
1.503780635039107805e-03
6.473451118880862694e-04
9.446023050109472784e-04
4.209397316497440482e-04
2.306996805600591838e-03
4.213236293882944975e-04
1.275802484410442890e-04
2.117043460538878610e-03
5.644468998606035895e-04
3.402851966987879124e-04
4.310671422799525611e-04
3.138609441941203572e-04
5.095896580181415647e-04
1.768924430861259708e-03
2.318181297610247694e-04
5.861532491965694772e-04
8.385476814573221372e-04
2.610561657685932582e-03
2.705123882452663709e-03
5.117357464857559459e-04
1.142288227406744352e-04
1.656625473014745106e-03
1.014905256060009107e-03
5.097440794939371665e-04
3.182994466093266926e-04
2.379711487027464864e-03
1.772355522634852694e-03
1.262227684078033466e-03
6.169153839601119668e-04
2.440297295616114612e-03
1.351250056410926298e-03
3.416083218202584787e-03
3.688618856240546734e-04
1.423698911183590753e-03
2.258195393776749656e-03
4.230228592887733856e-04
1.495279751676210174e-03
1.394122678061942991e-03
5.813944855613379335e-04
8.545700379784685946e-04
1.018928486214699686e-03
5.966514493175981192e-04
2.221328248387850063e-03
3.720573702508265124e-03
4.654799695178614264e-04
4.503261543834480643e-03
2.905208422951284508e-04
1.700247109420167371e-03
4.989893235353899149e-04
2.441929061112430455e-03
5.495017117902911870e-04
1.453843108168099930e-03
4.933423526151473884e-04
6.814225294326836701e-04
1.674743359992315330e-04
6.897619850431750644e-04
4.008363640357777685e-04
4.821343771478959236e-04
7.294097201207581449e-04
8.751430699839963471e-04
3.790392570782825585e-04
1.411274801861476863e-03
7.288735439786458731e-04
1.255634829658582551e-03
1.496629406158473796e-03
1.878551076784464860e-03
1.381935601198639200e-03
6.337436482608364841e-04
1.112666392382087761e-03
1.169658503635631749e-03
6.780965690699102206e-04
8.274301322980834967e-04
8.272848998341118072e-04
8.657253191751544284e-04
6.476934866610296925e-04
1.076115106244634936e-03
6.432993297075022482e-04
6.891877183539229634e-04
1.428746207258739086e-03
4.934966813591692330e-04
8.034491355693200096e-04
1.279996992589318939e-03
4.016953707292546770e-04
1.232090827893365980e-03
4.250738796276391069e-04
3.355960382017592102e-04
4.756551818737457310e-04
1.973288195989828713e-04
1.043094387592078277e-03
2.138770240032097784e-04
7.388151109262903766e-04
2.905339985659762089e-04
2.730866681311591541e-03
5.588868929654693379e-04
4.296096790315190686e-04
1.055665557083849656e-03
6.313441962612094784e-04
5.882587066734840846e-04
1.006245123421145929e-03
1.402173453306630128e-03
1.491474218111711863e-03
4.805492566512931910e-04
1.638821605931067632e-03
1.468212092580460865e-03
9.206883252762240516e-04
8.340280456859163177e-04
4.309195594060891447e-04
2.732178772785847504e-03
3.040196449616979174e-04
7.525399561990561183e-04
1.492555144951774118e-03
1.073469545068753660e-03
5.098201612870901503e-04
6.301609305169185611e-04
1.877938122936123307e-03
8.663302999884383139e-05
4.406607521787618748e-04
1.419314195310417224e-03
1.418007806313754471e-03
7.319927785183722672e-04
1.904263875191359711e-03
3.762028689290716679e-04
2.452992957930670527e-04
4.510171000030128779e-04
9.927604494396604848e-04
2.073905035077762762e-03
1.476762268695220323e-03
1.735160820488781648e-03
9.000458080695695161e-04
1.574389341655043489e-03
4.267951476155460843e-04
2.651915556874148271e-04
6.927363305499839802e-04
6.867751091124470880e-04
5.561613919415795641e-04
1.697857397404132704e-03
4.032564393440105023e-04
1.813656651869283024e-03
3.195875104017028645e-04
3.882339158308883206e-04
2.003954066490794272e-03
7.525607004023605580e-04
3.173135113522493377e-04
6.359500242359014070e-05
1.120169550670155377e-03
1.952498606639522030e-03
1.159070158434079116e-03
5.590006713929098359e-04
1.774018137241221461e-03
3.735575815297495950e-04
7.159087107501485320e-04
1.591575818358731496e-03
9.007727241926382451e-04
2.309405203320608394e-04
4.494565068777174772e-03
1.278349586804950790e-03
9.099324478805667421e-04
1.095869393209059246e-03
4.856636335799337993e-04
1.511433913154032601e-03
2.493307051709604425e-04
9.252842635644517979e-04
2.769776542490783359e-04
9.814080391363953163e-04
1.044920994874021887e-03
7.420128709640835254e-04
9.832310083281480591e-04
7.476289025112938533e-04
1.437849724289668113e-03
1.240154168435434476e-03
1.607061118702066095e-04
3.480495834144546738e-04
4.800596550346182003e-04
8.884402710302389129e-05
1.358254328914468723e-03
1.676395441531649904e-04
8.797389432556755248e-04
8.151868665034614828e-05
7.001107456714717164e-04
1.175695598876955444e-03
7.802697679959909056e-04
1.032808778893586424e-03
1.651527395994080644e-04
5.818415733903298335e-04
4.123707130377957022e-04
8.592836268065801291e-04
1.609072789756205277e-04
8.104496009743650860e-04
1.244397270770622455e-03
1.306953973268286189e-04
5.897690660766252615e-04
1.744901790833932069e-03
4.174216880910809808e-04
2.000146068133798905e-03
1.378452475752625292e-04
5.787827203349571719e-04
1.016451669130815022e-03
3.026372507894832249e-04
6.191293437751664835e-04
1.387962735518540134e-03
1.511077008368902136e-03
2.693898728861700287e-03
4.844518189035220876e-04
7.353643518749316058e-04
2.175952420657995944e-03
1.000195769668906463e-03
1.735913544880727242e-04
1.861684786684451908e-03
1.084591051676580154e-04
1.083037307286279665e-04
2.837170468559356432e-04
1.461461874945745195e-04
1.298435103382786834e-03
4.237905071589370860e-04
4.124574232121321939e-04
1.532465701978354133e-03
7.966920472902818198e-04
3.621114574846270341e-04
1.696488736276620521e-03
3.481337461745420583e-04
1.320978737804603649e-03
6.046285304543059808e-04
4.517892809235271915e-04
2.579964177934252639e-04
2.262038789523751188e-04
7.186201050046965621e-04
1.470973057461321060e-03
7.524708794683542456e-04
1.117793953576168720e-03
1.960489362456168587e-04
6.007220149696780977e-04
7.142512192910225721e-04
5.051164907667338990e-04
3.202277321851760097e-04
1.168052730952339607e-03
1.118861008753385379e-04
1.088639619549875131e-03
3.758313577221459320e-04
1.300692239379125240e-03
5.023383251408451971e-04
5.214020007114226942e-04
3.756440593423469648e-04
9.166327185814825270e-04
1.242119843156531760e-04
9.541949876276276891e-04
3.492265108196807781e-04
3.951289132131886243e-04
9.284679127661194008e-04
4.838609416513362980e-04
1.620340640375651222e-03
1.474125212441294874e-04
5.400314383265719317e-04
1.114618862110440924e-03
2.408374282480114459e-04
1.544057873828763572e-04
1.214867132258206674e-03
9.613780853348662721e-04
9.160534015478781792e-04
5.072396241521672736e-04
8.838026753979283867e-04
1.006761255289000991e-03
4.581089191611216580e-04
7.154681790049466361e-04
2.487285349836468925e-03
8.068358443351831459e-04
6.173962244601658225e-04
8.573044728832837766e-04
6.933019137668441001e-04
5.690455590612750409e-04
8.210555950126510261e-04
4.503850670606278079e-04
2.634731123317640786e-04
5.979013182011682888e-04
2.743013673157624027e-04
4.855176920971965900e-04
4.695369739616957433e-04
2.028132561658173294e-04
1.297917603323523730e-03
6.651300346186218761e-04
1.282289514385208514e-03
1.210833387887055076e-03
1.635930741654395733e-03
3.128407557782872774e-04
2.150123001764208503e-04
2.291271136356848228e-04
3.809250182070270346e-04
6.018830018417709819e-04
1.482305417631228596e-03


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
5.430475447330286309e-01
2.644294405241364165e-01
1.344455861164903232e-01
6.845080973080401587e-02
3.329627070874444789e-02
1.678297382321189413e-02
8.450665451308849233e-03
3.976335144878037631e-03
1.550280269200339772e-03
1.154540819646936384e-03
2.403083031573750427e-03
2.194850730926792542e-03
1.340899934393722332e-03
1.026139209256758536e-03
1.478403185629301522e-03
7.117614448740803819e-04
1.896373008975341980e-03
3.537640356138878795e-04
3.558825197995700400e-03
6.222237879359578897e-04
1.293427385708217740e-03
1.175309234941719703e-04
1.522228104081570004e-03
7.845483570313842043e-04
1.216280774878399513e-04
5.055076946474910959e-04
1.478834618289517726e-03
2.507748772536227120e-04
8.695493632529079564e-04
1.615917680922135001e-03
7.428368525236742417e-04
3.050503027503549333e-03
2.738909047901986506e-03
1.547124303586824932e-03
3.934592074122003993e-04
1.051120095294686210e-03
1.633047922913845275e-03
3.570481317767031570e-04
1.044771322703793920e-03
1.126889706393174265e-03
6.031685333695396790e-04
5.614629894633029437e-04
1.833803227935188688e-03
9.446023050109472784e-04
2.117043460538878610e-03
5.095896580181415647e-04
2.610561657685932582e-03
1.014905256060009107e-03
1.262227684078033466e-03
3.688618856240546734e-04
1.394122678061942991e-03
2.221328248387850063e-03
1.700247109420167371e-03
4.933423526151473884e-04
4.821343771478959236e-04
7.288735439786458731e-04
6.337436482608364841e-04
8.272848998341118072e-04
6.891877183539229634e-04
4.016953707292546770e-04
1.973288195989828713e-04
2.730866681311591541e-03
5.882587066734840846e-04
1.638821605931067632e-03
2.732178772785847504e-03
5.098201612870901503e-04
1.419314195310417224e-03
2.452992957930670527e-04
1.735160820488781648e-03
6.927363305499839802e-04
1.813656651869283024e-03
3.173135113522493377e-04
5.590006713929098359e-04
9.007727241926382451e-04
1.095869393209059246e-03
2.769776542490783359e-04
7.476289025112938533e-04
4.800596550346182003e-04
8.151868665034614828e-05
1.651527395994080644e-04
8.104496009743650860e-04
4.174216880910809808e-04
3.026372507894832249e-04
4.844518189035220876e-04
1.861684786684451908e-03
1.298435103382786834e-03
3.621114574846270341e-04
4.517892809235271915e-04
7.524708794683542456e-04
5.051164907667338990e-04
3.758313577221459320e-04
9.166327185814825270e-04
9.284679127661194008e-04
1.114618862110440924e-03
9.160534015478781792e-04
7.154681790049466361e-04
6.933019137668441001e-04
5.979013182011682888e-04
1.297917603323523730e-03
3.128407557782872774e-04
1.482305417631228596e-03


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/State.csv <==
-8.814558386802673340e-04
6.364591419696807861e-03
1.354970037937164307e-02
2.067435160279273987e-02
2.773883566260337830e-02
3.474353626370429993e-02
4.168879613280296326e-02
4.857489839196205139e-02
5.540236458182334900e-02
6.217147782444953918e-02
6.888252496719360352e-02
7.553595304489135742e-02
8.213217556476593018e-02
8.867141604423522949e-02
9.515403211116790771e-02
1.015805602073669434e-01
1.079511195421218872e-01
1.142662018537521362e-01
1.205261945724487305e-01
1.267313212156295776e-01
1.328820437192916870e-01
1.389787346124649048e-01
1.450216621160507202e-01
1.510111540555953979e-01
1.569475829601287842e-01
1.628314256668090820e-01
1.686628013849258423e-01
1.744422167539596558e-01
1.801699399948120117e-01
1.858463734388351440e-01
1.914718449115753174e-01
1.970465779304504395e-01
2.025709897279739380e-01
2.080454379320144653e-01
2.134702056646347046e-01
2.188456207513809204e-01
2.241720110177993774e-01
2.294497638940811157e-01
2.346790730953216553e-01
2.398603707551956177e-01
2.449939101934432983e-01
2.500800788402557373e-01
2.551191449165344238e-01
2.601113319396972656e-01
2.650570869445800781e-01
2.699566483497619629e-01
2.748103141784667969e-01
2.796184122562408447e-01
2.843812108039855957e-01
2.890990376472473145e-01
2.937721312046051025e-01
2.984008193016052246e-01
3.029854297637939453e-01
3.075262308120727539e-01
3.120234608650207520e-01
3.164773881435394287e-01
3.208884000778198242e-01
3.252566456794738770e-01
3.295824229717254639e-01
3.338660895824432373e-01
3.381078839302062988e-01
3.423079848289489746e-01
3.464668095111846924e-01
3.505844473838806152e-01
3.546612858772277832e-01
3.586975932121276855e-01
3.626935184001922607e-01
3.666492998600006104e-01
3.705652952194213867e-01
3.744417428970336914e-01
3.782787919044494629e-01
3.820768296718597412e-01
3.858359754085540771e-01
3.895565271377563477e-01
3.932387232780456543e-01
3.968826830387115479e-01
4.004887342453002930e-01
4.040570855140686035e-01
4.075880646705627441e-01
4.110817611217498779e-01
4.145384132862091064e-01
4.179582595825195312e-01
4.213416576385498047e-01
4.246886074542999268e-01
4.279993176460266113e-01
4.312741458415985107e-01
4.345132410526275635e-01
4.377167820930480957e-01
4.408850371837615967e-01
4.440181255340576172e-01
4.471163153648376465e-01
4.501798152923583984e-01
4.532087445259094238e-01
4.562032818794250488e-01
4.591636955738067627e-01
4.620901644229888916e-01
4.649828374385833740e-01
4.678418934345245361e-01
4.706675410270690918e-01
4.734599888324737549e-01
4.762193262577056885e-01
4.789458215236663818e-01
4.816395640373229980e-01
4.843007922172546387e-01
4.869296252727508545e-01
4.895263016223907471e-01
4.920908808708190918e-01
4.946236014366149902e-01
4.971246719360351562e-01
4.995941519737243652e-01
5.020321607589721680e-01
5.044389367103576660e-01
5.068145990371704102e-01
5.091593265533447266e-01
5.114732980728149414e-01
5.137566328048706055e-01
5.160093903541564941e-01
5.182319283485412598e-01
5.204240679740905762e-01
5.225861668586730957e-01
5.247183442115783691e-01
5.268207192420959473e-01
5.288933515548706055e-01
5.309364199638366699e-01
5.329501628875732422e-01
5.349345207214355469e-01
5.368897318840026855e-01
5.388159751892089844e-01
5.407131910324096680e-01
5.425815582275390625e-01
5.444213747978210449e-01
5.462325215339660645e-01
5.480152368545532227e-01
5.497695207595825195e-01
5.514956712722778320e-01
5.531936287879943848e-01
5.548635721206665039e-01
5.565056204795837402e-01
5.581197738647460938e-01
5.597062706947326660e-01
5.612651109695434570e-01
5.627964138984680176e-01
5.643003582954406738e-01
5.657769441604614258e-01
5.672262310981750488e-01
5.686483979225158691e-01
5.700435042381286621e-01
5.714115500450134277e-01
5.727527737617492676e-01
5.740672349929809570e-01
5.753548741340637207e-01
5.766158699989318848e-01
5.778503417968750000e-01
5.790582299232482910e-01
5.802397727966308594e-01
5.813949108123779297e-01
5.825238227844238281e-01
5.836264491081237793e-01
5.847029685974121094e-01
5.857533812522888184e-01
5.867778658866882324e-01
5.877762436866760254e-01
5.887488126754760742e-01
5.896955132484436035e-01
5.906164646148681641e-01
5.915116667747497559e-01
5.923811793327331543e-01
5.932251214981079102e-01
5.940434336662292480e-01
5.948362946510314941e-01
5.956036448478698730e-01
5.963456034660339355e-01
5.970621109008789062e-01
5.977533459663391113e-01
5.984192490577697754e-01
5.990598797798156738e-01
5.996752977371215820e-01
6.002655625343322754e-01
6.008306741714477539e-01
6.013706326484680176e-01
6.018856167793273926e-01
6.023753285408020020e-01
6.028401255607604980e-01
6.032799482345581055e-01
6.036947965621948242e-01
6.040846705436706543e-01
6.044496297836303711e-01
6.047896146774291992e-01
6.051048040390014648e-01
6.053950190544128418e-01
6.056603789329528809e-01
6.059010028839111328e-01
6.061167120933532715e-01
6.063076257705688477e-01
6.064737439155578613e-01
6.066150665283203125e-01
6.067315936088562012e-01
6.068233847618103027e-01
6.068902611732482910e-01
6.069324016571044922e-01
6.069498658180236816e-01
6.069423556327819824e-01
6.069102883338928223e-01
6.068533658981323242e-01
6.067715287208557129e-01
6.066650748252868652e-01
6.065337061882019043e-01
6.063775420188903809e-01
6.061965823173522949e-01
6.059907078742980957e-01
6.057600378990173340e-01
6.055045723915100098e-01
6.052241921424865723e-01
6.049187779426574707e-01
6.045886278152465820e-01
6.042334437370300293e-01
6.038534045219421387e-01
6.034482717514038086e-01
6.030182242393493652e-01
6.025629639625549316e-01
6.020828485488891602e-01
6.015774607658386230e-01
6.010471582412719727e-01
6.004915833473205566e-01
5.999107956886291504e-01
5.993047952651977539e-01
5.986736416816711426e-01
5.980170369148254395e-01
5.973351001739501953e-01
5.966278910636901855e-01
5.958951115608215332e-01
5.951370596885681152e-01
5.943533778190612793e-01
5.935441851615905762e-01
5.927093625068664551e-01
5.918488502502441406e-01
5.909626483917236328e-01
5.900507569313049316e-01
5.891129374504089355e-01
5.881492495536804199e-01
5.871596932411193848e-01
5.861440300941467285e-01
5.851024389266967773e-01
5.840346813201904297e-01
5.829407572746276855e-01
5.818206667900085449e-01
5.806741118431091309e-01
5.795012712478637695e-01
5.783019661903381348e-01
5.770760774612426758e-01
5.758236646652221680e-01
5.745446085929870605e-01
5.732387900352478027e-01
5.719061493873596191e-01
5.705465078353881836e-01
5.691599845886230469e-01
5.677464008331298828e-01
5.663056373596191406e-01
5.648375153541564941e-01
5.633421540260314941e-01
5.618194937705993652e-01
5.602691769599914551e-01
5.586913228034973145e-01
5.570856928825378418e-01
5.554522871971130371e-01
5.537909865379333496e-01
5.521017313003540039e-01
5.503843426704406738e-01
5.486388206481933594e-01
5.468649268150329590e-01
5.450626015663146973e-01
5.432317852973937988e-01
5.413722395896911621e-01
5.394840836524963379e-01
5.375669598579406738e-01
5.356208682060241699e-01
5.336457490921020508e-01
5.316413640975952148e-01
5.296075940132141113e-01
5.275443196296691895e-01
5.254515409469604492e-01
5.233290195465087891e-01
5.211765766143798828e-01
5.189941525459289551e-01
5.167816281318664551e-01
5.145388245582580566e-01
5.122656822204589844e-01
5.099619626998901367e-01
5.076274275779724121e-01
5.052621960639953613e-01
5.028659701347351074e-01
5.004385113716125488e-01
4.979799389839172363e-01
4.954897761344909668e-01
4.929679632186889648e-01
4.904146194458007812e-01
4.878292083740234375e-01
4.852117300033569336e-01
4.825620949268341064e-01
4.798800349235534668e-01
4.771652817726135254e-01
4.744178652763366699e-01
4.716375470161437988e-01
4.688240289688110352e-01
4.659772813320159912e-01
4.630970954895019531e-01
4.601832926273345947e-01
4.572355747222900391e-01
4.542538523674011230e-01
4.512379765510559082e-01
4.481876492500305176e-01
4.451027512550354004e-01
4.419829845428466797e-01
4.388281702995300293e-01
4.356381893157958984e-01
4.324128031730651855e-01
4.291518032550811768e-01
4.258551597595214844e-01
4.225222468376159668e-01
4.191532135009765625e-01
4.157475829124450684e-01
4.123053550720214844e-01
4.088261723518371582e-01
4.053098261356353760e-01
4.017561674118041992e-01
3.981648683547973633e-01
3.945357799530029297e-01
3.908684253692626953e-01
3.871630430221557617e-01
3.834190368652343750e-01
3.796361386775970459e-01
3.758143186569213867e-01
3.719531595706939697e-01
3.680524826049804688e-01
3.641119599342346191e-01
3.601315319538116455e-01
3.561106920242309570e-01
3.520492911338806152e-01
3.479470610618591309e-01
3.438038229942321777e-01
3.396192193031311035e-01
3.353930115699768066e-01
3.311250209808349609e-01
3.268146216869354248e-01
3.224618434906005859e-01
3.180664479732513428e-01
3.136280775070190430e-01
3.091463446617126465e-01
3.046210706233978271e-01
3.000519573688507080e-01
2.954386174678802490e-01
2.907808721065521240e-01
2.860784828662872314e-01
2.813311219215393066e-01
2.765383124351501465e-01
2.716999351978302002e-01
2.668156027793884277e-01
2.618849575519561768e-01
2.569079995155334473e-01
2.518840432167053223e-01
2.468131035566329956e-01
2.416944354772567749e-01
2.365282624959945679e-01
2.313137799501419067e-01
2.260510623455047607e-01
2.207396924495697021e-01
2.153791636228561401e-01
2.099692374467849731e-01
2.045098990201950073e-01
1.990003883838653564e-01
1.934405863285064697e-01
1.878302842378616333e-01
1.821689456701278687e-01
1.764562726020812988e-01
1.706922352313995361e-01
1.648760586977005005e-01
1.590075641870498657e-01
1.530865877866744995e-01
1.471125334501266479e-01
1.410854458808898926e-01
1.350048333406448364e-01
1.288701891899108887e-01
1.226813495159149170e-01
1.164381206035614014e-01
1.101397126913070679e-01
1.037861853837966919e-01
9.737695753574371338e-02
9.091223776340484619e-02
8.439090847969055176e-02
7.781338691711425781e-02
7.117885351181030273e-02
6.448705494403839111e-02
5.773790553212165833e-02
5.093094334006309509e-02
4.406585171818733215e-02
3.714228048920631409e-02
3.015965223312377930e-02
2.311821281909942627e-02
1.601732149720191956e-02
8.856710046529769897e-03
1.635830849409103394e-03


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-8.814558386802673340e-04
2.773883566260337830e-02
5.540236458182334900e-02
8.213217556476593018e-02
1.079511195421218872e-01
1.328820437192916870e-01
1.569475829601287842e-01
1.801699399948120117e-01
2.025709897279739380e-01
2.241720110177993774e-01
2.449939101934432983e-01
2.650570869445800781e-01
2.843812108039855957e-01
3.029854297637939453e-01
3.208884000778198242e-01
3.381078839302062988e-01
3.546612858772277832e-01
3.705652952194213867e-01
3.858359754085540771e-01
4.004887342453002930e-01
4.145384132862091064e-01
4.279993176460266113e-01
4.408850371837615967e-01
4.532087445259094238e-01
4.649828374385833740e-01
4.762193262577056885e-01
4.869296252727508545e-01
4.971246719360351562e-01
5.068145990371704102e-01
5.160093903541564941e-01
5.247183442115783691e-01
5.329501628875732422e-01
5.407131910324096680e-01
5.480152368545532227e-01
5.548635721206665039e-01
5.612651109695434570e-01
5.672262310981750488e-01
5.727527737617492676e-01
5.778503417968750000e-01
5.825238227844238281e-01
5.867778658866882324e-01
5.906164646148681641e-01
5.940434336662292480e-01
5.970621109008789062e-01
5.996752977371215820e-01
6.018856167793273926e-01
6.036947965621948242e-01
6.051048040390014648e-01
6.061167120933532715e-01
6.067315936088562012e-01
6.069498658180236816e-01
6.067715287208557129e-01
6.061965823173522949e-01
6.052241921424865723e-01
6.038534045219421387e-01
6.020828485488891602e-01
5.999107956886291504e-01
5.973351001739501953e-01
5.943533778190612793e-01
5.909626483917236328e-01
5.871596932411193848e-01
5.829407572746276855e-01
5.783019661903381348e-01
5.732387900352478027e-01
5.677464008331298828e-01
5.618194937705993652e-01
5.554522871971130371e-01
5.486388206481933594e-01
5.413722395896911621e-01
5.336457490921020508e-01
5.254515409469604492e-01
5.167816281318664551e-01
5.076274275779724121e-01
4.979799389839172363e-01
4.878292083740234375e-01
4.771652817726135254e-01
4.659772813320159912e-01
4.542538523674011230e-01
4.419829845428466797e-01
4.291518032550811768e-01
4.157475829124450684e-01
4.017561674118041992e-01
3.871630430221557617e-01
3.719531595706939697e-01
3.561106920242309570e-01
3.396192193031311035e-01
3.224618434906005859e-01
3.046210706233978271e-01
2.860784828662872314e-01
2.668156027793884277e-01
2.468131035566329956e-01
2.260510623455047607e-01
2.045098990201950073e-01
1.821689456701278687e-01
1.590075641870498657e-01
1.350048333406448364e-01
1.101397126913070679e-01
8.439090847969055176e-02
5.773790553212165833e-02
3.015965223312377930e-02
1.635830849409103394e-03


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-3.426029205322265625e+00,-4.711189270019531250e+01
1.179493808746337891e+01,9.012953186035156250e+01
1.318788909912109375e+01,2.065788269042968750e+01
1.340911293029785156e+01,-9.138116836547851562e+00
8.941987991333007812e+00,2.146944236755371094e+01
-8.786525726318359375e-01,1.150515270233154297e+01
3.986835956573486328e+00,-3.807554244995117188e-01
1.185497093200683594e+01,1.302753543853759766e+01
5.135012149810791016e+00,2.173978805541992188e+00
4.429807662963867188e+00,7.815918445587158203e+00
7.139128684997558594e+00,5.562725543975830078e+00
5.120767593383789062e+00,6.286051273345947266e+00
6.512302398681640625e+00,5.257200241088867188e+00
4.942610263824462891e+00,6.959764003753662109e+00
7.217973709106445312e+00,4.022659301757812500e+00
3.387716054916381836e+00,8.783808708190917969e+00
9.760062217712402344e+00,2.798259735107421875e+00
-1.687362670898437500e+00,1.083515834808349609e+01
1.148280525207519531e+01,1.784233093261718750e+00
1.024996185302734375e+01,1.250817298889160156e+01
-3.213314056396484375e+00,-4.998462677001953125e+00
1.203060340881347656e+01,1.935999107360839844e+01
7.286424160003662109e+00,-1.360464286804199219e+01
1.267159938812255859e+01,3.172519874572753906e+01
2.607250213623046875e-01,9.085437774658203125e+00
2.436469078063964844e+00,6.980696201324462891e+00
1.087479496002197266e+01,5.237049102783203125e+00
3.796296119689941406e+00,6.535094738006591797e+00
6.306034088134765625e+00,5.190010070800781250e+00
6.655007362365722656e+00,6.541662216186523438e+00
4.656672000885009766e+00,5.196757316589355469e+00
7.602612972259521484e+00,6.576878070831298828e+00
2.732403278350830078e+00,4.530810356140136719e+00
1.053689765930175781e+01,8.155422210693359375e+00
8.813924789428710938e-01,1.876394748687744141e+00
1.078317737579345703e+01,1.267296981811523438e+01
8.029392242431640625e+00,-2.035902023315429688e+00
4.592478275299072266e+00,1.580742835998535156e+01
2.573631763458251953e+00,-8.569730758666992188e+00
1.090997886657714844e+01,2.140222358703613281e+01
-4.441566467285156250e-01,-1.031667709350585938e+01
1.351452445983886719e+01,3.078115463256835938e+01
1.052226448059082031e+01,2.153659248352050781e+01
-1.803641319274902344e+00,-1.214223289489746094e+01
4.406463623046875000e+00,8.075347900390625000e+00
9.572701454162597656e+00,1.752812957763671875e+01
6.048110008239746094e+00,1.389072036743164062e+01
3.527865648269653320e+00,-5.244245529174804688e+00
8.751839637756347656e+00,1.161969184875488281e+01
4.133147716522216797e+00,1.577216339111328125e+01
2.844043970108032227e+00,9.576436996459960938e+00
8.969341278076171875e+00,1.615416526794433594e+00
3.032434463500976562e+00,1.036971187591552734e+01
5.252677917480468750e+00,6.269946098327636719e+00
8.019495010375976562e+00,6.160068511962890625e+00
3.347797870635986328e+00,4.880499839782714844e+00
9.383416175842285156e+00,7.904061317443847656e+00
2.609138011932373047e+00,2.882000446319580078e+00
9.825134277343750000e+00,1.202442932128906250e+01
4.874367713928222656e+00,-1.852502822875976562e+00
6.837232589721679688e+00,1.669851303100585938e+01
6.201323509216308594e+00,-1.498363494873046875e+01
8.043281555175781250e+00,2.068244552612304688e+01
3.044072151184082031e+00,2.033913230895996094e+01
4.601464271545410156e-01,-1.544756507873535156e+01
1.124829864501953125e+01,1.488971519470214844e+01
7.879238605499267578e+00,2.047821807861328125e+01
-3.802542209625244141e+00,-3.199436187744140625e+00
5.457927227020263672e+00,7.039138793945312500e+00
1.253236865997314453e+01,1.505120372772216797e+01
7.302368164062500000e+00,9.910344123840332031e+00
1.156332492828369141e+00,-9.162387847900390625e-01
9.371623992919921875e+00,1.095482254028320312e+01
6.992921829223632812e+00,1.130147933959960938e+01
2.793403148651123047e+00,-2.581137657165527344e+00
9.499898910522460938e+00,1.125732135772705078e+01
3.899507522583007812e+00,1.332655334472656250e+01
4.129694461822509766e+00,-4.399431228637695312e+00
1.114114189147949219e+01,1.411376953125000000e+01
2.269380569458007812e+00,1.395008563995361328e+01
2.071691274642944336e+00,-8.050440788269042969e+00
1.398836135864257812e+01,1.315244579315185547e+01
1.327419281005859375e+00,1.439057731628417969e+01
-1.629462242126464844e-01,4.728004455566406250e+00
1.044029998779296875e+01,1.056479263305664062e+01
9.611808776855468750e+00,-2.893749237060546875e+00
1.895979881286621094e+00,1.230422019958496094e+01
2.815534830093383789e+00,1.499642372131347656e+01
6.764051437377929688e+00,2.955329895019531250e+00
8.424929618835449219e+00,7.741323471069335938e+00
4.668385505676269531e+00,6.175997734069824219e+00
6.648134231567382812e+00,6.365144729614257812e+00
5.338147640228271484e+00,5.131149291992187500e+00
6.812098026275634766e+00,7.330533027648925781e+00
4.235529899597167969e+00,3.307185173034667969e+00
9.020542144775390625e+00,1.035569953918457031e+01
1.364063262939453125e+00,-2.487966537475585938e+00
1.365412616729736328e+01,1.590861320495605469e+01
6.964616775512695312e+00,1.061695480346679688e+01
3.865468025207519531e+00,-5.402002334594726562e-01
8.606878280639648438e+00,1.456436252593994141e+01
4.750634193420410156e+00,7.425374984741210938e+00
6.491286277770996094e+00,4.637689113616943359e+00
5.015613555908203125e+00,8.081295013427734375e+00
6.947374343872070312e+00,1.407559394836425781e+00
4.373241424560546875e+00,1.192941379547119141e+01
5.847636222839355469e+00,4.557019710540771484e+00
6.348770141601562500e+00,7.847478389739990234e+00
4.724960803985595703e+00,3.670386791229248047e+00
8.275859832763671875e+00,9.589221954345703125e+00
1.811249256134033203e+00,5.549325942993164062e-01
1.294297409057617188e+01,1.298263549804687500e+01
5.069268226623535156e+00,8.022176742553710938e+00
6.002687454223632812e+00,3.450049877166748047e+00
6.337547302246093750e+00,9.729000091552734375e+00
4.192152500152587891e+00,1.413005828857421875e+00
9.828716278076171875e+00,1.140837955474853516e+01
-3.772735595703125000e-03,6.210457801818847656e+00
1.065537738800048828e+01,7.462786197662353516e+00
9.058372497558593750e+00,2.162003993988037109e+00
3.211230754852294922e+00,1.077169799804687500e+01
5.581925392150878906e+00,2.655053138732910156e+00
9.500597000122070312e+00,8.861557006835937500e+00
2.192364215850830078e+00,4.120422363281250000e+00
9.731698989868164062e+00,9.764915466308593750e+00
5.124396324157714844e+00,2.561635971069335938e+00
6.873464584350585938e+00,1.058679771423339844e+01
3.716596364974975586e+00,3.810619831085205078e+00
9.291396141052246094e+00,9.230531692504882812e+00
2.500351905822753906e+00,2.810206413269042969e+00
9.808464050292968750e+00,1.083797073364257812e+01
3.627838134765625000e+00,2.538671493530273438e+00
8.353783607482910156e+00,1.070804023742675781e+01
4.248926639556884766e+00,3.672800064086914062e+00
7.799637794494628906e+00,8.793901443481445312e+00
3.689542293548583984e+00,3.522738456726074219e+00
8.926405906677246094e+00,9.066050529479980469e+00
2.822390556335449219e+00,3.008504390716552734e+00
9.534581184387207031e+00,9.874520301818847656e+00
3.551483631134033203e+00,2.591906070709228516e+00
8.624664306640625000e+00,1.037121391296386719e+01
3.870226383209228516e+00,3.279646396636962891e+00
8.354482650756835938e+00,9.183426856994628906e+00
3.596113681793212891e+00,3.150771617889404297e+00
8.863893508911132812e+00,9.398759841918945312e+00
3.111612319946289062e+00,2.812358379364013672e+00
9.152647972106933594e+00,9.678503036499023438e+00
3.205410003662109375e+00,2.317341327667236328e+00
8.912698745727539062e+00,1.034944725036621094e+01
3.836647033691406250e+00,2.928355216979980469e+00
8.174664497375488281e+00,9.700393676757812500e+00
3.634968280792236328e+00,3.172402381896972656e+00
8.782100677490234375e+00,9.237545967102050781e+00
3.222884654998779297e+00,3.368103981018066406e+00
9.030107498168945312e+00,8.857802391052246094e+00
3.495368003845214844e+00,3.624221324920654297e+00
8.461331367492675781e+00,8.630252838134765625e+00
4.116908550262451172e+00,3.278115749359130859e+00
7.799177169799804688e+00,9.318490982055664062e+00
4.060434818267822266e+00,2.542734146118164062e+00
8.210596084594726562e+00,9.958239555358886719e+00
2.998897075653076172e+00,3.314051628112792969e+00
9.655703544616699219e+00,8.846573829650878906e+00
3.067986011505126953e+00,3.479768753051757812e+00
8.525144577026367188e+00,8.748105049133300781e+00
4.866003036499023438e+00,3.485511779785156250e+00
6.775520324707031250e+00,8.919344902038574219e+00
4.902934074401855469e+00,3.073987960815429688e+00
7.304187774658203125e+00,8.950811386108398438e+00
3.653357028961181641e+00,3.863602161407470703e+00
9.160610198974609375e+00,8.343719482421875000e+00
2.330804824829101562e+00,3.488934993743896484e+00
9.598577499389648438e+00,9.761152267456054688e+00
4.589989662170410156e+00,1.319683074951171875e+00
7.232323646545410156e+00,1.116404914855957031e+01
4.123700141906738281e+00,2.100635528564453125e+00
8.539030075073242188e+00,9.510330200195312500e+00
3.066832542419433594e+00,5.270255565643310547e+00
9.145238876342773438e+00,6.684690952301025391e+00
4.189240455627441406e+00,4.346048355102539062e+00
7.223577976226806641e+00,8.142030715942382812e+00
4.675894260406494141e+00,2.796715259552001953e+00
7.537687301635742188e+00,9.755838394165039062e+00
3.597587585449218750e+00,2.447141647338867188e+00
9.119281768798828125e+00,9.374094009399414062e+00
2.197268009185791016e+00,3.756460189819335938e+00
9.749341964721679688e+00,8.826197624206542969e+00
5.283134460449218750e+00,3.423307418823242188e+00
5.967997074127197266e+00,8.746002197265625000e+00
5.514286994934082031e+00,3.797889232635498047e+00
6.542237281799316406e+00,7.867557525634765625e+00
4.543758392333984375e+00,4.360450744628906250e+00
7.955501556396484375e+00,7.719711303710937500e+00
2.419783592224121094e+00,3.598920345306396484e+00
1.002740001678466797e+01,9.120862960815429688e+00
4.272023200988769531e+00,2.433483123779296875e+00
7.817489624023437500e+00,1.038395118713378906e+01
3.920263290405273438e+00,5.228843688964843750e-01
8.697887420654296875e+00,1.047480869293212891e+01
3.872865676879882812e+00,7.164547443389892578e+00
7.934528350830078125e+00,4.455147743225097656e+00
4.631221771240234375e+00,6.571986198425292969e+00
6.495001792907714844e+00,6.055424213409423828e+00
5.252853393554687500e+00,5.241115570068359375e+00
6.671051979064941406e+00,6.870142936706542969e+00
4.253198146820068359e+00,3.988121271133422852e+00
8.545415878295898438e+00,8.981252670288085938e+00
1.257747650146484375e+00,9.781246185302734375e-01
1.102804470062255859e+01,1.128120708465576172e+01
5.856780052185058594e+00,4.417804241180419922e+00
5.845821857452392578e+00,8.402090072631835938e+00
5.319900035858154297e+00,2.622214317321777344e+00
7.330354690551757812e+00,9.413992881774902344e+00
2.623715400695800781e+00,3.556535720825195312e+00
1.054878997802734375e+01,8.686011314392089844e+00
2.972145557403564453e+00,2.936938285827636719e+00
8.610068321228027344e+00,9.715307235717773438e+00
4.357339382171630859e+00,3.271840095520019531e+00
7.817066192626953125e+00,8.799477577209472656e+00
3.411304473876953125e+00,3.394718170166015625e+00
9.102000236511230469e+00,8.746886253356933594e+00
3.061455726623535156e+00,3.383285999298095703e+00
8.763726234436035156e+00,8.824794769287109375e+00
3.972395420074462891e+00,3.192834854125976562e+00
7.936914920806884766e+00,8.879924774169921875e+00
3.945938110351562500e+00,3.570115089416503906e+00
8.250972747802734375e+00,8.424058914184570312e+00
3.444193840026855469e+00,3.767696857452392578e+00
8.763256072998046875e+00,8.262968063354492188e+00
3.440492630004882812e+00,3.571668624877929688e+00
8.458942413330078125e+00,8.792633056640625000e+00
4.181185245513916016e+00,2.847879409790039062e+00
7.676254749298095703e+00,9.429015159606933594e+00
4.039648056030273438e+00,2.674409866333007812e+00
8.363880157470703125e+00,8.881712913513183594e+00
3.358820438385009766e+00,4.876034736633300781e+00
8.653649330139160156e+00,6.920607566833496094e+00
4.173168659210205078e+00,4.485222816467285156e+00
7.377659797668457031e+00,7.814709663391113281e+00
4.544066429138183594e+00,3.265864849090576172e+00
7.509360790252685547e+00,9.132978439331054688e+00
3.775616645812988281e+00,2.613006591796875000e+00
8.805757522583007812e+00,8.957780838012695312e+00
2.752736568450927734e+00,4.555752754211425781e+00
8.859966278076171875e+00,7.597928047180175781e+00
5.248669147491455078e+00,3.917484760284423828e+00
6.184006690979003906e+00,8.169984817504882812e+00
5.328687667846679688e+00,3.780403137207031250e+00
6.767226219177246094e+00,8.113569259643554688e+00
4.186483383178710938e+00,4.041782855987548828e+00
8.423841476440429688e+00,7.886032104492187500e+00
2.577556133270263672e+00,4.005722045898437500e+00
9.115989685058593750e+00,8.420458793640136719e+00
5.212243080139160156e+00,2.816679000854492188e+00
6.443875312805175781e+00,9.071881294250488281e+00
4.973976135253906250e+00,2.701251506805419922e+00
7.361859798431396484e+00,8.887720108032226562e+00
3.433525562286376953e+00,4.678075790405273438e+00
8.962945938110351562e+00,7.196414947509765625e+00
3.653591156005859375e+00,4.271659374237060547e+00
7.778240203857421875e+00,8.079607009887695312e+00
4.806832313537597656e+00,3.364204883575439453e+00
7.015760898590087891e+00,8.825496673583984375e+00
4.448134422302246094e+00,3.762444496154785156e+00
7.787062644958496094e+00,7.986044883728027344e+00
3.504243850708007812e+00,4.246631622314453125e+00
8.670824050903320312e+00,7.774295330047607422e+00
3.802729606628417969e+00,4.135962486267089844e+00
7.911012649536132812e+00,8.067490577697753906e+00
4.620652675628662109e+00,3.608704566955566406e+00
7.141234874725341797e+00,8.685775756835937500e+00
4.490251541137695312e+00,2.904866218566894531e+00
7.756229400634765625e+00,8.965981483459472656e+00
3.669505119323730469e+00,3.813203334808349609e+00
8.662652015686035156e+00,8.080909729003906250e+00
3.389899253845214844e+00,4.326681137084960938e+00
8.435584068298339844e+00,7.689177036285400391e+00
4.451344490051269531e+00,3.943666934967041016e+00
7.127424716949462891e+00,8.269129753112792969e+00
4.624009132385253906e+00,3.488320350646972656e+00
7.430007457733154297e+00,8.596259117126464844e+00
3.820896625518798828e+00,2.968767166137695312e+00
8.588666915893554688e+00,8.869607925415039062e+00
3.318391323089599609e+00,4.074776172637939453e+00
8.557291030883789062e+00,7.909021377563476562e+00
4.214627265930175781e+00,3.743066787719726562e+00
7.496782779693603516e+00,8.420027732849121094e+00
4.376273155212402344e+00,3.526004314422607422e+00
7.605452537536621094e+00,8.532697677612304688e+00
3.861398935317993164e+00,3.618069648742675781e+00
8.332692146301269531e+00,8.227586746215820312e+00
3.491700649261474609e+00,4.213664054870605469e+00
8.497186660766601562e+00,7.638852119445800781e+00
4.214132785797119141e+00,4.062411308288574219e+00
7.366940498352050781e+00,8.119549751281738281e+00
4.643920898437500000e+00,3.352508544921875000e+00
7.207904338836669922e+00,8.788866043090820312e+00
4.297969341278076172e+00,3.118718624114990234e+00
7.941163063049316406e+00,8.725133895874023438e+00
3.526112556457519531e+00,4.340977668762207031e+00
8.519214630126953125e+00,7.364846706390380859e+00
4.151438713073730469e+00,4.532755851745605469e+00
7.399458885192871094e+00,7.478424072265625000e+00
4.754612922668457031e+00,4.058430194854736328e+00
6.948631763458251953e+00,8.166816711425781250e+00
4.638957023620605469e+00,3.617902755737304688e+00
7.424108505249023438e+00,8.337398529052734375e+00
3.896751403808593750e+00,3.704279422760009766e+00
8.363483428955078125e+00,8.099313735961914062e+00
3.426893711090087891e+00,3.845148086547851562e+00
8.382838249206542969e+00,8.191299438476562500e+00
4.767210006713867188e+00,4.084898948669433594e+00
6.675124645233154297e+00,7.791380882263183594e+00
5.224272727966308594e+00,4.218053340911865234e+00
6.488447666168212891e+00,7.713499069213867188e+00
4.975924491882324219e+00,4.106877803802490234e+00
7.137256145477294922e+00,7.909485816955566406e+00
3.863306522369384766e+00,3.847571372985839844e+00
8.698884010314941406e+00,8.150573730468750000e+00
3.249827384948730469e+00,4.001355171203613281e+00
8.543171882629394531e+00,8.091832160949707031e+00
4.848986148834228516e+00,4.059607028961181641e+00
6.499745368957519531e+00,7.889527320861816406e+00
5.412136077880859375e+00,4.178369998931884766e+00
6.298655033111572266e+00,7.688154220581054688e+00
5.180710792541503906e+00,4.049205780029296875e+00
6.911992073059082031e+00,7.925620079040527344e+00
4.097424507141113281e+00,4.099006175994873047e+00
8.507225036621093750e+00,7.830111503601074219e+00
2.975363254547119141e+00,3.898231267929077148e+00
8.648506164550781250e+00,8.271806716918945312e+00
5.209110260009765625e+00,3.479770660400390625e+00
6.217606544494628906e+00,8.515081405639648438e+00
5.252567291259765625e+00,3.208453178405761719e+00
6.880648612976074219e+00,8.272323608398437500e+00
4.097865104675292969e+00,4.896120071411132812e+00
8.152546882629394531e+00,6.718514919281005859e+00
3.529587268829345703e+00,4.839709281921386719e+00
7.909201145172119141e+00,7.470067501068115234e+00
5.082360267639160156e+00,3.727584600448608398e+00
6.483541011810302734e+00,8.571347236633300781e+00
5.023413181304931641e+00,3.233191013336181641e+00
7.194335937500000000e+00,8.301570892333984375e+00
3.836991786956787109e+00,4.836323738098144531e+00
8.307423591613769531e+00,6.798408985137939453e+00
3.918159484863281250e+00,4.830478668212890625e+00
7.509844779968261719e+00,7.426312923431396484e+00
5.033051967620849609e+00,3.923516035079956055e+00
6.571297645568847656e+00,8.350346565246582031e+00
5.043896675109863281e+00,3.197610378265380859e+00
7.165509223937988281e+00,8.479276657104492188e+00
3.981489181518554688e+00,4.561983585357666016e+00
8.192925453186035156e+00,7.042603492736816406e+00
3.872301101684570312e+00,4.859011650085449219e+00
7.536596298217773438e+00,7.134868621826171875e+00
5.134432792663574219e+00,4.364180088043212891e+00
6.354976177215576172e+00,7.843325138092041016e+00
5.325680732727050781e+00,3.779207706451416016e+00
6.637848377227783203e+00,8.258472442626953125e+00
4.648062229156494141e+00,3.939286231994628906e+00
7.712628364562988281e+00,7.844804763793945312e+00
3.449460983276367188e+00,4.232577323913574219e+00
8.466751098632812500e+00,7.640167713165283203e+00
4.816008090972900391e+00,4.391804218292236328e+00
6.438630104064941406e+00,7.403781890869140625e+00
5.509287834167480469e+00,4.407983779907226562e+00
6.103722572326660156e+00,7.585349082946777344e+00
5.494691371917724609e+00,4.117846965789794922e+00
6.430485725402832031e+00,7.925393581390380859e+00
4.891362190246582031e+00,3.357583522796630859e+00
7.543351650238037109e+00,8.617244720458984375e+00
3.365797519683837891e+00,4.468634605407714844e+00
8.770925521850585938e+00,7.283738613128662109e+00
4.796669006347656250e+00,4.602448463439941406e+00
6.334945201873779297e+00,7.167407989501953125e+00
5.629643440246582031e+00,4.609782218933105469e+00
5.977644443511962891e+00,7.405397891998291016e+00
5.621629714965820312e+00,4.232734680175781250e+00
6.265944004058837891e+00,7.916798591613769531e+00
5.045848846435546875e+00,4.035251617431640625e+00
7.314383506774902344e+00,7.920895099639892578e+00
3.575143337249755859e+00,4.038460254669189453e+00
8.806777000427246094e+00,7.825332164764404297e+00
4.145675659179687500e+00,4.595857143402099609e+00
7.164535999298095703e+00,7.202475070953369141e+00
5.269102096557617188e+00,4.628417968750000000e+00
6.207565784454345703e+00,7.347763061523437500e+00
5.494172096252441406e+00,4.264716148376464844e+00
6.336103916168212891e+00,7.917051315307617188e+00
5.126678466796875000e+00,3.180967330932617188e+00
7.224595069885253906e+00,8.834511756896972656e+00
3.765127658843994141e+00,4.834706783294677734e+00
8.500741958618164062e+00,6.600580692291259766e+00
4.033162593841552734e+00,5.111402988433837891e+00
7.035734176635742188e+00,6.925498008728027344e+00
5.583049297332763672e+00,4.525363922119140625e+00
5.912287712097167969e+00,7.667186737060546875e+00
5.690744400024414062e+00,3.948253154754638672e+00
6.296031475067138672e+00,8.162596702575683594e+00
5.000565528869628906e+00,3.911083221435546875e+00
7.418681144714355469e+00,7.833506584167480469e+00
3.542447805404663086e+00,4.603658676147460938e+00
8.500497817993164062e+00,7.238582611083984375e+00
4.776770591735839844e+00,4.514909267425537109e+00
6.498109340667724609e+00,7.450688838958740234e+00
5.486991882324218750e+00,4.328458786010742188e+00
6.202304363250732422e+00,7.633135795593261719e+00
5.359182834625244141e+00,4.146473884582519531e+00
6.661386489868164062e+00,7.814601421356201172e+00
4.566761970520019531e+00,3.857423305511474609e+00
7.922350406646728516e+00,8.022047042846679688e+00
3.434393882751464844e+00,4.467318534851074219e+00
8.187803268432617188e+00,7.303292274475097656e+00
5.234938621520996094e+00,4.563373565673828125e+00
5.980628967285156250e+00,7.209273815155029297e+00
5.853935718536376953e+00,4.519313812255859375e+00
5.780412673950195312e+00,7.453486442565917969e+00
5.793057441711425781e+00,4.292813301086425781e+00
6.082545757293701172e+00,7.686322212219238281e+00
5.267616748809814453e+00,4.009693622589111328e+00
7.033742427825927734e+00,7.965441703796386719e+00
3.800454139709472656e+00,3.748265266418457031e+00
8.747093200683593750e+00,8.016423225402832031e+00
3.868745326995849609e+00,4.631317615509033203e+00
7.234410285949707031e+00,7.051959514617919922e+00
5.487216949462890625e+00,4.710982799530029297e+00
5.878005027770996094e+00,7.134002685546875000e+00
5.832896232604980469e+00,4.456048965454101562e+00
5.884864807128906250e+00,7.608223438262939453e+00
5.619431495666503906e+00,3.885346412658691406e+00
6.456821918487548828e+00,8.094651222229003906e+00
4.677101612091064453e+00,4.197576045989990234e+00
7.881733417510986328e+00,7.435434341430664062e+00
3.114976406097412109e+00,4.737994670867919922e+00
8.235586166381835938e+00,7.357729911804199219e+00
5.865140914916992188e+00,4.161967754364013672e+00
5.327214241027832031e+00,7.656259536743164062e+00
6.195136547088623047e+00,4.292343616485595703e+00
5.849576950073242188e+00,7.250147819519042969e+00
5.413851737976074219e+00,4.845684528350830078e+00
6.717843532562255859e+00,7.054258823394775391e+00
4.151245594024658203e+00,4.359177112579345703e+00
8.416982650756835938e+00,7.972511291503906250e+00
3.682667732238769531e+00,3.858477592468261719e+00
7.505496025085449219e+00,7.989154815673828125e+00
5.480387210845947266e+00,4.186296463012695312e+00
5.834206581115722656e+00,7.513632774353027344e+00
5.876086711883544922e+00,4.672536849975585938e+00
5.799470901489257812e+00,6.918889045715332031e+00
5.772226810455322266e+00,4.897860527038574219e+00
5.984856605529785156e+00,7.053659915924072266e+00
5.379867553710937500e+00,4.250274181365966797e+00
6.828361511230468750e+00,8.156351089477539062e+00
4.109650611877441406e+00,3.109663486480712891e+00
8.638397216796875000e+00,8.408249855041503906e+00
3.378315448760986328e+00,4.978503227233886719e+00
7.488474845886230469e+00,6.697577476501464844e+00
5.969365596771240234e+00,4.829644203186035156e+00
5.215778350830078125e+00,6.921991348266601562e+00
6.398080825805664062e+00,4.664511680603027344e+00
5.432156085968017578e+00,7.211291313171386719e+00
5.973955631256103516e+00,4.384337425231933594e+00
6.077597618103027344e+00,7.612477779388427734e+00
4.977911472320556641e+00,4.039947509765625000e+00
7.639371871948242188e+00,7.922977924346923828e+00
3.154500007629394531e+00,4.038762569427490234e+00
8.319528579711914062e+00,7.808849811553955078e+00
5.671548843383789062e+00,4.312078475952148438e+00
5.535840988159179688e+00,7.123037338256835938e+00
6.096832752227783203e+00,5.025616645812988281e+00
5.592083454132080078e+00,6.572839260101318359e+00
6.016277313232421875e+00,5.070982933044433594e+00
5.595819473266601562e+00,6.918231487274169922e+00
5.985237121582031250e+00,4.232028961181640625e+00
5.832209587097167969e+00,8.240115165710449219e+00
5.492162227630615234e+00,3.146707534790039062e+00
6.959049701690673828e+00,8.361125946044921875e+00
3.716969728469848633e+00,5.310161590576171875e+00
8.474368095397949219e+00,6.251469135284423828e+00
4.697481632232666016e+00,5.078220367431640625e+00
6.341030120849609375e+00,6.980046749114990234e+00
5.691060543060302734e+00,4.397963523864746094e+00
6.103761196136474609e+00,7.709378719329833984e+00
5.214310646057128906e+00,4.145923614501953125e+00
7.061227321624755859e+00,7.654458522796630859e+00
3.949845790863037109e+00,4.563994407653808594e+00
8.137896537780761719e+00,7.224683761596679688e+00
4.576896190643310547e+00,4.661821842193603516e+00
6.632911682128906250e+00,7.174477577209472656e+00
5.575200080871582031e+00,4.540138244628906250e+00
6.006288528442382812e+00,7.395288467407226562e+00
5.618169307708740234e+00,4.157089233398437500e+00
6.329030990600585938e+00,7.788643836975097656e+00
5.039834976196289062e+00,4.005613803863525391e+00
7.286159515380859375e+00,7.679516792297363281e+00
3.683245897293090820e+00,4.820453643798828125e+00
8.100436210632324219e+00,6.922360420227050781e+00
5.251203060150146484e+00,4.874271392822265625e+00
5.922598838806152344e+00,6.904396057128906250e+00
5.919230461120605469e+00,4.629970550537109375e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-3.426029205322265625e+00,-4.711189270019531250e+01
-8.786525726318359375e-01,1.150515270233154297e+01
7.139128684997558594e+00,5.562725543975830078e+00
3.387716054916381836e+00,8.783808708190917969e+00
-3.213314056396484375e+00,-4.998462677001953125e+00
2.436469078063964844e+00,6.980696201324462891e+00
4.656672000885009766e+00,5.196757316589355469e+00
1.078317737579345703e+01,1.267296981811523438e+01
-4.441566467285156250e-01,-1.031667709350585938e+01
9.572701454162597656e+00,1.752812957763671875e+01
2.844043970108032227e+00,9.576436996459960938e+00
3.347797870635986328e+00,4.880499839782714844e+00
6.837232589721679688e+00,1.669851303100585938e+01
1.124829864501953125e+01,1.488971519470214844e+01
7.302368164062500000e+00,9.910344123840332031e+00
9.499898910522460938e+00,1.125732135772705078e+01
2.071691274642944336e+00,-8.050440788269042969e+00
9.611808776855468750e+00,-2.893749237060546875e+00
4.668385505676269531e+00,6.175997734069824219e+00
9.020542144775390625e+00,1.035569953918457031e+01
8.606878280639648438e+00,1.456436252593994141e+01
4.373241424560546875e+00,1.192941379547119141e+01
1.811249256134033203e+00,5.549325942993164062e-01
4.192152500152587891e+00,1.413005828857421875e+00
3.211230754852294922e+00,1.077169799804687500e+01
5.124396324157714844e+00,2.561635971069335938e+00
9.808464050292968750e+00,1.083797073364257812e+01
3.689542293548583984e+00,3.522738456726074219e+00
8.624664306640625000e+00,1.037121391296386719e+01
3.111612319946289062e+00,2.812358379364013672e+00
8.174664497375488281e+00,9.700393676757812500e+00
3.495368003845214844e+00,3.624221324920654297e+00
8.210596084594726562e+00,9.958239555358886719e+00
4.866003036499023438e+00,3.485511779785156250e+00
9.160610198974609375e+00,8.343719482421875000e+00
4.123700141906738281e+00,2.100635528564453125e+00
7.223577976226806641e+00,8.142030715942382812e+00
2.197268009185791016e+00,3.756460189819335938e+00
6.542237281799316406e+00,7.867557525634765625e+00
4.272023200988769531e+00,2.433483123779296875e+00
7.934528350830078125e+00,4.455147743225097656e+00
4.253198146820068359e+00,3.988121271133422852e+00
5.845821857452392578e+00,8.402090072631835938e+00
2.972145557403564453e+00,2.936938285827636719e+00
9.102000236511230469e+00,8.746886253356933594e+00
3.945938110351562500e+00,3.570115089416503906e+00
8.458942413330078125e+00,8.792633056640625000e+00
3.358820438385009766e+00,4.876034736633300781e+00
7.509360790252685547e+00,9.132978439331054688e+00
5.248669147491455078e+00,3.917484760284423828e+00
8.423841476440429688e+00,7.886032104492187500e+00
4.973976135253906250e+00,2.701251506805419922e+00
7.778240203857421875e+00,8.079607009887695312e+00
3.504243850708007812e+00,4.246631622314453125e+00
7.141234874725341797e+00,8.685775756835937500e+00
3.389899253845214844e+00,4.326681137084960938e+00
7.430007457733154297e+00,8.596259117126464844e+00
4.214627265930175781e+00,3.743066787719726562e+00
8.332692146301269531e+00,8.227586746215820312e+00
4.643920898437500000e+00,3.352508544921875000e+00
8.519214630126953125e+00,7.364846706390380859e+00
4.638957023620605469e+00,3.617902755737304688e+00
8.382838249206542969e+00,8.191299438476562500e+00
4.975924491882324219e+00,4.106877803802490234e+00
8.543171882629394531e+00,8.091832160949707031e+00
5.180710792541503906e+00,4.049205780029296875e+00
8.648506164550781250e+00,8.271806716918945312e+00
4.097865104675292969e+00,4.896120071411132812e+00
6.483541011810302734e+00,8.571347236633300781e+00
3.918159484863281250e+00,4.830478668212890625e+00
7.165509223937988281e+00,8.479276657104492188e+00
5.134432792663574219e+00,4.364180088043212891e+00
7.712628364562988281e+00,7.844804763793945312e+00
5.509287834167480469e+00,4.407983779907226562e+00
7.543351650238037109e+00,8.617244720458984375e+00
5.629643440246582031e+00,4.609782218933105469e+00
7.314383506774902344e+00,7.920895099639892578e+00
5.269102096557617188e+00,4.628417968750000000e+00
7.224595069885253906e+00,8.834511756896972656e+00
5.583049297332763672e+00,4.525363922119140625e+00
7.418681144714355469e+00,7.833506584167480469e+00
5.486991882324218750e+00,4.328458786010742188e+00
7.922350406646728516e+00,8.022047042846679688e+00
5.853935718536376953e+00,4.519313812255859375e+00
7.033742427825927734e+00,7.965441703796386719e+00
5.487216949462890625e+00,4.710982799530029297e+00
6.456821918487548828e+00,8.094651222229003906e+00
5.865140914916992188e+00,4.161967754364013672e+00
6.717843532562255859e+00,7.054258823394775391e+00
5.480387210845947266e+00,4.186296463012695312e+00
5.984856605529785156e+00,7.053659915924072266e+00
3.378315448760986328e+00,4.978503227233886719e+00
5.432156085968017578e+00,7.211291313171386719e+00
3.154500007629394531e+00,4.038762569427490234e+00
5.592083454132080078e+00,6.572839260101318359e+00
5.492162227630615234e+00,3.146707534790039062e+00
6.341030120849609375e+00,6.980046749114990234e+00
3.949845790863037109e+00,4.563994407653808594e+00
6.006288528442382812e+00,7.395288467407226562e+00
3.683245897293090820e+00,4.820453643798828125e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.431139229202282648e+00
3.166929396582038425e+00
2.047184006638161691e+00
7.939687605874545806e-01
6.485331874763439197e-01
5.641867471089502262e-01
3.188266298803946741e-01
3.965621231871068186e-01
4.358945619102561064e-01
1.091532858979415155e-01
9.321696156193540195e-02
4.183388519613364526e-02
4.207651254157788318e-02
4.234777950732710600e-02
7.505875315513077517e-02
1.119458166424700529e-01
1.682558176257857863e-01
2.571512528713361667e-01
3.295898642922662769e-01
1.928348361445676451e-01
4.989713306951205074e-01
6.807756698319236133e-01
1.155483133486425285e+00
1.017748827085088514e+00
1.148404385119842219e+00
2.318449886441490693e-01
1.812881867283027693e-01
1.615740762836411493e-01
6.148895774715988638e-02
1.577927827742200625e-02
5.558999130975204872e-02
6.758489826818371571e-02
1.139746000588766350e-01
1.876084072708135708e-01
2.532256103188550989e-01
3.384034659176284876e-01
4.310039480293956782e-01
3.453099606561255142e-01
7.177257085262275238e-01
7.174340293481902275e-01
1.183721719812292239e+00
1.124996834850089167e+00
6.527483511753141565e-01
9.775584338074529978e-01
4.747785288624979394e-01
1.497586084973477616e-01
4.096614385986463991e-01
4.594340044120301392e-01
4.164404348179724935e-01
2.239761151426636343e-01
3.681165498632953392e-01
2.287162994222445844e-01
1.883608066141629622e-01
1.754899226033675430e-01
6.451566054130021544e-02
1.122574473361337699e-01
1.487461750265186289e-01
2.086835405537562638e-01
2.442337271400950860e-01
3.779496576544902342e-01
3.737334340760605222e-01
6.763146795321697269e-01
1.021982621835751504e+00
4.237311642434174463e-01
9.734446997088239684e-01
8.512296420670726338e-01
2.251107924730231802e-01
9.058545415740809625e-01
2.415742043726972210e-01
1.587052879639953284e-01
3.530406540435396812e-01
2.993469721138104500e-01
3.289082986787870699e-01
1.940972172503226123e-01
3.318896909501421466e-01
3.838151283133302560e-01
2.650960881420559856e-01
4.245204602758669843e-01
5.188819257279054797e-01
3.835433293758421236e-01
4.884049887003699131e-01
6.917731556233612800e-01
4.391186458897119449e-01
4.516135190219430773e-01
2.971246305230480500e-01
3.200714544108194115e-01
3.577748208166080524e-01
1.879579086593890502e-01
3.135595153133607926e-01
9.405032779306275736e-02
1.379449433319564211e-01
5.333703986943084951e-02
5.071396749413309424e-02
4.893057618898946637e-02
1.027007695263561921e-01
1.624408067301771341e-01
3.081371970687566963e-01
5.438642870400709484e-01
5.459033864902554933e-01
2.223568868405509935e-01
3.112108119282677166e-01
4.066663062818144936e-01
8.107296480171924391e-02
6.380427838780260152e-02
1.373677245834043492e-01
2.081535269754433148e-01
2.112453855466980002e-01
5.872991985208153576e-02
1.053143832088180576e-01
1.353818158689746587e-01
2.333425007143155872e-01
3.641476710579379383e-01
4.404702746709486805e-01
9.952801990544499211e-02
1.201042097909712364e-01
1.890723695662172021e-01
2.552893990217905418e-01
3.248032022792336493e-01
2.640556624623842108e-01
2.299355681911391391e-01
1.942907601229598435e-01
1.772474698520858649e-01
1.565068843720186509e-01
2.160831909156165076e-01
2.164494912179293351e-01
2.489041329582421247e-01
1.692852426064029581e-01
1.942477567746747902e-01
1.650985294986059837e-01
2.240602360566265605e-01
2.402596712831489012e-01
3.036132322267345862e-01
2.081890404680557249e-01
2.510755000933090897e-01
1.454811983578292445e-01
1.779228406557710473e-01
1.723129947295654329e-01
2.299807927079672576e-01
2.150772083173907723e-01
2.705297812430733084e-01
2.057684993692420472e-01
2.466430245268354804e-01
1.632604766176551092e-01
2.068786830488370254e-01
1.916936787885250015e-01
2.485906849718982070e-01
2.140467017481654244e-01
2.706361429286374132e-01
2.270196047316286048e-01
2.814768502678761108e-01
1.882839835082161795e-01
2.326597304950155376e-01
1.940004331516757830e-01
2.351048898885700067e-01
1.954717089409182262e-01
2.294533237287896821e-01
1.727576166975505756e-01
1.996734004466037549e-01
1.641594979318222181e-01
2.045109149415149652e-01
1.883339964226828089e-01
2.351697102426677510e-01
2.033546483660005622e-01
2.465770083697659265e-01
1.792568407794203900e-01
1.887792685164487172e-01
1.289536029613624069e-01
1.538678636458022386e-01
1.420614383812817405e-01
1.652680123650722699e-01
1.573726743119655269e-01
2.012967564358695283e-01
2.142734485093466534e-01
2.616079702477860369e-01
2.207928482626008715e-01
2.919120881412906598e-01
2.211588802461872116e-01
2.404641735101182565e-01
1.604789169765999668e-01
1.583562756571776087e-01
1.171558225728237812e-01
1.451262669934547389e-01
1.653311599349812089e-01
2.155874187009060305e-01
2.011078280138972607e-01
2.314419911136192942e-01
2.049204007503985792e-01
2.293679012944108420e-01
1.116553091818091314e-01
1.238357316509484385e-01
9.190851725875440192e-02
9.727005585898899909e-02
9.832419530849459410e-02
1.446367982150247311e-01
2.054488003193346013e-01
2.667201578194767220e-01
1.960408930961919372e-01
2.571792266322076581e-01
2.660009400502447163e-01
2.749711424632863555e-01
1.086665893344297973e-01
7.439852354860465589e-02
4.082416233244490905e-02
3.293428030308594850e-02
4.142775243733501367e-02
7.320259581759350209e-02
1.273577112887711027e-01
2.172330527558649638e-01
3.334156809274096411e-01
4.074782792165604350e-01
1.087003814709580352e-01
1.380629861844264172e-01
1.636375661973948903e-01
2.123710593261903534e-01
2.237016117151256200e-01
2.836638632592348164e-01
2.304016254456734969e-01
2.588394775445310159e-01
1.815010549228855963e-01
2.071551492476577105e-01
2.039785958472660476e-01
2.437135774959512946e-01
2.053075453564226494e-01
2.292953420905799455e-01
1.809611004750666108e-01
2.039439734318163611e-01
1.697105608141068478e-01
1.932677207880711956e-01
1.735344355000053018e-01
2.000994750133477385e-01
1.777158281652030103e-01
2.081776917157507623e-01
1.799813273466333852e-01
2.212426101474565532e-01
1.934788366931456394e-01
2.084925413210871881e-01
1.429566160582702028e-01
1.459544032797732427e-01
1.116228098731037455e-01
1.332561628140418453e-01
1.465644924259816850e-01
1.891819920941206490e-01
1.862065739638989192e-01
2.078530599428100867e-01
1.582543689454883884e-01
1.657423693412746757e-01
9.804756080936062601e-02
1.078522219013432482e-01
9.807485271888730094e-02
1.111845882850723555e-01
1.208293028459359736e-01
1.610420995630930940e-01
1.829562651903895165e-01
2.138103605391709072e-01
1.407091540809767005e-01
1.606524811444868805e-01
1.508112545278526562e-01
1.689175885952181322e-01
1.366465038591777315e-01
1.596825546942785834e-01
1.299637001492011112e-01
1.464657040796334408e-01
1.291251369072812794e-01
1.448420538410347957e-01
1.198776723391585808e-01
1.402662505221257128e-01
1.393288294667211213e-01
1.613994727085265590e-01
1.289180468325582252e-01
1.441579046208275872e-01
1.231892223220725363e-01
1.532769830123084098e-01
1.534984473109311798e-01
1.784378893284267464e-01
1.507230295744297344e-01
1.830082109839724636e-01
1.457289937111900247e-01
1.606974489528362748e-01
1.153443648126721011e-01
1.391922290787330485e-01
1.298233040050748022e-01
1.687510546832496350e-01
1.735557258558068638e-01
2.079338899296161169e-01
1.581429192244237225e-01
1.802752730499944112e-01
1.400275120944216578e-01
1.640205494517494311e-01
1.416918706602565137e-01
1.718679640841530298e-01
1.535161365063948957e-01
1.834314819989123768e-01
1.504656286781542729e-01
1.647571174177920872e-01
1.251912618240835495e-01
1.442153679945847866e-01
1.350237285069416926e-01
1.674452714162074363e-01
1.538364424252049723e-01
1.777232813178892812e-01
1.377296373814303754e-01
1.446083884613300619e-01
1.047170276367810071e-01
1.109436650333198160e-01
1.000431274656266994e-01
1.216862794040611678e-01
1.183247133804451873e-01
1.439511136772715638e-01
1.379999011742814585e-01
1.612377071560120168e-01
1.510674850924038082e-01
1.680421665437448198e-01
9.856466673387706545e-02
9.938964423435613094e-02
7.871551822036518264e-02
8.885040966373920768e-02
8.928686514137806896e-02
1.131572787573727756e-01
1.363991608426583235e-01
1.723938616055547823e-01
1.486870042692440830e-01
1.667479382676263777e-01
9.612722609787764660e-02
9.762869796050525906e-02
7.556401121654672537e-02
8.476451586335759236e-02
8.610846591938373096e-02
1.033023947697010447e-01
1.191656204465159075e-01
1.586492333549746614e-01
1.625490847310460674e-01
1.881185179700802235e-01
1.162875588863647863e-01
1.315763823953494949e-01
1.174172299638470279e-01
1.199576643261453107e-01
9.443817514660962642e-02
1.140919132917660728e-01
1.119749054170421920e-01
1.181857707952132241e-01
1.017896103374092837e-01
1.276488485418592611e-01
1.189089198724058438e-01
1.270069331785600719e-01
1.042098797583071723e-01
1.123594156089387786e-01
9.788734635643822624e-02
1.032879512180712583e-01
9.512027903921303762e-02
1.208607028497047930e-01
1.213688520007690091e-01
1.293917234033602481e-01
1.042285445736641225e-01
1.182510156686820135e-01
9.568441052871003161e-02
9.133983589045789608e-02
7.342736862463800085e-02
9.136407526725953687e-02
9.474836487962283449e-02
1.066196138105765384e-01
1.039869738663244253e-01
1.268763579045929790e-01
1.335873406076054093e-01
1.441302145476552332e-01
7.523237432482014764e-02
7.505268457392559600e-02
6.441352047651703605e-02
7.626064365473927964e-02
7.878019105740047268e-02
1.015347828048856760e-01
1.230899973869173936e-01
1.408686426539845216e-01
1.320035102470528410e-01
1.417726366944435656e-01
6.793443605360467707e-02
6.261360040822297468e-02
5.495982760377825238e-02
6.787473850114632279e-02
7.389462975130707545e-02
8.830273938403039591e-02
9.282839051229864469e-02
1.141974303923020823e-01
1.377884870918702764e-01
1.600583687842760949e-01
8.960846701478469845e-02
8.168390769202810153e-02
5.788368965048875520e-02
6.816600274622661160e-02
7.385160176895531892e-02
1.016754642523635815e-01
1.254559851112561908e-01
1.339157112950153661e-01
1.077580953877232406e-01
1.132043392809970461e-01
7.880016437676466701e-02
6.665648177696667509e-02
5.992095925956049396e-02
7.825625854185740138e-02
8.453391779166345710e-02
9.741486194725300363e-02
9.626052450836751484e-02
1.109830762908033258e-01
1.201258456240129197e-01
1.211495559135978839e-01
7.378127749847609995e-02
7.460823430256714739e-02
6.728369742169511281e-02
7.727895229765116558e-02
7.918727136161629598e-02
9.500706414757964513e-02
1.118176879523317263e-01
1.355856539064358157e-01
1.236354570787107643e-01
1.174214515906940731e-01
5.718835683532084296e-02
5.843434376226547960e-02
5.648396700883998034e-02
6.672055021363348937e-02
6.769020944785708593e-02
8.132830092609480421e-02
9.045733541640178788e-02
1.115037476159356361e-01
1.397069453766145719e-01
1.686737240844614072e-01
9.796632233810428914e-02
8.124229517712411308e-02
4.845667684396439551e-02
5.610944332438986409e-02
6.047630325101358700e-02
7.832469851331759492e-02
8.752196254123115193e-02
9.362416662821416991e-02
9.428670042482836799e-02
1.181213141865215949e-01
1.282639586125639830e-01
1.187880479021177216e-01
6.757772646036228070e-02
7.094459929096950945e-02
5.760290977577631200e-02
5.278648918381391442e-02
5.191195268222973530e-02
7.696873231131225179e-02
1.151960915102096666e-01
1.499762351964176454e-01
1.297614468286121259e-01
1.268864725868468490e-01
6.952626175410762943e-02
6.354273166122488548e-02
4.429736848086394951e-02
4.270490747137633408e-02
4.234780406048330864e-02
6.111601061610798941e-02
8.609630898958310630e-02
1.189712036582400712e-01
1.508488927461102413e-01
1.871560150900070385e-01
1.112787273464357352e-01
7.943753364832949193e-02
4.051484566447081936e-02
4.925280069490209356e-02
4.939825272031227871e-02
5.839450970133223257e-02
6.331244427452835388e-02
8.138552326962093797e-02
9.927267664718202045e-02
1.259760537834859750e-01
1.451983639851358865e-01
1.467925510137645106e-01
5.855347261771372963e-02
4.626523312268284588e-02
3.020671279541996962e-02
3.148918437798108733e-02
3.531191235224091091e-02
5.604762739139106803e-02
8.000756847534973293e-02
1.106284817879511218e-01
1.184196525590879429e-01
1.063969509816424103e-01
9.834414646486704104e-02
9.225120763242718180e-02
5.453064106821174650e-02
5.557381227922367217e-02
6.428093996316890102e-02
7.800011229870804086e-02
8.280908198263699227e-02
9.354845472116767036e-02
1.058386322343441571e-01
1.088202085466482005e-01
7.070198252237229475e-02
6.439123491711830349e-02
5.678165038268366549e-02
6.864103809165114645e-02
7.550978584417929185e-02
8.561201458562514577e-02
9.103034175431283515e-02
1.001966738412153474e-01
1.060470483559556448e-01
9.335995501721436329e-02
4.318556770373642439e-02
4.721605970053719542e-02
5.372729887415285399e-02


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.431139229202282648e+00
5.641867471089502262e-01
9.321696156193540195e-02
1.119458166424700529e-01
4.989713306951205074e-01
2.318449886441490693e-01
5.558999130975204872e-02
3.384034659176284876e-01
1.183721719812292239e+00
1.497586084973477616e-01
3.681165498632953392e-01
1.122574473361337699e-01
3.737334340760605222e-01
8.512296420670726338e-01
3.530406540435396812e-01
3.838151283133302560e-01
4.884049887003699131e-01
3.200714544108194115e-01
1.379449433319564211e-01
1.624408067301771341e-01
3.112108119282677166e-01
2.081535269754433148e-01
2.333425007143155872e-01
1.890723695662172021e-01
1.942907601229598435e-01
2.489041329582421247e-01
2.402596712831489012e-01
1.779228406557710473e-01
2.057684993692420472e-01
2.485906849718982070e-01
1.882839835082161795e-01
2.294533237287896821e-01
1.883339964226828089e-01
1.887792685164487172e-01
1.573726743119655269e-01
2.919120881412906598e-01
1.171558225728237812e-01
2.314419911136192942e-01
9.190851725875440192e-02
2.667201578194767220e-01
1.086665893344297973e-01
7.320259581759350209e-02
1.087003814709580352e-01
2.836638632592348164e-01
2.039785958472660476e-01
2.039439734318163611e-01
1.777158281652030103e-01
2.084925413210871881e-01
1.465644924259816850e-01
1.657423693412746757e-01
1.208293028459359736e-01
1.606524811444868805e-01
1.299637001492011112e-01
1.402662505221257128e-01
1.231892223220725363e-01
1.830082109839724636e-01
1.298233040050748022e-01
1.802752730499944112e-01
1.535161365063948957e-01
1.442153679945847866e-01
1.377296373814303754e-01
1.216862794040611678e-01
1.510674850924038082e-01
8.885040966373920768e-02
1.486870042692440830e-01
8.476451586335759236e-02
1.625490847310460674e-01
1.199576643261453107e-01
1.017896103374092837e-01
1.123594156089387786e-01
1.213688520007690091e-01
9.133983589045789608e-02
1.039869738663244253e-01
7.505268457392559600e-02
1.230899973869173936e-01
6.261360040822297468e-02
9.282839051229864469e-02
8.168390769202810153e-02
1.254559851112561908e-01
6.665648177696667509e-02
9.626052450836751484e-02
7.460823430256714739e-02
1.118176879523317263e-01
5.843434376226547960e-02
9.045733541640178788e-02
8.124229517712411308e-02
8.752196254123115193e-02
1.187880479021177216e-01
5.191195268222973530e-02
1.268864725868468490e-01
4.234780406048330864e-02
1.871560150900070385e-01
4.939825272031227871e-02
1.259760537834859750e-01
3.020671279541996962e-02
1.106284817879511218e-01
5.453064106821174650e-02
9.354845472116767036e-02
5.678165038268366549e-02
1.001966738412153474e-01
5.372729887415285399e-02


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State.csv <==
-8.305579423904418945e-03
-1.098394393920898438e-03
6.068706512451171875e-03
1.319438219070434570e-02
2.027642726898193359e-02
2.731359004974365234e-02
3.430444002151489258e-02
4.124772548675537109e-02
4.814219474792480469e-02
5.498725175857543945e-02
6.178170442581176758e-02
6.852504611015319824e-02
7.521635293960571289e-02
8.185520768165588379e-02
8.844131231307983398e-02
9.497398138046264648e-02
1.014529466629028320e-01
1.078779995441436768e-01
1.142491698265075684e-01
1.205660998821258545e-01
1.268285214900970459e-01
1.330370306968688965e-01
1.391911804676055908e-01
1.452908813953399658e-01
1.513365805149078369e-01
1.573283672332763672e-01
1.632662713527679443e-01
1.691506505012512207e-01
1.749817132949829102e-01
1.807595789432525635e-01
1.864846944808959961e-01
1.921572685241699219e-01
1.977774798870086670e-01
2.033458650112152100e-01
2.088624238967895508e-01
2.143279910087585449e-01
2.197425961494445801e-01
2.251065969467163086e-01
2.304206490516662598e-01
2.356849908828735352e-01
2.408998012542724609e-01
2.460657358169555664e-01
2.511829733848571777e-01
2.562521100044250488e-01
2.612736821174621582e-01
2.662474513053894043e-01
2.711745500564575195e-01
2.760550975799560547e-01
2.808893322944641113e-01
2.856779694557189941e-01
2.904210686683654785e-01
2.951192855834960938e-01
2.997728586196899414e-01
3.043822646141052246e-01
3.089479207992553711e-01
3.134701251983642578e-01
3.179494142532348633e-01
3.223859071731567383e-01
3.267799615859985352e-01
3.311323523521423340e-01
3.354430198669433594e-01
3.397125601768493652e-01
3.439412713050842285e-01
3.481294512748718262e-01
3.522774577140808105e-01
3.563856482505798340e-01
3.604543209075927734e-01
3.644837737083435059e-01
3.684744834899902344e-01
3.724267482757568359e-01
3.763405680656433105e-01
3.802166581153869629e-01
3.840551972389221191e-01
3.878563642501831055e-01
3.916204571723937988e-01
3.953478336334228516e-01
3.990387916564941406e-01
4.026935100555419922e-01
4.063125252723693848e-01
4.098955988883972168e-01
4.134435057640075684e-01
4.169561862945556641e-01
4.204339981079101562e-01
4.238771796226501465e-01
4.272859692573547363e-01
4.306606054306030273e-01
4.340013265609741211e-01
4.373083114624023438e-01
4.405817389488220215e-01
4.438219666481018066e-01
4.470292329788208008e-01
4.502035975456237793e-01
4.533451795578002930e-01
4.564545750617980957e-01
4.595313668251037598e-01
4.625762701034545898e-01
4.655892252922058105e-01
4.685705304145812988e-01
4.715202450752258301e-01
4.744387865066528320e-01
4.773260951042175293e-01
4.801822900772094727e-01
4.830077290534973145e-01
4.858022928237915039e-01
4.885663986206054688e-01
4.913002848625183105e-01
4.940040111541748047e-01
4.966774582862854004e-01
4.993209838867187500e-01
5.019349455833435059e-01
5.045189261436462402e-01
5.070734620094299316e-01
5.095984339714050293e-01
5.120943784713745117e-01
5.145611166954040527e-01
5.169988870620727539e-01
5.194078087806701660e-01
5.217878222465515137e-01
5.241391658782958984e-01
5.264619588851928711e-01
5.287563800811767578e-01
5.310224890708923340e-01
5.332602262496948242e-01
5.354698896408081055e-01
5.376514196395874023e-01
5.398051142692565918e-01
5.419311523437500000e-01
5.440291762351989746e-01
5.460997819900512695e-01
5.481426715850830078e-01
5.501580834388732910e-01
5.521460771560668945e-01
5.541071295738220215e-01
5.560407042503356934e-01
5.579472184181213379e-01
5.598266720771789551e-01
5.616791844367980957e-01
5.635047554969787598e-01
5.653037428855895996e-01
5.670757293701171875e-01
5.688211321830749512e-01
5.705398917198181152e-01
5.722322463989257812e-01
5.738983154296875000e-01
5.755378603935241699e-01
5.771511197090148926e-01
5.787382125854492188e-01
5.802989602088928223e-01
5.818337798118591309e-01
5.833426117897033691e-01
5.848254561424255371e-01
5.862822532653808594e-01
5.877133607864379883e-01
5.891186594963073730e-01
5.904983282089233398e-01
5.918521285057067871e-01
5.931804776191711426e-01
5.944834351539611816e-01
5.957607030868530273e-01
5.970126986503601074e-01
5.982390642166137695e-01
5.994406938552856445e-01
6.006164550781250000e-01
6.017673611640930176e-01
6.028932332992553711e-01
6.039940714836120605e-01
6.050696372985839844e-01
6.061203479766845703e-01
6.071460843086242676e-01
6.081471443176269531e-01
6.091232895851135254e-01
6.100746393203735352e-01
6.110014915466308594e-01
6.119036078453063965e-01
6.127814650535583496e-01
6.136342287063598633e-01
6.144627928733825684e-01
6.152668595314025879e-01
6.160467863082885742e-01
6.168023347854614258e-01
6.175335645675659180e-01
6.182405948638916016e-01
6.189233660697937012e-01
6.195821166038513184e-01
6.202169656753540039e-01
6.208276152610778809e-01
6.214146614074707031e-01
6.219773292541503906e-01
6.225165724754333496e-01
6.230318546295166016e-01
6.235233545303344727e-01
6.239911913871765137e-01
6.244354844093322754e-01
6.248563528060913086e-01
6.252534985542297363e-01
6.256268620491027832e-01
6.259771585464477539e-01
6.263039708137512207e-01
6.266074776649475098e-01
6.268876194953918457e-01
6.271445751190185547e-01
6.273784637451171875e-01
6.275889873504638672e-01
6.277765035629272461e-01
6.279410123825073242e-01
6.280825734138488770e-01
6.282010674476623535e-01
6.282965540885925293e-01
6.283692121505737305e-01
6.284191012382507324e-01
6.284463405609130859e-01
6.284507513046264648e-01
6.284323334693908691e-01
6.283913850784301758e-01
6.283278465270996094e-01
6.282416582107543945e-01
6.281329989433288574e-01
6.280018687248229980e-01
6.278482079505920410e-01
6.276718378067016602e-01
6.274733543395996094e-01
6.272523999214172363e-01
6.270090937614440918e-01
6.267434954643249512e-01
6.264554858207702637e-01
6.261453628540039062e-01
6.258129477500915527e-01
6.254583597183227539e-01
6.250815391540527344e-01
6.246824264526367188e-01
6.242612004280090332e-01
6.238179802894592285e-01
6.233524084091186523e-01
6.228647828102111816e-01
6.223550438880920410e-01
6.218231320381164551e-01
6.212693452835083008e-01
6.206932067871093750e-01
6.200950145721435547e-01
6.194746494293212891e-01
6.188321113586425781e-01
6.181675195693969727e-01
6.174808740615844727e-01
6.167721152305603027e-01
6.160409450531005859e-01
6.152877211570739746e-01
6.145121455192565918e-01
6.137142181396484375e-01
6.128941178321838379e-01
6.120516657829284668e-01
6.111869215965270996e-01
6.102995872497558594e-01
6.093898415565490723e-01
6.084576845169067383e-01
6.075030565261840820e-01
6.065253019332885742e-01
6.055251955986022949e-01
6.045023202896118164e-01
6.034568548202514648e-01
6.023880243301391602e-01
6.012966036796569824e-01
6.001817584037780762e-01
5.990440845489501953e-01
5.978830456733703613e-01
5.966987609863281250e-01
5.954908728599548340e-01
5.942595601081848145e-01
5.930042266845703125e-01
5.917255878448486328e-01
5.904228091239929199e-01
5.890961289405822754e-01
5.877453088760375977e-01
5.863699913024902344e-01
5.849707126617431641e-01
5.835465192794799805e-01
5.820975899696350098e-01
5.806242823600769043e-01
5.791256427764892578e-01
5.776015520095825195e-01
5.760524868965148926e-01
5.744777917861938477e-01
5.728775262832641602e-01
5.712512135505676270e-01
5.695988535881042480e-01
5.679204463958740234e-01
5.662155747413635254e-01
5.644840002059936523e-01
5.627256631851196289e-01
5.609402656555175781e-01
5.591276884078979492e-01
5.572875142097473145e-01
5.554197430610656738e-01
5.535240769386291504e-01
5.516002774238586426e-01
5.496483445167541504e-01
5.476677417755126953e-01
5.456584692001342773e-01
5.436201095581054688e-01
5.415523052215576172e-01
5.394552350044250488e-01
5.373283624649047852e-01
5.351713299751281738e-01
5.329842567443847656e-01
5.307665467262268066e-01
5.285182595252990723e-01
5.262389183044433594e-01
5.239285230636596680e-01
5.215864181518554688e-01
5.192124247550964355e-01
5.168067216873168945e-01
5.143687725067138672e-01
5.118983387947082520e-01
5.093948245048522949e-01
5.068585276603698730e-01
5.042888522148132324e-01
5.016858577728271484e-01
4.990488886833190918e-01
4.963780641555786133e-01
4.936726689338684082e-01
4.909330010414123535e-01
4.881586432456970215e-01
4.853489995002746582e-01
4.825042486190795898e-01
4.796240925788879395e-01
4.767080545425415039e-01
4.737562537193298340e-01
4.707681536674499512e-01
4.677435159683227539e-01
4.646825194358825684e-01
4.615844488143920898e-01
4.584494829177856445e-01
4.552772641181945801e-01
4.520674943923950195e-01
4.488200545310974121e-01
4.455348253250122070e-01
4.422113895416259766e-01
4.388496875762939453e-01
4.354498982429504395e-01
4.320110678672790527e-01
4.285336136817932129e-01
4.250171780586242676e-01
4.214619398117065430e-01
4.178673624992370605e-01
4.142332673072814941e-01
4.105597734451293945e-01
4.068465828895568848e-01
4.030935764312744141e-01
3.993007540702819824e-01
3.954678177833557129e-01
3.915945887565612793e-01
3.876814842224121094e-01
3.837278485298156738e-01
3.797338604927062988e-01
3.756992816925048828e-01
3.716242909431457520e-01
3.675084114074707031e-01
3.633519411087036133e-01
3.591548204421997070e-01
3.549166321754455566e-01
3.506377339363098145e-01
3.463178873062133789e-01
3.419571518898010254e-01
3.375553488731384277e-01
3.331126570701599121e-01
3.286289572715759277e-01
3.241042494773864746e-01
3.195386528968811035e-01
3.149318099021911621e-01
3.102842569351196289e-01
3.055958151817321777e-01
3.008661866188049316e-01
2.960959672927856445e-01
2.912848591804504395e-01
2.864330410957336426e-01
2.815403938293457031e-01
2.766072750091552734e-01
2.716333866119384766e-01
2.666193246841430664e-01
2.615647912025451660e-01
2.564700245857238770e-01
2.513352632522583008e-01
2.461603283882141113e-01
2.409458160400390625e-01
2.356916069984436035e-01
2.303977012634277344e-01
2.250646948814392090e-01
2.196925878524780273e-01
2.142814993858337402e-01
2.088317275047302246e-01
2.033436596393585205e-01
1.978174746036529541e-01
1.922536194324493408e-01
1.866521239280700684e-01
1.810136437416076660e-01
1.753384172916412354e-01
1.696267127990722656e-01
1.638790667057037354e-01
1.580959856510162354e-01
1.522780060768127441e-01
1.464254260063171387e-01
1.405389308929443359e-01


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-8.305579423904418945e-03
2.027642726898193359e-02
4.814219474792480469e-02
7.521635293960571289e-02
1.014529466629028320e-01
1.268285214900970459e-01
1.513365805149078369e-01
1.749817132949829102e-01
1.977774798870086670e-01
2.197425961494445801e-01
2.408998012542724609e-01
2.612736821174621582e-01
2.808893322944641113e-01
2.997728586196899414e-01
3.179494142532348633e-01
3.354430198669433594e-01
3.522774577140808105e-01
3.684744834899902344e-01
3.840551972389221191e-01
3.990387916564941406e-01
4.134435057640075684e-01
4.272859692573547363e-01
4.405817389488220215e-01
4.533451795578002930e-01
4.655892252922058105e-01
4.773260951042175293e-01
4.885663986206054688e-01
4.993209838867187500e-01
5.095984339714050293e-01
5.194078087806701660e-01
5.287563800811767578e-01
5.376514196395874023e-01
5.460997819900512695e-01
5.541071295738220215e-01
5.616791844367980957e-01
5.688211321830749512e-01
5.755378603935241699e-01
5.818337798118591309e-01
5.877133607864379883e-01
5.931804776191711426e-01
5.982390642166137695e-01
6.028932332992553711e-01
6.071460843086242676e-01
6.110014915466308594e-01
6.144627928733825684e-01
6.175335645675659180e-01
6.202169656753540039e-01
6.225165724754333496e-01
6.244354844093322754e-01
6.259771585464477539e-01
6.271445751190185547e-01
6.279410123825073242e-01
6.283692121505737305e-01
6.284323334693908691e-01
6.281329989433288574e-01
6.274733543395996094e-01
6.264554858207702637e-01
6.250815391540527344e-01
6.233524084091186523e-01
6.212693452835083008e-01
6.188321113586425781e-01
6.160409450531005859e-01
6.128941178321838379e-01
6.093898415565490723e-01
6.055251955986022949e-01
6.012966036796569824e-01
5.966987609863281250e-01
5.917255878448486328e-01
5.863699913024902344e-01
5.806242823600769043e-01
5.744777917861938477e-01
5.679204463958740234e-01
5.609402656555175781e-01
5.535240769386291504e-01
5.456584692001342773e-01
5.373283624649047852e-01
5.285182595252990723e-01
5.192124247550964355e-01
5.093948245048522949e-01
4.990488886833190918e-01
4.881586432456970215e-01
4.767080545425415039e-01
4.646825194358825684e-01
4.520674943923950195e-01
4.388496875762939453e-01
4.250171780586242676e-01
4.105597734451293945e-01
3.954678177833557129e-01
3.797338604927062988e-01
3.633519411087036133e-01
3.463178873062133789e-01
3.286289572715759277e-01
3.102842569351196289e-01
2.912848591804504395e-01
2.716333866119384766e-01
2.513352632522583008e-01
2.303977012634277344e-01
2.088317275047302246e-01
1.866521239280700684e-01
1.638790667057037354e-01
1.405389308929443359e-01


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
1.394866943359375000e+00,6.110980987548828125e+00
5.965935230255126953e+00,6.319700717926025391e+00
5.546860694885253906e+00,5.498306751251220703e+00
5.896016120910644531e+00,5.908383846282958984e+00
5.867352485656738281e+00,5.855795383453369141e+00
5.819481372833251953e+00,5.857676029205322266e+00
5.821974754333496094e+00,5.846684455871582031e+00
5.807955741882324219e+00,5.824594497680664062e+00
5.806896686553955078e+00,5.816612243652343750e+00
5.810198783874511719e+00,5.817837715148925781e+00
5.809237003326416016e+00,5.817752361297607422e+00
5.810015678405761719e+00,5.816037178039550781e+00
5.810413837432861328e+00,5.814951896667480469e+00
5.810665130615234375e+00,5.813810825347900391e+00
5.820723056793212891e+00,5.881282806396484375e+00
5.803774833679199219e+00,5.778281688690185547e+00
5.813395500183105469e+00,5.805419445037841797e+00
5.810409545898437500e+00,5.811365604400634766e+00
5.813228130340576172e+00,5.824195384979248047e+00
5.813100337982177734e+00,5.831487178802490234e+00
5.817262649536132812e+00,5.846588611602783203e+00
5.817850589752197266e+00,5.864557266235351562e+00
5.801821708679199219e+00,5.784747600555419922e+00
5.823864936828613281e+00,5.855556964874267578e+00
5.805382251739501953e+00,5.828128814697265625e+00
5.811322689056396484e+00,5.827664852142333984e+00
5.804283142089843750e+00,5.775901794433593750e+00
5.817466735839843750e+00,5.824443340301513672e+00
5.808342933654785156e+00,5.801939964294433594e+00
5.805170059204101562e+00,5.775132656097412109e+00
5.818922996520996094e+00,5.829288005828857422e+00
5.806400299072265625e+00,5.815956592559814453e+00
5.819168567657470703e+00,5.852328777313232422e+00
5.816040992736816406e+00,5.848888397216796875e+00
5.818033695220947266e+00,5.860658645629882812e+00
5.803544998168945312e+00,5.789129257202148438e+00
5.815059661865234375e+00,5.788787364959716797e+00
5.810880661010742188e+00,5.817334651947021484e+00
5.806583881378173828e+00,5.783152103424072266e+00
5.813195228576660156e+00,5.795059680938720703e+00
5.814764022827148438e+00,5.821760177612304688e+00
5.814746856689453125e+00,5.851884841918945312e+00
5.806689739227294922e+00,5.787347316741943359e+00
5.823816776275634766e+00,5.840355396270751953e+00
5.803865432739257812e+00,5.780347824096679688e+00
5.814143180847167969e+00,5.804733276367187500e+00
5.810390949249267578e+00,5.817495346069335938e+00
5.825911521911621094e+00,5.898432731628417969e+00
5.795087814331054688e+00,5.791334629058837891e+00
5.820270538330078125e+00,5.814727783203125000e+00
5.812322139739990234e+00,5.806710243225097656e+00
5.812114715576171875e+00,5.818428993225097656e+00
5.805250644683837891e+00,5.780797481536865234e+00
5.812758922576904297e+00,5.801463127136230469e+00
5.812175750732421875e+00,5.813995361328125000e+00
5.807826042175292969e+00,5.807593345642089844e+00
5.806711673736572266e+00,5.779146671295166016e+00
5.803330421447753906e+00,5.789171695709228516e+00
5.816639900207519531e+00,5.833703517913818359e+00
5.810700893402099609e+00,5.839354038238525391e+00
5.809510707855224609e+00,5.810988903045654297e+00
5.808829784393310547e+00,5.805351257324218750e+00
5.804133415222167969e+00,5.779779911041259766e+00
5.811371803283691406e+00,5.822680950164794922e+00
5.817025184631347656e+00,5.832787990570068359e+00
5.809756755828857422e+00,5.815682411193847656e+00
5.816475868225097656e+00,5.838256835937500000e+00
5.802851200103759766e+00,5.775777816772460938e+00
5.816432952880859375e+00,5.825786113739013672e+00
5.812710762023925781e+00,5.802615165710449219e+00
5.807824611663818359e+00,5.799691200256347656e+00
5.811651706695556641e+00,5.816650867462158203e+00
5.810894489288330078e+00,5.816411495208740234e+00
5.812367916107177734e+00,5.787361145019531250e+00
5.817895889282226562e+00,5.817683219909667969e+00
5.807327747344970703e+00,5.829294681549072266e+00
5.820083618164062500e+00,5.863249301910400391e+00
5.805870056152343750e+00,5.785170078277587891e+00
5.810785293579101562e+00,5.793002605438232422e+00
5.813978195190429688e+00,5.815324306488037109e+00
5.816993713378906250e+00,5.854644775390625000e+00
5.814952373504638672e+00,5.829289436340332031e+00
5.807538986206054688e+00,5.807817459106445312e+00
5.812516689300537109e+00,5.825681209564208984e+00
5.811361312866210938e+00,5.828075885772705078e+00
5.796626567840576172e+00,5.752752780914306641e+00
5.819769382476806641e+00,5.839952468872070312e+00
5.813586235046386719e+00,5.799804210662841797e+00
5.809985637664794922e+00,5.805446624755859375e+00
5.812212467193603516e+00,5.812467575073242188e+00
5.803555011749267578e+00,5.766953468322753906e+00
5.822351932525634766e+00,5.832605361938476562e+00
5.811625480651855469e+00,5.827808380126953125e+00
5.812026977539062500e+00,5.811841487884521484e+00
5.801004409790039062e+00,5.732000827789306641e+00
5.803888320922851562e+00,5.856533527374267578e+00
5.813030242919921875e+00,5.810777664184570312e+00
5.814385890960693359e+00,5.813295841217041016e+00
5.810107231140136719e+00,5.810697078704833984e+00
5.810521602630615234e+00,5.798044204711914062e+00
5.812208652496337891e+00,5.843480110168457031e+00
5.810271739959716797e+00,5.819079875946044922e+00
5.808993816375732422e+00,5.802071571350097656e+00
5.812825202941894531e+00,5.837236404418945312e+00
5.816287994384765625e+00,5.786968708038330078e+00
5.806894779205322266e+00,5.808638095855712891e+00
5.810196876525878906e+00,5.818923473358154297e+00
5.809592247009277344e+00,5.807984828948974609e+00
5.798912525177001953e+00,5.798953056335449219e+00
5.827203750610351562e+00,5.871753215789794922e+00
5.786390304565429688e+00,5.788618087768554688e+00
5.812218666076660156e+00,5.826193332672119141e+00
5.805871963500976562e+00,5.802943706512451172e+00
5.810403823852539062e+00,5.805742740631103516e+00
5.806206703186035156e+00,5.783285140991210938e+00
5.805288314819335938e+00,5.832370758056640625e+00
5.810942649841308594e+00,5.821593284606933594e+00
5.809970378875732422e+00,5.819383621215820312e+00
5.809136390686035156e+00,5.784739017486572266e+00
5.817817211151123047e+00,5.809664249420166016e+00
5.805387973785400391e+00,5.792116165161132812e+00
5.807193756103515625e+00,5.795640945434570312e+00
5.803870201110839844e+00,5.847371578216552734e+00
5.813910484313964844e+00,5.788639068603515625e+00
5.808722496032714844e+00,5.818231105804443359e+00
5.809333801269531250e+00,5.806551933288574219e+00
5.816492080688476562e+00,5.862631797790527344e+00
5.798954963684082031e+00,5.779295921325683594e+00
5.817915916442871094e+00,5.838872909545898438e+00
5.816013336181640625e+00,5.819349765777587891e+00
5.810026645660400391e+00,5.812490940093994141e+00
5.815138339996337891e+00,5.727528095245361328e+00
5.805892944335937500e+00,5.824807643890380859e+00
5.818078517913818359e+00,5.821049690246582031e+00
5.808714866638183594e+00,5.806148529052734375e+00
5.811039447784423828e+00,5.817577362060546875e+00
5.805587768554687500e+00,5.764008998870849609e+00
5.821271419525146484e+00,5.851180076599121094e+00
5.811233997344970703e+00,5.805670738220214844e+00
5.813083648681640625e+00,5.816832542419433594e+00
5.809406280517578125e+00,5.806062698364257812e+00
5.800469398498535156e+00,5.862447738647460938e+00
5.795086860656738281e+00,5.816756248474121094e+00
5.810900211334228516e+00,5.807486534118652344e+00
5.812826633453369141e+00,5.810538768768310547e+00
5.804965972900390625e+00,5.758924961090087891e+00
5.804457664489746094e+00,5.832854270935058594e+00
5.813745498657226562e+00,5.800567150115966797e+00
5.813098907470703125e+00,5.819673061370849609e+00
5.809374809265136719e+00,5.810286998748779297e+00
5.811772346496582031e+00,5.803840637207031250e+00
5.805494308471679688e+00,5.838593482971191406e+00
5.820874214172363281e+00,5.801348209381103516e+00
5.812484264373779297e+00,5.817508220672607422e+00
5.806890010833740234e+00,5.794181823730468750e+00
5.812779426574707031e+00,5.819553852081298828e+00
5.812887191772460938e+00,5.818287372589111328e+00
5.813017368316650391e+00,5.857030868530273438e+00
5.822122573852539062e+00,5.797803878784179688e+00
5.814867496490478516e+00,5.828358173370361328e+00
5.806635856628417969e+00,5.818414211273193359e+00
5.819436073303222656e+00,5.841394424438476562e+00
5.806577205657958984e+00,5.787303924560546875e+00
5.814901351928710938e+00,5.795964241027832031e+00
5.814471721649169922e+00,5.812055587768554688e+00
5.801377296447753906e+00,5.831666469573974609e+00
5.812137603759765625e+00,5.820148468017578125e+00
5.815992355346679688e+00,5.860194683074951172e+00
5.816433906555175781e+00,5.805606842041015625e+00
5.808143615722656250e+00,5.805581092834472656e+00
5.813264846801757812e+00,5.813397884368896484e+00
5.815839767456054688e+00,5.865386962890625000e+00
5.819047927856445312e+00,5.790742397308349609e+00
5.801146030426025391e+00,5.819502353668212891e+00
5.811395645141601562e+00,5.804952621459960938e+00
5.812566280364990234e+00,5.815306663513183594e+00
5.815092563629150391e+00,5.837677955627441406e+00
5.807977676391601562e+00,5.790351390838623047e+00
5.803356170654296875e+00,5.817473411560058594e+00
5.814214706420898438e+00,5.802913665771484375e+00
5.803843498229980469e+00,5.776786804199218750e+00
5.805473327636718750e+00,5.800672531127929688e+00
5.808344364166259766e+00,5.809366226196289062e+00
5.813742637634277344e+00,5.808529376983642578e+00
5.817894458770751953e+00,5.795930862426757812e+00
5.812967300415039062e+00,5.768459796905517578e+00
5.812909126281738281e+00,5.809457302093505859e+00
5.812643051147460938e+00,5.817432403564453125e+00
5.813278675079345703e+00,5.801343441009521484e+00
5.805283546447753906e+00,5.807509422302246094e+00
5.818529129028320312e+00,5.840999126434326172e+00
5.811092376708984375e+00,5.819275379180908203e+00
5.808985233306884766e+00,5.807297229766845703e+00
5.812026500701904297e+00,5.797798156738281250e+00
5.809294223785400391e+00,5.800897121429443359e+00
5.811058521270751953e+00,5.818114280700683594e+00
5.814712524414062500e+00,5.817628383636474609e+00
5.815574169158935547e+00,5.823870658874511719e+00
5.811666965484619141e+00,5.793962478637695312e+00
5.811393737792968750e+00,5.804590225219726562e+00
5.811030864715576172e+00,5.780271530151367188e+00
5.810207366943359375e+00,5.808990478515625000e+00
5.797055721282958984e+00,5.813334941864013672e+00
5.809901237487792969e+00,5.838656902313232422e+00
5.811234951019287109e+00,5.811685085296630859e+00
5.811390876770019531e+00,5.812009811401367188e+00
5.792045593261718750e+00,5.827469348907470703e+00
5.814434051513671875e+00,5.814940452575683594e+00
5.812460899353027344e+00,5.826294898986816406e+00
5.808410167694091797e+00,5.797219276428222656e+00
5.810282707214355469e+00,5.824909687042236328e+00
5.811472415924072266e+00,5.797058582305908203e+00
5.811553955078125000e+00,5.807507514953613281e+00
5.804263591766357422e+00,5.819862365722656250e+00
5.806432723999023438e+00,5.827555656433105469e+00
5.810266017913818359e+00,5.807925224304199219e+00
5.807514190673828125e+00,5.817785263061523438e+00
5.815507411956787109e+00,5.825892448425292969e+00
5.813648223876953125e+00,5.820013523101806641e+00
5.810964107513427734e+00,5.760986804962158203e+00
5.818226814270019531e+00,5.841609001159667969e+00
5.810706615447998047e+00,5.796649932861328125e+00
5.811996936798095703e+00,5.815454959869384766e+00
5.811717033386230469e+00,5.804378509521484375e+00
5.812080860137939453e+00,5.821357727050781250e+00
5.811320781707763672e+00,5.810294151306152344e+00
5.811297893524169922e+00,5.781710624694824219e+00
5.807647705078125000e+00,5.833540439605712891e+00
5.820224285125732422e+00,5.808934688568115234e+00
5.806172370910644531e+00,5.815690040588378906e+00
5.828123092651367188e+00,5.898322105407714844e+00
5.804519176483154297e+00,5.774393081665039062e+00
5.812877655029296875e+00,5.842052459716796875e+00
5.803686618804931641e+00,5.813534259796142578e+00
5.813692569732666016e+00,5.806750297546386719e+00
5.809629440307617188e+00,5.814184188842773438e+00
5.810067653656005859e+00,5.804966926574707031e+00
5.817955017089843750e+00,5.859775543212890625e+00
5.801190376281738281e+00,5.814271450042724609e+00
5.816496372222900391e+00,5.803572654724121094e+00
5.811632156372070312e+00,5.815413475036621094e+00
5.812571048736572266e+00,5.809109210968017578e+00
5.806455612182617188e+00,5.825180530548095703e+00
5.817815780639648438e+00,5.812318801879882812e+00
5.808747768402099609e+00,5.823569297790527344e+00
5.811859607696533203e+00,5.818570137023925781e+00
5.818419456481933594e+00,5.799846172332763672e+00
5.812988758087158203e+00,5.803754329681396484e+00
5.812726974487304688e+00,5.856331825256347656e+00
5.806968212127685547e+00,5.805833339691162109e+00
5.816854000091552734e+00,5.818496704101562500e+00
5.805994987487792969e+00,5.810760021209716797e+00
5.810084819793701172e+00,5.811732292175292969e+00
5.809768676757812500e+00,5.796450614929199219e+00
5.810149192810058594e+00,5.828507900238037109e+00
5.811766624450683594e+00,5.806251049041748047e+00
5.819813728332519531e+00,5.830330848693847656e+00
5.802795886993408203e+00,5.806500911712646484e+00
5.820418357849121094e+00,5.825911521911621094e+00
5.809524059295654297e+00,5.801694393157958984e+00
5.813907623291015625e+00,5.826761722564697266e+00
5.808088779449462891e+00,5.818763732910156250e+00
5.808113098144531250e+00,5.804650783538818359e+00
5.816826343536376953e+00,5.820679664611816406e+00
5.811260700225830078e+00,5.804146766662597656e+00
5.809304237365722656e+00,5.818287372589111328e+00
5.812958717346191406e+00,5.820176124572753906e+00
5.802474498748779297e+00,5.796564102172851562e+00
5.817839622497558594e+00,5.814768314361572266e+00
5.812327384948730469e+00,5.805936336517333984e+00
5.811803817749023438e+00,5.781830310821533203e+00
5.811625003814697266e+00,5.826453208923339844e+00
5.819512367248535156e+00,5.792096614837646484e+00
5.813986778259277344e+00,5.821960449218750000e+00
5.807863235473632812e+00,5.804045200347900391e+00
5.811803340911865234e+00,5.809797763824462891e+00
5.808881282806396484e+00,5.793865680694580078e+00
5.802040100097656250e+00,5.826292991638183594e+00
5.821423053741455078e+00,5.801544666290283203e+00
5.803390026092529297e+00,5.812572002410888672e+00
5.809797763824462891e+00,5.806777954101562500e+00
5.814789772033691406e+00,5.858118057250976562e+00
5.808033943176269531e+00,5.824634552001953125e+00
5.812138080596923828e+00,5.802861213684082031e+00
5.821979999542236328e+00,5.828304767608642578e+00
5.811075210571289062e+00,5.812346458435058594e+00
5.812482357025146484e+00,5.824074268341064453e+00
5.810592174530029297e+00,5.820777893066406250e+00
5.831461429595947266e+00,5.795311450958251953e+00
5.812433242797851562e+00,5.821902275085449219e+00
5.809561729431152344e+00,5.795087337493896484e+00
5.811975955963134766e+00,5.827455043792724609e+00
5.808332443237304688e+00,5.823504447937011719e+00
5.797269821166992188e+00,5.810032844543457031e+00
5.820279598236083984e+00,5.823467731475830078e+00
5.817705631256103516e+00,5.820318698883056641e+00
5.809113502502441406e+00,5.781039237976074219e+00
5.817659378051757812e+00,5.830293178558349609e+00
5.804051399230957031e+00,5.793081283569335938e+00
5.809486389160156250e+00,5.807094573974609375e+00
5.814587116241455078e+00,5.809765815734863281e+00
5.800363540649414062e+00,5.870838165283203125e+00
5.805161952972412109e+00,5.784181594848632812e+00
5.822600841522216797e+00,5.815174102783203125e+00
5.803001880645751953e+00,5.806313514709472656e+00
5.812095642089843750e+00,5.815520286560058594e+00
5.811371326446533203e+00,5.817310333251953125e+00
5.809575080871582031e+00,5.787510395050048828e+00
5.812360763549804688e+00,5.816799640655517578e+00
5.797656059265136719e+00,5.804065227508544922e+00
5.804516315460205078e+00,5.828748703002929688e+00
5.804147243499755859e+00,5.819351196289062500e+00
5.812427520751953125e+00,5.813982963562011719e+00
5.809879302978515625e+00,5.841871738433837891e+00
5.802758216857910156e+00,5.785837650299072266e+00
5.819300651550292969e+00,5.817127227783203125e+00
5.811052322387695312e+00,5.809159755706787109e+00
5.812260627746582031e+00,5.815059185028076172e+00
5.816102027893066406e+00,5.792355537414550781e+00
5.808020591735839844e+00,5.822431087493896484e+00
5.814256668090820312e+00,5.807936191558837891e+00
5.808636665344238281e+00,5.789492130279541016e+00
5.812915325164794922e+00,5.825369358062744141e+00
5.806835651397705078e+00,5.809940814971923828e+00
5.814338207244873047e+00,5.806723594665527344e+00
5.812279701232910156e+00,5.788505554199218750e+00
5.813193798065185547e+00,5.825415134429931641e+00
5.797237396240234375e+00,5.790022373199462891e+00
5.813282012939453125e+00,5.825754642486572266e+00
5.816255092620849609e+00,5.806672096252441406e+00
5.813445091247558594e+00,5.813934326171875000e+00
5.808629989624023438e+00,5.841414451599121094e+00
5.810634613037109375e+00,5.786344528198242188e+00
5.800911903381347656e+00,5.821685314178466797e+00
5.810801982879638672e+00,5.809062004089355469e+00
5.813535213470458984e+00,5.810912609100341797e+00
5.810340404510498047e+00,5.816572189331054688e+00
5.812440872192382812e+00,5.776137828826904297e+00
5.800359249114990234e+00,5.801278114318847656e+00
5.819625377655029297e+00,5.811889648437500000e+00
5.810829162597656250e+00,5.812428951263427734e+00
5.816395282745361328e+00,5.782571792602539062e+00
5.813830852508544922e+00,5.805874824523925781e+00
5.819630622863769531e+00,5.802804470062255859e+00
5.801018714904785156e+00,5.810520172119140625e+00
5.808768749237060547e+00,5.872799873352050781e+00
5.798320293426513672e+00,5.813121795654296875e+00
5.816702365875244141e+00,5.824884414672851562e+00
5.807455062866210938e+00,5.806607246398925781e+00
5.811899185180664062e+00,5.813320636749267578e+00
5.808853149414062500e+00,5.813827991485595703e+00
5.797245025634765625e+00,5.805815696716308594e+00
5.815365791320800781e+00,5.852464199066162109e+00
5.816591262817382812e+00,5.802173614501953125e+00
5.809310436248779297e+00,5.824376106262207031e+00
5.808923721313476562e+00,5.812513351440429688e+00
5.818095207214355469e+00,5.809993267059326172e+00
5.813835144042968750e+00,5.795459747314453125e+00
5.810503005981445312e+00,5.819796562194824219e+00
5.818591117858886719e+00,5.809597969055175781e+00
5.811622142791748047e+00,5.851381301879882812e+00
5.808720588684082031e+00,5.790977478027343750e+00
5.809474945068359375e+00,5.797568798065185547e+00
5.814739704132080078e+00,5.815116405487060547e+00
5.815726757049560547e+00,5.807798862457275391e+00
5.807167530059814453e+00,5.821895122528076172e+00
5.819391250610351562e+00,5.806425094604492188e+00
5.811121463775634766e+00,5.800260543823242188e+00
5.808955669403076172e+00,5.789440155029296875e+00
5.812763690948486328e+00,5.806745052337646484e+00
5.802777290344238281e+00,5.802392005920410156e+00
5.816274166107177734e+00,5.816047668457031250e+00
5.805105686187744141e+00,5.801686286926269531e+00
5.823125839233398438e+00,5.786548614501953125e+00
5.810072898864746094e+00,5.806760787963867188e+00
5.819336891174316406e+00,5.801777362823486328e+00
5.813911914825439453e+00,5.814463615417480469e+00
5.807160377502441406e+00,5.812403202056884766e+00
5.820587158203125000e+00,5.766585350036621094e+00
5.801239967346191406e+00,5.811149120330810547e+00
5.810623168945312500e+00,5.803382873535156250e+00
5.814052104949951172e+00,5.809475421905517578e+00
5.811224460601806641e+00,5.809949874877929688e+00
5.804845809936523438e+00,5.795560359954833984e+00
5.810296535491943359e+00,5.802970409393310547e+00
5.818741798400878906e+00,5.827157974243164062e+00
5.811867713928222656e+00,5.793546199798583984e+00
5.812135696411132812e+00,5.823936462402343750e+00
5.813851356506347656e+00,5.818013191223144531e+00
5.812860488891601562e+00,5.809019088745117188e+00
5.810865402221679688e+00,5.810202598571777344e+00
5.801138401031494141e+00,5.836165428161621094e+00
5.803354263305664062e+00,5.817530155181884766e+00
5.812858581542968750e+00,5.799741268157958984e+00
5.810145378112792969e+00,5.820401668548583984e+00
5.808151245117187500e+00,5.819442749023437500e+00
5.820524215698242188e+00,5.748799324035644531e+00
5.804318904876708984e+00,5.819368362426757812e+00
5.816583156585693359e+00,5.818243503570556641e+00
5.811739444732666016e+00,5.810797214508056641e+00
5.811213016510009766e+00,5.808501720428466797e+00
5.816628456115722656e+00,5.762006759643554688e+00
5.815232276916503906e+00,5.842084884643554688e+00
5.805239677429199219e+00,5.788868427276611328e+00
5.814574241638183594e+00,5.820543289184570312e+00
5.814978599548339844e+00,5.818391799926757812e+00
5.817050457000732422e+00,5.810105800628662109e+00
5.813551425933837891e+00,5.809638500213623047e+00
5.811030387878417969e+00,5.799318313598632812e+00
5.814672946929931641e+00,5.799566268920898438e+00
5.821739196777343750e+00,5.813084602355957031e+00
5.811916828155517578e+00,5.820209026336669922e+00
5.802398681640625000e+00,5.830603599548339844e+00
5.811991691589355469e+00,5.798423290252685547e+00
5.818579196929931641e+00,5.819162368774414062e+00
5.811703681945800781e+00,5.818139076232910156e+00
5.814824104309082031e+00,5.775406837463378906e+00
5.821700572967529297e+00,5.814947128295898438e+00
5.812698364257812500e+00,5.812243938446044922e+00
5.819472312927246094e+00,5.804533958435058594e+00
5.806145191192626953e+00,5.830357074737548828e+00
5.815146923065185547e+00,5.819754123687744141e+00
5.809468746185302734e+00,5.809566020965576172e+00
5.813211917877197266e+00,5.817499160766601562e+00
5.809660434722900391e+00,5.780914783477783203e+00
5.825103282928466797e+00,5.834117412567138672e+00
5.810875892639160156e+00,5.791596412658691406e+00
5.807311058044433594e+00,5.823586940765380859e+00
5.807885169982910156e+00,5.800366401672363281e+00
5.811725616455078125e+00,5.819870948791503906e+00
5.810828208923339844e+00,5.809898376464843750e+00
5.806930541992187500e+00,5.796886920928955078e+00
5.816074371337890625e+00,5.814940452575683594e+00
5.807023048400878906e+00,5.816242218017578125e+00
5.808604240417480469e+00,5.810920238494873047e+00
5.814885139465332031e+00,5.818595409393310547e+00
5.809090614318847656e+00,5.808003425598144531e+00
5.812258243560791016e+00,5.811254501342773438e+00
5.812782764434814453e+00,5.788265228271484375e+00
5.808825016021728516e+00,5.821272373199462891e+00
5.813030242919921875e+00,5.813932418823242188e+00
5.811035633087158203e+00,5.808909416198730469e+00
5.798161029815673828e+00,5.823265075683593750e+00
5.808212757110595703e+00,5.820710659027099609e+00
5.809976100921630859e+00,5.787658691406250000e+00
5.818765163421630859e+00,5.797760963439941406e+00
5.812056541442871094e+00,5.813037872314453125e+00
5.809793472290039062e+00,5.820277214050292969e+00
5.810040473937988281e+00,5.798134803771972656e+00
5.824207305908203125e+00,5.806438446044921875e+00
5.804396629333496094e+00,5.808794498443603516e+00
5.806531429290771484e+00,5.822758674621582031e+00
5.810011863708496094e+00,5.822151660919189453e+00
5.805392265319824219e+00,5.878262519836425781e+00
5.817419528961181641e+00,5.814630985260009766e+00
5.798600673675537109e+00,5.818464279174804688e+00
5.811050415039062500e+00,5.812283992767333984e+00
5.810360431671142578e+00,5.812488555908203125e+00
5.812585830688476562e+00,5.810923099517822266e+00
5.811450481414794922e+00,5.805991649627685547e+00
5.806717872619628906e+00,5.846044540405273438e+00
5.802855491638183594e+00,5.806128501892089844e+00
5.816020011901855469e+00,5.818468570709228516e+00
5.814467906951904297e+00,5.806994438171386719e+00
5.811890602111816406e+00,5.793426990509033203e+00
5.812043666839599609e+00,5.816225051879882812e+00
5.809211254119873047e+00,5.818316936492919922e+00
5.811825275421142578e+00,5.805700778961181641e+00
5.814665794372558594e+00,5.818459510803222656e+00
5.814166069030761719e+00,5.803051948547363281e+00
5.810721874237060547e+00,5.818783760070800781e+00
5.800695896148681641e+00,5.812105178833007812e+00
5.808883666992187500e+00,5.783988475799560547e+00
5.817236423492431641e+00,5.811477661132812500e+00
5.815389156341552734e+00,5.818880081176757812e+00
5.809783458709716797e+00,5.810622215270996094e+00
5.808137893676757812e+00,5.831058025360107422e+00
5.808675765991210938e+00,5.814589500427246094e+00
5.813987255096435547e+00,5.810422420501708984e+00
5.813968181610107422e+00,5.833223342895507812e+00
5.827622890472412109e+00,5.792022228240966797e+00
5.815380573272705078e+00,5.804806709289550781e+00
5.807737350463867188e+00,5.812886238098144531e+00
5.810540676116943359e+00,5.813152790069580078e+00
5.817764282226562500e+00,5.792493343353271484e+00
5.808635711669921875e+00,5.808648586273193359e+00
5.808940887451171875e+00,5.813371658325195312e+00
5.807058334350585938e+00,5.831916809082031250e+00
5.808282852172851562e+00,5.800156593322753906e+00
5.816163539886474609e+00,5.816847801208496094e+00
5.815070152282714844e+00,5.816508769989013672e+00
5.807551383972167969e+00,5.840634822845458984e+00
5.811178684234619141e+00,5.792961597442626953e+00
5.809805393218994141e+00,5.798642635345458984e+00
5.807100296020507812e+00,5.815412521362304688e+00
5.798466682434082031e+00,5.806485652923583984e+00
5.811121463775634766e+00,5.823605060577392578e+00
5.802606582641601562e+00,5.812369346618652344e+00
5.810023784637451172e+00,5.815298557281494141e+00
5.809957027435302734e+00,5.800342559814453125e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
1.394866943359375000e+00,6.110980987548828125e+00
5.819481372833251953e+00,5.857676029205322266e+00
5.809237003326416016e+00,5.817752361297607422e+00
5.803774833679199219e+00,5.778281688690185547e+00
5.817262649536132812e+00,5.846588611602783203e+00
5.811322689056396484e+00,5.827664852142333984e+00
5.818922996520996094e+00,5.829288005828857422e+00
5.803544998168945312e+00,5.789129257202148438e+00
5.814764022827148438e+00,5.821760177612304688e+00
5.814143180847167969e+00,5.804733276367187500e+00
5.812322139739990234e+00,5.806710243225097656e+00
5.807826042175292969e+00,5.807593345642089844e+00
5.809510707855224609e+00,5.810988903045654297e+00
5.809756755828857422e+00,5.815682411193847656e+00
5.807824611663818359e+00,5.799691200256347656e+00
5.807327747344970703e+00,5.829294681549072266e+00
5.816993713378906250e+00,5.854644775390625000e+00
5.796626567840576172e+00,5.752752780914306641e+00
5.803555011749267578e+00,5.766953468322753906e+00
5.803888320922851562e+00,5.856533527374267578e+00
5.812208652496337891e+00,5.843480110168457031e+00
5.806894779205322266e+00,5.808638095855712891e+00
5.786390304565429688e+00,5.788618087768554688e+00
5.805288314819335938e+00,5.832370758056640625e+00
5.805387973785400391e+00,5.792116165161132812e+00
5.809333801269531250e+00,5.806551933288574219e+00
5.810026645660400391e+00,5.812490940093994141e+00
5.811039447784423828e+00,5.817577362060546875e+00
5.809406280517578125e+00,5.806062698364257812e+00
5.804965972900390625e+00,5.758924961090087891e+00
5.811772346496582031e+00,5.803840637207031250e+00
5.812779426574707031e+00,5.819553852081298828e+00
5.806635856628417969e+00,5.818414211273193359e+00
5.801377296447753906e+00,5.831666469573974609e+00
5.813264846801757812e+00,5.813397884368896484e+00
5.812566280364990234e+00,5.815306663513183594e+00
5.803843498229980469e+00,5.776786804199218750e+00
5.812967300415039062e+00,5.768459796905517578e+00
5.818529129028320312e+00,5.840999126434326172e+00
5.811058521270751953e+00,5.818114280700683594e+00
5.811030864715576172e+00,5.780271530151367188e+00
5.811390876770019531e+00,5.812009811401367188e+00
5.810282707214355469e+00,5.824909687042236328e+00
5.810266017913818359e+00,5.807925224304199219e+00
5.818226814270019531e+00,5.841609001159667969e+00
5.811320781707763672e+00,5.810294151306152344e+00
5.828123092651367188e+00,5.898322105407714844e+00
5.809629440307617188e+00,5.814184188842773438e+00
5.811632156372070312e+00,5.815413475036621094e+00
5.811859607696533203e+00,5.818570137023925781e+00
5.816854000091552734e+00,5.818496704101562500e+00
5.811766624450683594e+00,5.806251049041748047e+00
5.813907623291015625e+00,5.826761722564697266e+00
5.809304237365722656e+00,5.818287372589111328e+00
5.811803817749023438e+00,5.781830310821533203e+00
5.811803340911865234e+00,5.809797763824462891e+00
5.809797763824462891e+00,5.806777954101562500e+00
5.811075210571289062e+00,5.812346458435058594e+00
5.809561729431152344e+00,5.795087337493896484e+00
5.817705631256103516e+00,5.820318698883056641e+00
5.814587116241455078e+00,5.809765815734863281e+00
5.812095642089843750e+00,5.815520286560058594e+00
5.804516315460205078e+00,5.828748703002929688e+00
5.819300651550292969e+00,5.817127227783203125e+00
5.814256668090820312e+00,5.807936191558837891e+00
5.812279701232910156e+00,5.788505554199218750e+00
5.813445091247558594e+00,5.813934326171875000e+00
5.813535213470458984e+00,5.810912609100341797e+00
5.810829162597656250e+00,5.812428951263427734e+00
5.808768749237060547e+00,5.872799873352050781e+00
5.808853149414062500e+00,5.813827991485595703e+00
5.808923721313476562e+00,5.812513351440429688e+00
5.811622142791748047e+00,5.851381301879882812e+00
5.807167530059814453e+00,5.821895122528076172e+00
5.802777290344238281e+00,5.802392005920410156e+00
5.819336891174316406e+00,5.801777362823486328e+00
5.810623168945312500e+00,5.803382873535156250e+00
5.818741798400878906e+00,5.827157974243164062e+00
5.810865402221679688e+00,5.810202598571777344e+00
5.808151245117187500e+00,5.819442749023437500e+00
5.811213016510009766e+00,5.808501720428466797e+00
5.814978599548339844e+00,5.818391799926757812e+00
5.821739196777343750e+00,5.813084602355957031e+00
5.811703681945800781e+00,5.818139076232910156e+00
5.806145191192626953e+00,5.830357074737548828e+00
5.825103282928466797e+00,5.834117412567138672e+00
5.810828208923339844e+00,5.809898376464843750e+00
5.814885139465332031e+00,5.818595409393310547e+00
5.813030242919921875e+00,5.813932418823242188e+00
5.818765163421630859e+00,5.797760963439941406e+00
5.804396629333496094e+00,5.808794498443603516e+00
5.798600673675537109e+00,5.818464279174804688e+00
5.806717872619628906e+00,5.846044540405273438e+00
5.812043666839599609e+00,5.816225051879882812e+00
5.810721874237060547e+00,5.818783760070800781e+00
5.809783458709716797e+00,5.810622215270996094e+00
5.827622890472412109e+00,5.792022228240966797e+00
5.808635711669921875e+00,5.808648586273193359e+00
5.815070152282714844e+00,5.816508769989013672e+00
5.798466682434082031e+00,5.806485652923583984e+00


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
2.290149649079131211e-01
1.681179218193882552e-01
5.322018870087121684e-02
2.098670811775754652e-02
1.979460384894196623e-02
1.399693775313689062e-02
8.592932506151522778e-03
5.211590259344924328e-03
3.699406078794139751e-03
3.152862870802307631e-03
2.746421090322645822e-03
2.365852392368159116e-03
1.988613369319641895e-03
1.672724430957152992e-03
3.635570012162803611e-03
4.825506455722362864e-03
1.418361207007583962e-03
1.110086705659512956e-03
1.189661548069003219e-03
1.127141861338728547e-03
1.478311366189669030e-03
1.745607970761789678e-03
3.702323917457556960e-03
3.537975778353560485e-03
1.330609420128994269e-03
8.658910513968859140e-04
2.665212623692886536e-03
2.078402325453652336e-03
1.172145005817492843e-03
1.682006861459044503e-03
2.393317143778521481e-03
7.293200858378593799e-04
2.173353521548886808e-03
6.008833410197790114e-04
1.370686709729918582e-03
3.191999948832299674e-03
5.512155200975637310e-04
1.100368529065083633e-03
1.698054818137181322e-03
3.891347278545475392e-04
1.111569037827116191e-03
1.597438992555136892e-03
2.793937717361519822e-03
2.558128193600974452e-03
3.106834848578493655e-03
9.735149913974755920e-04
5.700069041768123781e-04
4.451843170297628896e-03
4.830652773610053137e-03
1.189634489048412621e-03
6.462436315479682314e-04
5.345607002987385996e-04
1.925987744158809759e-03
7.293251127988672122e-04
5.063345305727851367e-04
4.294939968661537814e-04
1.584323543600914177e-03
7.014889616781861976e-04
2.051091318871150516e-03
7.349848175229837122e-04
1.055546054040403534e-03
3.574364603265901981e-04
1.576976896082703814e-03
1.725739089795713188e-03
8.828680747461466411e-04
6.936521448367275779e-04
1.294693746100316484e-03
2.795260305849490198e-03
1.761467896003821986e-03
9.915836926350314520e-04
5.145170855345999449e-04
7.458957355838097920e-04
1.690691957473670361e-04
1.262445828810172463e-03
1.431878090106869592e-03
6.240781911687105516e-04
1.964286084834518300e-03
3.469910265629591335e-03
7.165241963895375120e-04
8.915627726472368127e-04
1.924785927391165418e-03
8.226943418012085465e-04
1.051651538259543075e-03
1.005761215467446167e-03
4.203213213904981207e-04
3.994167575977885902e-03
3.847935233505398855e-03
1.405577609259427499e-03
2.708245825724476066e-04
3.278304878351254148e-04
2.344613678169499022e-03
3.374931951220724001e-03
6.553619174053899659e-04
6.125566786048281410e-04
3.963376819474055679e-03
4.612434316121552004e-03
1.651171040186638411e-03
3.140936256485972640e-04
2.707274282948609061e-04
6.333065172242173784e-04
1.991283201068817354e-03
1.101240081569710696e-03
8.083757342021472784e-04
1.414422377736636923e-03
1.830059520090268795e-03
8.185725056382484434e-04
4.727852931018107063e-04
5.717209338343952904e-04
1.591517635626085161e-03
3.816941201404957726e-03
4.358306599325872076e-03
1.890999889208153919e-03
1.057873565255918217e-03
1.803056994863142101e-04
1.277231907355304589e-03
1.622450721572329989e-03
4.557028112957004829e-04
1.284309551611398132e-04
1.517972414425872336e-03
1.201834398306511403e-03
1.000133518399658325e-03
1.323562574002849291e-04
1.708407492296004854e-03
2.145732373596021762e-03
1.054043257060432569e-03
5.239749762980019368e-04
2.593196043378097424e-03
3.833966660480411532e-03
3.030967302777626618e-03
6.471544263831222141e-04
3.367314501005718840e-04
3.196959014742050114e-03
3.906504709111671171e-03
6.995136694280387410e-04
8.558294714172189630e-04
5.166720877434401475e-04
2.455124159941936366e-03
3.822004123212884279e-03
1.940646968724307449e-03
4.778106234034159194e-04
4.725633168576321547e-04
1.917931374882742793e-03
2.299945476659857706e-03
6.574470844358289027e-04
1.924394207745017268e-04
2.588280360125496359e-03
2.624178354272465978e-03
1.214791733690023454e-03
6.671826612206635055e-04
4.538678143484303740e-04
2.806198062909695014e-04
1.201127983570243665e-03
1.463586443234132350e-03
6.451230913369698306e-04
1.233100712097161831e-03
1.244978149999296721e-03
1.200687922761480513e-04
1.791252114860143437e-03
2.549043132134169894e-03
1.063042242165294264e-03
6.294427476144586441e-04
2.097621848390310295e-03
2.152810964423554699e-03
3.292676748552769705e-04
6.812813637419243284e-04
1.210949993476745108e-03
9.323026458308560039e-04
2.302090757416860693e-03
1.840124429609010098e-03
6.214816825231040147e-04
3.892071109389635573e-04
2.276164463701007938e-03
2.940158274432624202e-03
1.252865902056382206e-03
6.543583579216462722e-04
4.784335618936196911e-04
1.154275589570148523e-03
1.832877464117420394e-03
9.354984287362348759e-04
6.591950152373558715e-04
1.891608778139046172e-03
8.029964505230860082e-04
2.756749787533066499e-04
4.258333199169059822e-04
5.897431023004651857e-04
1.249850951110887147e-03
1.500181885708974866e-03
7.037644528809827759e-04
5.622664378528225348e-04
7.908212991397043637e-04
1.731038689771197472e-03
7.249274465262154103e-04
6.205834398070047978e-04
4.074155720007318292e-04
4.524421546023581534e-04
6.192871518052339057e-04
2.783410095401861700e-04
7.474557144317368115e-04
1.078680375886119152e-03
4.128734247768401288e-04
1.087934317044242892e-03
1.299343939627442589e-03
5.118725452191203069e-04
1.031498990843932560e-03
1.410036599672148238e-03
8.083390501713571272e-05
1.947180344101262202e-03
1.068692757877594875e-03
4.830480779787163395e-04
1.295946102012625637e-03
1.205751582100070968e-03
1.056748127240370299e-03
3.612641242938011382e-04
5.742255412467863612e-04
2.836458757641502847e-04
8.307779884715038587e-04
3.685283044600679079e-04
9.693263781206405477e-04
4.502683394885004416e-04
2.360140439131714219e-03
3.007467651157458462e-03
1.790171246396626966e-03
8.673414776327351096e-04
4.246080605445580664e-04
7.087030610525548108e-04
1.004886958921434202e-03
1.128861246789109865e-03
1.781669803274686832e-03
1.199690946235702207e-03
6.031173741793254559e-04
4.372536624913752473e-03
5.135186556158992909e-03
2.500676210665808436e-03
1.440780203895150992e-03
4.381523293215970941e-04
3.173237231346520909e-04
3.693346283461657054e-04
2.661927057381287352e-03
2.076802697457066915e-03
6.865041632363145466e-04
4.393859871151257861e-04
3.894876836578632781e-04
6.290364248736637302e-04
6.717160353037160501e-04
5.647994027063085645e-04
5.434924697437804606e-04
7.816613399506919550e-04
6.775020453535285153e-04
2.309060574859079541e-03
2.021385008892605511e-03
6.438787659147808887e-04
5.034137935542910445e-04
3.352087244784765388e-04
6.145880561714983387e-04
1.219433523843313797e-03
8.680686668481600761e-04
1.674528337398132217e-03
1.305797924717111945e-03
1.359848563312383157e-03
1.151599474632446956e-03
9.991559117699963608e-04
3.727727238691840505e-04
7.721234330355224726e-04
1.225269177190519603e-03
9.468339676152396755e-04
5.234000525003112102e-04
2.785349205718773403e-04
1.272117731793676997e-03
7.886398463668766986e-04
4.270291018103624888e-04
9.868971753088204464e-04
1.740231565435667108e-03
1.293472768523884877e-03
1.123281183936045710e-03
8.797300212701698787e-04
3.187328496633870219e-04
8.847299277167762358e-04
1.128614288618874032e-03
1.164335511987315891e-03
7.741969474416944335e-04
4.416158701236788577e-04
2.092440430463029903e-03
1.508854650028095381e-03
9.385289060368137140e-04
2.134373100539993170e-03
1.211775852620267362e-03
7.335277208516435528e-04
1.386804807936407608e-04
1.710094650869262460e-03
1.195280146525177362e-03
1.402800953348057452e-03
1.235775483734726692e-03
2.368346716287758993e-04
2.018254276233865351e-03
1.215444524062636806e-03
1.681608203298844140e-04
1.740623742737069934e-03
1.977443987123463868e-03
1.652654299901286025e-03
8.042964402281812999e-04
6.379544526367667565e-04
2.128432653299502583e-03
3.016712686332460435e-03
1.072189771981829024e-03
8.248050032859357205e-04
6.120682523997838078e-04
1.229631297417341695e-04
1.298259718517541864e-03
1.256427326976231312e-03
1.041906375357587455e-03
8.305444376366339721e-04
8.914534922666892758e-04
4.197910334741517609e-04
1.267559958263429461e-03
2.117016186374566598e-03
1.325441895886796942e-03
4.025968625991560774e-04
5.146249053399697517e-04
7.959954245634687708e-04
1.108717762664417463e-03
5.833527720683408810e-04
8.589718293575095750e-04
1.905696307205099593e-03
5.826615126231349641e-04
2.944082564842816934e-04
5.928665653630050538e-04
1.691384953331855285e-03
1.445342128687585829e-03
1.713917530947343948e-03
6.982010870476947550e-04
4.582166626740024284e-04
1.010560941843548872e-03
1.994385023964786747e-03
1.268418376736315427e-03
6.962867979029799693e-04
1.106736234949817343e-04
2.701337904818618628e-04
1.511693518276997208e-03
1.195140993049803547e-03
8.765889785063134959e-04
5.907171681148344882e-04
1.061756255272077636e-03
8.548901677117629570e-04
8.892723349229512226e-04
1.283317653487810487e-03
2.621184185863027153e-03
2.422592424572888887e-03
9.205886043093993581e-04
8.181099226093513539e-04
2.803306331862774115e-04
4.468911370185821774e-04
1.479298587798334296e-03
1.854582505545287942e-03
1.708944031316033318e-03
8.430717636666907894e-04
4.828016158370900782e-04
1.021205345957699193e-03
7.125096902957577883e-04
8.489828325254201004e-04
5.721758512075274944e-04
1.658188662146970176e-03
2.367946999966727157e-03
3.336428099655144603e-04
9.120394583979013568e-04
3.699262529110254778e-04
6.574971676255400186e-04
7.572228661932824600e-04
4.538760420396513581e-04
5.192240199373344316e-04
8.224196343995232713e-04
4.136839640868361103e-04
9.880742798991639861e-04
9.167240013266133528e-04
1.640781115843936884e-03
9.443565724981994912e-04
6.064665109244713002e-04
5.209414812513092283e-04
7.563452327352681876e-04
1.822751559223443653e-03
1.901728298199629585e-03
4.495144729381093354e-04
3.065823318617739144e-04
1.907570130961456990e-04
1.091842848140031717e-03
3.178720137048632755e-04
1.418213540567672204e-03
1.540678617400183898e-03
1.342566931942177190e-03
4.156425777693227575e-04
3.076263740283400098e-04
1.197472651598339538e-04
1.010429418230950494e-03
7.831851053000775126e-04
7.205528789417833509e-04
1.119451287166839393e-03
1.326738293144947168e-04
2.464783151916363942e-03
2.501824284875874341e-03
3.910557376623529833e-04
4.571717676131529769e-04
1.234670162909033209e-04
1.685658054687829387e-03
3.045415586910694191e-03
2.190190707397450792e-03
1.285252802124481168e-03
1.116421270207996666e-04
4.831323600458748910e-04
1.464812677907659168e-04
8.140628332271573550e-04
3.101789149029549747e-04
1.193786309518701317e-03
4.650837277083323196e-04
8.314985548982992527e-04
1.165727363289417728e-03
1.185772943642820652e-03
2.786302020212594018e-04
1.678116993068428167e-03
1.529526972054238770e-03
4.035677089605411191e-04
1.512628019611242337e-03
1.022986934716654372e-03
5.740823481346975666e-04
6.131087000890553165e-04
2.543089132575059876e-04
1.420428965852380552e-03
2.178115521894466011e-03
1.963395367257773395e-03
1.311459199450966439e-03
1.193661970604152980e-03
7.477018573300720904e-04
4.306374294321348617e-04
6.784188614302804829e-04
7.981363372969644101e-04
3.119917647607255195e-04
2.530156533812233008e-04
9.118072688381542593e-04
5.929160665536779059e-04
6.567065034812490532e-04
9.433073704616615641e-04
1.342106035309903467e-03
3.304995657710212273e-04
3.485801801504457491e-04
1.345957465274923463e-03
3.399637715061618374e-04
1.402644964683228681e-03
9.496698645866495517e-04
5.785227764664567117e-04
4.316411324188223499e-04
9.033718915993064645e-04
5.277166341120275491e-04
7.639480949514507527e-04
4.926917922522781748e-04
1.321621771255486705e-04
2.017381274823052285e-03
2.611364597842272782e-03
7.127390411821748518e-04
5.335576126290833554e-04
1.737085898498497746e-04
2.345739132321460923e-04
2.396613862881733046e-04
1.421009396684828202e-03
1.789377664370749802e-03
8.106994080254000456e-04
4.479395207588335792e-04
4.591818973376762445e-04
9.327267012228699587e-04
1.944925129980166188e-04
4.458612964888570987e-04
4.183947204065883258e-04
5.139437762059741654e-04
5.669951443857658641e-04
7.794223276702739360e-04
1.047713825555510484e-03
1.092400689152856841e-03
2.859991243758600856e-04
4.158277390499709762e-04
7.424563005750566599e-04
1.160889331845198474e-03
2.460882268120202754e-04
7.693003289902043251e-04
1.795759602807459401e-03
6.185186065888224416e-04
4.025118283825499291e-04
8.816279046540846155e-05
8.167500226615129503e-04
9.089576641997595963e-04
2.289812346926749708e-04
6.148990433888997008e-04
1.231009766381265663e-03
5.151754407779882052e-04
1.408327146242941709e-04
9.092548457477100032e-04
1.989618725787435649e-03
3.675552045904702031e-04
6.311475642239775235e-04
1.093731343835171186e-03
8.620222572098113325e-04
7.196317233918096516e-04
3.549625711931729002e-04
9.266060894371058992e-04
7.741742655880220385e-04


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
2.290149649079131211e-01
1.399693775313689062e-02
2.746421090322645822e-03
4.825506455722362864e-03
1.478311366189669030e-03
8.658910513968859140e-04
2.393317143778521481e-03
3.191999948832299674e-03
1.111569037827116191e-03
9.735149913974755920e-04
6.462436315479682314e-04
4.294939968661537814e-04
1.055546054040403534e-03
6.936521448367275779e-04
5.145170855345999449e-04
6.240781911687105516e-04
1.924785927391165418e-03
3.994167575977885902e-03
2.344613678169499022e-03
4.612434316121552004e-03
1.991283201068817354e-03
8.185725056382484434e-04
4.358306599325872076e-03
1.622450721572329989e-03
1.000133518399658325e-03
5.239749762980019368e-04
3.367314501005718840e-04
5.166720877434401475e-04
4.725633168576321547e-04
2.588280360125496359e-03
2.806198062909695014e-04
1.244978149999296721e-03
6.294427476144586441e-04
1.210949993476745108e-03
3.892071109389635573e-04
4.784335618936196911e-04
1.891608778139046172e-03
1.249850951110887147e-03
1.731038689771197472e-03
6.192871518052339057e-04
1.087934317044242892e-03
8.083390501713571272e-05
1.205751582100070968e-03
8.307779884715038587e-04
3.007467651157458462e-03
1.004886958921434202e-03
4.372536624913752473e-03
3.173237231346520909e-04
4.393859871151257861e-04
5.434924697437804606e-04
6.438787659147808887e-04
8.680686668481600761e-04
9.991559117699963608e-04
5.234000525003112102e-04
9.868971753088204464e-04
3.187328496633870219e-04
4.416158701236788577e-04
1.211775852620267362e-03
1.402800953348057452e-03
1.681608203298844140e-04
6.379544526367667565e-04
6.120682523997838078e-04
8.305444376366339721e-04
1.325441895886796942e-03
5.833527720683408810e-04
5.928665653630050538e-04
4.582166626740024284e-04
1.106736234949817343e-04
5.907171681148344882e-04
2.621184185863027153e-03
4.468911370185821774e-04
4.828016158370900782e-04
1.658188662146970176e-03
6.574971676255400186e-04
4.136839640868361103e-04
6.064665109244713002e-04
4.495144729381093354e-04
1.418213540567672204e-03
1.197472651598339538e-04
1.326738293144947168e-04
1.234670162909033209e-04
1.116421270207996666e-04
1.193786309518701317e-03
2.786302020212594018e-04
1.022986934716654372e-03
2.178115521894466011e-03
4.306374294321348617e-04
9.118072688381542593e-04
3.304995657710212273e-04
9.496698645866495517e-04
7.639480949514507527e-04
7.127390411821748518e-04
1.421009396684828202e-03
9.327267012228699587e-04
5.669951443857658641e-04
4.158277390499709762e-04
1.795759602807459401e-03
9.089576641997595963e-04
1.408327146242941709e-04
1.093731343835171186e-03
7.741742655880220385e-04


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State.csv <==
1.554787158966064453e-04
7.375240325927734375e-03
1.453432440757751465e-02
2.163332700729370117e-02
2.867218852043151855e-02
3.565160930156707764e-02
4.257186502218246460e-02
4.943321645259857178e-02
5.623616278171539307e-02
6.298093497753143311e-02
6.966796517372131348e-02
7.629766315221786499e-02
8.287020027637481689e-02
8.938613533973693848e-02
9.584569931030273438e-02
1.022492274641990662e-01
1.085971891880035400e-01
1.148897409439086914e-01
1.211274564266204834e-01
1.273105740547180176e-01
1.334394812583923340e-01
1.395144164562225342e-01
1.455359160900115967e-01
1.515040993690490723e-01
1.574194878339767456e-01
1.632823348045349121e-01
1.690929830074310303e-01
1.748517900705337524e-01
1.805590838193893433e-01
1.862152516841888428e-01
1.918205767869949341e-01
1.973752975463867188e-01
2.028799653053283691e-01
2.083346992731094360e-01
2.137399017810821533e-01
2.190959751605987549e-01
2.244031131267547607e-01
2.296617329120635986e-01
2.348720431327819824e-01
2.400344908237457275e-01
2.451492846012115479e-01
2.502167820930480957e-01
2.552372813224792480e-01
2.602111101150512695e-01
2.651385664939880371e-01
2.700199484825134277e-01
2.748555839061737061e-01
2.796456813812255859e-01
2.843906879425048828e-01
2.890906929969787598e-01
2.937462329864501953e-01
2.983573675155639648e-01
3.029245734214782715e-01
3.074479699134826660e-01
3.119280040264129639e-01
3.163649439811706543e-01
3.207588493824005127e-01
3.251102268695831299e-01
3.294191956520080566e-01
3.336862027645111084e-01
3.379114270210266113e-01
3.420950770378112793e-01
3.462375104427337646e-01
3.503388762474060059e-01
3.543995916843414307e-01
3.584198057651519775e-01
3.623998165130615234e-01
3.663398027420043945e-01
3.702401220798492432e-01
3.741009831428527832e-01
3.779225647449493408e-01
3.817052841186523438e-01
3.854491710662841797e-01
3.891545534133911133e-01
3.928217291831970215e-01
3.964508473873138428e-01
4.000422358512878418e-01
4.035959541797637939e-01
4.071124196052551270e-01
4.105917513370513916e-01
4.140341877937316895e-01
4.174400269985198975e-01
4.208093285560607910e-01
4.241424500942230225e-01
4.274395406246185303e-01
4.307008385658264160e-01
4.339264929294586182e-01
4.371168017387390137e-01
4.402718842029571533e-01
4.433920383453369141e-01
4.464773535728454590e-01
4.495281279087066650e-01
4.525445103645324707e-01
4.555266499519348145e-01
4.584748148918151855e-01
4.613891243934631348e-01
4.642698764801025391e-01
4.671171605587005615e-01
4.699310660362243652e-01
4.727120399475097656e-01
4.754599928855895996e-01
4.781752526760101318e-01
4.808579385280609131e-01
4.835082888603210449e-01
4.861263036727905273e-01
4.887123405933380127e-01
4.912664890289306641e-01
4.937889575958251953e-01
4.962798058986663818e-01
4.987393021583557129e-01
5.011674165725708008e-01
5.035644769668579102e-01
5.059306025505065918e-01
5.082659721374511719e-01
5.105706453323364258e-01
5.128448605537414551e-01
5.150886774063110352e-01
5.173022747039794922e-01
5.194857716560363770e-01
5.216393470764160156e-01
5.237631797790527344e-01
5.258572101593017578e-01
5.279217362403869629e-01
5.299569368362426758e-01
5.319627523422241211e-01
5.339394211769104004e-01
5.358870029449462891e-01
5.378057360649108887e-01
5.396957397460937500e-01
5.415569543838500977e-01
5.433896183967590332e-01
5.451939105987548828e-01
5.469698309898376465e-01
5.487174391746520996e-01
5.504370331764221191e-01
5.521286129951477051e-01
5.537922382354736328e-01
5.554279685020446777e-01
5.570361614227294922e-01
5.586165785789489746e-01
5.601696372032165527e-01
5.616952180862426758e-01
5.631934404373168945e-01
5.646644830703735352e-01
5.661084055900573730e-01
5.675252079963684082e-01
5.689150691032409668e-01
5.702780485153198242e-01
5.716142058372497559e-01
5.729236602783203125e-01
5.742065310478210449e-01
5.754627585411071777e-01
5.766925215721130371e-01
5.778959393501281738e-01
5.790729522705078125e-01
5.802236795425415039e-01
5.813482403755187988e-01
5.824466943740844727e-01
5.835189819335937500e-01
5.845654010772705078e-01
5.855858325958251953e-01
5.865802764892578125e-01
5.875490307807922363e-01
5.884919762611389160e-01
5.894092321395874023e-01
5.903007388114929199e-01
5.911667346954345703e-01
5.920071601867675781e-01
5.928220748901367188e-01
5.936115980148315430e-01
5.943756103515625000e-01
5.951142907142639160e-01
5.958277583122253418e-01
5.965158939361572266e-01
5.971786975860595703e-01
5.978164076805114746e-01
5.984288454055786133e-01
5.990163087844848633e-01
5.995785593986511230e-01
6.001157760620117188e-01
6.006279587745666504e-01
6.011151671409606934e-01
6.015774011611938477e-01
6.020147204399108887e-01
6.024270057678222656e-01
6.028145551681518555e-01
6.031770706176757812e-01
6.035149097442626953e-01
6.038277149200439453e-01
6.041157841682434082e-01
6.043791174888610840e-01
6.046175956726074219e-01
6.048312187194824219e-01
6.050201654434204102e-01
6.051843166351318359e-01
6.053239107131958008e-01
6.054384708404541016e-01
6.055284738540649414e-01
6.055936813354492188e-01
6.056342124938964844e-01
6.056500673294067383e-01
6.056411266326904297e-01
6.056073904037475586e-01
6.055490970611572266e-01
6.054659485816955566e-01
6.053581237792968750e-01
6.052255630493164062e-01
6.050680875778198242e-01
6.048859357833862305e-01
6.046791076660156250e-01
6.044474244117736816e-01
6.041909456253051758e-01
6.039096117019653320e-01
6.036034822463989258e-01
6.032725572586059570e-01
6.029167175292968750e-01
6.025359630584716797e-01
6.021302938461303711e-01
6.016995906829833984e-01
6.012440323829650879e-01
6.007634997367858887e-01
6.002578735351562500e-01
5.997272729873657227e-01
5.991715192794799805e-01
5.985906720161437988e-01
5.979846715927124023e-01
5.973535180091857910e-01
5.966970920562744141e-01
5.960154533386230469e-01
5.953084230422973633e-01
5.945761203765869141e-01
5.938184261322021484e-01
5.930352807044982910e-01
5.922266840934753418e-01
5.913925170898437500e-01
5.905327796936035156e-01
5.896475315093994141e-01
5.887364149093627930e-01
5.877996683120727539e-01
5.868371725082397461e-01
5.858487486839294434e-01
5.848344564437866211e-01
5.837942361831665039e-01
5.827280282974243164e-01
5.816355943679809570e-01
5.805171728134155273e-01
5.793724060058593750e-01
5.782015323638916016e-01
5.770041942596435547e-01
5.757803916931152344e-01
5.745301246643066406e-01
5.732532739639282227e-01
5.719497799873352051e-01
5.706195831298828125e-01
5.692625045776367188e-01
5.678787231445312500e-01
5.664678812026977539e-01
5.650299787521362305e-01
5.635650157928466797e-01
5.620726943016052246e-01
5.605530738830566406e-01
5.590061545372009277e-01
5.574316978454589844e-01
5.558296442031860352e-01
5.541998147964477539e-01
5.525423288345336914e-01
5.508570671081542969e-01
5.491436123847961426e-01
5.474021434783935547e-01
5.456324815750122070e-01
5.438345670700073242e-01
5.420081019401550293e-01
5.401532053947448730e-01
5.382697582244873047e-01
5.363574624061584473e-01
5.344163179397583008e-01
5.324462652206420898e-01
5.304470658302307129e-01
5.284185409545898438e-01
5.263607501983642578e-01
5.242735147476196289e-01
5.221565961837768555e-01
5.200099945068359375e-01
5.178334712982177734e-01
5.156270265579223633e-01
5.133904218673706055e-01
5.111235380172729492e-01
5.088261365890502930e-01
5.064982175827026367e-01
5.041396021842956543e-01
5.017501115798950195e-01
4.993298053741455078e-01
4.968780577182769775e-01
4.943951964378356934e-01
4.918808341026306152e-01
4.893347918987274170e-01
4.867569804191589355e-01
4.841471910476684570e-01
4.815054237842559814e-01
4.788312315940856934e-01
4.761247336864471436e-01
4.733853936195373535e-01
4.706133604049682617e-01
4.678083062171936035e-01
4.649701714515686035e-01
4.620988070964813232e-01
4.591938257217407227e-01
4.562550485134124756e-01
4.532824158668518066e-01
4.502757191658020020e-01
4.472348093986511230e-01
4.441592991352081299e-01
4.410490393638610840e-01
4.379040896892547607e-01
4.347240924835205078e-01
4.315087199211120605e-01
4.282578825950622559e-01
4.249712228775024414e-01
4.216487705707550049e-01
4.182902872562408447e-01
4.148951470851898193e-01
4.114637374877929688e-01
4.079953730106353760e-01
4.044900834560394287e-01
4.009475409984588623e-01
3.973673880100250244e-01
3.937495946884155273e-01
3.900938332080841064e-01
3.863999545574188232e-01
3.826675713062286377e-01
3.788965344429016113e-01
3.750865161418914795e-01
3.712374269962310791e-01
3.673489689826965332e-01
3.634207248687744141e-01
3.594526052474975586e-01
3.554442822933197021e-01
3.513954877853393555e-01
3.473060131072998047e-01
3.431754708290100098e-01
3.390038013458251953e-01
3.347906470298767090e-01
3.305356502532958984e-01
3.262385427951812744e-01
3.218992948532104492e-01
3.175171017646789551e-01
3.130923509597778320e-01
3.086242675781250000e-01
3.041126728057861328e-01
2.995575070381164551e-01
2.949581444263458252e-01
2.903144657611846924e-01
2.856262028217315674e-01
2.808929681777954102e-01
2.761145234107971191e-01
2.712905406951904297e-01
2.664208114147186279e-01
2.615047693252563477e-01
2.565425634384155273e-01
2.515333890914916992e-01
2.464773952960968018e-01
2.413739562034606934e-01
2.362228184938430786e-01
2.310235500335693359e-01
2.257762849330902100e-01
2.204803526401519775e-01
2.151353359222412109e-01
2.097412943840026855e-01
2.042976021766662598e-01
1.988040506839752197e-01
1.932603865861892700e-01
1.876662224531173706e-01
1.820212155580520630e-01
1.763250529766082764e-01
1.705773770809173584e-01
1.647780686616897583e-01
1.589266359806060791e-01
1.530227512121200562e-01
1.470658630132675171e-01
1.410563141107559204e-01
1.349931359291076660e-01
1.288764774799346924e-01
1.227053105831146240e-01
1.164804995059967041e-01
1.102005392313003540e-01
1.038656681776046753e-01
9.747555851936340332e-02
9.103019535541534424e-02
8.452838659286499023e-02
7.797056436538696289e-02
7.135625183582305908e-02
6.468516588211059570e-02
5.795699357986450195e-02
5.117124319076538086e-02
4.432764649391174316e-02
3.742632269859313965e-02
3.046664595603942871e-02
2.344813942909240723e-02
1.637081801891326904e-02
9.234279394149780273e-03
2.038419246673583984e-03


==> DGUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
1.554787158966064453e-04
2.867218852043151855e-02
5.623616278171539307e-02
8.287020027637481689e-02
1.085971891880035400e-01
1.334394812583923340e-01
1.574194878339767456e-01
1.805590838193893433e-01
2.028799653053283691e-01
2.244031131267547607e-01
2.451492846012115479e-01
2.651385664939880371e-01
2.843906879425048828e-01
3.029245734214782715e-01
3.207588493824005127e-01
3.379114270210266113e-01
3.543995916843414307e-01
3.702401220798492432e-01
3.854491710662841797e-01
4.000422358512878418e-01
4.140341877937316895e-01
4.274395406246185303e-01
4.402718842029571533e-01
4.525445103645324707e-01
4.642698764801025391e-01
4.754599928855895996e-01
4.861263036727905273e-01
4.962798058986663818e-01
5.059306025505065918e-01
5.150886774063110352e-01
5.237631797790527344e-01
5.319627523422241211e-01
5.396957397460937500e-01
5.469698309898376465e-01
5.537922382354736328e-01
5.601696372032165527e-01
5.661084055900573730e-01
5.716142058372497559e-01
5.766925215721130371e-01
5.813482403755187988e-01
5.855858325958251953e-01
5.894092321395874023e-01
5.928220748901367188e-01
5.958277583122253418e-01
5.984288454055786133e-01
6.006279587745666504e-01
6.024270057678222656e-01
6.038277149200439453e-01
6.048312187194824219e-01
6.054384708404541016e-01
6.056500673294067383e-01
6.054659485816955566e-01
6.048859357833862305e-01
6.039096117019653320e-01
6.025359630584716797e-01
6.007634997367858887e-01
5.985906720161437988e-01
5.960154533386230469e-01
5.930352807044982910e-01
5.896475315093994141e-01
5.858487486839294434e-01
5.816355943679809570e-01
5.770041942596435547e-01
5.719497799873352051e-01
5.664678812026977539e-01
5.605530738830566406e-01
5.541998147964477539e-01
5.474021434783935547e-01
5.401532053947448730e-01
5.324462652206420898e-01
5.242735147476196289e-01
5.156270265579223633e-01
5.064982175827026367e-01
4.968780577182769775e-01
4.867569804191589355e-01
4.761247336864471436e-01
4.649701714515686035e-01
4.532824158668518066e-01
4.410490393638610840e-01
4.282578825950622559e-01
4.148951470851898193e-01
4.009475409984588623e-01
3.863999545574188232e-01
3.712374269962310791e-01
3.554442822933197021e-01
3.390038013458251953e-01
3.218992948532104492e-01
3.041126728057861328e-01
2.856262028217315674e-01
2.664208114147186279e-01
2.464773952960968018e-01
2.257762849330902100e-01
2.042976021766662598e-01
1.820212155580520630e-01
1.589266359806060791e-01
1.349931359291076660e-01
1.102005392313003540e-01
8.452838659286499023e-02
5.795699357986450195e-02
3.046664595603942871e-02
2.038419246673583984e-03


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
4.583628848195075989e-02,1.351175457239151001e-02
9.430475533008575439e-02,6.345640122890472412e-02
1.371219903230667114e-01,1.112962216138839722e-01
1.756166964769363403e-01,1.583015173673629761e-01
2.093971967697143555e-01,2.029726803302764893e-01
2.372247576713562012e-01,2.428239285945892334e-01
2.567408084869384766e-01,2.734025418758392334e-01
2.732601165771484375e-01,2.971923053264617920e-01
2.886800467967987061e-01,3.171293735504150391e-01
3.027306795120239258e-01,3.327067494392395020e-01
3.158413767814636230e-01,3.484345376491546631e-01
3.276547789573669434e-01,3.584659099578857422e-01
3.393209874629974365e-01,3.692520856857299805e-01
3.506810069084167480e-01,3.819447457790374756e-01
3.617606163024902344e-01,3.933067023754119873e-01
3.721171617507934570e-01,4.020825326442718506e-01
3.816987872123718262e-01,4.073521196842193604e-01
3.911070525646209717e-01,4.154385030269622803e-01
4.001296758651733398e-01,4.236806333065032959e-01
4.089064598083496094e-01,4.311734437942504883e-01
4.177746474742889404e-01,4.420349299907684326e-01
4.259549379348754883e-01,4.494083821773529053e-01
4.332506060600280762e-01,4.535787999629974365e-01
4.408117830753326416e-01,4.611720144748687744e-01
4.483837485313415527e-01,4.700466394424438477e-01
4.552116394042968750e-01,4.748021364212036133e-01
4.614890217781066895e-01,4.766807854175567627e-01
4.679503738880157471e-01,4.818835258483886719e-01
4.738286435604095459e-01,4.858365058898925781e-01
4.801900088787078857e-01,4.952915012836456299e-01
4.859443306922912598e-01,4.975261688232421875e-01
4.915538132190704346e-01,5.031839013099670410e-01
4.969916641712188721e-01,5.113027691841125488e-01
5.022073984146118164e-01,5.163530707359313965e-01
5.067601203918457031e-01,5.172896385192871094e-01
5.114716887474060059e-01,5.217716097831726074e-01
5.164714455604553223e-01,5.245084166526794434e-01
5.210212469100952148e-01,5.303299427032470703e-01
5.251732468605041504e-01,5.339019894599914551e-01
5.291869640350341797e-01,5.386006832122802734e-01
5.336000323295593262e-01,5.468189120292663574e-01
5.373865365982055664e-01,5.491110682487487793e-01
5.409795641899108887e-01,5.540533065795898438e-01
5.442951321601867676e-01,5.539649128913879395e-01
5.477319955825805664e-01,5.555700659751892090e-01
5.507081747055053711e-01,5.570346713066101074e-01
5.538606643676757812e-01,5.595586299896240234e-01
5.568704009056091309e-01,5.634744167327880859e-01
5.596339702606201172e-01,5.634481906890869141e-01
5.628912448883056641e-01,5.688673853874206543e-01
5.657470822334289551e-01,5.718481540679931641e-01
5.681803822517395020e-01,5.753996968269348145e-01
5.707361698150634766e-01,5.776058435440063477e-01
5.732785463333129883e-01,5.807453989982604980e-01
5.755565166473388672e-01,5.831323862075805664e-01
5.775227546691894531e-01,5.809413790702819824e-01
5.797449946403503418e-01,5.814354419708251953e-01
5.817571282386779785e-01,5.846468806266784668e-01
5.840123295783996582e-01,5.857264995574951172e-01
5.856458544731140137e-01,5.875539779663085938e-01
5.873860120773315430e-01,5.914414525032043457e-01
5.891965031623840332e-01,5.901077389717102051e-01
5.914952754974365234e-01,5.954030156135559082e-01
5.930301547050476074e-01,5.940827131271362305e-01
5.947903990745544434e-01,5.986340641975402832e-01
5.961761474609375000e-01,5.973730683326721191e-01
5.978214740753173828e-01,6.026120185852050781e-01
5.993323326110839844e-01,6.041002273559570312e-01
6.005653142929077148e-01,6.070054769515991211e-01
6.015771627426147461e-01,6.097266077995300293e-01
6.029236316680908203e-01,6.107639074325561523e-01
6.039419174194335938e-01,6.097899675369262695e-01
6.054379940032958984e-01,6.170238256454467773e-01
6.065253615379333496e-01,6.164113283157348633e-01
6.076664924621582031e-01,6.169136762619018555e-01
6.082312464714050293e-01,6.132677793502807617e-01
6.091749072074890137e-01,6.121384501457214355e-01
6.098681688308715820e-01,6.127372980117797852e-01
6.107087135314941406e-01,6.136342883110046387e-01
6.118313670158386230e-01,6.144998669624328613e-01
6.127128601074218750e-01,6.123061180114746094e-01
6.134839057922363281e-01,6.117881536483764648e-01
6.139838695526123047e-01,6.128073930740356445e-01
6.144892573356628418e-01,6.091607809066772461e-01
6.151924133300781250e-01,6.126952171325683594e-01
6.162338852882385254e-01,6.118458509445190430e-01
6.168269515037536621e-01,6.120956540107727051e-01
6.175895929336547852e-01,6.114385724067687988e-01
6.181647181510925293e-01,6.149691343307495117e-01
6.183837652206420898e-01,6.143658161163330078e-01
6.191421747207641602e-01,6.166387200355529785e-01
6.193254590034484863e-01,6.145332455635070801e-01
6.193894743919372559e-01,6.130783557891845703e-01
6.201609969139099121e-01,6.156890392303466797e-01
6.202320456504821777e-01,6.152365207672119141e-01
6.205783486366271973e-01,6.177514791488647461e-01
6.214274168014526367e-01,6.150627732276916504e-01
6.219380497932434082e-01,6.178663372993469238e-01
6.223304867744445801e-01,6.174467802047729492e-01
6.224608421325683594e-01,6.153537631034851074e-01
6.227673888206481934e-01,6.185765266418457031e-01
6.229000687599182129e-01,6.190250515937805176e-01
6.234023571014404297e-01,6.219295263290405273e-01
6.235595345497131348e-01,6.236234307289123535e-01
6.230172514915466309e-01,6.234433650970458984e-01
6.234701871871948242e-01,6.242137551307678223e-01
6.253889799118041992e-01,6.275615096092224121e-01
6.258035898208618164e-01,6.272178888320922852e-01
6.255987882614135742e-01,6.241729855537414551e-01
6.259579658508300781e-01,6.236476898193359375e-01
6.265941262245178223e-01,6.264231801033020020e-01
6.267724037170410156e-01,6.270992755889892578e-01
6.264337897300720215e-01,6.267699599266052246e-01
6.267463564872741699e-01,6.291239261627197266e-01
6.266575455665588379e-01,6.269763708114624023e-01
6.267681121826171875e-01,6.270391345024108887e-01
6.282520294189453125e-01,6.260282993316650391e-01
6.287393569946289062e-01,6.268025636672973633e-01
6.290197968482971191e-01,6.286857724189758301e-01
6.292061209678649902e-01,6.289139986038208008e-01
6.294459104537963867e-01,6.253652572631835938e-01
6.296221613883972168e-01,6.260915398597717285e-01
6.297686100006103516e-01,6.263067722320556641e-01
6.304798126220703125e-01,6.312303543090820312e-01
6.307361721992492676e-01,6.315008401870727539e-01
6.308459043502807617e-01,6.312261223793029785e-01
6.310649514198303223e-01,6.305596828460693359e-01
6.312568187713623047e-01,6.309384703636169434e-01
6.312146782875061035e-01,6.299121975898742676e-01
6.314945816993713379e-01,6.325846910476684570e-01
6.313952207565307617e-01,6.309252381324768066e-01
6.304033398628234863e-01,6.267591714859008789e-01
6.305038332939147949e-01,6.274725198745727539e-01
6.309037208557128906e-01,6.324342489242553711e-01
6.309682130813598633e-01,6.320625543594360352e-01
6.313506364822387695e-01,6.332095265388488770e-01
6.310535669326782227e-01,6.352728009223937988e-01
6.307883262634277344e-01,6.327078938484191895e-01
6.308718323707580566e-01,6.322395801544189453e-01
6.310946941375732422e-01,6.370033621788024902e-01
6.318079829216003418e-01,6.361036300659179688e-01
6.319200396537780762e-01,6.358255743980407715e-01
6.323611736297607422e-01,6.333745121955871582e-01
6.324231624603271484e-01,6.342120766639709473e-01
6.324039697647094727e-01,6.327653527259826660e-01
6.325822472572326660e-01,6.354132890701293945e-01
6.326993703842163086e-01,6.394193172454833984e-01
6.323064565658569336e-01,6.390696167945861816e-01
6.322761774063110352e-01,6.384094357490539551e-01
6.319991946220397949e-01,6.353325247764587402e-01
6.322399377822875977e-01,6.359351277351379395e-01
6.322924494743347168e-01,6.360000967979431152e-01
6.323711872100830078e-01,6.376374959945678711e-01
6.323689818382263184e-01,6.344590783119201660e-01
6.329334378242492676e-01,6.364246606826782227e-01
6.326842904090881348e-01,6.339432001113891602e-01
6.331932544708251953e-01,6.376391053199768066e-01
6.330139040946960449e-01,6.379731297492980957e-01
6.325902938842773438e-01,6.362665295600891113e-01
6.328486800193786621e-01,6.363296508789062500e-01
6.329239606857299805e-01,6.347445249557495117e-01
6.324692368507385254e-01,6.370945572853088379e-01
6.321105957031250000e-01,6.337527036666870117e-01
6.321483254432678223e-01,6.356219649314880371e-01
6.326735019683837891e-01,6.373739242553710938e-01
6.329029798507690430e-01,6.397811174392700195e-01
6.328136920928955078e-01,6.381096243858337402e-01
6.333963274955749512e-01,6.406428217887878418e-01
6.332428455352783203e-01,6.393992304801940918e-01
6.329162120819091797e-01,6.386330723762512207e-01
6.328620314598083496e-01,6.385205984115600586e-01
6.327824592590332031e-01,6.364256143569946289e-01
6.325513124465942383e-01,6.317952871322631836e-01
6.327130794525146484e-01,6.330591440200805664e-01
6.327104568481445312e-01,6.320648193359375000e-01
6.318784952163696289e-01,6.295258998870849609e-01
6.319451332092285156e-01,6.249163746833801270e-01
6.320493221282958984e-01,6.250132918357849121e-01
6.319229006767272949e-01,6.232881546020507812e-01
6.328269243240356445e-01,6.210346221923828125e-01
6.333258748054504395e-01,6.199676394462585449e-01
6.339840888977050781e-01,6.226553320884704590e-01
6.341118216514587402e-01,6.225235462188720703e-01
6.338015794754028320e-01,6.202440261840820312e-01
6.338751316070556641e-01,6.216599345207214355e-01
6.340101361274719238e-01,6.205627322196960449e-01
6.344799995422363281e-01,6.228148937225341797e-01
6.343251466751098633e-01,6.224067211151123047e-01
6.339716315269470215e-01,6.194719672203063965e-01
6.341004371643066406e-01,6.206694841384887695e-01
6.340779662132263184e-01,6.230566501617431641e-01
6.344898939132690430e-01,6.247701644897460938e-01
6.347212195396423340e-01,6.263152956962585449e-01
6.346198916435241699e-01,6.245018243789672852e-01
6.339120268821716309e-01,6.241486668586730957e-01
6.333949565887451172e-01,6.240110397338867188e-01
6.331332325935363770e-01,6.216837763786315918e-01
6.330344080924987793e-01,6.191248893737792969e-01
6.326564550399780273e-01,6.177139878273010254e-01
6.321377754211425781e-01,6.158603429794311523e-01
6.321919560432434082e-01,6.099891066551208496e-01
6.318213343620300293e-01,6.105107069015502930e-01
6.322749257087707520e-01,6.134456992149353027e-01
6.322028636932373047e-01,6.150915622711181641e-01
6.317216753959655762e-01,6.141514778137207031e-01
6.317920684814453125e-01,6.147145032882690430e-01
6.316528916358947754e-01,6.135081648826599121e-01
6.317013502120971680e-01,6.131672859191894531e-01
6.316987276077270508e-01,6.122549772262573242e-01
6.320104598999023438e-01,6.106881499290466309e-01
6.320897340774536133e-01,6.118402481079101562e-01
6.321436166763305664e-01,6.131792068481445312e-01
6.324088573455810547e-01,6.112184524536132812e-01
6.323813796043395996e-01,6.119555830955505371e-01
6.326411366462707520e-01,6.137892603874206543e-01
6.325856447219848633e-01,6.105136275291442871e-01
6.325551271438598633e-01,6.114603281021118164e-01
6.329753398895263672e-01,6.102807521820068359e-01
6.327432394027709961e-01,6.122443675994873047e-01
6.330137252807617188e-01,6.136388778686523438e-01
6.330658793449401855e-01,6.149890422821044922e-01
6.328315734863281250e-01,6.154908537864685059e-01
6.329777240753173828e-01,6.152480840682983398e-01
6.335178613662719727e-01,6.164110898971557617e-01
6.337493062019348145e-01,6.177238821983337402e-01
6.339668631553649902e-01,6.184464693069458008e-01
6.338761448860168457e-01,6.196622848510742188e-01
6.340040564537048340e-01,6.194638013839721680e-01
6.339813470840454102e-01,6.203877925872802734e-01
6.340878009796142578e-01,6.222680807113647461e-01
6.341037750244140625e-01,6.242040395736694336e-01
6.344271302223205566e-01,6.239492297172546387e-01
6.342741250991821289e-01,6.231192946434020996e-01
6.337988972663879395e-01,6.234821677207946777e-01
6.334451436996459961e-01,6.231772303581237793e-01
6.332606077194213867e-01,6.248109340667724609e-01
6.344988942146301270e-01,6.245770454406738281e-01
6.345981955528259277e-01,6.251998543739318848e-01
6.345209479331970215e-01,6.257515549659729004e-01
6.347656250000000000e-01,6.259626150131225586e-01
6.355782747268676758e-01,6.288219690322875977e-01
6.352377533912658691e-01,6.293141841888427734e-01
6.352241635322570801e-01,6.316777467727661133e-01
6.351285576820373535e-01,6.321305632591247559e-01
6.348232626914978027e-01,6.337364315986633301e-01
6.352217197418212891e-01,6.324773430824279785e-01
6.350697278976440430e-01,6.329279541969299316e-01
6.353932619094848633e-01,6.391325592994689941e-01
6.353893280029296875e-01,6.397728323936462402e-01
6.354102492332458496e-01,6.365881562232971191e-01
6.353760361671447754e-01,6.360081434249877930e-01
6.351516246795654297e-01,6.344089508056640625e-01
6.349619626998901367e-01,6.345819830894470215e-01
6.351912021636962891e-01,6.316998600959777832e-01
6.351770758628845215e-01,6.320340633392333984e-01
6.348015666007995605e-01,6.302362084388732910e-01
6.349031925201416016e-01,6.324612498283386230e-01
6.347956061363220215e-01,6.298967003822326660e-01
6.345626711845397949e-01,6.279012560844421387e-01
6.349611878395080566e-01,6.290891170501708984e-01
6.352728605270385742e-01,6.290025115013122559e-01
6.356123089790344238e-01,6.301088333129882812e-01
6.351961493492126465e-01,6.279608607292175293e-01
6.345011591911315918e-01,6.258790493011474609e-01
6.344518065452575684e-01,6.242657899856567383e-01
6.346995234489440918e-01,6.249619126319885254e-01
6.343550086021423340e-01,6.234060525894165039e-01
6.343148350715637207e-01,6.238192915916442871e-01
6.342436075210571289e-01,6.243830323219299316e-01
6.341158747673034668e-01,6.212830543518066406e-01
6.340042352676391602e-01,6.215135455131530762e-01
6.341608166694641113e-01,6.236419081687927246e-01
6.342804431915283203e-01,6.260850429534912109e-01
6.351486444473266602e-01,6.272522807121276855e-01
6.356398463249206543e-01,6.254177689552307129e-01
6.355499625205993652e-01,6.263730525970458984e-01
6.354072093963623047e-01,6.266928315162658691e-01
6.348059773445129395e-01,6.274400353431701660e-01
6.349124908447265625e-01,6.252618432044982910e-01
6.350727677345275879e-01,6.294035315513610840e-01
6.347047090530395508e-01,6.272988915443420410e-01
6.341868638992309570e-01,6.283427476882934570e-01
6.343199610710144043e-01,6.274635195732116699e-01
6.341359615325927734e-01,6.259971857070922852e-01
6.344648599624633789e-01,6.271683573722839355e-01
6.344624757766723633e-01,6.253245472908020020e-01
6.341316103935241699e-01,6.269355416297912598e-01
6.341918706893920898e-01,6.249187588691711426e-01
6.338735818862915039e-01,6.242975592613220215e-01
6.339625120162963867e-01,6.259608268737792969e-01
6.337918639183044434e-01,6.255248188972473145e-01
6.341720819473266602e-01,6.254392266273498535e-01
6.340925693511962891e-01,6.276529431343078613e-01
6.340327858924865723e-01,6.283966898918151855e-01
6.342791318893432617e-01,6.272737383842468262e-01
6.343232989311218262e-01,6.266331672668457031e-01
6.339703798294067383e-01,6.279879212379455566e-01
6.335396766662597656e-01,6.264697313308715820e-01
6.327796578407287598e-01,6.298709511756896973e-01
6.330032944679260254e-01,6.295362114906311035e-01
6.328623890876770020e-01,6.228530406951904297e-01
6.325419545173645020e-01,6.241519451141357422e-01
6.326817870140075684e-01,6.211877465248107910e-01
6.329318881034851074e-01,6.211774945259094238e-01
6.330882310867309570e-01,6.216370463371276855e-01
6.327208876609802246e-01,6.235809326171875000e-01
6.337086558341979980e-01,6.236544251441955566e-01
6.339144110679626465e-01,6.248334646224975586e-01
6.328990459442138672e-01,6.270673871040344238e-01
6.329618096351623535e-01,6.275305151939392090e-01
6.330914497375488281e-01,6.287475228309631348e-01
6.321879625320434570e-01,6.308029890060424805e-01
6.316296458244323730e-01,6.323415040969848633e-01
6.316404342651367188e-01,6.321264505386352539e-01
6.320616602897644043e-01,6.329225897789001465e-01
6.325500607490539551e-01,6.342105269432067871e-01
6.323615908622741699e-01,6.326801180839538574e-01
6.321129798889160156e-01,6.318108439445495605e-01
6.320151090621948242e-01,6.315883398056030273e-01
6.322649717330932617e-01,6.333643794059753418e-01
6.323768496513366699e-01,6.338721513748168945e-01
6.325809359550476074e-01,6.350329518318176270e-01
6.326859593391418457e-01,6.358374953269958496e-01
6.329807639122009277e-01,6.356924772262573242e-01
6.322869062423706055e-01,6.397732496261596680e-01
6.326956152915954590e-01,6.396139860153198242e-01
6.323791146278381348e-01,6.386652588844299316e-01
6.327366828918457031e-01,6.401031613349914551e-01
6.330261826515197754e-01,6.392832994461059570e-01
6.329039335250854492e-01,6.404497027397155762e-01
6.324144005775451660e-01,6.382874846458435059e-01
6.324234008789062500e-01,6.379773616790771484e-01
6.323038935661315918e-01,6.377865672111511230e-01
6.326441168785095215e-01,6.360876560211181641e-01
6.330233812332153320e-01,6.366095542907714844e-01
6.325408220291137695e-01,6.376872062683105469e-01
6.324435472488403320e-01,6.378264427185058594e-01
6.325158476829528809e-01,6.370983123779296875e-01
6.319043040275573730e-01,6.368317604064941406e-01
6.319249868392944336e-01,6.313657164573669434e-01
6.320230364799499512e-01,6.305975914001464844e-01
6.321038007736206055e-01,6.309401392936706543e-01
6.321052312850952148e-01,6.302049756050109863e-01
6.323130726814270020e-01,6.286725997924804688e-01
6.322125196456909180e-01,6.298685669898986816e-01
6.324965953826904297e-01,6.280155777931213379e-01
6.325816512107849121e-01,6.299433112144470215e-01
6.324119567871093750e-01,6.283480525016784668e-01
6.321084499359130859e-01,6.309438347816467285e-01
6.321105360984802246e-01,6.310891509056091309e-01
6.315488815307617188e-01,6.309035420417785645e-01
6.315085291862487793e-01,6.312423944473266602e-01
6.315526366233825684e-01,6.307618618011474609e-01
6.318261027336120605e-01,6.357950568199157715e-01
6.320663690567016602e-01,6.347334384918212891e-01
6.323899030685424805e-01,6.338787674903869629e-01
6.324129104614257812e-01,6.354510784149169922e-01
6.323365569114685059e-01,6.368658542633056641e-01
6.334835886955261230e-01,6.389797329902648926e-01
6.337544322013854980e-01,6.385927796363830566e-01
6.333810091018676758e-01,6.420190334320068359e-01
6.331446170806884766e-01,6.421203017234802246e-01
6.331968307495117188e-01,6.418296694755554199e-01
6.331602931022644043e-01,6.408529281616210938e-01
6.328537464141845703e-01,6.413308978080749512e-01
6.328582763671875000e-01,6.411200165748596191e-01
6.327106952667236328e-01,6.431333422660827637e-01
6.314312815666198730e-01,6.422888040542602539e-01
6.316443085670471191e-01,6.435331106185913086e-01
6.318147778511047363e-01,6.447029113769531250e-01
6.316862106323242188e-01,6.423165202140808105e-01
6.322472691535949707e-01,6.379992365837097168e-01
6.321309804916381836e-01,6.386260390281677246e-01
6.326186656951904297e-01,6.370884776115417480e-01
6.325595974922180176e-01,6.401377320289611816e-01
6.326189041137695312e-01,6.373416781425476074e-01
6.334436535835266113e-01,6.409775018692016602e-01
6.333216428756713867e-01,6.407414078712463379e-01
6.328102350234985352e-01,6.400237083435058594e-01
6.326885819435119629e-01,6.397439241409301758e-01
6.324748992919921875e-01,6.345958113670349121e-01
6.325801014900207520e-01,6.343824267387390137e-01
6.325864791870117188e-01,6.335072517395019531e-01
6.329178214073181152e-01,6.344888806343078613e-01
6.335982680320739746e-01,6.328343152999877930e-01
6.338308453559875488e-01,6.327016949653625488e-01
6.336786746978759766e-01,6.326273083686828613e-01
6.337755322456359863e-01,6.361469626426696777e-01
6.338986158370971680e-01,6.338682770729064941e-01
6.339545845985412598e-01,6.360759139060974121e-01
6.338339447975158691e-01,6.382805705070495605e-01
6.337276101112365723e-01,6.358788013458251953e-01
6.339558959007263184e-01,6.375191211700439453e-01
6.345653533935546875e-01,6.386458873748779297e-01
6.346805095672607422e-01,6.359075307846069336e-01
6.350147128105163574e-01,6.352981328964233398e-01
6.347212195396423340e-01,6.341519951820373535e-01
6.353101730346679688e-01,6.312083005905151367e-01
6.351315975189208984e-01,6.316294670104980469e-01
6.348534822463989258e-01,6.311147212982177734e-01
6.348103880882263184e-01,6.303277611732482910e-01
6.347393989562988281e-01,6.295385360717773438e-01
6.348470449447631836e-01,6.320054531097412109e-01
6.348484754562377930e-01,6.323375701904296875e-01
6.348387598991394043e-01,6.332994699478149414e-01
6.351699829101562500e-01,6.345561146736145020e-01
6.349849104881286621e-01,6.313306689262390137e-01
6.351323127746582031e-01,6.310434341430664062e-01
6.347231268882751465e-01,6.314314007759094238e-01
6.347326636314392090e-01,6.301331520080566406e-01
6.350231766700744629e-01,6.303744912147521973e-01
6.355033516883850098e-01,6.314458250999450684e-01
6.356190443038940430e-01,6.295986175537109375e-01
6.355003714561462402e-01,6.319541931152343750e-01
6.356346607208251953e-01,6.324794888496398926e-01
6.357530355453491211e-01,6.333761811256408691e-01
6.356334090232849121e-01,6.326233148574829102e-01
6.361842751502990723e-01,6.299427747726440430e-01
6.358280777931213379e-01,6.347771286964416504e-01
6.355329751968383789e-01,6.355297565460205078e-01
6.366865038871765137e-01,6.381375789642333984e-01
6.364588141441345215e-01,6.351706981658935547e-01
6.364077925682067871e-01,6.349379420280456543e-01
6.362477540969848633e-01,6.359499096870422363e-01
6.361684799194335938e-01,6.341103315353393555e-01
6.359843611717224121e-01,6.366376876831054688e-01
6.359925270080566406e-01,6.344958543777465820e-01
6.360498070716857910e-01,6.368757486343383789e-01
6.358999013900756836e-01,6.376934647560119629e-01
6.350471973419189453e-01,6.376816630363464355e-01
6.348788142204284668e-01,6.381378769874572754e-01
6.348291039466857910e-01,6.361820101737976074e-01
6.349430680274963379e-01,6.359995007514953613e-01
6.350293755531311035e-01,6.373381018638610840e-01
6.348614096641540527e-01,6.383990049362182617e-01
6.348330974578857422e-01,6.389511823654174805e-01
6.355574727058410645e-01,6.384285688400268555e-01
6.353934407234191895e-01,6.368757486343383789e-01
6.354632377624511719e-01,6.351379752159118652e-01
6.351195573806762695e-01,6.354862451553344727e-01
6.352223753929138184e-01,6.349841952323913574e-01
6.353994607925415039e-01,6.329604983329772949e-01
6.361911892890930176e-01,6.347512602806091309e-01
6.356822848320007324e-01,6.353881955146789551e-01
6.356069445610046387e-01,6.340515613555908203e-01
6.354598999023437500e-01,6.359126567840576172e-01
6.348942518234252930e-01,6.407455205917358398e-01
6.351730823516845703e-01,6.404732465744018555e-01
6.348769068717956543e-01,6.392830610275268555e-01
6.352024674415588379e-01,6.409394741058349609e-01
6.352248191833496094e-01,6.406444907188415527e-01
6.344805955886840820e-01,6.387746930122375488e-01
6.344041228294372559e-01,6.379996538162231445e-01
6.343400478363037109e-01,6.381152868270874023e-01
6.343247890472412109e-01,6.374511122703552246e-01
6.343194246292114258e-01,6.381040811538696289e-01
6.336552500724792480e-01,6.405863761901855469e-01
6.336453557014465332e-01,6.416947245597839355e-01
6.341101527214050293e-01,6.401500701904296875e-01
6.341543197631835938e-01,6.374897956848144531e-01
6.336894631385803223e-01,6.408222913742065430e-01
6.336209177970886230e-01,6.417307853698730469e-01
6.334738731384277344e-01,6.421969532966613770e-01
6.347219944000244141e-01,6.391718983650207520e-01
6.347216963768005371e-01,6.409895420074462891e-01
6.346726417541503906e-01,6.417758464813232422e-01
6.345385909080505371e-01,6.430354714393615723e-01
6.349615454673767090e-01,6.426997184753417969e-01
6.349614858627319336e-01,6.413024663925170898e-01
6.348278522491455078e-01,6.405761837959289551e-01
6.348884105682373047e-01,6.411249637603759766e-01
6.337481737136840820e-01,6.415732502937316895e-01
6.338142752647399902e-01,6.395165324211120605e-01
6.338822841644287109e-01,6.374556422233581543e-01
6.340621709823608398e-01,6.390839219093322754e-01
6.338059306144714355e-01,6.383961439132690430e-01
6.337809562683105469e-01,6.392042040824890137e-01
6.336019635200500488e-01,6.388147473335266113e-01
6.333938241004943848e-01,6.390658617019653320e-01
6.329299807548522949e-01,6.388803124427795410e-01
6.329380273818969727e-01,6.382404565811157227e-01
6.326085329055786133e-01,6.375920176506042480e-01
6.331614851951599121e-01,6.343419551849365234e-01
6.333301663398742676e-01,6.340216398239135742e-01
6.333915591239929199e-01,6.327804923057556152e-01
6.333130002021789551e-01,6.332294940948486328e-01
6.329724788665771484e-01,6.328490376472473145e-01
6.329606175422668457e-01,6.286631226539611816e-01
6.329703927040100098e-01,6.291760206222534180e-01
6.333072185516357422e-01,6.275531053543090820e-01
6.333322525024414062e-01,6.286477446556091309e-01
6.334331035614013672e-01,6.287062168121337891e-01
6.333851814270019531e-01,6.287622451782226562e-01
6.330549120903015137e-01,6.288732290267944336e-01
6.333956122398376465e-01,6.283436417579650879e-01
6.334003806114196777e-01,6.281533837318420410e-01
6.334643959999084473e-01,6.288346648216247559e-01
6.335262060165405273e-01,6.255100965499877930e-01
6.335141062736511230e-01,6.268186569213867188e-01
6.337103247642517090e-01,6.269912719726562500e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
4.583628848195075989e-02,1.351175457239151001e-02
2.372247576713562012e-01,2.428239285945892334e-01
3.158413767814636230e-01,3.484345376491546631e-01
3.721171617507934570e-01,4.020825326442718506e-01
4.177746474742889404e-01,4.420349299907684326e-01
4.552116394042968750e-01,4.748021364212036133e-01
4.859443306922912598e-01,4.975261688232421875e-01
5.114716887474060059e-01,5.217716097831726074e-01
5.336000323295593262e-01,5.468189120292663574e-01
5.507081747055053711e-01,5.570346713066101074e-01
5.657470822334289551e-01,5.718481540679931641e-01
5.775227546691894531e-01,5.809413790702819824e-01
5.873860120773315430e-01,5.914414525032043457e-01
5.961761474609375000e-01,5.973730683326721191e-01
6.029236316680908203e-01,6.107639074325561523e-01
6.082312464714050293e-01,6.132677793502807617e-01
6.127128601074218750e-01,6.123061180114746094e-01
6.162338852882385254e-01,6.118458509445190430e-01
6.191421747207641602e-01,6.166387200355529785e-01
6.205783486366271973e-01,6.177514791488647461e-01
6.227673888206481934e-01,6.185765266418457031e-01
6.234701871871948242e-01,6.242137551307678223e-01
6.265941262245178223e-01,6.264231801033020020e-01
6.267681121826171875e-01,6.270391345024108887e-01
6.294459104537963867e-01,6.253652572631835938e-01
6.308459043502807617e-01,6.312261223793029785e-01
6.313952207565307617e-01,6.309252381324768066e-01
6.313506364822387695e-01,6.332095265388488770e-01
6.318079829216003418e-01,6.361036300659179688e-01
6.325822472572326660e-01,6.354132890701293945e-01
6.322399377822875977e-01,6.359351277351379395e-01
6.326842904090881348e-01,6.339432001113891602e-01
6.329239606857299805e-01,6.347445249557495117e-01
6.329029798507690430e-01,6.397811174392700195e-01
6.328620314598083496e-01,6.385205984115600586e-01
6.318784952163696289e-01,6.295258998870849609e-01
6.333258748054504395e-01,6.199676394462585449e-01
6.340101361274719238e-01,6.205627322196960449e-01
6.340779662132263184e-01,6.230566501617431641e-01
6.333949565887451172e-01,6.240110397338867188e-01
6.321919560432434082e-01,6.099891066551208496e-01
6.317920684814453125e-01,6.147145032882690430e-01
6.320897340774536133e-01,6.118402481079101562e-01
6.325856447219848633e-01,6.105136275291442871e-01
6.330658793449401855e-01,6.149890422821044922e-01
6.339668631553649902e-01,6.184464693069458008e-01
6.341037750244140625e-01,6.242040395736694336e-01
6.332606077194213867e-01,6.248109340667724609e-01
6.355782747268676758e-01,6.288219690322875977e-01
6.352217197418212891e-01,6.324773430824279785e-01
6.353760361671447754e-01,6.360081434249877930e-01
6.348015666007995605e-01,6.302362084388732910e-01
6.352728605270385742e-01,6.290025115013122559e-01
6.346995234489440918e-01,6.249619126319885254e-01
6.340042352676391602e-01,6.215135455131530762e-01
6.355499625205993652e-01,6.263730525970458984e-01
6.347047090530395508e-01,6.272988915443420410e-01
6.344624757766723633e-01,6.253245472908020020e-01
6.337918639183044434e-01,6.255248188972473145e-01
6.343232989311218262e-01,6.266331672668457031e-01
6.328623890876770020e-01,6.228530406951904297e-01
6.327208876609802246e-01,6.235809326171875000e-01
6.330914497375488281e-01,6.287475228309631348e-01
6.325500607490539551e-01,6.342105269432067871e-01
6.323768496513366699e-01,6.338721513748168945e-01
6.326956152915954590e-01,6.396139860153198242e-01
6.324144005775451660e-01,6.382874846458435059e-01
6.325408220291137695e-01,6.376872062683105469e-01
6.320230364799499512e-01,6.305975914001464844e-01
6.324965953826904297e-01,6.280155777931213379e-01
6.315488815307617188e-01,6.309035420417785645e-01
6.323899030685424805e-01,6.338787674903869629e-01
6.333810091018676758e-01,6.420190334320068359e-01
6.328582763671875000e-01,6.411200165748596191e-01
6.316862106323242188e-01,6.423165202140808105e-01
6.326189041137695312e-01,6.373416781425476074e-01
6.324748992919921875e-01,6.345958113670349121e-01
6.338308453559875488e-01,6.327016949653625488e-01
6.338339447975158691e-01,6.382805705070495605e-01
6.350147128105163574e-01,6.352981328964233398e-01
6.348103880882263184e-01,6.303277611732482910e-01
6.351699829101562500e-01,6.345561146736145020e-01
6.350231766700744629e-01,6.303744912147521973e-01
6.357530355453491211e-01,6.333761811256408691e-01
6.366865038871765137e-01,6.381375789642333984e-01
6.359843611717224121e-01,6.366376876831054688e-01
6.348788142204284668e-01,6.381378769874572754e-01
6.348330974578857422e-01,6.389511823654174805e-01
6.352223753929138184e-01,6.349841952323913574e-01
6.354598999023437500e-01,6.359126567840576172e-01
6.352248191833496094e-01,6.406444907188415527e-01
6.343194246292114258e-01,6.381040811538696289e-01
6.336894631385803223e-01,6.408222913742065430e-01
6.346726417541503906e-01,6.417758464813232422e-01
6.348884105682373047e-01,6.411249637603759766e-01
6.338059306144714355e-01,6.383961439132690430e-01
6.329380273818969727e-01,6.382404565811157227e-01
6.333130002021789551e-01,6.332294940948486328e-01
6.333322525024414062e-01,6.286477446556091309e-01
6.334003806114196777e-01,6.281533837318420410e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
5.773670220077344872e-01
1.485024148156463830e-01
1.477202987654669952e-01
1.429823054745938682e-01
1.344351154515643076e-01
1.157189958306861916e-01
7.617527386001922418e-02
6.860326113814929627e-02
5.536767943588304097e-02
3.896717066552859293e-02
2.476698947573073573e-02
2.192782787567882502e-02
2.040830093742190474e-02
2.091968206284143539e-02
1.897744126714949464e-02
1.606003242570437986e-02
1.538371421127767390e-02
1.419824514047730163e-02
1.398714665088000506e-02
1.310622706020943100e-02
1.825078977936744201e-02
1.270829011777665184e-02
1.082143752637841801e-02
1.273337877530706513e-02
1.532178839357180994e-02
9.697654906334035596e-03
1.080297323897414299e-02
9.720289272539695685e-03
8.779060698214210395e-03
1.607962145914633781e-02
8.865343135619159487e-03
9.570494756961608548e-03
1.497889921028697398e-02
8.719128062333526830e-03
8.126205415308030214e-03
7.735687600807862434e-03
7.040798558659537056e-03
9.651828279208437070e-03
6.403911732698212844e-03
7.582723066044170547e-03
1.493453551669382887e-02
5.202842722692347863e-03
8.074025825874060411e-03
7.064454496853108528e-03
4.727726736831473243e-03
4.995660906864037715e-03
4.683028564529475787e-03
6.352100798784551805e-03
5.786489993324548178e-03
9.808927511341904854e-03
5.311784213399977327e-03
5.315007450263075153e-03
3.893083255425707802e-03
5.445514308861926743e-03
3.807759806125415522e-03
8.806300789049276850e-03
3.163814140289393853e-03
4.896049484270198135e-03
2.986567574485460373e-03
2.975044883814048462e-03
5.968552916708225187e-03
5.657994859586869089e-03
1.055330735242131224e-02
5.277034374371020187e-03
7.861129698920225201e-03
5.224382835952087571e-03
8.979262615455368968e-03
2.750977842829959406e-03
4.666886848868300602e-03
4.041978312113782626e-03
2.338072758784627645e-03
4.101680250375898742e-03
1.380053596250713395e-02
2.866343846040033099e-03
2.302728810145285038e-03
9.750662643773666538e-03
3.613472390596881179e-03
2.069795979261851437e-03
1.405442177889043576e-03
2.972308771550639245e-03
4.961079957239402510e-03
2.074717896419091094e-03
2.888735441697713908e-03
9.372372017321014756e-03
5.219699537719371153e-03
2.678560553140423624e-03
1.373290033874938112e-03
2.195479334763007859e-03
5.180974927124454982e-03
3.795768217330590302e-03
4.088805144402664349e-03
6.991926426475726999e-03
6.182208644444776857e-03
4.877906849677086931e-03
2.687437102682449334e-03
3.573722448675421999e-03
5.101686932657899937e-03
3.550302406776459710e-03
2.037288525211746002e-03
5.556080533844479606e-03
4.990824926407234387e-03
8.035105539202232845e-04
4.534466722604184839e-03
2.105563199211161422e-03
5.018030844087987587e-03
2.005882333213215764e-03
6.684134724615513855e-03
1.601748239956011285e-03
8.684190416012099387e-03
1.449663722723280651e-03
4.478978967883529179e-03
9.893126292641746256e-04
4.279793785264063462e-03
3.435815482936512878e-03
6.411006984099597295e-03
1.296956299171169325e-03
7.328611365704138479e-03
2.206081127707102199e-03
3.164225679667074468e-03
7.459010888417798388e-04
6.071799884416795128e-03
1.058682361185736293e-03
7.600532616234515360e-04
8.367686058191211446e-03
1.058007612347297999e-03
1.440327660586553701e-03
1.569252576776819161e-03
1.596178387055050951e-03
2.904345593517597933e-03
4.802023925434102496e-03
3.889916032108135368e-03
1.254074452818208785e-02
1.131393199417731095e-03
9.294533408668243998e-03
1.391195648664836707e-03
2.869419884733684107e-03
3.952756548371696120e-03
5.427096219636908664e-03
1.539782230065523012e-03
9.822181716193680023e-03
3.582843721669742680e-03
1.054619800783481321e-03
3.950827503400449435e-03
1.164175497457966679e-03
3.070753469265746771e-03
4.730629936341629316e-03
7.503315033876778971e-03
2.726205344821691374e-03
3.068893357401085778e-03
6.294505499766440623e-03
1.751847661350009648e-03
3.018232642036755824e-03
2.359125003904257237e-03
6.252352078640621008e-03
5.090401416915465299e-03
5.787533220892983679e-03
7.683255561056289915e-03
1.043618352274817886e-03
4.898167038692660333e-03
1.062843236547287781e-03
2.721690602679674095e-03
3.519021339079182915e-03
6.846009887155160220e-03
2.902397419815566561e-03
3.910176414858347778e-03
3.859828948063691832e-03
3.638195215186522564e-03
5.594676304674157247e-03
2.944939717952991913e-03
2.900930910542949548e-03
1.042536542959754137e-03
4.053370547046621260e-03
9.442756866039288960e-03
2.192150529884283935e-03
1.970556737624238209e-03
1.007715418533640210e-02
7.963225158377966115e-03
7.653565059209593369e-04
3.900983123578703922e-03
4.121230314196374679e-03
2.093105869927677689e-03
7.686410031154670280e-03
9.760232665465889620e-04
7.876671002266339913e-03
2.104712279364744348e-03
2.284501657391451151e-03
5.592860943137462071e-03
1.339175916715951587e-03
5.773437094414309891e-03
1.706345404304179282e-03
3.573536169253001358e-03
4.588871476485221514e-03
2.530585912173110175e-03
3.691347693173917342e-03
3.882347231018094813e-03
5.021636382285269741e-03
5.093460392927329737e-03
6.095726554798642886e-03
5.642643752881059717e-03
6.075326712854579002e-03
1.188893408925301848e-02
1.724267684774166871e-03
5.524905208925922663e-03
2.010411090130479177e-03
6.622230921369261052e-03
1.024707201064856089e-03
3.955035872180190891e-03
1.575482138228389900e-03
2.833204781424192038e-03
3.023472954014445706e-03
1.344390793903447534e-03
1.501288904523129502e-03
4.723106121515859360e-03
1.082822694760563528e-03
3.054645003221527141e-03
6.204203590587369088e-03
1.107010625381845770e-03
2.245107771856168482e-03
2.543414017228783856e-03
2.353382914672596995e-03
1.881554951619315809e-03
2.853138720815281883e-03
1.173559727732120675e-03
4.735884614922803749e-03
1.909583171936189315e-03
2.227509348024997622e-03
1.516001482102459627e-03
1.354974771584872275e-03
1.352590303076605998e-03
2.321281435006497529e-03
2.744467520363326214e-03
1.523770359588618893e-03
2.657172385289975885e-03
2.402348463453714538e-03
2.728484848305309449e-03
2.208064828962108192e-03
4.246657276061003954e-03
1.473244954506159297e-03
8.388644682659639109e-04
1.045324382720357612e-03
6.144713230226440774e-03
1.300349569842887626e-03
3.625564642059708308e-03
8.999897839527107096e-04
2.118882933285839119e-03
2.304521503267524356e-03
4.002671242895546738e-03
9.836464648699628360e-03
1.282934362165977877e-03
6.104606072423588228e-03
1.439378273213024742e-03
2.828268444145060675e-03
8.811639538754076090e-04
5.327313930418242638e-03
7.445166409613616487e-04
5.605532299543139300e-03
3.259095955867184063e-03
4.884061583451184373e-03
4.456444384073960513e-03
1.523659652017862352e-03
1.554317084751215966e-03
3.800816006371667347e-03
5.074814683642642904e-03
5.455489144288699910e-03
4.193773775029292078e-03
1.039785207518720191e-03
2.803672777425326914e-03
9.702337526026290132e-04
2.861647876511828111e-03
6.661958895639073265e-03
8.951064744012300015e-04
2.552746923278646947e-03
3.819420250101767441e-03
5.918422302664675880e-03
3.125660717282408105e-03
1.214620050349157591e-03
8.126740932560108698e-04
3.366275164704098186e-03
4.396083759463469826e-03
6.108378918621842034e-03
4.648799322653540504e-03
2.162466361323075667e-03
1.879705912508309977e-03
2.683316600882602182e-03
2.724667056931741067e-03
3.668636998882448836e-03
2.638676144450922099e-03
3.429544971883298748e-03
1.705731914577504702e-03
2.781079465494187136e-03
1.875873050537565576e-03
9.691326798805510994e-04
3.141614293742957947e-03
1.072670344741626699e-03
2.285069001816940077e-03
1.816949360923836602e-03
1.859843569693292670e-03
5.410964627815753256e-03
5.838407254258697748e-03
1.031446158609374431e-03
1.145071516596169944e-02
1.920198961132555619e-03
4.971178579469917938e-03
8.636142093869774447e-04
1.444616358920601702e-03
2.849085997693437747e-03
6.462528836671421750e-03
1.365571839895819012e-03
4.785528860624514193e-03
1.330779240571655295e-03
1.970620301213483593e-03
3.278060812690017020e-03
2.104829427734649684e-03
9.589449088917472233e-04
2.150506951708837117e-03
4.101975454573368422e-03
3.592687166855789392e-03
3.378702618853218591e-03
1.320778358195929831e-03
2.776531162724558705e-03
9.021973924162996318e-04
3.390636497023088742e-03
1.036782241273857211e-03
1.236968634424317082e-03
5.549022478162689807e-03
1.593378549200930938e-03
3.026003792990084821e-03
4.426522526376995385e-03
1.859438087688578553e-03
2.358832347810955760e-03
7.078374853414979434e-03
1.181809593469562800e-03
1.140058998120863304e-03
2.803536693939250816e-03
1.580131915732605006e-03
2.262331136228322697e-03
7.548717077948374462e-04
1.557994559441712619e-03
4.286708808875783379e-03
1.206910419659112943e-02
1.699815860380392068e-03
6.507451989479291939e-04
2.210007487223564389e-03
2.619442790103866485e-03
1.588022954472172871e-03
2.951952869012054465e-03
2.631896866086789414e-03
3.551459973083175535e-03
3.361141647093600273e-03
1.171579994029189322e-03
3.135729753093279004e-03
6.975985358227415481e-04
1.268589273925265371e-03
8.085593033043680933e-03
1.894789702945220066e-03
2.501861771798208432e-03
2.140052617153725620e-03
1.928324146672244803e-03
8.298293783792352191e-03
1.300885602345269038e-03
5.765456952168990755e-03
9.063894134284932206e-04
9.282176932136385712e-04
1.860325955641816895e-03
1.446790536161604145e-03
8.544104301532694495e-04
2.637168437197416788e-03
8.372931836515742215e-03
2.113072298227121944e-03
2.271764588550868099e-03
3.773096871337017384e-03
7.147255990474451516e-03
1.016679179807025322e-03
3.671509466770972018e-03
4.569823279395274045e-03
4.939019343514893835e-03
7.832694732282196107e-03
9.515024450502580517e-04
5.601186225493526814e-03
1.499860807494686346e-03
8.935267318799689981e-03
9.973861743454454781e-04
1.905220705205193507e-03
1.422004716610087392e-03
3.082987424906429626e-03
1.589380940849406676e-03
1.255093918445469511e-03
5.888966730413148186e-03
3.763841125997733489e-03
2.906909229820855110e-03
3.037191467444094999e-03
4.682268417717699686e-03
2.663909479360252776e-03
1.688634776565410773e-03
4.297364693494858459e-03
2.119380117055123542e-03
3.143045426565371260e-03
5.605444992767184657e-03
1.668672108188255180e-03
1.325446325606734373e-03
1.529400731984809558e-03
1.937940290506617869e-03
3.086909102453368799e-03
2.771693742428083407e-03
1.247195885943227405e-03
3.898112952232852483e-03
5.470299249900252916e-03
1.182478981750350547e-03
1.810520262252160234e-03
2.208430721902567614e-03
2.211132123314032798e-03
3.004576590609498929e-03
3.076872326337968828e-03
4.779692094288402922e-03
7.414328368570299475e-04
2.513227667265169590e-03
2.077724428708471478e-03
4.070014592034034914e-03
6.347622158761377989e-03
1.321036590830651156e-03
9.517245356878008614e-03
4.566130487661585434e-03
9.161610674255724757e-04
1.591693281500354421e-03
4.072249387722637858e-03
3.227353391261813392e-03
3.284286602910913445e-03
4.254993916360797455e-03
1.747654303126048095e-03
1.878456571217240311e-03
2.529312621814726152e-03
3.455868438678614228e-03
1.291951715974995821e-03
1.779186153013845827e-03
1.746270158932313561e-03
1.065111538394794988e-03
1.506781122899133150e-03
2.662628669464556491e-03
3.135479363497826934e-03
5.502771989790112769e-03
1.579661825574005642e-03
3.780423078456298519e-03
5.995957151854983992e-03
1.300235507404818528e-03
2.453326558516339979e-03
3.126728009128993194e-03
6.216123605968673291e-03
2.305042802700648773e-03
2.879887003293766980e-03
2.272480231551369124e-03
9.066513100965409647e-04
4.274664082937736607e-03
1.485254121255892568e-03
2.827384237856903071e-03
1.421635029452037466e-03
1.057309026746267294e-03
3.679054971785117398e-03
1.719975240004471698e-03
4.130621015331514823e-03
4.212896722949945397e-03
4.616355578762664467e-03
1.185424021448664702e-03
7.514712843812199365e-04
6.514853934355172363e-03
2.271556078567683271e-03
1.257473390189182017e-03
2.557141418693617291e-03
1.748466559843479253e-03
2.727544589838694963e-03
1.497739103955438977e-03
1.139249507876448526e-03
4.726485139234287182e-03
3.253721575820476154e-03
3.510231468975816022e-03
2.100462611661608938e-03
2.429056930311611351e-03
1.084424979478378027e-03
1.339984596361518121e-03
1.118596381582068807e-03
1.765661477770333462e-03
1.277461986559083476e-03
3.213330123054301476e-03
5.050573134018691152e-03
1.821501635752417183e-03
2.166736130817845975e-03
7.880219916255237420e-04
2.233766789345858952e-03
7.332825830024907593e-03
7.489473874287610805e-04
2.707501397162105031e-03
3.197365406798744186e-03
5.984722854711107924e-04
7.947691282793560704e-04
8.884587678621139097e-04
3.045580522483824857e-03
8.469899306731430754e-04
1.053292310797596587e-03
6.124220421703882415e-03
2.040752868720535455e-03
2.070661366135127975e-03
4.406730694445248030e-03


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
5.773670220077344872e-01
1.157189958306861916e-01
2.476698947573073573e-02
1.606003242570437986e-02
1.825078977936744201e-02
9.697654906334035596e-03
8.865343135619159487e-03
7.735687600807862434e-03
1.493453551669382887e-02
4.995660906864037715e-03
5.311784213399977327e-03
8.806300789049276850e-03
5.968552916708225187e-03
5.224382835952087571e-03
2.338072758784627645e-03
9.750662643773666538e-03
4.961079957239402510e-03
2.678560553140423624e-03
4.088805144402664349e-03
3.573722448675421999e-03
4.990824926407234387e-03
2.005882333213215764e-03
4.478978967883529179e-03
1.296956299171169325e-03
6.071799884416795128e-03
1.440327660586553701e-03
3.889916032108135368e-03
2.869419884733684107e-03
3.582843721669742680e-03
4.730629936341629316e-03
1.751847661350009648e-03
5.787533220892983679e-03
2.721690602679674095e-03
3.859828948063691832e-03
1.042536542959754137e-03
1.007715418533640210e-02
2.093105869927677689e-03
2.284501657391451151e-03
3.573536169253001358e-03
5.021636382285269741e-03
1.188893408925301848e-02
1.024707201064856089e-03
1.344390793903447534e-03
6.204203590587369088e-03
1.881554951619315809e-03
2.227509348024997622e-03
2.744467520363326214e-03
2.208064828962108192e-03
6.144713230226440774e-03
2.304521503267524356e-03
1.439378273213024742e-03
5.605532299543139300e-03
1.554317084751215966e-03
1.039785207518720191e-03
8.951064744012300015e-04
1.214620050349157591e-03
4.648799322653540504e-03
3.668636998882448836e-03
1.875873050537565576e-03
1.816949360923836602e-03
1.145071516596169944e-02
2.849085997693437747e-03
1.970620301213483593e-03
4.101975454573368422e-03
9.021973924162996318e-04
1.593378549200930938e-03
7.078374853414979434e-03
2.262331136228322697e-03
1.699815860380392068e-03
2.951952869012054465e-03
3.135729753093279004e-03
2.501861771798208432e-03
5.765456952168990755e-03
8.544104301532694495e-04
3.773096871337017384e-03
4.939019343514893835e-03
8.935267318799689981e-03
1.589380940849406676e-03
3.037191467444094999e-03
2.119380117055123542e-03
1.529400731984809558e-03
3.898112952232852483e-03
2.211132123314032798e-03
2.513227667265169590e-03
9.517245356878008614e-03
3.227353391261813392e-03
2.529312621814726152e-03
1.065111538394794988e-03
1.579661825574005642e-03
3.126728009128993194e-03
9.066513100965409647e-04
1.057309026746267294e-03
4.616355578762664467e-03
1.257473390189182017e-03
1.139249507876448526e-03
2.429056930311611351e-03
1.277461986559083476e-03
7.880219916255237420e-04
3.197365406798744186e-03
8.469899306731430754e-04
4.406730694445248030e-03


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/State.csv <==
-7.561787962913513184e-03
6.671287119388580322e-02
1.362195461988449097e-01
2.010860890150070190e-01
2.614713907241821289e-01
3.175566792488098145e-01
3.695442080497741699e-01
4.176507592201232910e-01
4.621031880378723145e-01
5.031324625015258789e-01
5.409700870513916016e-01
5.758433938026428223e-01
6.079735159873962402e-01
6.375720500946044922e-01
6.648394465446472168e-01
6.899642348289489746e-01
7.131216526031494141e-01
7.344751358032226562e-01
7.541737556457519531e-01
7.723553180694580078e-01
7.891448736190795898e-01
8.046576976776123047e-01
8.189978003501892090e-01
8.322607278823852539e-01
8.445324897766113281e-01
8.558909893035888672e-01
8.664087653160095215e-01
8.761503100395202637e-01
8.851749897003173828e-01
8.935376405715942383e-01
9.012873768806457520e-01
9.084692001342773438e-01
9.151260256767272949e-01
9.212955236434936523e-01
9.270126819610595703e-01
9.323101639747619629e-01
9.372189044952392578e-01
9.417656064033508301e-01
9.459769129753112793e-01
9.498761296272277832e-01
9.534855484962463379e-01
9.568254947662353516e-01
9.599152207374572754e-01
9.627730846405029297e-01
9.654148221015930176e-01
9.678566455841064453e-01
9.701117873191833496e-01
9.721950888633728027e-01
9.741169810295104980e-01
9.758921861648559570e-01
9.775288701057434082e-01
9.790373444557189941e-01
9.804279804229736328e-01
9.817095994949340820e-01
9.828897118568420410e-01
9.839758276939392090e-01
9.849757552146911621e-01
9.858949780464172363e-01
9.867405295372009277e-01
9.875183701515197754e-01
9.882332682609558105e-01
9.888888001441955566e-01
9.894917607307434082e-01
9.900452494621276855e-01
9.905539155006408691e-01
9.910202622413635254e-01
9.914487004280090332e-01
9.918418526649475098e-01
9.922024607658386230e-01
9.925337433815002441e-01
9.928385615348815918e-01
9.931175112724304199e-01
9.933741688728332520e-01
9.936099648475646973e-01
9.938268065452575684e-01
9.940263628959655762e-01
9.942101836204528809e-01
9.943792223930358887e-01
9.945352673530578613e-01
9.946793913841247559e-01
9.948126673698425293e-01
9.949354529380798340e-01
9.950501322746276855e-01
9.951558709144592285e-01
9.952542185783386230e-01
9.953462481498718262e-01
9.954319596290588379e-01
9.955121874809265137e-01
9.955875277519226074e-01
9.956582188606262207e-01
9.957239031791687012e-01
9.957863688468933105e-01
9.958459734916687012e-01
9.959021210670471191e-01
9.959555268287658691e-01
9.960054755210876465e-01
9.960538744926452637e-01
9.960998892784118652e-01
9.961444735527038574e-01
9.961860775947570801e-01
9.962272047996520996e-01
9.962658286094665527e-01
9.963032603263854980e-01
9.963399767875671387e-01
9.963741898536682129e-01
9.964078068733215332e-01
9.964405894279479980e-01
9.964715838432312012e-01
9.965019822120666504e-01
9.965315461158752441e-01
9.965597987174987793e-01
9.965872168540954590e-01
9.966133236885070801e-01
9.966396689414978027e-01
9.966648221015930176e-01
9.966883063316345215e-01
9.967107176780700684e-01
9.967333674430847168e-01
9.967544674873352051e-01
9.967752099037170410e-01
9.967944025993347168e-01
9.968135952949523926e-01
9.968321919441223145e-01
9.968491196632385254e-01
9.968653321266174316e-01
9.968810677528381348e-01
9.968957304954528809e-01
9.969097971916198730e-01
9.969227910041809082e-01
9.969349503517150879e-01
9.969467520713806152e-01
9.969578385353088379e-01
9.969674944877624512e-01
9.969773888587951660e-01
9.969859719276428223e-01
9.969932436943054199e-01
9.970005154609680176e-01
9.970065951347351074e-01
9.970123171806335449e-01
9.970173239707946777e-01
9.970222115516662598e-01
9.970259070396423340e-01
9.970281720161437988e-01
9.970300793647766113e-01
9.970313906669616699e-01
9.970327019691467285e-01
9.970327019691467285e-01
9.970330595970153809e-01
9.970315098762512207e-01
9.970304369926452637e-01
9.970291256904602051e-01
9.970261454582214355e-01
9.970234036445617676e-01
9.970199465751647949e-01
9.970158934593200684e-01
9.970125555992126465e-01
9.970075488090515137e-01
9.970023036003112793e-01
9.969974160194396973e-01
9.969912171363830566e-01
9.969854950904846191e-01
9.969792962074279785e-01
9.969720244407653809e-01
9.969653487205505371e-01
9.969589114189147949e-01
9.969515204429626465e-01
9.969431757926940918e-01
9.969361424446105957e-01
9.969287514686584473e-01
9.969208836555480957e-01
9.969131350517272949e-01
9.969046711921691895e-01
9.968971610069274902e-01
9.968890547752380371e-01
9.968804717063903809e-01
9.968727231025695801e-01
9.968647360801696777e-01
9.968566298484802246e-01
9.968485236167907715e-01
9.968404173851013184e-01
9.968332648277282715e-01
9.968256354331970215e-01
9.968178868293762207e-01
9.968109726905822754e-01
9.968031048774719238e-01
9.967963099479675293e-01
9.967897534370422363e-01
9.967830777168273926e-01
9.967768788337707520e-01
9.967703223228454590e-01
9.967653155326843262e-01
9.967592358589172363e-01
9.967538714408874512e-01
9.967489838600158691e-01
9.967446923255920410e-01
9.967393279075622559e-01
9.967352747917175293e-01
9.967314600944519043e-01
9.967276453971862793e-01
9.967243075370788574e-01
9.967219233512878418e-01
9.967187047004699707e-01
9.967163205146789551e-01
9.967145323753356934e-01
9.967123866081237793e-01
9.967114329338073730e-01
9.967109560966491699e-01
9.967096447944641113e-01
9.967092871665954590e-01
9.967095255851745605e-01
9.967097640037536621e-01
9.967105984687805176e-01
9.967110753059387207e-01
9.967126250267028809e-01
9.967141747474670410e-01
9.967154860496520996e-01
9.967178702354431152e-01
9.967203736305236816e-01
9.967232346534729004e-01
9.967259764671325684e-01
9.967294335365295410e-01
9.967328906059265137e-01
9.967363476753234863e-01
9.967398047447204590e-01
9.967437386512756348e-01
9.967480301856994629e-01
9.967522025108337402e-01
9.967568516731262207e-01
9.967618584632873535e-01
9.967667460441589355e-01
9.967711567878723145e-01
9.967765212059020996e-01
9.967806935310363770e-01
9.967862963676452637e-01
9.967916607856750488e-01
9.967967867851257324e-01
9.968016743659973145e-01
9.968071579933166504e-01
9.968122839927673340e-01
9.968171715736389160e-01
9.968215823173522949e-01
9.968273043632507324e-01
9.968324303627014160e-01
9.968367218971252441e-01
9.968410134315490723e-01
9.968454241752624512e-01
9.968497157096862793e-01
9.968532919883728027e-01
9.968577027320861816e-01
9.968612790107727051e-01
9.968648552894592285e-01
9.968680739402770996e-01
9.968705773353576660e-01
9.968726038932800293e-01
9.968749880790710449e-01
9.968765377998352051e-01
9.968778491020202637e-01
9.968789219856262207e-01
9.968798756599426270e-01
9.968793988227844238e-01
9.968789219856262207e-01
9.968784451484680176e-01
9.968774914741516113e-01
9.968758225440979004e-01
9.968739151954650879e-01
9.968712925910949707e-01
9.968679547309875488e-01
9.968648552894592285e-01
9.968606829643249512e-01
9.968566298484802246e-01
9.968513846397399902e-01
9.968457818031311035e-01
9.968392252922058105e-01
9.968333840370178223e-01
9.968259930610656738e-01
9.968178868293762207e-01
9.968101382255554199e-01
9.968019127845764160e-01
9.967922568321228027e-01
9.967830777168273926e-01
9.967722296714782715e-01
9.967618584632873535e-01
9.967505335807800293e-01
9.967387318611145020e-01
9.967269301414489746e-01
9.967136979103088379e-01
9.966999888420104980e-01
9.966872334480285645e-01
9.966725707054138184e-01
9.966575503349304199e-01
9.966425299644470215e-01
9.966271519660949707e-01
9.966105818748474121e-01
9.965941309928894043e-01
9.965766072273254395e-01
9.965588450431823730e-01
9.965402483940124512e-01
9.965204596519470215e-01
9.965012669563293457e-01
9.964801669120788574e-01
9.964584708213806152e-01
9.964367747306823730e-01
9.964130520820617676e-01
9.963886141777038574e-01
9.963627457618713379e-01
9.963359236717224121e-01
9.963069558143615723e-01
9.962772727012634277e-01
9.962443709373474121e-01
9.962101578712463379e-01
9.961726069450378418e-01
9.961335062980651855e-01
9.960903525352478027e-01
9.960442185401916504e-01
9.959934353828430176e-01
9.959389567375183105e-01
9.958792328834533691e-01
9.958140254020690918e-01
9.957422614097595215e-01
9.956638216972351074e-01
9.955771565437316895e-01
9.954826235771179199e-01
9.953778386116027832e-01
9.952620863914489746e-01
9.951346516609191895e-01
9.949941039085388184e-01
9.948386549949645996e-01
9.946672320365905762e-01
9.944770932197570801e-01
9.942678809165954590e-01
9.940358996391296387e-01
9.937800765037536621e-01
9.934976696968078613e-01
9.931864142417907715e-01
9.928429722785949707e-01
9.924648404121398926e-01
9.920476675033569336e-01
9.915890693664550781e-01
9.910841584205627441e-01
9.905295372009277344e-01
9.899203181266784668e-01
9.892519712448120117e-01
9.885188341140747070e-01
9.877152442932128906e-01
9.868357777595520020e-01
9.858734011650085449e-01
9.848218560218811035e-01
9.836730360984802246e-01
9.824196100234985352e-01
9.810523390769958496e-01
9.795628786087036133e-01
9.779410958290100098e-01
9.761774539947509766e-01
9.742597341537475586e-01
9.721767306327819824e-01
9.699156880378723145e-01
9.674636721611022949e-01
9.648050069808959961e-01
9.619252681732177734e-01
9.588083028793334961e-01
9.554350972175598145e-01
9.517879486083984375e-01
9.478463530540466309e-01
9.435880184173583984e-01
9.389898180961608887e-01
9.340260624885559082e-01
9.286695122718811035e-01
9.228903055191040039e-01
9.166562557220458984e-01
9.099325537681579590e-01
9.026804566383361816e-01
8.948583006858825684e-01
8.864204287528991699e-01
8.773158192634582520e-01
8.674897551536560059e-01
8.568797707557678223e-01
8.454204201698303223e-01
8.330360054969787598e-01
8.196445703506469727e-01
8.051553368568420410e-01
7.894695401191711426e-01
7.724754810333251953e-01
7.540540099143981934e-01
7.340727448463439941e-01
7.123870253562927246e-01
6.888428330421447754e-01
6.632706522941589355e-01
6.354929208755493164e-01
6.053152680397033691e-01
5.725415945053100586e-01
5.369658470153808594e-01
4.983733892440795898e-01
4.565491676330566406e-01
4.112839102745056152e-01
3.623665571212768555e-01
3.096049427986145020e-01
2.528181970119476318e-01
1.918459087610244751e-01
1.265550106763839722e-01
5.684025585651397705e-02
-1.736871898174285889e-02


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-7.561787962913513184e-03
2.614713907241821289e-01
4.621031880378723145e-01
6.079735159873962402e-01
7.131216526031494141e-01
7.891448736190795898e-01
8.445324897766113281e-01
8.851749897003173828e-01
9.151260256767272949e-01
9.372189044952392578e-01
9.534855484962463379e-01
9.654148221015930176e-01
9.741169810295104980e-01
9.804279804229736328e-01
9.849757552146911621e-01
9.882332682609558105e-01
9.905539155006408691e-01
9.922024607658386230e-01
9.933741688728332520e-01
9.942101836204528809e-01
9.948126673698425293e-01
9.952542185783386230e-01
9.955875277519226074e-01
9.958459734916687012e-01
9.960538744926452637e-01
9.962272047996520996e-01
9.963741898536682129e-01
9.965019822120666504e-01
9.966133236885070801e-01
9.967107176780700684e-01
9.967944025993347168e-01
9.968653321266174316e-01
9.969227910041809082e-01
9.969674944877624512e-01
9.970005154609680176e-01
9.970222115516662598e-01
9.970313906669616699e-01
9.970315098762512207e-01
9.970234036445617676e-01
9.970075488090515137e-01
9.969854950904846191e-01
9.969589114189147949e-01
9.969287514686584473e-01
9.968971610069274902e-01
9.968647360801696777e-01
9.968332648277282715e-01
9.968031048774719238e-01
9.967768788337707520e-01
9.967538714408874512e-01
9.967352747917175293e-01
9.967219233512878418e-01
9.967123866081237793e-01
9.967092871665954590e-01
9.967110753059387207e-01
9.967178702354431152e-01
9.967294335365295410e-01
9.967437386512756348e-01
9.967618584632873535e-01
9.967806935310363770e-01
9.968016743659973145e-01
9.968215823173522949e-01
9.968410134315490723e-01
9.968577027320861816e-01
9.968705773353576660e-01
9.968778491020202637e-01
9.968789219856262207e-01
9.968739151954650879e-01
9.968606829643249512e-01
9.968392252922058105e-01
9.968101382255554199e-01
9.967722296714782715e-01
9.967269301414489746e-01
9.966725707054138184e-01
9.966105818748474121e-01
9.965402483940124512e-01
9.964584708213806152e-01
9.963627457618713379e-01
9.962443709373474121e-01
9.960903525352478027e-01
9.958792328834533691e-01
9.955771565437316895e-01
9.951346516609191895e-01
9.944770932197570801e-01
9.934976696968078613e-01
9.920476675033569336e-01
9.899203181266784668e-01
9.868357777595520020e-01
9.824196100234985352e-01
9.761774539947509766e-01
9.674636721611022949e-01
9.554350972175598145e-01
9.389898180961608887e-01
9.166562557220458984e-01
8.864204287528991699e-01
8.454204201698303223e-01
7.894695401191711426e-01
7.123870253562927246e-01
6.053152680397033691e-01
4.565491676330566406e-01
2.528181970119476318e-01
-1.736871898174285889e-02


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
3.708567470312118530e-03,-2.627792535349726677e-03
9.979858994483947754e-03,3.397909691557288170e-03
1.501706894487142563e-02,8.159773424267768860e-03
1.978278160095214844e-02,1.281225308775901794e-02
2.412830479443073273e-02,1.727038994431495667e-02
2.785825170576572418e-02,2.133195474743843079e-02
3.069134801626205444e-02,2.463225089013576508e-02
3.339091688394546509e-02,2.773296833038330078e-02
3.591209277510643005e-02,3.056187555193901062e-02
3.825458511710166931e-02,3.325898200273513794e-02
4.056629911065101624e-02,3.585582226514816284e-02
4.281307011842727661e-02,3.811698779463768005e-02
4.503647610545158386e-02,4.027785733342170715e-02
4.726026952266693115e-02,4.248685762286186218e-02
4.959085956215858459e-02,4.533337801694869995e-02
5.181672796607017517e-02,4.767115414142608643e-02
5.402769893407821655e-02,4.992366954684257507e-02
5.621172487735748291e-02,5.198247730731964111e-02
5.840392410755157471e-02,5.418989434838294983e-02
6.060843169689178467e-02,5.649593472480773926e-02
6.280756741762161255e-02,5.884159356355667114e-02
6.500431895256042480e-02,6.115046888589859009e-02
6.712612509727478027e-02,6.327466666698455811e-02
6.926142424345016479e-02,6.527729332447052002e-02
7.142078131437301636e-02,6.766355782747268677e-02
7.357177883386611938e-02,6.980050355195999146e-02
7.568439096212387085e-02,7.198938727378845215e-02
7.776977121829986572e-02,7.410418987274169922e-02
7.989380508661270142e-02,7.641250640153884888e-02
8.202610909938812256e-02,7.867556810379028320e-02
8.416762202978134155e-02,8.114647865295410156e-02
8.625270426273345947e-02,8.315861225128173828e-02
8.836981654167175293e-02,8.539699763059616089e-02
9.049531072378158569e-02,8.772371709346771240e-02
9.255970269441604614e-02,8.987664431333541870e-02
9.458663314580917358e-02,9.175503253936767578e-02
9.663986414670944214e-02,9.402454644441604614e-02
9.871377795934677124e-02,9.626272320747375488e-02
1.007696762681007385e-01,9.845416992902755737e-02
1.028119847178459167e-01,1.005216911435127258e-01
1.048534959554672241e-01,1.027443781495094299e-01
1.068965792655944824e-01,1.047924757003784180e-01
1.088187918066978455e-01,1.065259352326393127e-01
1.107790097594261169e-01,1.082950234413146973e-01
1.127334088087081909e-01,1.100788563489913940e-01
1.146482452750205994e-01,1.117498651146888733e-01
1.165729761123657227e-01,1.137069016695022583e-01
1.185728237032890320e-01,1.157222315669059753e-01
1.205357462167739868e-01,1.176919192075729370e-01
1.223977431654930115e-01,1.195739507675170898e-01
1.243385151028633118e-01,1.215075254440307617e-01
1.262393444776535034e-01,1.232634335756301880e-01
1.281567364931106567e-01,1.251492351293563843e-01
1.300553828477859497e-01,1.269626319408416748e-01
1.319529712200164795e-01,1.288645416498184204e-01
1.338181495666503906e-01,1.307003647089004517e-01
1.357204765081405640e-01,1.327298134565353394e-01
1.375979930162429810e-01,1.347135454416275024e-01
1.395122110843658447e-01,1.367291808128356934e-01
1.413750052452087402e-01,1.386172026395797729e-01
1.431600898504257202e-01,1.405865699052810669e-01
1.450217217206954956e-01,1.424118727445602417e-01
1.468434035778045654e-01,1.441529244184494019e-01
1.487494409084320068e-01,1.463309079408645630e-01
1.505908966064453125e-01,1.482422202825546265e-01
1.524260789155960083e-01,1.499435305595397949e-01
1.541737169027328491e-01,1.513898074626922607e-01
1.559979617595672607e-01,1.532199978828430176e-01
1.578214764595031738e-01,1.550880074501037598e-01
1.596542298793792725e-01,1.569448113441467285e-01
1.614789664745330811e-01,1.586449891328811646e-01
1.631812453269958496e-01,1.600211709737777710e-01
1.649607270956039429e-01,1.617754399776458740e-01
1.667794883251190186e-01,1.637785732746124268e-01
1.685684472322463989e-01,1.656720787286758423e-01
1.703174114227294922e-01,1.674384474754333496e-01
1.720875501632690430e-01,1.692962199449539185e-01
1.738052666187286377e-01,1.709125339984893799e-01
1.755003333091735840e-01,1.725064963102340698e-01
1.772580891847610474e-01,1.741834133863449097e-01
1.789924651384353638e-01,1.757729798555374146e-01
1.806561797857284546e-01,1.772311776876449585e-01
1.823107749223709106e-01,1.787157505750656128e-01
1.840006262063980103e-01,1.804091334342956543e-01
1.856797039508819580e-01,1.821069121360778809e-01
1.873712837696075439e-01,1.836737394332885742e-01
1.890546381473541260e-01,1.853549480438232422e-01
1.907723695039749146e-01,1.870410442352294922e-01
1.924474686384201050e-01,1.887364536523818970e-01
1.941824853420257568e-01,1.907532215118408203e-01
1.958994716405868530e-01,1.924979537725448608e-01
1.975384205579757690e-01,1.941553801298141479e-01
1.992059946060180664e-01,1.959443837404251099e-01
2.008539140224456787e-01,1.976625025272369385e-01
2.024639695882797241e-01,1.992404758930206299e-01
2.041424810886383057e-01,2.010838091373443604e-01
2.057912945747375488e-01,2.027951776981353760e-01
2.074464559555053711e-01,2.045933455228805542e-01
2.090334445238113403e-01,2.063893675804138184e-01
2.106276899576187134e-01,2.079651355743408203e-01
2.121903151273727417e-01,2.095307111740112305e-01
2.137792855501174927e-01,2.111459970474243164e-01
2.154391258955001831e-01,2.127187848091125488e-01
2.170346975326538086e-01,2.144472748041152954e-01
2.186053991317749023e-01,2.159879207611083984e-01
2.201324403285980225e-01,2.173557877540588379e-01
2.216991782188415527e-01,2.189081311225891113e-01
2.233144193887710571e-01,2.204841375350952148e-01
2.248512059450149536e-01,2.218412458896636963e-01
2.264370769262313843e-01,2.235897183418273926e-01
2.279441952705383301e-01,2.250013202428817749e-01
2.294576019048690796e-01,2.265936434268951416e-01
2.310397028923034668e-01,2.280003428459167480e-01
2.325856834650039673e-01,2.295271903276443481e-01
2.341083139181137085e-01,2.310683429241180420e-01
2.356110215187072754e-01,2.324746996164321899e-01
2.371255904436111450e-01,2.340257167816162109e-01
2.386055737733840942e-01,2.354217320680618286e-01
2.399990558624267578e-01,2.368203550577163696e-01
2.414840012788772583e-01,2.381513416767120361e-01
2.429938316345214844e-01,2.397405654191970825e-01
2.444804906845092773e-01,2.412265986204147339e-01
2.460010200738906860e-01,2.429826706647872925e-01
2.474817782640457153e-01,2.443777471780776978e-01
2.489318102598190308e-01,2.458152920007705688e-01
2.503544688224792480e-01,2.472027540206909180e-01
2.517212331295013428e-01,2.484866380691528320e-01
2.531884908676147461e-01,2.499889880418777466e-01
2.545916140079498291e-01,2.515466213226318359e-01
2.560865581035614014e-01,2.531661391258239746e-01
2.575438916683197021e-01,2.544990479946136475e-01
2.589469850063323975e-01,2.558284997940063477e-01
2.603430151939392090e-01,2.571279108524322510e-01
2.617498934268951416e-01,2.585287392139434814e-01
2.631127834320068359e-01,2.596620619297027588e-01
2.645215690135955811e-01,2.609865367412567139e-01
2.659718096256256104e-01,2.626451551914215088e-01
2.673332393169403076e-01,2.641822099685668945e-01
2.687095403671264648e-01,2.656454443931579590e-01
2.701216340065002441e-01,2.672511339187622070e-01
2.714450955390930176e-01,2.684183716773986816e-01
2.727811932563781738e-01,2.697120308876037598e-01
2.741661369800567627e-01,2.710514962673187256e-01
2.755098044872283936e-01,2.722000479698181152e-01
2.768796682357788086e-01,2.735388576984405518e-01
2.782114446163177490e-01,2.752925455570220947e-01
2.795372009277343750e-01,2.766735553741455078e-01
2.808501124382019043e-01,2.779045403003692627e-01
2.821196615695953369e-01,2.792882919311523438e-01
2.834537923336029053e-01,2.806317806243896484e-01
2.847318649291992188e-01,2.818351089954376221e-01
2.860484421253204346e-01,2.831940054893493652e-01
2.873066961765289307e-01,2.844330072402954102e-01
2.886040508747100830e-01,2.856877446174621582e-01
2.899191975593566895e-01,2.869318127632141113e-01
2.912144362926483154e-01,2.882376909255981445e-01
2.925024926662445068e-01,2.895117998123168945e-01
2.937998473644256592e-01,2.907091081142425537e-01
2.951909601688385010e-01,2.921102344989776611e-01
2.964799106121063232e-01,2.934198677539825439e-01
2.977845668792724609e-01,2.948084473609924316e-01
2.990303337574005127e-01,2.958616018295288086e-01
3.002257347106933594e-01,2.967854142189025879e-01
3.014900386333465576e-01,2.981304824352264404e-01
3.027441203594207764e-01,2.993833124637603760e-01
3.039937317371368408e-01,3.007128536701202393e-01
3.053790926933288574e-01,3.024228811264038086e-01
3.065960705280303955e-01,3.036296963691711426e-01
3.077978491783142090e-01,3.048850595951080322e-01
3.090236783027648926e-01,3.059796392917633057e-01
3.102624118328094482e-01,3.071107268333435059e-01
3.115043044090270996e-01,3.084685504436492920e-01
3.126911520957946777e-01,3.096069097518920898e-01
3.138947784900665283e-01,3.109783828258514404e-01
3.150973618030548096e-01,3.122457861900329590e-01
3.163729608058929443e-01,3.135286867618560791e-01
3.175676465034484863e-01,3.147132992744445801e-01
3.187582790851593018e-01,3.158759474754333496e-01
3.200112283229827881e-01,3.173572719097137451e-01
3.211994469165802002e-01,3.185980021953582764e-01
3.223842680454254150e-01,3.195562660694122314e-01
3.235972821712493896e-01,3.207423090934753418e-01
3.247053325176239014e-01,3.216485381126403809e-01
3.258853256702423096e-01,3.228863775730133057e-01
3.269891440868377686e-01,3.244338631629943848e-01
3.281508684158325195e-01,3.255164623260498047e-01
3.293066024780273438e-01,3.266537487506866455e-01
3.305044770240783691e-01,3.279736936092376709e-01
3.315444290637969971e-01,3.288894891738891602e-01
3.326663970947265625e-01,3.298791944980621338e-01
3.338246047496795654e-01,3.312301635742187500e-01
3.349555432796478271e-01,3.323289155960083008e-01
3.360472023487091064e-01,3.333615362644195557e-01
3.371557891368865967e-01,3.344757556915283203e-01
3.382682800292968750e-01,3.355432748794555664e-01
3.393846452236175537e-01,3.366330564022064209e-01
3.404905200004577637e-01,3.376357257366180420e-01
3.415897488594055176e-01,3.389160931110382080e-01
3.426493704319000244e-01,3.399612903594970703e-01
3.437455296516418457e-01,3.410797417163848877e-01
3.448373377323150635e-01,3.421296477317810059e-01
3.459347188472747803e-01,3.432643711566925049e-01
3.470630347728729248e-01,3.445718586444854736e-01
3.481474220752716064e-01,3.456915020942687988e-01
3.492480218410491943e-01,3.469166457653045654e-01
3.502929210662841797e-01,3.478217422962188721e-01
3.513883352279663086e-01,3.489972651004791260e-01
3.525351583957672119e-01,3.503275513648986816e-01
3.536245822906494141e-01,3.514703512191772461e-01
3.547384440898895264e-01,3.525663614273071289e-01
3.558684289455413818e-01,3.538538813591003418e-01
3.569416999816894531e-01,3.548897504806518555e-01
3.579500615596771240e-01,3.559177219867706299e-01
3.589902818202972412e-01,3.569140136241912842e-01
3.600375056266784668e-01,3.579587340354919434e-01
3.610132634639739990e-01,3.588679432868957520e-01
3.620077371597290039e-01,3.595769405364990234e-01
3.630729019641876221e-01,3.606532216072082520e-01
3.640808165073394775e-01,3.618975281715393066e-01
3.650980889797210693e-01,3.629581928253173828e-01
3.660665154457092285e-01,3.639729619026184082e-01
3.670883476734161377e-01,3.650285005569458008e-01
3.681039214134216309e-01,3.659404814243316650e-01
3.691062927246093750e-01,3.669310212135314941e-01
3.700856566429138184e-01,3.679068088531494141e-01
3.710318505764007568e-01,3.689953386783599854e-01
3.720234036445617676e-01,3.700358569622039795e-01
3.730334639549255371e-01,3.710167109966278076e-01
3.740163743495941162e-01,3.720500767230987549e-01
3.750840127468109131e-01,3.733018934726715088e-01
3.760481476783752441e-01,3.743159770965576172e-01
3.770326375961303711e-01,3.750713169574737549e-01
3.779937922954559326e-01,3.761192262172698975e-01
3.789334595203399658e-01,3.771310746669769287e-01
3.798837959766387939e-01,3.779862821102142334e-01
3.808618485927581787e-01,3.789074122905731201e-01
3.818899691104888916e-01,3.796464502811431885e-01
3.828662931919097900e-01,3.805968761444091797e-01
3.838201165199279785e-01,3.814910948276519775e-01
3.847275972366333008e-01,3.824362456798553467e-01
3.856522142887115479e-01,3.835188150405883789e-01
3.866429924964904785e-01,3.843652009963989258e-01
3.875645697116851807e-01,3.854418396949768066e-01
3.884636759757995605e-01,3.863384425640106201e-01
3.893712759017944336e-01,3.871663510799407959e-01
3.902046382427215576e-01,3.879490494728088379e-01
3.911410272121429443e-01,3.887792825698852539e-01
3.920253217220306396e-01,3.895370364189147949e-01
3.928229212760925293e-01,3.902172446250915527e-01
3.937237858772277832e-01,3.908186554908752441e-01
3.946214914321899414e-01,3.917867243289947510e-01
3.955464661121368408e-01,3.928146064281463623e-01
3.963583707809448242e-01,3.938488364219665527e-01
3.972078263759613037e-01,3.946385383605957031e-01
3.980887234210968018e-01,3.955734074115753174e-01
3.989500701427459717e-01,3.962891399860382080e-01
3.997968733310699463e-01,3.970020711421966553e-01
4.006381034851074219e-01,3.977130949497222900e-01
4.015234410762786865e-01,3.987265527248382568e-01
4.023556709289550781e-01,3.997105956077575684e-01
4.032594263553619385e-01,4.007017016410827637e-01
4.041503369808197021e-01,4.016674458980560303e-01
4.050599336624145508e-01,4.025743901729583740e-01
4.059908986091613770e-01,4.032769501209259033e-01
4.068533182144165039e-01,4.041260778903961182e-01
4.077241718769073486e-01,4.051560461521148682e-01
4.085580110549926758e-01,4.059216976165771484e-01
4.094644188880920410e-01,4.070241749286651611e-01
4.103323519229888916e-01,4.079375267028808594e-01
4.111540019512176514e-01,4.087832272052764893e-01
4.119905233383178711e-01,4.096651077270507812e-01
4.129126667976379395e-01,4.106096923351287842e-01
4.137641489505767822e-01,4.115877151489257812e-01
4.145676493644714355e-01,4.122975766658782959e-01
4.154297709465026855e-01,4.132722318172454834e-01
4.162196516990661621e-01,4.141348600387573242e-01
4.170717000961303711e-01,4.148922860622406006e-01
4.178876280784606934e-01,4.160564839839935303e-01
4.187092185020446777e-01,4.168299138545989990e-01
4.195680320262908936e-01,4.175217151641845703e-01
4.203813672065734863e-01,4.185231924057006836e-01
4.211712479591369629e-01,4.193939268589019775e-01
4.220782816410064697e-01,4.204837679862976074e-01
4.228540956974029541e-01,4.212550520896911621e-01
4.236015975475311279e-01,4.219934940338134766e-01
4.243576824665069580e-01,4.224827885627746582e-01
4.251483976840972900e-01,4.233539402484893799e-01
4.259909391403198242e-01,4.241672456264495850e-01
4.267591536045074463e-01,4.250511825084686279e-01
4.275288283824920654e-01,4.257193207740783691e-01
4.282420277595520020e-01,4.264999628067016602e-01
4.290426969528198242e-01,4.273348748683929443e-01
4.298002421855926514e-01,4.282666444778442383e-01
4.305337071418762207e-01,4.289559423923492432e-01
4.312963187694549561e-01,4.298273026943206787e-01
4.320692121982574463e-01,4.307000041007995605e-01
4.328373372554779053e-01,4.315254092216491699e-01
4.336174726486206055e-01,4.323266446590423584e-01
4.344247579574584961e-01,4.334585070610046387e-01
4.351762533187866211e-01,4.343082904815673828e-01
4.359989166259765625e-01,4.350422322750091553e-01
4.366486370563507080e-01,4.356996119022369385e-01
4.374012053012847900e-01,4.363238215446472168e-01
4.381691515445709229e-01,4.370878040790557861e-01
4.389186501502990723e-01,4.378068745136260986e-01
4.396589100360870361e-01,4.384128451347351074e-01
4.404210150241851807e-01,4.393015801906585693e-01
4.411964714527130127e-01,4.401829838752746582e-01
4.418932497501373291e-01,4.409173727035522461e-01
4.426275193691253662e-01,4.417365491390228271e-01
4.434113502502441406e-01,4.430194795131683350e-01
4.441230595111846924e-01,4.437585771083831787e-01
4.449322223663330078e-01,4.447978138923645020e-01
4.456733465194702148e-01,4.454749822616577148e-01
4.464013278484344482e-01,4.460696578025817871e-01
4.470475018024444580e-01,4.467588663101196289e-01
4.477613568305969238e-01,4.473828375339508057e-01
4.484609663486480713e-01,4.480733573436737061e-01
4.491779208183288574e-01,4.488655328750610352e-01
4.499137699604034424e-01,4.495421350002288818e-01
4.506087601184844971e-01,4.502595067024230957e-01
4.513779878616333008e-01,4.509312510490417480e-01
4.521144032478332520e-01,4.516647160053253174e-01
4.527557790279388428e-01,4.521954357624053955e-01
4.533004760742187500e-01,4.528410434722900391e-01
4.540255367755889893e-01,4.535339176654815674e-01
4.547019600868225098e-01,4.541179239749908447e-01
4.553983211517333984e-01,4.548375904560089111e-01
4.560878872871398926e-01,4.555432796478271484e-01
4.568033814430236816e-01,4.563711583614349365e-01
4.574252963066101074e-01,4.567149877548217773e-01
4.581213295459747314e-01,4.574517607688903809e-01
4.588051736354827881e-01,4.582183957099914551e-01
4.594690799713134766e-01,4.589625000953674316e-01
4.601440131664276123e-01,4.596307277679443359e-01
4.608069360256195068e-01,4.604084491729736328e-01
4.614535272121429443e-01,4.613945186138153076e-01
4.620926380157470703e-01,4.620831012725830078e-01
4.626952707767486572e-01,4.626597464084625244e-01
4.633655846118927002e-01,4.634115695953369141e-01
4.640537798404693604e-01,4.639957845211029053e-01
4.646793603897094727e-01,4.645484685897827148e-01
4.653036594390869141e-01,4.652935266494750977e-01
4.659219384193420410e-01,4.660017192363739014e-01
4.665391147136688232e-01,4.666970372200012207e-01
4.671672284603118896e-01,4.672650396823883057e-01
4.678039252758026123e-01,4.679122865200042725e-01
4.684591293334960938e-01,4.681481420993804932e-01
4.691355228424072266e-01,4.687155783176422119e-01
4.697663784027099609e-01,4.693568050861358643e-01
4.703493118286132812e-01,4.699457883834838867e-01
4.709688127040863037e-01,4.705768525600433350e-01
4.716352522373199463e-01,4.712471365928649902e-01
4.722723364830017090e-01,4.719060659408569336e-01
4.728929400444030762e-01,4.724963009357452393e-01
4.736160933971405029e-01,4.732417166233062744e-01
4.742257595062255859e-01,4.739494919776916504e-01
4.748376011848449707e-01,4.745942354202270508e-01
4.754132330417633057e-01,4.751408100128173828e-01
4.760078191757202148e-01,4.756580293178558350e-01
4.765975177288055420e-01,4.762689173221588135e-01
4.771789014339447021e-01,4.766448736190795898e-01
4.777749180793762207e-01,4.772002100944519043e-01
4.783652126789093018e-01,4.779833555221557617e-01
4.789842665195465088e-01,4.785492122173309326e-01
4.795457124710083008e-01,4.788212776184082031e-01
4.801012575626373291e-01,4.793330132961273193e-01
4.806222319602966309e-01,4.800072908401489258e-01
4.813231527805328369e-01,4.806156754493713379e-01
4.819556474685668945e-01,4.815616011619567871e-01
4.825164079666137695e-01,4.822123050689697266e-01
4.829799532890319824e-01,4.829925298690795898e-01
4.835523664951324463e-01,4.835576713085174561e-01
4.840923547744750977e-01,4.840544462203979492e-01
4.846594929695129395e-01,4.846263527870178223e-01
4.851929247379302979e-01,4.849989712238311768e-01
4.857582449913024902e-01,4.855272173881530762e-01
4.863678514957427979e-01,4.860358834266662598e-01
4.869496822357177734e-01,4.865452349185943604e-01
4.874355494976043701e-01,4.869818389415740967e-01
4.879701137542724609e-01,4.875420033931732178e-01
4.885614216327667236e-01,4.881450533866882324e-01
4.891017675399780273e-01,4.887065291404724121e-01
4.897060394287109375e-01,4.892877340316772461e-01
4.902643561363220215e-01,4.898423552513122559e-01
4.907542467117309570e-01,4.904484152793884277e-01
4.912867546081542969e-01,4.909898638725280762e-01
4.918654561042785645e-01,4.916021525859832764e-01
4.924076497554779053e-01,4.921208322048187256e-01
4.928989112377166748e-01,4.927823841571807861e-01
4.934369623661041260e-01,4.934230446815490723e-01
4.939869344234466553e-01,4.938752651214599609e-01
4.945365190505981445e-01,4.946782886981964111e-01
4.950518608093261719e-01,4.952394366264343262e-01
4.956088364124298096e-01,4.958922564983367920e-01
4.960644841194152832e-01,4.963573515415191650e-01
4.965819120407104492e-01,4.968835413455963135e-01
4.970466196537017822e-01,4.974047541618347168e-01
4.975396692752838135e-01,4.980210065841674805e-01
4.980023801326751709e-01,4.985380172729492188e-01
4.985141456127166748e-01,4.990024864673614502e-01
4.991178810596466064e-01,4.994010031223297119e-01
4.996626973152160645e-01,5.001441240310668945e-01
5.001721978187561035e-01,5.006794333457946777e-01
5.006430745124816895e-01,5.010231733322143555e-01
5.012108087539672852e-01,5.015761852264404297e-01
5.017575621604919434e-01,5.021409392356872559e-01
5.022370815277099609e-01,5.027318596839904785e-01
5.027085542678833008e-01,5.030515193939208984e-01
5.031049251556396484e-01,5.033063292503356934e-01
5.035704374313354492e-01,5.037793517112731934e-01
5.040661692619323730e-01,5.042007565498352051e-01
5.045270323753356934e-01,5.043170452117919922e-01
5.050208568572998047e-01,5.048573017120361328e-01
5.054432153701782227e-01,5.051643252372741699e-01
5.059432983398437500e-01,5.056881308555603027e-01
5.064278841018676758e-01,5.060744285583496094e-01
5.069122910499572754e-01,5.065728425979614258e-01
5.074070692062377930e-01,5.069457888603210449e-01
5.079020261764526367e-01,5.074011087417602539e-01
5.083294510841369629e-01,5.078549385070800781e-01
5.088255405426025391e-01,5.084679722785949707e-01
5.092663764953613281e-01,5.087975859642028809e-01
5.097509026527404785e-01,5.092889666557312012e-01
5.102768540382385254e-01,5.097274184226989746e-01
5.107808113098144531e-01,5.098230838775634766e-01
5.112969875335693359e-01,5.103005766868591309e-01
5.117872357368469238e-01,5.110249519348144531e-01
5.122592449188232422e-01,5.115285515785217285e-01
5.127550959587097168e-01,5.119969844818115234e-01
5.132061243057250977e-01,5.124712586402893066e-01
5.136246085166931152e-01,5.128961801528930664e-01
5.140445828437805176e-01,5.133042335510253906e-01
5.145199894905090332e-01,5.136172771453857422e-01
5.150533318519592285e-01,5.141327977180480957e-01
5.155441761016845703e-01,5.145503282546997070e-01
5.159732699394226074e-01,5.146608352661132812e-01
5.164423584938049316e-01,5.151655673980712891e-01
5.169398188591003418e-01,5.156559348106384277e-01
5.173938870429992676e-01,5.162719488143920898e-01
5.179127454757690430e-01,5.170022249221801758e-01
5.183359384536743164e-01,5.173719525337219238e-01
5.187616944313049316e-01,5.178212523460388184e-01
5.191866159439086914e-01,5.183733701705932617e-01
5.196037888526916504e-01,5.187371969223022461e-01
5.200625061988830566e-01,5.191816687583923340e-01
5.204197168350219727e-01,5.196680426597595215e-01
5.208454132080078125e-01,5.201036930084228516e-01
5.211918950080871582e-01,5.201722383499145508e-01
5.216197967529296875e-01,5.207023024559020996e-01
5.220332741737365723e-01,5.211413502693176270e-01
5.225217342376708984e-01,5.210712552070617676e-01
5.229464173316955566e-01,5.214847922325134277e-01
5.233725309371948242e-01,5.219504237174987793e-01
5.237753391265869141e-01,5.223087668418884277e-01
5.241957902908325195e-01,5.227254033088684082e-01
5.246190428733825684e-01,5.230672359466552734e-01
5.250703096389770508e-01,5.237642526626586914e-01
5.254582166671752930e-01,5.241199135780334473e-01
5.258322954177856445e-01,5.244827866554260254e-01
5.261968970298767090e-01,5.249722599983215332e-01
5.266024470329284668e-01,5.254593491554260254e-01
5.270064473152160645e-01,5.255976915359497070e-01
5.273721218109130859e-01,5.258597731590270996e-01
5.277287960052490234e-01,5.262854099273681641e-01
5.281133651733398438e-01,5.267478227615356445e-01
5.284779667854309082e-01,5.270303487777709961e-01
5.288830995559692383e-01,5.274100303649902344e-01
5.293375253677368164e-01,5.277319550514221191e-01
5.297209024429321289e-01,5.281181931495666504e-01
5.301209688186645508e-01,5.285776853561401367e-01
5.306361913681030273e-01,5.294339656829833984e-01
5.310814976692199707e-01,5.297945141792297363e-01
5.314663052558898926e-01,5.301998853683471680e-01
5.317549109458923340e-01,5.305924415588378906e-01
5.321475267410278320e-01,5.309749841690063477e-01
5.325819849967956543e-01,5.314930677413940430e-01
5.329633951187133789e-01,5.318589210510253906e-01
5.333030819892883301e-01,5.324068069458007812e-01
5.337482690811157227e-01,5.325652956962585449e-01
5.341833829879760742e-01,5.331479310989379883e-01
5.344836115837097168e-01,5.333024859428405762e-01
5.348939895629882812e-01,5.335299372673034668e-01
5.352602601051330566e-01,5.338403582572937012e-01
5.355665683746337891e-01,5.341917872428894043e-01
5.359628796577453613e-01,5.346594452857971191e-01
5.362464785575866699e-01,5.351143479347229004e-01
5.366261005401611328e-01,5.354672670364379883e-01
5.369452834129333496e-01,5.356941223144531250e-01
5.372659564018249512e-01,5.359457135200500488e-01
5.375837683677673340e-01,5.361264348030090332e-01
5.379697680473327637e-01,5.364615917205810547e-01
5.383657813072204590e-01,5.368750691413879395e-01
5.386721491813659668e-01,5.372598767280578613e-01
5.390111207962036133e-01,5.376672148704528809e-01
5.393368005752563477e-01,5.380833148956298828e-01
5.396893024444580078e-01,5.384444594383239746e-01
5.401279330253601074e-01,5.388790369033813477e-01
5.404717922210693359e-01,5.392370223999023438e-01
5.407671928405761719e-01,5.393078327178955078e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
3.708567470312118530e-03,-2.627792535349726677e-03
2.785825170576572418e-02,2.133195474743843079e-02
4.056629911065101624e-02,3.585582226514816284e-02
5.181672796607017517e-02,4.767115414142608643e-02
6.280756741762161255e-02,5.884159356355667114e-02
7.357177883386611938e-02,6.980050355195999146e-02
8.416762202978134155e-02,8.114647865295410156e-02
9.458663314580917358e-02,9.175503253936767578e-02
1.048534959554672241e-01,1.027443781495094299e-01
1.146482452750205994e-01,1.117498651146888733e-01
1.243385151028633118e-01,1.215075254440307617e-01
1.338181495666503906e-01,1.307003647089004517e-01
1.431600898504257202e-01,1.405865699052810669e-01
1.524260789155960083e-01,1.499435305595397949e-01
1.614789664745330811e-01,1.586449891328811646e-01
1.703174114227294922e-01,1.674384474754333496e-01
1.789924651384353638e-01,1.757729798555374146e-01
1.873712837696075439e-01,1.836737394332885742e-01
1.958994716405868530e-01,1.924979537725448608e-01
2.041424810886383057e-01,2.010838091373443604e-01
2.121903151273727417e-01,2.095307111740112305e-01
2.201324403285980225e-01,2.173557877540588379e-01
2.279441952705383301e-01,2.250013202428817749e-01
2.356110215187072754e-01,2.324746996164321899e-01
2.429938316345214844e-01,2.397405654191970825e-01
2.503544688224792480e-01,2.472027540206909180e-01
2.575438916683197021e-01,2.544990479946136475e-01
2.645215690135955811e-01,2.609865367412567139e-01
2.714450955390930176e-01,2.684183716773986816e-01
2.782114446163177490e-01,2.752925455570220947e-01
2.847318649291992188e-01,2.818351089954376221e-01
2.912144362926483154e-01,2.882376909255981445e-01
2.977845668792724609e-01,2.948084473609924316e-01
3.039937317371368408e-01,3.007128536701202393e-01
3.102624118328094482e-01,3.071107268333435059e-01
3.163729608058929443e-01,3.135286867618560791e-01
3.223842680454254150e-01,3.195562660694122314e-01
3.281508684158325195e-01,3.255164623260498047e-01
3.338246047496795654e-01,3.312301635742187500e-01
3.393846452236175537e-01,3.366330564022064209e-01
3.448373377323150635e-01,3.421296477317810059e-01
3.502929210662841797e-01,3.478217422962188721e-01
3.558684289455413818e-01,3.538538813591003418e-01
3.610132634639739990e-01,3.588679432868957520e-01
3.660665154457092285e-01,3.639729619026184082e-01
3.710318505764007568e-01,3.689953386783599854e-01
3.760481476783752441e-01,3.743159770965576172e-01
3.808618485927581787e-01,3.789074122905731201e-01
3.856522142887115479e-01,3.835188150405883789e-01
3.902046382427215576e-01,3.879490494728088379e-01
3.946214914321899414e-01,3.917867243289947510e-01
3.989500701427459717e-01,3.962891399860382080e-01
4.032594263553619385e-01,4.007017016410827637e-01
4.077241718769073486e-01,4.051560461521148682e-01
4.119905233383178711e-01,4.096651077270507812e-01
4.162196516990661621e-01,4.141348600387573242e-01
4.203813672065734863e-01,4.185231924057006836e-01
4.243576824665069580e-01,4.224827885627746582e-01
4.282420277595520020e-01,4.264999628067016602e-01
4.320692121982574463e-01,4.307000041007995605e-01
4.359989166259765625e-01,4.350422322750091553e-01
4.396589100360870361e-01,4.384128451347351074e-01
4.434113502502441406e-01,4.430194795131683350e-01
4.470475018024444580e-01,4.467588663101196289e-01
4.506087601184844971e-01,4.502595067024230957e-01
4.540255367755889893e-01,4.535339176654815674e-01
4.574252963066101074e-01,4.567149877548217773e-01
4.608069360256195068e-01,4.604084491729736328e-01
4.640537798404693604e-01,4.639957845211029053e-01
4.671672284603118896e-01,4.672650396823883057e-01
4.703493118286132812e-01,4.699457883834838867e-01
4.736160933971405029e-01,4.732417166233062744e-01
4.765975177288055420e-01,4.762689173221588135e-01
4.795457124710083008e-01,4.788212776184082031e-01
4.825164079666137695e-01,4.822123050689697266e-01
4.851929247379302979e-01,4.849989712238311768e-01
4.879701137542724609e-01,4.875420033931732178e-01
4.907542467117309570e-01,4.904484152793884277e-01
4.934369623661041260e-01,4.934230446815490723e-01
4.960644841194152832e-01,4.963573515415191650e-01
4.985141456127166748e-01,4.990024864673614502e-01
5.012108087539672852e-01,5.015761852264404297e-01
5.035704374313354492e-01,5.037793517112731934e-01
5.059432983398437500e-01,5.056881308555603027e-01
5.083294510841369629e-01,5.078549385070800781e-01
5.107808113098144531e-01,5.098230838775634766e-01
5.132061243057250977e-01,5.124712586402893066e-01
5.155441761016845703e-01,5.145503282546997070e-01
5.179127454757690430e-01,5.170022249221801758e-01
5.200625061988830566e-01,5.191816687583923340e-01
5.220332741737365723e-01,5.211413502693176270e-01
5.241957902908325195e-01,5.227254033088684082e-01
5.261968970298767090e-01,5.249722599983215332e-01
5.281133651733398438e-01,5.267478227615356445e-01
5.301209688186645508e-01,5.285776853561401367e-01
5.321475267410278320e-01,5.309749841690063477e-01
5.341833829879760742e-01,5.331479310989379883e-01
5.359628796577453613e-01,5.346594452857971191e-01
5.375837683677673340e-01,5.361264348030090332e-01
5.393368005752563477e-01,5.380833148956298828e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Error.csv <==
7.363921805624888961e-01
1.322495827213510389e-01
1.488472974631650514e-01
1.413532304045123089e-01
1.290957361696910277e-01
1.000243165041854454e-01
7.222665254086549358e-02
6.092208294710549366e-02
4.468842192919730144e-02
3.712425332684592127e-02
3.961420250539757215e-02
3.557888666824896018e-02
3.524454743274572921e-02
3.667833641663763994e-02
4.851343357065464323e-02
3.958425944834585708e-02
3.869157221027767768e-02
3.628636821215775604e-02
3.835948494874867609e-02
3.997966826527400014e-02
4.050044844363228508e-02
4.018727408330951406e-02
3.691103011301960501e-02
3.588005383367185580e-02
4.102830739259916842e-02
3.773806772385485814e-02
3.797974541659331071e-02
3.683232321579352209e-02
3.982546272038284263e-02
3.937132412033742673e-02
4.252036689793149693e-02
3.581333584284523280e-02
3.925014506973018014e-02
4.047285155465272372e-02
3.743001726557581427e-02
3.391247952344312450e-02
3.886502381042952065e-02
3.892038259673029355e-02
3.809713565359402337e-02
3.649195036054773272e-02
3.844636045126329643e-02
3.641359831393506385e-02
3.157200108270272892e-02
3.225948732490292736e-02
3.239400694768854866e-02
3.106386259791142981e-02
3.394357629906515073e-02
3.545896430234730251e-02
3.470423131001090788e-02
3.255085339523699356e-02
3.410393435628450431e-02
3.180155740698963063e-02
3.334497233856525966e-02
3.238556799082616122e-02
3.339152697549589710e-02
3.225425696449734508e-02
3.495928526133983832e-02
3.417651691276969717e-02
3.493994982817762163e-02
3.298809287642189003e-02
3.301268843662783642e-02
3.238753127312729574e-02
3.102489367756678176e-02
3.749979717759666792e-02
3.319393544635094312e-02
3.085265248981734765e-02
2.784520071852698495e-02
3.216727253759097543e-02
3.270685602861977265e-02
3.271052359281856337e-02
3.100450798242982559e-02
2.702085591192861583e-02
3.095753086855568270e-02
3.454536284752986880e-02
3.282008825971101384e-02
3.086330874335563301e-02
3.225593159238299840e-02
2.893132563077617861e-02
2.831310539184760805e-02
3.013939364154399198e-02
2.894048855662655420e-02
2.700836332094638456e-02
2.712612554564525560e-02
2.959916228262607016e-02
2.952546105245698604e-02
2.842463243402499479e-02
2.952900928722656734e-02
3.005377791243426036e-02
2.945388938390511302e-02
3.442879914827778887e-02
3.091281336749397007e-02
2.883558426194421723e-02
3.079947158517748126e-02
2.976949756225280921e-02
2.776526727239788522e-02
3.184749866291466946e-02
2.982466252869753892e-02
3.133625861969789594e-02
2.983779938831309861e-02
2.767114484122825888e-02
2.716083792383671910e-02
2.816898428768647641e-02
2.886491689218956616e-02
2.957006044242508486e-02
2.719840256973813861e-02
2.501374495869264705e-02
2.737557493743127124e-02
2.836138104707632002e-02
2.511575352706797021e-02
3.005837688056009482e-02
2.532746498899503956e-02
2.728216316889557624e-02
2.697079210843073352e-02
2.708786938858736767e-02
2.697019902948628867e-02
2.541723021843903668e-02
2.703835393762989495e-02
2.498560384188341574e-02
2.431435104173425982e-02
2.447134751192735214e-02
2.755492960534627542e-02
2.609723888198939648e-02
2.967497916624618759e-02
2.514863116325390460e-02
2.525002322653996725e-02
2.450401005815885241e-02
2.281916200115309545e-02
2.628031398355646503e-02
2.608969437857117449e-02
2.807398834677579322e-02
2.441497187587458526e-02
2.380267942479051199e-02
2.337459066681597114e-02
2.449504925480483833e-02
2.172826306192790491e-02
2.386199457623559839e-02
2.819311732095556786e-02
2.547460219182195659e-02
2.498948739267963307e-02
2.719613214365109929e-02
2.157617742600762348e-02
2.284335563998275351e-02
2.398709110482468918e-02
2.144320166211469494e-02
2.375850414366335872e-02
2.829560790111572063e-02
2.362875160754607240e-02
2.188406419349414600e-02
2.309845577669266195e-02
2.352509229746174713e-02
2.133476354662459940e-02
2.350398303595580690e-02
2.168261674611837025e-02
2.225415760687612932e-02
2.237051836502181729e-02
2.284758698804651225e-02
2.240112167405178267e-02
2.175416538343805453e-02
2.593697916945070236e-02
2.292164716236770247e-02
2.398889896370871855e-02
1.991426416933975846e-02
1.852861574170828335e-02
2.300397611841127621e-02
2.199366972876164866e-02
2.267465168468793188e-02
2.981953664091129344e-02
2.105465876706498832e-02
2.133984545605775718e-02
2.015885048285524783e-02
2.062808794716772948e-02
2.310747429976128808e-02
2.014386104594249188e-02
2.282410364698184840e-02
2.171296200691733014e-02
2.303905571474182054e-02
2.078134046077718955e-02
2.049082252954635003e-02
2.491040194436613259e-02
2.125208179349886983e-02
1.866250812078895302e-02
2.111042500419808496e-02
1.752196209385342360e-02
2.136677465720116312e-02
2.364780089641988631e-02
1.951509256077581939e-02
2.004997351176693310e-02
2.266743478547224994e-02
1.698066607338503953e-02
1.813409166149439200e-02
2.258308218266007195e-02
1.941172810298054038e-02
1.897316541370686754e-02
1.937110768719737738e-02
1.875263379757564908e-02
1.925122096151003423e-02
1.823730626496374366e-02
2.119229332949785355e-02
1.808508562850579329e-02
1.936702604442337022e-02
1.879142775760619943e-02
1.962219579566234356e-02
2.175778096347290302e-02
1.929024388087538511e-02
2.076425139220762842e-02
1.684162124339003141e-02
2.019178873940699268e-02
2.302406896070932282e-02
1.977179698851773762e-02
1.974865316230798792e-02
2.203954216524817850e-02
1.853322608078011857e-02
1.763865058163330626e-02
1.775464346151314071e-02
1.831355576021594100e-02
1.639420977086657877e-02
1.506415931537564978e-02
1.898538609077056113e-02
2.009265941455731785e-02
1.820639357169197628e-02
1.718220642149925759e-02
1.825616408031784446e-02
1.670036148867955206e-02
1.738629731483275556e-02
1.695613800048309874e-02
1.770166463463391376e-02
1.783046364336341588e-02
1.801323264687318404e-02
1.766060417578514327e-02
2.106635015473393158e-02
1.726758679720600403e-02
1.498833685657965237e-02
1.759268517942563781e-02
1.701651410044794505e-02
1.561749657822954739e-02
1.655887651278270881e-02
1.546134730139900673e-02
1.692203969338900577e-02
1.605052800475757768e-02
1.597006801930532863e-02
1.765872467780708888e-02
1.619655679950350244e-02
1.757645199170207451e-02
1.549362040125368441e-02
1.497912074394830602e-02
1.412944142241379618e-02
1.522467285464737530e-02
1.408752647933700884e-02
1.306254135211631397e-02
1.320077754232623288e-02
1.630435115861346429e-02
1.735725074378157567e-02
1.617359260551637368e-02
1.408069796374194875e-02
1.579386242498456369e-02
1.357864224618821579e-02
1.349974279099164405e-02
1.336391928058221039e-02
1.682096012568383772e-02
1.585856360220428210e-02
1.686082933568697206e-02
1.645206329396808193e-02
1.616070058573144605e-02
1.434341666822818231e-02
1.497996986810454408e-02
1.687601116593623329e-02
1.370307849404044792e-02
1.823551133890705458e-02
1.570984125916257551e-02
1.435920933531417698e-02
1.501637615363421961e-02
1.736365427773525760e-02
1.612782417936957022e-02
1.300572246274487101e-02
1.648669075426295594e-02
1.429815647590671271e-02
1.406225958337575799e-02
1.835910313291931259e-02
1.387480665080832211e-02
1.367114369943376283e-02
1.617399593646323339e-02
1.443709913270257647e-02
1.890053698968814644e-02
1.332388693170278270e-02
1.303307054034022819e-02
1.106918784852734157e-02
1.456078730441727823e-02
1.466854688239194356e-02
1.450201207871948048e-02
1.235855819276289284e-02
1.280344187239161081e-02
1.441440764901494656e-02
1.487225791853528760e-02
1.216963423604866708e-02
1.434364897776328057e-02
1.447990853628228561e-02
1.401237699076597794e-02
1.403036076744708024e-02
1.798812408759510942e-02
1.405918427248950553e-02
1.398616520630573644e-02
1.121035420029096313e-02
1.188082936581727304e-02
1.341901479895712263e-02
1.268149172418519058e-02
1.164600936095756822e-02
1.471259055659657547e-02
1.508858066956443415e-02
1.233715168396643316e-02
1.358676128925364289e-02
1.998187551081884172e-02
1.264763035595518545e-02
1.739923961864506263e-02
1.238660808072421411e-02
1.142393232264357107e-02
1.153870779408812386e-02
1.151120736098054653e-02
1.201107021466699641e-02
1.337832793851445254e-02
1.224575616826908964e-02
1.228690984875571365e-02
1.311392553270162263e-02
1.314737413692453061e-02
1.000142277194676979e-02
1.048921798921311627e-02
1.246361582042062113e-02
1.084435515216686588e-02
1.243762812155039046e-02
1.205814694285361338e-02
1.389303807997850811e-02
8.918453133231482935e-03
1.268941496152966968e-02
1.288249861998766628e-02
1.235435162685769375e-02
1.172747612546630284e-02
1.277960122458593299e-02
1.471058446752921550e-02
1.151705814402180159e-02
1.002842569133876975e-02
1.263942486954067537e-02
1.109599231825483638e-02
1.009595501645379513e-02
1.192580558093662459e-02
1.153157228106512465e-02
1.139805620331070003e-02
1.025123413638907854e-02
1.112130420682274495e-02
8.416455505291195807e-03
1.094752875669259898e-02
1.109784377109980860e-02
1.002117188713508300e-02
1.084659608243426603e-02
1.184626015037477421e-02
1.139546188241500127e-02
1.045191649130646112e-02
1.379314611439890273e-02
1.151769037140455698e-02
1.096481208503876509e-02
9.577601383202186819e-03
9.728927050500432022e-03
1.033457610649120458e-02
8.341743043261887550e-03
9.909044146112204465e-03
1.229129069079454989e-02
1.031767567664074702e-02
7.466343500789535993e-03
9.113366955777661357e-03
1.040487806542885613e-02
1.214547157635021551e-02
1.501060765166021584e-02
1.056135645053738262e-02
1.111218384539337800e-02
9.839440176101171484e-03
8.657095544903577189e-03
9.817996172422080794e-03
7.815073075409540229e-03
9.386366319841540559e-03
1.012151542474563730e-02
9.458130234932946717e-03
7.915101757630721088e-03
9.383263625129987032e-03
1.052404026017707273e-02
9.471842522342923537e-03
1.065729231238146842e-02
9.642730074863069267e-03
1.042755701170601339e-02
9.262457300093094453e-03
1.047409020763372632e-02
9.127696233372206355e-03
1.032871793635626971e-02
1.042779079080831568e-02
8.613255876258144386e-03
1.246179837277670149e-02
9.257406150716039617e-03
1.075298547150014758e-02
7.893794362960592989e-03
8.910603695619131320e-03
8.672766345127459753e-03
9.714178462213115400e-03
8.396921478870632283e-03
8.457008110262554529e-03
9.715263319009828993e-03
1.188113259570190532e-02
9.001169230262661206e-03
6.973929683286183949e-03
1.015632151360049140e-02
9.855927145208009249e-03
9.315296911332615962e-03
6.811735050209750605e-03
7.448472903369009190e-03
7.970006552402660038e-03
7.816538018123937726e-03
7.319199187702512578e-03
8.975067119286863140e-03
6.525509987419937132e-03
8.896349800312569264e-03
7.538310979499331793e-03
8.486817537923480731e-03
7.427810110585677736e-03
8.211531420395424413e-03
7.702384055076761347e-03
9.924315068753988139e-03
6.571457457774617858e-03
8.444367033718872678e-03
8.393001392747224260e-03
6.728766213500500006e-03
8.728086991716128840e-03
1.119050796108870399e-02
8.461664389889761786e-03
8.372927555525901816e-03
7.919651972598234363e-03
7.173592550325740176e-03
6.949689733023621183e-03
6.882123473990572025e-03
9.739448398989759142e-03
7.978952372558538800e-03
5.812996285635847402e-03
8.459679689343677089e-03
8.986971033954932464e-03
9.797783804346121839e-03
1.218842820135579083e-02
6.686854366496553480e-03
7.531070815830470840e-03
8.496018530136871180e-03
6.573837981232195232e-03
7.862765089469122073e-03
7.380979337479704958e-03
7.396641299794776483e-03
5.778690560872153797e-03
8.354890403868327903e-03
7.266766408055323929e-03
6.488316098410486406e-03
7.481950084561378098e-03
7.686434746584620316e-03
6.362651401023927157e-03
7.154521521717660884e-03
6.425210920425019831e-03
1.050780607127267327e-02
6.341397912740812971e-03
6.186810650719160899e-03
7.425398424672641391e-03
7.711218383314257657e-03
5.220825695447176527e-03
5.364705293965465679e-03
6.687840522631278983e-03
7.183967805321917963e-03
5.452723788831308031e-03
6.623477487214837062e-03
7.072861406908147533e-03
6.495962788555510910e-03
7.463801698721211041e-03
1.320787761801121320e-02
7.036593018897365284e-03
6.724967829655072171e-03
5.906287700861188178e-03
6.696503674640649252e-03
8.537654199851260964e-03
6.334635921715583984e-03
7.881348568233097554e-03
6.491003494771277298e-03
9.524396167935369681e-03
4.828769305202761618e-03
5.634737062218556601e-03
5.674174749673959774e-03
5.647847145976199988e-03
7.551179797954766376e-03
6.469389535260000254e-03
6.674506139173497568e-03
4.741541689255653579e-03
4.973893011105477713e-03
5.342658145823704803e-03
6.190328622727063641e-03
7.445249226837436993e-03
5.666717968572758390e-03
6.364605962987502849e-03
6.322720122091910790e-03
6.036399895931948874e-03
7.693058755818569204e-03
5.925034885118896609e-03
4.739962728950782890e-03
6.290347372313953925e-03


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
7.363921805624888961e-01
1.000243165041854454e-01
3.961420250539757215e-02
3.958425944834585708e-02
4.050044844363228508e-02
3.773806772385485814e-02
4.252036689793149693e-02
3.391247952344312450e-02
3.844636045126329643e-02
3.106386259791142981e-02
3.410393435628450431e-02
3.225425696449734508e-02
3.301268843662783642e-02
3.085265248981734765e-02
3.100450798242982559e-02
3.086330874335563301e-02
2.894048855662655420e-02
2.842463243402499479e-02
3.091281336749397007e-02
3.184749866291466946e-02
2.716083792383671910e-02
2.501374495869264705e-02
2.532746498899503956e-02
2.541723021843903668e-02
2.755492960534627542e-02
2.450401005815885241e-02
2.441497187587458526e-02
2.386199457623559839e-02
2.157617742600762348e-02
2.829560790111572063e-02
2.133476354662459940e-02
2.284758698804651225e-02
2.398889896370871855e-02
2.267465168468793188e-02
2.062808794716772948e-02
2.303905571474182054e-02
1.866250812078895302e-02
1.951509256077581939e-02
2.258308218266007195e-02
1.925122096151003423e-02
1.879142775760619943e-02
1.684162124339003141e-02
2.203954216524817850e-02
1.639420977086657877e-02
1.718220642149925759e-02
1.770166463463391376e-02
1.726758679720600403e-02
1.655887651278270881e-02
1.765872467780708888e-02
1.412944142241379618e-02
1.630435115861346429e-02
1.357864224618821579e-02
1.686082933568697206e-02
1.687601116593623329e-02
1.501637615363421961e-02
1.429815647590671271e-02
1.617399593646323339e-02
1.106918784852734157e-02
1.280344187239161081e-02
1.447990853628228561e-02
1.398616520630573644e-02
1.164600936095756822e-02
1.998187551081884172e-02
1.153870779408812386e-02
1.228690984875571365e-02
1.246361582042062113e-02
8.918453133231482935e-03
1.277960122458593299e-02
1.109599231825483638e-02
1.025123413638907854e-02
1.002117188713508300e-02
1.379314611439890273e-02
1.033457610649120458e-02
7.466343500789535993e-03
1.056135645053738262e-02
7.815073075409540229e-03
9.383263625129987032e-03
1.042755701170601339e-02
1.042779079080831568e-02
7.893794362960592989e-03
8.457008110262554529e-03
1.015632151360049140e-02
7.970006552402660038e-03
8.896349800312569264e-03
7.702384055076761347e-03
6.728766213500500006e-03
7.919651972598234363e-03
7.978952372558538800e-03
1.218842820135579083e-02
7.862765089469122073e-03
7.266766408055323929e-03
7.154521521717660884e-03
7.425398424672641391e-03
7.183967805321917963e-03
7.463801698721211041e-03
6.696503674640649252e-03
9.524396167935369681e-03
7.551179797954766376e-03
5.342658145823704803e-03
6.322720122091910790e-03
6.290347372313953925e-03


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.481824696063995361e-02
1.063593029975891113e-01
1.733025312423706055e-01
2.357626110315322876e-01
2.938913702964782715e-01
3.478634357452392578e-01
3.978760242462158203e-01
4.441410899162292480e-01
4.868805408477783203e-01
5.263202190399169922e-01
5.626853704452514648e-01
5.961985588073730469e-01
6.270741224288940430e-01
6.555178165435791016e-01
6.817231178283691406e-01
7.058725953102111816e-01
7.281352281570434570e-01
7.486667633056640625e-01
7.676116228103637695e-01
7.851018905639648438e-01
8.012568950653076172e-01
8.161865472793579102e-01
8.299904465675354004e-01
8.427594304084777832e-01
8.545750975608825684e-01
8.655129671096801758e-01
8.756406903266906738e-01
8.850207328796386719e-01
8.937094807624816895e-01
9.017584919929504395e-01
9.092156291007995605e-01
9.161241650581359863e-01
9.225240349769592285e-01
9.284521341323852539e-01
9.339423179626464844e-01
9.390265345573425293e-01
9.437327384948730469e-01
9.480888843536376953e-01
9.521192908287048340e-01
9.558475017547607422e-01
9.592948555946350098e-01
9.624816179275512695e-01
9.654260873794555664e-01
9.681460857391357422e-01
9.706577062606811523e-01
9.729759693145751953e-01
9.751150012016296387e-01
9.770876169204711914e-01
9.789065122604370117e-01
9.805826544761657715e-01
9.821268916130065918e-01
9.835487604141235352e-01
9.848581552505493164e-01
9.860630035400390625e-01
9.871714115142822266e-01
9.881908893585205078e-01
9.891282916069030762e-01
9.899899959564208984e-01
9.907816648483276367e-01
9.915091991424560547e-01
9.921774864196777344e-01
9.927912950515747070e-01
9.933552742004394531e-01
9.938728809356689453e-01
9.943482875823974609e-01
9.947852492332458496e-01
9.951862692832946777e-01
9.955545663833618164e-01
9.958931803703308105e-01
9.962042570114135742e-01
9.964903593063354492e-01
9.967534542083740234e-01
9.969955682754516602e-01
9.972186088562011719e-01
9.974239468574523926e-01
9.976130723953247070e-01
9.977878928184509277e-01
9.979494214057922363e-01
9.980990886688232422e-01
9.982368946075439453e-01
9.983651041984558105e-01
9.984838962554931641e-01
9.985941648483276367e-01
9.986969828605651855e-01
9.987928867340087891e-01
9.988820552825927734e-01
9.989659190177917480e-01
9.990441203117370605e-01
9.991172552108764648e-01
9.991865158081054688e-01
9.992512464523315430e-01
9.993124604225158691e-01
9.993700981140136719e-01
9.994249939918518066e-01
9.994767904281616211e-01
9.995258450508117676e-01
9.995726943016052246e-01
9.996169805526733398e-01
9.996592998504638672e-01
9.996999502182006836e-01
9.997385144233703613e-01
9.997751712799072266e-01
9.998105168342590332e-01
9.998441934585571289e-01
9.998764991760253906e-01
9.999074935913085938e-01
9.999372959136962891e-01
9.999656677246093750e-01
9.999930858612060547e-01
1.000019192695617676e+00
1.000044226646423340e+00
1.000068426132202148e+00
1.000091314315795898e+00
1.000113725662231445e+00
1.000134825706481934e+00
1.000155091285705566e+00
1.000174283981323242e+00
1.000192880630493164e+00
1.000210523605346680e+00
1.000227332115173340e+00
1.000243306159973145e+00
1.000258445739746094e+00
1.000272989273071289e+00
1.000286340713500977e+00
1.000298976898193359e+00
1.000311255455017090e+00
1.000322699546813965e+00
1.000333428382873535e+00
1.000343203544616699e+00
1.000352740287780762e+00
1.000361561775207520e+00
1.000369548797607422e+00
1.000376939773559570e+00
1.000383496284484863e+00
1.000389933586120605e+00
1.000395178794860840e+00
1.000400304794311523e+00
1.000404715538024902e+00
1.000408649444580078e+00
1.000411987304687500e+00
1.000414848327636719e+00
1.000417232513427734e+00
1.000419139862060547e+00
1.000420570373535156e+00
1.000421762466430664e+00
1.000422477722167969e+00
1.000422835350036621e+00
1.000422596931457520e+00
1.000422239303588867e+00
1.000421285629272461e+00
1.000420212745666504e+00
1.000418663024902344e+00
1.000416755676269531e+00
1.000414967536926270e+00
1.000412821769714355e+00
1.000410437583923340e+00
1.000407695770263672e+00
1.000404834747314453e+00
1.000401735305786133e+00
1.000398755073547363e+00
1.000395417213439941e+00
1.000392079353332520e+00
1.000388383865356445e+00
1.000384807586669922e+00
1.000381112098693848e+00
1.000377178192138672e+00
1.000373721122741699e+00
1.000369906425476074e+00
1.000366091728210449e+00
1.000362277030944824e+00
1.000358462333679199e+00
1.000354647636413574e+00
1.000350832939147949e+00
1.000347375869750977e+00
1.000343680381774902e+00
1.000340104103088379e+00
1.000336766242980957e+00
1.000333428382873535e+00
1.000329971313476562e+00
1.000326991081237793e+00
1.000324010848999023e+00
1.000321149826049805e+00
1.000318646430969238e+00
1.000315904617309570e+00
1.000313639640808105e+00
1.000311374664306641e+00
1.000309348106384277e+00
1.000307679176330566e+00
1.000305771827697754e+00
1.000304341316223145e+00
1.000303030014038086e+00
1.000301957130432129e+00
1.000301122665405273e+00
1.000300407409667969e+00
1.000300049781799316e+00
1.000299811363220215e+00
1.000299453735351562e+00
1.000299692153930664e+00
1.000299811363220215e+00
1.000300526618957520e+00
1.000301599502563477e+00
1.000302433967590332e+00
1.000303626060485840e+00
1.000305056571960449e+00
1.000306606292724609e+00
1.000308394432067871e+00
1.000310420989990234e+00
1.000312685966491699e+00
1.000315070152282715e+00
1.000317692756652832e+00
1.000320553779602051e+00
1.000323772430419922e+00
1.000326871871948242e+00
1.000330209732055664e+00
1.000333905220031738e+00
1.000337481498718262e+00
1.000341534614562988e+00
1.000345706939697266e+00
1.000349760055541992e+00
1.000354290008544922e+00
1.000358939170837402e+00
1.000363707542419434e+00
1.000368356704711914e+00
1.000373482704162598e+00
1.000378489494323730e+00
1.000383853912353516e+00
1.000389099121093750e+00
1.000394582748413086e+00
1.000400185585021973e+00
1.000405788421630859e+00
1.000411391258239746e+00
1.000417470932006836e+00
1.000423073768615723e+00
1.000429034233093262e+00
1.000434875488281250e+00
1.000440955162048340e+00
1.000447154045104980e+00
1.000453114509582520e+00
1.000458955764770508e+00
1.000464797019958496e+00
1.000470876693725586e+00
1.000476956367492676e+00
1.000483036041259766e+00
1.000488758087158203e+00
1.000494480133056641e+00
1.000500321388244629e+00
1.000505924224853516e+00
1.000511527061462402e+00
1.000516653060913086e+00
1.000522017478942871e+00
1.000527143478393555e+00
1.000531911849975586e+00
1.000536561012268066e+00
1.000540971755981445e+00
1.000545382499694824e+00
1.000549197196960449e+00
1.000552892684936523e+00
1.000556111335754395e+00
1.000559329986572266e+00
1.000561833381652832e+00
1.000564217567443848e+00
1.000566244125366211e+00
1.000567555427551270e+00
1.000568628311157227e+00
1.000569224357604980e+00
1.000569343566894531e+00
1.000569224357604980e+00
1.000567913055419922e+00
1.000566363334655762e+00
1.000564098358154297e+00
1.000561356544494629e+00
1.000557541847229004e+00
1.000553488731384277e+00
1.000548362731933594e+00
1.000542640686035156e+00
1.000536203384399414e+00
1.000528812408447266e+00
1.000520229339599609e+00
1.000511407852172852e+00
1.000500917434692383e+00
1.000489950180053711e+00
1.000477671623229980e+00
1.000464558601379395e+00
1.000450015068054199e+00
1.000434517860412598e+00
1.000417709350585938e+00
1.000399708747863770e+00
1.000380396842956543e+00
1.000359654426574707e+00
1.000337481498718262e+00
1.000313997268676758e+00
1.000288844108581543e+00
1.000262379646301270e+00
1.000233769416809082e+00
1.000203967094421387e+00
1.000172257423400879e+00
1.000138640403747559e+00
1.000103116035461426e+00
1.000065565109252930e+00
1.000025868415832520e+00
9.999840259552001953e-01
9.999397397041320801e-01
9.998931288719177246e-01
9.998438954353332520e-01
9.997919797897338867e-01
9.997371435165405273e-01
9.996793270111083984e-01
9.996184110641479492e-01
9.995537400245666504e-01
9.994854927062988281e-01
9.994134902954101562e-01
9.993373155593872070e-01
9.992563724517822266e-01
9.991708993911743164e-01
9.990800619125366211e-01
9.989837408065795898e-01
9.988811016082763672e-01
9.987720251083374023e-01
9.986560344696044922e-01
9.985319972038269043e-01
9.983994960784912109e-01
9.982581734657287598e-01
9.981067180633544922e-01
9.979442954063415527e-01
9.977700710296630859e-01
9.975829124450683594e-01
9.973814487457275391e-01
9.971646070480346680e-01
9.969307184219360352e-01
9.966784119606018066e-01
9.964056611061096191e-01
9.961107969284057617e-01
9.957916736602783203e-01
9.954460263252258301e-01
9.950712919235229492e-01
9.946650266647338867e-01
9.942240715026855469e-01
9.937451481819152832e-01
9.932249188423156738e-01
9.926597476005554199e-01
9.920451641082763672e-01
9.913773536682128906e-01
9.906510114669799805e-01
9.898613691329956055e-01
9.890024065971374512e-01
9.880684018135070801e-01
9.870529174804687500e-01
9.859490394592285156e-01
9.847491383552551270e-01
9.834452867507934570e-01
9.820288419723510742e-01
9.804906845092773438e-01
9.788205623626708984e-01
9.770085811614990234e-01
9.750427603721618652e-01
9.729114770889282227e-01
9.706012010574340820e-01
9.680986404418945312e-01
9.653887748718261719e-01
9.624560475349426270e-01
9.592829346656799316e-01
9.558514952659606934e-01
9.521427154541015625e-01
9.481347799301147461e-01
9.438059926033020020e-01
9.391320943832397461e-01
9.340866208076477051e-01
9.286414980888366699e-01
9.227659106254577637e-01
9.164267182350158691e-01
9.095877408981323242e-01
9.022095203399658203e-01
8.942483663558959961e-01
8.856569528579711914e-01
8.763831257820129395e-01
8.663698434829711914e-01
8.555527925491333008e-01
8.438630700111389160e-01
8.312227129936218262e-01
8.175476193428039551e-01
8.027435541152954102e-01
7.867074608802795410e-01
7.693265676498413086e-01
7.504765391349792480e-01
7.300229072570800781e-01
7.078183889389038086e-01
6.837059855461120605e-01
6.575146317481994629e-01
6.290641427040100098e-01
5.981646776199340820e-01
5.646170377731323242e-01
5.282145142555236816e-01
4.887459278106689453e-01
4.460003972053527832e-01
3.997683525085449219e-01
3.498446941375732422e-01
2.960346341133117676e-01
2.381608635187149048e-01
1.760589778423309326e-01
1.095915287733078003e-01
3.864777833223342896e-02


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_-2_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.481824696063995361e-02
2.938913702964782715e-01
4.868805408477783203e-01
6.270741224288940430e-01
7.281352281570434570e-01
8.012568950653076172e-01
8.545750975608825684e-01
8.937094807624816895e-01
9.225240349769592285e-01
9.437327384948730469e-01
9.592948555946350098e-01
9.706577062606811523e-01
9.789065122604370117e-01
9.848581552505493164e-01
9.891282916069030762e-01
9.921774864196777344e-01
9.943482875823974609e-01
9.958931803703308105e-01
9.969955682754516602e-01
9.977878928184509277e-01
9.983651041984558105e-01
9.987928867340087891e-01
9.991172552108764648e-01
9.993700981140136719e-01
9.995726943016052246e-01
9.997385144233703613e-01
9.998764991760253906e-01
9.999930858612060547e-01
1.000091314315795898e+00
1.000174283981323242e+00
1.000243306159973145e+00
1.000298976898193359e+00
1.000343203544616699e+00
1.000376939773559570e+00
1.000400304794311523e+00
1.000414848327636719e+00
1.000421762466430664e+00
1.000422239303588867e+00
1.000416755676269531e+00
1.000407695770263672e+00
1.000395417213439941e+00
1.000381112098693848e+00
1.000366091728210449e+00
1.000350832939147949e+00
1.000336766242980957e+00
1.000324010848999023e+00
1.000313639640808105e+00
1.000305771827697754e+00
1.000301122665405273e+00
1.000299453735351562e+00
1.000301599502563477e+00
1.000306606292724609e+00
1.000315070152282715e+00
1.000326871871948242e+00
1.000341534614562988e+00
1.000358939170837402e+00
1.000378489494323730e+00
1.000400185585021973e+00
1.000423073768615723e+00
1.000447154045104980e+00
1.000470876693725586e+00
1.000494480133056641e+00
1.000516653060913086e+00
1.000536561012268066e+00
1.000552892684936523e+00
1.000564217567443848e+00
1.000569224357604980e+00
1.000566363334655762e+00
1.000553488731384277e+00
1.000528812408447266e+00
1.000489950180053711e+00
1.000434517860412598e+00
1.000359654426574707e+00
1.000262379646301270e+00
1.000138640403747559e+00
9.999840259552001953e-01
9.997919797897338867e-01
9.995537400245666504e-01
9.992563724517822266e-01
9.988811016082763672e-01
9.983994960784912109e-01
9.977700710296630859e-01
9.969307184219360352e-01
9.957916736602783203e-01
9.942240715026855469e-01
9.920451641082763672e-01
9.890024065971374512e-01
9.847491383552551270e-01
9.788205623626708984e-01
9.706012010574340820e-01
9.592829346656799316e-01
9.438059926033020020e-01
9.227659106254577637e-01
8.942483663558959961e-01
8.555527925491333008e-01
8.027435541152954102e-01
7.300229072570800781e-01
6.290641427040100098e-01
4.887459278106689453e-01
2.960346341133117676e-01
3.864777833223342896e-02


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-1.436118036508560181e-01,1.830546855926513672e-01
5.551838278770446777e-01,6.340063810348510742e-01
9.916622638702392578e-01,8.926879167556762695e-01
1.243760108947753906e+00,1.080923199653625488e+00
1.299979209899902344e+00,1.232699871063232422e+00
1.149725317955017090e+00,1.248177170753479004e+00
9.929103255271911621e-01,1.155188083648681641e+00
8.748665452003479004e-01,1.038115262985229492e+00
7.895534634590148926e-01,9.206422567367553711e-01
7.347533106803894043e-01,8.429445624351501465e-01
6.959099769592285156e-01,7.879284620285034180e-01
6.740415096282958984e-01,7.430380582809448242e-01
6.599935293197631836e-01,7.087147235870361328e-01
6.509966850280761719e-01,6.851440668106079102e-01
6.433047056198120117e-01,6.477349400520324707e-01
6.388554573059082031e-01,6.353325843811035156e-01
6.403126716613769531e-01,6.697375774383544922e-01
6.386800408363342285e-01,6.573942899703979492e-01
6.420348882675170898e-01,6.574534177780151367e-01
6.424226760864257812e-01,6.537975072860717773e-01
6.365094780921936035e-01,6.238797903060913086e-01
6.257811784744262695e-01,6.634052991867065430e-01
6.271568536758422852e-01,6.671959757804870605e-01
6.301012039184570312e-01,6.553142666816711426e-01
6.335399746894836426e-01,6.749703288078308105e-01
6.422390937805175781e-01,6.756505370140075684e-01
6.344601511955261230e-01,6.690130233764648438e-01
6.315336227416992188e-01,6.362700462341308594e-01
6.320879459381103516e-01,6.395940184593200684e-01
6.392085552215576172e-01,6.613142490386962891e-01
6.377890110015869141e-01,6.825274229049682617e-01
6.407002806663513184e-01,6.568915843963623047e-01
6.398454904556274414e-01,6.515713334083557129e-01
6.374932527542114258e-01,6.436212658882141113e-01
6.366629600524902344e-01,6.138079166412353516e-01
6.332495212554931641e-01,6.380588412284851074e-01
6.361176967620849609e-01,6.430712938308715820e-01
6.371439695358276367e-01,6.676667928695678711e-01
6.354029774665832520e-01,6.582490205764770508e-01
6.194899082183837891e-01,6.382209062576293945e-01
6.197242736816406250e-01,6.166062355041503906e-01
6.262720823287963867e-01,6.259361505508422852e-01
6.311545968055725098e-01,5.997812151908874512e-01
6.315672993659973145e-01,6.161421537399291992e-01
6.339863538742065430e-01,6.233808994293212891e-01
6.322383880615234375e-01,6.106688976287841797e-01
6.391143798828125000e-01,5.967985391616821289e-01
6.412452459335327148e-01,6.097384691238403320e-01
6.450358629226684570e-01,6.133819818496704102e-01
6.434906721115112305e-01,6.313770413398742676e-01
6.485056877136230469e-01,6.038109660148620605e-01
6.457833051681518555e-01,6.185352802276611328e-01
6.429303288459777832e-01,6.136361360549926758e-01
6.403857469558715820e-01,6.116620302200317383e-01
6.340517997741699219e-01,5.882316231727600098e-01
6.387144327163696289e-01,6.103731989860534668e-01
6.339406967163085938e-01,6.166101098060607910e-01
6.261432170867919922e-01,6.107496619224548340e-01
6.303328275680541992e-01,6.226618289947509766e-01
6.315733790397644043e-01,6.376425027847290039e-01
6.315383315086364746e-01,6.198799014091491699e-01
6.388750076293945312e-01,6.540873050689697266e-01
6.282820105552673340e-01,6.548125743865966797e-01
6.340873837471008301e-01,7.009526491165161133e-01
6.336787939071655273e-01,6.815257072448730469e-01
6.344036459922790527e-01,6.608604192733764648e-01
6.281778216361999512e-01,6.525950431823730469e-01
6.334658861160278320e-01,6.261656284332275391e-01
6.288686394691467285e-01,6.137933731079101562e-01
6.379152536392211914e-01,6.120379567146301270e-01
6.404565572738647461e-01,6.250982880592346191e-01
6.386647224426269531e-01,6.623520255088806152e-01
6.403967142105102539e-01,6.428008079528808594e-01
6.396918296813964844e-01,6.280174851417541504e-01
6.364415884017944336e-01,6.116576194763183594e-01
6.320603489875793457e-01,6.141747832298278809e-01
6.304108500480651855e-01,6.084326505661010742e-01
6.241001486778259277e-01,6.031721234321594238e-01
6.245031356811523438e-01,6.606144309043884277e-01
6.292144060134887695e-01,6.479713320732116699e-01
6.333154439926147461e-01,6.434365510940551758e-01
6.315245032310485840e-01,5.792679786682128906e-01
6.398870348930358887e-01,5.956057310104370117e-01
6.342611908912658691e-01,6.088696718215942383e-01
6.367857456207275391e-01,6.398566365242004395e-01
6.339843869209289551e-01,6.272080540657043457e-01
6.278227567672729492e-01,6.072298884391784668e-01
6.309781074523925781e-01,6.139822602272033691e-01
6.357021331787109375e-01,6.085823774337768555e-01
6.364349126815795898e-01,5.855329632759094238e-01
6.366667747497558594e-01,6.034308671951293945e-01
6.396743059158325195e-01,6.418647766113281250e-01
6.366532444953918457e-01,6.297363042831420898e-01
6.249735951423645020e-01,6.019999980926513672e-01
6.254128217697143555e-01,6.114007234573364258e-01
6.327823400497436523e-01,6.152487993240356445e-01
6.422577500343322754e-01,6.291784048080444336e-01
6.390320062637329102e-01,5.919613838195800781e-01
6.354742050170898438e-01,6.199744343757629395e-01
6.388064026832580566e-01,6.134358644485473633e-01
6.415391564369201660e-01,6.460057497024536133e-01
6.372818946838378906e-01,6.487340927124023438e-01
6.311372518539428711e-01,6.327636837959289551e-01
6.268886327743530273e-01,6.373745799064636230e-01
6.314748525619506836e-01,6.112993955612182617e-01
6.285650730133056641e-01,6.170051693916320801e-01
6.301128864288330078e-01,6.377988457679748535e-01
6.283784508705139160e-01,6.375781297683715820e-01
6.287474632263183594e-01,6.528606414794921875e-01
6.369743347167968750e-01,6.404605507850646973e-01
6.309727430343627930e-01,6.256558895111083984e-01
6.319758296012878418e-01,6.116995811462402344e-01
6.360287666320800781e-01,6.423958539962768555e-01
6.368129849433898926e-01,6.331923604011535645e-01
6.353656053543090820e-01,6.348037123680114746e-01
6.372798681259155273e-01,6.455786228179931641e-01
6.314227581024169922e-01,6.395560503005981445e-01
6.283594369888305664e-01,6.417312622070312500e-01
6.277022361755371094e-01,7.245556712150573730e-01
6.281776428222656250e-01,7.069160938262939453e-01
6.304820775985717773e-01,6.777868866920471191e-01
6.310128569602966309e-01,6.592653989791870117e-01
6.366295814514160156e-01,6.502814292907714844e-01
6.383350491523742676e-01,6.541620492935180664e-01
6.372128725051879883e-01,6.429386138916015625e-01
6.339592933654785156e-01,6.211041212081909180e-01
6.253299117088317871e-01,6.249837875366210938e-01
6.318705677986145020e-01,6.377460956573486328e-01
6.355782151222229004e-01,6.314986944198608398e-01
6.296520829200744629e-01,6.407420635223388672e-01
6.315122842788696289e-01,6.601771116256713867e-01
6.391025185585021973e-01,6.323013305664062500e-01
6.338366866111755371e-01,6.457847356796264648e-01
6.346682310104370117e-01,6.625549793243408203e-01
6.351070404052734375e-01,6.632490754127502441e-01
6.341169476509094238e-01,6.530261635780334473e-01
6.292046308517456055e-01,6.403179168701171875e-01
6.348499059677124023e-01,6.257117986679077148e-01
6.372706890106201172e-01,6.366848945617675781e-01
6.196290254592895508e-01,6.330392956733703613e-01
6.237280368804931641e-01,6.338232755661010742e-01
6.281070113182067871e-01,6.089814901351928711e-01
6.302973628044128418e-01,6.091632246971130371e-01
6.324994564056396484e-01,6.436589360237121582e-01
6.452038288116455078e-01,6.322530508041381836e-01
6.328616738319396973e-01,5.806251764297485352e-01
6.351344585418701172e-01,6.004458069801330566e-01
6.538980007171630859e-01,6.334717869758605957e-01
6.491569280624389648e-01,6.216792464256286621e-01
6.472603678703308105e-01,6.733866930007934570e-01
6.398042440414428711e-01,6.510226726531982422e-01
6.345598697662353516e-01,6.932203769683837891e-01
6.403158903121948242e-01,6.731184720993041992e-01
6.412113308906555176e-01,6.899297237396240234e-01
6.481338143348693848e-01,6.594237685203552246e-01
6.410081982612609863e-01,6.587416529655456543e-01
6.381758451461791992e-01,6.448454856872558594e-01
6.389036178588867188e-01,6.587986350059509277e-01
6.406429409980773926e-01,6.443599462509155273e-01
6.374436616897583008e-01,6.361156105995178223e-01
6.359649896621704102e-01,6.199807524681091309e-01
6.554915904998779297e-01,6.377242803573608398e-01
6.424476504325866699e-01,6.387996673583984375e-01
6.403372287750244141e-01,6.133022904396057129e-01
6.400400400161743164e-01,6.068534851074218750e-01
6.442364454269409180e-01,6.250686049461364746e-01
6.377636194229125977e-01,6.113757491111755371e-01
6.412713527679443359e-01,6.162940859794616699e-01
6.389224529266357422e-01,6.164815425872802734e-01
6.382482051849365234e-01,6.010836958885192871e-01
6.389074921607971191e-01,6.005625128746032715e-01
6.363703012466430664e-01,5.924792289733886719e-01
6.419405937194824219e-01,6.089771986007690430e-01
6.363167762756347656e-01,6.227855682373046875e-01
6.310970783233642578e-01,6.266337037086486816e-01
6.259500384330749512e-01,6.147052645683288574e-01
6.337932944297790527e-01,5.770707726478576660e-01
6.292924880981445312e-01,5.903803706169128418e-01
6.333380937576293945e-01,6.325492858886718750e-01
6.318515539169311523e-01,6.253986358642578125e-01
6.276828050613403320e-01,6.332867145538330078e-01
6.245255470275878906e-01,6.323919296264648438e-01
6.311206221580505371e-01,5.947866439819335938e-01
6.362915039062500000e-01,6.143795847892761230e-01
6.338506340980529785e-01,6.051639914512634277e-01
6.338470578193664551e-01,6.149604320526123047e-01
6.393399834632873535e-01,6.217055320739746094e-01
6.375812888145446777e-01,6.130648851394653320e-01
6.354501843452453613e-01,6.070986390113830566e-01
6.321402192115783691e-01,6.213600039482116699e-01
6.312912106513977051e-01,6.393640637397766113e-01
6.305463910102844238e-01,6.297990679740905762e-01
6.368490457534790039e-01,6.302565336227416992e-01
6.275058388710021973e-01,6.405692696571350098e-01
6.327554583549499512e-01,6.198174357414245605e-01
6.286954879760742188e-01,6.186410188674926758e-01
6.331392526626586914e-01,6.257119178771972656e-01
6.293970346450805664e-01,6.318315267562866211e-01
6.172791719436645508e-01,6.085438728332519531e-01
6.200702190399169922e-01,5.959988832473754883e-01
6.247830390930175781e-01,5.922007560729980469e-01
6.328263282775878906e-01,5.989620089530944824e-01
6.345100402832031250e-01,6.179491281509399414e-01
6.383664011955261230e-01,6.228147149085998535e-01
6.405528783798217773e-01,6.279735565185546875e-01
6.390099525451660156e-01,6.259860992431640625e-01
6.379455327987670898e-01,6.248677968978881836e-01
6.374152898788452148e-01,6.075591444969177246e-01
6.348999142646789551e-01,6.249861717224121094e-01
6.453222036361694336e-01,6.241226196289062500e-01
6.404854059219360352e-01,6.277498006820678711e-01
6.406691074371337891e-01,6.369358301162719727e-01
6.321716904640197754e-01,6.012498140335083008e-01
6.302039027214050293e-01,6.023865938186645508e-01
6.306071281433105469e-01,6.308194398880004883e-01
6.163541078567504883e-01,6.410321593284606934e-01
6.358368992805480957e-01,6.691129803657531738e-01
6.309088468551635742e-01,6.537635922431945801e-01
6.333890557289123535e-01,6.717823147773742676e-01
6.387340426445007324e-01,6.476233005523681641e-01
6.451492905616760254e-01,6.432940959930419922e-01
6.423611044883728027e-01,6.808868646621704102e-01
6.467648148536682129e-01,6.619907021522521973e-01
6.406848430633544922e-01,6.522971391677856445e-01
6.468923091888427734e-01,6.752192378044128418e-01
6.384896636009216309e-01,6.675121784210205078e-01
6.362007856369018555e-01,6.214080452919006348e-01
6.292217969894409180e-01,6.268644928932189941e-01
6.385961771011352539e-01,6.627773642539978027e-01
6.376382708549499512e-01,6.629869341850280762e-01
6.159165501594543457e-01,6.543013453483581543e-01
6.257982850074768066e-01,6.386978030204772949e-01
6.277440786361694336e-01,6.396105289459228516e-01
6.295495033264160156e-01,6.465235948562622070e-01
6.333928704261779785e-01,6.249176263809204102e-01
6.311585903167724609e-01,6.191435456275939941e-01
6.305992603302001953e-01,6.131952404975891113e-01
6.268951892852783203e-01,5.943162441253662109e-01
6.271994113922119141e-01,5.959695577621459961e-01
6.310955882072448730e-01,6.160122156143188477e-01
6.338869333267211914e-01,6.313694119453430176e-01
6.330227851867675781e-01,6.418932080268859863e-01
6.344603300094604492e-01,6.379631757736206055e-01
6.365309357643127441e-01,6.277962327003479004e-01
6.373793482780456543e-01,6.309906244277954102e-01
6.370971798896789551e-01,6.479086279869079590e-01
6.256009340286254883e-01,6.411225199699401855e-01
6.261671781539916992e-01,6.369199752807617188e-01
6.296001672744750977e-01,6.215894222259521484e-01
6.327813863754272461e-01,6.181927323341369629e-01
6.358296871185302734e-01,6.144221425056457520e-01
6.369627118110656738e-01,6.385684013366699219e-01
6.241876482963562012e-01,6.324908733367919922e-01
6.296741366386413574e-01,6.288527250289916992e-01
6.358594894409179688e-01,6.427346467971801758e-01
6.370438933372497559e-01,6.604080796241760254e-01
6.346364021301269531e-01,6.473460793495178223e-01
6.277661323547363281e-01,6.154327392578125000e-01
6.332293748855590820e-01,6.233622431755065918e-01
6.334908604621887207e-01,6.234552860260009766e-01
6.333228945732116699e-01,6.308002471923828125e-01
6.201933622360229492e-01,6.278363466262817383e-01
6.285184025764465332e-01,6.299548149108886719e-01
6.288048028945922852e-01,6.168109774589538574e-01
6.315550208091735840e-01,6.405161023139953613e-01
6.401705741882324219e-01,6.337658166885375977e-01
6.393928527832031250e-01,6.327202320098876953e-01
6.371758580207824707e-01,6.334807872772216797e-01
6.403537988662719727e-01,6.588266491889953613e-01
6.411499381065368652e-01,6.552128791809082031e-01
6.497461795806884766e-01,6.068473458290100098e-01
6.402435898780822754e-01,6.199132204055786133e-01
6.369782686233520508e-01,6.249881386756896973e-01
6.343899369239807129e-01,6.145067214965820312e-01
6.383114457130432129e-01,6.509667634963989258e-01
6.336190700531005859e-01,6.485800743103027344e-01
6.357661485671997070e-01,6.426133513450622559e-01
6.350386142730712891e-01,6.530686616897583008e-01
6.327276825904846191e-01,6.631014347076416016e-01
6.270846724510192871e-01,6.344885826110839844e-01
6.162379384040832520e-01,6.335462927818298340e-01
6.164993047714233398e-01,6.222004890441894531e-01
6.239752769470214844e-01,6.002070903778076172e-01
6.291916966438293457e-01,6.038854718208312988e-01
6.327891349792480469e-01,6.317467689514160156e-01
6.374379992485046387e-01,6.229300498962402344e-01
6.340091228485107422e-01,5.967929363250732422e-01
6.379890441894531250e-01,6.102122068405151367e-01
6.333326101303100586e-01,6.116867065429687500e-01
6.349341273307800293e-01,6.323361396789550781e-01
6.408317089080810547e-01,6.377780437469482422e-01
6.407823562622070312e-01,6.617320775985717773e-01
6.379560828208923340e-01,6.554830074310302734e-01
6.363438367843627930e-01,6.488328576087951660e-01
6.373549103736877441e-01,6.373500227928161621e-01
6.321546435356140137e-01,6.333175897598266602e-01
6.340910196304321289e-01,6.507980227470397949e-01
6.385369300842285156e-01,6.464551091194152832e-01
6.406581401824951172e-01,6.394517421722412109e-01
6.379535198211669922e-01,6.373661756515502930e-01
6.459622979164123535e-01,6.385878324508666992e-01
6.432673931121826172e-01,6.497960090637207031e-01
6.399100422859191895e-01,6.510295271873474121e-01
6.362937688827514648e-01,6.566952466964721680e-01
6.278584599494934082e-01,6.417788267135620117e-01
6.326804757118225098e-01,6.483756899833679199e-01
6.401118040084838867e-01,6.520863771438598633e-01
6.351644396781921387e-01,6.324051022529602051e-01
6.319522857666015625e-01,6.180989742279052734e-01
6.351519227027893066e-01,6.389623880386352539e-01
6.475730538368225098e-01,6.424574851989746094e-01
6.398022770881652832e-01,6.248154640197753906e-01
6.407325267791748047e-01,6.408903598785400391e-01
6.373288631439208984e-01,6.407625079154968262e-01
6.323039531707763672e-01,6.379482746124267578e-01
6.428711414337158203e-01,6.312794685363769531e-01
6.382898092269897461e-01,6.319681406021118164e-01
6.354091763496398926e-01,6.491131782531738281e-01
6.301391720771789551e-01,6.450123190879821777e-01
6.365659236907958984e-01,6.700181365013122559e-01
6.330421566963195801e-01,6.627348661422729492e-01
6.392325162887573242e-01,6.365029215812683105e-01
6.360685825347900391e-01,6.270321607589721680e-01
6.330931782722473145e-01,6.201174259185791016e-01
6.319224834442138672e-01,6.381478309631347656e-01
6.346406936645507812e-01,6.386892795562744141e-01
6.280637383460998535e-01,6.573765873908996582e-01
6.274757385253906250e-01,6.436201930046081543e-01
6.339790821075439453e-01,6.294612884521484375e-01
6.298915147781372070e-01,6.441838145256042480e-01
6.304603815078735352e-01,6.347383856773376465e-01
6.332515478134155273e-01,6.091576218605041504e-01
6.382936835289001465e-01,6.183218359947204590e-01
6.314312219619750977e-01,6.078315973281860352e-01
6.290422677993774414e-01,6.006939411163330078e-01
6.298152208328247070e-01,6.114840507507324219e-01
6.316413879394531250e-01,6.235187053680419922e-01
6.321213245391845703e-01,6.233083605766296387e-01
6.342791318893432617e-01,6.383309364318847656e-01
6.427866220474243164e-01,6.327791213989257812e-01
6.379288434982299805e-01,6.127798557281494141e-01
6.365283131599426270e-01,6.146702170372009277e-01
6.350218057632446289e-01,6.549692153930664062e-01
6.341428160667419434e-01,6.615001559257507324e-01
6.326187849044799805e-01,6.499739885330200195e-01
6.292402744293212891e-01,6.437318325042724609e-01
6.286978721618652344e-01,6.732609868049621582e-01
6.368101835250854492e-01,6.564561128616333008e-01
6.366558670997619629e-01,6.397073268890380859e-01
6.366975307464599609e-01,6.281065940856933594e-01
6.318532824516296387e-01,6.075021624565124512e-01
6.302754878997802734e-01,6.051937341690063477e-01
6.299003362655639648e-01,6.003028750419616699e-01
6.323215961456298828e-01,6.047492027282714844e-01
6.338692903518676758e-01,6.046497821807861328e-01
6.330682039260864258e-01,6.264755725860595703e-01
6.301739215850830078e-01,6.547809839248657227e-01
6.272384524345397949e-01,6.487374305725097656e-01
6.240099072456359863e-01,6.871058344841003418e-01
6.291618347167968750e-01,6.648800373077392578e-01
6.310364603996276855e-01,6.531144380569458008e-01
6.314582824707031250e-01,6.498098969459533691e-01
6.205674409866333008e-01,6.614990234375000000e-01
6.275501251220703125e-01,6.450027227401733398e-01
6.311599612236022949e-01,6.321423649787902832e-01
6.283930540084838867e-01,6.415508389472961426e-01
6.338328123092651367e-01,6.339766979217529297e-01
6.349276304244995117e-01,6.400018334388732910e-01
6.373302340507507324e-01,6.613264083862304688e-01
6.361966133117675781e-01,6.312081813812255859e-01
6.368196606636047363e-01,6.294028162956237793e-01
6.395226716995239258e-01,6.426764726638793945e-01
6.373577117919921875e-01,6.250657439231872559e-01
6.240776181221008301e-01,6.232123970985412598e-01
6.324480772018432617e-01,6.393846273422241211e-01
6.276544332504272461e-01,6.290636062622070312e-01
6.415921449661254883e-01,6.456590294837951660e-01
6.355124115943908691e-01,6.357509493827819824e-01
6.194573640823364258e-01,6.841526031494140625e-01
6.213070154190063477e-01,6.636065840721130371e-01
6.260186433792114258e-01,6.504070758819580078e-01
6.270170807838439941e-01,6.329075098037719727e-01
6.295735836029052734e-01,6.274516582489013672e-01
6.266992092132568359e-01,6.300528645515441895e-01
6.267563104629516602e-01,6.035009026527404785e-01
6.324079632759094238e-01,6.047996282577514648e-01
6.288926601409912109e-01,6.283591985702514648e-01
6.263443231582641602e-01,6.375927329063415527e-01
6.301311850547790527e-01,6.506944894790649414e-01
6.233488917350769043e-01,6.477684378623962402e-01
6.248736977577209473e-01,6.413145065307617188e-01
6.271870732307434082e-01,6.507352590560913086e-01
6.176735758781433105e-01,6.378437876701354980e-01
6.192198991775512695e-01,6.393419504165649414e-01
6.392249464988708496e-01,6.526044607162475586e-01
6.391309499740600586e-01,6.390680074691772461e-01
6.351528763771057129e-01,6.255568861961364746e-01
6.235955953598022461e-01,6.303576827049255371e-01
6.320860981941223145e-01,6.197061538696289062e-01
6.320141553878784180e-01,6.004425287246704102e-01
6.235133409500122070e-01,6.269072294235229492e-01
6.250308752059936523e-01,6.231693029403686523e-01
6.272768974304199219e-01,6.336687803268432617e-01
6.298860907554626465e-01,6.441515088081359863e-01
6.328248977661132812e-01,6.469025015830993652e-01
6.436645984649658203e-01,6.120924949645996094e-01
6.336997747421264648e-01,6.210079193115234375e-01
6.352247595787048340e-01,6.182369589805603027e-01
6.337066888809204102e-01,6.211906075477600098e-01
6.421897411346435547e-01,6.353760957717895508e-01
6.413506269454956055e-01,6.248801946640014648e-01
6.259256601333618164e-01,6.341280937194824219e-01
6.298165321350097656e-01,6.068068742752075195e-01
6.341223120689392090e-01,6.102555990219116211e-01
6.338306665420532227e-01,5.867329835891723633e-01
6.467001438140869141e-01,6.078397035598754883e-01
6.431673765182495117e-01,6.137197017669677734e-01
6.404535174369812012e-01,6.183617115020751953e-01
6.418925523757934570e-01,6.131853461265563965e-01
6.382130980491638184e-01,6.053859591484069824e-01
6.442299485206604004e-01,6.389580368995666504e-01
6.359950900077819824e-01,6.397201418876647949e-01
6.368132233619689941e-01,5.844064950942993164e-01
6.350967884063720703e-01,5.942697525024414062e-01
6.382673978805541992e-01,6.088817119598388672e-01
6.340432167053222656e-01,6.240174770355224609e-01
6.347134113311767578e-01,6.215553283691406250e-01
6.364825963973999023e-01,6.532020568847656250e-01
6.313923597335815430e-01,6.433041095733642578e-01
6.289065480232238770e-01,6.160939335823059082e-01
6.429449915885925293e-01,6.203625798225402832e-01
6.381283998489379883e-01,6.288227438926696777e-01
6.357813477516174316e-01,6.283181309700012207e-01
6.419043540954589844e-01,6.472772359848022461e-01
6.507677435874938965e-01,6.470210552215576172e-01
6.446381807327270508e-01,6.578541398048400879e-01
6.424021124839782715e-01,6.591317057609558105e-01
6.389558315277099609e-01,6.342204809188842773e-01
6.218101382255554199e-01,6.271311044692993164e-01
6.250056624412536621e-01,6.211301684379577637e-01
6.295087337493896484e-01,6.371555328369140625e-01
6.352843046188354492e-01,6.314499974250793457e-01
6.405079960823059082e-01,6.298369765281677246e-01
6.333549022674560547e-01,6.265291571617126465e-01
6.374443769454956055e-01,6.443731188774108887e-01
6.419376134872436523e-01,6.329576969146728516e-01
6.360045075416564941e-01,6.125946640968322754e-01
6.453226208686828613e-01,6.159086227416992188e-01
6.385447382926940918e-01,6.692833304405212402e-01
6.383059024810791016e-01,6.501939296722412109e-01
6.354301571846008301e-01,6.431645154953002930e-01
6.371597051620483398e-01,6.459015011787414551e-01
6.393649578094482422e-01,6.510839462280273438e-01
6.358187794685363770e-01,6.248925328254699707e-01
6.319951415061950684e-01,6.193583607673645020e-01
6.409619450569152832e-01,6.109001636505126953e-01
6.400377750396728516e-01,6.175475120544433594e-01
6.299039125442504883e-01,6.012749671936035156e-01
6.345644593238830566e-01,6.186978220939636230e-01
6.351805925369262695e-01,6.250525712966918945e-01
6.291286945343017578e-01,6.412763595581054688e-01
6.283721923828125000e-01,6.135700941085815430e-01
6.298085451126098633e-01,6.133252978324890137e-01
6.223272681236267090e-01,6.037142872810363770e-01
6.243050694465637207e-01,6.216555237770080566e-01
6.322078108787536621e-01,6.190317273139953613e-01
6.378147602081298828e-01,6.560652256011962891e-01
6.334354281425476074e-01,6.528364419937133789e-01
6.415870189666748047e-01,6.750048398971557617e-01
6.408609747886657715e-01,6.467298269271850586e-01
6.372728943824768066e-01,6.346467733383178711e-01
6.360316276550292969e-01,6.139931678771972656e-01
6.342924237251281738e-01,6.331069469451904297e-01
6.299481391906738281e-01,6.244562864303588867e-01
6.254863142967224121e-01,6.386333107948303223e-01
6.270936131477355957e-01,6.223262548446655273e-01
6.349776387214660645e-01,6.204527020454406738e-01
6.337036490440368652e-01,6.033136844635009766e-01
6.334807872772216797e-01,6.143672466278076172e-01
6.331087350845336914e-01,6.485353708267211914e-01
6.228659749031066895e-01,6.445770859718322754e-01
6.264992952346801758e-01,6.382229328155517578e-01
6.281465888023376465e-01,6.346102356910705566e-01
6.276736259460449219e-01,6.736074686050415039e-01
6.300505995750427246e-01,6.668957471847534180e-01
6.348464488983154297e-01,6.531331539154052734e-01
6.311333775520324707e-01,6.413742899894714355e-01
6.271390914916992188e-01,6.187717318534851074e-01
6.213890314102172852e-01,6.268533468246459961e-01
6.247377395629882812e-01,6.466861367225646973e-01
6.249459981918334961e-01,6.500397920608520508e-01
6.370968818664550781e-01,6.503886580467224121e-01
6.359034776687622070e-01,6.551003456115722656e-01
6.344175338745117188e-01,6.359666585922241211e-01
6.353273987770080566e-01,6.447727084159851074e-01
6.294770240783691406e-01,6.200324892997741699e-01
6.279178261756896973e-01,6.197306513786315918e-01
6.301522254943847656e-01,6.067869663238525391e-01
6.397948265075683594e-01,6.195673942565917969e-01
6.353457570075988770e-01,6.269865632057189941e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-1.436118036508560181e-01,1.830546855926513672e-01
1.149725317955017090e+00,1.248177170753479004e+00
6.959099769592285156e-01,7.879284620285034180e-01
6.388554573059082031e-01,6.353325843811035156e-01
6.365094780921936035e-01,6.238797903060913086e-01
6.422390937805175781e-01,6.756505370140075684e-01
6.377890110015869141e-01,6.825274229049682617e-01
6.332495212554931641e-01,6.380588412284851074e-01
6.197242736816406250e-01,6.166062355041503906e-01
6.322383880615234375e-01,6.106688976287841797e-01
6.485056877136230469e-01,6.038109660148620605e-01
6.387144327163696289e-01,6.103731989860534668e-01
6.315383315086364746e-01,6.198799014091491699e-01
6.344036459922790527e-01,6.608604192733764648e-01
6.404565572738647461e-01,6.250982880592346191e-01
6.320603489875793457e-01,6.141747832298278809e-01
6.333154439926147461e-01,6.434365510940551758e-01
6.339843869209289551e-01,6.272080540657043457e-01
6.366667747497558594e-01,6.034308671951293945e-01
6.327823400497436523e-01,6.152487993240356445e-01
6.415391564369201660e-01,6.460057497024536133e-01
6.285650730133056641e-01,6.170051693916320801e-01
6.309727430343627930e-01,6.256558895111083984e-01
6.372798681259155273e-01,6.455786228179931641e-01
6.304820775985717773e-01,6.777868866920471191e-01
6.339592933654785156e-01,6.211041212081909180e-01
6.315122842788696289e-01,6.601771116256713867e-01
6.341169476509094238e-01,6.530261635780334473e-01
6.237280368804931641e-01,6.338232755661010742e-01
6.328616738319396973e-01,5.806251764297485352e-01
6.398042440414428711e-01,6.510226726531982422e-01
6.410081982612609863e-01,6.587416529655456543e-01
6.359649896621704102e-01,6.199807524681091309e-01
6.442364454269409180e-01,6.250686049461364746e-01
6.389074921607971191e-01,6.005625128746032715e-01
6.259500384330749512e-01,6.147052645683288574e-01
6.276828050613403320e-01,6.332867145538330078e-01
6.338470578193664551e-01,6.149604320526123047e-01
6.312912106513977051e-01,6.393640637397766113e-01
6.286954879760742188e-01,6.186410188674926758e-01
6.247830390930175781e-01,5.922007560729980469e-01
6.390099525451660156e-01,6.259860992431640625e-01
6.404854059219360352e-01,6.277498006820678711e-01
6.163541078567504883e-01,6.410321593284606934e-01
6.451492905616760254e-01,6.432940959930419922e-01
6.384896636009216309e-01,6.675121784210205078e-01
6.159165501594543457e-01,6.543013453483581543e-01
6.311585903167724609e-01,6.191435456275939941e-01
6.338869333267211914e-01,6.313694119453430176e-01
6.370971798896789551e-01,6.479086279869079590e-01
6.358296871185302734e-01,6.144221425056457520e-01
6.370438933372497559e-01,6.604080796241760254e-01
6.333228945732116699e-01,6.308002471923828125e-01
6.401705741882324219e-01,6.337658166885375977e-01
6.497461795806884766e-01,6.068473458290100098e-01
6.336190700531005859e-01,6.485800743103027344e-01
6.162379384040832520e-01,6.335462927818298340e-01
6.374379992485046387e-01,6.229300498962402344e-01
6.408317089080810547e-01,6.377780437469482422e-01
6.321546435356140137e-01,6.333175897598266602e-01
6.459622979164123535e-01,6.385878324508666992e-01
6.326804757118225098e-01,6.483756899833679199e-01
6.475730538368225098e-01,6.424574851989746094e-01
6.428711414337158203e-01,6.312794685363769531e-01
6.330421566963195801e-01,6.627348661422729492e-01
6.346406936645507812e-01,6.386892795562744141e-01
6.304603815078735352e-01,6.347383856773376465e-01
6.298152208328247070e-01,6.114840507507324219e-01
6.379288434982299805e-01,6.127798557281494141e-01
6.292402744293212891e-01,6.437318325042724609e-01
6.318532824516296387e-01,6.075021624565124512e-01
6.330682039260864258e-01,6.264755725860595703e-01
6.310364603996276855e-01,6.531144380569458008e-01
6.283930540084838867e-01,6.415508389472961426e-01
6.368196606636047363e-01,6.294028162956237793e-01
6.276544332504272461e-01,6.290636062622070312e-01
6.260186433792114258e-01,6.504070758819580078e-01
6.324079632759094238e-01,6.047996282577514648e-01
6.248736977577209473e-01,6.413145065307617188e-01
6.391309499740600586e-01,6.390680074691772461e-01
6.235133409500122070e-01,6.269072294235229492e-01
6.436645984649658203e-01,6.120924949645996094e-01
6.413506269454956055e-01,6.248801946640014648e-01
6.467001438140869141e-01,6.078397035598754883e-01
6.442299485206604004e-01,6.389580368995666504e-01
6.340432167053222656e-01,6.240174770355224609e-01
6.429449915885925293e-01,6.203625798225402832e-01
6.446381807327270508e-01,6.578541398048400879e-01
6.295087337493896484e-01,6.371555328369140625e-01
6.419376134872436523e-01,6.329576969146728516e-01
6.354301571846008301e-01,6.431645154953002930e-01
6.409619450569152832e-01,6.109001636505126953e-01
6.291286945343017578e-01,6.412763595581054688e-01
6.322078108787536621e-01,6.190317273139953613e-01
6.372728943824768066e-01,6.346467733383178711e-01
6.270936131477355957e-01,6.223262548446655273e-01
6.228659749031066895e-01,6.445770859718322754e-01
6.348464488983154297e-01,6.531331539154052734e-01
6.249459981918334961e-01,6.500397920608520508e-01
6.294770240783691406e-01,6.200324892997741699e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Error.csv <==
9.386045155417768182e-01
1.451703469770147525e-01
1.954334544191711487e-01
2.207024409255729513e-01
2.098341060859169049e-01
1.483701366318800619e-01
1.177071412972278130e-01
8.050165886876253785e-02
5.107899498167207258e-02
3.345966721777953595e-02
2.488179063752938430e-02
1.925211938530159428e-02
1.469971205307191511e-02
1.105346407223014617e-02
1.194473289557913126e-02
7.154479850301847209e-03
6.053231930149265833e-03
5.688899073469571438e-03
4.249175810989122212e-03
4.312665909252873762e-03
8.369875709360190957e-03
7.122351644631722857e-03
3.609920968733907731e-03
4.373785657360423733e-03
5.319258088627587359e-03
4.164405380125490476e-03
3.853699229483518486e-03
7.584664917443527908e-03
3.026455061457294492e-03
5.475392950087320382e-03
5.611414878595509179e-03
5.311942477770085699e-03
3.264902661342776197e-03
3.483175650635458517e-03
7.150047801624414071e-03
4.539776605798238537e-03
2.899791392228681479e-03
5.582969208927736349e-03
3.306355645544117698e-03
5.774741854956640108e-03
6.357128017420531248e-03
2.845617652107147299e-03
7.809555806319463597e-03
3.101663765730473983e-03
2.607902006224860954e-03
4.328473250964384907e-03
4.763205388346307759e-03
2.789835419364792950e-03
2.508733407784239505e-03
3.787915308627869994e-03
6.194865198497465780e-03
2.802091864767275627e-03
3.689359160105451160e-03
2.677614462129769817e-03
7.097132511199625952e-03
3.756422975498893181e-03
2.469610180097515581e-03
3.434001468910390011e-03
2.586598718060217905e-03
3.058347950528091455e-03
4.384363262413216653e-03
6.598413769196629156e-03
2.963597326363180944e-03
8.314853107235023466e-03
3.678101855605144920e-03
3.789957020350208112e-03
2.849503070050529371e-03
5.047959719264614314e-03
3.896784416739063322e-03
2.606979608982292699e-03
2.673051460590354991e-03
6.806650199031581173e-03
3.796451999350011763e-03
3.516149367230078475e-03
4.775443997590641046e-03
2.337835918055444513e-03
3.060516607130472737e-03
3.611700558045947366e-03
1.065312059937048063e-02
2.911005670749654967e-03
2.072565892253095364e-03
1.337707666241755820e-02
2.660327581367811622e-03
2.391254046270770844e-03
4.985516858435627870e-03
3.284794753310644067e-03
5.114862651760592946e-03
1.720126429334084333e-03
2.446254386845331079e-03
7.129690715668790882e-03
2.467274416328093731e-03
6.175056935566941574e-03
3.021628160086976822e-03
7.082631706506667228e-03
2.060123296640424106e-03
1.762059689878607864e-03
3.106096326724296953e-03
7.646436682381470284e-03
3.867681324635121719e-03
2.182967641290295673e-03
5.498547536189452543e-03
1.984753186273897040e-03
3.599712913294120156e-03
1.703611475056556000e-03
5.169648655665332569e-03
1.785778187568889692e-03
3.259542592601735300e-03
1.749267410127745013e-03
2.870654031579144075e-03
2.863793094979590059e-03
3.789756070769039527e-03
3.304353630063417129e-03
4.542752653192301190e-03
2.172385941209686779e-03
1.443266561904828129e-03
2.362904329729115845e-03
2.353846543140901762e-03
1.482905279512830490e-03
1.500631928767183834e-02
2.986373071618731410e-03
4.365519833318389983e-03
3.141223261461637342e-03
2.327197136410366109e-03
2.299530539069735181e-03
2.308163732914448544e-03
4.487468673702263780e-03
2.263720390028725344e-03
2.532143419667364816e-03
1.788415658074366714e-03
1.854716090387437078e-03
3.761676425814104285e-03
4.536995579029303068e-03
2.336472357182111607e-03
3.252523540328380348e-03
4.023416002163902015e-03
2.075321156324876851e-03
2.941688499480448783e-03
2.911102615014289977e-03
2.181754387734150501e-03
4.646290875328164954e-03
1.207325899892231240e-03
4.672171634507336566e-03
1.456091773553433617e-03
4.508611951237009342e-03
2.889163849655818506e-03
1.045857982038617302e-02
2.636550506158702716e-03
6.563276305450962966e-03
2.549755142453234875e-03
8.550163201631467980e-03
4.026952003428986571e-03
6.974130584672219753e-03
3.356842755931428203e-03
4.321627064810702572e-03
4.613095901898948969e-03
1.831221883135528312e-03
2.604238039889871827e-03
2.860999248591147587e-03
2.459441934051254889e-03
2.060710694942225179e-03
3.496910478441144551e-03
5.306222939931753285e-03
2.310291872194223436e-03
4.627557321793047962e-03
2.099768433630733871e-03
3.061221273525125981e-03
3.510516240768655864e-03
1.068351827303240173e-03
1.261501994639519994e-03
3.492045716692875664e-03
1.787000875594771561e-03
3.448230818887590161e-03
2.809344736425687002e-03
2.061518417405169053e-03
1.588350735957407087e-03
3.439460457243518308e-03
7.410241322724490064e-03
1.982242677344384085e-03
6.141617654257255400e-03
1.868972715758360778e-03
1.514384579405479237e-03
1.537916897576535732e-03
7.508096640520829645e-03
2.695070255137319189e-03
2.742479279238326829e-03
1.271837695030936070e-03
1.815289368955355729e-03
2.019017495885672923e-03
2.165933751496602021e-03
1.962317314419052740e-03
2.593377963596307356e-03
2.161195382406926740e-03
1.326609437710338972e-03
2.174494008723019609e-03
3.607365736602153802e-03
1.919095507838788602e-03
1.260571017124016658e-03
1.234351964242407559e-03
6.263751154433114428e-03
3.975358122530812770e-03
2.277911839056675353e-03
1.353219115866067948e-03
2.577354906150294573e-03
1.061345104102019970e-03
1.530771655938251413e-03
2.287505137559434770e-03
1.216110641166585167e-03
5.116676325002438713e-03
2.230922787049575452e-03
1.733424673619073618e-03
1.192978792086813594e-03
1.578706544802797093e-03
7.048851853557710698e-03
2.044684607708899867e-03
3.958874443274442573e-03
2.946451712468487524e-03
6.443023084950795509e-03
2.616622236027409294e-03
3.495685639857654386e-03
3.674888895360371201e-03
2.103101948713631975e-03
5.619857370515890342e-03
3.205875868012248841e-03
2.032575762455112942e-03
4.497539264695481730e-03
2.054504643954601414e-03
7.448327260768318643e-03
1.595188026184111508e-03
5.332109418540021024e-03
1.220241600791519779e-03
4.248595934074993544e-03
3.157716387378161314e-03
7.844518902477527148e-04
1.336291455864074005e-03
3.512802085023796362e-03
1.818581403106861363e-03
2.023653866266642010e-03
4.482327131778710699e-03
1.965194340509687256e-03
2.882982240777585449e-03
2.171854712298115862e-03
2.441345154446286636e-03
1.107296006990503897e-03
2.005149152077789938e-03
8.427882740201187925e-04
2.121622927171061372e-03
2.730465759432445811e-03
1.295056996907073543e-03
2.748228588553033262e-03
1.207842413659158563e-03
1.210770103774259920e-03
3.573780260611487177e-03
3.226106322921600770e-03
1.211168298128901220e-03
2.659403347682083498e-03
2.974275057053531787e-03
2.208280014725082663e-03
5.668428863695335398e-03
1.165748441911912750e-03
8.612240349504901539e-04
1.199893983825683300e-03
3.414086007667648404e-03
1.336864033010461226e-03
2.856445363110525579e-03
3.367883424465327805e-03
5.681447425148684546e-03
9.532203369073451865e-04
8.861596407237610183e-04
3.546496524257564554e-03
1.168832233995009857e-03
7.385246917075523852e-03
2.411598168099971049e-03
9.783429375684084273e-04
2.529411614482747744e-03
5.328074497517375739e-03
1.631506197109350341e-03
1.328216898095620126e-03
1.712938436169667662e-03
1.973426293939638601e-03
4.897681099971377613e-03
2.698588267398982759e-03
2.757699531915044303e-03
4.077596657881271333e-03
1.186157851500897536e-03
3.841698007397143389e-03
1.812132094294346355e-03
5.077437317049127152e-03
1.549554270070602679e-03
1.732765193024717780e-03
2.840738778134524467e-03
1.955040774819565182e-03
3.195397454744629533e-03
1.396169752018836582e-03
1.386775218837313535e-03
1.931174317262452332e-03
1.766823469979863668e-03
1.980060901077265387e-03
1.481278525571189369e-03
1.459218199311582403e-03
1.049031755187767537e-03
4.140178453450003675e-03
1.883562841061622991e-03
1.120909229858618912e-03
1.517702613768959598e-03
3.306721158565534713e-03
1.576699833409137908e-03
2.176428403855810555e-03
3.333361977487861016e-03
2.948145406003314841e-03
2.960472697237434038e-03
2.186497215136979765e-03
3.424088092014084331e-03
1.965545144211230597e-03
9.665428748738827880e-04
1.449695687241804891e-03
2.630803371233651159e-03
1.088218676453512083e-03
3.070791447815999359e-03
1.845234410610083328e-03
4.139173965808025032e-03
1.516890785292298541e-03
4.002414910964756031e-03
1.995344954166396526e-03
1.907532567172790915e-03
2.532017319759657676e-03
7.812305442359084549e-04
2.669339375403103742e-03
2.461584790411766588e-03
2.430584866054161502e-03
2.064491795370927002e-03
1.920518649761336714e-03
4.198567792421486339e-03
1.360463038553865302e-03
2.549907846969759646e-03
1.818739660415921592e-03
1.300632841711218436e-03
1.464316700940279138e-03
9.117383408172432873e-04
2.071817698339718621e-03
2.099687957118789427e-03
4.275243321820639333e-03
1.170785672508408478e-03
5.250614145060202367e-03
2.705736907893256053e-03
1.943007462061230707e-03
1.583517742351745394e-03
4.170522229358196789e-03
2.723124181040750477e-03
2.606519912041005502e-03
2.001686789617976390e-03
3.826012185277787633e-03
1.914143769344612200e-03
2.126211460488910705e-03
6.633381997382983538e-04
8.488356484063248756e-04
2.810331246947004192e-03
3.617991440235501354e-03
1.617215034374134153e-03
6.370570414559040620e-03
3.441823013699464844e-03
1.910978214937340738e-03
9.351585674829018769e-04
2.984384560486577371e-03
2.626166913980658608e-03
2.273513784399889669e-03
1.349991550191718395e-03
1.516297802744486552e-03
7.435600225134670997e-04
2.630851006012909377e-03
4.660607611804387304e-03
8.263212110922168183e-04
1.690784614069200734e-03
3.282717830246961992e-03
2.867232928456143939e-03
2.926732933323831446e-03
2.377565192806063103e-03
3.464459118005141711e-03
2.336490863691745822e-03
6.477874884415968197e-03
3.418612737294927061e-03
2.104933585326573039e-03
2.951391199484731942e-03
1.242926022637398133e-03
1.503050625765226661e-03
4.630356637935061082e-03
1.089070675557488998e-03
2.951496127824979401e-03
1.427499008890205454e-03
1.989316180936204041e-03
2.835210139541951245e-03
1.424756912271128544e-03
1.780985941678057049e-03
4.111380524041478163e-03
6.544310129970906231e-04
3.684441233025211211e-03
2.200324788075136862e-03
2.507496479133552829e-03
2.314160627754335928e-03
2.114254257597455826e-03
3.559801801389837761e-03
3.663529415060695453e-03
9.930905082617376770e-04
1.363153310764570955e-03
1.557055992112929901e-03
1.057520857460720210e-03
5.603109269240665567e-03
2.000720317224402665e-03
1.110767335776717763e-03
7.413885967070692239e-04
2.913716536678095416e-03
2.265501552928286116e-03
3.512823073853636301e-03
4.852989407825684942e-03
6.961424793096275413e-04
4.866864348842083084e-03
3.033970859312334380e-03
1.095493948989760373e-03
8.537276703291731168e-04
1.252057535850365812e-03
2.114105518592745373e-03
4.896866417035425877e-03
1.803892610193990036e-03
8.835483382136593081e-03
1.272590803194192021e-03
1.746761462651041496e-03
1.950971086228350760e-03
9.548942913568398815e-04
4.222486099047619186e-03
2.549783790784948719e-03
4.972020046231496668e-03
2.711663122444752695e-03
1.490766049433913049e-03
8.812787634130974821e-04
3.023224056482437354e-03
2.062074181256882011e-03
1.770614432991168526e-03
8.928007930320307943e-04
3.969184279087160233e-03
4.218078301801263773e-03
1.758781222092379052e-03
2.166373451253956594e-03
1.579430642886994881e-03
1.053069184907372844e-03
1.677055418158414791e-03
2.516126339881417321e-03
2.193606703969259043e-03
3.871062324465533201e-03
2.669744658080502354e-03
7.338639770423868898e-03
3.385621476329314216e-03
1.508008616366630396e-03
6.684884030189300374e-04
1.475888819581548965e-03
4.261696463356732037e-03
1.746217088199210083e-03
2.137131250847085738e-03
1.150127041275704779e-03
4.272900868653272191e-03
2.154726518377939135e-03
8.870720239909755814e-04
2.312137167709456265e-03
4.359860585182683684e-03
1.125447992766957957e-03
3.815372223921775687e-03
2.128643715544786992e-03
1.339130504077559432e-03
4.967897751880632172e-03
1.256719513684483947e-03
4.078450439504777147e-03
4.130213434653518673e-03
2.092025242440783122e-03
3.325650668375298991e-03
2.497845888383872816e-03
2.521666473870822021e-03
2.074272978407535380e-03
2.900985961190238101e-03
1.231750133093387212e-03
4.201878059941576045e-03
1.290427158128150788e-03
4.752466204236477886e-03
2.132579033980835405e-03
1.264773720754938440e-03
1.294865747259083032e-03
6.061442758538003461e-03
2.064754872529256553e-03
2.167107727266876210e-03
2.250028040461257879e-03
4.022373947523989919e-03
1.480400122517182802e-03
2.393887038574473401e-03
8.725036318061532440e-04
2.472993982956837172e-03
1.003631173601192720e-03
3.080227219034528847e-03
1.214286388298034319e-03
4.406695040326833422e-03
1.270503308956832857e-03
2.535834797411422314e-03
2.358080911314341943e-03
1.224511287780509668e-03
4.340430461458415039e-03


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
9.386045155417768182e-01
1.483701366318800619e-01
2.488179063752938430e-02
7.154479850301847209e-03
8.369875709360190957e-03
4.164405380125490476e-03
5.611414878595509179e-03
4.539776605798238537e-03
6.357128017420531248e-03
4.328473250964384907e-03
6.194865198497465780e-03
3.756422975498893181e-03
4.384363262413216653e-03
3.789957020350208112e-03
2.673051460590354991e-03
2.337835918055444513e-03
2.072565892253095364e-03
3.284794753310644067e-03
2.467274416328093731e-03
1.762059689878607864e-03
5.498547536189452543e-03
1.785778187568889692e-03
3.789756070769039527e-03
2.362904329729115845e-03
4.365519833318389983e-03
4.487468673702263780e-03
3.761676425814104285e-03
2.075321156324876851e-03
1.207325899892231240e-03
1.045857982038617302e-02
4.026952003428986571e-03
1.831221883135528312e-03
3.496910478441144551e-03
3.061221273525125981e-03
1.787000875594771561e-03
3.439460457243518308e-03
1.514384579405479237e-03
1.271837695030936070e-03
2.593377963596307356e-03
1.919095507838788602e-03
2.277911839056675353e-03
2.287505137559434770e-03
1.192978792086813594e-03
2.946451712468487524e-03
2.103101948713631975e-03
2.054504643954601414e-03
4.248595934074993544e-03
1.818581403106861363e-03
2.171854712298115862e-03
2.121622927171061372e-03
1.210770103774259920e-03
2.974275057053531787e-03
1.199893983825683300e-03
5.681447425148684546e-03
7.385246917075523852e-03
1.631506197109350341e-03
2.698588267398982759e-03
1.812132094294346355e-03
1.955040774819565182e-03
1.766823469979863668e-03
4.140178453450003675e-03
1.576699833409137908e-03
2.186497215136979765e-03
2.630803371233651159e-03
1.516890785292298541e-03
7.812305442359084549e-04
1.920518649761336714e-03
1.300632841711218436e-03
4.275243321820639333e-03
1.583517742351745394e-03
3.826012185277787633e-03
2.810331246947004192e-03
1.910978214937340738e-03
1.349991550191718395e-03
8.263212110922168183e-04
2.377565192806063103e-03
2.104933585326573039e-03
1.089070675557488998e-03
1.424756912271128544e-03
2.200324788075136862e-03
3.663529415060695453e-03
5.603109269240665567e-03
2.265501552928286116e-03
3.033970859312334380e-03
4.896866417035425877e-03
1.950971086228350760e-03
2.711663122444752695e-03
1.770614432991168526e-03
2.166373451253956594e-03
2.193606703969259043e-03
1.508008616366630396e-03
2.137131250847085738e-03
2.312137167709456265e-03
1.339130504077559432e-03
2.092025242440783122e-03
2.900985961190238101e-03
2.132579033980835405e-03
2.167107727266876210e-03
8.725036318061532440e-04
4.406695040326833422e-03
4.340430461458415039e-03


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/State.csv <==
-5.822479724884033203e-03
6.887941062450408936e-02
1.385810971260070801e-01
2.034954130649566650e-01
2.638481557369232178e-01
3.198722898960113525e-01
3.718061149120330811e-01
4.198899567127227783e-01
4.643609821796417236e-01
5.054547786712646484e-01
5.433989763259887695e-01
5.784144401550292969e-01
6.107121706008911133e-01
6.404938697814941406e-01
6.679496765136718750e-01
6.932599544525146484e-01
7.165914773941040039e-01
7.381018400192260742e-01
7.579365968704223633e-01
7.762304544448852539e-01
7.931081056594848633e-01
8.086848258972167969e-01
8.230654001235961914e-01
8.363468647003173828e-01
8.486182689666748047e-01
8.599607944488525391e-01
8.704484701156616211e-01
8.801494836807250977e-01
8.891261816024780273e-01
8.974350690841674805e-01
9.051281213760375977e-01
9.122525453567504883e-01
9.188522100448608398e-01
9.249669313430786133e-01
9.306328296661376953e-01
9.358836412429809570e-01
9.407500028610229492e-01
9.452600479125976562e-01
9.494398832321166992e-01
9.533135890960693359e-01
9.569031000137329102e-01
9.602285623550415039e-01
9.633094072341918945e-01
9.661625623703002930e-01
9.688043594360351562e-01
9.712499380111694336e-01
9.735130071640014648e-01
9.756065607070922852e-01
9.775427579879760742e-01
9.793325662612915039e-01
9.809861183166503906e-01
9.825137853622436523e-01
9.839240312576293945e-01
9.852256774902343750e-01
9.864261150360107422e-01
9.875329732894897461e-01
9.885529279708862305e-01
9.894922971725463867e-01
9.903572797775268555e-01
9.911528825759887695e-01
9.918849468231201172e-01
9.925577640533447266e-01
9.931758642196655273e-01
9.937434196472167969e-01
9.942647218704223633e-01
9.947429895401000977e-01
9.951815605163574219e-01
9.955837726593017578e-01
9.959524869918823242e-01
9.962903261184692383e-01
9.965997934341430664e-01
9.968833923339843750e-01
9.971432685852050781e-01
9.973813295364379883e-01
9.975993633270263672e-01
9.977995157241821289e-01
9.979828596115112305e-01
9.981511831283569336e-01
9.983054399490356445e-01
9.984474182128906250e-01
9.985779523849487305e-01
9.986981153488159180e-01
9.988092184066772461e-01
9.989118576049804688e-01
9.990067481994628906e-01
9.990948438644409180e-01
9.991768598556518555e-01
9.992531538009643555e-01
9.993247985839843750e-01
9.993916749954223633e-01
9.994547367095947266e-01
9.995143413543701172e-01
9.995706081390380859e-01
9.996242523193359375e-01
9.996753931045532227e-01
9.997241497039794922e-01
9.997712373733520508e-01
9.998164176940917969e-01
9.998601675033569336e-01
9.999026060104370117e-01
9.999438524246215820e-01
9.999837875366210938e-01
1.000023245811462402e+00
1.000061631202697754e+00
1.000099182128906250e+00
1.000136375427246094e+00
1.000172734260559082e+00
1.000208497047424316e+00
1.000244021415710449e+00
1.000278711318969727e+00
1.000313162803649902e+00
1.000347256660461426e+00
1.000380873680114746e+00
1.000414013862609863e+00
1.000446796417236328e+00
1.000479221343994141e+00
1.000511169433593750e+00
1.000542759895324707e+00
1.000573754310607910e+00
1.000604510307312012e+00
1.000634431838989258e+00
1.000664114952087402e+00
1.000693559646606445e+00
1.000722050666809082e+00
1.000750064849853516e+00
1.000777482986450195e+00
1.000804662704467773e+00
1.000831007957458496e+00
1.000856637954711914e+00
1.000881791114807129e+00
1.000906348228454590e+00
1.000930070877075195e+00
1.000952959060668945e+00
1.000975251197814941e+00
1.000996947288513184e+00
1.001017928123474121e+00
1.001037955284118652e+00
1.001057147979736328e+00
1.001075863838195801e+00
1.001093745231628418e+00
1.001110911369323730e+00
1.001127004623413086e+00
1.001142740249633789e+00
1.001157164573669434e+00
1.001171112060546875e+00
1.001184225082397461e+00
1.001196384429931641e+00
1.001207947731018066e+00
1.001218795776367188e+00
1.001228809356689453e+00
1.001238226890563965e+00
1.001246571540832520e+00
1.001254200935363770e+00
1.001261353492736816e+00
1.001267552375793457e+00
1.001273393630981445e+00
1.001278281211853027e+00
1.001282453536987305e+00
1.001286268234252930e+00
1.001289367675781250e+00
1.001291871070861816e+00
1.001293659210205078e+00
1.001294851303100586e+00
1.001295685768127441e+00
1.001295924186706543e+00
1.001295924186706543e+00
1.001295208930969238e+00
1.001294255256652832e+00
1.001292705535888672e+00
1.001290917396545410e+00
1.001288414001464844e+00
1.001286149024963379e+00
1.001283526420593262e+00
1.001280426979064941e+00
1.001277089118957520e+00
1.001273751258850098e+00
1.001270174980163574e+00
1.001266479492187500e+00
1.001262784004211426e+00
1.001258969306945801e+00
1.001255154609680176e+00
1.001251220703125000e+00
1.001247167587280273e+00
1.001243233680725098e+00
1.001239657402038574e+00
1.001235961914062500e+00
1.001232504844665527e+00
1.001229047775268555e+00
1.001226067543029785e+00
1.001223206520080566e+00
1.001220703125000000e+00
1.001218199729919434e+00
1.001216292381286621e+00
1.001214504241943359e+00
1.001213192939758301e+00
1.001212358474731445e+00
1.001211762428283691e+00
1.001211524009704590e+00
1.001212000846862793e+00
1.001212716102600098e+00
1.001213908195495605e+00
1.001215815544128418e+00
1.001217842102050781e+00
1.001220941543579102e+00
1.001224398612976074e+00
1.001228213310241699e+00
1.001232504844665527e+00
1.001237750053405762e+00
1.001243233680725098e+00
1.001249670982360840e+00
1.001256227493286133e+00
1.001263618469238281e+00
1.001271724700927734e+00
1.001280426979064941e+00
1.001289486885070801e+00
1.001299500465393066e+00
1.001309514045715332e+00
1.001320362091064453e+00
1.001331925392150879e+00
1.001344084739685059e+00
1.001356601715087891e+00
1.001369833946228027e+00
1.001383185386657715e+00
1.001397609710693359e+00
1.001411914825439453e+00
1.001426815986633301e+00
1.001442551612854004e+00
1.001458406448364258e+00
1.001474499702453613e+00
1.001490950584411621e+00
1.001508116722106934e+00
1.001525044441223145e+00
1.001542329788208008e+00
1.001560091972351074e+00
1.001577734947204590e+00
1.001595497131347656e+00
1.001613616943359375e+00
1.001631379127502441e+00
1.001649260520935059e+00
1.001667380332946777e+00
1.001685142517089844e+00
1.001702904701232910e+00
1.001720428466796875e+00
1.001737475395202637e+00
1.001754641532897949e+00
1.001770973205566406e+00
1.001787185668945312e+00
1.001803040504455566e+00
1.001818060874938965e+00
1.001832842826843262e+00
1.001846790313720703e+00
1.001860022544860840e+00
1.001872777938842773e+00
1.001884460449218750e+00
1.001895666122436523e+00
1.001905560493469238e+00
1.001914858818054199e+00
1.001923203468322754e+00
1.001930236816406250e+00
1.001936316490173340e+00
1.001941323280334473e+00
1.001944899559020996e+00
1.001947164535522461e+00
1.001948356628417969e+00
1.001948475837707520e+00
1.001946806907653809e+00
1.001943945884704590e+00
1.001939654350280762e+00
1.001933932304382324e+00
1.001926779747009277e+00
1.001918196678161621e+00
1.001907825469970703e+00
1.001895666122436523e+00
1.001882433891296387e+00
1.001867413520812988e+00
1.001850962638854980e+00
1.001832723617553711e+00
1.001813054084777832e+00
1.001791715621948242e+00
1.001769065856933594e+00
1.001744627952575684e+00
1.001718759536743164e+00
1.001691460609436035e+00
1.001662492752075195e+00
1.001632094383239746e+00
1.001600503921508789e+00
1.001567244529724121e+00
1.001532673835754395e+00
1.001496911048889160e+00
1.001459836959838867e+00
1.001421570777893066e+00
1.001382231712341309e+00
1.001341581344604492e+00
1.001299738883972168e+00
1.001256823539733887e+00
1.001213073730468750e+00
1.001168131828308105e+00
1.001122593879699707e+00
1.001075744628906250e+00
1.001028060913085938e+00
1.000979542732238770e+00
1.000929951667785645e+00
1.000879645347595215e+00
1.000828146934509277e+00
1.000775814056396484e+00
1.000722408294677734e+00
1.000667214393615723e+00
1.000611186027526855e+00
1.000553607940673828e+00
1.000494480133056641e+00
1.000433325767517090e+00
1.000370144844055176e+00
1.000304579734802246e+00
1.000236392021179199e+00
1.000164508819580078e+00
1.000089526176452637e+00
1.000010013580322266e+00
9.999258518218994141e-01
9.998364448547363281e-01
9.997410774230957031e-01
9.996385574340820312e-01
9.995281696319580078e-01
9.994090795516967773e-01
9.992798566818237305e-01
9.991395473480224609e-01
9.989866018295288086e-01
9.988199472427368164e-01
9.986370801925659180e-01
9.984370470046997070e-01
9.982178211212158203e-01
9.979767799377441406e-01
9.977123737335205078e-01
9.974215030670166016e-01
9.971014261245727539e-01
9.967498779296875000e-01
9.963636398315429688e-01
9.959388971328735352e-01
9.954720735549926758e-01
9.949599504470825195e-01
9.943977594375610352e-01
9.937813282012939453e-01
9.931060075759887695e-01
9.923664331436157227e-01
9.915571212768554688e-01
9.906729459762573242e-01
9.897075891494750977e-01
9.886540174484252930e-01
9.875057935714721680e-01
9.862548112869262695e-01
9.848941564559936523e-01
9.834152460098266602e-01
9.818084239959716797e-01
9.800651073455810547e-01
9.781746864318847656e-01
9.761270284652709961e-01
9.739102125167846680e-01
9.715124368667602539e-01
9.689205884933471680e-01
9.661207199096679688e-01
9.630978107452392578e-01
9.598363637924194336e-01
9.563189744949340820e-01
9.525270462036132812e-01
9.484403133392333984e-01
9.440377950668334961e-01
9.392956495285034180e-01
9.341877698898315430e-01
9.286873340606689453e-01
9.227627515792846680e-01
9.163810014724731445e-01
9.095057249069213867e-01
9.020961523056030273e-01
8.941073417663574219e-01
8.854907751083374023e-01
8.761924505233764648e-01
8.661527633666992188e-01
8.553054332733154297e-01
8.435783386230468750e-01
8.308917284011840820e-01
8.171575069427490234e-01
8.022792339324951172e-01
7.861516475677490234e-01
7.686595916748046875e-01
7.496776580810546875e-01
7.290705442428588867e-01
7.066901922225952148e-01
6.823810338973999023e-01
6.559733152389526367e-01
6.272891759872436523e-01
5.961427688598632812e-01
5.623360872268676758e-01
5.256636142730712891e-01
4.859189689159393311e-01
4.428885877132415771e-01
3.963581025600433350e-01
3.461144864559173584e-01
2.919528782367706299e-01
2.336719334125518799e-01
1.710882186889648438e-01
1.040270924568176270e-01
3.233914077281951904e-02


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-5.822479724884033203e-03
2.638481557369232178e-01
4.643609821796417236e-01
6.107121706008911133e-01
7.165914773941040039e-01
7.931081056594848633e-01
8.486182689666748047e-01
8.891261816024780273e-01
9.188522100448608398e-01
9.407500028610229492e-01
9.569031000137329102e-01
9.688043594360351562e-01
9.775427579879760742e-01
9.839240312576293945e-01
9.885529279708862305e-01
9.918849468231201172e-01
9.942647218704223633e-01
9.959524869918823242e-01
9.971432685852050781e-01
9.979828596115112305e-01
9.985779523849487305e-01
9.990067481994628906e-01
9.993247985839843750e-01
9.995706081390380859e-01
9.997712373733520508e-01
9.999438524246215820e-01
1.000099182128906250e+00
1.000244021415710449e+00
1.000380873680114746e+00
1.000511169433593750e+00
1.000634431838989258e+00
1.000750064849853516e+00
1.000856637954711914e+00
1.000952959060668945e+00
1.001037955284118652e+00
1.001110911369323730e+00
1.001171112060546875e+00
1.001218795776367188e+00
1.001254200935363770e+00
1.001278281211853027e+00
1.001291871070861816e+00
1.001295924186706543e+00
1.001292705535888672e+00
1.001283526420593262e+00
1.001270174980163574e+00
1.001255154609680176e+00
1.001239657402038574e+00
1.001226067543029785e+00
1.001216292381286621e+00
1.001211762428283691e+00
1.001213908195495605e+00
1.001224398612976074e+00
1.001243233680725098e+00
1.001271724700927734e+00
1.001309514045715332e+00
1.001356601715087891e+00
1.001411914825439453e+00
1.001474499702453613e+00
1.001542329788208008e+00
1.001613616943359375e+00
1.001685142517089844e+00
1.001754641532897949e+00
1.001818060874938965e+00
1.001872777938842773e+00
1.001914858818054199e+00
1.001941323280334473e+00
1.001948475837707520e+00
1.001933932304382324e+00
1.001895666122436523e+00
1.001832723617553711e+00
1.001744627952575684e+00
1.001632094383239746e+00
1.001496911048889160e+00
1.001341581344604492e+00
1.001168131828308105e+00
1.000979542732238770e+00
1.000775814056396484e+00
1.000553607940673828e+00
1.000304579734802246e+00
1.000010013580322266e+00
9.996385574340820312e-01
9.991395473480224609e-01
9.984370470046997070e-01
9.974215030670166016e-01
9.959388971328735352e-01
9.937813282012939453e-01
9.906729459762573242e-01
9.862548112869262695e-01
9.800651073455810547e-01
9.715124368667602539e-01
9.598363637924194336e-01
9.440377950668334961e-01
9.227627515792846680e-01
8.941073417663574219e-01
8.553054332733154297e-01
8.022792339324951172e-01
7.290705442428588867e-01
6.272891759872436523e-01
4.859189689159393311e-01
2.919528782367706299e-01
3.233914077281951904e-02


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
7.268080711364746094e+00,8.536928176879882812e+00
5.330471992492675781e-01,-1.984174919128417969e+01
-3.915825843811035156e+00,5.619995117187500000e+01
4.846851348876953125e+00,-7.010807800292968750e+01
1.457978057861328125e+01,1.288557281494140625e+02
-2.001197814941406250e+01,-5.980087280273437500e+01
2.701259994506835938e+01,2.802915954589843750e+01
2.182757186889648438e+01,1.741859436035156250e+00
1.497978019714355469e+01,4.890232086181640625e+00
-3.077550888061523438e+00,1.347365665435791016e+01
-5.374271869659423828e+00,1.604552078247070312e+01
3.140037059783935547e+00,-7.578107833862304688e+00
1.773616027832031250e+01,1.931141853332519531e+01
-1.189857482910156250e+00,-1.204671669006347656e+01
7.439112663269042969e-01,1.567575263977050781e+01
1.450394392013549805e-01,1.681008720397949219e+01
5.539892196655273438e+00,-6.204437255859375000e+00
9.679883956909179688e+00,1.324670219421386719e+01
-2.339473915100097656e+01,4.117882728576660156e+00
1.469731712341308594e+01,1.042764568328857422e+01
2.525442886352539062e+01,-1.626543426513671875e+01
2.263827896118164062e+01,2.484145355224609375e+01
-4.521693038940429688e+01,-1.137294769287109375e+00
-1.170241165161132812e+01,2.753310775756835938e+01
3.387694931030273438e+01,-5.716958999633789062e+01
5.288839721679687500e+01,-3.010153770446777344e+01
-4.220117187500000000e+01,2.708236122131347656e+01
-4.220281219482421875e+01,4.514138793945312500e+01
-3.211732482910156250e+01,4.349822998046875000e+01
7.956962585449218750e+00,-8.413757324218750000e+01
7.142260742187500000e+01,2.215106964111328125e+01
-2.427850341796875000e+01,-3.754766464233398438e+01
-8.382169723510742188e+00,2.888103103637695312e+01
5.534562110900878906e+00,5.951622772216796875e+01
5.237813949584960938e+00,5.563049316406250000e+01
-1.103245258331298828e+00,-6.222034454345703125e+01
1.988817977905273438e+01,-2.572614288330078125e+01
7.186203002929687500e+00,2.607833099365234375e+01
-2.808605194091796875e+01,1.156026840209960938e+00
-8.308506011962890625e+00,2.531904602050781250e+01
5.804302215576171875e+00,-3.167184066772460938e+01
3.347700881958007812e+01,-1.624755859375000000e-01
3.652843856811523438e+01,1.279370498657226562e+01
-9.829760742187500000e+01,3.150568962097167969e+00
-7.353982543945312500e+01,3.163832473754882812e+01
-1.945358276367187500e+00,5.332889556884765625e+00
5.667398452758789062e+01,-6.892936706542968750e+00
6.185076141357421875e+01,4.304477691650390625e+00
7.449741363525390625e+00,9.413692474365234375e+00
-1.790514755249023438e+01,-1.310636138916015625e+01
1.366118431091308594e+01,3.143778610229492188e+01
6.508397102355957031e+00,-4.584526443481445312e+01
3.793962001800537109e+00,-9.833053588867187500e+00
-5.704845905303955078e+00,3.614163208007812500e+01
-9.691717147827148438e+00,3.268035888671875000e+01
1.390918159484863281e+01,-3.713121032714843750e+01
2.894033432006835938e+01,2.831660461425781250e+01
-6.386532974243164062e+01,-7.340938568115234375e+00
-3.136647796630859375e+01,4.125675964355468750e+01
-1.561990737915039062e+00,5.040988540649414062e+01
2.756679916381835938e+01,-1.130900878906250000e+02
6.889897155761718750e+01,-5.846109771728515625e+01
6.505050659179687500e+01,2.513057708740234375e+01
-1.598181304931640625e+02,-2.534755706787109375e+00
-1.212278442382812500e+02,7.830036926269531250e+01
-7.641610717773437500e+01,1.018826446533203125e+02
-2.676475143432617188e+01,-1.620259857177734375e+02
6.608697509765625000e+01,-5.437094116210937500e+01
9.203170013427734375e+01,1.992691040039062500e+01
-3.766748809814453125e+01,-2.349313735961914062e+01
-4.290146636962890625e+01,4.817885208129882812e+01
-3.337837982177734375e+01,7.618902587890625000e+01
-3.592308044433593750e+01,5.075903320312500000e+01
-1.998263549804687500e+01,-2.643437957763671875e+01
2.740168762207031250e+01,6.482406616210937500e+00
4.822455596923828125e+01,1.797073364257812500e+01
9.513786315917968750e+00,-1.028776168823242188e+01
-9.312042236328125000e+00,-4.085615158081054688e+00
3.318008422851562500e+00,1.352780723571777344e+01
1.214801406860351562e+01,3.014810562133789062e+00
2.604643821716308594e+00,-2.113121032714843750e+00
-5.147548675537109375e+00,1.016869544982910156e+01
9.289045333862304688e+00,-1.406241035461425781e+01
-4.459339141845703125e+00,1.445202827453613281e+01
8.400068283081054688e-01,2.641813278198242188e+01
-2.569441080093383789e+00,-2.005243301391601562e+00
2.099471092224121094e+01,1.419768142700195312e+01
-2.953352546691894531e+01,-1.448991966247558594e+01
3.561712265014648438e+00,1.997036170959472656e+01
2.091625595092773438e+01,1.437478733062744141e+01
2.399561500549316406e+01,-2.267147827148437500e+01
2.533078956604003906e+01,-9.816827774047851562e+00
-6.865621185302734375e+01,1.480709266662597656e+01
-3.440433502197265625e+01,2.311491394042968750e+01
3.428390502929687500e+01,-7.670759582519531250e+01
8.390750122070312500e+01,-1.640026092529296875e+01
7.551833343505859375e+01,6.840145111083984375e+00
-5.955248260498046875e+01,-4.229838371276855469e+00
-4.996208190917968750e+01,4.914379501342773438e+01
-2.242852210998535156e+01,5.037863159179687500e+01
1.497156715393066406e+01,-1.365052337646484375e+02
7.836965942382812500e+01,-6.023759460449218750e+01
5.527590942382812500e+01,3.168907165527343750e-01
-1.332613830566406250e+02,4.011319351196289062e+01
-9.393438720703125000e+01,9.261754608154296875e+01
-5.257630920410156250e+01,-1.794316406250000000e+02
4.091043090820312500e+01,-7.071712493896484375e+01
1.095320205688476562e+02,3.831331634521484375e+01
2.568954467773437500e+01,-5.078179168701171875e+01
-2.334178924560546875e+00,1.968778991699218750e+01
-2.566493415832519531e+01,7.094211578369140625e+01
-4.468596649169921875e+01,5.367684936523437500e+01
-3.983354949951171875e+01,1.851908874511718750e+01
-2.183460235595703125e+00,-1.035287857055664062e+00
4.109593582153320312e+01,-2.013980627059936523e+00
5.775463867187500000e+01,-1.676579856872558594e+01
4.222440719604492188e+01,-2.294667625427246094e+01
-9.776145935058593750e+01,6.560150146484375000e+00
-5.005539703369140625e+01,6.813087463378906250e+01
-1.119667053222656250e+01,-1.128531646728515625e+01
3.552867126464843750e+01,-3.131294250488281250e+00
6.502337646484375000e+01,1.819043636322021484e+00
6.365321350097656250e+01,-1.158514213562011719e+01
2.383640289306640625e+01,-2.076571083068847656e+01
-2.578175354003906250e+01,1.698788642883300781e+01
8.426189422607421875e-01,-6.674879455566406250e+01
4.210307312011718750e+01,4.439392089843750000e+00
-1.839359283447265625e+01,1.773763847351074219e+01
-2.693955612182617188e+01,3.618024063110351562e+01
-1.999244880676269531e+01,4.289466857910156250e+01
-1.501295852661132812e+01,5.688400268554687500e+00
2.046382522583007812e+01,5.886921882629394531e+00
3.363309860229492188e+01,-1.351792621612548828e+01
2.312880325317382812e+01,-9.640700340270996094e+00
-5.652340316772460938e+01,8.579596519470214844e+00
-1.481450271606445312e+01,4.779100036621093750e+01
1.219038963317871094e+01,-6.718142700195312500e+01
4.685797119140625000e+01,-4.235343933105468750e+01
6.745162963867187500e+01,-1.634450721740722656e+01
2.417071914672851562e+01,-5.760739326477050781e+00
-8.108825683593750000e+01,1.859499359130859375e+01
-5.085107421875000000e+01,5.224508285522460938e+01
-1.653717041015625000e+01,6.923733520507812500e+01
9.536931991577148438e+00,-1.040288238525390625e+02
5.967633819580078125e+01,-6.321651458740234375e+01
8.234701538085937500e+01,-1.824653244018554688e+01
-5.962905883789062500e+01,-4.908519744873046875e+00
-4.991830825805664062e+01,4.693176269531250000e+01
-1.102849960327148438e+01,5.500596237182617188e+01
1.967896652221679688e+01,-8.419880676269531250e+01
5.767325210571289062e+01,-4.990475845336914062e+01
3.822859954833984375e+01,-4.806972503662109375e+00
-1.074332962036132812e+02,2.972925186157226562e+01
-7.663826751708984375e+01,7.543281555175781250e+01
-3.230328369140625000e+01,9.153977966308593750e+01
6.926040649414062500e+00,-1.084346160888671875e+02
6.559201049804687500e+01,-7.562757873535156250e+01
9.828009796142578125e+01,-2.119433593750000000e+01
3.733825683593750000e-02,2.871623992919921875e+00
-5.388690185546875000e+01,4.597637176513671875e+01
-4.240966796875000000e+01,8.106515502929687500e+01
-1.940218925476074219e+01,8.180391693115234375e+01
9.637889862060546875e-01,-5.668918609619140625e+01
3.374606323242187500e+01,-5.203702163696289062e+01
5.523930358886718750e+01,-2.095783424377441406e+01
-1.091618347167968750e+01,3.229122161865234375e+00
-2.785169601440429688e+01,3.235413360595703125e+01
-1.409492588043212891e+01,5.190684890747070312e+01
-8.309507369995117188e-01,3.050482940673828125e+01
1.170084476470947266e+01,-3.646018218994140625e+01
2.798490142822265625e+01,-2.299294853210449219e+01
1.157526397705078125e+01,-1.362718582153320312e+00
-3.170108032226562500e+01,2.156242561340332031e+01
-9.492595672607421875e+00,4.127579879760742188e+01
6.378699302673339844e+00,1.312679672241210938e+01
2.226144409179687500e+01,-2.345178604125976562e+01
3.233699798583984375e+01,-1.101080989837646484e+01
-1.502626419067382812e+01,4.325904846191406250e-01
-8.205962181091308594e+00,2.172922134399414062e+01
6.174140930175781250e+00,2.628439521789550781e+01
1.338984203338623047e+01,-5.280184173583984375e+01
1.427792644500732422e+01,-3.309182739257812500e+01
-2.580725860595703125e+01,6.378021240234375000e-01
6.152450561523437500e+00,3.982629776000976562e+01
2.011429977416992188e+01,5.718072509765625000e+01
2.936454772949218750e+00,4.854614257812500000e+01
-1.950806045532226562e+01,-4.118124389648437500e+01
-7.349845886230468750e+00,-3.250743484497070312e+01
2.373052978515625000e+01,6.917827606201171875e+00
1.953175163269042969e+01,3.095260429382324219e+01
-5.654279327392578125e+01,4.177995300292968750e+01
-4.308178329467773438e+01,3.904214477539062500e+01
-5.038791656494140625e+00,-1.847324752807617188e+01
5.179520797729492188e+01,6.108039855957031250e+00
6.795315551757812500e+01,4.916691780090332031e+00
-5.011459350585937500e+00,9.303379058837890625e-01
-3.872335433959960938e+01,-3.287008285522460938e+00
-1.897888946533203125e+01,5.012639999389648438e+00
1.290053176879882812e+01,7.511435985565185547e+00
3.649651718139648438e+01,-1.241616821289062500e+01
4.785627746582031250e+01,-2.850129127502441406e+00
1.107915496826171875e+01,4.120863437652587891e+00
-3.885981750488281250e+01,1.537968063354492188e+01
-2.441991424560546875e+01,1.448251056671142578e+01
9.203517913818359375e+00,-3.803704452514648438e+01
4.419998168945312500e+01,8.416469573974609375e+00
7.508426666259765625e+00,2.476611518859863281e+01
-3.023418426513671875e+01,2.170389938354492188e+01
-2.189705657958984375e+01,8.820465087890625000e+00
1.908790588378906250e+00,-2.721778869628906250e+00
2.642076110839843750e+01,1.357476234436035156e+01
3.579036331176757812e+01,-2.071519279479980469e+01
1.114689636230468750e+01,-8.500446319580078125e+00
-3.540778732299804688e+01,1.433518600463867188e+01
-1.281011581420898438e+01,3.385237503051757812e+01
1.943681335449218750e+01,-9.612162780761718750e+01
4.774297332763671875e+01,-6.014918518066406250e+01
7.302093505859375000e-02,1.680253601074218750e+01
-3.843299484252929688e+01,1.387443637847900391e+01
-9.306941986083984375e+00,-6.152294921875000000e+01
3.480897140502929688e+01,3.089923095703125000e+01
4.621583175659179688e+01,6.737984466552734375e+01
-8.248012542724609375e+00,6.686640930175781250e+01
-4.419957733154296875e+01,3.191393661499023438e+01
-2.499297523498535156e+01,-3.973804473876953125e+00
9.576084899902343750e+01,1.514589881896972656e+01
1.038171997070312500e+02,-8.137254714965820312e+00
7.907390594482421875e+01,-2.104257392883300781e+01
-3.970728302001953125e+01,-2.330273818969726562e+01
-6.428759002685546875e+01,4.160202026367187500e+00
-2.433975219726562500e+01,4.346271514892578125e+01
1.685479736328125000e+01,-8.768852233886718750e+00
4.680960845947265625e+01,-6.267456054687500000e+00
5.904377365112304688e+01,1.991164207458496094e+00
4.276739120483398438e+01,7.996370315551757812e+00
-5.623253250122070312e+01,1.852540016174316406e+00
-5.875601959228515625e+01,6.507639408111572266e+00
-3.213291168212890625e+01,1.290384101867675781e+01
2.020914077758789062e+01,-2.782924842834472656e+01
5.526942825317382812e+01,8.545455932617187500e-01
6.083437347412109375e+01,1.364545440673828125e+01
-1.781277465820312500e+01,-4.159246444702148438e+00
-3.434387588500976562e+01,7.551084518432617188e+00
-1.989138031005859375e+01,2.235531234741210938e+01
2.416940689086914062e+00,-2.398527908325195312e+01
2.669392013549804688e+01,-1.066804885864257812e+00
3.502606582641601562e+01,1.572170257568359375e+01
-5.311992645263671875e+00,1.719241333007812500e+01
-2.257853698730468750e+01,8.808260917663574219e+00
-9.825694084167480469e+00,-3.536269187927246094e+00
1.385628223419189453e+01,1.290663623809814453e+01
2.634205818176269531e+01,-1.603261184692382812e+01
2.624550819396972656e+01,-5.364181518554687500e+00
-7.203986358642578125e+01,8.863197326660156250e+00
-5.450585937500000000e+01,2.756802368164062500e+01
-1.558361053466796875e+01,-9.910122680664062500e+01
4.122863769531250000e+01,-3.851734161376953125e+01
6.184128570556640625e+01,1.801483535766601562e+01
-1.126798629760742188e+02,2.170043563842773438e+01
-1.092927398681640625e+02,4.403533554077148438e+01
-8.064359283447265625e+01,4.334307479858398438e+01
-1.686779022216796875e+01,-8.626693725585937500e+01
5.310644531250000000e+01,-1.277033996582031250e+01
8.113349914550781250e+01,4.125399398803710938e+01
3.848297119140625000e+00,7.126113891601562500e+01
-7.362726593017578125e+01,5.730200958251953125e+01
-4.464924240112304688e+01,5.710922622680664062e+01
2.463520431518554688e+01,-1.944345474243164062e+01
4.724049758911132812e+01,7.038673400878906250e+00
2.038115692138671875e+01,5.824996471405029297e+00
-2.349623489379882812e+01,-4.570445537567138672e+00
-2.520546531677246094e+01,5.010442256927490234e+00
2.866073608398437500e+00,1.510861396789550781e+01
2.630740737915039062e+01,-2.675669670104980469e+01
2.697970390319824219e+01,-1.066140556335449219e+01
-1.015644264221191406e+01,2.864085197448730469e+00
-1.902966308593750000e+01,2.257276153564453125e+01
-2.283010482788085938e+00,3.443248367309570312e+01
1.465618324279785156e+01,-5.020294189453125000e+00
2.657824707031250000e+01,4.116449356079101562e-01
-7.004661560058593750e+00,3.398442745208740234e+00
-1.579628086090087891e+01,1.148021507263183594e+01
3.520009040832519531e+00,-7.919139862060546875e-01
2.399674224853515625e+01,6.298916816711425781e+00
9.962138175964355469e+00,-7.804091453552246094e+00
-2.357762527465820312e+01,6.042879104614257812e+00
-1.293266296386718750e+00,2.835175323486328125e+01
1.562302207946777344e+01,-4.496386718750000000e+01
3.202244567871093750e+01,-2.840833663940429688e+01
1.137106323242187500e+01,-8.040275573730468750e+00
-4.398051452636718750e+01,1.779448509216308594e+01
-1.924400711059570312e+01,4.414871215820312500e+01
1.479502487182617188e+01,-1.045261840820312500e+02
4.661340332031250000e+01,-7.277261352539062500e+01
6.481533813476562500e+01,-3.199247741699218750e+01
-5.761672973632812500e+01,5.959316253662109375e+00
-3.553127288818359375e+01,3.934267044067382812e+01
2.256582031250000000e+02,5.663756179809570312e+01
1.860672607421875000e+02,7.380822753906250000e+01
-7.710647583007812500e+00,3.820388031005859375e+01
-1.715246429443359375e+02,-4.088989257812500000e+00
-1.923011169433593750e+02,7.168933868408203125e+00
-1.559234619140625000e+02,4.094610977172851562e+01
-8.014387512207031250e+01,7.919590759277343750e+01
3.261827087402343750e+01,-7.159065246582031250e+00
1.168518295288085938e+02,-3.704432678222656250e+01
1.441825256347656250e+02,-4.139739227294921875e+01
1.305266571044921875e+02,-1.829491424560546875e+01
4.359218597412109375e+01,7.611461639404296875e+01
-1.025410232543945312e+02,-2.648519134521484375e+01
-1.252325134277343750e+02,-4.519742584228515625e+01
-1.018918304443359375e+02,-3.244515228271484375e+01
-3.948912811279296875e+01,-6.288776397705078125e-01
4.570213317871093750e+01,3.463679504394531250e+01
9.001968383789062500e+01,4.772222137451171875e+01
9.617453765869140625e+01,1.683922386169433594e+01
6.938247680664062500e+01,-1.686927986145019531e+01
-9.025962829589843750e+00,6.943949890136718750e+01
-7.908225250244140625e+01,1.018600082397460938e+01
-7.667711639404296875e+01,-1.029233932495117188e+01
-2.437903213500976562e+01,9.554450988769531250e+00
4.922444534301757812e+01,2.314896011352539062e+01
7.048886871337890625e+01,-9.678146362304687500e+00
5.962996673583984375e+01,-1.468594932556152344e+01
1.083484649658203125e+01,4.828474044799804688e+00
-4.966436004638671875e+01,2.242460441589355469e+01
-3.199817085266113281e+01,-2.442637062072753906e+01
1.705054283142089844e+01,2.880810356140136719e+01
3.311629104614257812e+01,4.406852722167968750e+01
9.159011840820312500e-01,-3.191326904296875000e+01
-6.694433212280273438e+00,-2.433119583129882812e+01
6.860545158386230469e+00,-1.060255050659179688e+00
1.140457057952880859e+01,2.131906890869140625e+01
-1.089344501495361328e+01,3.190436553955078125e+01
-2.627565002441406250e+01,1.695970344543457031e+01
-9.521747589111328125e+00,-1.838932037353515625e-01
1.707269096374511719e+01,2.429436683654785156e+00
3.004725456237792969e+01,-9.286746978759765625e-01
-4.193006134033203125e+01,3.665999889373779297e+00
-1.641426467895507812e+01,-2.017987251281738281e+00
1.970300674438476562e+01,1.156164836883544922e+01
3.964272308349609375e+01,-2.649508285522460938e+01
4.505608749389648438e+01,-2.111188507080078125e+01
1.679820251464843750e+01,-7.710815429687500000e+00
-4.029476547241210938e+01,2.648308563232421875e+01
-1.668824577331542969e+01,-1.165116653442382812e+02
1.888912773132324219e+01,-5.888405990600585938e+01
5.080164337158203125e+01,3.842622756958007812e+01
3.325742721557617188e+01,6.677123260498046875e+01
-7.314755249023437500e+01,-1.178165435791015625e+01
-4.467045211791992188e+01,-2.420671081542968750e+01
1.244901885986328125e+02,3.985105133056640625e+01
1.232628479003906250e+02,1.983602142333984375e+01
5.949253463745117188e+01,-4.245988464355468750e+01
-1.627093124389648438e+01,-4.531755065917968750e+01
-4.560733032226562500e+01,3.809788513183593750e+01
-3.277028274536132812e+01,8.547866058349609375e+01
-1.010357666015625000e+01,6.936695861816406250e+01
2.605944442749023438e+01,-1.278895721435546875e+02
4.247889709472656250e+01,-1.005515823364257812e+02
4.040726852416992188e+01,-5.099862670898437500e+01
-4.126108932495117188e+01,7.063201904296875000e+00
-4.143602752685546875e+01,7.336607360839843750e+01
-1.277751922607421875e+01,1.026915054321289062e+02
9.086618423461914062e+00,-3.418372344970703125e+01
3.666287612915039062e+01,-4.688568115234375000e+01
2.842763328552246094e+01,-2.673179435729980469e+01
-1.798967170715332031e+01,-3.395902633666992188e+00
-2.020307540893554688e+01,2.866065406799316406e+01
4.212715148925781250e+00,4.228472900390625000e+01
2.302281761169433594e+01,-1.272022247314453125e+01
2.940839767456054688e+01,-1.987804794311523438e+01
-1.380926132202148438e+01,-6.770469665527343750e+00
-1.618273735046386719e+01,1.527961540222167969e+01
7.440938949584960938e+00,2.100461578369140625e+01
2.237944602966308594e+01,-2.259439086914062500e+01
2.332552719116210938e+01,-8.937526702880859375e+00
-3.367075729370117188e+01,8.139194488525390625e+00
-6.715339660644531250e+00,3.399628067016601562e+01
1.053664016723632812e+01,-1.377270889282226562e+01
3.108427429199218750e+01,-7.997544288635253906e+00
2.677531433105468750e+01,4.407405853271484375e-02
-3.238293838500976562e+01,6.103403568267822266e+00
-1.156370353698730469e+01,2.326296424865722656e+01
1.195116615295410156e+01,-2.433046340942382812e+00
3.007914352416992188e+01,-6.583360671997070312e+00
2.604973030090332031e+01,-7.771358489990234375e+00
-1.976400566101074219e+01,8.851327896118164062e-01
1.863288879394531250e-01,2.814020156860351562e+01
9.658134460449218750e+00,5.821910858154296875e+00
1.105902957916259766e+01,-7.032502174377441406e+00
-4.904503822326660156e+00,4.642883300781250000e+00
4.526162147521972656e-01,1.947953796386718750e+01
-3.638326168060302734e+00,-3.031718063354492188e+01
1.817159843444824219e+01,-4.516550064086914062e+00
-2.127792549133300781e+01,1.308717155456542969e+01
-1.199266719818115234e+01,3.264199829101562500e+01
2.205330657958984375e+01,2.762580871582031250e+01
-1.020107040405273438e+02,4.138015747070312500e+00
-5.085496520996093750e+01,4.833945274353027344e+00
9.876097106933593750e+01,1.663854360580444336e+00
1.172781600952148438e+02,-9.391432762145996094e+00
8.064733123779296875e+01,-2.266558647155761719e+01
-8.529182434082031250e+00,-1.719694900512695312e+01
-6.100240707397460938e+01,2.034390258789062500e+01
-3.540563964843750000e+01,-3.469741821289062500e+00
9.656520843505859375e+00,1.823310089111328125e+01
3.801858901977539062e+01,-4.374247360229492188e+01
6.706475830078125000e+01,1.488097381591796875e+01
4.789999771118164062e+01,3.277275848388671875e+01
-5.456927108764648438e+01,3.495188903808593750e+01
-6.902627563476562500e+01,3.907522964477539062e+01
-4.503287506103515625e+01,3.697172164916992188e+01
-1.719398498535156250e+00,-7.342185974121093750e+00
4.352790832519531250e+01,-9.972478866577148438e+00
6.512235260009765625e+01,-4.420334339141845703e+00
4.237967681884765625e+01,-5.900417804718017578e+00
-4.438613891601562500e+01,-5.532282829284667969e+00
-3.645445632934570312e+01,1.190091991424560547e+01
-8.880435943603515625e+00,2.342888832092285156e+00
2.398446273803710938e+01,3.355081081390380859e-01
4.162781906127929688e+01,-4.572426795959472656e+00
3.407322692871093750e+01,2.387323379516601562e-01
-7.154842376708984375e+00,2.739066314697265625e+01
-1.732185363769531250e+01,9.510372161865234375e+00
5.272457122802734375e+00,-1.451395034790039062e+00
2.461210632324218750e+01,3.680974483489990234e+00
1.314769363403320312e+01,-7.129028797149658203e+00
-3.544297027587890625e+01,1.428487014770507812e+01
-1.502297592163085938e+01,2.283219909667968750e+01
1.684385108947753906e+01,-4.851259613037109375e+01
5.023886108398437500e+01,-2.365028381347656250e+00
-5.184486389160156250e+00,1.702252578735351562e+01
-4.482883834838867188e+01,3.022829246520996094e+01
8.943408203125000000e+01,2.148261451721191406e+01
5.497311401367187500e+01,6.380872726440429688e+00
-1.770616912841796875e+01,-1.393919944763183594e+01
-4.534628295898437500e+01,1.100354576110839844e+01
-2.269785118103027344e+01,4.329558563232421875e+01
-3.165330886840820312e+00,5.160708618164062500e+01
4.553081512451171875e+00,-8.962182617187500000e+01
2.747686004638671875e+01,-7.593403625488281250e+01
5.345222473144531250e+01,-4.125939941406250000e+01
2.064349746704101562e+01,-9.018135070800781250e+00
-5.758158493041992188e+01,2.432326126098632812e+01
-4.203959655761718750e+01,5.684063339233398438e+01
-2.199223709106445312e+01,7.282820129394531250e+01
-1.957109642028808594e+01,3.348028564453125000e+01
-4.725954055786132812e+00,-3.283331298828125000e+01
2.174980926513671875e+01,-1.297450637817382812e+01
3.115250778198242188e+01,1.123505401611328125e+01
-3.601614761352539062e+01,2.448112869262695312e+01
-4.745868682861328125e+01,3.376041030883789062e+01
2.796816406250000000e+02,5.595436096191406250e-01
2.641442260742187500e+02,-8.040524482727050781e+00
1.707463989257812500e+02,-2.988297653198242188e+01
9.629547119140625000e+00,-4.030242156982421875e+01
-1.435484924316406250e+02,-3.159263229370117188e+01
-1.384591064453125000e+02,-9.049808502197265625e+00
-9.177078247070312500e+01,5.158821487426757812e+01
-5.179065704345703125e+01,1.229540634155273438e+01
8.859542846679687500e+00,-1.788754653930664062e+01
6.307505416870117188e+01,6.241973876953125000e+00
9.244596862792968750e+01,-2.404689788818359375e-01
6.241369247436523438e+01,8.701194763183593750e+00
-7.802729797363281250e+01,1.823802566528320312e+01
-9.785330963134765625e+01,-2.750801086425781250e+01
-6.662942504882812500e+01,6.004489898681640625e+00
-2.307187271118164062e+01,2.909355545043945312e+01
1.795595169067382812e+01,-5.062852096557617188e+01
6.472689819335937500e+01,4.531307220458984375e+00
7.816196441650390625e+01,3.354602050781250000e+01
-2.477503967285156250e+01,4.563156127929687500e+01
1.521031570434570312e+01,1.185560607910156250e+01
-6.707889556884765625e+00,-8.273763656616210938e-01
8.710263252258300781e+00,1.041045951843261719e+01
-1.099155902862548828e+01,1.256303215026855469e+01
9.485644340515136719e+00,-1.155768013000488281e+01
-2.108152389526367188e+01,8.532440185546875000e+00
8.564945220947265625e+00,2.677960586547851562e+01
2.124729156494140625e+01,-1.259939956665039062e+01
-1.101297378540039062e+01,-7.339297294616699219e+00
1.143822669982910156e+00,1.433715724945068359e+01
1.059688854217529297e+01,2.867643165588378906e+01
-1.029432010650634766e+01,2.602885055541992188e+01
-4.099648475646972656e+00,4.816490173339843750e+00
1.542619609832763672e+01,8.251237869262695312e+00
6.933870315551757812e+00,7.041788101196289062e-01
-2.924599647521972656e+01,8.505535125732421875e+00
3.367967605590820312e+00,-1.791252136230468750e+00
2.984259986877441406e+01,3.071274757385253906e+00
3.575826644897460938e+01,-3.171229362487792969e+00
9.133520126342773438e+00,2.236366271972656250e+01
-1.971771240234375000e+01,-3.413276672363281250e+00
2.348842620849609375e+00,3.712168693542480469e+00
1.090877151489257812e+01,-1.878142356872558594e+00
9.926466941833496094e+00,2.982697010040283203e+00
-3.336053848266601562e+00,7.000400066375732422e+00
-1.536036491394042969e+00,-3.880179882049560547e+00
6.243885040283203125e+00,9.906343460083007812e+00


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
7.268080711364746094e+00,8.536928176879882812e+00
-2.001197814941406250e+01,-5.980087280273437500e+01
-5.374271869659423828e+00,1.604552078247070312e+01
1.450394392013549805e-01,1.681008720397949219e+01
2.525442886352539062e+01,-1.626543426513671875e+01
5.288839721679687500e+01,-3.010153770446777344e+01
7.142260742187500000e+01,2.215106964111328125e+01
-1.103245258331298828e+00,-6.222034454345703125e+01
5.804302215576171875e+00,-3.167184066772460938e+01
-1.945358276367187500e+00,5.332889556884765625e+00
1.366118431091308594e+01,3.143778610229492188e+01
1.390918159484863281e+01,-3.713121032714843750e+01
2.756679916381835938e+01,-1.130900878906250000e+02
-7.641610717773437500e+01,1.018826446533203125e+02
-4.290146636962890625e+01,4.817885208129882812e+01
4.822455596923828125e+01,1.797073364257812500e+01
2.604643821716308594e+00,-2.113121032714843750e+00
-2.569441080093383789e+00,-2.005243301391601562e+00
2.399561500549316406e+01,-2.267147827148437500e+01
8.390750122070312500e+01,-1.640026092529296875e+01
1.497156715393066406e+01,-1.365052337646484375e+02
-5.257630920410156250e+01,-1.794316406250000000e+02
-2.566493415832519531e+01,7.094211578369140625e+01
5.775463867187500000e+01,-1.676579856872558594e+01
3.552867126464843750e+01,-3.131294250488281250e+00
8.426189422607421875e-01,-6.674879455566406250e+01
-1.501295852661132812e+01,5.688400268554687500e+00
-1.481450271606445312e+01,4.779100036621093750e+01
-8.108825683593750000e+01,1.859499359130859375e+01
8.234701538085937500e+01,-1.824653244018554688e+01
5.767325210571289062e+01,-4.990475845336914062e+01
6.926040649414062500e+00,-1.084346160888671875e+02
-4.240966796875000000e+01,8.106515502929687500e+01
-1.091618347167968750e+01,3.229122161865234375e+00
2.798490142822265625e+01,-2.299294853210449219e+01
2.226144409179687500e+01,-2.345178604125976562e+01
1.338984203338623047e+01,-5.280184173583984375e+01
2.936454772949218750e+00,4.854614257812500000e+01
-5.654279327392578125e+01,4.177995300292968750e+01
-5.011459350585937500e+00,9.303379058837890625e-01
4.785627746582031250e+01,-2.850129127502441406e+00
4.419998168945312500e+01,8.416469573974609375e+00
2.642076110839843750e+01,1.357476234436035156e+01
1.943681335449218750e+01,-9.612162780761718750e+01
3.480897140502929688e+01,3.089923095703125000e+01
9.576084899902343750e+01,1.514589881896972656e+01
-2.433975219726562500e+01,4.346271514892578125e+01
-5.623253250122070312e+01,1.852540016174316406e+00
6.083437347412109375e+01,1.364545440673828125e+01
2.669392013549804688e+01,-1.066804885864257812e+00
1.385628223419189453e+01,1.290663623809814453e+01
-1.558361053466796875e+01,-9.910122680664062500e+01
-8.064359283447265625e+01,4.334307479858398438e+01
-7.362726593017578125e+01,5.730200958251953125e+01
-2.349623489379882812e+01,-4.570445537567138672e+00
-1.015644264221191406e+01,2.864085197448730469e+00
-7.004661560058593750e+00,3.398442745208740234e+00
-2.357762527465820312e+01,6.042879104614257812e+00
-4.398051452636718750e+01,1.779448509216308594e+01
-5.761672973632812500e+01,5.959316253662109375e+00
-1.715246429443359375e+02,-4.088989257812500000e+00
1.168518295288085938e+02,-3.704432678222656250e+01
-1.252325134277343750e+02,-4.519742584228515625e+01
9.617453765869140625e+01,1.683922386169433594e+01
-2.437903213500976562e+01,9.554450988769531250e+00
-4.966436004638671875e+01,2.242460441589355469e+01
-6.694433212280273438e+00,-2.433119583129882812e+01
-9.521747589111328125e+00,-1.838932037353515625e-01
1.970300674438476562e+01,1.156164836883544922e+01
-1.668824577331542969e+01,-1.165116653442382812e+02
-4.467045211791992188e+01,-2.420671081542968750e+01
-4.560733032226562500e+01,3.809788513183593750e+01
4.040726852416992188e+01,-5.099862670898437500e+01
3.666287612915039062e+01,-4.688568115234375000e+01
2.302281761169433594e+01,-1.272022247314453125e+01
2.237944602966308594e+01,-2.259439086914062500e+01
3.108427429199218750e+01,-7.997544288635253906e+00
3.007914352416992188e+01,-6.583360671997070312e+00
1.105902957916259766e+01,-7.032502174377441406e+00
-2.127792549133300781e+01,1.308717155456542969e+01
9.876097106933593750e+01,1.663854360580444336e+00
-3.540563964843750000e+01,-3.469741821289062500e+00
-5.456927108764648438e+01,3.495188903808593750e+01
6.512235260009765625e+01,-4.420334339141845703e+00
2.398446273803710938e+01,3.355081081390380859e-01
5.272457122802734375e+00,-1.451395034790039062e+00
1.684385108947753906e+01,-4.851259613037109375e+01
5.497311401367187500e+01,6.380872726440429688e+00
4.553081512451171875e+00,-8.962182617187500000e+01
-4.203959655761718750e+01,5.684063339233398438e+01
3.115250778198242188e+01,1.123505401611328125e+01
1.707463989257812500e+02,-2.988297653198242188e+01
-5.179065704345703125e+01,1.229540634155273438e+01
-7.802729797363281250e+01,1.823802566528320312e+01
6.472689819335937500e+01,4.531307220458984375e+00
8.710263252258300781e+00,1.041045951843261719e+01
2.124729156494140625e+01,-1.259939956665039062e+01
-4.099648475646972656e+00,4.816490173339843750e+00
2.984259986877441406e+01,3.071274757385253906e+00
1.090877151489257812e+01,-1.878142356872558594e+00


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error.csv <==
7.111110717569286699e-01
7.443547648774166969e-01
1.394122267224666700e+00
3.598783592618354898e+00
4.356223357749728464e+00
6.441606361852499241e+00
2.612756341125845871e+00
1.723383867495641653e+00
9.055949317634346407e-01
9.396465469426655837e-01
6.748254502612536232e-01
1.045395790318790930e+00
4.237468364429042289e-01
1.585347971952909774e+00
3.891182717080023390e-01
6.739082486593599430e-01
1.043665386976563525e+00
2.556321044867094217e-01
1.109787711137538935e+00
7.895669257842403699e-01
1.018228648324332131e+00
6.668049702312918159e-01
2.290223750404619896e+00
8.533971424309613196e-01
2.392923090793054985e+00
4.274984605200187193e-01
2.191302982983207581e+00
2.519787075360573336e-01
6.222983266713739692e-01
3.093218259862406505e+00
3.364532684348008118e+00
4.563683183064688897e+00
1.516228259074954954e+00
3.973905388892765567e-01
9.592796178744077418e-01
3.908195258699961983e+00
8.378150641410001542e-01
9.998109102248630142e-01
1.873509610210475129e+00
3.788791146524718156e-01
1.692346403592605020e+00
6.808241077723163892e-01
4.209146047632003063e-01
3.001587794253211428e+00
5.651620534646725202e-01
1.479805687291791294e+00
1.018256664958640423e+00
7.017383012517871554e-01
2.246494574487504003e+00
1.038263050111984054e+00
1.239878731749379792e+00
2.423254184006735201e+00
5.387932345889834274e-01
7.690324320087444931e-01
1.047920429194552971e+00
2.033896095913522828e+00
1.375410860262270107e+00
2.874252796498380391e+00
1.165747745927754098e+00
3.354193226948588569e-01
3.735179046525867186e+00
1.502799651120874103e+00
1.693425866883147002e+00
5.021228036869813671e+00
2.223714757420937715e+00
9.976470809512860694e-01
6.645772102448870733e+00
3.971850507742720637e+00
1.595535004634842879e+00
4.486964502724053006e+00
1.360051831275040257e+00
2.792501122190974017e-01
1.469195274299468501e+00
2.292728934806867791e+00
1.285626444564945903e+00
1.724256682267780727e-01
2.256689981586029514e+00
7.172908723607226422e-01
2.098325285460580503e-01
5.280789207229230620e-01
5.869930740672996139e-01
2.887478797319142920e-01
7.414833093446336898e-01
4.915504679900174478e-01
3.571633185411569600e-01
1.465760443665566015e+00
3.643923342308579838e-01
1.712814319706888133e+00
9.118724388265618819e-01
5.204789045566562411e-01
1.359735156972983416e+00
4.060137538542692992e-01
1.626676185724012402e+00
6.069412900988833126e-01
2.294288817147355886e+00
1.818161744665253599e+00
4.989941630845695086e-01
3.545215947463723705e+00
1.110441825861251619e+00
4.419071181782776581e-01
3.613780450536957733e+00
2.536768375138383380e+00
1.080228114833335473e+00
3.699136947372272832e+00
1.676198362872186598e+00
6.039633757892335808e+00
3.922712037025256393e+00
3.110084741871641523e+00
4.902683082472700349e+00
1.268987249379661675e+00
9.381947344143394263e-01
1.706082858132586866e+00
1.600056637491723777e+00
7.770294059311813051e-01
6.795634111024279056e-01
8.250000866855984327e-01
1.173740361641072649e+00
2.440657955750099806e+00
1.771764261101763216e+00
1.786664903168502683e+00
8.667427084161949402e-01
3.538112447654102599e-01
1.091694891015943636e+00
1.808784813511858269e+00
1.174349111003212265e+00
1.782975387515192800e+00
1.783895992149857834e+00
1.717712797570306593e+00
5.047648504694340899e-01
4.873391432149300484e-01
1.653181826665117038e+00
5.971758907452170417e-01
8.979683176047934534e-01
7.054743470024544827e-01
1.362150336446004140e+00
1.188972195909220764e+00
2.854899800900072115e+00
6.631301949502484971e-01
3.941228957051109427e-01
1.089770667884736977e+00
1.669639362273547256e+00
7.581875195775152898e-01
5.088677315602603279e-01
4.340224590779136804e+00
1.356695308273471401e+00
8.127790580645608554e-01
3.191427503372049834e+00
1.263132507563136553e+00
6.537381014550455172e-01
3.740990065865821723e+00
1.113788376891043708e+00
8.326662715555021022e-01
2.617629870179189577e+00
1.221558344451022071e+00
7.369161873641832949e-01
5.156149165640128373e+00
1.458462030961943823e+00
1.480550780036122394e+00
2.319325824217026266e+00
1.198703945404187676e+00
6.406602829302316948e-01
3.149578045093818224e-01
3.707394079559975797e+00
4.965195221462760933e-01
6.730106699052657016e-01
1.339910769691943226e+00
5.288495568103122046e-01
2.400232149215725808e-01
8.319769550814825054e-01
1.889554095109927445e+00
1.788825645578283052e-01
5.222018426257164503e-01
8.793662215113531300e-01
3.264660401853805571e-01
1.028443252455840229e+00
1.143354288673535057e+00
1.598835884692486886e-01
1.254385774927363029e+00
2.152496415323524592e-01
2.593287749505233664e-01
2.068430467303223885e+00
2.037709939941342863e-01
8.416412161312825102e-01
1.023130530089645163e+00
1.297454583845486231e-01
1.105982345324204807e+00
2.849326243053188712e+00
2.203277609415532357e-01
8.701658359995327885e-01
3.189039965047315572e-01
1.518161317307817004e+00
5.909364283439172416e-01
1.611527481092352998e+00
1.062499133191725287e+00
4.019182450028090936e-01
1.598238685926541836e+00
8.167447767579789630e-01
2.057338006460406876e-01
4.270667588477233823e-01
7.075568737922703910e-01
3.607344676076356671e-01
1.119063727472987990e+00
1.052412654445842310e+00
3.475488595318843577e-01
1.257198100781286021e+00
1.159800743801200351e+00
1.006840824141720159e+00
1.254353278522544635e+00
9.469432307573025787e-01
5.538647329658582530e-01
2.971347533579657418e-01
1.197428315225492090e+00
7.549551761373246572e-01
8.331934132350456990e-01
3.064904974637455704e-01
2.918012654508963077e+00
7.484374557654345228e-01
1.673367296872929622e+00
1.157717626283933043e+00
1.205896789307220107e+00
2.340833242035215367e+00
4.422225795801072445e-01
1.508799511925793757e+00
2.077500201693252002e+00
1.485906071391606131e+00
1.895648081850610955e+00
1.169632512498578247e+00
1.289229060182662590e+00
2.644247441509858909e+00
4.726340767723691272e-01
1.144291462560744987e+00
1.566498704572639289e+00
4.225177148451421671e-01
4.154153773109758863e-01
8.020846534880401446e-01
2.039924745005731843e+00
5.405096979689818504e-01
3.065096164194930362e-01
1.300761200145374996e+00
6.807872192616278850e-01
4.486013716383399075e-01
2.513324887367944349e+00
6.448112007522237565e-01
1.318587061555885620e-01
1.260382421614223869e+00
3.809955122847992204e-01
2.132044798719967549e-01
1.204902776042637402e+00
9.503564957478491948e-01
5.530488411333650545e-01
2.979489019146705497e-01
8.788911707301741982e-01
3.792969346397516150e-01
1.590796393967609745e+00
1.955386911234507086e-01
2.593140493717672079e+00
1.996921603212788776e+00
1.040249368473208369e+00
3.909601205703624238e+00
3.334694226843054610e-01
5.017474956452963042e-01
3.340583879582680105e+00
2.684599475154887394e+00
1.423410190785322493e+00
1.346582053942749324e+00
2.086795818796308488e+00
5.864429237951966911e-01
2.397016120373036241e+00
3.732699348469383227e-01
9.722712184762700716e-01
1.211889977065456980e+00
1.762650228529460406e-01
4.953625000180705840e-01
1.128770039492203114e+00
1.350159165693215202e-01
7.909406812916128793e-01
2.342214988838285938e-01
1.736975865226802751e-01
1.312661829568542604e+00
2.689634178487428917e-01
8.092650598042329113e-01
3.124546170571513293e-01
5.115243006775249679e-01
2.127407868050846806e-01
8.068006646129631809e-01
6.230223017093465820e-01
3.489249922606941778e-01
1.874303478175586068e+00
1.421750201471766450e-01
3.820116332221868416e-01
8.260055946276414485e-01
4.548710202723817986e-01
3.645047909615128034e+00
7.299230394990681159e-01
9.873405592162310951e-01
1.768862116639162263e+00
5.724349177537920719e-01
2.726927327139257784e+00
5.612811784860344266e-01
3.775105970746071016e+00
3.098406353506579336e+00
3.958482641781541078e-01
8.455704333478877288e-01
1.758590215573756055e+00
2.660614882229989320e+00
1.396399480439623364e+00
5.975884722502652346e-01
9.124653740251674749e-01
2.502915701680036964e+00
5.233279236378862720e+00
1.509347135615020541e+00
2.167720539936134061e-01
1.206759641603368349e+00
1.664764373079187676e+00
4.458709357429895270e-01
1.433574139431084582e+00
1.858080960651148139e+00
1.992986915402853665e+00
2.985247535506792005e+00
1.248320705972409739e+00
5.543415938001343690e-01
8.423762731344209831e-01
1.116236480813420862e+00
8.801621860430327571e-01
9.167762937468706408e-01
8.776501735196654552e-01
1.579285957924917660e+00
1.622364405563439194e+00
1.353030679069215370e-01
2.532916840615396570e+00
3.176213731343148217e-01
2.838056418765659283e-01
2.151652626623684894e-01
4.788241123433576996e-01
9.825018034106961506e-01
5.732003080990331068e-01
3.112997621123063108e-01
4.326751800573406248e-01
1.954346689827870076e+00
4.735368064270269461e-01
6.741507894228832010e-01
1.085199731274094859e+00
4.716475635729013294e-01
9.047666630102305652e-01
9.367512182981052593e-01
2.717022319563717758e+00
1.361366489885946551e+00
2.070478538618372610e+00
4.324359235289179648e-01
3.043245512427983801e+00
4.785715360527491025e-01
3.392364852519530238e+00
7.948945976564187887e-01
2.606277720318348035e+00
1.548494581145717808e+00
1.663393933811691205e+00
8.130037167214385629e-01
1.042475590439130295e+00
4.949064643520610041e+00
3.865036391388582682e-01
1.007243809874140306e+00
1.452106719645055444e+00
1.507536172965396659e+00
7.245081092829299685e-01
3.638061254859912275e+00
4.891733577782341191e-01
3.694897841787026516e-01
8.697137091659271624e-01
4.975656422274516988e-01
3.918677504117852317e-01
1.581936617085024421e+00
5.088714956188474803e-01
9.550683248781816070e-01
2.346016619644056278e-01
3.095227710540238708e-01
1.294979937350213550e+00
2.630265114354288780e-01
1.007960302738242664e+00
6.583972543330574023e-01
1.407107555221853046e+00
2.372382091362868484e-01
5.244001504207530528e-01
1.256400566493730109e+00
3.612724809560919348e-01
9.080550888426787148e-01
4.279394414657873291e-01
7.421205004513996561e-01
9.981965533208005947e-01
5.540963448641941236e-01
8.522983215242091459e-01
5.765779329319662416e-01
3.896710436390383725e-01
1.081826947385060578e-01
1.381953429763596031e+00
5.635548763572153508e-01
6.753788373228258868e-01
1.418595658044215224e-01
9.210932393180437661e-01
1.535226532767319796e+00
5.544180906301126033e-01
1.810948337848483192e+00
7.991402175311796974e-01
1.860825604171027159e+00
2.095632566421809173e+00
9.547362644805073018e-01
8.905822936929822520e-01
1.279285489849443902e+00
1.764427207766182448e+00
1.218314965255821836e+00
6.143042744391737919e-01
2.147221271433422451e+00
6.054662389382012844e-01
4.744302308826978121e-01
1.472777022567039129e+00
1.024730036525584032e+00
2.664531599670714734e-01
1.146589382648492528e+00
1.819072444896326468e+00
2.186949111950281799e-01
5.826047049785827436e-01
6.137431537063688936e-01
5.082088637897255179e-01
9.481111814342110256e-01
1.524478960547590578e+00
1.092790634075898160e+00
5.388370243326114917e-01
2.893959265657193858e-01
8.387390298195988025e-01
7.508369013810944903e-01
3.208081873534541772e-01
1.651029429137421234e+00
1.352857001996747188e+00
1.216434937589893073e+00
1.010150875087159283e+00
1.450600379294650244e+00
1.383156647144214046e+00
1.942461655338278970e+00
4.260671089230996800e-01
7.083278260508100166e-01
2.073726969210660520e-01
3.469341558399747782e+00
2.757352205388103883e-01
8.570188876687336865e-01
6.426375876192805814e-01
1.092750283018229185e+00
6.029003848965079904e-01
1.672094583534890211e-01
1.751485821684483524e+00
1.898382594211255325e+00
4.771202668553491399e-01
3.389448944727632140e-01
1.261149123636291058e+00
5.824681576716044251e-01
2.841790254233338864e+00
8.477065872007587544e-01
2.331905577862845469e+00
3.009669977552029252e+00
2.080929073493427595e+00
2.846092807571638517e-01
1.978866609897900863e+00
1.299989711826833094e+00
1.597090278728433788e+00
1.534547027155203747e+00
5.475553736653246961e-01
4.606366159104152147e-01
2.217696317123121652e+00
1.362581570950803567e+00
8.504739641893215296e-01
1.060855437806133672e+00
2.220452918890933880e+00
1.772810579112295892e+00
4.068447434859998046e-01
1.879603594998397131e+00
2.701637447511084922e+00
1.437637246512842637e+00
6.341545428111817762e-01
6.353918625545428300e-01
8.446856433197436065e-01
2.778837081574046519e-01
2.553529963065280239e-01
1.303166104764436062e+00
4.284547054047933567e-01
2.848442820959630750e-01
1.915780853121909211e-01
9.408806417470944039e-01
1.328704081493292888e+00
3.379964323006138804e-01
6.852407097037035433e-01
4.476576744629345850e-01
7.385481540833986891e-01
3.669491301947218065e-01
8.524391224017845436e-01
9.213268162524751448e-01
9.910361973785404288e-01
8.037648336986872311e-01
4.086515890491280167e-01
3.079961656478085175e-01
4.535495902704403393e-01
4.574528023240138630e-01
2.548558969206979330e-01
5.340385433678078719e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
7.111110717569286699e-01
6.441606361852499241e+00
6.748254502612536232e-01
6.739082486593599430e-01
1.018228648324332131e+00
4.274984605200187193e-01
3.364532684348008118e+00
3.908195258699961983e+00
1.692346403592605020e+00
1.479805687291791294e+00
1.239878731749379792e+00
2.033896095913522828e+00
3.735179046525867186e+00
9.976470809512860694e-01
1.360051831275040257e+00
1.724256682267780727e-01
5.869930740672996139e-01
1.465760443665566015e+00
1.359735156972983416e+00
1.818161744665253599e+00
3.613780450536957733e+00
6.039633757892335808e+00
9.381947344143394263e-01
8.250000866855984327e-01
8.667427084161949402e-01
1.782975387515192800e+00
1.653181826665117038e+00
1.188972195909220764e+00
1.669639362273547256e+00
8.127790580645608554e-01
1.113788376891043708e+00
5.156149165640128373e+00
6.406602829302316948e-01
1.339910769691943226e+00
1.788825645578283052e-01
1.143354288673535057e+00
2.068430467303223885e+00
1.105982345324204807e+00
1.518161317307817004e+00
1.598238685926541836e+00
3.607344676076356671e-01
1.159800743801200351e+00
2.971347533579657418e-01
2.918012654508963077e+00
2.340833242035215367e+00
1.895648081850610955e+00
1.144291462560744987e+00
2.039924745005731843e+00
4.486013716383399075e-01
3.809955122847992204e-01
2.979489019146705497e-01
2.593140493717672079e+00
5.017474956452963042e-01
2.086795818796308488e+00
1.211889977065456980e+00
7.909406812916128793e-01
8.092650598042329113e-01
6.230223017093465820e-01
8.260055946276414485e-01
1.768862116639162263e+00
3.098406353506579336e+00
1.396399480439623364e+00
1.509347135615020541e+00
1.433574139431084582e+00
5.543415938001343690e-01
8.776501735196654552e-01
3.176213731343148217e-01
5.732003080990331068e-01
6.741507894228832010e-01
2.717022319563717758e+00
4.785715360527491025e-01
1.663393933811691205e+00
1.007243809874140306e+00
4.891733577782341191e-01
1.581936617085024421e+00
1.294979937350213550e+00
2.372382091362868484e-01
4.279394414657873291e-01
5.765779329319662416e-01
6.753788373228258868e-01
1.810948337848483192e+00
8.905822936929822520e-01
2.147221271433422451e+00
2.664531599670714734e-01
6.137431537063688936e-01
5.388370243326114917e-01
1.651029429137421234e+00
1.383156647144214046e+00
3.469341558399747782e+00
6.029003848965079904e-01
3.389448944727632140e-01
2.331905577862845469e+00
1.299989711826833094e+00
2.217696317123121652e+00
1.772810579112295892e+00
6.341545428111817762e-01
1.303166104764436062e+00
1.328704081493292888e+00
3.669491301947218065e-01
4.086515890491280167e-01
5.340385433678078719e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State.csv <==
-2.494516372680664062e-01
-2.236385941505432129e-01
-1.983689665794372559e-01
-1.736344099044799805e-01
-1.494282484054565430e-01
-1.257432103157043457e-01
-1.025703549385070801e-01
-7.990288734436035156e-02
-5.773222446441650391e-02
-3.604936599731445312e-02
-1.484692096710205078e-02
5.884349346160888672e-03
2.615243196487426758e-02
4.596570134162902832e-02
6.533321738243103027e-02
8.426237106323242188e-02
1.027627587318420410e-01
1.208420991897583008e-01
1.385094225406646729e-01
1.557718515396118164e-01
1.726384162902832031e-01
1.891167163848876953e-01
2.052159011363983154e-01
2.209429144859313965e-01
2.363051772117614746e-01
2.513116300106048584e-01
2.659690678119659424e-01
2.802852988243103027e-01
2.942674160003662109e-01
3.079234957695007324e-01
3.212600052356719971e-01
3.342843055725097656e-01
3.470033407211303711e-01
3.594229817390441895e-01
3.715516030788421631e-01
3.833948969841003418e-01
3.949581980705261230e-01
4.062499105930328369e-01
4.172745943069458008e-01
4.280387461185455322e-01
4.385487139225006104e-01
4.488099217414855957e-01
4.588285982608795166e-01
4.686092734336853027e-01
4.781585037708282471e-01
4.874807298183441162e-01
4.965814948081970215e-01
5.054662227630615234e-01
5.141394138336181641e-01
5.226062536239624023e-01
5.308713912963867188e-01
5.389396548271179199e-01
5.468149185180664062e-01
5.545026659965515137e-01
5.620068907737731934e-01
5.693302750587463379e-01
5.764803290367126465e-01
5.834576487541198730e-01
5.902687907218933105e-01
5.969153046607971191e-01
6.034022569656372070e-01
6.097338199615478516e-01
6.159121990203857422e-01
6.219418048858642578e-01
6.278253793716430664e-01
6.335673332214355469e-01
6.391698718070983887e-01
6.446365714073181152e-01
6.499704122543334961e-01
6.551741957664489746e-01
6.602515578269958496e-01
6.652039885520935059e-01
6.700356006622314453e-01
6.747483015060424805e-01
6.793453097343444824e-01
6.838289499282836914e-01
6.882008910179138184e-01
6.924653053283691406e-01
6.966236233711242676e-01
7.006771564483642578e-01
7.046295404434204102e-01
7.084827423095703125e-01
7.122393250465393066e-01
7.158989310264587402e-01
7.194668054580688477e-01
7.229435443878173828e-01
7.263306379318237305e-01
7.296300530433654785e-01
7.328442931175231934e-01
7.359738349914550781e-01
7.390224337577819824e-01
7.419899106025695801e-01
7.448790669441223145e-01
7.476897239685058594e-01
7.504261732101440430e-01
7.530875205993652344e-01
7.556771636009216309e-01
7.581943273544311523e-01
7.606418728828430176e-01
7.630202174186706543e-01
7.653313875198364258e-01
7.675775289535522461e-01
7.697580456733703613e-01
7.718750238418579102e-01
7.739294767379760742e-01
7.759228944778442383e-01
7.778554558753967285e-01
7.797287106513977051e-01
7.815449237823486328e-01
7.833031415939331055e-01
7.850052118301391602e-01
7.866516709327697754e-01
7.882440686225891113e-01
7.897835969924926758e-01
7.912701368331909180e-01
7.927044630050659180e-01
7.940883636474609375e-01
7.954217195510864258e-01
7.967056632041931152e-01
7.979421019554138184e-01
7.991299629211425781e-01
8.002699613571166992e-01
8.013629913330078125e-01
8.024112582206726074e-01
8.034145236015319824e-01
8.043726086616516113e-01
8.052862286567687988e-01
8.061572313308715820e-01
8.069850206375122070e-01
8.077698945999145508e-01
8.085132837295532227e-01
8.092148303985595703e-01
8.098761439323425293e-01
8.104968070983886719e-01
8.110771179199218750e-01
8.116180896759033203e-01
8.121201992034912109e-01
8.125841021537780762e-01
8.130083680152893066e-01
8.133957386016845703e-01
8.137452006340026855e-01
8.140569925308227539e-01
8.143321275711059570e-01
8.145714998245239258e-01
8.147737979888916016e-01
8.149399161338806152e-01
8.150699734687805176e-01
8.151654005050659180e-01
8.152257204055786133e-01
8.152500987052917480e-01
8.152403831481933594e-01
8.151968717575073242e-01
8.151178956031799316e-01
8.150056600570678711e-01
8.148585557937622070e-01
8.146787881851196289e-01
8.144645690917968750e-01
8.142173290252685547e-01
8.139374256134033203e-01
8.136238455772399902e-01
8.132777214050292969e-01
8.128977417945861816e-01
8.124849200248718262e-01
8.120399713516235352e-01
8.115630149841308594e-01
8.110527992248535156e-01
8.105102181434631348e-01
8.099353909492492676e-01
8.093280792236328125e-01
8.086894750595092773e-01
8.080178499221801758e-01
8.073141574859619141e-01
8.065786957740783691e-01
8.058110475540161133e-01
8.050110936164855957e-01
8.041791915893554688e-01
8.033149242401123047e-01
8.024184107780456543e-01
8.014910221099853516e-01
8.005309104919433594e-01
7.995383143424987793e-01
7.985138893127441406e-01
7.974567413330078125e-01
7.963678836822509766e-01
7.952464818954467773e-01
7.940927147865295410e-01
7.929069399833679199e-01
7.916880846023559570e-01
7.904373407363891602e-01
7.891533970832824707e-01
7.878372669219970703e-01
7.864882946014404297e-01
7.851058244705200195e-01
7.836915254592895508e-01
7.822433710098266602e-01
7.807617187500000000e-01
7.792472243309020996e-01
7.776997089385986328e-01
7.761180400848388672e-01
7.745031118392944336e-01
7.728539705276489258e-01
7.711714506149291992e-01
7.694542407989501953e-01
7.677033543586730957e-01
7.659181356430053711e-01
7.640987634658813477e-01
7.622439861297607422e-01
7.603549957275390625e-01
7.584303617477416992e-01
7.564715743064880371e-01
7.544773221015930176e-01
7.524473667144775391e-01
7.503824830055236816e-01
7.482802867889404297e-01
7.461432218551635742e-01
7.439702749252319336e-01
7.417603731155395508e-01
7.395147085189819336e-01
7.372320890426635742e-01
7.349123954772949219e-01
7.325558662414550781e-01
7.301615476608276367e-01
7.277309298515319824e-01
7.252618670463562012e-01
7.227553129196166992e-01
7.202101945877075195e-01
7.176270484924316406e-01
7.150056362152099609e-01
7.123459577560424805e-01
7.096460461616516113e-01
7.069089412689208984e-01
7.041308879852294922e-01
7.013141512870788574e-01
6.984577178955078125e-01
6.955615282058715820e-01
6.926248073577880859e-01
6.896474361419677734e-01
6.866300702095031738e-01
6.835716962814331055e-01
6.804723143577575684e-01
6.773308515548706055e-01
6.741492748260498047e-01
6.709252595901489258e-01
6.676596999168395996e-01
6.643521785736083984e-01
6.610016822814941406e-01
6.576084494590759277e-01
6.541734337806701660e-01
6.506943106651306152e-01
6.471725702285766602e-01
6.436065435409545898e-01
6.399976015090942383e-01
6.363446712493896484e-01
6.326473951339721680e-01
6.289060115814208984e-01
6.251198649406433105e-01
6.212888956069946289e-01
6.174130439758300781e-01
6.134920716285705566e-01
6.095252633094787598e-01
6.055129766464233398e-01
6.014544963836669922e-01
5.973504185676574707e-01
5.932003259658813477e-01
5.890023112297058105e-01
5.847588181495666504e-01
5.804684162139892578e-01
5.761300325393676758e-01
5.717451572418212891e-01
5.673123598098754883e-01
5.628315210342407227e-01
5.583036541938781738e-01
5.537267923355102539e-01
5.491020679473876953e-01
5.444289445877075195e-01
5.397069454193115234e-01
5.349362492561340332e-01
5.301164388656616211e-01
5.252472162246704102e-01
5.203287601470947266e-01
5.153602361679077148e-01
5.103428363800048828e-01
5.052753090858459473e-01
5.001577138900756836e-01
4.949898123741149902e-01
4.897716045379638672e-01
4.845034480094909668e-01
4.791835844516754150e-01
4.738137125968933105e-01
4.683929085731506348e-01
4.629205465316772461e-01
4.573974311351776123e-01
4.518228173255920410e-01
4.461975097656250000e-01
4.405200481414794922e-01
4.347918331623077393e-01
4.290109872817993164e-01
4.231792092323303223e-01
4.172949194908142090e-01
4.113586843013763428e-01
4.053707122802734375e-01
3.993314206600189209e-01
3.932383060455322266e-01
3.870942294597625732e-01
3.808979094028472900e-01
3.746491074562072754e-01
3.683480024337768555e-01
3.619939386844635010e-01
3.555883765220642090e-01
3.491300940513610840e-01
3.426190018653869629e-01
3.360562920570373535e-01
3.294409215450286865e-01
3.227728009223937988e-01
3.160527944564819336e-01
3.092808127403259277e-01
3.024562001228332520e-01
2.955793738365173340e-01
2.886500954627990723e-01
2.816695868968963623e-01
2.746361494064331055e-01
2.675516009330749512e-01
2.604147195816040039e-01
2.532259225845336914e-01
2.459863126277923584e-01
2.386949956417083740e-01
2.313518822193145752e-01
2.239579260349273682e-01
2.165129780769348145e-01
2.090170383453369141e-01
2.014702558517456055e-01
1.938734352588653564e-01
1.862257719039916992e-01
1.785281598567962646e-01
1.707804799079895020e-01
1.629840135574340820e-01
1.551367640495300293e-01
1.472418904304504395e-01
1.392966806888580322e-01
1.313037872314453125e-01
1.232619285583496094e-01
1.151724159717559814e-01
1.070352792739868164e-01
9.885090589523315430e-02
9.061902761459350586e-02
8.234041929244995117e-02
7.401573657989501953e-02
6.564530730247497559e-02
5.722892284393310547e-02
4.876789450645446777e-02
4.026147723197937012e-02
3.171113133430480957e-02
2.311688661575317383e-02
1.447916030883789062e-02
5.798578262329101562e-03
-2.923846244812011719e-03
-1.168864965438842773e-02
-2.049553394317626953e-02
-2.934223413467407227e-02
-3.822940587997436523e-02
-4.715663194656372070e-02
-5.612277984619140625e-02
-6.512749195098876953e-02
-7.417058944702148438e-02
-8.325022459030151367e-02
-9.236717224121093750e-02
-1.015197634696960449e-01
-1.107077598571777344e-01
-1.199302077293395996e-01
-1.291863918304443359e-01
-1.384758949279785156e-01
-1.477983593940734863e-01
-1.571519970893859863e-01
-1.665357351303100586e-01
-1.759511232376098633e-01
-1.853943467140197754e-01
-1.948669552803039551e-01
-2.043666243553161621e-01
-2.138934731483459473e-01
-2.234451770782470703e-01
-2.330225110054016113e-01
-2.426239848136901855e-01
-2.522478103637695312e-01
-2.618941068649291992e-01
-2.715615034103393555e-01
-2.812488079071044922e-01
-2.909551858901977539e-01
-3.006801605224609375e-01
-3.104214072227478027e-01
-3.201788663864135742e-01
-3.299514651298522949e-01
-3.397371172904968262e-01
-3.495358824729919434e-01
-3.593460321426391602e-01
-3.691661357879638672e-01
-3.789955973625183105e-01
-3.888326287269592285e-01
-3.986763954162597656e-01
-4.085258245468139648e-01
-4.183791875839233398e-01
-4.282351732254028320e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-2.494516372680664062e-01
-1.494282484054565430e-01
-5.773222446441650391e-02
2.615243196487426758e-02
1.027627587318420410e-01
1.726384162902832031e-01
2.363051772117614746e-01
2.942674160003662109e-01
3.470033407211303711e-01
3.949581980705261230e-01
4.385487139225006104e-01
4.781585037708282471e-01
5.141394138336181641e-01
5.468149185180664062e-01
5.764803290367126465e-01
6.034022569656372070e-01
6.278253793716430664e-01
6.499704122543334961e-01
6.700356006622314453e-01
6.882008910179138184e-01
7.046295404434204102e-01
7.194668054580688477e-01
7.328442931175231934e-01
7.448790669441223145e-01
7.556771636009216309e-01
7.653313875198364258e-01
7.739294767379760742e-01
7.815449237823486328e-01
7.882440686225891113e-01
7.940883636474609375e-01
7.991299629211425781e-01
8.034145236015319824e-01
8.069850206375122070e-01
8.098761439323425293e-01
8.121201992034912109e-01
8.137452006340026855e-01
8.147737979888916016e-01
8.152257204055786133e-01
8.151178956031799316e-01
8.144645690917968750e-01
8.132777214050292969e-01
8.115630149841308594e-01
8.093280792236328125e-01
8.065786957740783691e-01
8.033149242401123047e-01
7.995383143424987793e-01
7.952464818954467773e-01
7.904373407363891602e-01
7.851058244705200195e-01
7.792472243309020996e-01
7.728539705276489258e-01
7.659181356430053711e-01
7.584303617477416992e-01
7.503824830055236816e-01
7.417603731155395508e-01
7.325558662414550781e-01
7.227553129196166992e-01
7.123459577560424805e-01
7.013141512870788574e-01
6.896474361419677734e-01
6.773308515548706055e-01
6.643521785736083984e-01
6.506943106651306152e-01
6.363446712493896484e-01
6.212888956069946289e-01
6.055129766464233398e-01
5.890023112297058105e-01
5.717451572418212891e-01
5.537267923355102539e-01
5.349362492561340332e-01
5.153602361679077148e-01
4.949898123741149902e-01
4.738137125968933105e-01
4.518228173255920410e-01
4.290109872817993164e-01
4.053707122802734375e-01
3.808979094028472900e-01
3.555883765220642090e-01
3.294409215450286865e-01
3.024562001228332520e-01
2.746361494064331055e-01
2.459863126277923584e-01
2.165129780769348145e-01
1.862257719039916992e-01
1.551367640495300293e-01
1.232619285583496094e-01
9.061902761459350586e-02
5.722892284393310547e-02
2.311688661575317383e-02
-1.168864965438842773e-02
-4.715663194656372070e-02
-8.325022459030151367e-02
-1.199302077293395996e-01
-1.571519970893859863e-01
-1.948669552803039551e-01
-2.330225110054016113e-01
-2.715615034103393555e-01
-3.104214072227478027e-01
-3.495358824729919434e-01
-3.888326287269592285e-01
-4.282351732254028320e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
6.911169290542602539e-01,1.457898139953613281e+01
1.156523036956787109e+01,-6.754550933837890625e+00
-2.184150695800781250e+00,1.593288803100585938e+01
3.496965885162353516e+00,2.585521697998046875e+00
3.754534244537353516e+00,2.529987573623657227e+00
-3.519849777221679688e-01,2.653169631958007812e+00
3.224611282348632812e+00,1.168987512588500977e+00
-3.590998649597167969e-01,4.164953231811523438e+00
4.243197917938232422e+00,-6.158008575439453125e-01
-2.395258426666259766e+00,6.731401920318603516e+00
7.400682926177978516e+00,-4.274833202362060547e+00
-8.313689231872558594e-01,9.862510681152343750e+00
1.913662195205688477e+00,3.833081245422363281e+00
3.186669349670410156e+00,7.308387756347656250e-01
-2.499325275421142578e+00,3.979881048202514648e+00
5.995033740997314453e+00,-2.024152517318725586e+00
2.384203433990478516e+00,8.066876411437988281e+00
2.189327955245971680e+00,-9.031260490417480469e+00
-3.466584920883178711e+00,9.525427818298339844e+00
5.935903549194335938e+00,8.888278961181640625e+00
-9.405504226684570312e+00,-2.341892242431640625e+00
5.273838043212890625e-01,6.430644989013671875e+00
9.991951942443847656e+00,6.486325263977050781e-01
1.064273071289062500e+01,5.218935966491699219e+00
-8.467273712158203125e-01,-7.814583778381347656e-01
1.593209505081176758e-01,4.962426662445068359e+00
3.937688350677490234e+00,-2.893484592437744141e+00
-2.815361022949218750e-01,7.875868320465087891e+00
2.817297458648681641e+00,-1.893027782440185547e+00
-1.359399795532226562e+00,5.791816234588623047e+00
4.517756462097167969e+00,-1.748054981231689453e+00
-3.520317077636718750e+00,6.261785030364990234e+00
4.133598804473876953e+00,-3.105751514434814453e+00
5.236635208129882812e+00,6.394258022308349609e+00
-5.381288528442382812e+00,3.820262432098388672e+00
5.081689834594726562e+00,-1.993544101715087891e+00
8.478946685791015625e+00,7.256822109222412109e+00
-6.660338401794433594e+00,-3.566629886627197266e+00
1.677847862243652344e+00,6.706488132476806641e+00
8.025405883789062500e+00,-1.510489940643310547e+00
5.818779468536376953e+00,6.454649925231933594e+00
-3.172221660614013672e+00,-4.319334030151367188e-02
2.716941833496093750e+00,4.538249015808105469e+00
5.311077594757080078e+00,-1.176073074340820312e+00
-5.333924770355224609e+00,6.919589996337890625e+00
1.843935489654541016e+00,-4.799320220947265625e+00
7.865791797637939453e+00,5.672929763793945312e+00
3.742485046386718750e-01,1.042492294311523438e+01
-9.734244346618652344e-01,-1.019026374816894531e+01
4.077910900115966797e+00,5.382475852966308594e+00
-4.702993869781494141e+00,1.125848960876464844e+01
2.166472911834716797e+00,1.035671234130859375e+01
5.691247940063476562e+00,-6.129720687866210938e+00
-7.898011207580566406e-01,8.644057273864746094e+00
-2.324318885803222656e-02,3.221620559692382812e+00
2.767211437225341797e+00,4.415681362152099609e-01
-9.148149490356445312e-01,3.677618741989135742e+00
3.233082294464111328e+00,-1.661539077758789062e-03
-2.252719879150390625e+00,4.820258140563964844e+00
4.615977287292480469e+00,-2.913468360900878906e+00
6.260566711425781250e-01,7.463584899902343750e+00
1.558315157890319824e-01,6.926612854003906250e-01
2.194801330566406250e+00,2.698413848876953125e+00
-1.791832685470581055e+00,9.469151496887207031e-01
5.434997558593750000e+00,2.952648401260375977e+00
-1.998169898986816406e+00,-1.410399675369262695e+00
2.376895904541015625e+00,6.966197967529296875e+00
3.318270206451416016e+00,-9.371953964233398438e+00
-2.532155513763427734e+00,8.406629562377929688e+00
2.929122447967529297e+00,1.125573158264160156e+01
-1.741025447845458984e-01,-1.383417129516601562e+00
1.166013479232788086e+00,5.135575771331787109e+00
3.005230665206909180e+00,-8.240318298339843750e-02
-3.888120412826538086e+00,4.225795745849609375e+00
5.394340515136718750e+00,-3.220155239105224609e+00
6.448241710662841797e+00,9.032817840576171875e+00
-1.561066150665283203e+00,1.007035255432128906e+00
2.725556373596191406e+00,9.442307949066162109e-01
1.699383258819580078e+00,2.793083190917968750e+00
-6.482009887695312500e-01,-2.233533382415771484e+00
3.730961799621582031e+00,7.356552600860595703e+00
-4.768401145935058594e+00,5.729527473449707031e-01
3.936491966247558594e+00,2.381969451904296875e+00
7.505804061889648438e+00,2.181279659271240234e-01
-1.488771438598632812e-01,3.702165365219116211e+00
5.644099712371826172e-01,-3.178655862808227539e+00
2.222741603851318359e+00,8.240695953369140625e+00
-1.155222415924072266e+00,9.838033676147460938e+00
3.799637317657470703e+00,-8.518621444702148438e+00
-3.375128746032714844e+00,9.882246017456054688e+00
1.295319080352783203e+00,1.072026348114013672e+01
3.137892484664916992e+00,1.089414596557617188e+00
-1.691479921340942383e+00,1.841236591339111328e+00
4.572162628173828125e+00,1.730101466178894043e+00
-5.596232414245605469e-01,1.570872068405151367e+00
2.378876447677612305e+00,1.319264769554138184e+00
-2.676744461059570312e-01,6.445235013961791992e-01
3.493919849395751953e+00,2.009212255477905273e+00
-5.798852443695068359e+00,-1.268030166625976562e+00
7.864067554473876953e+00,5.867210865020751953e+00
1.165991973876953125e+01,-8.050048828125000000e+00
-3.297761917114257812e+00,1.467070770263671875e+01
-2.147737026214599609e+00,1.095340919494628906e+01
7.627194881439208984e+00,-2.068260192871093750e+00
3.546180248260498047e+00,5.907639503479003906e+00
-2.740447521209716797e+00,3.110382080078125000e+00
2.062085151672363281e+00,9.044685363769531250e-01
3.178709983825683594e+00,3.992713451385498047e+00
-6.124813556671142578e-01,-9.451694488525390625e-01
1.630219936370849609e+00,5.588552951812744141e+00
2.326237201690673828e+00,-3.552588939666748047e+00
-1.701001167297363281e+00,8.090997695922851562e+00
4.268002510070800781e+00,2.896557807922363281e+00
-1.884306907653808594e+00,1.453383445739746094e+00
2.774612426757812500e+00,2.050773620605468750e+00
2.038010597229003906e+00,6.619461774826049805e-01
-9.663619995117187500e-01,2.927363395690917969e+00
4.439533710479736328e+00,-1.253064155578613281e+00
-3.475393295288085938e+00,6.991506576538085938e+00
4.265225887298583984e+00,-1.026291465759277344e+01
5.229492664337158203e+00,1.026014137268066406e+01
-3.370223045349121094e-01,1.366619682312011719e+01
1.336958169937133789e+00,-5.511453628540039062e+00
-6.199715137481689453e-01,3.969154357910156250e+00
2.521176099777221680e+00,8.502071380615234375e+00
1.617128849029541016e-01,-3.008461952209472656e+00
7.081633806228637695e-01,3.669998168945312500e+00
2.061663627624511719e+00,4.435349464416503906e+00
-1.906204462051391602e+00,-2.711473464965820312e+00
4.993945121765136719e+00,5.287519931793212891e+00
4.376258850097656250e-01,3.883088111877441406e+00
1.046275854110717773e+00,-3.257973670959472656e+00
1.106042265892028809e-01,6.173871040344238281e+00
3.475009441375732422e+00,4.977563858032226562e+00
-4.998536586761474609e+00,-5.735346794128417969e+00
3.963833332061767578e+00,5.844081878662109375e+00
7.012532711029052734e+00,8.763531684875488281e+00
1.959744453430175781e+00,-1.421904563903808594e+00
-2.616250514984130859e+00,3.949563980102539062e+00
5.105239868164062500e+00,-2.339484214782714844e+00
1.819858551025390625e+00,5.768944740295410156e+00
-1.253889799118041992e+00,-1.527088165283203125e+00
3.171444654464721680e+00,4.213530540466308594e+00
-3.131449222564697266e-01,-1.404850959777832031e+00
1.788404703140258789e+00,4.559075355529785156e+00
5.482394695281982422e-01,-4.176838874816894531e+00
5.136824846267700195e-01,5.601518630981445312e+00
1.966364741325378418e+00,7.678112030029296875e+00
-2.891750335693359375e+00,-9.981262207031250000e+00
5.905607223510742188e+00,3.393054962158203125e+00
1.367144584655761719e+00,9.141813278198242188e+00
-1.307477951049804688e+00,1.045240020751953125e+01
5.950874328613281250e+00,-7.622524261474609375e+00
-2.977305412292480469e+00,5.420341491699218750e+00
-1.705984115600585938e+00,1.163242340087890625e+01
3.373314857482910156e+00,-1.368022918701171875e+00
2.475619792938232422e+00,4.886541366577148438e+00
-2.143918991088867188e+00,-1.749810218811035156e+00
4.254738807678222656e+00,5.096448898315429688e+00
1.123329639434814453e+00,-3.353240013122558594e+00
-1.001530885696411133e+00,6.473667144775390625e+00
2.054928541183471680e+00,2.403831005096435547e+00
1.216506481170654297e+00,-4.135329723358154297e-01
-6.397472620010375977e-01,4.494755744934082031e+00
4.857207298278808594e+00,-4.273349761962890625e+00
-3.897022247314453125e+00,6.894678115844726562e+00
-3.397307395935058594e-01,1.083499431610107422e+01
7.579914569854736328e+00,-1.463710498809814453e+01
4.097450256347656250e+00,7.291479110717773438e-01
-4.580493927001953125e+00,8.788350105285644531e+00
-1.947119712829589844e+00,1.371708011627197266e+01
2.772915363311767578e+00,8.151883125305175781e+00
4.969342231750488281e+00,-8.233904838562011719e+00
-2.903234958648681641e+00,4.734987258911132812e+00
-1.969045996665954590e+00,1.199853038787841797e+01
1.613319277763366699e+00,1.449151039123535156e+01
4.741219520568847656e+00,-5.071931838989257812e+00
-1.728901863098144531e+00,4.129898071289062500e+00
-2.533621788024902344e+00,7.951455116271972656e+00
2.554478645324707031e+00,-3.864822387695312500e+00
4.080139160156250000e+00,3.354537963867187500e+00
-2.335505485534667969e-01,6.227508544921875000e+00
4.500892758369445801e-02,-4.248032569885253906e+00
2.316622257232666016e+00,4.016863822937011719e+00
-3.869433403015136719e-01,7.119723796844482422e+00
2.586273431777954102e+00,-5.674504756927490234e+00
-1.514821290969848633e+00,4.020941257476806641e+00
6.454577445983886719e-01,9.202911376953125000e+00
1.517316102981567383e+00,2.849764347076416016e+00
-6.955895423889160156e-01,-1.433877944946289062e+00
2.727934598922729492e+00,4.522619247436523438e+00
-3.080561161041259766e-01,-1.744956016540527344e+00
1.927629947662353516e+00,4.569105148315429688e+00
-2.031450271606445312e-01,-1.837739944458007812e+00
2.196388006210327148e+00,4.666818618774414062e+00
-1.346985578536987305e+00,-1.032470226287841797e+00
4.201200485229492188e+00,4.127960681915283203e+00
-1.265742301940917969e+00,-2.212677001953125000e+00
2.091181755065917969e+00,5.240765571594238281e+00
9.878466129302978516e-01,-1.559494495391845703e+00
-4.434909820556640625e-01,4.996246337890625000e+00
3.065208435058593750e+00,-1.667302608489990234e+00
-1.040967464447021484e+00,4.688464641571044922e+00
4.855045080184936523e-01,2.100964069366455078e+00
2.039680004119873047e+00,1.542077064514160156e-01
-1.412061929702758789e+00,3.578580379486083984e+00
5.284736633300781250e+00,-4.173841953277587891e+00
1.265265464782714844e+00,5.624752521514892578e+00
-3.255501747131347656e+00,7.258195877075195312e+00
5.270389556884765625e+00,-1.048861312866210938e+01
9.703454017639160156e+00,8.837890625000000000e-02
-1.287923812866210938e+00,7.760033607482910156e+00
-2.939242839813232422e+00,1.162895011901855469e+01
-4.995808601379394531e-01,4.809030055999755859e+00
4.560267925262451172e+00,-5.844227313995361328e+00
4.877401828765869141e+00,2.034738063812255859e+00
-7.837043285369873047e+00,7.296021461486816406e+00
1.808520507812500000e+01,6.899542808532714844e+00
7.859312057495117188e+00,-8.027054786682128906e+00
-9.891458511352539062e+00,4.977169036865234375e-01
-1.139558315277099609e+01,7.754312992095947266e+00
-7.115796089172363281e+00,1.367273902893066406e+01
-1.180517673492431641e+00,1.067113113403320312e+01
6.380168914794921875e+00,-1.969587898254394531e+01
1.489084434509277344e+01,-7.871122360229492188e+00
1.363965415954589844e+01,2.196264266967773438e-01
-8.946681976318359375e+00,7.699966430664062500e+00
-9.030962944030761719e+00,1.251581764221191406e+01
-5.387104988098144531e+00,1.665217971801757812e+01
-7.130208015441894531e-01,1.341591453552246094e+01
6.267438411712646484e+00,-2.405353736877441406e+01
1.391980934143066406e+01,-1.296595001220703125e+01
6.417767524719238281e+00,-2.362451553344726562e+00
-1.601774597167968750e+01,5.519905567169189453e+00
-1.402580070495605469e+01,1.194448661804199219e+01
-8.697776794433593750e+00,1.801797485351562500e+01
-4.009394168853759766e+00,2.101948547363281250e+01
1.429352283477783203e+00,1.745761871337890625e+01
9.120469093322753906e+00,-1.844462203979492188e+01
1.423488903045654297e+01,-7.714842796325683594e+00
4.233161926269531250e+00,3.549438476562500000e+00
-9.978837013244628906e+00,9.109869956970214844e+00
-9.823363304138183594e+00,1.326486682891845703e+01
-5.545910835266113281e+00,1.554388809204101562e+01
1.605705261230468750e+00,1.324909210205078125e+00
7.878802776336669922e+00,-2.777498245239257812e+00
1.000665569305419922e+01,2.776191234588623047e-01
1.536596298217773438e+00,3.948997020721435547e+00
-6.569718360900878906e+00,2.325937747955322266e+00
-1.545115470886230469e+00,1.677134752273559570e+00
4.797949790954589844e+00,9.060060977935791016e-01
7.462515830993652344e+00,1.778236865997314453e+00
3.809890747070312500e-01,3.478952646255493164e-01
-3.768893718719482422e+00,3.392563819885253906e+00
1.743797302246093750e+00,-3.486844062805175781e+00
6.062039852142333984e+00,4.596898078918457031e+00
2.802631855010986328e+00,8.293277740478515625e+00
-4.671486377716064453e+00,-9.547218322753906250e+00
2.194224834442138672e+00,1.829573631286621094e+00
5.173779487609863281e+00,8.037349700927734375e+00
3.252259969711303711e+00,1.039572906494140625e+01
-3.036177873611450195e+00,4.939755916595458984e+00
2.191478490829467773e+00,-3.745213985443115234e+00
5.071334362030029297e+00,2.478708744049072266e+00
-2.757701873779296875e+00,6.660755157470703125e+00
-6.709823608398437500e-01,8.462357521057128906e-01
3.616793632507324219e+00,1.214906573295593262e+00
2.563354492187500000e+00,1.901074647903442383e+00
-3.541470527648925781e+00,9.997105598449707031e-02
2.130320549011230469e+00,3.721527576446533203e+00
5.871009826660156250e+00,-3.109174728393554688e+00
-1.077582359313964844e+00,4.711431980133056641e+00
-2.923317909240722656e+00,7.424863338470458984e+00
3.007698059082031250e+00,-1.089324760437011719e+01
7.667624950408935547e+00,-1.017677307128906250e+00
1.837955951690673828e+00,7.130939483642578125e+00
-4.615881443023681641e+00,1.080929279327392578e+01
-2.970367908477783203e+00,1.005587196350097656e+01
4.235136985778808594e+00,-1.058925819396972656e+01
9.180077552795410156e+00,-2.471070289611816406e+00
2.665438175201416016e+00,5.281909942626953125e+00
-6.037957668304443359e+00,9.170912742614746094e+00
-4.911588668823242188e+00,1.017869853973388672e+01
2.655817031860351562e+00,-6.452475547790527344e+00
8.277574539184570312e+00,-2.981117963790893555e+00
7.698529243469238281e+00,2.230155229568481445e+00
-1.484327316284179688e-01,5.967844009399414062e+00
-6.017135620117187500e+00,4.077141761779785156e+00
-3.360652923583984375e-01,6.429975032806396484e-01
5.464737415313720703e+00,1.171449780464172363e+00
6.535097122192382812e+00,2.087142944335937500e+00
-9.269943237304687500e-01,2.866609096527099609e-01
-3.665528535842895508e+00,3.127391576766967773e+00
2.243673563003540039e+00,-1.105009794235229492e+00
5.740187644958496094e+00,3.602256059646606445e+00
1.101725101470947266e+00,1.977443933486938477e+00
-2.878327846527099609e+00,2.877490520477294922e-01
2.201738834381103516e+00,3.348133087158203125e+00
4.936731338500976562e+00,-1.805553913116455078e+00
-1.921586513519287109e+00,5.376704692840576172e+00
-2.296283006668090820e+00,1.503921031951904297e+00
3.206813573837280273e+00,1.432188272476196289e+00
4.508885860443115234e+00,1.084556698799133301e+00
-2.381715297698974609e+00,9.943566918373107910e-01
4.026346206665039062e-01,1.329632282257080078e+00
3.532773733139038086e+00,4.530187249183654785e-01
-8.530452251434326172e-01,2.544240951538085938e+00
5.201814174652099609e-01,-1.354148864746093750e+00
2.180838584899902344e+00,6.133111953735351562e+00
-8.805632591247558594e-02,-4.616888046264648438e+00
1.232214093208312988e+00,4.348176002502441406e+00
7.683410644531250000e-01,9.268338203430175781e+00
1.902002573013305664e+00,3.825197219848632812e-01
-2.257708787918090820e+00,1.959978699684143066e+00
3.299418687820434570e+00,3.059616088867187500e-01
2.992069005966186523e+00,2.608842134475708008e+00
-3.028264760971069336e+00,-2.506247282028198242e+00
2.130209684371948242e+00,5.397225379943847656e+00
4.485310554504394531e+00,4.157184600830078125e+00
-1.656696319580078125e+00,-3.625990867614746094e+00
-6.710226535797119141e-01,4.576722145080566406e+00
2.326883077621459961e+00,7.914555549621582031e+00
3.222698688507080078e+00,-3.454386711120605469e+00
-2.857082366943359375e+00,3.518238544464111328e+00
-3.937532901763916016e-01,8.001855850219726562e+00
4.463282585144042969e+00,-5.623551368713378906e+00
3.345022439956665039e+00,1.384571075439453125e+00
-2.557535886764526367e+00,6.925841331481933594e+00
-1.791990518569946289e+00,6.785060882568359375e+00
3.830864191055297852e+00,-6.147273063659667969e+00
5.592868804931640625e+00,9.275598526000976562e-01
-2.675496101379394531e+00,6.840368270874023438e+00
-4.052505493164062500e+00,8.030227661132812500e+00
2.418743133544921875e+00,-4.543743133544921875e+00
6.876948833465576172e+00,1.058847427368164062e+00
3.035718917846679688e+00,5.333621025085449219e+00
-4.306181907653808594e+00,3.669031620025634766e+00
-9.344005584716796875e-02,-1.546894550323486328e+00
4.778471469879150391e+00,2.484424114227294922e+00
4.168865203857421875e+00,3.679270267486572266e+00
-2.729087352752685547e+00,-2.562667369842529297e+00
-2.224955558776855469e-01,3.882228374481201172e+00
3.133110523223876953e+00,5.183655738830566406e+00
2.610994338989257812e+00,-7.282575607299804688e+00
-1.632870197296142578e+00,1.320652008056640625e+00
-5.306831598281860352e-01,8.211467742919921875e+00
1.470816016197204590e+00,9.973167419433593750e+00
3.411539554595947266e+00,-6.195070266723632812e+00
-8.744297027587890625e-01,5.054349899291992188e-01
-1.053760409355163574e+00,6.525027275085449219e+00
1.281462788581848145e+00,8.123852729797363281e+00
3.038948535919189453e+00,-4.788221359252929688e+00
-6.763174533843994141e-01,2.986612319946289062e-01
-4.541527628898620605e-01,5.544889450073242188e+00
1.702806711196899414e+00,5.965650081634521484e+00
1.162660479545593262e+00,-3.665958881378173828e+00
-3.667262792587280273e-01,1.718687057495117188e+00
1.495752573013305664e+00,5.827501296997070312e+00
9.572183489799499512e-01,1.355788707733154297e+00
-3.715332150459289551e-01,6.023883819580078125e-02
2.826643466949462891e+00,2.595850944519042969e+00
-2.155120849609375000e+00,2.003905773162841797e-01
2.281756401062011719e+00,2.563799619674682617e+00
3.255007505416870117e+00,-7.636282444000244141e-01
-2.898200273513793945e+00,4.020596504211425781e+00
1.205471754074096680e+00,-2.283878326416015625e+00
4.464818000793457031e+00,3.196699619293212891e+00
1.046307802200317383e+00,4.928225994110107422e+00
-2.300153970718383789e+00,-4.062761783599853516e+00
2.812691926956176758e+00,3.539590358734130859e+00
3.513891935348510742e+00,7.234119415283203125e+00
-1.321439981460571289e+00,-2.130871772766113281e+00
7.549827098846435547e-01,2.055765151977539062e+00
2.358733892440795898e+00,4.160657882690429688e+00
-5.344221591949462891e-01,-1.579036712646484375e+00
1.075709700584411621e+00,2.852902889251708984e+00
1.536644697189331055e+00,2.999296903610229492e+00
-1.110593318939208984e+00,-2.224133729934692383e+00
2.975024223327636719e+00,4.032838821411132812e+00
4.815335273742675781e-01,4.537749290466308594e+00
6.289915442466735840e-01,-6.705548286437988281e+00
4.272472560405731201e-01,2.210772514343261719e+00
1.122275590896606445e+00,8.421562194824218750e+00
4.239219427108764648e-01,8.169493675231933594e+00
2.301282405853271484e+00,-9.109772682189941406e+00
-3.168847560882568359e+00,-4.993486404418945312e-01
5.338664054870605469e-01,7.127851486206054688e+00
2.409932136535644531e+00,1.021207141876220703e+01
1.931549072265625000e+00,5.307263374328613281e+00
-4.871416091918945312e-01,-1.021181106567382812e+01
8.846459388732910156e-01,-1.501737594604492188e+00
8.616382479667663574e-01,5.649202346801757812e+00
3.806596994400024414e-02,9.573768615722656250e+00
1.208918809890747070e+00,8.345698356628417969e+00
2.065481424331665039e+00,-1.080781650543212891e+01
-1.882136583328247070e+00,-2.706725120544433594e+00
8.881263732910156250e-01,5.115468502044677734e+00
1.819150686264038086e+00,9.296424865722656250e+00
4.509119987487792969e-01,9.477029800415039062e+00
1.553236484527587891e+00,-7.595098495483398438e+00
1.698049306869506836e-01,-3.559166908264160156e+00
3.454961776733398438e-01,3.389547348022460938e+00
1.228959202766418457e+00,7.311165809631347656e+00
9.259399175643920898e-01,5.396088123321533203e+00
4.388442039489746094e-01,-2.862312793731689453e+00
4.781585335731506348e-01,1.840912342071533203e+00
1.578666448593139648e+00,5.050128459930419922e+00
-9.001002311706542969e-01,-1.510101795196533203e+00
3.167875289916992188e+00,1.973527669906616211e+00
-1.261359691619873047e+00,3.887152194976806641e+00
1.638041973114013672e+00,-2.674429416656494141e+00
1.838292121887207031e+00,2.902722358703613281e+00
-8.839735984802246094e-01,5.397336483001708984e+00
2.452831745147705078e+00,-5.396869182586669922e+00
1.387119770050048828e+00,1.490280151367187500e+00
-1.387296199798583984e+00,6.923645019531250000e+00
1.036464929580688477e+00,5.805311203002929688e+00
2.867622375488281250e+00,-9.372506141662597656e+00
-6.662847995758056641e-01,-1.316246032714843750e+00
-4.162436127662658691e-01,6.035212039947509766e+00
1.112187623977661133e+00,1.002556610107421875e+01
1.336848855018615723e+00,6.910679340362548828e+00
6.385199427604675293e-01,-1.030277442932128906e+01
3.608567714691162109e-01,-2.526188850402832031e+00
8.428643345832824707e-01,4.812505722045898438e+00
4.851014614105224609e-01,8.975105285644531250e+00
9.819642901420593262e-01,8.636556625366210938e+00
1.359247684478759766e+00,-8.807180404663085938e+00
-9.745240211486816406e-01,-2.840691566467285156e+00
1.950564861297607422e+00,3.936396598815917969e+00
8.212811946868896484e-01,7.728775978088378906e+00
-1.835452318191528320e-01,7.006562232971191406e+00
2.995977878570556641e+00,-4.017951965332031250e+00
-3.915858268737792969e-02,-3.759288787841796875e-01
-7.902531027793884277e-01,4.349901199340820312e+00
1.816608667373657227e+00,5.206266403198242188e+00
8.963636159896850586e-01,-2.284398078918457031e+00
-1.698588132858276367e-01,1.489010334014892578e+00
1.794772505760192871e+00,4.293619632720947266e+00
-2.690860033035278320e-01,-5.544300079345703125e-01
1.856814026832580566e+00,1.856680154800415039e+00
-6.063729524612426758e-01,2.235300779342651367e+00
2.728554248809814453e+00,-1.154558658599853516e+00
-5.000844001770019531e-01,3.662897586822509766e+00
9.782052040100097656e-02,5.987265110015869141e-01
2.464229822158813477e+00,1.979639768600463867e+00
-9.889938831329345703e-01,-6.233952045440673828e-01
2.626258611679077148e+00,3.953800439834594727e+00
3.367190361022949219e-01,-3.750557661056518555e+00
-3.655777573585510254e-01,3.378939867019653320e+00
1.973929882049560547e+00,6.940907478332519531e+00
9.190802574157714844e-01,-7.919186592102050781e+00
-3.016483783721923828e-02,-6.095838546752929688e-02
5.751754641532897949e-01,6.443729877471923828e+00
1.041133642196655273e+00,8.518355369567871094e+00
1.351295948028564453e+00,-1.295800209045410156e+00
-5.504546165466308594e-01,1.048660278320312500e-01
2.194507122039794922e+00,3.045674324035644531e+00
2.803969383239746094e-01,1.533770561218261719e+00
7.779425382614135742e-01,-3.377845287322998047e-01
3.126171231269836426e-01,2.731878757476806641e+00
2.023901224136352539e+00,-7.694461345672607422e-01
-1.620114803314208984e+00,3.441709280014038086e+00
3.226434707641601562e+00,-1.241820573806762695e+00
2.070591449737548828e+00,2.852751016616821289e+00
-2.495048046112060547e+00,9.535918235778808594e-01
2.668550014495849609e+00,1.319042801856994629e+00
3.222969055175781250e+00,1.091167688369750977e+00
-2.945250988006591797e+00,9.583208560943603516e-01
2.010814189910888672e+00,9.537482857704162598e-01
3.859672546386718750e+00,1.674206972122192383e+00
-1.818517684936523438e+00,-6.075682640075683594e-01
2.973074913024902344e-01,4.564712047576904297e+00
4.181124687194824219e+00,-8.526689529418945312e+00
2.667304039001464844e+00,4.360542297363281250e-01
-3.382787704467773438e+00,7.356406688690185547e+00
-1.903826594352722168e+00,1.090878677368164062e+01
3.090298652648925781e+00,-5.002568244934082031e+00
5.276210784912109375e+00,1.264145183563232422e+01
6.515393257141113281e-01,-2.329767227172851562e+00
-1.919354438781738281e+00,-5.742857933044433594e+00
8.330602645874023438e-01,-8.174824714660644531e-01
2.499304533004760742e+00,3.935576438903808594e+00
7.296634912490844727e-01,5.736518383026123047e+00
-5.756835937500000000e-01,2.191777944564819336e+00
2.069118499755859375e+00,-2.352872133255004883e+00
7.865850925445556641e-01,1.325862407684326172e+00
-5.090122222900390625e-01,4.023121833801269531e+00
2.143737316131591797e+00,-7.508172988891601562e-01
3.536264896392822266e-01,1.531247854232788086e+00
-4.324716329574584961e-02,2.185256242752075195e+00
2.160448074340820312e+00,-1.125271320343017578e+00
-8.454351425170898438e-01,3.518632888793945312e+00
1.252627372741699219e+00,-3.802990913391113281e-01
1.536089420318603516e+00,2.715294599533081055e+00
-1.067642211914062500e+00,-1.341450452804565430e+00
3.344190120697021484e+00,4.141752243041992188e+00
4.442615509033203125e-01,-1.689915657043457031e-01
-7.209770679473876953e-01,2.424325942993164062e+00
3.411547422409057617e+00,-1.604664802551269531e+00


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
6.911169290542602539e-01,1.457898139953613281e+01
-3.519849777221679688e-01,2.653169631958007812e+00
7.400682926177978516e+00,-4.274833202362060547e+00
5.995033740997314453e+00,-2.024152517318725586e+00
-9.405504226684570312e+00,-2.341892242431640625e+00
1.593209505081176758e-01,4.962426662445068359e+00
4.517756462097167969e+00,-1.748054981231689453e+00
5.081689834594726562e+00,-1.993544101715087891e+00
5.818779468536376953e+00,6.454649925231933594e+00
1.843935489654541016e+00,-4.799320220947265625e+00
-4.702993869781494141e+00,1.125848960876464844e+01
2.767211437225341797e+00,4.415681362152099609e-01
6.260566711425781250e-01,7.463584899902343750e+00
-1.998169898986816406e+00,-1.410399675369262695e+00
-1.741025447845458984e-01,-1.383417129516601562e+00
6.448241710662841797e+00,9.032817840576171875e+00
3.730961799621582031e+00,7.356552600860595703e+00
5.644099712371826172e-01,-3.178655862808227539e+00
1.295319080352783203e+00,1.072026348114013672e+01
2.378876447677612305e+00,1.319264769554138184e+00
1.165991973876953125e+01,-8.050048828125000000e+00
-2.740447521209716797e+00,3.110382080078125000e+00
2.326237201690673828e+00,-3.552588939666748047e+00
2.038010597229003906e+00,6.619461774826049805e-01
5.229492664337158203e+00,1.026014137268066406e+01
1.617128849029541016e-01,-3.008461952209472656e+00
4.376258850097656250e-01,3.883088111877441406e+00
3.963833332061767578e+00,5.844081878662109375e+00
1.819858551025390625e+00,5.768944740295410156e+00
5.482394695281982422e-01,-4.176838874816894531e+00
1.367144584655761719e+00,9.141813278198242188e+00
3.373314857482910156e+00,-1.368022918701171875e+00
-1.001530885696411133e+00,6.473667144775390625e+00
-3.897022247314453125e+00,6.894678115844726562e+00
-1.947119712829589844e+00,1.371708011627197266e+01
1.613319277763366699e+00,1.449151039123535156e+01
4.080139160156250000e+00,3.354537963867187500e+00
2.586273431777954102e+00,-5.674504756927490234e+00
2.727934598922729492e+00,4.522619247436523438e+00
-1.346985578536987305e+00,-1.032470226287841797e+00
-4.434909820556640625e-01,4.996246337890625000e+00
-1.412061929702758789e+00,3.578580379486083984e+00
9.703454017639160156e+00,8.837890625000000000e-02
4.877401828765869141e+00,2.034738063812255859e+00
-1.139558315277099609e+01,7.754312992095947266e+00
1.363965415954589844e+01,2.196264266967773438e-01
6.267438411712646484e+00,-2.405353736877441406e+01
-8.697776794433593750e+00,1.801797485351562500e+01
4.233161926269531250e+00,3.549438476562500000e+00
7.878802776336669922e+00,-2.777498245239257812e+00
4.797949790954589844e+00,9.060060977935791016e-01
6.062039852142333984e+00,4.596898078918457031e+00
3.252259969711303711e+00,1.039572906494140625e+01
-6.709823608398437500e-01,8.462357521057128906e-01
5.871009826660156250e+00,-3.109174728393554688e+00
1.837955951690673828e+00,7.130939483642578125e+00
2.665438175201416016e+00,5.281909942626953125e+00
7.698529243469238281e+00,2.230155229568481445e+00
6.535097122192382812e+00,2.087142944335937500e+00
1.101725101470947266e+00,1.977443933486938477e+00
-2.296283006668090820e+00,1.503921031951904297e+00
3.532773733139038086e+00,4.530187249183654785e-01
1.232214093208312988e+00,4.348176002502441406e+00
2.992069005966186523e+00,2.608842134475708008e+00
-6.710226535797119141e-01,4.576722145080566406e+00
4.463282585144042969e+00,-5.623551368713378906e+00
5.592868804931640625e+00,9.275598526000976562e-01
3.035718917846679688e+00,5.333621025085449219e+00
-2.729087352752685547e+00,-2.562667369842529297e+00
-5.306831598281860352e-01,8.211467742919921875e+00
1.281462788581848145e+00,8.123852729797363281e+00
1.162660479545593262e+00,-3.665958881378173828e+00
2.826643466949462891e+00,2.595850944519042969e+00
1.205471754074096680e+00,-2.283878326416015625e+00
3.513891935348510742e+00,7.234119415283203125e+00
1.075709700584411621e+00,2.852902889251708984e+00
6.289915442466735840e-01,-6.705548286437988281e+00
-3.168847560882568359e+00,-4.993486404418945312e-01
8.846459388732910156e-01,-1.501737594604492188e+00
-1.882136583328247070e+00,-2.706725120544433594e+00
1.698049306869506836e-01,-3.559166908264160156e+00
4.781585335731506348e-01,1.840912342071533203e+00
1.638041973114013672e+00,-2.674429416656494141e+00
-1.387296199798583984e+00,6.923645019531250000e+00
1.112187623977661133e+00,1.002556610107421875e+01
4.851014614105224609e-01,8.975105285644531250e+00
8.212811946868896484e-01,7.728775978088378906e+00
1.816608667373657227e+00,5.206266403198242188e+00
1.856814026832580566e+00,1.856680154800415039e+00
2.464229822158813477e+00,1.979639768600463867e+00
1.973929882049560547e+00,6.940907478332519531e+00
1.351295948028564453e+00,-1.295800209045410156e+00
3.126171231269836426e-01,2.731878757476806641e+00
-2.495048046112060547e+00,9.535918235778808594e-01
3.859672546386718750e+00,1.674206972122192383e+00
-3.382787704467773438e+00,7.356406688690185547e+00
-1.919354438781738281e+00,-5.742857933044433594e+00
2.069118499755859375e+00,-2.352872133255004883e+00
-4.324716329574584961e-02,2.185256242752075195e+00
-1.067642211914062500e+00,-1.341450452804565430e+00


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
4.488632839650119055e-01
1.126024237528292726e+00
1.049442335331828957e+00
9.977175900840745681e-01
3.330578508024148454e-01
3.913964947956125595e-01
3.327064668638191058e-01
3.354577552876988888e-01
4.198263896563168562e-01
4.043694575045325146e-01
6.552348516241104370e-01
5.762844891962831673e-01
6.812843250736249079e-01
3.528262275172083240e-01
3.218498005462309131e-01
4.210528111867959389e-01
3.453738889066779172e-01
7.040473594846239358e-01
5.103683643713218254e-01
6.188927775204433601e-01
8.186918010511701205e-01
3.212269155818798239e-01
5.206764406211448204e-01
3.226487612365648294e-01
6.681734198437783157e-01
1.955559652512596225e-01
4.829950144045441207e-01
3.424906983500898283e-01
6.264570070263236756e-01
2.703273496820644550e-01
4.900452698028374132e-01
3.615022206687757422e-01
5.276727981223509056e-01
1.942372975135164825e-01
6.267885242833226567e-01
4.419634700425910667e-01
1.693955748123912586e-01
8.770180134498571922e-01
2.021545935342373701e-01
6.557006598329498948e-01
2.820358144152143587e-01
6.589379029571770241e-01
1.318557751851966442e-01
3.502290713696541991e-01
3.866720860308059393e-01
5.002700304846428025e-01
1.598224746798883600e-01
5.595512538556945970e-01
9.729648104252019980e-01
4.287313820151184562e-01
4.169712199899077709e-01
5.157367966219388311e-01
8.078399876148880665e-01
5.802480994790116808e-01
4.844145589867601132e-01
3.313171073582859560e-01
2.290249920451091770e-01
3.515362775816718299e-01
2.429359598137156295e-01
4.829614098498720143e-01
3.089110254914259057e-01
5.065358750289367107e-01
1.642466524199897582e-01
2.959475898091336044e-01
1.637149483190888100e-01
4.173442301500225882e-01
1.332478393417117213e-01
6.137831046067871998e-01
5.089663598329661198e-01
4.713921544850012690e-01
8.204466202011524434e-01
1.367904584636604193e-01
3.940588927261654550e-01
2.728481487190819177e-01
4.337538299727752844e-01
3.030704066980846600e-01
7.471456363871188389e-01
2.057719806875313306e-01
1.848125842345319514e-01
2.993596698006469325e-01
1.287280968360497713e-01
6.097050486652205725e-01
2.017936302176249752e-01
2.268224545218170407e-01
3.957487175988088079e-01
2.851181046678188946e-01
1.906880974890536595e-01
3.831865384327902135e-01
7.345235085147459042e-01
6.142004913745399142e-01
5.255869068409625422e-01
6.756574833499991994e-01
2.967175643986437739e-01
2.281377453643353148e-01
3.099448760130638081e-01
1.737407824748599672e-01
2.122452130573671825e-01
8.791098194726276738e-02
3.081211927317795141e-01
2.927596566339775719e-01
4.478196620695379937e-01
9.459968069258184453e-01
8.206299860646188993e-01
8.472706860677948759e-01
2.922579777776408427e-01
4.594329456976514736e-01
3.504138934334983246e-01
1.705557175580527662e-01
4.170130409506056512e-01
1.279078019368503627e-01
5.117760486960800659e-01
3.168229691494119926e-01
5.002672732323597549e-01
3.448126470407902322e-01
1.936103087675840329e-01
2.454075727463358725e-01
1.928870471504261497e-01
2.326012787402011173e-01
3.222183417462250454e-01
5.967317055229899303e-01
5.654793219047881125e-01
5.958181758740068723e-01
9.508615601605340251e-01
2.023571786269602879e-01
2.082752719120552765e-01
6.040530597948630120e-01
1.100123948067851243e-01
2.311399971125418507e-01
4.092872554089453940e-01
1.378402144133983598e-01
3.821328624990583678e-01
3.607904043895839852e-01
1.782866417671464809e-01
3.391594268535050305e-01
4.927025309242738516e-01
3.080352926693996629e-01
4.529018291276818431e-01
6.596224743286889236e-01
2.244922117368590153e-01
3.823569166923134754e-01
2.289728844822822018e-01
4.545908805480037840e-01
8.646161944210596639e-02
3.650555821003986234e-01
8.318503147621922333e-02
3.879433232304209667e-01
1.620576674243574544e-01
3.330199341649794365e-01
6.074311775285482495e-01
4.235476965949440675e-01
4.206878813445253940e-01
5.617746467311289793e-01
7.856385478974398096e-01
4.271193299977616986e-01
3.062043045649653905e-01
7.973520358564453181e-01
1.130977488257044611e-01
4.149114993565437004e-01
1.678456318620835108e-01
5.039634681425557705e-01
2.225506120721175152e-01
4.107961613670448320e-01
2.098586111998212433e-01
1.104615694838626677e-01
3.295469278679803993e-01
3.379033889281345404e-01
2.779757124785930400e-01
7.232347329368458144e-01
5.767517820726213440e-01
3.197670766254479546e-01
4.010844805864160478e-01
7.497362402358016542e-01
6.065883445176767363e-01
3.945420549782082675e-01
2.636217585683356401e-01
5.214679394905707976e-01
9.051742079181768208e-01
3.143271791129254589e-01
2.368762672775044376e-01
5.497919078007176275e-01
1.109227357560456650e-01
2.814405963404801314e-01
4.744368392329714190e-01
1.407487860924182266e-01
2.771018101315477766e-01
5.500431193318923162e-01
2.425912538607234714e-01
2.106464941094461363e-01
4.954312274703994712e-01
2.905633735771970261e-01
8.422546577525281963e-02
3.575102587034582613e-01
7.900719255530966323e-02
3.595981533604311609e-01
7.956457909122162386e-02
3.599631173226741088e-01
9.722802075798539501e-02
3.805908890265806144e-01
1.052542055610478644e-01
4.235107543426182564e-01
1.095046953707694004e-01
3.672361400226668016e-01
1.651847737863788024e-01
2.635089686007860421e-01
2.014365732031538625e-01
1.389200074340155300e-01
3.136664783315494809e-01
2.389594909406711210e-01
3.255483983109702661e-01
5.641461714372428826e-01
2.583269345386689508e-01
2.950522506682208279e-01
3.542195021086751439e-01
4.271885093397695399e-01
3.962465621079059308e-01
1.435864442561743393e-01
3.179008881523803232e-01
4.447404513205154841e-01
6.221184383262972073e-01
4.302303931460974007e-01
1.124154883638649877e-01
1.111265200039751461e-01
2.973086260374400158e-01
7.991417419443197501e-01
5.758515463401778778e-01
1.236370783573716575e-01
3.813160765817940612e-01
3.026738617504488582e-01
2.494822607582950491e-01
3.394003378272221205e-01
9.630701763999621745e-01
6.667088250677241090e-01
3.981627671336301355e-01
3.672091343821720644e-01
1.654602528020205354e-01
1.653262728483648747e-01
3.826767406816384831e-01
4.754221390900471023e-01
1.265516818667428156e+00
4.998278471584275406e-01
4.078210130978808801e-01
4.249698371714241696e-01
3.232254628616542669e-01
2.346538925787760854e-01
6.299560371240784384e-01
3.025412843254281503e-01
1.207472876749494800e-01
2.758642225856966501e-01
3.077322505525587060e-01
2.525676490378623851e-01
2.014046581589625240e-01
1.766670408830023353e-01
2.832276066707943296e-01
1.656220113292432572e-01
3.458964897878868960e-01
1.100341713347554179e-01
2.582757686383148621e-01
6.977610123720175972e-01
4.563575979401627292e-01
1.969660059582218070e-01
4.745948657546699700e-01
4.558256749206531788e-01
4.221418534171859083e-01
1.036348405082934132e-01
2.351968577622018663e-01
3.360593682682482264e-01
1.676874999096119867e-01
1.669116732384134938e-01
2.460307417630138715e-01
1.565807401196197823e-01
3.269886493184064880e-01
2.248180099926633257e-01
1.581195588271513963e-01
6.493054262942639099e-01
3.422780727637684817e-01
2.136660201084523980e-01
3.804353771864615874e-01
2.570621908489520990e-01
7.057521063927004734e-01
2.976574252611798310e-01
2.241336255140067846e-01
3.427746096801141396e-01
2.007808940051366009e-01
6.592888666411841347e-01
1.479650656996134572e-01
1.079778837880142062e-01
2.663552532894686853e-01
2.926603706814157047e-01
3.429467038902242471e-01
1.798941271713689616e-01
1.826001897393099704e-01
2.899068524990290330e-01
1.394543763874740994e-01
3.095800991129007973e-01
9.760856848930521412e-02
2.526472341827823431e-01
2.169348138380520208e-01
1.411578227232065108e-01
2.754144287905457844e-01
2.140701166499973940e-01
2.523456624860408448e-01
1.727612440589512410e-01
1.645879651040081382e-01
2.301108442134635612e-01
1.472139613256077673e-01
1.420155012266938188e-01
1.514425272490912688e-01
1.858212930288963283e-01
9.173551132017475351e-02
4.533695214521684114e-01
1.835690767929035738e-01
1.793535025905762248e-01
4.370776657840316770e-01
1.458597833079407213e-01
1.890625062160514180e-01
1.054296164242155137e-01
2.709841499424839317e-01
1.792363610594414070e-01
2.559829481604385948e-01
3.166064372665510773e-01
1.623862920945771948e-01
1.425308790262981573e-01
3.786390424526460685e-01
1.938621131447561541e-01
7.373959886096451144e-02
5.074866688780699242e-01
1.699451888282119960e-01
1.824287896805193709e-01
1.721473038968933666e-01
4.717331496865623808e-01
1.596256498668509050e-01
2.163085986581076425e-01
1.759810618220755407e-01
5.052470850120648338e-01
1.239992351097410073e-01
1.826083597208818521e-01
2.921930696319516296e-01
3.165713785601932395e-01
1.067882183027865084e-01
1.881164747282919325e-01
3.359710591124883128e-01
1.552139823296387056e-01
1.433839792000058122e-01
4.356652314714671848e-01
2.734270056278083616e-01
8.578501977041148863e-02
2.522446397353965697e-01
5.612006989308634397e-01
2.468791648935187433e-01
8.999374132087442635e-02
1.768226979621242978e-01
4.954635212435817282e-01
2.005265616149045638e-01
8.444884956164497303e-02
1.741050057540892149e-01
4.137946915961306371e-01
1.428024643682522798e-01
8.792681274357504184e-02
2.773030460291540100e-01
1.821470745554225890e-01
1.064953257991296531e-01
2.262628763173663571e-01
1.310980064955483970e-01
2.194251021732374907e-01
1.663341282851900083e-01
3.115719750345595229e-01
7.863236854302207979e-02
1.850192825537732011e-01
3.822637737514383294e-01
1.974118558649181343e-01
2.002972111775816189e-01
4.218840922307586228e-01
1.196644321794747279e-01
1.124081150337182949e-01
2.922574926046954680e-01
8.859229916772584645e-02
1.463995530444890392e-01
2.612289292172665367e-01
1.150604747797653871e-01
1.986649344233874515e-01
3.741249468220131935e-01
2.383019158860550102e-01
1.115123527865061331e-01
3.149651314431821669e-01
4.967831225235577186e-01
3.409466873923950869e-01
1.391647265309377823e-01
2.995014762050779988e-01
4.077063410269622934e-01
4.336041933392571490e-01
3.631534112826895200e-01
1.023843134043055519e-01
2.518960535103536569e-01
3.117130544507129564e-01
5.241178527082512861e-01
3.747783668712100780e-01
1.803595389225596812e-01
2.236221309165581650e-01
3.542487521412056584e-01
5.389353337747468942e-01
2.887588788416370345e-01
1.670803649121236356e-01
1.237517441585864741e-01
2.621471811543893415e-01
3.512833250135654062e-01
1.111088765442959092e-01
9.538112949963982456e-02
3.037149030600203026e-01
1.069467483345766246e-01
1.528643411890018844e-01
3.079642156971985623e-01
9.482222470927006985e-02
1.435071122551522804e-01
4.130815330361040649e-01
1.705733847743237108e-01
1.129511063093717599e-01
2.042182820918836683e-01
4.786777285386911718e-01
3.139582353737443987e-01
1.169537438132734891e-01
1.952474017173653764e-01
3.481166263944402428e-01
5.043232474142692601e-01
3.413892933783078676e-01
1.368110938792699849e-01
2.007552764407377066e-01
3.041212714298222597e-01
5.496183330663674260e-01
2.923327717851971763e-01
1.535978493958740365e-01
1.826477404261007131e-01
2.674204875963364647e-01
4.326323489866736871e-01
1.627508333997256251e-01
8.820142516726915682e-02
1.518764208294076379e-01
3.401746562699296539e-01
1.128664120498326512e-01
9.612606507779246356e-02
2.676276846284741384e-01
1.050096087103229020e-01
1.454526225801204276e-01
2.182610077874060639e-01
1.057377801731039513e-01
2.096359861811250558e-01
1.131671018631647679e-01
1.994899485773064529e-01
9.206544126367396941e-02
3.082160492435888632e-01
1.290892419849339334e-01
1.261896767451359258e-01
4.936322125249271719e-01
2.721462046614653296e-01
7.635356320904461425e-02
2.660612564168562399e-01
4.125939298619153428e-01
1.351759290190160112e-01
9.195867256953779711e-02
1.804323824370682172e-01
1.676649136014149166e-01
8.016220467169456187e-02
2.020506790910434336e-01
1.040984502696094827e-01
2.396175598261300610e-01
8.147982725754109035e-02
1.991432087772519177e-01
1.595821800384160383e-01
1.398155826288480508e-01
1.744043457209299708e-01
1.656757075049088701e-01
1.170949064765590408e-01
1.987526073048879460e-01
9.509850296078717347e-02
3.922385193658013414e-01
2.695477147339306878e-01
1.667138989674277483e-01
1.850528440483465431e-01
5.299694534531621537e-01
5.277785451208388823e-01
5.069740134456273140e-01
2.301367756947580168e-01
2.350222867760985157e-01
7.158255857177597825e-02
1.749293047736320550e-01
2.164606717652102497e-01
2.163469268107997279e-01
9.633381456187568859e-02
8.476050712797764120e-02
2.226072305266737772e-01
9.210318526761294977e-02
1.033207587975210340e-01
1.818576429873446643e-01
9.447325854824169256e-02
1.996086814292790390e-01
6.402936538609386996e-02
2.082811227906757046e-01
1.076937352608078047e-01
2.470420890339838638e-01
7.289295673007115117e-02
2.042294122994747219e-01
1.045405739358504227e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
4.488632839650119055e-01
3.913964947956125595e-01
6.552348516241104370e-01
4.210528111867959389e-01
8.186918010511701205e-01
1.955559652512596225e-01
4.900452698028374132e-01
4.419634700425910667e-01
2.820358144152143587e-01
5.002700304846428025e-01
4.169712199899077709e-01
3.313171073582859560e-01
3.089110254914259057e-01
4.173442301500225882e-01
8.204466202011524434e-01
3.030704066980846600e-01
1.287280968360497713e-01
2.851181046678188946e-01
5.255869068409625422e-01
1.737407824748599672e-01
4.478196620695379937e-01
4.594329456976514736e-01
5.117760486960800659e-01
2.454075727463358725e-01
5.654793219047881125e-01
6.040530597948630120e-01
3.821328624990583678e-01
3.080352926693996629e-01
2.289728844822822018e-01
3.879433232304209667e-01
4.206878813445253940e-01
7.973520358564453181e-01
2.225506120721175152e-01
3.379033889281345404e-01
4.010844805864160478e-01
5.214679394905707976e-01
1.109227357560456650e-01
5.500431193318923162e-01
8.422546577525281963e-02
3.599631173226741088e-01
1.095046953707694004e-01
1.389200074340155300e-01
2.583269345386689508e-01
1.435864442561743393e-01
1.124154883638649877e-01
1.236370783573716575e-01
9.630701763999621745e-01
1.653262728483648747e-01
4.078210130978808801e-01
3.025412843254281503e-01
2.014046581589625240e-01
1.100341713347554179e-01
4.745948657546699700e-01
3.360593682682482264e-01
3.269886493184064880e-01
2.136660201084523980e-01
2.241336255140067846e-01
1.079778837880142062e-01
1.826001897393099704e-01
2.526472341827823431e-01
2.523456624860408448e-01
1.420155012266938188e-01
1.835690767929035738e-01
1.054296164242155137e-01
1.623862920945771948e-01
5.074866688780699242e-01
1.596256498668509050e-01
1.826083597208818521e-01
3.359710591124883128e-01
8.578501977041148863e-02
1.768226979621242978e-01
4.137946915961306371e-01
1.064953257991296531e-01
3.115719750345595229e-01
2.002972111775816189e-01
8.859229916772584645e-02
3.741249468220131935e-01
3.409466873923950869e-01
3.631534112826895200e-01
3.747783668712100780e-01
2.887588788416370345e-01
1.111088765442959092e-01
3.079642156971985623e-01
1.129511063093717599e-01
1.952474017173653764e-01
2.007552764407377066e-01
1.826477404261007131e-01
1.518764208294076379e-01
1.050096087103229020e-01
1.131671018631647679e-01
1.261896767451359258e-01
4.125939298619153428e-01
8.016220467169456187e-02
1.991432087772519177e-01
1.170949064765590408e-01
1.667138989674277483e-01
2.301367756947580168e-01
2.163469268107997279e-01
1.033207587975210340e-01
2.082811227906757046e-01
1.045405739358504227e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State.csv <==
-3.055239319801330566e-01
-2.694975435733795166e-01
-2.306127846240997314e-01
-1.880976259708404541e-01
-1.416083276271820068e-01
-9.138485789299011230e-02
-3.820413351058959961e-02
1.682648062705993652e-02
7.252091169357299805e-02
1.278081238269805908e-01
1.818360388278961182e-01
2.339948117733001709e-01
2.838948667049407959e-01
3.313201963901519775e-01
3.761827647686004639e-01
4.184808433055877686e-01
4.582692086696624756e-01
4.956337511539459229e-01
5.306788682937622070e-01
5.635150671005249023e-01
5.942549705505371094e-01
6.230080127716064453e-01
6.498799324035644531e-01
6.749724149703979492e-01
6.983810663223266602e-01
7.201964855194091797e-01
7.405058145523071289e-01
7.593911886215209961e-01
7.769308090209960938e-01
7.931998968124389648e-01
8.082704544067382812e-01
8.222101926803588867e-01
8.350859880447387695e-01
8.469610214233398438e-01
8.578952550888061523e-01
8.679473400115966797e-01
8.771723508834838867e-01
8.856245279312133789e-01
8.933531045913696289e-01
9.004096984863281250e-01
9.068377017974853516e-01
9.126838445663452148e-01
9.179883003234863281e-01
9.227933883666992188e-01
9.271355867385864258e-01
9.310520887374877930e-01
9.345766305923461914e-01
9.377419948577880859e-01
9.405779838562011719e-01
9.431140422821044922e-01
9.453777074813842773e-01
9.473938941955566406e-01
9.491857290267944336e-01
9.507765769958496094e-01
9.521867036819458008e-01
9.534361362457275391e-01
9.545419216156005859e-01
9.555213451385498047e-01
9.563888311386108398e-01
9.571602344512939453e-01
9.578478336334228516e-01
9.584637880325317383e-01
9.590184688568115234e-01
9.595228433609008789e-01
9.599852561950683594e-01
9.604153633117675781e-01
9.608186483383178711e-01
9.612038135528564453e-01
9.615756273269653320e-01
9.619404077529907227e-01
9.623017311096191406e-01
9.626650810241699219e-01
9.630336761474609375e-01
9.634107351303100586e-01
9.637995958328247070e-01
9.642025232315063477e-01
9.646211862564086914e-01
9.650576114654541016e-01
9.655132293701171875e-01
9.659887552261352539e-01
9.664856195449829102e-01
9.670041799545288086e-01
9.675462245941162109e-01
9.681094884872436523e-01
9.686958789825439453e-01
9.693050384521484375e-01
9.699367284774780273e-01
9.705907106399536133e-01
9.712657928466796875e-01
9.719628095626831055e-01
9.726809263229370117e-01
9.734188318252563477e-01
9.741765260696411133e-01
9.749522209167480469e-01
9.757466316223144531e-01
9.765578508377075195e-01
9.773857593536376953e-01
9.782290458679199219e-01
9.790869951248168945e-01
9.799587726593017578e-01
9.808435440063476562e-01
9.817401170730590820e-01
9.826481342315673828e-01
9.835664033889770508e-01
9.844942092895507812e-01
9.854297637939453125e-01
9.863734245300292969e-01
9.873255491256713867e-01
9.882820844650268555e-01
9.892442226409912109e-01
9.902114868164062500e-01
9.911816120147705078e-01
9.921551942825317383e-01
9.931305646896362305e-01
9.941080808639526367e-01
9.950859546661376953e-01
9.960641860961914062e-01
9.970424175262451172e-01
9.980194568634033203e-01
9.989945888519287109e-01
9.999679327011108398e-01
1.000938177108764648e+00
1.001904964447021484e+00
1.002867460250854492e+00
1.003826379776000977e+00
1.004780530929565430e+00
1.005729079246520996e+00
1.006671786308288574e+00
1.007608294486999512e+00
1.008538603782653809e+00
1.009461641311645508e+00
1.010377764701843262e+00
1.011285901069641113e+00
1.012185931205749512e+00
1.013077855110168457e+00
1.013961791992187500e+00
1.014835834503173828e+00
1.015701174736022949e+00
1.016557097434997559e+00
1.017403364181518555e+00
1.018240213394165039e+00
1.019066810607910156e+00
1.019882678985595703e+00
1.020688652992248535e+00
1.021483778953552246e+00
1.022268891334533691e+00
1.023043036460876465e+00
1.023805379867553711e+00
1.024556517601013184e+00
1.025296926498413086e+00
1.026025891304016113e+00
1.026743412017822266e+00
1.027449369430541992e+00
1.028143882751464844e+00
1.028826713562011719e+00
1.029497861862182617e+00
1.030157208442687988e+00
1.030804991722106934e+00
1.031441092491149902e+00
1.032065272331237793e+00
1.032678127288818359e+00
1.033278346061706543e+00
1.033867597579956055e+00
1.034444570541381836e+00
1.035009980201721191e+00
1.035563707351684570e+00
1.036105394363403320e+00
1.036636114120483398e+00
1.037155032157897949e+00
1.037662267684936523e+00
1.038158416748046875e+00
1.038643121719360352e+00
1.039116024971008301e+00
1.039578199386596680e+00
1.040028810501098633e+00
1.040468454360961914e+00
1.040897250175476074e+00
1.041314959526062012e+00
1.041722416877746582e+00
1.042118787765502930e+00
1.042504310607910156e+00
1.042879223823547363e+00
1.043244600296020508e+00
1.043598890304565430e+00
1.043943524360656738e+00
1.044278144836425781e+00
1.044602632522583008e+00
1.044917821884155273e+00
1.045222997665405273e+00
1.045518636703491211e+00
1.045804977416992188e+00
1.046082258224487305e+00
1.046350598335266113e+00
1.046609759330749512e+00
1.046860098838806152e+00
1.047102212905883789e+00
1.047335386276245117e+00
1.047560214996337891e+00
1.047777056694030762e+00
1.047985672950744629e+00
1.048186421394348145e+00
1.048379540443420410e+00
1.048564910888671875e+00
1.048743009567260742e+00
1.048913836479187012e+00
1.049077272415161133e+00
1.049233675003051758e+00
1.049383878707885742e+00
1.049526691436767578e+00
1.049663186073303223e+00
1.049793601036071777e+00
1.049917340278625488e+00
1.050035238265991211e+00
1.050146937370300293e+00
1.050253033638000488e+00
1.050353765487670898e+00
1.050448775291442871e+00
1.050538063049316406e+00
1.050622701644897461e+00
1.050702452659606934e+00
1.050777196884155273e+00
1.050846338272094727e+00
1.050911307334899902e+00
1.050971984863281250e+00
1.051028251647949219e+00
1.051079988479614258e+00
1.051127195358276367e+00
1.051171302795410156e+00
1.051211118698120117e+00
1.051246762275695801e+00
1.051279067993164062e+00
1.051307678222656250e+00
1.051332712173461914e+00
1.051354527473449707e+00
1.051373243331909180e+00
1.051388025283813477e+00
1.051399946212768555e+00
1.051408886909484863e+00
1.051414966583251953e+00
1.051417708396911621e+00
1.051417350769042969e+00
1.051414847373962402e+00
1.051409363746643066e+00
1.051400303840637207e+00
1.051389098167419434e+00
1.051375389099121094e+00
1.051358819007873535e+00
1.051339507102966309e+00
1.051316738128662109e+00
1.051292061805725098e+00
1.051264405250549316e+00
1.051233887672424316e+00
1.051200985908508301e+00
1.051164507865905762e+00
1.051125526428222656e+00
1.051083445549011230e+00
1.051038384437561035e+00
1.050989627838134766e+00
1.050938010215759277e+00
1.050883293151855469e+00
1.050824642181396484e+00
1.050762414932250977e+00
1.050695896148681641e+00
1.050625801086425781e+00
1.050551772117614746e+00
1.050472617149353027e+00
1.050389885902404785e+00
1.050301313400268555e+00
1.050208330154418945e+00
1.050109863281250000e+00
1.050006151199340820e+00
1.049896359443664551e+00
1.049780488014221191e+00
1.049657821655273438e+00
1.049528002738952637e+00
1.049391984939575195e+00
1.049247980117797852e+00
1.049095988273620605e+00
1.048936128616333008e+00
1.048766732215881348e+00
1.048588514328002930e+00
1.048400759696960449e+00
1.048202633857727051e+00
1.047994136810302734e+00
1.047773599624633789e+00
1.047542095184326172e+00
1.047298073768615723e+00
1.047041058540344238e+00
1.046770572662353516e+00
1.046485900878906250e+00
1.046186208724975586e+00
1.045870900154113770e+00
1.045539379119873047e+00
1.045191168785095215e+00
1.044824719429016113e+00
1.044440507888793945e+00
1.044036388397216797e+00
1.043611884117126465e+00
1.043166518211364746e+00
1.042699098587036133e+00
1.042208552360534668e+00
1.041694521903991699e+00
1.041155815124511719e+00
1.040590643882751465e+00
1.039998888969421387e+00
1.039379358291625977e+00
1.038731098175048828e+00
1.038051962852478027e+00
1.037341594696044922e+00
1.036599159240722656e+00
1.035823106765747070e+00
1.035011649131774902e+00
1.034164190292358398e+00
1.033279299736022949e+00
1.032355546951293945e+00
1.031391501426696777e+00
1.030386209487915039e+00
1.029337525367736816e+00
1.028244376182556152e+00
1.027106046676635742e+00
1.025919556617736816e+00
1.024683833122253418e+00
1.023398160934448242e+00
1.022060394287109375e+00
1.020668268203735352e+00
1.019220829010009766e+00
1.017716050148010254e+00
1.016152977943420410e+00
1.014528632164001465e+00
1.012841939926147461e+00
1.011090874671936035e+00
1.009273529052734375e+00
1.007388591766357422e+00
1.005432724952697754e+00
1.003405928611755371e+00
1.001304984092712402e+00
9.991279840469360352e-01
9.968726634979248047e-01
9.945372343063354492e-01
9.921191930770874023e-01
9.896174669265747070e-01
9.870290756225585938e-01
9.843522310256958008e-01
9.815840721130371094e-01
9.787226915359497070e-01
9.757657051086425781e-01
9.727110862731933594e-01
9.695559740066528320e-01
9.662983417510986328e-01
9.629353284835815430e-01
9.594652652740478516e-01
9.558837413787841797e-01
9.521905183792114258e-01
9.483823776245117188e-01
9.444558620452880859e-01
9.404088258743286133e-01
9.362384080886840820e-01
9.319417476654052734e-01
9.275172948837280273e-01
9.229602813720703125e-01
9.182690382003784180e-01
9.134403467178344727e-01
9.084708690643310547e-01
9.033577442169189453e-01
8.980984687805175781e-01
8.926891088485717773e-01
8.871275186538696289e-01
8.814090490341186523e-01
8.755308389663696289e-01
8.694902658462524414e-01
8.632824420928955078e-01
8.569046258926391602e-01
8.503537178039550781e-01
8.436251878738403320e-01
8.367148637771606445e-01
8.296191692352294922e-01
8.223346471786499023e-01
8.148566484451293945e-01
8.071805238723754883e-01
7.993026971817016602e-01
7.912182807922363281e-01
7.829223871231079102e-01
7.744107246398925781e-01
7.656781673431396484e-01
7.567192316055297852e-01
7.475289106369018555e-01
7.381025552749633789e-01
7.284336090087890625e-01
7.185162305831909180e-01
7.083452939987182617e-01
6.979141235351562500e-01
6.872167587280273438e-01
6.762461662292480469e-01
6.649959087371826172e-01
6.534589529037475586e-01
6.416277885437011719e-01
6.294956207275390625e-01
6.170545816421508789e-01
6.042968034744262695e-01
5.912142992019653320e-01
5.777990818023681641e-01


==> DGUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-3.055239319801330566e-01
-1.416083276271820068e-01
7.252091169357299805e-02
2.838948667049407959e-01
4.582692086696624756e-01
5.942549705505371094e-01
6.983810663223266602e-01
7.769308090209960938e-01
8.350859880447387695e-01
8.771723508834838867e-01
9.068377017974853516e-01
9.271355867385864258e-01
9.405779838562011719e-01
9.491857290267944336e-01
9.545419216156005859e-01
9.578478336334228516e-01
9.599852561950683594e-01
9.615756273269653320e-01
9.630336761474609375e-01
9.646211862564086914e-01
9.664856195449829102e-01
9.686958789825439453e-01
9.712657928466796875e-01
9.741765260696411133e-01
9.773857593536376953e-01
9.808435440063476562e-01
9.844942092895507812e-01
9.882820844650268555e-01
9.921551942825317383e-01
9.960641860961914062e-01
9.999679327011108398e-01
1.003826379776000977e+00
1.007608294486999512e+00
1.011285901069641113e+00
1.014835834503173828e+00
1.018240213394165039e+00
1.021483778953552246e+00
1.024556517601013184e+00
1.027449369430541992e+00
1.030157208442687988e+00
1.032678127288818359e+00
1.035009980201721191e+00
1.037155032157897949e+00
1.039116024971008301e+00
1.040897250175476074e+00
1.042504310607910156e+00
1.043943524360656738e+00
1.045222997665405273e+00
1.046350598335266113e+00
1.047335386276245117e+00
1.048186421394348145e+00
1.048913836479187012e+00
1.049526691436767578e+00
1.050035238265991211e+00
1.050448775291442871e+00
1.050777196884155273e+00
1.051028251647949219e+00
1.051211118698120117e+00
1.051332712173461914e+00
1.051399946212768555e+00
1.051417350769042969e+00
1.051389098167419434e+00
1.051316738128662109e+00
1.051200985908508301e+00
1.051038384437561035e+00
1.050824642181396484e+00
1.050551772117614746e+00
1.050208330154418945e+00
1.049780488014221191e+00
1.049247980117797852e+00
1.048588514328002930e+00
1.047773599624633789e+00
1.046770572662353516e+00
1.045539379119873047e+00
1.044036388397216797e+00
1.042208552360534668e+00
1.039998888969421387e+00
1.037341594696044922e+00
1.034164190292358398e+00
1.030386209487915039e+00
1.025919556617736816e+00
1.020668268203735352e+00
1.014528632164001465e+00
1.007388591766357422e+00
9.991279840469360352e-01
9.896174669265747070e-01
9.787226915359497070e-01
9.662983417510986328e-01
9.521905183792114258e-01
9.362384080886840820e-01
9.182690382003784180e-01
8.980984687805175781e-01
8.755308389663696289e-01
8.503537178039550781e-01
8.223346471786499023e-01
7.912182807922363281e-01
7.567192316055297852e-01
7.185162305831909180e-01
6.762461662292480469e-01
6.294956207275390625e-01
5.777990818023681641e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-8.413843810558319092e-03,-5.813980102539062500e-02
9.356915950775146484e-02,2.919912338256835938e-02
1.928842514753341675e-01,1.305214315652847290e-01
2.892675995826721191e-01,2.279564142227172852e-01
3.842879235744476318e-01,3.239609003067016602e-01
4.777171015739440918e-01,4.184678196907043457e-01
5.694724321365356445e-01,5.111075639724731445e-01
6.597275733947753906e-01,6.022127866744995117e-01
7.485989332199096680e-01,6.920218467712402344e-01
8.359941244125366211e-01,7.801669836044311523e-01
9.218466281890869141e-01,8.666712641716003418e-01
1.006145954132080078e+00,9.519294500350952148e-01
1.088788866996765137e+00,1.035326004028320312e+00
1.170073986053466797e+00,1.117575168609619141e+00
1.249937295913696289e+00,1.198092103004455566e+00
1.328594684600830078e+00,1.277599811553955078e+00
1.405950307846069336e+00,1.355593800544738770e+00
1.481770753860473633e+00,1.432057976722717285e+00
1.556262493133544922e+00,1.507416248321533203e+00
1.629569768905639648e+00,1.581567645072937012e+00
1.701631903648376465e+00,1.654113531112670898e+00
1.772505998611450195e+00,1.725707530975341797e+00
1.841975688934326172e+00,1.795989274978637695e+00
1.910313367843627930e+00,1.865238547325134277e+00
1.977496623992919922e+00,1.933238983154296875e+00
2.043559312820434570e+00,1.999711394309997559e+00
2.108606338500976562e+00,2.065338134765625000e+00
2.172423839569091797e+00,2.129663705825805664e+00
2.235056877136230469e+00,2.192797183990478516e+00
2.296596765518188477e+00,2.254966974258422852e+00
2.357036352157592773e+00,2.316017150878906250e+00
2.416412830352783203e+00,2.376013517379760742e+00
2.474836349487304688e+00,2.435050725936889648e+00
2.532308578491210938e+00,2.493072509765625000e+00
2.588826417922973633e+00,2.550090312957763672e+00
2.644403934478759766e+00,2.606160163879394531e+00
2.699046611785888672e+00,2.661299705505371094e+00
2.752758026123046875e+00,2.715521574020385742e+00
2.805544137954711914e+00,2.768847942352294922e+00
2.857415914535522461e+00,2.821291923522949219e+00
2.908380746841430664e+00,2.872860193252563477e+00
2.958441257476806641e+00,2.923561573028564453e+00
3.007604598999023438e+00,2.973405122756958008e+00
3.055891990661621094e+00,3.022375106811523438e+00
3.103313207626342773e+00,3.070295095443725586e+00
3.149896144866943359e+00,3.117371082305908203e+00
3.195652008056640625e+00,3.163474559783935547e+00
3.240639448165893555e+00,3.208920240402221680e+00
3.284850120544433594e+00,3.253530025482177734e+00
3.328316450119018555e+00,3.297410011291503906e+00
3.371044874191284180e+00,3.340564489364624023e+00
3.413049697875976562e+00,3.382973670959472656e+00
3.454351902008056641e+00,3.424686431884765625e+00
3.494954347610473633e+00,3.465698480606079102e+00
3.534873723983764648e+00,3.506021976470947266e+00
3.574120044708251953e+00,3.545675277709960938e+00
3.612698554992675781e+00,3.584668397903442383e+00
3.650615453720092773e+00,3.623011827468872070e+00
3.687871932983398438e+00,3.660716772079467773e+00
3.724466323852539062e+00,3.697794675827026367e+00
3.760403156280517578e+00,3.734257459640502930e+00
3.795705795288085938e+00,3.770112514495849609e+00
3.830408334732055664e+00,3.805320262908935547e+00
3.864508867263793945e+00,3.839650630950927734e+00
3.898013114929199219e+00,3.873632907867431641e+00
3.930915594100952148e+00,3.906790018081665039e+00
3.963365077972412109e+00,3.939620733261108398e+00
3.995140552520751953e+00,3.971706390380859375e+00
4.026368141174316406e+00,4.003186225891113281e+00
4.057141304016113281e+00,4.034245491027832031e+00
4.087331771850585938e+00,4.064692974090576172e+00
4.117034912109375000e+00,4.094719409942626953e+00
4.146230697631835938e+00,4.124152183532714844e+00
4.174963474273681641e+00,4.153163433074951172e+00
4.203197479248046875e+00,4.181718349456787109e+00
4.230943679809570312e+00,4.209806442260742188e+00
4.258216857910156250e+00,4.237442493438720703e+00
4.285004615783691406e+00,4.264626502990722656e+00
4.311294555664062500e+00,4.291121006011962891e+00
4.337077140808105469e+00,4.317354679107666016e+00
4.362446308135986328e+00,4.343085765838623047e+00
4.387432098388671875e+00,4.368299961090087891e+00
4.411961078643798828e+00,4.392967700958251953e+00
4.436027050018310547e+00,4.417489051818847656e+00
4.459651470184326172e+00,4.441321849822998047e+00
4.482943058013916016e+00,4.464769840240478516e+00
4.505786895751953125e+00,4.487905979156494141e+00
4.528234481811523438e+00,4.510558605194091797e+00
4.550363540649414062e+00,4.532893657684326172e+00
4.572065353393554688e+00,4.554852962493896484e+00
4.593422889709472656e+00,4.576450824737548828e+00
4.614399909973144531e+00,4.597681045532226562e+00
4.635025978088378906e+00,4.618607044219970703e+00
4.655321121215820312e+00,4.639161586761474609e+00
4.675248146057128906e+00,4.659416198730468750e+00
4.694837093353271484e+00,4.679361820220947266e+00
4.714094161987304688e+00,4.698919296264648438e+00
4.733002662658691406e+00,4.717908859252929688e+00
4.751526355743408203e+00,4.736825466156005859e+00
4.769773960113525391e+00,4.755218029022216797e+00
4.787627220153808594e+00,4.773520946502685547e+00
4.805263996124267578e+00,4.791206836700439453e+00
4.822614669799804688e+00,4.808669567108154297e+00
4.839657306671142578e+00,4.825960159301757812e+00
4.856358051300048828e+00,4.842930793762207031e+00
4.872824668884277344e+00,4.859498977661132812e+00
4.889019966125488281e+00,4.875729084014892578e+00
4.904844760894775391e+00,4.891942024230957031e+00
4.920485973358154297e+00,4.907883644104003906e+00
4.935873985290527344e+00,4.923296451568603516e+00
4.951010704040527344e+00,4.938480377197265625e+00
4.965705394744873047e+00,4.953353881835937500e+00
4.980298519134521484e+00,4.968108654022216797e+00
4.994627952575683594e+00,4.982613563537597656e+00
5.008698940277099609e+00,4.997046470642089844e+00
5.022534370422363281e+00,5.011078357696533203e+00
5.036171436309814453e+00,5.024995326995849609e+00
5.049500942230224609e+00,5.038672447204589844e+00
5.062659740447998047e+00,5.052083492279052734e+00
5.075545310974121094e+00,5.065243721008300781e+00
5.088143825531005859e+00,5.077981948852539062e+00
5.100567340850830078e+00,5.090401649475097656e+00
5.112727165222167969e+00,5.102915287017822266e+00
5.124772071838378906e+00,5.115132331848144531e+00
5.136513233184814453e+00,5.126974582672119141e+00
5.148159503936767578e+00,5.138775348663330078e+00
5.159548759460449219e+00,5.150221824645996094e+00
5.170805454254150391e+00,5.161014080047607422e+00
5.181825637817382812e+00,5.172207355499267578e+00
5.192704200744628906e+00,5.183341503143310547e+00
5.203277587890625000e+00,5.194203853607177734e+00
5.213785648345947266e+00,5.204820632934570312e+00
5.224095344543457031e+00,5.215032100677490234e+00
5.234236717224121094e+00,5.225329875946044922e+00
5.244261741638183594e+00,5.235249042510986328e+00
5.253981590270996094e+00,5.245355606079101562e+00
5.263670921325683594e+00,5.255060195922851562e+00
5.273016929626464844e+00,5.264807701110839844e+00
5.282324314117431641e+00,5.274320602416992188e+00
5.291466236114501953e+00,5.283288478851318359e+00
5.300395488739013672e+00,5.292279243469238281e+00
5.309225082397460938e+00,5.301041126251220703e+00
5.317865848541259766e+00,5.309947013854980469e+00
5.326292991638183594e+00,5.318902492523193359e+00
5.334574699401855469e+00,5.327394008636474609e+00
5.342751026153564453e+00,5.335879802703857422e+00
5.350852966308593750e+00,5.343909263610839844e+00
5.358760356903076172e+00,5.352447509765625000e+00
5.366567134857177734e+00,5.360178947448730469e+00
5.374035358428955078e+00,5.369152545928955078e+00
5.381577968597412109e+00,5.376632213592529297e+00
5.389000415802001953e+00,5.384184360504150391e+00
5.396139144897460938e+00,5.391557693481445312e+00
5.403281688690185547e+00,5.398440361022949219e+00
5.410293102264404297e+00,5.405416011810302734e+00
5.417331218719482422e+00,5.411513805389404297e+00
5.424092769622802734e+00,5.418248653411865234e+00
5.430742263793945312e+00,5.425008296966552734e+00
5.437386989593505859e+00,5.430844783782958984e+00
5.443783760070800781e+00,5.437448024749755859e+00
5.450155258178710938e+00,5.443418025970458984e+00
5.456324100494384766e+00,5.449964046478271484e+00
5.462440490722656250e+00,5.456313610076904297e+00
5.468358993530273438e+00,5.463364124298095703e+00
5.474301815032958984e+00,5.469386100769042969e+00
5.480028629302978516e+00,5.475487232208251953e+00
5.485764026641845703e+00,5.480961322784423828e+00
5.491409301757812500e+00,5.486456871032714844e+00
5.497050762176513672e+00,5.491508483886718750e+00
5.502409934997558594e+00,5.496973991394042969e+00
5.507710933685302734e+00,5.502631664276123047e+00
5.512901782989501953e+00,5.507864952087402344e+00
5.518022060394287109e+00,5.512874603271484375e+00
5.523056507110595703e+00,5.518239498138427734e+00
5.528156757354736328e+00,5.522786140441894531e+00
5.533091545104980469e+00,5.527678966522216797e+00
5.537967681884765625e+00,5.532433032989501953e+00
5.542637825012207031e+00,5.537513256072998047e+00
5.547287940979003906e+00,5.542397022247314453e+00
5.551777362823486328e+00,5.546782016754150391e+00
5.556240558624267578e+00,5.551215171813964844e+00
5.560668945312500000e+00,5.555515766143798828e+00
5.565004825592041016e+00,5.559901714324951172e+00
5.569288253784179688e+00,5.564125537872314453e+00
5.573381900787353516e+00,5.569004058837890625e+00
5.577493667602539062e+00,5.573053836822509766e+00
5.581636428833007812e+00,5.577178001403808594e+00
5.585554599761962891e+00,5.581155776977539062e+00
5.589345455169677734e+00,5.585660457611083984e+00
5.592979431152343750e+00,5.589546680450439453e+00
5.596809387207031250e+00,5.592676639556884766e+00
5.600484848022460938e+00,5.596610069274902344e+00
5.604064941406250000e+00,5.600370883941650391e+00
5.607663154602050781e+00,5.604186058044433594e+00
5.611084461212158203e+00,5.607995986938476562e+00
5.614417076110839844e+00,5.611497879028320312e+00
5.617757797241210938e+00,5.615156173706054688e+00
5.621017932891845703e+00,5.618889331817626953e+00
5.624177455902099609e+00,5.621761798858642578e+00
5.627519607543945312e+00,5.624540805816650391e+00
5.630749702453613281e+00,5.627386093139648438e+00
5.633848190307617188e+00,5.630344390869140625e+00
5.636668205261230469e+00,5.634340286254882812e+00
5.639684200286865234e+00,5.637452125549316406e+00
5.642791271209716797e+00,5.639875411987304688e+00
5.645786285400390625e+00,5.642451286315917969e+00
5.648603439331054688e+00,5.645491123199462891e+00
5.651455879211425781e+00,5.648533344268798828e+00
5.654072761535644531e+00,5.651620864868164062e+00
5.656672954559326172e+00,5.654286384582519531e+00
5.659358501434326172e+00,5.656759738922119141e+00
5.661944866180419922e+00,5.659531593322753906e+00
5.664543151855468750e+00,5.662162303924560547e+00
5.666979312896728516e+00,5.664854526519775391e+00
5.669454574584960938e+00,5.667168617248535156e+00
5.671959400177001953e+00,5.669275760650634766e+00
5.674275398254394531e+00,5.672139167785644531e+00
5.676504135131835938e+00,5.675169944763183594e+00
5.678867340087890625e+00,5.677539348602294922e+00
5.681063652038574219e+00,5.679748058319091797e+00
5.683321475982666016e+00,5.681846141815185547e+00
5.685521602630615234e+00,5.683929443359375000e+00
5.687606334686279297e+00,5.686241149902343750e+00
5.689667701721191406e+00,5.688760280609130859e+00
5.691759109497070312e+00,5.690837860107421875e+00
5.693800449371337891e+00,5.693039417266845703e+00
5.695734977722167969e+00,5.695472717285156250e+00
5.697598934173583984e+00,5.697763919830322266e+00
5.699373245239257812e+00,5.700440883636474609e+00
5.701309204101562500e+00,5.702434062957763672e+00
5.703244209289550781e+00,5.704205513000488281e+00
5.705384254455566406e+00,5.705137729644775391e+00
5.707140922546386719e+00,5.706929206848144531e+00
5.709050178527832031e+00,5.708600521087646484e+00
5.710839271545410156e+00,5.710277080535888672e+00
5.712568283081054688e+00,5.711987018585205078e+00
5.714287281036376953e+00,5.714069366455078125e+00
5.715929031372070312e+00,5.715751647949218750e+00
5.717541694641113281e+00,5.717605590820312500e+00
5.719147205352783203e+00,5.719249248504638672e+00
5.720888614654541016e+00,5.720383167266845703e+00
5.722425937652587891e+00,5.722057342529296875e+00
5.723893165588378906e+00,5.723464012145996094e+00
5.725527286529541016e+00,5.725122928619384766e+00
5.727106571197509766e+00,5.725980281829833984e+00
5.728538036346435547e+00,5.727371692657470703e+00
5.729978084564208984e+00,5.728525638580322266e+00
5.731421947479248047e+00,5.729684829711914062e+00
5.732546806335449219e+00,5.731649398803710938e+00
5.733949661254882812e+00,5.733554363250732422e+00
5.735239028930664062e+00,5.735196590423583984e+00
5.736560344696044922e+00,5.736578464508056641e+00
5.737831115722656250e+00,5.737786769866943359e+00
5.739141464233398438e+00,5.738838195800781250e+00
5.740498065948486328e+00,5.739854812622070312e+00
5.741718769073486328e+00,5.741060733795166016e+00
5.742929935455322266e+00,5.742119789123535156e+00
5.744136333465576172e+00,5.743360519409179688e+00
5.745402812957763672e+00,5.744954109191894531e+00
5.746551513671875000e+00,5.745997905731201172e+00
5.747671604156494141e+00,5.746994018554687500e+00
5.748860836029052734e+00,5.747771263122558594e+00
5.749789237976074219e+00,5.749247074127197266e+00
5.750920772552490234e+00,5.749970912933349609e+00
5.752022266387939453e+00,5.751159667968750000e+00
5.753108978271484375e+00,5.752124786376953125e+00
5.754188537597656250e+00,5.752827644348144531e+00
5.755359172821044922e+00,5.753492832183837891e+00
5.756312370300292969e+00,5.754814624786376953e+00
5.757232189178466797e+00,5.755642890930175781e+00
5.758146762847900391e+00,5.756773948669433594e+00
5.759102821350097656e+00,5.757504463195800781e+00
5.760041713714599609e+00,5.758224487304687500e+00
5.760949134826660156e+00,5.758992195129394531e+00
5.761867046356201172e+00,5.759204864501953125e+00
5.762694835662841797e+00,5.760123729705810547e+00
5.763536453247070312e+00,5.760932922363281250e+00
5.764349460601806641e+00,5.762711048126220703e+00
5.765184879302978516e+00,5.763667106628417969e+00
5.766065597534179688e+00,5.764111995697021484e+00
5.766634464263916016e+00,5.765013217926025391e+00
5.767447471618652344e+00,5.765588760375976562e+00
5.768247127532958984e+00,5.766087055206298828e+00
5.769139766693115234e+00,5.766314506530761719e+00
5.769731521606445312e+00,5.767001628875732422e+00
5.770324230194091797e+00,5.768600463867187500e+00
5.771065235137939453e+00,5.769378185272216797e+00
5.771776676177978516e+00,5.770381450653076172e+00
5.772435188293457031e+00,5.770812511444091797e+00
5.773183345794677734e+00,5.771537303924560547e+00
5.773726463317871094e+00,5.772503852844238281e+00
5.774387836456298828e+00,5.773283958435058594e+00
5.775044441223144531e+00,5.773956775665283203e+00
5.775591850280761719e+00,5.774777889251708984e+00
5.776041984558105469e+00,5.775342464447021484e+00
5.776660442352294922e+00,5.775931835174560547e+00
5.777127742767333984e+00,5.776895999908447266e+00
5.777628898620605469e+00,5.777760982513427734e+00
5.778093814849853516e+00,5.777890205383300781e+00
5.778638362884521484e+00,5.778514862060546875e+00
5.779100418090820312e+00,5.779673576354980469e+00
5.779634475708007812e+00,5.780225276947021484e+00
5.780188560485839844e+00,5.780609130859375000e+00
5.780586242675781250e+00,5.781592845916748047e+00
5.781101226806640625e+00,5.781497478485107422e+00
5.781633853912353516e+00,5.781829833984375000e+00
5.782167911529541016e+00,5.782122135162353516e+00
5.782735824584960938e+00,5.782470703125000000e+00
5.783221721649169922e+00,5.783498287200927734e+00
5.783651351928710938e+00,5.784325599670410156e+00
5.784089088439941406e+00,5.784985542297363281e+00
5.784527778625488281e+00,5.785720825195312500e+00
5.785055637359619141e+00,5.786215782165527344e+00
5.785576343536376953e+00,5.786241531372070312e+00
5.785954952239990234e+00,5.786601543426513672e+00
5.786397457122802734e+00,5.787204742431640625e+00
5.786863803863525391e+00,5.787398815155029297e+00
5.787273883819580078e+00,5.787891864776611328e+00
5.787621021270751953e+00,5.788557052612304688e+00
5.788018703460693359e+00,5.788733959197998047e+00
5.788325786590576172e+00,5.789275646209716797e+00
5.788647651672363281e+00,5.789752006530761719e+00
5.789006710052490234e+00,5.790104866027832031e+00
5.789460182189941406e+00,5.790341854095458984e+00
5.789853572845458984e+00,5.790526866912841797e+00
5.790229320526123047e+00,5.790757656097412109e+00
5.790666580200195312e+00,5.790789604187011719e+00
5.791099071502685547e+00,5.791120529174804688e+00
5.791477203369140625e+00,5.791325569152832031e+00
5.791798591613769531e+00,5.791764259338378906e+00
5.792078495025634766e+00,5.792062282562255859e+00
5.792404174804687500e+00,5.792528629302978516e+00
5.792739868164062500e+00,5.793020725250244141e+00
5.793052673339843750e+00,5.793358802795410156e+00
5.793289661407470703e+00,5.793845653533935547e+00
5.793677806854248047e+00,5.794160842895507812e+00
5.794031143188476562e+00,5.794144630432128906e+00
5.794275760650634766e+00,5.794638633728027344e+00
5.794425487518310547e+00,5.795042037963867188e+00
5.794783592224121094e+00,5.795534610748291016e+00
5.795115470886230469e+00,5.795751094818115234e+00
5.795371055603027344e+00,5.796244144439697266e+00
5.795760154724121094e+00,5.796438217163085938e+00
5.796016693115234375e+00,5.796493530273437500e+00
5.796338558197021484e+00,5.796866416931152344e+00
5.796636581420898438e+00,5.796811580657958984e+00
5.796911239624023438e+00,5.796990871429443359e+00
5.797006130218505859e+00,5.797455310821533203e+00
5.797309875488281250e+00,5.797440528869628906e+00
5.797502994537353516e+00,5.798028469085693359e+00
5.797721862792968750e+00,5.798272132873535156e+00
5.798042774200439453e+00,5.798126220703125000e+00
5.798305034637451172e+00,5.798302650451660156e+00
5.798478126525878906e+00,5.798638343811035156e+00
5.798676013946533203e+00,5.798835277557373047e+00
5.799045562744140625e+00,5.798715114593505859e+00
5.799253940582275391e+00,5.798867702484130859e+00
5.799492835998535156e+00,5.799296855926513672e+00
5.799666404724121094e+00,5.799662113189697266e+00
5.799840450286865234e+00,5.800044536590576172e+00
5.799979686737060547e+00,5.800136566162109375e+00
5.800101757049560547e+00,5.800374507904052734e+00
5.800253868103027344e+00,5.800533771514892578e+00
5.800497055053710938e+00,5.800039291381835938e+00
5.800740242004394531e+00,5.800373077392578125e+00
5.800928115844726562e+00,5.800537109375000000e+00
5.801074028015136719e+00,5.800645828247070312e+00
5.801214694976806641e+00,5.800997734069824219e+00
5.801353931427001953e+00,5.801173210144042969e+00
5.801458835601806641e+00,5.801323890686035156e+00
5.801642894744873047e+00,5.801232337951660156e+00
5.801801681518554688e+00,5.801364421844482422e+00
5.801968574523925781e+00,5.801433563232421875e+00
5.802142620086669922e+00,5.801709175109863281e+00
5.802217006683349609e+00,5.801903247833251953e+00
5.802272796630859375e+00,5.802736282348632812e+00
5.802443504333496094e+00,5.802774429321289062e+00
5.802485466003417969e+00,5.802913665771484375e+00
5.802709102630615234e+00,5.803007602691650391e+00
5.802828788757324219e+00,5.803298950195312500e+00
5.802987098693847656e+00,5.803412914276123047e+00
5.803197383880615234e+00,5.803349494934082031e+00
5.803376197814941406e+00,5.803325176239013672e+00
5.803560733795166016e+00,5.803129673004150391e+00
5.803675174713134766e+00,5.803285121917724609e+00
5.803971290588378906e+00,5.803424835205078125e+00
5.804077625274658203e+00,5.803627490997314453e+00
5.804220676422119141e+00,5.803857803344726562e+00
5.804396152496337891e+00,5.803924560546875000e+00
5.804517269134521484e+00,5.804066658020019531e+00
5.804633617401123047e+00,5.804208278656005859e+00
5.804732322692871094e+00,5.804460525512695312e+00
5.804885387420654297e+00,5.804074764251708984e+00
5.805030345916748047e+00,5.803999423980712891e+00
5.805139541625976562e+00,5.804100513458251953e+00
5.805342197418212891e+00,5.804077148437500000e+00
5.805312633514404297e+00,5.804290771484375000e+00
5.805497169494628906e+00,5.804443836212158203e+00
5.805623531341552734e+00,5.804266452789306641e+00
5.805768013000488281e+00,5.804131031036376953e+00
5.805788516998291016e+00,5.804327011108398438e+00
5.805906772613525391e+00,5.804727554321289062e+00
5.806010246276855469e+00,5.804825782775878906e+00
5.806145191192626953e+00,5.804737567901611328e+00
5.806175231933593750e+00,5.804706573486328125e+00
5.806214332580566406e+00,5.804982185363769531e+00
5.806219577789306641e+00,5.805152893066406250e+00
5.806388854980468750e+00,5.805011749267578125e+00
5.806502819061279297e+00,5.805009365081787109e+00
5.806543827056884766e+00,5.805222988128662109e+00
5.806652069091796875e+00,5.805439949035644531e+00
5.806725502014160156e+00,5.805705070495605469e+00
5.806793689727783203e+00,5.805744171142578125e+00
5.806939601898193359e+00,5.805662155151367188e+00
5.807006359100341797e+00,5.805809974670410156e+00
5.807074069976806641e+00,5.805808067321777344e+00
5.807197570800781250e+00,5.805261135101318359e+00
5.807342529296875000e+00,5.805241584777832031e+00
5.807361602783203125e+00,5.805377006530761719e+00
5.807394981384277344e+00,5.805665016174316406e+00
5.807418823242187500e+00,5.806017398834228516e+00
5.807472229003906250e+00,5.805964946746826172e+00
5.807386398315429688e+00,5.806455612182617188e+00
5.807431221008300781e+00,5.806511878967285156e+00
5.807427883148193359e+00,5.806735992431640625e+00
5.807456016540527344e+00,5.806775093078613281e+00
5.807474136352539062e+00,5.806643962860107422e+00
5.807506084442138672e+00,5.806941032409667969e+00
5.807574272155761719e+00,5.807101726531982422e+00
5.807637214660644531e+00,5.807479858398437500e+00
5.807677268981933594e+00,5.807514190673828125e+00
5.807726383209228516e+00,5.807708263397216797e+00
5.807659149169921875e+00,5.807832241058349609e+00
5.807661056518554688e+00,5.808333873748779297e+00
5.807681560516357422e+00,5.808547973632812500e+00
5.807677268981933594e+00,5.809037208557128906e+00
5.807706356048583984e+00,5.809139251708984375e+00
5.807766914367675781e+00,5.809165000915527344e+00
5.807784080505371094e+00,5.809182643890380859e+00
5.807870864868164062e+00,5.809031963348388672e+00
5.808088302612304688e+00,5.808370590209960938e+00
5.808122158050537109e+00,5.808428287506103516e+00
5.808193683624267578e+00,5.808374404907226562e+00
5.808231830596923828e+00,5.808547019958496094e+00
5.808282852172851562e+00,5.808572769165039062e+00
5.808281421661376953e+00,5.808748722076416016e+00
5.808320999145507812e+00,5.808683872222900391e+00
5.808426380157470703e+00,5.808435440063476562e+00
5.808521270751953125e+00,5.808268070220947266e+00
5.808576107025146484e+00,5.808104515075683594e+00
5.808626174926757812e+00,5.808225154876708984e+00
5.808695793151855469e+00,5.808528900146484375e+00
5.808679103851318359e+00,5.808552742004394531e+00
5.808821201324462891e+00,5.808112621307373047e+00
5.809000492095947266e+00,5.807697296142578125e+00
5.809023857116699219e+00,5.807819366455078125e+00
5.809129714965820312e+00,5.807692050933837891e+00
5.809270381927490234e+00,5.807522773742675781e+00
5.809300899505615234e+00,5.807693481445312500e+00
5.809348106384277344e+00,5.807768821716308594e+00
5.809312343597412109e+00,5.808174610137939453e+00
5.809386253356933594e+00,5.808115005493164062e+00
5.809527397155761719e+00,5.807959079742431641e+00
5.809671878814697266e+00,5.807551383972167969e+00
5.809608459472656250e+00,5.807976722717285156e+00
5.809783935546875000e+00,5.807348251342773438e+00
5.809763908386230469e+00,5.807257175445556641e+00
5.809834957122802734e+00,5.807261466979980469e+00
5.809884548187255859e+00,5.807296752929687500e+00
5.809737682342529297e+00,5.807332038879394531e+00
5.809751987457275391e+00,5.807363510131835938e+00
5.809778690338134766e+00,5.807303905487060547e+00
5.809827327728271484e+00,5.807324409484863281e+00
5.809967041015625000e+00,5.806892871856689453e+00
5.809997081756591797e+00,5.806941986083984375e+00
5.810182094573974609e+00,5.806899547576904297e+00
5.810233592987060547e+00,5.806899547576904297e+00
5.810158252716064453e+00,5.807188034057617188e+00
5.810193061828613281e+00,5.807343482971191406e+00
5.810244083404541016e+00,5.807138442993164062e+00
5.810197830200195312e+00,5.807030200958251953e+00
5.810254573822021484e+00,5.806850910186767578e+00
5.810284137725830078e+00,5.806886196136474609e+00
5.810341358184814453e+00,5.806779384613037109e+00
5.810440540313720703e+00,5.806888103485107422e+00
5.810463905334472656e+00,5.807017803192138672e+00
5.810422420501708984e+00,5.807306289672851562e+00
5.810472011566162109e+00,5.807237148284912109e+00
5.810492038726806641e+00,5.807273387908935547e+00
5.810468673706054688e+00,5.807427883148193359e+00
5.810555458068847656e+00,5.807083129882812500e+00
5.810549259185791016e+00,5.807216167449951172e+00
5.810580730438232422e+00,5.807328701019287109e+00
5.810645580291748047e+00,5.807470321655273438e+00
5.810681343078613281e+00,5.807253837585449219e+00
5.810691833496093750e+00,5.807297706604003906e+00
5.810606002807617188e+00,5.807811737060546875e+00
5.810622692108154297e+00,5.807912826538085938e+00
5.810659885406494141e+00,5.807989120483398438e+00
5.810736656188964844e+00,5.807958602905273438e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-8.413843810558319092e-03,-5.813980102539062500e-02
4.777171015739440918e-01,4.184678196907043457e-01
9.218466281890869141e-01,8.666712641716003418e-01
1.328594684600830078e+00,1.277599811553955078e+00
1.701631903648376465e+00,1.654113531112670898e+00
2.043559312820434570e+00,1.999711394309997559e+00
2.357036352157592773e+00,2.316017150878906250e+00
2.644403934478759766e+00,2.606160163879394531e+00
2.908380746841430664e+00,2.872860193252563477e+00
3.149896144866943359e+00,3.117371082305908203e+00
3.371044874191284180e+00,3.340564489364624023e+00
3.574120044708251953e+00,3.545675277709960938e+00
3.760403156280517578e+00,3.734257459640502930e+00
3.930915594100952148e+00,3.906790018081665039e+00
4.087331771850585938e+00,4.064692974090576172e+00
4.230943679809570312e+00,4.209806442260742188e+00
4.362446308135986328e+00,4.343085765838623047e+00
4.482943058013916016e+00,4.464769840240478516e+00
4.593422889709472656e+00,4.576450824737548828e+00
4.694837093353271484e+00,4.679361820220947266e+00
4.787627220153808594e+00,4.773520946502685547e+00
4.872824668884277344e+00,4.859498977661132812e+00
4.951010704040527344e+00,4.938480377197265625e+00
5.022534370422363281e+00,5.011078357696533203e+00
5.088143825531005859e+00,5.077981948852539062e+00
5.148159503936767578e+00,5.138775348663330078e+00
5.203277587890625000e+00,5.194203853607177734e+00
5.253981590270996094e+00,5.245355606079101562e+00
5.300395488739013672e+00,5.292279243469238281e+00
5.342751026153564453e+00,5.335879802703857422e+00
5.381577968597412109e+00,5.376632213592529297e+00
5.417331218719482422e+00,5.411513805389404297e+00
5.450155258178710938e+00,5.443418025970458984e+00
5.480028629302978516e+00,5.475487232208251953e+00
5.507710933685302734e+00,5.502631664276123047e+00
5.533091545104980469e+00,5.527678966522216797e+00
5.556240558624267578e+00,5.551215171813964844e+00
5.577493667602539062e+00,5.573053836822509766e+00
5.596809387207031250e+00,5.592676639556884766e+00
5.614417076110839844e+00,5.611497879028320312e+00
5.630749702453613281e+00,5.627386093139648438e+00
5.645786285400390625e+00,5.642451286315917969e+00
5.659358501434326172e+00,5.656759738922119141e+00
5.671959400177001953e+00,5.669275760650634766e+00
5.683321475982666016e+00,5.681846141815185547e+00
5.693800449371337891e+00,5.693039417266845703e+00
5.703244209289550781e+00,5.704205513000488281e+00
5.712568283081054688e+00,5.711987018585205078e+00
5.720888614654541016e+00,5.720383167266845703e+00
5.728538036346435547e+00,5.727371692657470703e+00
5.735239028930664062e+00,5.735196590423583984e+00
5.741718769073486328e+00,5.741060733795166016e+00
5.747671604156494141e+00,5.746994018554687500e+00
5.753108978271484375e+00,5.752124786376953125e+00
5.758146762847900391e+00,5.756773948669433594e+00
5.762694835662841797e+00,5.760123729705810547e+00
5.766634464263916016e+00,5.765013217926025391e+00
5.770324230194091797e+00,5.768600463867187500e+00
5.773726463317871094e+00,5.772503852844238281e+00
5.776660442352294922e+00,5.775931835174560547e+00
5.779100418090820312e+00,5.779673576354980469e+00
5.781633853912353516e+00,5.781829833984375000e+00
5.784089088439941406e+00,5.784985542297363281e+00
5.786397457122802734e+00,5.787204742431640625e+00
5.788325786590576172e+00,5.789275646209716797e+00
5.790229320526123047e+00,5.790757656097412109e+00
5.792078495025634766e+00,5.792062282562255859e+00
5.793677806854248047e+00,5.794160842895507812e+00
5.795115470886230469e+00,5.795751094818115234e+00
5.796636581420898438e+00,5.796811580657958984e+00
5.797721862792968750e+00,5.798272132873535156e+00
5.799045562744140625e+00,5.798715114593505859e+00
5.799979686737060547e+00,5.800136566162109375e+00
5.800928115844726562e+00,5.800537109375000000e+00
5.801642894744873047e+00,5.801232337951660156e+00
5.802272796630859375e+00,5.802736282348632812e+00
5.802987098693847656e+00,5.803412914276123047e+00
5.803971290588378906e+00,5.803424835205078125e+00
5.804633617401123047e+00,5.804208278656005859e+00
5.805342197418212891e+00,5.804077148437500000e+00
5.805788516998291016e+00,5.804327011108398438e+00
5.806214332580566406e+00,5.804982185363769531e+00
5.806652069091796875e+00,5.805439949035644531e+00
5.807074069976806641e+00,5.805808067321777344e+00
5.807418823242187500e+00,5.806017398834228516e+00
5.807456016540527344e+00,5.806775093078613281e+00
5.807677268981933594e+00,5.807514190673828125e+00
5.807677268981933594e+00,5.809037208557128906e+00
5.808088302612304688e+00,5.808370590209960938e+00
5.808281421661376953e+00,5.808748722076416016e+00
5.808626174926757812e+00,5.808225154876708984e+00
5.809023857116699219e+00,5.807819366455078125e+00
5.809312343597412109e+00,5.808174610137939453e+00
5.809783935546875000e+00,5.807348251342773438e+00
5.809751987457275391e+00,5.807363510131835938e+00
5.810182094573974609e+00,5.806899547576904297e+00
5.810197830200195312e+00,5.807030200958251953e+00
5.810463905334472656e+00,5.807017803192138672e+00
5.810555458068847656e+00,5.807083129882812500e+00
5.810691833496093750e+00,5.807297706604003906e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
7.835406532924541478e-01
6.007024146270772968e-01
6.095650695758291215e-01
5.880366522158189113e-01
5.799752253375537459e-01
5.707442764383069411e-01
5.590987161326541610e-01
5.496390632828217493e-01
5.417232389633285239e-01
5.318114812684994197e-01
5.220208878914750494e-01
5.142795817201278874e-01
5.033180744957232999e-01
4.964975257374787398e-01
4.863163256835509873e-01
4.798256661687009816e-01
4.710882083997953163e-01
4.619189311454454661e-01
4.551223625025478392e-01
4.477926508287787821e-01
4.382451949495079213e-01
4.323894022074459276e-01
4.243494004061890146e-01
4.181893117768391011e-01
4.105515201033724804e-01
4.017334473629989300e-01
3.964648991657890309e-01
3.884318093023654828e-01
3.813308833343035942e-01
3.756683999423392484e-01
3.688504026656960200e-01
3.622168369020420942e-01
3.564789330383476007e-01
3.505287586325156468e-01
3.445824221143662380e-01
3.388682655923999087e-01
3.331853867683946535e-01
3.275043801268617272e-01
3.218962554852236591e-01
3.164158070716324711e-01
3.110599190083306875e-01
3.058201715319179281e-01
3.006912629572945361e-01
2.955618101829428079e-01
2.896471186777591633e-01
2.843169445330741563e-01
2.786420077645929694e-01
2.742634575865197655e-01
2.693088630050552990e-01
2.648115736486626459e-01
2.603458906784861249e-01
2.558658519455345171e-01
2.516222096852481771e-01
2.473515426364970848e-01
2.431929146039810696e-01
2.391298413180410753e-01
2.351189672840257316e-01
2.311878499135885390e-01
2.273299987529363297e-01
2.235433183728296747e-01
2.198450574553971471e-01
2.162449437177014766e-01
2.125646874285484489e-01
2.078657714842595816e-01
2.047588698163741450e-01
2.003180581639549540e-01
1.982293372442005264e-01
1.934488447864397831e-01
1.899774434417206281e-01
1.875159762521491913e-01
1.835990493880426955e-01
1.809707736246943810e-01
1.775643891343999525e-01
1.750626520993843749e-01
1.721603749614889489e-01
1.693167457955986333e-01
1.667135936037278388e-01
1.640786505935694362e-01
1.604750136543421635e-01
1.579314238032091533e-01
1.553137424497018637e-01
1.524870185605296524e-01
1.495906713991036474e-01
1.474122701600305285e-01
1.437424646570706899e-01
1.417588088596577478e-01
1.393307563379704295e-01
1.365788020636037603e-01
1.348556039988093036e-01
1.322425144763179350e-01
1.301586968689949220e-01
1.277775297686913891e-01
1.258336021066221166e-01
1.238085121046349352e-01
1.217162059314290806e-01
1.198805388378909598e-01
1.179135908227326307e-01
1.152466947575056938e-01
1.136717824594555143e-01
1.114061032715872174e-01
1.096560214197577071e-01
1.073495163917450451e-01
1.058686177918501115e-01
1.045475016337699126e-01
1.019722719616953654e-01
1.005693246972964028e-01
9.839368247479247931e-02
9.726957165696238639e-02
9.608313806495774601e-02
9.370094844471359152e-02
9.201430268644393562e-02
8.927482985910667468e-02
8.903209688353380669e-02
8.731123929638229253e-02
8.649805241817234980e-02
8.440902973552059929e-02
8.371746964176270123e-02
8.163164240331283183e-02
8.074594501019623227e-02
7.919384987544282606e-02
7.668367481645045614e-02
7.531951959450228218e-02
7.472555666377056482e-02
7.369830150378363365e-02
7.132250520647213932e-02
7.130557887290313313e-02
6.935754129512297639e-02
6.665620482917714029e-02
6.721648754296798145e-02
6.687686771347899073e-02
6.473826742274083057e-02
6.415400696976461536e-02
6.256856254748902058e-02
6.203514494053271461e-02
6.073391076705334651e-02
6.000061798932395524e-02
5.929006822932992443e-02
5.777639666776376859e-02
5.751899260404132186e-02
5.507638622766201919e-02
5.397008526250617055e-02
5.344544595811639986e-02
5.347435024499411216e-02
5.253160273786343371e-02
5.064605701302486024e-02
5.066615417748093764e-02
4.911718487349536061e-02
5.004845601396698540e-02
4.737725901349819357e-02
4.947535632888893503e-02
4.583920785405262710e-02
4.547136515238513893e-02
4.356333811913461196e-02
4.221971439943507376e-02
4.259614274273477302e-02
4.024202255699248221e-02
4.092943429152692131e-02
4.057229591920070294e-02
3.808434485157599636e-02
3.924914523759182733e-02
3.764337859333762026e-02
3.855397643107127265e-02
3.808597362369352257e-02
3.939912330235979809e-02
3.673936964278992634e-02
3.564665036173544216e-02
3.424534042084234620e-02
3.399666544539515362e-02
3.269009857169385275e-02
3.266435517937427840e-02
3.320742354635389249e-02
3.128063933652189266e-02
3.057625648684955330e-02
3.144840288495581032e-02
2.978275930560643145e-02
3.005485330821405093e-02
2.948046417706239042e-02
2.941187400474920555e-02
2.932663696362549158e-02
2.656220332812187293e-02
2.697998279279888514e-02
2.669548572193595343e-02
2.675596283674453596e-02
2.604714584903786503e-02
2.734255591949407219e-02
2.485658425508198779e-02
2.565231050530656504e-02
2.395969139502711343e-02
2.504410543584264376e-02
2.160405044522755585e-02
2.113436258388450006e-02
2.311359646352618633e-02
2.206222437609909812e-02
2.274393264530559164e-02
2.158137196722317158e-02
2.034209731450145608e-02
2.110496154156667539e-02
2.096352120397352789e-02
1.746328060619873820e-02
1.894367850395623637e-02
1.871436877679375638e-02
1.820023978110806712e-02
2.036259396197002969e-02
1.846894682077770966e-02
1.755888244487150557e-02
1.720692817940754765e-02
1.776490283511932347e-02
1.818989044167878405e-02
1.672262568933394200e-02
1.593842794984563424e-02
1.577668108008349959e-02
1.623040084882036022e-02
1.591880843488461747e-02
1.502859065793639773e-02
1.441550144973297205e-02
1.404652728548717172e-02
1.560123182422746939e-02
1.573589059297410969e-02
1.462841195759299190e-02
1.274547864517271145e-02
1.310838254328554678e-02
1.290524662420396845e-02
1.314224471577691948e-02
1.332443805800324552e-02
1.254844425328169831e-02
1.296369461517675632e-02
1.306562731662870049e-02
1.232537520594330187e-02
1.305088720205056091e-02
1.217560093841070848e-02
1.150413943951354191e-02
1.110115677622667239e-02
1.075651229998538481e-02
1.067481532739508396e-02
1.052343567963864510e-02
1.043907039175561574e-02
1.175623988393014255e-02
1.000759530588373608e-02
1.033920372154616650e-02
9.817543405648714028e-03
9.077782337565296414e-03
9.729495034883187815e-03
8.952564118317771907e-03
1.105380680168556104e-02
7.828912582370381457e-03
8.357861569554850614e-03
8.004696057291680461e-03
7.755847562644417777e-03
8.542238463054706299e-03
1.016961792805999402e-02
8.943464847445814839e-03
8.276254781992250717e-03
7.896124271401688474e-03
7.145741398441161733e-03
7.936501124451062622e-03
6.732957344208965501e-03
6.850903839730389591e-03
7.650809672302996862e-03
9.421188680024826859e-03
6.744079796539027491e-03
6.426719524160617696e-03
6.137203665998580866e-03
6.747337270665780540e-03
5.813171362155532783e-03
7.224696193161616112e-03
6.747323969034898714e-03
5.988636418927690587e-03
6.426781203023608675e-03
6.995006879895449697e-03
5.318375108575563656e-03
6.161418435534003930e-03
4.751080102771608471e-03
5.035702906982779219e-03
5.862159477140555831e-03
3.999044566189983128e-03
5.258389438789697751e-03
5.180153618733871271e-03
8.607902273721631040e-03
5.602776465640941887e-03
3.978889155281472786e-03
3.704715774857767711e-03
4.531874095878959258e-03
4.110411418600335397e-03
4.016730916206452326e-03
2.732711964591578568e-03
6.473788504723296429e-03
4.612505815525579610e-03
5.813728598642137375e-03
3.755835500203360839e-03
4.699176812258016277e-03
4.526588841797477003e-03
4.420470086153534088e-03
4.577643219367780181e-03
4.181859550282874399e-03
2.084208609834077488e-03
3.676215263623013648e-03
4.542344133423558035e-03
3.723906461799175206e-03
1.386986067135455606e-03
3.476572393116093319e-03
4.990081171728929198e-03
3.599354738654193721e-03
2.929631539893103129e-03
4.319394772935979815e-03
1.712291606194255066e-03
2.714853202241251234e-03
2.717873188102866606e-03
3.145553455975335332e-03
6.369153419390117914e-03
3.755835529027082027e-03
3.292205799627136078e-03
3.684842504750042783e-03
3.544807377683622737e-03
2.175442044779690460e-03
2.244420799549062817e-03
3.115001464744806062e-03
1.865356563979409269e-03
2.666606195256970499e-03
2.857003890927168298e-03
1.767717340827014861e-03
3.041429347021835320e-03
2.479832909049468469e-03
2.038832879324439622e-03
2.655311007974640522e-03
2.030594005350026994e-03
1.893400196301906315e-03
2.017199595543924841e-03
2.857369009483120247e-03
1.846962860661671224e-03
1.544989733442268375e-03
1.944922027055266634e-03
2.593398143271650851e-03
2.747889667143886463e-03
1.993223992872320514e-03
2.259409646705354616e-03
3.409092387496508690e-03
1.433967120724124675e-03
2.313241515059578490e-03
1.580828534078932606e-03
2.996400509983359120e-03
1.896970950312256180e-03
2.375914799760834618e-03
1.907261355034689521e-03
1.122305651057502922e-03
2.742508944497982701e-03
1.154956104608931278e-03
1.469036213856912600e-03
1.657143562576865762e-03
1.693176185182533383e-03
2.288376243773031660e-03
1.397510630988064127e-03
1.839012459316085929e-03
1.402001818809809827e-03
1.500045501989345255e-03
1.001081615561063730e-03
1.462797227042325534e-03
1.120849808301174842e-03
2.705306233983943969e-03
1.724310042337448817e-03
1.626829081677863467e-03
1.093982067563656780e-03
1.255476811557159093e-03
6.417131995241691323e-04
2.161332678538465616e-03
1.577223127678541561e-03
1.078146638785362809e-03
5.345527044774512964e-04
1.626109857393068150e-03
8.643796981406818474e-04
5.702826041550744648e-04
1.034542123840675619e-03
1.006174965743920251e-03
5.848214257552638521e-04
1.329932502737139277e-03
7.113223839354908392e-04
3.249884824841294852e-03
7.779762254490873432e-04
1.085582783627892694e-03
1.113795993032392099e-03
1.279474183982349167e-03
1.085761202188086126e-03
8.008449788769273154e-04
7.292071806006300994e-04
1.027418511941943042e-03
9.929447554542889139e-04
1.206435545502779075e-03
9.194653570863846109e-04
1.507136466365459121e-03
1.160265638380309503e-03
8.319031925404272261e-04
7.261024970353787376e-04
9.051145809518643549e-04
1.503434557669939848e-03
6.708502584784847801e-04
6.712782501056257503e-04
1.099756980818411426e-03
8.006459415223811122e-04
1.427106219035158318e-03
8.687691620848494783e-04
8.670676410961714953e-04
6.758461762172644337e-04
2.340323852959216334e-03
5.222417143607069843e-04
6.535599634895147966e-04
1.588761867426339853e-04
9.105266541225102159e-04
6.085637118559871417e-04
9.383072759647523384e-04
3.814449323914967903e-04
8.346549396922553184e-04
1.351834748705915950e-03
9.661785961093420552e-04
7.175206921802250578e-04
8.755066220597357155e-04
7.125136452620986494e-04
2.870838556957623373e-04
2.010207099185273676e-03
6.751899296985679980e-04
4.950522851351997966e-04
1.047818619683138844e-03
1.235501063344065413e-03
6.576178297801995101e-04
1.712132352265722341e-03
2.966147546488976825e-04
7.368253296953700517e-04
2.640268753471419348e-04
1.088328825833162440e-03
1.238863019923934885e-03
8.507818638267052600e-04
2.288636122132356020e-03
2.715101686278308633e-04
1.087222616870355896e-03
5.599730241625720762e-04
2.008560999762628533e-03
7.730441070498400959e-04
2.099616141947069879e-03
3.595201852404674423e-04
2.823561723218432555e-04
8.939898384705144635e-04
6.294483742438581339e-04
2.592221939500976170e-03
1.971449556571441125e-04
4.597632946867148316e-04
6.811222589937747113e-04
1.872782989513751347e-04
5.748574963996828761e-04
2.776524700418139336e-04
9.831696902027277536e-04
7.149698647868854172e-04
7.145318503790176572e-04
5.594037867367896311e-04
1.461104131681919454e-03
5.719078295088044980e-04
1.648386425737085942e-03
1.632074624916575369e-03
5.852544226071225864e-04
6.228685228314256687e-04
1.580634464914765355e-03
6.708742331388999102e-04
2.655464077108370645e-04
1.588767494672065506e-03
4.311331637293346628e-04
7.902268152262531412e-04
1.598059834438590038e-03
1.836654705618890422e-03
2.402624241334187782e-03
9.139883085990892263e-04
2.205063758482404758e-04
3.092964089836558353e-04
5.314653889024296366e-04
8.125731722562564872e-04
3.030010368512924251e-04
1.967091465096222950e-04
1.668883052141017544e-03
1.832191392227168871e-04
7.199278779565173626e-04
2.228636490303741874e-04
1.078989103908655368e-03
6.637833608012360396e-04
7.712990022562751661e-04
1.434190326049422605e-03
7.129609346901142654e-04
1.537160493391062904e-04
4.472785502698263505e-04
3.981030755429418766e-04
5.261325369796566054e-04
1.057438938026527718e-03
3.923649027008458486e-04
1.285122295618399422e-03
5.580301419058037804e-04
1.333800208623413469e-03
4.937684685087426585e-04
5.590097629128792066e-04
6.016508371126340002e-04
7.883748147372344897e-04
2.308660517673435399e-04
2.081491239514221374e-03
3.207735079667631078e-04
3.994283596362377940e-04
3.457940417322621397e-04
3.155078163349443309e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
7.835406532924541478e-01
5.707442764383069411e-01
5.220208878914750494e-01
4.798256661687009816e-01
4.382451949495079213e-01
4.017334473629989300e-01
3.688504026656960200e-01
3.388682655923999087e-01
3.110599190083306875e-01
2.843169445330741563e-01
2.603458906784861249e-01
2.391298413180410753e-01
2.198450574553971471e-01
2.003180581639549540e-01
1.835990493880426955e-01
1.693167457955986333e-01
1.553137424497018637e-01
1.417588088596577478e-01
1.301586968689949220e-01
1.198805388378909598e-01
1.096560214197577071e-01
1.005693246972964028e-01
9.201430268644393562e-02
8.440902973552059929e-02
7.668367481645045614e-02
7.130557887290313313e-02
6.473826742274083057e-02
6.000061798932395524e-02
5.397008526250617055e-02
5.066615417748093764e-02
4.583920785405262710e-02
4.024202255699248221e-02
3.764337859333762026e-02
3.564665036173544216e-02
3.320742354635389249e-02
3.005485330821405093e-02
2.697998279279888514e-02
2.485658425508198779e-02
2.113436258388450006e-02
2.034209731450145608e-02
1.871436877679375638e-02
1.720692817940754765e-02
1.577668108008349959e-02
1.404652728548717172e-02
1.310838254328554678e-02
1.296369461517675632e-02
1.150413943951354191e-02
1.043907039175561574e-02
9.077782337565296414e-03
8.357861569554850614e-03
8.943464847445814839e-03
6.732957344208965501e-03
6.426719524160617696e-03
6.747323969034898714e-03
6.161418435534003930e-03
5.258389438789697751e-03
3.704715774857767711e-03
6.473788504723296429e-03
4.526588841797477003e-03
3.676215263623013648e-03
4.990081171728929198e-03
2.714853202241251234e-03
3.292205799627136078e-03
3.115001464744806062e-03
3.041429347021835320e-03
1.893400196301906315e-03
1.944922027055266634e-03
3.409092387496508690e-03
1.896970950312256180e-03
1.154956104608931278e-03
1.397510630988064127e-03
1.462797227042325534e-03
1.093982067563656780e-03
1.078146638785362809e-03
1.034542123840675619e-03
3.249884824841294852e-03
1.085761202188086126e-03
1.206435545502779075e-03
7.261024970353787376e-04
1.099756980818411426e-03
6.758461762172644337e-04
9.105266541225102159e-04
1.351834748705915950e-03
2.870838556957623373e-04
1.235501063344065413e-03
2.640268753471419348e-04
2.715101686278308633e-04
2.099616141947069879e-03
2.592221939500976170e-03
5.748574963996828761e-04
5.594037867367896311e-04
5.852544226071225864e-04
1.588767494672065506e-03
2.402624241334187782e-03
8.125731722562564872e-04
7.199278779565173626e-04
1.434190326049422605e-03
5.261325369796566054e-04
1.333800208623413469e-03
2.308660517673435399e-04
3.155078163349443309e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/State.csv <==
-9.427964687347412109e-05
7.123038172721862793e-03
1.427946984767913818e-02
2.137552946805953979e-02
2.841151505708694458e-02
3.538787364959716797e-02
4.230488836765289307e-02
4.916299879550933838e-02
5.596260726451873779e-02
6.270398199558258057e-02
6.938762962818145752e-02
7.601384818553924561e-02
8.258301019668579102e-02
8.909538388252258301e-02
9.555153548717498779e-02
1.019517034292221069e-01
1.082962900400161743e-01
1.145855933427810669e-01
1.208200454711914062e-01
1.269999295473098755e-01
1.331256479024887085e-01
1.391975432634353638e-01
1.452159285545349121e-01
1.511812061071395874e-01
1.570937186479568481e-01
1.629537194967269897e-01
1.687616556882858276e-01
1.745177954435348511e-01
1.802224665880203247e-01
1.858761757612228394e-01
1.914789527654647827e-01
1.970313638448715210e-01
2.025336176156997681e-01
2.079861909151077271e-01
2.133892029523849487e-01
2.187431901693344116e-01
2.240482419729232788e-01
2.293048352003097534e-01
2.345132678747177124e-01
2.396737486124038696e-01
2.447867542505264282e-01
2.498524636030197144e-01
2.548712491989135742e-01
2.598434090614318848e-01
2.647691965103149414e-01
2.696490287780761719e-01
2.744830846786499023e-01
2.792716622352600098e-01
2.840151786804199219e-01
2.887137532234191895e-01
2.933678030967712402e-01
2.979775071144104004e-01
3.025432825088500977e-01
3.070653676986694336e-01
3.115440011024475098e-01
3.159795403480529785e-01
3.203721642494201660e-01
3.247222304344177246e-01
3.290299177169799805e-01
3.332955837249755859e-01
3.375195264816284180e-01
3.417018651962280273e-01
3.458430171012878418e-01
3.499431014060974121e-01
3.540025353431701660e-01
3.580213785171508789e-01
3.620001077651977539e-01
3.659387826919555664e-01
3.698378205299377441e-01
3.736974000930786133e-01
3.775176405906677246e-01
3.812989592552185059e-01
3.850414752960205078e-01
3.887456059455871582e-01
3.924113512039184570e-01
3.960391283035278320e-01
3.996291160583496094e-01
4.031814336776733398e-01
4.066965579986572266e-01
4.101744294166564941e-01
4.136154055595397949e-01
4.170199036598205566e-01
4.203876852989196777e-01
4.237193465232849121e-01
4.270150065422058105e-01
4.302749037742614746e-01
4.334990382194519043e-01
4.366878867149353027e-01
4.398413896560668945e-01
4.429600238800048828e-01
4.460438489913940430e-01
4.490931034088134766e-01
4.521079659461975098e-01
4.550886154174804688e-01
4.580352306365966797e-01
4.609480500221252441e-01
4.638271927833557129e-01
4.666728973388671875e-01
4.694852828979492188e-01
4.722646474838256836e-01
4.750111103057861328e-01
4.777247309684753418e-01
4.804059863090515137e-01
4.830547571182250977e-01
4.856712222099304199e-01
4.882557392120361328e-01
4.908083677291870117e-01
4.933292865753173828e-01
4.958185553550720215e-01
4.982765316963195801e-01
5.007031559944152832e-01
5.030987858772277832e-01
5.054633021354675293e-01
5.077973008155822754e-01
5.101003646850585938e-01
5.123731493949890137e-01
5.146154761314392090e-01
5.168276429176330566e-01
5.190097689628601074e-01
5.211619138717651367e-01
5.232841968536376953e-01
5.253769755363464355e-01
5.274401307106018066e-01
5.294739007949829102e-01
5.314783453941345215e-01
5.334536433219909668e-01
5.353999733924865723e-01
5.373174548149108887e-01
5.392060875892639160e-01
5.410661101341247559e-01
5.428975224494934082e-01
5.447004437446594238e-01
5.464752316474914551e-01
5.482215881347656250e-01
5.499400496482849121e-01
5.516304373741149902e-01
5.532928109169006348e-01
5.549274682998657227e-01
5.565344691276550293e-01
5.581138730049133301e-01
5.596657991409301758e-01
5.611903071403503418e-01
5.626873373985290527e-01
5.641573667526245117e-01
5.656003355979919434e-01
5.670160651206970215e-01
5.684049129486083984e-01
5.697669386863708496e-01
5.711022019386291504e-01
5.724106431007385254e-01
5.736925601959228516e-01
5.749478340148925781e-01
5.761767029762268066e-01
5.773791670799255371e-01
5.785552859306335449e-01
5.797051787376403809e-01
5.808288455009460449e-01
5.819265246391296387e-01
5.829979777336120605e-01
5.840434432029724121e-01
5.850630402565002441e-01
5.860568881034851074e-01
5.870246291160583496e-01
5.879668593406677246e-01
5.888832807540893555e-01
5.897740721702575684e-01
5.906392931938171387e-01
5.914790034294128418e-01
5.922931432723999023e-01
5.930818319320678711e-01
5.938451886177062988e-01
5.945830941200256348e-01
5.952957868576049805e-01
5.959831476211547852e-01
5.966452956199645996e-01
5.972822308540344238e-01
5.978940129280090332e-01
5.984806418418884277e-01
5.990422368049621582e-01
5.995787382125854492e-01
6.000902056694030762e-01
6.005767583847045898e-01
6.010381579399108887e-01
6.014748215675354004e-01
6.018864512443542480e-01
6.022731661796569824e-01
6.026349663734436035e-01
6.029719710350036621e-01
6.032841801643371582e-01
6.035714745521545410e-01
6.038340926170349121e-01
6.040717959403991699e-01
6.042847633361816406e-01
6.044728755950927734e-01
6.046362519264221191e-01
6.047749519348144531e-01
6.048888564109802246e-01
6.049781441688537598e-01
6.050425767898559570e-01
6.050822734832763672e-01
6.050973534584045410e-01
6.050875782966613770e-01
6.050531268119812012e-01
6.049938797950744629e-01
6.049100160598754883e-01
6.048012971878051758e-01
6.046679019927978516e-01
6.045096516609191895e-01
6.043267846107482910e-01
6.041190028190612793e-01
6.038864254951477051e-01
6.036291122436523438e-01
6.033469438552856445e-01
6.030399203300476074e-01
6.027080416679382324e-01
6.023513078689575195e-01
6.019696593284606934e-01
6.015630960464477539e-01
6.011315584182739258e-01
6.006751060485839844e-01
6.001936197280883789e-01
5.996870398521423340e-01
5.991554260253906250e-01
5.985987186431884766e-01
5.980169773101806641e-01
5.974100232124328613e-01
5.967777967453002930e-01
5.961204171180725098e-01
5.954378247261047363e-01
5.947297811508178711e-01
5.939964652061462402e-01
5.932378172874450684e-01
5.924536585807800293e-01
5.916439890861511230e-01
5.908088088035583496e-01
5.899479985237121582e-01
5.890615582466125488e-01
5.881495475769042969e-01
5.872116684913635254e-01
5.862480401992797852e-01
5.852584838867187500e-01
5.842432379722595215e-01
5.832018852233886719e-01
5.821344256401062012e-01
5.810409784317016602e-01
5.799213647842407227e-01
5.787754654884338379e-01
5.776033401489257812e-01
5.764048695564270020e-01
5.751798152923583984e-01
5.739283561706542969e-01
5.726503729820251465e-01
5.713456273078918457e-01
5.700142383575439453e-01
5.686559677124023438e-01
5.672708153724670410e-01
5.658587217330932617e-01
5.644195079803466797e-01
5.629532337188720703e-01
5.614596605300903320e-01
5.599387288093566895e-01
5.583904385566711426e-01
5.568146109580993652e-01
5.552112460136413574e-01
5.535799860954284668e-01
5.519211292266845703e-01
5.502341985702514648e-01
5.485194325447082520e-01
5.467764735221862793e-01
5.450052618980407715e-01
5.432057976722717285e-01
5.413778424263000488e-01
5.395213961601257324e-01
5.376363396644592285e-01
5.357223749160766602e-01
5.337796807289123535e-01
5.318078398704528809e-01
5.298069119453430176e-01
5.277767181396484375e-01
5.257171988487243652e-01
5.236280560493469238e-01
5.215094089508056641e-01
5.193609595298767090e-01
5.171825885772705078e-01
5.149741768836975098e-01
5.127355456352233887e-01
5.104666948318481445e-01
5.081672668457031250e-01
5.058373212814331055e-01
5.034766793251037598e-01
5.010850429534912109e-01
4.986624121665954590e-01
4.962086677551269531e-01
4.937233924865722656e-01
4.912067651748657227e-01
4.886584281921386719e-01
4.860782027244567871e-01
4.834659695625305176e-01
4.808217883110046387e-01
4.781450629234313965e-01
4.754359722137451172e-01
4.726940989494323730e-01
4.699194431304931641e-01
4.671118259429931641e-01
4.642709493637084961e-01
4.613966345787048340e-01
4.584888815879821777e-01
4.555472731590270996e-01
4.525717496871948242e-01
4.495620727539062500e-01
4.465181231498718262e-01
4.434396624565124512e-01
4.403264522552490234e-01
4.371781945228576660e-01
4.339949488639831543e-01
4.307763576507568359e-01
4.275221824645996094e-01
4.242322444915771484e-01
4.209065437316894531e-01
4.175444245338439941e-01
4.141460657119750977e-01
4.107110500335693359e-01
4.072392582893371582e-01
4.037303328514099121e-01
4.001840353012084961e-01
3.966002464294433594e-01
3.929787278175354004e-01
3.893194198608398438e-01
3.856216669082641602e-01
3.818854689598083496e-01
3.781106472015380859e-01
3.742967247962951660e-01
3.704436421394348145e-01
3.665511608123779297e-01
3.626191616058349609e-01
3.586470484733581543e-01
3.546346426010131836e-01
3.505817055702209473e-01
3.464880585670471191e-01
3.423535227775573730e-01
3.381775617599487305e-01
3.339602947235107422e-01
3.297010660171508789e-01
3.253998160362243652e-01
3.210562467575073242e-01
3.166701197624206543e-01
3.122408986091613770e-01
3.077685832977294922e-01
3.032526969909667969e-01
2.986932396888732910e-01
2.940894961357116699e-01
2.894414663314819336e-01
2.847489714622497559e-01
2.800113558769226074e-01
2.752286195755004883e-01
2.704001665115356445e-01
2.655261754989624023e-01
2.606058120727539062e-01
2.556390166282653809e-01
2.506257295608520508e-01
2.455651015043258667e-01
2.404572218656539917e-01
2.353016585111618042e-01
2.300979942083358765e-01
2.248461693525314331e-01
2.195456176996231079e-01
2.141963094472885132e-01
2.087975591421127319e-01
2.033495157957077026e-01
1.978513449430465698e-01
1.923030763864517212e-01
1.867042332887649536e-01
1.810544580221176147e-01
1.753535121679306030e-01
1.696010380983352661e-01
1.637969464063644409e-01
1.579405814409255981e-01
1.520316302776336670e-01
1.460697799921035767e-01
1.400550007820129395e-01
1.339866369962692261e-01
1.278644353151321411e-01
1.216881573200225830e-01
1.154574304819107056e-01
1.091721206903457642e-01
1.028314083814620972e-01
9.643529355525970459e-02
8.998341858386993408e-02
8.347548544406890869e-02
7.691095769405364990e-02
7.028983533382415771e-02
6.361182034015655518e-02
5.687642097473144531e-02
5.008320510387420654e-02
4.323188960552215576e-02
3.632229566574096680e-02
2.935428172349929810e-02
2.232693135738372803e-02
1.524043083190917969e-02
8.094534277915954590e-03
8.884519338607788086e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-9.427964687347412109e-05
2.841151505708694458e-02
5.596260726451873779e-02
8.258301019668579102e-02
1.082962900400161743e-01
1.331256479024887085e-01
1.570937186479568481e-01
1.802224665880203247e-01
2.025336176156997681e-01
2.240482419729232788e-01
2.447867542505264282e-01
2.647691965103149414e-01
2.840151786804199219e-01
3.025432825088500977e-01
3.203721642494201660e-01
3.375195264816284180e-01
3.540025353431701660e-01
3.698378205299377441e-01
3.850414752960205078e-01
3.996291160583496094e-01
4.136154055595397949e-01
4.270150065422058105e-01
4.398413896560668945e-01
4.521079659461975098e-01
4.638271927833557129e-01
4.750111103057861328e-01
4.856712222099304199e-01
4.958185553550720215e-01
5.054633021354675293e-01
5.146154761314392090e-01
5.232841968536376953e-01
5.314783453941345215e-01
5.392060875892639160e-01
5.464752316474914551e-01
5.532928109169006348e-01
5.596657991409301758e-01
5.656003355979919434e-01
5.711022019386291504e-01
5.761767029762268066e-01
5.808288455009460449e-01
5.850630402565002441e-01
5.888832807540893555e-01
5.922931432723999023e-01
5.952957868576049805e-01
5.978940129280090332e-01
6.000902056694030762e-01
6.018864512443542480e-01
6.032841801643371582e-01
6.042847633361816406e-01
6.048888564109802246e-01
6.050973534584045410e-01
6.049100160598754883e-01
6.043267846107482910e-01
6.033469438552856445e-01
6.019696593284606934e-01
6.001936197280883789e-01
5.980169773101806641e-01
5.954378247261047363e-01
5.924536585807800293e-01
5.890615582466125488e-01
5.852584838867187500e-01
5.810409784317016602e-01
5.764048695564270020e-01
5.713456273078918457e-01
5.658587217330932617e-01
5.599387288093566895e-01
5.535799860954284668e-01
5.467764735221862793e-01
5.395213961601257324e-01
5.318078398704528809e-01
5.236280560493469238e-01
5.149741768836975098e-01
5.058373212814331055e-01
4.962086677551269531e-01
4.860782027244567871e-01
4.754359722137451172e-01
4.642709493637084961e-01
4.525717496871948242e-01
4.403264522552490234e-01
4.275221824645996094e-01
4.141460657119750977e-01
4.001840353012084961e-01
3.856216669082641602e-01
3.704436421394348145e-01
3.546346426010131836e-01
3.381775617599487305e-01
3.210562467575073242e-01
3.032526969909667969e-01
2.847489714622497559e-01
2.655261754989624023e-01
2.455651015043258667e-01
2.248461693525314331e-01
2.033495157957077026e-01
1.810544580221176147e-01
1.579405814409255981e-01
1.339866369962692261e-01
1.091721206903457642e-01
8.347548544406890869e-02
5.687642097473144531e-02
2.935428172349929810e-02
8.884519338607788086e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-2.488778438419103622e-03,8.170006796717643738e-03
6.957341451197862625e-03,1.821080595254898071e-02
1.691509597003459930e-02,2.820551767945289612e-02
2.686272934079170227e-02,3.816707804799079895e-02
3.681926801800727844e-02,4.810161516070365906e-02
4.675731807947158813e-02,5.802382901310920715e-02
5.667803809046745300e-02,6.792520731687545776e-02
6.658115983009338379e-02,7.781043648719787598e-02
7.646540552377700806e-02,8.767844736576080322e-02
8.633136749267578125e-02,9.752608090639114380e-02
9.618219733238220215e-02,1.073581799864768982e-01
1.060175895690917969e-01,1.171743944287300110e-01
1.158337816596031189e-01,1.269727349281311035e-01
1.256321072578430176e-01,1.367523521184921265e-01
1.354144811630249023e-01,1.465182751417160034e-01
1.451807618141174316e-01,1.562634110450744629e-01
1.548766046762466431e-01,1.657681763172149658e-01
1.646156907081604004e-01,1.755160391330718994e-01
1.743363291025161743e-01,1.852376461029052734e-01
1.840306222438812256e-01,1.949041783809661865e-01
1.937069296836853027e-01,2.045469433069229126e-01
2.033838927745819092e-01,2.142329066991806030e-01
2.130161970853805542e-01,2.238118052482604980e-01
2.226663380861282349e-01,2.334886044263839722e-01
2.322801947593688965e-01,2.430814206600189209e-01
2.419246137142181396e-01,2.528156936168670654e-01
2.515176534652709961e-01,2.624121308326721191e-01
2.610737681388854980e-01,2.719308435916900635e-01
2.706290185451507568e-01,2.814801037311553955e-01
2.801564633846282959e-01,2.909767925739288330e-01
2.896751165390014648e-01,3.004820048809051514e-01
2.991816699504852295e-01,3.099900782108306885e-01
3.087429404258728027e-01,3.196974396705627441e-01
3.182175755500793457e-01,3.291680216789245605e-01
3.276696205139160156e-01,3.386088013648986816e-01
3.371279537677764893e-01,3.480909764766693115e-01
3.465355038642883301e-01,3.574668467044830322e-01
3.559352755546569824e-01,3.668430149555206299e-01
3.653020560741424561e-01,3.761588633060455322e-01
3.746562004089355469e-01,3.854725956916809082e-01
3.840057849884033203e-01,3.948078751564025879e-01
3.933497369289398193e-01,4.041469097137451172e-01
4.026852846145629883e-01,4.134941399097442627e-01
4.119824469089508057e-01,4.227715432643890381e-01
4.212734103202819824e-01,4.320449829101562500e-01
4.305571019649505615e-01,4.413343071937561035e-01
4.398198425769805908e-01,4.505923688411712646e-01
4.490762948989868164e-01,4.598516523838043213e-01
4.583199620246887207e-01,4.691141545772552490e-01
4.675154983997344971e-01,4.782758355140686035e-01
4.767044782638549805e-01,4.874320328235626221e-01
4.858752489089965820e-01,4.965700805187225342e-01
4.950416088104248047e-01,5.057282447814941406e-01
5.041705369949340820e-01,5.148140192031860352e-01
5.132930874824523926e-01,5.239126086235046387e-01
5.224198102951049805e-01,5.330375432968139648e-01
5.315096974372863770e-01,5.421073436737060547e-01
5.405580401420593262e-01,5.510535240173339844e-01
5.496160387992858887e-01,5.600847005844116211e-01
5.586681365966796875e-01,5.691209435462951660e-01
5.677016973495483398e-01,5.781449675559997559e-01
5.767259597778320312e-01,5.871503353118896484e-01
5.857337713241577148e-01,5.961351990699768066e-01
5.947107672691345215e-01,6.050830483436584473e-01
6.036559343338012695e-01,6.139429807662963867e-01
6.126224398612976074e-01,6.229007840156555176e-01
6.215736865997314453e-01,6.318461298942565918e-01
6.305313110351562500e-01,6.408378481864929199e-01
6.394411325454711914e-01,6.497310400009155273e-01
6.483283638954162598e-01,6.585752964019775391e-01
6.571936607360839844e-01,6.673832535743713379e-01
6.660658121109008789e-01,6.762541532516479492e-01
6.748999357223510742e-01,6.850334405899047852e-01
6.837357878684997559e-01,6.938585042953491211e-01
6.925539970397949219e-01,7.026749253273010254e-01
7.013334035873413086e-01,7.113801836967468262e-01
7.101412415504455566e-01,7.201976180076599121e-01
7.189168930053710938e-01,7.289467453956604004e-01
7.276885509490966797e-01,7.377179265022277832e-01
7.364404797554016113e-01,7.464912533760070801e-01
7.451724410057067871e-01,7.552042007446289062e-01
7.538696527481079102e-01,7.638468742370605469e-01
7.625651955604553223e-01,7.725082635879516602e-01
7.712723016738891602e-01,7.812532782554626465e-01
7.799254059791564941e-01,7.898611426353454590e-01
7.885783314704895020e-01,7.984792590141296387e-01
7.972003817558288574e-01,8.070575594902038574e-01
8.058162927627563477e-01,8.156455159187316895e-01
8.143917918205261230e-01,8.241497874259948730e-01
8.229826688766479492e-01,8.327284455299377441e-01
8.315312266349792480e-01,8.411892056465148926e-01
8.400975465774536133e-01,8.497175574302673340e-01
8.486701250076293945e-01,8.583057522773742676e-01
8.572033643722534180e-01,8.668197393417358398e-01
8.657383322715759277e-01,8.753614425659179688e-01
8.742403984069824219e-01,8.838263154029846191e-01
8.827501535415649414e-01,8.923509716987609863e-01
8.912187814712524414e-01,9.007972478866577148e-01
8.996686935424804688e-01,9.092073440551757812e-01
9.081253409385681152e-01,9.176756739616394043e-01
9.165669083595275879e-01,9.261099696159362793e-01
9.250052571296691895e-01,9.345688819885253906e-01
9.334099888801574707e-01,9.429712295532226562e-01
9.417977929115295410e-01,9.513237476348876953e-01
9.501906037330627441e-01,9.597036838531494141e-01
9.585568904876708984e-01,9.680717587471008301e-01
9.669082760810852051e-01,9.764248728752136230e-01
9.752177596092224121e-01,9.846687912940979004e-01
9.835563302040100098e-01,9.930432438850402832e-01
9.918653368949890137e-01,1.001363277435302734e+00
1.000162601470947266e+00,1.009671688079833984e+00
1.008454084396362305e+00,1.017955422401428223e+00
1.016724586486816406e+00,1.026231527328491211e+00
1.024967670440673828e+00,1.034454703330993652e+00
1.033206462860107422e+00,1.042686104774475098e+00
1.041438460350036621e+00,1.050883293151855469e+00
1.049638628959655762e+00,1.059054970741271973e+00
1.057839751243591309e+00,1.067237377166748047e+00
1.066017866134643555e+00,1.075404763221740723e+00
1.074175834655761719e+00,1.083546638488769531e+00
1.082322835922241211e+00,1.091659784317016602e+00
1.090488314628601074e+00,1.099847435951232910e+00
1.098614811897277832e+00,1.107965588569641113e+00
1.106732368469238281e+00,1.116094231605529785e+00
1.114831805229187012e+00,1.124189138412475586e+00
1.122895956039428711e+00,1.132213473320007324e+00
1.130950331687927246e+00,1.140253305435180664e+00
1.138989686965942383e+00,1.148252606391906738e+00
1.147033452987670898e+00,1.156258821487426758e+00
1.155029296875000000e+00,1.164180636405944824e+00
1.163035988807678223e+00,1.172180771827697754e+00
1.171047091484069824e+00,1.180198192596435547e+00
1.179035305976867676e+00,1.188180565834045410e+00
1.186990022659301758e+00,1.196090817451477051e+00
1.194962024688720703e+00,1.204047083854675293e+00
1.202899456024169922e+00,1.211972594261169434e+00
1.210848212242126465e+00,1.219886660575866699e+00
1.218763828277587891e+00,1.227792620658874512e+00
1.226672887802124023e+00,1.235701560974121094e+00
1.234549164772033691e+00,1.243540763854980469e+00
1.242421030998229980e+00,1.251422286033630371e+00
1.250298380851745605e+00,1.259293913841247559e+00
1.258159041404724121e+00,1.267144918441772461e+00
1.266023397445678711e+00,1.275047421455383301e+00
1.273839354515075684e+00,1.282849788665771484e+00
1.281658530235290527e+00,1.290656685829162598e+00
1.289444684982299805e+00,1.298422336578369141e+00
1.297207117080688477e+00,1.306156754493713379e+00
1.304964780807495117e+00,1.313893675804138184e+00
1.312715172767639160e+00,1.321630954742431641e+00
1.320451617240905762e+00,1.329370021820068359e+00
1.328151464462280273e+00,1.337025523185729980e+00
1.335868835449218750e+00,1.344735622406005859e+00
1.343584656715393066e+00,1.352448582649230957e+00
1.351272821426391602e+00,1.360121369361877441e+00
1.358938574790954590e+00,1.367763161659240723e+00
1.366595506668090820e+00,1.375355362892150879e+00
1.374240279197692871e+00,1.382982611656188965e+00
1.381881952285766602e+00,1.390624880790710449e+00
1.389497756958007812e+00,1.398237943649291992e+00
1.397105336189270020e+00,1.405830502510070801e+00
1.404678821563720703e+00,1.413367033004760742e+00
1.412269830703735352e+00,1.420925140380859375e+00
1.419853568077087402e+00,1.428523778915405273e+00
1.427410960197448730e+00,1.436068534851074219e+00
1.434947967529296875e+00,1.443591833114624023e+00
1.442482113838195801e+00,1.451099276542663574e+00
1.450000882148742676e+00,1.458604574203491211e+00
1.457477807998657227e+00,1.466041564941406250e+00
1.464960575103759766e+00,1.473521232604980469e+00
1.472432136535644531e+00,1.481001019477844238e+00
1.479851841926574707e+00,1.488394618034362793e+00
1.487309336662292480e+00,1.495824933052062988e+00
1.494763493537902832e+00,1.503280162811279297e+00
1.502182245254516602e+00,1.510682821273803711e+00
1.509567141532897949e+00,1.518023490905761719e+00
1.516966581344604492e+00,1.525398135185241699e+00
1.524359226226806641e+00,1.532797455787658691e+00
1.531724333763122559e+00,1.540144205093383789e+00
1.539092898368835449e+00,1.547501802444458008e+00
1.546445846557617188e+00,1.554847598075866699e+00
1.553780794143676758e+00,1.562176108360290527e+00
1.561095833778381348e+00,1.569474577903747559e+00
1.568415045738220215e+00,1.576803088188171387e+00
1.575717091560363770e+00,1.584075689315795898e+00
1.583027005195617676e+00,1.591378808021545410e+00
1.590309381484985352e+00,1.598643064498901367e+00
1.597573399543762207e+00,1.605908274650573730e+00
1.604815483093261719e+00,1.613144040107727051e+00
1.612039685249328613e+00,1.620367288589477539e+00
1.619271397590637207e+00,1.627587318420410156e+00
1.626475095748901367e+00,1.634793758392333984e+00
1.633672714233398438e+00,1.642005085945129395e+00
1.640855669975280762e+00,1.649164795875549316e+00
1.648039102554321289e+00,1.656329035758972168e+00
1.655204772949218750e+00,1.663475394248962402e+00
1.662361025810241699e+00,1.670624494552612305e+00
1.669495582580566406e+00,1.677744030952453613e+00
1.676617860794067383e+00,1.684865355491638184e+00
1.683743953704833984e+00,1.691972136497497559e+00
1.690854549407958984e+00,1.699073791503906250e+00
1.697930932044982910e+00,1.706144571304321289e+00
1.705019116401672363e+00,1.713243722915649414e+00
1.712079763412475586e+00,1.720281958580017090e+00
1.719126701354980469e+00,1.727310657501220703e+00
1.726159572601318359e+00,1.734336495399475098e+00
1.733197689056396484e+00,1.741386651992797852e+00
1.740210175514221191e+00,1.748375296592712402e+00
1.747212409973144531e+00,1.755385637283325195e+00
1.754183292388916016e+00,1.762331128120422363e+00
1.761152625083923340e+00,1.769295454025268555e+00
1.768117189407348633e+00,1.776248097419738770e+00
1.775066494941711426e+00,1.783207893371582031e+00
1.781987071037292480e+00,1.790128588676452637e+00
1.788917899131774902e+00,1.797039151191711426e+00
1.795835137367248535e+00,1.803937077522277832e+00
1.802753686904907227e+00,1.810845732688903809e+00
1.809670090675354004e+00,1.817812085151672363e+00
1.816555023193359375e+00,1.824674487113952637e+00
1.823433041572570801e+00,1.831547617912292480e+00
1.830296993255615234e+00,1.838382840156555176e+00
1.837116599082946777e+00,1.845197558403015137e+00
1.843940138816833496e+00,1.852021932601928711e+00
1.850764513015747070e+00,1.858834505081176758e+00
1.857582688331604004e+00,1.865653991699218750e+00
1.864367246627807617e+00,1.872454881668090820e+00
1.871149063110351562e+00,1.879222631454467773e+00
1.877927780151367188e+00,1.885985016822814941e+00
1.884706854820251465e+00,1.892750740051269531e+00
1.891471624374389648e+00,1.899509072303771973e+00
1.898213744163513184e+00,1.906253695487976074e+00
1.904941201210021973e+00,1.912962675094604492e+00
1.911655545234680176e+00,1.919662833213806152e+00
1.918376922607421875e+00,1.926352620124816895e+00
1.925076365470886230e+00,1.933029532432556152e+00
1.931765556335449219e+00,1.939694404602050781e+00
1.938448309898376465e+00,1.946353793144226074e+00
1.945113182067871094e+00,1.953014969825744629e+00
1.951754212379455566e+00,1.959624767303466797e+00
1.958391070365905762e+00,1.966240406036376953e+00
1.965016365051269531e+00,1.972858667373657227e+00
1.971622228622436523e+00,1.979418039321899414e+00
1.978233695030212402e+00,1.986019253730773926e+00
1.984818458557128906e+00,1.992571830749511719e+00
1.991411328315734863e+00,1.999162793159484863e+00
1.997987985610961914e+00,2.005727052688598633e+00
2.004540205001831055e+00,2.012296915054321289e+00
2.011100530624389648e+00,2.018850326538085938e+00
2.017627477645874023e+00,2.025394439697265625e+00
2.024155855178833008e+00,2.031916141510009766e+00
2.030666828155517578e+00,2.038417100906372070e+00
2.037171840667724609e+00,2.044901847839355469e+00
2.043637514114379883e+00,2.051403760910034180e+00
2.050125122070312500e+00,2.057900667190551758e+00
2.056595325469970703e+00,2.064365625381469727e+00
2.063060045242309570e+00,2.070826053619384766e+00
2.069515705108642578e+00,2.077262401580810547e+00
2.075959682464599609e+00,2.083698511123657227e+00
2.082376241683959961e+00,2.090104818344116211e+00
2.088804721832275391e+00,2.096508502960205078e+00
2.095201253890991211e+00,2.102890968322753906e+00
2.101596593856811523e+00,2.109299182891845703e+00
2.107978105545043945e+00,2.115667104721069336e+00
2.114340543746948242e+00,2.122022867202758789e+00
2.120696544647216797e+00,2.128370285034179688e+00
2.127036333084106445e+00,2.134709358215332031e+00
2.133363723754882812e+00,2.141010761260986328e+00
2.139695644378662109e+00,2.147335290908813477e+00
2.146046876907348633e+00,2.153611898422241211e+00
2.152360677719116211e+00,2.159929752349853516e+00
2.158662080764770508e+00,2.166218280792236328e+00
2.164939165115356445e+00,2.172497987747192383e+00
2.171212196350097656e+00,2.178774595260620117e+00
2.177471160888671875e+00,2.185021638870239258e+00
2.183726072311401367e+00,2.191290616989135742e+00
2.189955472946166992e+00,2.197507381439208984e+00
2.196187734603881836e+00,2.203725099563598633e+00
2.202404975891113281e+00,2.209932088851928711e+00
2.208627223968505859e+00,2.216122865676879883e+00
2.214825391769409180e+00,2.222307682037353516e+00
2.221025228500366211e+00,2.228500604629516602e+00
2.227208375930786133e+00,2.234658479690551758e+00
2.233409166336059570e+00,2.240861654281616211e+00
2.239571571350097656e+00,2.246995210647583008e+00
2.245717763900756836e+00,2.253125190734863281e+00
2.251844882965087891e+00,2.259247303009033203e+00
2.257970571517944336e+00,2.265363454818725586e+00
2.264095544815063477e+00,2.271488904953002930e+00
2.270213603973388672e+00,2.277566671371459961e+00
2.276299238204956055e+00,2.283629894256591797e+00
2.282376527786254883e+00,2.289693593978881836e+00
2.288439273834228516e+00,2.295773029327392578e+00
2.294508934020996094e+00,2.301852464675903320e+00
2.300589084625244141e+00,2.307898283004760742e+00
2.306623458862304688e+00,2.313922166824340820e+00
2.312661886215209961e+00,2.319931983947753906e+00
2.318692207336425781e+00,2.325950860977172852e+00
2.324701070785522461e+00,2.331957340240478516e+00
2.330693960189819336e+00,2.337891340255737305e+00
2.336684942245483398e+00,2.343874216079711914e+00
2.342658519744873047e+00,2.349833965301513672e+00
2.348630666732788086e+00,2.355798721313476562e+00
2.354589462280273438e+00,2.361750125885009766e+00
2.360530853271484375e+00,2.367688417434692383e+00
2.366462707519531250e+00,2.373611450195312500e+00
2.372391462326049805e+00,2.379528999328613281e+00
2.378307819366455078e+00,2.385452270507812500e+00
2.384226083755493164e+00,2.391346693038940430e+00
2.390126466751098633e+00,2.397243738174438477e+00
2.396006584167480469e+00,2.403112888336181641e+00
2.401871681213378906e+00,2.408975124359130859e+00
2.407742977142333984e+00,2.414842128753662109e+00
2.413585424423217773e+00,2.420699119567871094e+00
2.419452190399169922e+00,2.426587104797363281e+00
2.425277948379516602e+00,2.432408571243286133e+00
2.431104183197021484e+00,2.438216209411621094e+00
2.436914443969726562e+00,2.444018125534057617e+00
2.442737817764282227e+00,2.449817895889282227e+00
2.448521137237548828e+00,2.455603122711181641e+00
2.454305410385131836e+00,2.461381196975708008e+00
2.460082292556762695e+00,2.467158079147338867e+00
2.465836763381958008e+00,2.472935676574707031e+00
2.471586942672729492e+00,2.478688240051269531e+00
2.477333545684814453e+00,2.484430551528930664e+00
2.483077049255371094e+00,2.490175962448120117e+00
2.488801002502441406e+00,2.495886564254760742e+00
2.494510889053344727e+00,2.501648187637329102e+00
2.500227451324462891e+00,2.507343769073486328e+00
2.505913257598876953e+00,2.513007402420043945e+00
2.511599779129028320e+00,2.518682956695556641e+00
2.517269372940063477e+00,2.524352312088012695e+00
2.522943019866943359e+00,2.530014038085937500e+00
2.528599023818969727e+00,2.535661458969116211e+00
2.534249782562255859e+00,2.541265964508056641e+00
2.539887189865112305e+00,2.546895980834960938e+00
2.545523643493652344e+00,2.552517890930175781e+00
2.551149845123291016e+00,2.558135509490966797e+00
2.556757926940917969e+00,2.563687086105346680e+00
2.562354087829589844e+00,2.569283962249755859e+00
2.567963838577270508e+00,2.574887514114379883e+00
2.573534488677978516e+00,2.580463171005249023e+00
2.579094409942626953e+00,2.586025476455688477e+00
2.584654808044433594e+00,2.591584920883178711e+00
2.590205430984497070e+00,2.597123861312866211e+00
2.595727205276489258e+00,2.602656602859497070e+00
2.601261854171752930e+00,2.608175277709960938e+00
2.606782436370849609e+00,2.613688230514526367e+00
2.612265348434448242e+00,2.619152545928955078e+00
2.617765903472900391e+00,2.624645948410034180e+00
2.623254299163818359e+00,2.630134344100952148e+00
2.628740787506103516e+00,2.635617256164550781e+00
2.634213685989379883e+00,2.641091823577880859e+00
2.639671564102172852e+00,2.646547555923461914e+00
2.645122051239013672e+00,2.651998281478881836e+00
2.650568008422851562e+00,2.657423257827758789e+00
2.656032085418701172e+00,2.662840843200683594e+00
2.661457300186157227e+00,2.668267011642456055e+00
2.666852235794067383e+00,2.673666000366210938e+00
2.672254800796508789e+00,2.679064512252807617e+00
2.677658796310424805e+00,2.684474468231201172e+00
2.683041095733642578e+00,2.689857244491577148e+00
2.688432693481445312e+00,2.695178747177124023e+00
2.693809509277343750e+00,2.700556755065917969e+00
2.699178457260131836e+00,2.705911397933959961e+00
2.704548597335815430e+00,2.711210250854492188e+00
2.709891557693481445e+00,2.716551780700683594e+00
2.715235710144042969e+00,2.721870422363281250e+00
2.720570564270019531e+00,2.727212667465209961e+00
2.725897073745727539e+00,2.732508897781372070e+00
2.731201171875000000e+00,2.737817525863647461e+00
2.736521959304809570e+00,2.743132591247558594e+00
2.741851806640625000e+00,2.748400926589965820e+00
2.747130632400512695e+00,2.753685951232910156e+00
2.752397537231445312e+00,2.758922338485717773e+00
2.757649660110473633e+00,2.764185667037963867e+00
2.762901782989501953e+00,2.769419431686401367e+00
2.768146991729736328e+00,2.774663448333740234e+00
2.773377895355224609e+00,2.779914140701293945e+00
2.778588771820068359e+00,2.785112142562866211e+00
2.783800840377807617e+00,2.790302991867065430e+00
2.788999795913696289e+00,2.795498847961425781e+00
2.794178009033203125e+00,2.800727367401123047e+00
2.799377441406250000e+00,2.805910825729370117e+00
2.804554462432861328e+00,2.811081171035766602e+00
2.809719324111938477e+00,2.816223382949829102e+00
2.814881086349487305e+00,2.821375608444213867e+00
2.820038080215454102e+00,2.826544046401977539e+00
2.825184583663940430e+00,2.831670761108398438e+00
2.830318212509155273e+00,2.836781740188598633e+00
2.835447311401367188e+00,2.841901302337646484e+00
2.840584754943847656e+00,2.846991300582885742e+00
2.845695018768310547e+00,2.852080583572387695e+00
2.850800991058349609e+00,2.857176780700683594e+00
2.855882406234741211e+00,2.862282037734985352e+00
2.860968351364135742e+00,2.867350101470947266e+00
2.866052150726318359e+00,2.872419357299804688e+00
2.871117115020751953e+00,2.877505779266357422e+00
2.876176595687866211e+00,2.882534265518188477e+00
2.881232500076293945e+00,2.887565374374389648e+00
2.886272907257080078e+00,2.892588138580322266e+00
2.891325473785400391e+00,2.897632360458374023e+00
2.896360874176025391e+00,2.902631044387817383e+00
2.901377677917480469e+00,2.907633543014526367e+00
2.906403064727783203e+00,2.912636280059814453e+00
2.911401033401489258e+00,2.917629718780517578e+00
2.916394233703613281e+00,2.922622203826904297e+00
2.921393394470214844e+00,2.927582740783691406e+00
2.926369428634643555e+00,2.932514667510986328e+00
2.931336402893066406e+00,2.937466382980346680e+00
2.936290502548217773e+00,2.942409992218017578e+00
2.941232204437255859e+00,2.947344303131103516e+00
2.946170330047607422e+00,2.952271223068237305e+00
2.951093196868896484e+00,2.957171916961669922e+00
2.956012010574340820e+00,2.962090253829956055e+00
2.960931062698364258e+00,2.966987371444702148e+00
2.965837955474853516e+00,2.971886634826660156e+00
2.970729827880859375e+00,2.976799488067626953e+00
2.975611209869384766e+00,2.981667041778564453e+00
2.980516910552978516e+00,2.986535310745239258e+00
2.985402345657348633e+00,2.991434335708618164e+00
2.990263700485229492e+00,2.996301889419555664e+00
2.995124816894531250e+00,3.001148223876953125e+00
2.999954223632812500e+00,3.006023168563842773e+00
3.004804611206054688e+00,3.010885715484619141e+00
3.009644031524658203e+00,3.015694141387939453e+00
3.014464855194091797e+00,3.020508527755737305e+00
3.019274234771728516e+00,3.025330066680908203e+00
3.024078607559204102e+00,3.030128717422485352e+00
3.028882265090942383e+00,3.034914970397949219e+00
3.033670425415039062e+00,3.039694786071777344e+00
3.038442373275756836e+00,3.044462919235229492e+00
3.043210506439208984e+00,3.049185276031494141e+00
3.047972679138183594e+00,3.053934097290039062e+00
3.052715539932250977e+00,3.058690309524536133e+00
3.057449579238891602e+00,3.063392400741577148e+00
3.062176704406738281e+00,3.068148612976074219e+00
3.066902875900268555e+00,3.072863101959228516e+00
3.071619749069213867e+00,3.077574253082275391e+00
3.076330184936523438e+00,3.082305669784545898e+00
3.081038951873779297e+00,3.087012052536010742e+00
3.085736513137817383e+00,3.091699123382568359e+00
3.090433835983276367e+00,3.096374511718750000e+00
3.095110416412353516e+00,3.101097106933593750e+00
3.099774122238159180e+00,3.105752944946289062e+00
3.104430198669433594e+00,3.110402822494506836e+00
3.109077453613281250e+00,3.115054607391357422e+00
3.113722801208496094e+00,3.119691610336303711e+00
3.118357658386230469e+00,3.124333620071411133e+00
3.122987031936645508e+00,3.128965139389038086e+00
3.127600908279418945e+00,3.133582353591918945e+00
3.132218360900878906e+00,3.138215780258178711e+00
3.136837244033813477e+00,3.142783880233764648e+00
3.141437530517578125e+00,3.147381782531738281e+00
3.146049022674560547e+00,3.151962041854858398e+00
3.150632619857788086e+00,3.156526327133178711e+00
3.155210494995117188e+00,3.161092519760131836e+00
3.159781694412231445e+00,3.165652036666870117e+00
3.164340972900390625e+00,3.170199155807495117e+00
3.168905258178710938e+00,3.174780845642089844e+00
3.173449754714965820e+00,3.179317235946655273e+00
3.177984952926635742e+00,3.183841705322265625e+00
3.182516574859619141e+00,3.188361883163452148e+00
3.187021017074584961e+00,3.192908048629760742e+00
3.191536188125610352e+00,3.197425842285156250e+00
3.196036577224731445e+00,3.201914787292480469e+00
3.200532913208007812e+00,3.206400632858276367e+00
3.205043077468872070e+00,3.210872173309326172e+00
3.209524631500244141e+00,3.215353012084960938e+00
3.213995218276977539e+00,3.219829797744750977e+00
3.218457698822021484e+00,3.224285840988159180e+00
3.222920656204223633e+00,3.228749990463256836e+00
3.227381706237792969e+00,3.233175039291381836e+00
3.231823682785034180e+00,3.237612247467041016e+00
3.236266613006591797e+00,3.242038965225219727e+00
3.240696907043457031e+00,3.246464014053344727e+00
3.245120525360107422e+00,3.250878810882568359e+00
3.249536275863647461e+00,3.255270719528198242e+00
3.253944635391235352e+00,3.259662628173828125e+00
3.258332729339599609e+00,3.264065742492675781e+00
3.262739181518554688e+00,3.268469572067260742e+00
3.267127752304077148e+00,3.272864818572998047e+00
3.271498441696166992e+00,3.277250766754150391e+00
3.275873184204101562e+00,3.281583786010742188e+00
3.280233621597290039e+00,3.285946846008300781e+00
3.284582376480102539e+00,3.290292739868164062e+00
3.288925886154174805e+00,3.294622898101806641e+00
3.293258666992187500e+00,3.298952579498291016e+00
3.297593593597412109e+00,3.303308963775634766e+00
3.301916599273681641e+00,3.307621717453002930e+00
3.306241512298583984e+00,3.311948776245117188e+00
3.310552597045898438e+00,3.316276788711547852e+00
3.314845561981201172e+00,3.320543527603149414e+00
3.319131135940551758e+00,3.324827432632446289e+00
3.323425769805908203e+00,3.329079627990722656e+00
3.327703475952148438e+00,3.333341360092163086e+00
3.331963777542114258e+00,3.337620735168457031e+00
3.336220502853393555e+00,3.341904878616333008e+00
3.340468883514404297e+00,3.346153497695922852e+00
3.344724893569946289e+00,3.350387334823608398e+00
3.348977565765380859e+00,3.354646682739257812e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-2.488778438419103622e-03,8.170006796717643738e-03
4.675731807947158813e-02,5.802382901310920715e-02
9.618219733238220215e-02,1.073581799864768982e-01
1.451807618141174316e-01,1.562634110450744629e-01
1.937069296836853027e-01,2.045469433069229126e-01
2.419246137142181396e-01,2.528156936168670654e-01
2.896751165390014648e-01,3.004820048809051514e-01
3.371279537677764893e-01,3.480909764766693115e-01
3.840057849884033203e-01,3.948078751564025879e-01
4.305571019649505615e-01,4.413343071937561035e-01
4.767044782638549805e-01,4.874320328235626221e-01
5.224198102951049805e-01,5.330375432968139648e-01
5.677016973495483398e-01,5.781449675559997559e-01
6.126224398612976074e-01,6.229007840156555176e-01
6.571936607360839844e-01,6.673832535743713379e-01
7.013334035873413086e-01,7.113801836967468262e-01
7.451724410057067871e-01,7.552042007446289062e-01
7.885783314704895020e-01,7.984792590141296387e-01
8.315312266349792480e-01,8.411892056465148926e-01
8.742403984069824219e-01,8.838263154029846191e-01
9.165669083595275879e-01,9.261099696159362793e-01
9.585568904876708984e-01,9.680717587471008301e-01
1.000162601470947266e+00,1.009671688079833984e+00
1.041438460350036621e+00,1.050883293151855469e+00
1.082322835922241211e+00,1.091659784317016602e+00
1.122895956039428711e+00,1.132213473320007324e+00
1.163035988807678223e+00,1.172180771827697754e+00
1.202899456024169922e+00,1.211972594261169434e+00
1.242421030998229980e+00,1.251422286033630371e+00
1.281658530235290527e+00,1.290656685829162598e+00
1.320451617240905762e+00,1.329370021820068359e+00
1.358938574790954590e+00,1.367763161659240723e+00
1.397105336189270020e+00,1.405830502510070801e+00
1.434947967529296875e+00,1.443591833114624023e+00
1.472432136535644531e+00,1.481001019477844238e+00
1.509567141532897949e+00,1.518023490905761719e+00
1.546445846557617188e+00,1.554847598075866699e+00
1.583027005195617676e+00,1.591378808021545410e+00
1.619271397590637207e+00,1.627587318420410156e+00
1.655204772949218750e+00,1.663475394248962402e+00
1.690854549407958984e+00,1.699073791503906250e+00
1.726159572601318359e+00,1.734336495399475098e+00
1.761152625083923340e+00,1.769295454025268555e+00
1.795835137367248535e+00,1.803937077522277832e+00
1.830296993255615234e+00,1.838382840156555176e+00
1.864367246627807617e+00,1.872454881668090820e+00
1.898213744163513184e+00,1.906253695487976074e+00
1.931765556335449219e+00,1.939694404602050781e+00
1.965016365051269531e+00,1.972858667373657227e+00
1.997987985610961914e+00,2.005727052688598633e+00
2.030666828155517578e+00,2.038417100906372070e+00
2.063060045242309570e+00,2.070826053619384766e+00
2.095201253890991211e+00,2.102890968322753906e+00
2.127036333084106445e+00,2.134709358215332031e+00
2.158662080764770508e+00,2.166218280792236328e+00
2.189955472946166992e+00,2.197507381439208984e+00
2.221025228500366211e+00,2.228500604629516602e+00
2.251844882965087891e+00,2.259247303009033203e+00
2.282376527786254883e+00,2.289693593978881836e+00
2.312661886215209961e+00,2.319931983947753906e+00
2.342658519744873047e+00,2.349833965301513672e+00
2.372391462326049805e+00,2.379528999328613281e+00
2.401871681213378906e+00,2.408975124359130859e+00
2.431104183197021484e+00,2.438216209411621094e+00
2.460082292556762695e+00,2.467158079147338867e+00
2.488801002502441406e+00,2.495886564254760742e+00
2.517269372940063477e+00,2.524352312088012695e+00
2.545523643493652344e+00,2.552517890930175781e+00
2.573534488677978516e+00,2.580463171005249023e+00
2.601261854171752930e+00,2.608175277709960938e+00
2.628740787506103516e+00,2.635617256164550781e+00
2.656032085418701172e+00,2.662840843200683594e+00
2.683041095733642578e+00,2.689857244491577148e+00
2.709891557693481445e+00,2.716551780700683594e+00
2.736521959304809570e+00,2.743132591247558594e+00
2.762901782989501953e+00,2.769419431686401367e+00
2.788999795913696289e+00,2.795498847961425781e+00
2.814881086349487305e+00,2.821375608444213867e+00
2.840584754943847656e+00,2.846991300582885742e+00
2.866052150726318359e+00,2.872419357299804688e+00
2.891325473785400391e+00,2.897632360458374023e+00
2.916394233703613281e+00,2.922622203826904297e+00
2.941232204437255859e+00,2.947344303131103516e+00
2.965837955474853516e+00,2.971886634826660156e+00
2.990263700485229492e+00,2.996301889419555664e+00
3.014464855194091797e+00,3.020508527755737305e+00
3.038442373275756836e+00,3.044462919235229492e+00
3.062176704406738281e+00,3.068148612976074219e+00
3.085736513137817383e+00,3.091699123382568359e+00
3.109077453613281250e+00,3.115054607391357422e+00
3.132218360900878906e+00,3.138215780258178711e+00
3.155210494995117188e+00,3.161092519760131836e+00
3.177984952926635742e+00,3.183841705322265625e+00
3.200532913208007812e+00,3.206400632858276367e+00
3.222920656204223633e+00,3.228749990463256836e+00
3.245120525360107422e+00,3.250878810882568359e+00
3.267127752304077148e+00,3.272864818572998047e+00
3.288925886154174805e+00,3.294622898101806641e+00
3.310552597045898438e+00,3.316276788711547852e+00
3.331963777542114258e+00,3.337620735168457031e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Error.csv <==
5.952011970505780569e-01
5.940638499943773354e-01
6.024568554829667910e-01
6.036264660113667135e-01
6.035850892661305256e-01
6.026202991715767787e-01
6.014500301862377718e-01
6.005515649865933447e-01
5.995047029711049191e-01
5.982787304081816915e-01
5.973740182447471181e-01
5.964128486298900800e-01
5.952821848556987261e-01
5.942442223586419381e-01
5.933471753653555281e-01
5.920899391122272926e-01
5.785047248309570511e-01
5.920763323876762074e-01
5.905983972216463096e-01
5.873511230652227466e-01
5.858548506955506552e-01
5.883803951763693085e-01
5.819811384282984612e-01
5.879030926497730292e-01
5.828607818493742876e-01
5.912847755631934765e-01
5.830306110067110525e-01
5.782039529010029044e-01
5.802025462183572069e-01
5.769675488893494242e-01
5.775623107398152323e-01
5.776526589560473379e-01
5.897252528506681246e-01
5.754566749255697333e-01
5.735472149756313254e-01
5.761519195249109604e-01
5.694303028984311066e-01
5.696709919676644640e-01
5.658954416077921490e-01
5.657403278403349001e-01
5.670442105675387312e-01
5.673884654959069351e-01
5.679662225954972277e-01
5.633908232039036568e-01
5.635098514857975749e-01
5.643975450877389832e-01
5.624786388316046493e-01
5.627726816520990383e-01
5.628171153282099937e-01
5.564632279484782451e-01
5.563360205184366691e-01
5.552070987085827580e-01
5.564468107411567610e-01
5.518267578617030988e-01
5.526163357105133844e-01
5.544431659312185623e-01
5.507676513583600331e-01
5.435508509815265565e-01
5.485934681910076272e-01
5.489053233180818392e-01
5.479779390132348826e-01
5.471413942590382939e-01
5.459517894439611663e-01
5.433028296168163074e-01
5.383197237997582318e-01
5.442530705586079431e-01
5.434739359266167469e-01
5.463846843371725770e-01
5.401380451191597487e-01
5.373858474048076594e-01
5.352082849435071399e-01
5.388125628566875491e-01
5.334772111831292962e-01
5.360784707484952394e-01
5.352714468654349300e-01
5.289870342719797947e-01
5.358592967275320751e-01
5.317229659575029022e-01
5.330213285047944449e-01
5.325050371826494100e-01
5.293329662033682270e-01
5.251735902474766737e-01
5.263747006741577028e-01
5.311111137935279336e-01
5.228534423729069847e-01
5.238564987728833167e-01
5.210158949812394580e-01
5.216958882269306930e-01
5.164103273469416999e-01
5.209997562386979864e-01
5.140315628726956909e-01
5.185128120242519234e-01
5.218635978114783969e-01
5.170706180665129992e-01
5.188553070513104437e-01
5.143484998403228259e-01
5.178647745665903024e-01
5.128588682995844916e-01
5.108595467055814243e-01
5.142242973493564850e-01
5.125305274555042034e-01
5.139483277483755108e-01
5.102790649102199039e-01
5.076600446597471228e-01
5.095329587364875179e-01
5.082618520152761832e-01
5.073544487739444220e-01
5.008142655348363226e-01
5.085735524604192426e-01
5.051670945668639279e-01
5.045488871202202796e-01
5.037193387167776537e-01
5.027540806278304464e-01
4.995254041135880341e-01
5.000321048559800419e-01
4.988056025678736516e-01
4.965360774966692259e-01
4.974241540657728389e-01
4.961996651543702508e-01
4.943838699271667081e-01
4.931809675538301185e-01
4.977547732102388101e-01
4.932271983565826301e-01
4.936375696931111223e-01
4.917051371596475318e-01
4.873703330229828823e-01
4.879696763334515630e-01
4.859130414252467167e-01
4.869663311890342627e-01
4.812356825559943041e-01
4.857701834880081559e-01
4.872810406617444356e-01
4.849229991464709677e-01
4.806037229662198929e-01
4.838538712923338148e-01
4.813673138925180783e-01
4.817979483958337306e-01
4.802174191518001067e-01
4.805976235291524734e-01
4.762647462173530410e-01
4.784274528493459577e-01
4.786947425733697470e-01
4.774642715751001298e-01
4.803169633572833552e-01
4.738940460366165563e-01
4.748136599964525861e-01
4.717363906266427986e-01
4.695409580259644056e-01
4.699343682115560417e-01
4.698932418393575450e-01
4.697237105172079041e-01
4.646628067995140499e-01
4.685358643077187635e-01
4.688753444727502551e-01
4.661282775368707498e-01
4.641509302697917061e-01
4.619131072757875489e-01
4.632947301182289146e-01
4.644112343693502232e-01
4.622605254172675315e-01
4.612507868062507010e-01
4.575144709749650596e-01
4.597547868751065692e-01
4.616125851923860157e-01
4.583248706486379720e-01
4.568926876528246472e-01
4.564928063018494631e-01
4.559788066643122306e-01
4.514490917930000791e-01
4.540385591255044484e-01
4.537520167174722840e-01
4.478760931138713319e-01
4.519271264045349179e-01
4.532040870824566303e-01
4.494191842239297352e-01
4.456063798540969567e-01
4.482497279655833222e-01
4.494036533346907336e-01
4.459670426410820565e-01
4.471890669311745503e-01
4.463604074154475243e-01
4.451097139775978540e-01
4.431907351547349494e-01
4.450933103427389126e-01
4.422453990553379399e-01
4.444805659859313307e-01
4.417698278907383203e-01
4.413162027548490074e-01
4.392969987540651933e-01
4.382766318646193482e-01
4.388659245550965426e-01
4.373906506202143163e-01
4.375709359154564271e-01
4.351048626419660170e-01
4.356616771086032069e-01
4.343903793596686769e-01
4.345645391636283605e-01
4.324243026882200192e-01
4.322099931156874741e-01
4.323359623523302386e-01
4.318044098879064152e-01
4.289958136923028853e-01
4.312288848758087934e-01
4.277179787118748355e-01
4.269347760843194561e-01
4.263792122134197893e-01
4.281828776968594208e-01
4.246028750656267170e-01
4.254050196609118761e-01
4.212991647452767885e-01
4.224462735818739212e-01
4.223580711783102015e-01
4.222662947266433431e-01
4.192995547008329105e-01
4.199703114933547865e-01
4.190439551324219303e-01
4.199333812607296545e-01
4.229598433325663098e-01
4.171316578089304672e-01
4.175361798188265694e-01
4.155270603171142274e-01
4.128672201365548577e-01
4.139318071220755013e-01
4.137792154460877558e-01
4.140896456867024789e-01
4.121774399547816770e-01
4.110117510245568373e-01
4.109330754663171326e-01
4.113903013082921833e-01
4.109232611881022401e-01
4.092944528572544649e-01
4.074145149000212851e-01
4.069860652058754358e-01
4.071043945618220694e-01
4.058039325809280617e-01
4.051282598517393918e-01
4.051083166751130449e-01
4.045958234621105376e-01
4.013908099530445472e-01
4.021276987438189843e-01
4.018669483184242885e-01
3.987711865177365200e-01
4.011997851416465588e-01
3.979248574122388749e-01
4.005216084149849642e-01
3.989450283385431728e-01
3.982210183506839640e-01
3.983613048691681535e-01
3.965430024839035617e-01
3.961557355574032990e-01
3.946917739144253923e-01
3.941787762312666255e-01
3.930466820335631328e-01
3.944125667511118039e-01
3.925490532439177560e-01
3.924850595355485194e-01
3.914711809010784638e-01
3.911558877250467248e-01
3.889211648416290856e-01
3.896427170121034012e-01
3.875135103050311169e-01
3.888396924700801005e-01
3.869576541324356578e-01
3.858145720219831598e-01
3.853117486550235449e-01
3.844904805272123527e-01
3.827946151214988713e-01
3.843856464724272892e-01
3.837130387546413557e-01
3.839539011306808969e-01
3.823233488980293804e-01
3.808851517815604604e-01
3.810334334634598585e-01
3.794677251072675062e-01
3.804430963694744872e-01
3.772405160365346344e-01
3.777474496753718269e-01
3.771127156387735768e-01
3.769779999870314646e-01
3.757844154019833738e-01
3.765445943209193569e-01
3.747202367077729912e-01
3.779543464737434855e-01
3.731344169652485165e-01
3.726906119235283699e-01
3.714070364599443841e-01
3.717226928977323541e-01
3.722901167079170626e-01
3.705228352399617675e-01
3.682556663230882599e-01
3.681617302235188349e-01
3.686929776170120299e-01
3.694321619827155567e-01
3.688553098390841556e-01
3.657547595542895436e-01
3.658756708508427713e-01
3.660565044968795978e-01
3.647587835946990986e-01
3.611817371482552441e-01
3.633533119687449298e-01
3.618838237487289056e-01
3.626213097077946590e-01
3.617232365263596816e-01
3.607007976069891431e-01
3.595623474744468195e-01
3.598245409873386813e-01
3.594423185362204953e-01
3.587786244447795925e-01
3.584073780556423783e-01
3.562534510724500447e-01
3.557669371779189071e-01
3.564945981318090595e-01
3.546797014678125248e-01
3.579781727286861504e-01
3.532840641107194424e-01
3.529261254434398754e-01
3.522188207036940355e-01
3.531892954632719350e-01
3.509439313056292309e-01
3.508595399661320058e-01
3.509770518927994853e-01
3.497817916355285828e-01
3.491016510089657299e-01
3.487428411533310402e-01
3.489611256677609963e-01
3.471494267992678573e-01
3.486507053426595171e-01
3.465177448542999250e-01
3.438544949517163274e-01
3.447337183198850297e-01
3.440609963634587709e-01
3.441387334374880203e-01
3.431280628301782709e-01
3.413413270183304205e-01
3.419651741559103231e-01
3.419457282446208835e-01
3.414988886899928411e-01
3.380938479049361289e-01
3.396862471065739131e-01
3.410740382983494245e-01
3.379713058406609294e-01
3.374474814797106537e-01
3.376913082322696158e-01
3.364050336735533442e-01
3.351078791983186922e-01
3.356016279201928798e-01
3.347214157977947413e-01
3.310662547886409346e-01
3.334530047740079661e-01
3.329371056479489832e-01
3.329969207377506124e-01
3.321198986398412600e-01
3.309469569896865138e-01
3.305439593626229855e-01
3.298575355847206958e-01
3.309496485551934319e-01
3.293010315747539329e-01
3.266639475415300531e-01
3.278255407282844591e-01
3.284194223211571728e-01
3.265996024172563850e-01
3.250552037606577738e-01
3.265702283978397236e-01
3.255672673191570832e-01
3.236796611045221761e-01
3.241383701596893263e-01
3.235722275070422316e-01
3.246285806632224213e-01
3.225822201464809691e-01
3.219476096603183790e-01
3.236755536257530652e-01
3.225207615273946171e-01
3.205832934727358419e-01
3.183435549705488365e-01
3.188983927492838322e-01
3.180822292044182542e-01
3.183586159348277267e-01
3.183261604103523879e-01
3.154664167810786179e-01
3.153510972973982418e-01
3.155312379732572725e-01
3.154714024685079665e-01
3.154130130326775472e-01
3.140062686696293293e-01
3.124458426556983026e-01
3.126877328290577074e-01
3.137894441241356747e-01
3.118385423467896489e-01
3.108610844096275638e-01
3.109304242517709205e-01
3.107186700870883111e-01
3.092268953665038844e-01
3.095633995329213350e-01
3.092161659859677947e-01
3.082199369855073146e-01
3.083482141944264288e-01
3.082670114968598662e-01
3.061623749956392526e-01
3.062448557421122985e-01
3.053446931522462715e-01
3.072558494643422566e-01
3.048783924912799037e-01
3.039708420269581768e-01
3.048463153917657098e-01
3.032623579535304592e-01
3.030418150962393975e-01
3.029268774424539457e-01
3.006839543999502706e-01
3.011054841149006234e-01
3.002354441277297892e-01
2.994531385823889225e-01
2.993911734731478091e-01
2.977335842206598193e-01
2.987557957218390792e-01
2.981653604377890732e-01
2.978715608617631405e-01
2.977820126264652534e-01
2.959112967863996024e-01
2.974036983784896226e-01
2.979980102664485653e-01
2.955195105073080697e-01
2.948995771645652186e-01
2.944418063994780899e-01
2.953650063798263781e-01
2.929770615891131857e-01
2.924393855576227774e-01
2.922457320502101497e-01
2.916749296932014679e-01
2.910110786616142420e-01
2.904422828136257184e-01
2.893341165252982239e-01
2.878445190959421085e-01
2.886240383394069187e-01
2.879319358587554833e-01
2.856377744017909448e-01
2.879180283199493373e-01
2.865747600268284678e-01
2.861243000145024529e-01
2.864933597725256575e-01
2.860046925555805863e-01
2.846106820050105513e-01
2.849266107635862744e-01
2.851632863363571246e-01
2.825817898033887166e-01
2.823170504219401078e-01
2.817893871027634667e-01
2.815811339666394186e-01
2.815054816142797955e-01
2.809039335006018878e-01
2.799663764219144646e-01
2.809242224219721251e-01
2.790300146012446580e-01
2.793812482349145587e-01
2.794138023808611648e-01
2.775462412814324598e-01
2.778522573204173507e-01
2.770868837500459758e-01
2.764455350545075296e-01
2.780338931745339193e-01
2.753427076480512992e-01
2.745746410485919720e-01
2.749761023964085727e-01
2.743212487295579871e-01
2.740963520800837605e-01
2.727527740277614354e-01
2.727455835140719653e-01
2.732253619569227077e-01
2.722352638788375079e-01
2.715968015445535677e-01
2.704422222221917749e-01
2.713267225016970374e-01
2.697551588084030616e-01
2.693936539671171748e-01
2.692604029225111884e-01
2.688737608051884331e-01
2.685322043216083476e-01
2.675340325659589236e-01
2.668280005102237062e-01
2.665858992825492768e-01
2.679462363042542372e-01
2.667338291930365646e-01
2.656165697498082401e-01
2.643382975247152711e-01
2.647318088947592796e-01
2.638013601090530846e-01
2.635379624623435668e-01
2.628756015086400888e-01
2.641478727273065541e-01
2.622013282080849494e-01
2.626227273851128308e-01
2.624029790384505012e-01
2.594828737920558126e-01
2.599656647684312483e-01
2.595014913318992034e-01
2.591636797529481284e-01
2.590018430633207469e-01
2.592122251424247015e-01
2.577402391297405337e-01
2.575655707076801582e-01
2.588924175200886246e-01
2.564413257835303495e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
5.952011970505780569e-01
6.026202991715767787e-01
5.973740182447471181e-01
5.920899391122272926e-01
5.858548506955506552e-01
5.912847755631934765e-01
5.775623107398152323e-01
5.761519195249109604e-01
5.670442105675387312e-01
5.643975450877389832e-01
5.563360205184366691e-01
5.544431659312185623e-01
5.479779390132348826e-01
5.442530705586079431e-01
5.352082849435071399e-01
5.289870342719797947e-01
5.293329662033682270e-01
5.238564987728833167e-01
5.140315628726956909e-01
5.143484998403228259e-01
5.125305274555042034e-01
5.082618520152761832e-01
5.045488871202202796e-01
4.988056025678736516e-01
4.931809675538301185e-01
4.873703330229828823e-01
4.857701834880081559e-01
4.813673138925180783e-01
4.784274528493459577e-01
4.748136599964525861e-01
4.697237105172079041e-01
4.641509302697917061e-01
4.612507868062507010e-01
4.568926876528246472e-01
4.537520167174722840e-01
4.456063798540969567e-01
4.463604074154475243e-01
4.444805659859313307e-01
4.388659245550965426e-01
4.343903793596686769e-01
4.318044098879064152e-01
4.263792122134197893e-01
4.224462735818739212e-01
4.190439551324219303e-01
4.155270603171142274e-01
4.121774399547816770e-01
4.092944528572544649e-01
4.051282598517393918e-01
4.018669483184242885e-01
3.989450283385431728e-01
3.946917739144253923e-01
3.924850595355485194e-01
3.875135103050311169e-01
3.844904805272123527e-01
3.823233488980293804e-01
3.772405160365346344e-01
3.765445943209193569e-01
3.714070364599443841e-01
3.681617302235188349e-01
3.658756708508427713e-01
3.618838237487289056e-01
3.598245409873386813e-01
3.557669371779189071e-01
3.529261254434398754e-01
3.509770518927994853e-01
3.471494267992678573e-01
3.440609963634587709e-01
3.419457282446208835e-01
3.379713058406609294e-01
3.356016279201928798e-01
3.329969207377506124e-01
3.309496485551934319e-01
3.265996024172563850e-01
3.241383701596893263e-01
3.236755536257530652e-01
3.180822292044182542e-01
3.155312379732572725e-01
3.126877328290577074e-01
3.107186700870883111e-01
3.083482141944264288e-01
3.072558494643422566e-01
3.030418150962393975e-01
2.994531385823889225e-01
2.978715608617631405e-01
2.955195105073080697e-01
2.924393855576227774e-01
2.893341165252982239e-01
2.879180283199493373e-01
2.846106820050105513e-01
2.817893871027634667e-01
2.809242224219721251e-01
2.778522573204173507e-01
2.745746410485919720e-01
2.727455835140719653e-01
2.713267225016970374e-01
2.685322043216083476e-01
2.667338291930365646e-01
2.635379624623435668e-01
2.624029790384505012e-01
2.590018430633207469e-01
2.564413257835303495e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/State.csv <==
4.233595132827758789e-01
4.275111854076385498e-01
4.316280782222747803e-01
4.357102215290069580e-01
4.397578537464141846e-01
4.437712430953979492e-01
4.477505385875701904e-01
4.516960680484771729e-01
4.556078016757965088e-01
4.594862163066864014e-01
4.633312523365020752e-01
4.671434462070465088e-01
4.709227383136749268e-01
4.746693670749664307e-01
4.783836305141448975e-01
4.820657670497894287e-01
4.857157766819000244e-01
4.893341362476348877e-01
4.929207861423492432e-01
4.964760839939117432e-01
5.000002384185791016e-01
5.034933090209960938e-01
5.069556236267089844e-01
5.103873014450073242e-01
5.137885808944702148e-01
5.171598196029663086e-01
5.205008983612060547e-01
5.238121747970581055e-01
5.270938873291015625e-01
5.303461551666259766e-01
5.335690975189208984e-01
5.367631912231445312e-01
5.399281978607177734e-01
5.430645942687988281e-01
5.461727380752563477e-01
5.492522716522216797e-01
5.523037910461425781e-01
5.553275346755981445e-01
5.583233833312988281e-01
5.612915754318237305e-01
5.642324686050415039e-01
5.671463012695312500e-01
5.700329542160034180e-01
5.728927850723266602e-01
5.757259130477905273e-01
5.785325765609741211e-01
5.813128948211669922e-01
5.840669870376586914e-01
5.867950916290283203e-01
5.894975662231445312e-01
5.921742916107177734e-01
5.948253870010375977e-01
5.974513292312622070e-01
6.000519990921020508e-01
6.026278734207153320e-01
6.051787137985229492e-01
6.077049970626831055e-01
6.102067232131958008e-01
6.126841306686401367e-01
6.151373386383056641e-01
6.175665855407714844e-01
6.199717521667480469e-01
6.223533153533935547e-01
6.247112751007080078e-01
6.270457506179809570e-01
6.293569803237915039e-01
6.316450834274291992e-01
6.339102983474731445e-01
6.361525058746337891e-01
6.383720636367797852e-01
6.405690908432006836e-01
6.427437067031860352e-01
6.448960304260253906e-01
6.470261812210083008e-01
6.491343975067138672e-01
6.512206792831420898e-01
6.532852649688720703e-01
6.553282737731933594e-01
6.573498249053955078e-01
6.593500375747680664e-01
6.613287925720214844e-01
6.632868051528930664e-01
6.652235984802246094e-01
6.671397686004638672e-01
6.690351963043212891e-01
6.709098815917968750e-01
6.727641820907592773e-01
6.745982170104980469e-01
6.764119863510131836e-01
6.782054901123046875e-01
6.799790859222412109e-01
6.817328929901123047e-01
6.834669113159179688e-01
6.851811408996582031e-01
6.868760585784912109e-01
6.885513067245483398e-01
6.902073621749877930e-01
6.918441057205200195e-01
6.934616565704345703e-01
6.950603723526000977e-01
6.966401338577270508e-01
6.982010602951049805e-01
6.997432708740234375e-01
7.012667655944824219e-01
7.027717828750610352e-01
7.042584419250488281e-01
7.057267427444458008e-01
7.071768045425415039e-01
7.086088657379150391e-01
7.100226879119873047e-01
7.114186286926269531e-01
7.127966880798339844e-01
7.141568660736083984e-01
7.154994010925292969e-01
7.168242931365966797e-01
7.181317806243896484e-01
7.194217443466186523e-01
7.206944227218627930e-01
7.219496965408325195e-01
7.231878042221069336e-01
7.244088649749755859e-01
7.256127595901489258e-01
7.267996072769165039e-01
7.279696464538574219e-01
7.291227579116821289e-01
7.302592992782592773e-01
7.313789129257202148e-01
7.324820756912231445e-01
7.335686683654785156e-01
7.346386909484863281e-01
7.356923818588256836e-01
7.367297410964965820e-01
7.377506494522094727e-01
7.387553453445434570e-01
7.397440671920776367e-01
7.407164573669433594e-01
7.416729927062988281e-01
7.426135540008544922e-01
7.435380220413208008e-01
7.444466352462768555e-01
7.453393936157226562e-01
7.462165355682373047e-01
7.470778226852416992e-01
7.479236125946044922e-01
7.487536668777465820e-01
7.495682239532470703e-01
7.503671646118164062e-01
7.511506080627441406e-01
7.519187927246093750e-01
7.526715993881225586e-01
7.534089088439941406e-01
7.541310787200927734e-01
7.548379898071289062e-01
7.555297613143920898e-01
7.562062740325927734e-01
7.568675279617309570e-01
7.575139999389648438e-01
7.581453323364257812e-01
7.587615251541137695e-01
7.593629360198974609e-01
7.599494457244873047e-01
7.605208158493041992e-01
7.610774040222167969e-01
7.616192102432250977e-01
7.621462345123291016e-01
7.626584768295288086e-01
7.631560564041137695e-01
7.636387348175048828e-01
7.641068696975708008e-01
7.645603418350219727e-01
7.649991512298583984e-01
7.654232978820800781e-01
7.658330202102661133e-01
7.662279605865478516e-01
7.666084766387939453e-01
7.669745683670043945e-01
7.673261165618896484e-01
7.676631212234497070e-01
7.679857015609741211e-01
7.682939767837524414e-01
7.685875892639160156e-01
7.688670158386230469e-01
7.691318988800048828e-01
7.693824768066406250e-01
7.696187496185302734e-01
7.698404788970947266e-01
7.700481414794921875e-01
7.702413797378540039e-01
7.704203128814697266e-01
7.705850601196289062e-01
7.707353830337524414e-01
7.708712816238403320e-01
7.709932327270507812e-01
7.711006402969360352e-01
7.711939811706542969e-01
7.712728977203369141e-01
7.713376283645629883e-01
7.713881731033325195e-01
7.714244127273559570e-01
7.714464664459228516e-01
7.714542150497436523e-01
7.714477777481079102e-01
7.714270353317260742e-01
7.713919878005981445e-01
7.713428735733032227e-01
7.712794542312622070e-01
7.712017297744750977e-01
7.711098194122314453e-01
7.710036039352416992e-01
7.708829641342163086e-01
7.707482576370239258e-01
7.705991268157958984e-01
7.704359292984008789e-01
7.702581882476806641e-01
7.700661420822143555e-01
7.698599100112915039e-01
7.696392536163330078e-01
7.694044113159179688e-01
7.691549062728881836e-01
7.688912153244018555e-01
7.686131000518798828e-01
7.683206796646118164e-01
7.680137157440185547e-01
7.676923274993896484e-01
7.673563957214355469e-01
7.670061588287353516e-01
7.666412591934204102e-01
7.662619352340698242e-01
7.658680677413940430e-01
7.654595375061035156e-01
7.650365829467773438e-01
7.645988464355468750e-01
7.641465663909912109e-01
7.636795043945312500e-01
7.631978988647460938e-01
7.627015113830566406e-01
7.621903419494628906e-01
7.616645097732543945e-01
7.611236572265625000e-01
7.605681419372558594e-01
7.599976062774658203e-01
7.594122886657714844e-01
7.588120698928833008e-01
7.581967115402221680e-01
7.575664520263671875e-01
7.569211721420288086e-01
7.562607526779174805e-01
7.555850744247436523e-01
7.548943758010864258e-01
7.541884183883666992e-01
7.534672021865844727e-01
7.527308464050292969e-01
7.519789934158325195e-01
7.512118816375732422e-01
7.504291534423828125e-01
7.496310472488403320e-01
7.488175630569458008e-01
7.479883432388305664e-01
7.471435070037841797e-01
7.462829351425170898e-01
7.454068660736083984e-01
7.445149421691894531e-01
7.436070442199707031e-01
7.426834106445312500e-01
7.417438030242919922e-01
7.407882213592529297e-01
7.398165464401245117e-01
7.388287782669067383e-01
7.378246784210205078e-01
7.368044853210449219e-01
7.357680797576904297e-01
7.347152233123779297e-01
7.336459159851074219e-01
7.325601577758789062e-01
7.314579486846923828e-01
7.303389310836791992e-01
7.292033433914184570e-01
7.280509471893310547e-01
7.268815040588378906e-01
7.256953716278076172e-01
7.244921922683715820e-01
7.232720851898193359e-01
7.220346927642822266e-01
7.207801342010498047e-01
7.195082902908325195e-01
7.182190418243408203e-01
7.169123888015747070e-01
7.155882120132446289e-01
7.142463922500610352e-01
7.128868103027343750e-01
7.115095853805541992e-01
7.101143598556518555e-01
7.087011337280273438e-01
7.072699069976806641e-01
7.058205604553222656e-01
7.043529748916625977e-01
7.028670310974121094e-01
7.013626098632812500e-01
6.998397111892700195e-01
6.982982158660888672e-01
6.967380046844482422e-01
6.951588392257690430e-01
6.935608386993408203e-01
6.919438838958740234e-01
6.903076171875000000e-01
6.886522769927978516e-01
6.869775056838989258e-01
6.852833032608032227e-01
6.835695505142211914e-01
6.818361282348632812e-01
6.800829172134399414e-01
6.783097982406616211e-01
6.765166521072387695e-01
6.747033596038818359e-01
6.728699207305908203e-01
6.710158586502075195e-01
6.691416501998901367e-01
6.672465801239013672e-01
6.653308868408203125e-01
6.633942127227783203e-01
6.614366769790649414e-01
6.594579219818115234e-01
6.574579477310180664e-01
6.554366350173950195e-01
6.533937454223632812e-01
6.513293981552124023e-01
6.492431163787841797e-01
6.471349000930786133e-01
6.450047492980957031e-01
6.428523063659667969e-01
6.406776905059814453e-01
6.384804248809814453e-01
6.362606287002563477e-01
6.340180635452270508e-01
6.317526102066040039e-01
6.294641494750976562e-01
6.271523237228393555e-01
6.248172521591186523e-01
6.224586963653564453e-01
6.200764179229736328e-01
6.176705360412597656e-01
6.152405738830566406e-01
6.127865314483642578e-01
6.103082895278930664e-01
6.078054904937744141e-01
6.052782535552978516e-01
6.027259826660156250e-01
6.001490354537963867e-01
5.975469350814819336e-01
5.949196815490722656e-01
5.922670364379882812e-01
5.895887613296508789e-01
5.868847370147705078e-01
5.841548442840576172e-01
5.813989639282226562e-01
5.786166191101074219e-01
5.758080482482910156e-01
5.729727745056152344e-01
5.701107978820800781e-01
5.672218799591064453e-01
5.643059015274047852e-01
5.613626241683959961e-01
5.583918094635009766e-01
5.553932189941406250e-01
5.523669719696044922e-01
5.493127107620239258e-01
5.462303161621093750e-01
5.431195497512817383e-01
5.399800539016723633e-01
5.368119478225708008e-01
5.336151123046875000e-01
5.303890705108642578e-01
5.271335840225219727e-01
5.238487720489501953e-01
5.205342769622802734e-01
5.171899795532226562e-01
5.138155221939086914e-01
5.104109048843383789e-01
5.069760084152221680e-01
5.035103559494018555e-01
5.000140666961669922e-01
4.964867532253265381e-01
4.929282367229461670e-01
4.893383681774139404e-01
4.857170879840850830e-01
4.820640385150909424e-01
4.783791005611419678e-01
4.746620953083038330e-01
4.709126055240631104e-01
4.671308100223541260e-01
4.633162319660186768e-01
4.594688117504119873e-01
4.555885493755340576e-01
4.516750276088714600e-01
4.477280080318450928e-01
4.437475204467773438e-01
4.397331178188323975e-01
4.356847703456878662e-01
4.316022694110870361e-01
4.274853169918060303e-01
4.233338832855224609e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
4.233595132827758789e-01
4.397578537464141846e-01
4.556078016757965088e-01
4.709227383136749268e-01
4.857157766819000244e-01
5.000002384185791016e-01
5.137885808944702148e-01
5.270938873291015625e-01
5.399281978607177734e-01
5.523037910461425781e-01
5.642324686050415039e-01
5.757259130477905273e-01
5.867950916290283203e-01
5.974513292312622070e-01
6.077049970626831055e-01
6.175665855407714844e-01
6.270457506179809570e-01
6.361525058746337891e-01
6.448960304260253906e-01
6.532852649688720703e-01
6.613287925720214844e-01
6.690351963043212891e-01
6.764119863510131836e-01
6.834669113159179688e-01
6.902073621749877930e-01
6.966401338577270508e-01
7.027717828750610352e-01
7.086088657379150391e-01
7.141568660736083984e-01
7.194217443466186523e-01
7.244088649749755859e-01
7.291227579116821289e-01
7.335686683654785156e-01
7.377506494522094727e-01
7.416729927062988281e-01
7.453393936157226562e-01
7.487536668777465820e-01
7.519187927246093750e-01
7.548379898071289062e-01
7.575139999389648438e-01
7.599494457244873047e-01
7.621462345123291016e-01
7.641068696975708008e-01
7.658330202102661133e-01
7.673261165618896484e-01
7.685875892639160156e-01
7.696187496185302734e-01
7.704203128814697266e-01
7.709932327270507812e-01
7.713376283645629883e-01
7.714542150497436523e-01
7.713428735733032227e-01
7.710036039352416992e-01
7.704359292984008789e-01
7.696392536163330078e-01
7.686131000518798828e-01
7.673563957214355469e-01
7.658680677413940430e-01
7.641465663909912109e-01
7.621903419494628906e-01
7.599976062774658203e-01
7.575664520263671875e-01
7.548943758010864258e-01
7.519789934158325195e-01
7.488175630569458008e-01
7.454068660736083984e-01
7.417438030242919922e-01
7.378246784210205078e-01
7.336459159851074219e-01
7.292033433914184570e-01
7.244921922683715820e-01
7.195082902908325195e-01
7.142463922500610352e-01
7.087011337280273438e-01
7.028670310974121094e-01
6.967380046844482422e-01
6.903076171875000000e-01
6.835695505142211914e-01
6.765166521072387695e-01
6.691416501998901367e-01
6.614366769790649414e-01
6.533937454223632812e-01
6.450047492980957031e-01
6.362606287002563477e-01
6.271523237228393555e-01
6.176705360412597656e-01
6.078054904937744141e-01
5.975469350814819336e-01
5.868847370147705078e-01
5.758080482482910156e-01
5.643059015274047852e-01
5.523669719696044922e-01
5.399800539016723633e-01
5.271335840225219727e-01
5.138155221939086914e-01
5.000140666961669922e-01
4.857170879840850830e-01
4.709126055240631104e-01
4.555885493755340576e-01
4.397331178188323975e-01
4.233338832855224609e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-1.268497407436370850e-01,9.834892153739929199e-01
8.217270374298095703e-01,1.891846418380737305e+00
1.659491658210754395e+00,2.608411550521850586e+00
2.362957239151000977e+00,3.180597543716430664e+00
2.953215122222900391e+00,3.643184185028076172e+00
3.451535701751708984e+00,4.039214611053466797e+00
3.854007959365844727e+00,4.357546329498291016e+00
4.174839496612548828e+00,4.612361907958984375e+00
4.450527667999267578e+00,4.831206321716308594e+00
4.685459136962890625e+00,5.001549243927001953e+00
4.876074790954589844e+00,5.149374961853027344e+00
5.029058456420898438e+00,5.263337135314941406e+00
5.160483360290527344e+00,5.363188266754150391e+00
5.272771358489990234e+00,5.444016456604003906e+00
5.361504554748535156e+00,5.507675170898437500e+00
5.436511993408203125e+00,5.561684131622314453e+00
5.500958442687988281e+00,5.606226921081542969e+00
5.551438808441162109e+00,5.641647815704345703e+00
5.595608234405517578e+00,5.672419548034667969e+00
5.631208896636962891e+00,5.699120044708251953e+00
5.661694049835205078e+00,5.721410274505615234e+00
5.686397552490234375e+00,5.740029335021972656e+00
5.707427978515625000e+00,5.753370285034179688e+00
5.724193096160888672e+00,5.762935638427734375e+00
5.738278388977050781e+00,5.768572330474853516e+00
5.750101089477539062e+00,5.775767803192138672e+00
5.760519027709960938e+00,5.790943622589111328e+00
5.768598556518554688e+00,5.797983646392822266e+00
5.775555133819580078e+00,5.808063507080078125e+00
5.781290531158447266e+00,5.809086799621582031e+00
5.786063671112060547e+00,5.809515476226806641e+00
5.789628505706787109e+00,5.810656547546386719e+00
5.792872428894042969e+00,5.811599254608154297e+00
5.794694900512695312e+00,5.812524318695068359e+00
5.797162532806396484e+00,5.812152862548828125e+00
5.798364639282226562e+00,5.808018684387207031e+00
5.801059246063232422e+00,5.807254791259765625e+00
5.802996158599853516e+00,5.797874450683593750e+00
5.804338455200195312e+00,5.799827098846435547e+00
5.806901454925537109e+00,5.786301136016845703e+00
5.809105396270751953e+00,5.789011001586914062e+00
5.809812545776367188e+00,5.792490482330322266e+00
5.810917854309082031e+00,5.780131816864013672e+00
5.812265872955322266e+00,5.782988548278808594e+00
5.812362194061279297e+00,5.787142276763916016e+00
5.812282085418701172e+00,5.796637058258056641e+00
5.811450958251953125e+00,5.799759864807128906e+00
5.812814712524414062e+00,5.804176807403564453e+00
5.812707424163818359e+00,5.809319019317626953e+00
5.812952041625976562e+00,5.807365894317626953e+00
5.813066482543945312e+00,5.801893711090087891e+00
5.812701702117919922e+00,5.802871227264404297e+00
5.811392784118652344e+00,5.812217235565185547e+00
5.811583518981933594e+00,5.814207077026367188e+00
5.811525344848632812e+00,5.815397262573242188e+00
5.811304569244384766e+00,5.817162036895751953e+00
5.810284137725830078e+00,5.815999507904052734e+00
5.810523509979248047e+00,5.819997310638427734e+00
5.810315608978271484e+00,5.818243980407714844e+00
5.809426784515380859e+00,5.815751552581787109e+00
5.804793357849121094e+00,5.820971488952636719e+00
5.806548118591308594e+00,5.815567493438720703e+00
5.807492733001708984e+00,5.811627388000488281e+00
5.807430744171142578e+00,5.806453227996826172e+00
5.807739734649658203e+00,5.806509971618652344e+00
5.809619426727294922e+00,5.811855792999267578e+00
5.810574054718017578e+00,5.810608863830566406e+00
5.810811519622802734e+00,5.810203552246093750e+00
5.809845924377441406e+00,5.816853523254394531e+00
5.810385704040527344e+00,5.816916465759277344e+00
5.810333728790283203e+00,5.820775508880615234e+00
5.810461521148681641e+00,5.817844867706298828e+00
5.810303688049316406e+00,5.815679550170898438e+00
5.808808803558349609e+00,5.815703868865966797e+00
5.809461116790771484e+00,5.812075138092041016e+00
5.809371948242187500e+00,5.811652183532714844e+00
5.809843540191650391e+00,5.815374851226806641e+00
5.809905529022216797e+00,5.814168453216552734e+00
5.810967922210693359e+00,5.815401077270507812e+00
5.810770988464355469e+00,5.817305088043212891e+00
5.809926986694335938e+00,5.821401119232177734e+00
5.811862945556640625e+00,5.807423591613769531e+00
5.812341690063476562e+00,5.806522369384765625e+00
5.813272953033447266e+00,5.803785324096679688e+00
5.813892841339111328e+00,5.800440311431884766e+00
5.814228057861328125e+00,5.799640178680419922e+00
5.814878463745117188e+00,5.800253391265869141e+00
5.814034461975097656e+00,5.804753780364990234e+00
5.813610553741455078e+00,5.805403232574462891e+00
5.815334320068359375e+00,5.806322097778320312e+00
5.814268589019775391e+00,5.808387279510498047e+00
5.813393592834472656e+00,5.810890197753906250e+00
5.812605857849121094e+00,5.811755180358886719e+00
5.811077117919921875e+00,5.810106277465820312e+00
5.811262130737304688e+00,5.809389114379882812e+00
5.811141014099121094e+00,5.810714721679687500e+00
5.808733463287353516e+00,5.815533638000488281e+00
5.809145927429199219e+00,5.815954685211181641e+00
5.809851169586181641e+00,5.814849853515625000e+00
5.808356285095214844e+00,5.810137748718261719e+00
5.813471317291259766e+00,5.802487850189208984e+00
5.813088417053222656e+00,5.803389549255371094e+00
5.812916755676269531e+00,5.802252292633056641e+00
5.815575599670410156e+00,5.807072162628173828e+00
5.814757347106933594e+00,5.808664321899414062e+00
5.812796115875244141e+00,5.814124584197998047e+00
5.812591552734375000e+00,5.813255310058593750e+00
5.812844276428222656e+00,5.815442085266113281e+00
5.812452316284179688e+00,5.815390110015869141e+00
5.811671733856201172e+00,5.814017295837402344e+00
5.813461303710937500e+00,5.811206340789794922e+00
5.814403057098388672e+00,5.813278198242187500e+00
5.815844058990478516e+00,5.805120944976806641e+00
5.814868927001953125e+00,5.809225559234619141e+00
5.815044403076171875e+00,5.807503700256347656e+00
5.813989639282226562e+00,5.805519580841064453e+00
5.812841415405273438e+00,5.808478832244873047e+00
5.811710834503173828e+00,5.805554866790771484e+00
5.812685966491699219e+00,5.806963443756103516e+00
5.812769889831542969e+00,5.813487529754638672e+00
5.814341068267822266e+00,5.808318614959716797e+00
5.813107013702392578e+00,5.809157848358154297e+00
5.812194347381591797e+00,5.810954570770263672e+00
5.814082622528076172e+00,5.808919429779052734e+00
5.813775062561035156e+00,5.810095787048339844e+00
5.812711715698242188e+00,5.812247276306152344e+00
5.812168598175048828e+00,5.810995101928710938e+00
5.812200069427490234e+00,5.819210052490234375e+00
5.811221599578857422e+00,5.819438457489013672e+00
5.810115337371826172e+00,5.820096015930175781e+00
5.809349536895751953e+00,5.816982746124267578e+00
5.809792518615722656e+00,5.818370819091796875e+00
5.809823513031005859e+00,5.818155765533447266e+00
5.809235572814941406e+00,5.818720340728759766e+00
5.808408260345458984e+00,5.816443443298339844e+00
5.810042858123779297e+00,5.813295841217041016e+00
5.809947967529296875e+00,5.813648223876953125e+00
5.811574459075927734e+00,5.813003540039062500e+00
5.811304092407226562e+00,5.809134483337402344e+00
5.810969829559326172e+00,5.811294555664062500e+00
5.809205055236816406e+00,5.810120105743408203e+00
5.808446884155273438e+00,5.813602447509765625e+00
5.807508468627929688e+00,5.812652111053466797e+00
5.809165477752685547e+00,5.807446002960205078e+00
5.809468269348144531e+00,5.808310985565185547e+00
5.810436725616455078e+00,5.810645580291748047e+00
5.812166213989257812e+00,5.803125381469726562e+00
5.811414718627929688e+00,5.806982040405273438e+00
5.811849594116210938e+00,5.808695793151855469e+00
5.811086177825927734e+00,5.809721946716308594e+00
5.810776233673095703e+00,5.811109066009521484e+00
5.809990882873535156e+00,5.812448978424072266e+00
5.808806896209716797e+00,5.813034534454345703e+00
5.809030055999755859e+00,5.812057495117187500e+00
5.808594226837158203e+00,5.810341358184814453e+00
5.809121131896972656e+00,5.811185359954833984e+00
5.810193538665771484e+00,5.810746669769287109e+00
5.809489727020263672e+00,5.812061786651611328e+00
5.809957504272460938e+00,5.811203956604003906e+00
5.809734344482421875e+00,5.805149078369140625e+00
5.809662342071533203e+00,5.808047771453857422e+00
5.810893058776855469e+00,5.805068492889404297e+00
5.811042308807373047e+00,5.807587623596191406e+00
5.812086582183837891e+00,5.810310363769531250e+00
5.812244892120361328e+00,5.809574604034423828e+00
5.810701370239257812e+00,5.808908939361572266e+00
5.812101364135742188e+00,5.803213596343994141e+00
5.812748908996582031e+00,5.804499626159667969e+00
5.812592029571533203e+00,5.808141708374023438e+00
5.811316013336181641e+00,5.807101249694824219e+00
5.810857295989990234e+00,5.808495998382568359e+00
5.809561729431152344e+00,5.807605743408203125e+00
5.809766769409179688e+00,5.810825347900390625e+00
5.809241771697998047e+00,5.814055919647216797e+00
5.807885169982910156e+00,5.812955379486083984e+00
5.809431552886962891e+00,5.807719230651855469e+00
5.809646606445312500e+00,5.801352977752685547e+00
5.806382179260253906e+00,5.805856704711914062e+00
5.805888175964355469e+00,5.813628196716308594e+00
5.807315826416015625e+00,5.812538623809814453e+00
5.809843063354492188e+00,5.809726238250732422e+00
5.808970451354980469e+00,5.809869289398193359e+00
5.808701992034912109e+00,5.813566207885742188e+00
5.808281898498535156e+00,5.821434974670410156e+00
5.808809757232666016e+00,5.820615291595458984e+00
5.808787345886230469e+00,5.819004058837890625e+00
5.808981418609619141e+00,5.820084571838378906e+00
5.809405803680419922e+00,5.817994117736816406e+00
5.810178279876708984e+00,5.814274311065673828e+00
5.810256004333496094e+00,5.812955856323242188e+00
5.810825347900390625e+00,5.814893722534179688e+00
5.811309814453125000e+00,5.819117546081542969e+00
5.812124729156494141e+00,5.814334869384765625e+00
5.810825347900390625e+00,5.817198276519775391e+00
5.811378955841064453e+00,5.815026760101318359e+00
5.810350418090820312e+00,5.817801475524902344e+00
5.807742118835449219e+00,5.822482585906982422e+00
5.808396339416503906e+00,5.817302703857421875e+00
5.809947967529296875e+00,5.816692352294921875e+00
5.810906410217285156e+00,5.818798065185546875e+00
5.810060024261474609e+00,5.819119453430175781e+00
5.810492992401123047e+00,5.818846702575683594e+00
5.809544086456298828e+00,5.818035125732421875e+00
5.811070442199707031e+00,5.814141750335693359e+00
5.811817169189453125e+00,5.813442230224609375e+00
5.811333656311035156e+00,5.814803600311279297e+00
5.811046600341796875e+00,5.814730167388916016e+00
5.809986591339111328e+00,5.816384792327880859e+00
5.809934139251708984e+00,5.816878318786621094e+00
5.810225486755371094e+00,5.817954063415527344e+00
5.811816215515136719e+00,5.816330432891845703e+00
5.811369895935058594e+00,5.814436912536621094e+00
5.812223434448242188e+00,5.812872886657714844e+00
5.810867309570312500e+00,5.817198276519775391e+00
5.810413837432861328e+00,5.820207118988037109e+00
5.810538291931152344e+00,5.816220760345458984e+00
5.809281826019287109e+00,5.813545703887939453e+00
5.809549808502197266e+00,5.814219474792480469e+00
5.809123039245605469e+00,5.815627574920654297e+00
5.811108112335205078e+00,5.816054344177246094e+00
5.809989452362060547e+00,5.823679924011230469e+00
5.809304714202880859e+00,5.822700500488281250e+00
5.810135364532470703e+00,5.819430351257324219e+00
5.809835910797119141e+00,5.814451694488525391e+00
5.809368610382080078e+00,5.814556121826171875e+00
5.808863639831542969e+00,5.816298961639404297e+00
5.808479785919189453e+00,5.815060615539550781e+00
5.809560298919677734e+00,5.814694881439208984e+00
5.808491706848144531e+00,5.820999622344970703e+00
5.806942939758300781e+00,5.814706325531005859e+00
5.808812618255615234e+00,5.808246135711669922e+00
5.808931350708007812e+00,5.810038566589355469e+00
5.808629512786865234e+00,5.812173366546630859e+00
5.808152198791503906e+00,5.811477184295654297e+00
5.809387683868408203e+00,5.813269615173339844e+00
5.809564590454101562e+00,5.814500331878662109e+00
5.810271263122558594e+00,5.811239242553710938e+00
5.808047294616699219e+00,5.813385963439941406e+00
5.807550430297851562e+00,5.813575267791748047e+00
5.807347774505615234e+00,5.813560485839843750e+00
5.808338642120361328e+00,5.813022613525390625e+00
5.808273315429687500e+00,5.814495563507080078e+00
5.807177543640136719e+00,5.813704967498779297e+00
5.807122230529785156e+00,5.816314697265625000e+00
5.807095527648925781e+00,5.816117286682128906e+00
5.807767868041992188e+00,5.813630580902099609e+00
5.807829380035400391e+00,5.813004493713378906e+00
5.808695316314697266e+00,5.814829349517822266e+00
5.808182239532470703e+00,5.812776565551757812e+00
5.809568881988525391e+00,5.809608936309814453e+00
5.808503627777099609e+00,5.805423259735107422e+00
5.808588027954101562e+00,5.810004234313964844e+00
5.807977676391601562e+00,5.814984798431396484e+00
5.809179782867431641e+00,5.815214157104492188e+00
5.810211658477783203e+00,5.814327239990234375e+00
5.809997081756591797e+00,5.812780857086181641e+00
5.809348583221435547e+00,5.810638427734375000e+00
5.809714794158935547e+00,5.810114383697509766e+00
5.810818672180175781e+00,5.804132461547851562e+00
5.808248519897460938e+00,5.807081699371337891e+00
5.806771755218505859e+00,5.808653354644775391e+00
5.807660102844238281e+00,5.812053203582763672e+00
5.807772159576416016e+00,5.811548709869384766e+00
5.807674407958984375e+00,5.812722682952880859e+00
5.805616855621337891e+00,5.811948776245117188e+00
5.806284904479980469e+00,5.811735153198242188e+00
5.807384967803955078e+00,5.809338092803955078e+00
5.807433128356933594e+00,5.810028553009033203e+00
5.809217453002929688e+00,5.805998325347900391e+00
5.808467388153076172e+00,5.802638053894042969e+00
5.808664798736572266e+00,5.801310539245605469e+00
5.808766365051269531e+00,5.804400444030761719e+00
5.808228969573974609e+00,5.806950092315673828e+00
5.807654380798339844e+00,5.806942462921142578e+00
5.809483051300048828e+00,5.804743289947509766e+00
5.808264732360839844e+00,5.801751613616943359e+00
5.807493686676025391e+00,5.807332038879394531e+00
5.807281970977783203e+00,5.809739112854003906e+00
5.807802677154541016e+00,5.808578968048095703e+00
5.809019088745117188e+00,5.808948040008544922e+00
5.810174465179443359e+00,5.811203002929687500e+00
5.810384750366210938e+00,5.810589790344238281e+00
5.809188365936279297e+00,5.814934730529785156e+00
5.809603214263916016e+00,5.813866615295410156e+00
5.808648109436035156e+00,5.817515373229980469e+00
5.808939456939697266e+00,5.817259311676025391e+00
5.807778358459472656e+00,5.817995071411132812e+00
5.807408809661865234e+00,5.817381858825683594e+00
5.807095527648925781e+00,5.814050197601318359e+00
5.806608200073242188e+00,5.814612865447998047e+00
5.806587696075439453e+00,5.819632053375244141e+00
5.807200431823730469e+00,5.822396278381347656e+00
5.808691024780273438e+00,5.820829391479492188e+00
5.810202121734619141e+00,5.816955566406250000e+00
5.810011863708496094e+00,5.815440177917480469e+00
5.809115886688232422e+00,5.815323829650878906e+00
5.810096740722656250e+00,5.813078880310058594e+00
5.809385776519775391e+00,5.815556049346923828e+00
5.809485435485839844e+00,5.814152717590332031e+00
5.810542583465576172e+00,5.813748359680175781e+00
5.813258171081542969e+00,5.811748504638671875e+00
5.813349246978759766e+00,5.811353683471679688e+00
5.812735080718994141e+00,5.808124542236328125e+00
5.812515258789062500e+00,5.808525562286376953e+00
5.811659812927246094e+00,5.813200473785400391e+00
5.811640739440917969e+00,5.808470726013183594e+00
5.810296058654785156e+00,5.813566207885742188e+00
5.809198379516601562e+00,5.816000938415527344e+00
5.810926914215087891e+00,5.810660839080810547e+00
5.810777187347412109e+00,5.813108444213867188e+00
5.812071800231933594e+00,5.813674926757812500e+00
5.813330650329589844e+00,5.810663223266601562e+00
5.812780380249023438e+00,5.807434558868408203e+00
5.814635753631591797e+00,5.802986621856689453e+00
5.815231323242187500e+00,5.802133083343505859e+00
5.815580368041992188e+00,5.805446624755859375e+00
5.813293933868408203e+00,5.805937767028808594e+00
5.813371658325195312e+00,5.808855056762695312e+00
5.815028190612792969e+00,5.807220935821533203e+00
5.814789772033691406e+00,5.807040214538574219e+00
5.814199447631835938e+00,5.806059360504150391e+00
5.813983440399169922e+00,5.806635379791259766e+00
5.814413547515869141e+00,5.806931495666503906e+00
5.813030242919921875e+00,5.807558059692382812e+00
5.812582015991210938e+00,5.809396266937255859e+00
5.813344001770019531e+00,5.811045169830322266e+00
5.813076496124267578e+00,5.812908172607421875e+00
5.813804626464843750e+00,5.810773372650146484e+00
5.813786506652832031e+00,5.805428504943847656e+00
5.813374996185302734e+00,5.805546283721923828e+00
5.813127994537353516e+00,5.809622287750244141e+00
5.815652847290039062e+00,5.804193973541259766e+00
5.815794467926025391e+00,5.804748535156250000e+00
5.815566062927246094e+00,5.805665016174316406e+00
5.816738605499267578e+00,5.804985523223876953e+00
5.819595813751220703e+00,5.806054115295410156e+00
5.817915916442871094e+00,5.808770179748535156e+00
5.816850662231445312e+00,5.808672428131103516e+00
5.817015171051025391e+00,5.809448242187500000e+00
5.816092014312744141e+00,5.809382915496826172e+00
5.813594341278076172e+00,5.810271263122558594e+00
5.813282966613769531e+00,5.808966636657714844e+00
5.813630104064941406e+00,5.808767318725585938e+00
5.814764499664306641e+00,5.805358886718750000e+00
5.814972400665283203e+00,5.801017284393310547e+00
5.815606594085693359e+00,5.806815624237060547e+00
5.815128803253173828e+00,5.805691719055175781e+00
5.815242290496826172e+00,5.806231021881103516e+00
5.813100814819335938e+00,5.808587074279785156e+00
5.813214778900146484e+00,5.808695793151855469e+00
5.812480449676513672e+00,5.806287288665771484e+00
5.815115928649902344e+00,5.805737495422363281e+00
5.815450668334960938e+00,5.805904865264892578e+00
5.815309047698974609e+00,5.804457664489746094e+00
5.815265178680419922e+00,5.804481029510498047e+00
5.813974857330322266e+00,5.807176589965820312e+00
5.812510490417480469e+00,5.806636810302734375e+00
5.813663482666015625e+00,5.807640075683593750e+00
5.813121795654296875e+00,5.809199333190917969e+00
5.814306735992431641e+00,5.807672023773193359e+00
5.813846111297607422e+00,5.805942535400390625e+00
5.816039085388183594e+00,5.803434848785400391e+00
5.816763401031494141e+00,5.807762145996093750e+00
5.815505504608154297e+00,5.809518337249755859e+00
5.814486026763916016e+00,5.811296463012695312e+00
5.814713001251220703e+00,5.808797836303710938e+00
5.814963817596435547e+00,5.806609630584716797e+00
5.813383102416992188e+00,5.807660579681396484e+00
5.811096191406250000e+00,5.809455871582031250e+00
5.810405731201171875e+00,5.807328701019287109e+00
5.810619831085205078e+00,5.804866790771484375e+00
5.809779644012451172e+00,5.806982040405273438e+00
5.808013916015625000e+00,5.807276725769042969e+00
5.807938575744628906e+00,5.806429862976074219e+00
5.808260440826416016e+00,5.807326793670654297e+00
5.807847023010253906e+00,5.809626102447509766e+00
5.808660030364990234e+00,5.810001373291015625e+00
5.810366153717041016e+00,5.810852527618408203e+00
5.810717582702636719e+00,5.812920570373535156e+00
5.810953617095947266e+00,5.815426826477050781e+00
5.812344551086425781e+00,5.813757419586181641e+00
5.814203262329101562e+00,5.811608314514160156e+00
5.816221237182617188e+00,5.806755542755126953e+00
5.816126823425292969e+00,5.808669567108154297e+00
5.816148757934570312e+00,5.809077262878417969e+00
5.813863754272460938e+00,5.811377048492431641e+00
5.814439773559570312e+00,5.812084674835205078e+00
5.815076351165771484e+00,5.809725761413574219e+00
5.814846992492675781e+00,5.806611537933349609e+00
5.815318107604980469e+00,5.807177066802978516e+00
5.815689086914062500e+00,5.807578563690185547e+00
5.813766956329345703e+00,5.806078433990478516e+00
5.812845706939697266e+00,5.806519508361816406e+00
5.810241699218750000e+00,5.806949615478515625e+00
5.809084892272949219e+00,5.809093475341796875e+00
5.810420513153076172e+00,5.806891441345214844e+00
5.811135768890380859e+00,5.807342529296875000e+00
5.811383724212646484e+00,5.806363105773925781e+00
5.811273574829101562e+00,5.806492805480957031e+00
5.809659957885742188e+00,5.806311130523681641e+00
5.810579776763916016e+00,5.808905601501464844e+00
5.811074256896972656e+00,5.807340145111083984e+00
5.812798976898193359e+00,5.807989597320556641e+00
5.810707569122314453e+00,5.811767578125000000e+00
5.810389041900634766e+00,5.812036037445068359e+00
5.809365272521972656e+00,5.812085628509521484e+00
5.809470653533935547e+00,5.814248561859130859e+00
5.810779094696044922e+00,5.811403274536132812e+00
5.811252117156982422e+00,5.810182094573974609e+00
5.811461925506591797e+00,5.811180591583251953e+00
5.809759140014648438e+00,5.811186790466308594e+00
5.811128616333007812e+00,5.805491447448730469e+00
5.811218738555908203e+00,5.806004047393798828e+00
5.812263488769531250e+00,5.807906627655029297e+00
5.813082218170166016e+00,5.809281826019287109e+00
5.812027931213378906e+00,5.809667587280273438e+00
5.812477111816406250e+00,5.808018684387207031e+00
5.814039707183837891e+00,5.807192802429199219e+00
5.812895298004150391e+00,5.813199520111083984e+00
5.812396526336669922e+00,5.813002586364746094e+00
5.812049865722656250e+00,5.814188003540039062e+00
5.812727451324462891e+00,5.813557624816894531e+00
5.814232826232910156e+00,5.811410903930664062e+00
5.813493728637695312e+00,5.810520172119140625e+00
5.810585498809814453e+00,5.811585426330566406e+00
5.810295581817626953e+00,5.812660694122314453e+00
5.810681819915771484e+00,5.812752246856689453e+00
5.809295654296875000e+00,5.811846733093261719e+00
5.810536861419677734e+00,5.811488151550292969e+00
5.811092376708984375e+00,5.808789253234863281e+00
5.811916828155517578e+00,5.808867454528808594e+00
5.813476085662841797e+00,5.809867858886718750e+00
5.811869144439697266e+00,5.816265583038330078e+00
5.811675071716308594e+00,5.815811157226562500e+00
5.812757492065429688e+00,5.812579154968261719e+00
5.811530590057373047e+00,5.811792850494384766e+00
5.813967704772949219e+00,5.808720588684082031e+00
5.812098979949951172e+00,5.808914661407470703e+00
5.813556194305419922e+00,5.810696125030517578e+00
5.812762737274169922e+00,5.811091899871826172e+00
5.814280986785888672e+00,5.813158988952636719e+00
5.813170433044433594e+00,5.813010692596435547e+00
5.814083099365234375e+00,5.811324119567871094e+00
5.813774108886718750e+00,5.810732364654541016e+00
5.813766002655029297e+00,5.811891555786132812e+00
5.810937881469726562e+00,5.811843872070312500e+00
5.809473037719726562e+00,5.804390907287597656e+00
5.809477806091308594e+00,5.804818630218505859e+00
5.810129642486572266e+00,5.807292938232421875e+00
5.810295104980468750e+00,5.807840824127197266e+00
5.810381412506103516e+00,5.808611869812011719e+00
5.811553001403808594e+00,5.808741092681884766e+00
5.809895515441894531e+00,5.809173107147216797e+00
5.811486244201660156e+00,5.808794021606445312e+00
5.812624454498291016e+00,5.811135292053222656e+00
5.812556266784667969e+00,5.810682773590087891e+00
5.813083171844482422e+00,5.812037467956542969e+00
5.810443401336669922e+00,5.812137126922607422e+00
5.810351371765136719e+00,5.813281059265136719e+00
5.811594486236572266e+00,5.812895298004150391e+00
5.811598300933837891e+00,5.809452533721923828e+00
5.812255382537841797e+00,5.812320232391357422e+00
5.812184810638427734e+00,5.813608646392822266e+00
5.811624526977539062e+00,5.813920021057128906e+00
5.811763763427734375e+00,5.812759399414062500e+00
5.810765743255615234e+00,5.813187599182128906e+00
5.811448097229003906e+00,5.813756942749023438e+00
5.811572074890136719e+00,5.811837196350097656e+00
5.813331127166748047e+00,5.804063320159912109e+00
5.812667846679687500e+00,5.804088115692138672e+00
5.810973167419433594e+00,5.805808544158935547e+00
5.810513019561767578e+00,5.805543899536132812e+00
5.811207771301269531e+00,5.806802749633789062e+00
5.808905124664306641e+00,5.808455467224121094e+00
5.808828353881835938e+00,5.809277057647705078e+00
5.808938980102539062e+00,5.808407306671142578e+00
5.810937881469726562e+00,5.805249691009521484e+00
5.810769081115722656e+00,5.806326866149902344e+00
5.810586929321289062e+00,5.808351516723632812e+00
5.808466434478759766e+00,5.813119888305664062e+00
5.808549880981445312e+00,5.813602447509765625e+00
5.809970378875732422e+00,5.813665390014648438e+00
5.811500072479248047e+00,5.813674926757812500e+00
5.810849666595458984e+00,5.813454627990722656e+00
5.810533046722412109e+00,5.815377712249755859e+00
5.811994075775146484e+00,5.810616016387939453e+00
5.812007427215576172e+00,5.811032772064208984e+00
5.811126232147216797e+00,5.812317371368408203e+00
5.811034679412841797e+00,5.811817169189453125e+00
5.810819625854492188e+00,5.810390472412109375e+00
5.810921192169189453e+00,5.811597824096679688e+00
5.809439182281494141e+00,5.813663482666015625e+00
5.807218551635742188e+00,5.810111999511718750e+00
5.806880474090576172e+00,5.816754341125488281e+00
5.807463645935058594e+00,5.816512107849121094e+00
5.805684566497802734e+00,5.814387798309326172e+00
5.806968212127685547e+00,5.813315868377685547e+00
5.807499408721923828e+00,5.813623905181884766e+00
5.806790351867675781e+00,5.815331935882568359e+00
5.807482719421386719e+00,5.814731597900390625e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-1.268497407436370850e-01,9.834892153739929199e-01
3.451535701751708984e+00,4.039214611053466797e+00
4.876074790954589844e+00,5.149374961853027344e+00
5.436511993408203125e+00,5.561684131622314453e+00
5.661694049835205078e+00,5.721410274505615234e+00
5.750101089477539062e+00,5.775767803192138672e+00
5.786063671112060547e+00,5.809515476226806641e+00
5.798364639282226562e+00,5.808018684387207031e+00
5.809105396270751953e+00,5.789011001586914062e+00
5.812282085418701172e+00,5.796637058258056641e+00
5.813066482543945312e+00,5.801893711090087891e+00
5.811304569244384766e+00,5.817162036895751953e+00
5.804793357849121094e+00,5.820971488952636719e+00
5.809619426727294922e+00,5.811855792999267578e+00
5.810333728790283203e+00,5.820775508880615234e+00
5.809371948242187500e+00,5.811652183532714844e+00
5.809926986694335938e+00,5.821401119232177734e+00
5.814228057861328125e+00,5.799640178680419922e+00
5.814268589019775391e+00,5.808387279510498047e+00
5.811141014099121094e+00,5.810714721679687500e+00
5.813471317291259766e+00,5.802487850189208984e+00
5.812796115875244141e+00,5.814124584197998047e+00
5.813461303710937500e+00,5.811206340789794922e+00
5.813989639282226562e+00,5.805519580841064453e+00
5.814341068267822266e+00,5.808318614959716797e+00
5.812711715698242188e+00,5.812247276306152344e+00
5.809349536895751953e+00,5.816982746124267578e+00
5.810042858123779297e+00,5.813295841217041016e+00
5.809205055236816406e+00,5.810120105743408203e+00
5.810436725616455078e+00,5.810645580291748047e+00
5.810776233673095703e+00,5.811109066009521484e+00
5.809121131896972656e+00,5.811185359954833984e+00
5.809662342071533203e+00,5.808047771453857422e+00
5.810701370239257812e+00,5.808908939361572266e+00
5.810857295989990234e+00,5.808495998382568359e+00
5.809431552886962891e+00,5.807719230651855469e+00
5.809843063354492188e+00,5.809726238250732422e+00
5.808787345886230469e+00,5.819004058837890625e+00
5.810825347900390625e+00,5.814893722534179688e+00
5.810350418090820312e+00,5.817801475524902344e+00
5.810060024261474609e+00,5.819119453430175781e+00
5.811333656311035156e+00,5.814803600311279297e+00
5.811816215515136719e+00,5.816330432891845703e+00
5.810538291931152344e+00,5.816220760345458984e+00
5.809989452362060547e+00,5.823679924011230469e+00
5.808863639831542969e+00,5.816298961639404297e+00
5.808812618255615234e+00,5.808246135711669922e+00
5.809564590454101562e+00,5.814500331878662109e+00
5.808338642120361328e+00,5.813022613525390625e+00
5.807767868041992188e+00,5.813630580902099609e+00
5.808503627777099609e+00,5.805423259735107422e+00
5.809997081756591797e+00,5.812780857086181641e+00
5.806771755218505859e+00,5.808653354644775391e+00
5.806284904479980469e+00,5.811735153198242188e+00
5.808664798736572266e+00,5.801310539245605469e+00
5.808264732360839844e+00,5.801751613616943359e+00
5.810174465179443359e+00,5.811203002929687500e+00
5.808939456939697266e+00,5.817259311676025391e+00
5.806587696075439453e+00,5.819632053375244141e+00
5.809115886688232422e+00,5.815323829650878906e+00
5.813258171081542969e+00,5.811748504638671875e+00
5.811640739440917969e+00,5.808470726013183594e+00
5.812071800231933594e+00,5.813674926757812500e+00
5.815580368041992188e+00,5.805446624755859375e+00
5.814199447631835938e+00,5.806059360504150391e+00
5.813344001770019531e+00,5.811045169830322266e+00
5.813127994537353516e+00,5.809622287750244141e+00
5.819595813751220703e+00,5.806054115295410156e+00
5.813594341278076172e+00,5.810271263122558594e+00
5.815606594085693359e+00,5.806815624237060547e+00
5.812480449676513672e+00,5.806287288665771484e+00
5.813974857330322266e+00,5.807176589965820312e+00
5.813846111297607422e+00,5.805942535400390625e+00
5.814713001251220703e+00,5.808797836303710938e+00
5.810619831085205078e+00,5.804866790771484375e+00
5.807847023010253906e+00,5.809626102447509766e+00
5.812344551086425781e+00,5.813757419586181641e+00
5.813863754272460938e+00,5.811377048492431641e+00
5.815689086914062500e+00,5.807578563690185547e+00
5.810420513153076172e+00,5.806891441345214844e+00
5.810579776763916016e+00,5.808905601501464844e+00
5.809365272521972656e+00,5.812085628509521484e+00
5.809759140014648438e+00,5.811186790466308594e+00
5.812027931213378906e+00,5.809667587280273438e+00
5.812049865722656250e+00,5.814188003540039062e+00
5.810295581817626953e+00,5.812660694122314453e+00
5.811916828155517578e+00,5.808867454528808594e+00
5.811530590057373047e+00,5.811792850494384766e+00
5.814280986785888672e+00,5.813158988952636719e+00
5.810937881469726562e+00,5.811843872070312500e+00
5.810381412506103516e+00,5.808611869812011719e+00
5.812556266784667969e+00,5.810682773590087891e+00
5.811598300933837891e+00,5.809452533721923828e+00
5.810765743255615234e+00,5.813187599182128906e+00
5.810973167419433594e+00,5.805808544158935547e+00
5.808938980102539062e+00,5.808407306671142578e+00
5.808549880981445312e+00,5.813602447509765625e+00
5.811994075775146484e+00,5.810616016387939453e+00
5.810921192169189453e+00,5.811597824096679688e+00
5.805684566497802734e+00,5.814387798309326172e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Error.csv <==
4.008401393975259963e-01
5.334444469740270423e-01
4.696871053546613495e-01
3.838714794599298319e-01
3.139384225983708476e-01
2.685948666295066012e-01
2.178826345139240617e-01
1.749762559289345931e-01
1.506215357992694570e-01
1.228140907384062397e-01
1.031248975661731571e-01
8.129451569122413124e-02
7.051194319625950224e-02
5.880317541754114669e-02
4.646907600575055780e-02
3.946819703709817523e-02
3.314121036777983864e-02
2.633959667822828241e-02
2.288814284022731502e-02
1.906742003547181458e-02
1.622333484522364352e-02
1.333866411967227911e-02
1.058392354217454860e-02
8.173216378349695832e-03
6.053370118258227621e-03
5.830749809872188064e-03
8.584011887666965004e-03
4.920971793647480746e-03
5.861326458125116004e-03
2.402331945266045730e-03
1.928750760288362124e-03
1.544471699030296056e-03
1.397125817179154569e-03
8.142962808785884519e-04
9.404413187554242675e-04
2.027712875083026098e-03
1.059161034703217600e-03
4.430451030165609774e-03
9.759364685255315789e-04
6.103935266985331849e-03
1.640741358878616092e-03
1.499382815957947318e-03
6.171793598107667631e-03
1.445484226545855127e-03
1.593035235450704096e-03
4.192381206458108654e-03
1.163870807009741593e-03
2.529002830594820166e-03
2.419746844378559657e-03
8.673267900811392622e-04
2.648165003240463087e-03
3.788970280118663194e-04
3.868927567071545840e-03
1.103495940486027291e-03
6.396337349634799614e-04
9.256713972116704372e-04
1.750238665117803162e-03
1.635578249525240476e-03
7.921970240309679891e-04
1.482608991607371144e-03
2.665197671118166908e-03
2.130592730739668157e-03
1.675135537436676881e-03
2.640546290543846920e-03
1.697117827683921937e-04
3.113539142522989741e-03
5.588204976909420807e-04
2.195558911541383514e-04
2.905751423499695636e-03
6.831876289260240291e-04
1.924079040146153743e-03
1.221874409729316628e-03
9.421184912782014234e-04
1.366104831098080043e-03
1.350625855104173930e-03
3.333888220566848227e-04
1.862945081275421905e-03
5.932131628428507358e-04
8.763309469252304274e-04
9.718271420548063718e-04
1.759597731536069682e-03
5.685353201657040653e-03
4.231637935733804576e-04
1.093393312237091446e-03
1.491676559532202845e-03
3.854756697386791525e-04
7.050287307617626384e-04
1.655921803048610768e-03
3.061281228159389717e-04
1.677064610055629956e-03
8.837187205692512105e-04
1.037396458032998573e-03
4.114412092550836586e-04
1.482673904069593818e-03
4.829565650102886527e-04
6.196089854831588438e-04
1.797542348683942677e-03
4.563914906388077410e-04
4.826486772193929950e-04
3.095511666216813930e-03
3.163687867511024484e-03
3.839637935899026374e-04
8.750036422941676788e-04
3.764829046943991148e-03
1.063822553785600351e-03
2.058002756937130345e-03
3.894516740942894164e-04
7.914714786103734185e-04
1.613774776729081826e-04
1.044183283050237289e-03
1.219770501985157881e-03
1.298801663918230107e-03
3.053568517821465388e-03
1.726645891270202999e-03
5.757071960232424063e-04
1.442515527588445921e-03
1.085202337723190731e-03
2.327721086994439907e-03
1.174531492920900203e-03
3.338747472846574811e-03
1.902262466216190703e-03
5.768126951659796912e-04
6.845909064286496981e-04
1.651708013934843292e-03
6.851828761371931776e-04
8.568722504145161135e-04
7.850119893892738062e-04
3.426720436610873177e-03
3.463333851150485676e-04
5.267255121256138577e-04
1.815073753255662652e-03
1.066114927971355958e-03
1.181086065744405391e-04
5.123312215616453169e-04
1.340864911629424932e-03
1.211289266583906584e-03
4.300327469704644376e-04
5.623056999973884270e-04
1.726207262724036755e-03
9.331231888081145459e-04
2.121098329316346408e-03
1.258603910951803856e-03
1.398559850185873265e-03
2.114924149191315782e-03
3.943708920661987490e-04
2.006490375374141589e-03
2.997665780481287724e-03
1.451647595262388997e-03
9.357651648338627826e-04
6.182288159852994749e-04
6.146892871784613186e-04
5.959886585192282829e-04
7.339791352597880170e-04
4.504418108369406056e-04
7.390715926496074480e-04
4.360923047464504172e-04
5.999356082927771597e-04
5.168232669108468536e-04
3.680367753556201740e-04
2.856195625438833277e-03
1.358993398895033721e-03
1.086147110330582324e-03
1.555262250124624318e-03
1.619152342111614433e-03
2.484595140069142624e-04
6.483529901380591506e-04
1.916451997710777715e-03
7.818387744565578890e-04
1.660052473728095132e-03
1.439660645478330666e-03
5.060555099974892732e-04
1.390367761198300130e-03
1.326502080873192277e-03
1.540808454583551205e-03
1.568180464142510415e-03
1.927412197363609272e-03
2.905058250875323413e-03
2.357531644552612188e-03
3.215171565586411213e-03
6.549216214534657682e-04
1.326742053121990859e-03
6.385675871754309309e-04
1.601286065288868438e-03
3.214743402292418503e-03
4.147726153213769054e-04
8.607266253275242711e-04
1.005753188752088901e-03
7.382147499571243459e-04
1.343366083982736698e-03
4.860143981343607107e-04
6.044482651820447770e-04
2.122515916637211179e-03
1.681965343204256790e-03
1.086085855777290483e-03
8.455138116936778683e-04
9.639816344288095482e-04
1.791651179666870798e-03
1.830126681971331248e-03
7.622403730967618933e-04
1.016651903043057576e-03
3.776226312798595334e-04
2.572486244795167774e-04
1.338535511446939342e-03
1.464837537644988726e-03
5.280282308796589719e-04
6.308550436473370909e-04
1.561804473534868134e-04
6.457239376455442808e-04
1.861495980573345135e-04
6.815552143252014963e-04
1.098890821889686670e-03
5.885486560767270612e-04
6.021406370246837943e-04
1.673223541427204877e-03
1.042893834470560608e-03
1.434578644279542849e-03
1.366532437835751975e-03
2.320634406334971009e-04
5.151034390381022511e-04
2.372650079129676355e-03
3.082809783870714155e-03
4.951202442482066646e-04
1.106767555116414678e-03
2.313147046111650729e-03
1.030981962517210073e-03
8.228372245971325412e-04
4.157667688498476962e-04
9.192001334707807685e-04
2.250047071790484826e-03
4.251969555767578200e-03
2.368207628459491256e-03
5.927334609158515111e-04
6.754009377723871332e-04
6.293307865837870305e-04
8.983836665599306175e-04
4.237187625858216495e-04
1.181153119338196550e-03
1.225781075443447068e-03
1.596429114681263304e-04
2.492929062161276625e-04
6.919315541522804997e-04
4.513777588509157381e-04
1.830804720486707733e-03
1.321697477014102196e-03
9.719729499194814369e-05
1.112406993296597563e-03
2.662687853501834374e-04
6.895994483477202192e-04
1.500665331008252694e-03
1.264694831836166156e-03
3.105222228322520109e-03
2.022966914468570486e-03
2.048958297878069896e-03
6.802921544175804863e-04
5.655932107879590044e-04
8.199004317942688858e-04
1.906325254696976564e-03
2.741445960164873405e-04
2.386970413646823368e-03
2.294551667289942629e-03
6.964649219821126636e-04
1.641191386951961970e-03
1.071710827636516636e-03
3.860076612802935503e-04
2.907147064681475570e-03
4.661234609078778726e-04
9.595680906051381369e-04
4.191838542354751093e-04
1.461287224973903355e-03
1.770769662526637880e-03
4.266370027395267059e-04
1.466092976478403130e-03
8.812692770243666165e-04
1.188695038450738066e-03
9.370138727519399403e-04
3.548053032808450632e-03
1.774784961825216648e-03
8.688642936505228511e-04
4.403147558827227599e-04
3.583862490155221040e-04
8.586215858986455222e-04
2.169574454093501801e-04
1.469855582153207531e-03
4.174365882103877657e-04
1.270903969331101807e-03
6.970595472368473983e-04
9.120054986005615748e-04
3.865662964626692178e-04
1.752877432987926020e-03
8.954265446512203394e-04
2.575430335831203205e-03
1.163552158968708195e-03
1.011611231683290108e-03
1.400157564245556492e-03
6.079719571353317227e-04
2.989605131875238049e-04
8.331257722242142510e-04
8.715949751779387836e-04
8.500600923648195988e-04
5.780228179199195949e-04
2.579367323258536637e-03
3.042663077611422310e-04
1.220956773859144121e-03
2.286555088442356260e-04
1.491939389171215071e-03
2.403038093795045217e-03
1.759022104781638937e-03
8.770930254267609704e-04
2.009537716775131478e-03
1.306216437392555786e-03
1.256943595299745428e-03
1.067231634372017238e-03
2.184449132430993888e-03
1.563929704817593972e-03
3.853682366270114699e-04
1.117387927399850775e-03
1.709710199175977063e-03
1.302888886664094886e-03
1.389357004109920439e-03
1.069380442103586145e-03
6.813657760932605861e-04
2.172570544566463291e-04
1.895154562514939870e-04
6.008154276732288485e-04
6.180037060202403162e-04
5.082051291232464550e-04
9.599954510004766019e-04
7.441466370452724365e-04
2.574038924863476449e-03
7.912490567602481397e-04
1.562198236641971529e-03
2.142794862929085775e-03
2.647005262008720835e-04
6.187997508052975543e-04
6.743543160558167736e-04
3.401918190360343677e-03
1.093100765290513530e-03
5.106286147575708626e-04
2.607875490697532687e-04
3.115761926895111431e-04
8.410264340695556163e-04
4.917116760098462274e-04
2.164449926157309195e-04
1.138977715077239394e-03
1.583282003674570289e-03
3.818538045882596994e-03
3.627263452957662734e-04
6.282252190918686131e-04
1.533705588190701231e-03
1.422730937540949803e-04
1.263205461859309361e-03
2.223557135130690195e-03
4.207434715393956444e-04
8.118819820269626520e-04
1.452731426891480844e-04
1.010692883253771438e-03
6.721481624016358838e-04
6.415626039609343594e-04
5.708318730357641755e-04
1.401784337636609095e-03
5.219960654186176201e-04
1.076055183444833783e-03
3.002580681426150668e-03
7.296255027257588302e-04
7.035315147082495156e-04
8.732539455209620315e-04
6.722251862908726295e-04
6.716253731522683294e-04
1.030203236127907526e-03
1.459466443249492641e-03
1.731606696362770949e-03
7.323361825267515153e-04
1.130728652382890879e-03
2.680665741615502994e-04
7.870239956228117098e-04
9.226708112682645898e-04
3.501322976843631229e-04
1.210733934611057244e-03
6.561688110153481371e-04
8.638233514835079885e-04
1.089989348545065398e-03
9.444788101847408079e-04
1.938597015695164372e-03
7.189312368943744699e-04
1.348753028579425671e-04
1.074066197900345673e-03
1.767156842429187151e-03
7.763048249918781023e-04
1.178408954194689771e-03
1.189374072731131868e-03
6.116841839798160081e-04
7.488877097874584643e-04
1.057306890432320587e-03
1.094462514803049404e-03
1.622537393924203871e-03
8.791312379323921143e-04
2.378867415079592067e-04
3.452171330973552248e-04
7.733378853378174069e-05
1.002999802412110142e-03
1.054964802464939799e-03
1.122856758522272321e-03
1.407220111162199930e-03
1.416420313242357449e-03
4.124709316791545202e-04
5.507459770734117075e-04
1.004368444426217239e-03
1.176906642298055370e-03
1.148703458745364663e-03
7.616404803501552198e-04
1.138881737475402368e-03
2.304603905234116953e-03
1.572211673850903849e-04
6.910948323080412341e-04
1.117700463368737377e-03
9.709496656031074919e-04
8.310040319878574458e-04
1.049457374837483485e-03
2.039160480209203929e-03
8.025594257780577744e-04
6.112376905437792111e-04
3.429716358535670308e-04
1.685476134436865057e-03
3.594497623726896295e-04
1.071639787015051968e-03
4.638292540689067218e-04
5.525450273371335227e-04
4.615093711654541411e-04
1.243781736226521814e-03
1.255112145475017951e-03
2.917538082729025572e-04
9.677946757156321135e-04
2.194620733635765843e-03
3.027747354112591367e-04
1.091307709500976761e-03
1.325746776111192283e-03
1.352403447197982706e-03
2.435431627008679840e-03
1.134047139186342579e-03
3.339349871063361009e-04
8.055568381524404881e-04
3.720855698724132282e-04
6.343693147357822200e-04
6.779275741198177024e-04
5.019249756414180790e-04
8.736977212698805121e-04
4.258776838012422183e-03
2.789462508851894905e-04
7.682119535995218101e-04
1.640167566856156787e-04
6.327444754459796497e-04
5.649219170742419797e-04
1.199682074669154198e-03
6.459735455954407780e-04
1.853505994071963500e-03
2.879584255521822479e-04
4.085722446131222966e-04
1.089311811938248765e-03
4.843576406572532521e-04
7.832338038335296196e-04
1.206698165526532774e-03
2.001134554455686124e-03
4.123748255378103318e-04
2.252661643877225991e-04
4.137833532901437003e-04
5.073429950032401015e-04
2.852659507121211571e-04
9.407109412333847275e-04
3.064736011672754105e-03
2.281351859980926028e-04
8.076905620182975830e-04
2.840135949021232835e-04
6.276927577421938676e-04
9.481082827844782577e-04
3.575512505517920475e-04
4.987383193849768883e-04
1.238150016087235204e-03
4.435484654793043417e-04
1.495597105669580276e-03
1.678538114025562899e-03
1.301881293961075655e-04
5.159088197261388906e-04
4.663738865711474575e-04
4.024227752085005722e-04
5.987199356183116111e-04
1.809760850026168695e-03
2.775002920669062735e-04
5.042178121221476891e-04
1.651566946248436902e-04
7.602023601837988804e-04
4.590770813519379993e-04
8.322603730418689106e-04
2.700420476954192538e-03
2.182719599965933770e-03
2.467644277561372715e-04
1.347163289532906944e-03
5.854582051999474923e-04
3.749708899235845543e-04
5.884051347097270582e-04
5.624516982185019491e-04
7.117403826483567793e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
4.008401393975259963e-01
2.685948666295066012e-01
1.031248975661731571e-01
3.946819703709817523e-02
1.622333484522364352e-02
5.830749809872188064e-03
1.928750760288362124e-03
2.027712875083026098e-03
1.640741358878616092e-03
4.192381206458108654e-03
2.648165003240463087e-03
9.256713972116704372e-04
2.665197671118166908e-03
3.113539142522989741e-03
1.924079040146153743e-03
3.333888220566848227e-04
1.759597731536069682e-03
3.854756697386791525e-04
8.837187205692512105e-04
6.196089854831588438e-04
3.163687867511024484e-03
2.058002756937130345e-03
1.219770501985157881e-03
1.442515527588445921e-03
1.902262466216190703e-03
8.568722504145161135e-04
1.815073753255662652e-03
1.211289266583906584e-03
2.121098329316346408e-03
2.006490375374141589e-03
6.146892871784613186e-04
4.360923047464504172e-04
1.358993398895033721e-03
6.483529901380591506e-04
5.060555099974892732e-04
1.927412197363609272e-03
1.326742053121990859e-03
8.607266253275242711e-04
6.044482651820447770e-04
9.639816344288095482e-04
3.776226312798595334e-04
6.308550436473370909e-04
1.098890821889686670e-03
1.434578644279542849e-03
3.082809783870714155e-03
8.228372245971325412e-04
2.368207628459491256e-03
4.237187625858216495e-04
6.919315541522804997e-04
1.112406993296597563e-03
3.105222228322520109e-03
8.199004317942688858e-04
6.964649219821126636e-04
4.661234609078778726e-04
4.266370027395267059e-04
3.548053032808450632e-03
8.586215858986455222e-04
6.970595472368473983e-04
2.575430335831203205e-03
2.989605131875238049e-04
2.579367323258536637e-03
2.403038093795045217e-03
1.256943595299745428e-03
1.117387927399850775e-03
6.813657760932605861e-04
5.082051291232464550e-04
1.562198236641971529e-03
3.401918190360343677e-03
8.410264340695556163e-04
3.818538045882596994e-03
1.263205461859309361e-03
1.010692883253771438e-03
5.219960654186176201e-04
8.732539455209620315e-04
1.731606696362770949e-03
9.226708112682645898e-04
1.089989348545065398e-03
1.074066197900345673e-03
6.116841839798160081e-04
8.791312379323921143e-04
1.054964802464939799e-03
5.507459770734117075e-04
1.138881737475402368e-03
9.709496656031074919e-04
6.112376905437792111e-04
4.638292540689067218e-04
2.917538082729025572e-04
1.325746776111192283e-03
8.055568381524404881e-04
8.736977212698805121e-04
6.327444754459796497e-04
2.879584255521822479e-04
1.206698165526532774e-03
5.073429950032401015e-04
8.076905620182975830e-04
4.987383193849768883e-04
1.301881293961075655e-04
1.809760850026168695e-03
4.590770813519379993e-04
1.347163289532906944e-03
7.117403826483567793e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/State.csv <==
1.768499612808227539e-03
8.968427777290344238e-03
1.610785722732543945e-02
2.318708598613739014e-02
3.020678460597991943e-02
3.716684877872467041e-02
4.406796395778656006e-02
5.091033875942230225e-02
5.769430100917816162e-02
6.442026793956756592e-02
7.108858227729797363e-02
7.769952714443206787e-02
8.425354957580566406e-02
9.075094759464263916e-02
9.719210863113403320e-02
1.035772114992141724e-01
1.099069118499755859e-01
1.161812990903854370e-01
1.224008351564407349e-01
1.285658627748489380e-01
1.346766799688339233e-01
1.407337039709091187e-01
1.467371433973312378e-01
1.526875048875808716e-01
1.585851162672042847e-01
1.644302755594253540e-01
1.702233105897903442e-01
1.759645193815231323e-01
1.816544085741043091e-01
1.872930973768234253e-01
1.928811520338058472e-01
1.984186619520187378e-01
2.039061635732650757e-01
2.093438357114791870e-01
2.147321254014968872e-01
2.200713008642196655e-01
2.253617495298385620e-01
2.306037098169326782e-01
2.357975989580154419e-01
2.409436553716659546e-01
2.460421770811080933e-01
2.510935664176940918e-01
2.560980319976806641e-01
2.610560059547424316e-01
2.659677863121032715e-01
2.708335518836975098e-01
2.756537795066833496e-01
2.804286479949951172e-01
2.851584553718566895e-01
2.898435592651367188e-01
2.944842576980590820e-01
2.990808486938476562e-01
3.036335110664367676e-01
3.081426620483398438e-01
3.126085400581359863e-01
3.170313835144042969e-01
3.214115500450134277e-01
3.257492780685424805e-01
3.300449252128601074e-01
3.342985510826110840e-01
3.385106921195983887e-01
3.426814675331115723e-01
3.468111753463745117e-01
3.508999347686767578e-01
3.549482226371765137e-01
3.589562177658081055e-01
3.629242181777954102e-01
3.668524026870727539e-01
3.707410097122192383e-01
3.745903968811035156e-01
3.784006237983703613e-01
3.821720480918884277e-01
3.859050273895263672e-01
3.895996212959289551e-01
3.932560682296752930e-01
3.968747258186340332e-01
4.004556536674499512e-01
4.039992690086364746e-01
4.075056910514831543e-01
4.109750390052795410e-01
4.144077897071838379e-01
4.178039431571960449e-01
4.211637377738952637e-01
4.244874715805053711e-01
4.277753233909606934e-01
4.310275316238403320e-01
4.342442154884338379e-01
4.374256730079650879e-01
4.405720233917236328e-01
4.436835050582885742e-01
4.467602372169494629e-01
4.498025774955749512e-01
4.528105854988098145e-01
4.557844400405883789e-01
4.587244391441345215e-01
4.616306424140930176e-01
4.645032286643981934e-01
4.673425555229187012e-01
4.701486825942993164e-01
4.729216694831848145e-01
4.756618738174438477e-01
4.783693552017211914e-01
4.810443520545959473e-01
4.836869835853576660e-01
4.862974286079406738e-01
4.888759255409240723e-01
4.914224743843078613e-01
4.939374327659606934e-01
4.964206814765930176e-01
4.988725781440734863e-01
5.012932419776916504e-01
5.036829113960266113e-01
5.060415863990783691e-01
5.083693861961364746e-01
5.106665492057800293e-01
5.129332542419433594e-01
5.151695609092712402e-01
5.173756480216979980e-01
5.195515751838684082e-01
5.216976404190063477e-01
5.238138437271118164e-01
5.259003043174743652e-01
5.279571413993835449e-01
5.299846529960632324e-01
5.319828391075134277e-01
5.339516997337341309e-01
5.358917117118835449e-01
5.378025174140930176e-01
5.396845936775207520e-01
5.415380597114562988e-01
5.433627963066101074e-01
5.451590418815612793e-01
5.469270348548889160e-01
5.486665368080139160e-01
5.503780245780944824e-01
5.520614385604858398e-01
5.537168979644775391e-01
5.553444027900695801e-01
5.569442510604858398e-01
5.585164427757263184e-01
5.600610971450805664e-01
5.615783333778381348e-01
5.630680918693542480e-01
5.645305514335632324e-01
5.659659504890441895e-01
5.673742890357971191e-01
5.687554478645324707e-01
5.701098442077636719e-01
5.714372992515563965e-01
5.727379918098449707e-01
5.740121603012084961e-01
5.752596259117126465e-01
5.764806866645812988e-01
5.776752233505249023e-01
5.788432955741882324e-01
5.799852013587951660e-01
5.811008810997009277e-01
5.821903944015502930e-01
5.832538604736328125e-01
5.842912197113037109e-01
5.853027701377868652e-01
5.862882733345031738e-01
5.872480273246765137e-01
5.881820321083068848e-01
5.890902280807495117e-01
5.899729132652282715e-01
5.908299088478088379e-01
5.916613936424255371e-01
5.924674272537231445e-01
5.932479500770568848e-01
5.940032005310058594e-01
5.947329401969909668e-01
5.954374670982360840e-01
5.961167216300964355e-01
5.967708230018615723e-01
5.973996520042419434e-01
5.980034470558166504e-01
5.985821485519409180e-01
5.991357564926147461e-01
5.996642708778381348e-01
6.001679301261901855e-01
6.006465554237365723e-01
6.011003255844116211e-01
6.015290021896362305e-01
6.019330620765686035e-01
6.023121476173400879e-01
6.026664376258850098e-01
6.029959321022033691e-01
6.033006310462951660e-01
6.035804748535156250e-01
6.038356423377990723e-01
6.040661931037902832e-01
6.042718887329101562e-01
6.044529080390930176e-01
6.046092510223388672e-01
6.047409176826477051e-01
6.048479080200195312e-01
6.049302220344543457e-01
6.049878597259521484e-01
6.050208210945129395e-01
6.050292253494262695e-01
6.050129532814025879e-01
6.049718260765075684e-01
6.049062013626098633e-01
6.048159003257751465e-01
6.047009825706481934e-01
6.045612692832946777e-01
6.043968796730041504e-01
6.042078733444213867e-01
6.039941310882568359e-01
6.037555932998657227e-01
6.034923791885375977e-01
6.032043099403381348e-01
6.028915047645568848e-01
6.025539040565490723e-01
6.021915078163146973e-01
6.018043160438537598e-01
6.013920903205871582e-01
6.009550690650939941e-01
6.004931330680847168e-01
6.000061631202697754e-01
5.994942784309387207e-01
5.989574193954467773e-01
5.983954071998596191e-01
5.978083014488220215e-01
5.971961617469787598e-01
5.965587496757507324e-01
5.958963036537170410e-01
5.952084660530090332e-01
5.944953560829162598e-01
5.937568545341491699e-01
5.929930806159973145e-01
5.922037959098815918e-01
5.913892388343811035e-01
5.905489325523376465e-01
5.896830558776855469e-01
5.887916088104248047e-01
5.878744721412658691e-01
5.869314074516296387e-01
5.859627723693847656e-01
5.849681496620178223e-01
5.839475989341735840e-01
5.829010605812072754e-01
5.818284749984741211e-01
5.807297229766845703e-01
5.796048045158386230e-01
5.784536004066467285e-01
5.772760510444641113e-01
5.760720372200012207e-01
5.748416781425476074e-01
5.735847353935241699e-01
5.723010897636413574e-01
5.709907412528991699e-01
5.696535110473632812e-01
5.682894587516784668e-01
5.668984055519104004e-01
5.654804110527038574e-01
5.640352368354797363e-01
5.625627636909484863e-01
5.610628724098205566e-01
5.595358014106750488e-01
5.579811334609985352e-01
5.563988089561462402e-01
5.547887086868286133e-01
5.531509518623352051e-01
5.514853000640869141e-01
5.497916340827941895e-01
5.480696558952331543e-01
5.463197231292724609e-01
5.445413589477539062e-01
5.427345633506774902e-01
5.408992171287536621e-01
5.390352606773376465e-01
5.371425151824951172e-01
5.352208018302917480e-01
5.332701802253723145e-01
5.312904715538024902e-01
5.292814373970031738e-01
5.272429585456848145e-01
5.251751542091369629e-01
5.230775475502014160e-01
5.209503173828125000e-01
5.187931656837463379e-01
5.166059732437133789e-01
5.143887400627136230e-01
5.121411681175231934e-01
5.098630785942077637e-01
5.075544714927673340e-01
5.052151083946228027e-01
5.028448700904846191e-01
5.004437565803527832e-01
4.980114102363586426e-01
4.955477118492126465e-01
4.930526614189147949e-01
4.905259609222412109e-01
4.879674315452575684e-01
4.853771328926086426e-01
4.827545285224914551e-01
4.800998568534851074e-01
4.774127006530761719e-01
4.746930003166198730e-01
4.719404578208923340e-01
4.691550135612487793e-01
4.663364887237548828e-01
4.634845852851867676e-01
4.605993628501892090e-01
4.576804041862487793e-01
4.547277688980102539e-01
4.517409205436706543e-01
4.487199187278747559e-01
4.456645250320434570e-01
4.425746798515319824e-01
4.394499659538269043e-01
4.362900853157043457e-01
4.330953955650329590e-01
4.298651814460754395e-01
4.265992641448974609e-01
4.232977032661437988e-01
4.199600815773010254e-01
4.165862798690795898e-01
4.131758809089660645e-01
4.097291827201843262e-01
4.062452912330627441e-01
4.027243256568908691e-01
3.991661667823791504e-01
3.955704569816589355e-01
3.919370174407958984e-01
3.882654905319213867e-01
3.845556974411010742e-01
3.808075785636901855e-01
3.770205378532409668e-01
3.731947541236877441e-01
3.693295717239379883e-01
3.654250502586364746e-01
3.614807128906250000e-01
3.574965000152587891e-01
3.534721136093139648e-01
3.494070768356323242e-01
3.453014492988586426e-01
3.411546945571899414e-01
3.369668126106262207e-01
3.327373862266540527e-01
3.284661173820495605e-01
3.241527676582336426e-01
3.197969794273376465e-01
3.153986930847167969e-01
3.109575510025024414e-01
3.064730763435363770e-01
3.019452095031738281e-01
2.973735332489013672e-01
2.927578091621398926e-01
2.880976796150207520e-01
2.833929657936096191e-01
2.786432504653930664e-01
2.738483548164367676e-01
2.690078616142272949e-01
2.641215324401855469e-01
2.591890692710876465e-01
2.542101144790649414e-01
2.491844147443771362e-01
2.441115826368331909e-01
2.389913946390151978e-01
2.338234037160873413e-01
2.286074012517929077e-01
2.233431190252304077e-01
2.180299907922744751e-01
2.126681059598922729e-01
2.072568386793136597e-01
2.017958313226699829e-01
1.962850242853164673e-01
1.907236427068710327e-01
1.851115375757217407e-01
1.794487982988357544e-01
1.737346500158309937e-01
1.679687350988388062e-01
1.621509939432144165e-01
1.562809795141220093e-01
1.503581553697586060e-01
1.443824917078018188e-01
1.383535116910934448e-01
1.322707682847976685e-01
1.261341720819473267e-01
1.199432462453842163e-01
1.136974990367889404e-01
1.073966175317764282e-01
1.010407209396362305e-01
9.462895989418029785e-02
8.816111087799072266e-02
8.163678646087646484e-02
7.505588233470916748e-02
6.841799616813659668e-02
6.172268092632293701e-02
5.496956408023834229e-02
4.815848171710968018e-02
4.128897190093994141e-02
3.436042368412017822e-02
2.737303078174591064e-02
2.032637596130371094e-02
1.321996748447418213e-02
6.053283810615539551e-03
-1.173689961433410645e-03


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
1.768499612808227539e-03
3.020678460597991943e-02
5.769430100917816162e-02
8.425354957580566406e-02
1.099069118499755859e-01
1.346766799688339233e-01
1.585851162672042847e-01
1.816544085741043091e-01
2.039061635732650757e-01
2.253617495298385620e-01
2.460421770811080933e-01
2.659677863121032715e-01
2.851584553718566895e-01
3.036335110664367676e-01
3.214115500450134277e-01
3.385106921195983887e-01
3.549482226371765137e-01
3.707410097122192383e-01
3.859050273895263672e-01
4.004556536674499512e-01
4.144077897071838379e-01
4.277753233909606934e-01
4.405720233917236328e-01
4.528105854988098145e-01
4.645032286643981934e-01
4.756618738174438477e-01
4.862974286079406738e-01
4.964206814765930176e-01
5.060415863990783691e-01
5.151695609092712402e-01
5.238138437271118164e-01
5.319828391075134277e-01
5.396845936775207520e-01
5.469270348548889160e-01
5.537168979644775391e-01
5.600610971450805664e-01
5.659659504890441895e-01
5.714372992515563965e-01
5.764806866645812988e-01
5.811008810997009277e-01
5.853027701377868652e-01
5.890902280807495117e-01
5.924674272537231445e-01
5.954374670982360840e-01
5.980034470558166504e-01
6.001679301261901855e-01
6.019330620765686035e-01
6.033006310462951660e-01
6.042718887329101562e-01
6.048479080200195312e-01
6.050292253494262695e-01
6.048159003257751465e-01
6.042078733444213867e-01
6.032043099403381348e-01
6.018043160438537598e-01
6.000061631202697754e-01
5.978083014488220215e-01
5.952084660530090332e-01
5.922037959098815918e-01
5.887916088104248047e-01
5.849681496620178223e-01
5.807297229766845703e-01
5.760720372200012207e-01
5.709907412528991699e-01
5.654804110527038574e-01
5.595358014106750488e-01
5.531509518623352051e-01
5.463197231292724609e-01
5.390352606773376465e-01
5.312904715538024902e-01
5.230775475502014160e-01
5.143887400627136230e-01
5.052151083946228027e-01
4.955477118492126465e-01
4.853771328926086426e-01
4.746930003166198730e-01
4.634845852851867676e-01
4.517409205436706543e-01
4.394499659538269043e-01
4.265992641448974609e-01
4.131758809089660645e-01
3.991661667823791504e-01
3.845556974411010742e-01
3.693295717239379883e-01
3.534721136093139648e-01
3.369668126106262207e-01
3.197969794273376465e-01
3.019452095031738281e-01
2.833929657936096191e-01
2.641215324401855469e-01
2.441115826368331909e-01
2.233431190252304077e-01
2.017958313226699829e-01
1.794487982988357544e-01
1.562809795141220093e-01
1.322707682847976685e-01
1.073966175317764282e-01
8.163678646087646484e-02
5.496956408023834229e-02
2.737303078174591064e-02
-1.173689961433410645e-03


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-2.407370507717132568e-01,2.435304832458496094e+01
1.938110160827636719e+01,-2.420876502990722656e+01
7.680320739746093750e-01,6.556292724609375000e+01
1.003191947937011719e+00,-5.468676757812500000e+01
2.663254165649414062e+01,7.682011413574218750e+01
-2.932170104980468750e+01,-5.415898132324218750e+01
4.745990753173828125e+01,1.060639495849609375e+02
2.304487991333007812e+01,2.872235107421875000e+01
2.871547698974609375e+00,-3.072690582275390625e+01
1.102428793907165527e+00,-1.098140335083007812e+01
6.604032993316650391e+00,4.268111038208007812e+01
3.992770433425903320e+00,3.504891586303710938e+01
-1.563572168350219727e+00,1.189411163330078125e+00
2.697799444198608398e+00,-6.132575988769531250e+00
1.532106590270996094e+01,4.672342300415039062e+00
2.015644454956054688e+01,1.214712905883789062e+01
4.487651824951171875e+00,8.121656417846679688e+00
1.861153841018676758e+00,7.787475109100341797e+00
8.185035705566406250e+00,7.577463626861572266e+00
9.522280693054199219e+00,2.589909553527832031e+00
7.649946212768554688e-01,1.109365272521972656e+01
7.836392402648925781e+00,-4.684945106506347656e+00
1.272749328613281250e+01,1.738746643066406250e+01
-1.353272247314453125e+01,-5.320795059204101562e+00
1.690721511840820312e+01,3.198465156555175781e+01
9.756662368774414062e+00,-2.787390708923339844e+01
3.432933807373046875e+01,3.271636962890625000e+01
2.740861511230468750e+01,2.308726882934570312e+01
-1.474666976928710938e+01,-2.509334182739257812e+01
1.968421936035156250e+00,1.996706771850585938e+01
1.015561294555664062e+01,2.508069419860839844e+01
1.089348602294921875e+01,-2.362082099914550781e+01
1.646109962463378906e+01,-7.193113327026367188e+00
8.937583923339843750e+00,1.943945312500000000e+01
-6.259214401245117188e+00,1.783984184265136719e+01
-3.873348236083984375e+00,7.385122299194335938e+00
1.332573699951171875e+01,8.445131301879882812e+00
1.763523864746093750e+01,5.632019042968750000e-02
-1.500264358520507812e+01,1.022007751464843750e+01
-4.537226676940917969e+00,1.152295970916748047e+01
1.687844848632812500e+01,-2.309382438659667969e+00
2.460836982727050781e+01,8.688546180725097656e+00
1.149045753479003906e+01,5.265300750732421875e+00
-3.087380409240722656e+00,1.285105037689208984e+01
1.525412654876708984e+01,1.841374397277832031e+00
1.187982559204101562e+01,5.500589370727539062e+00
-3.842828750610351562e+00,8.823659896850585938e+00
6.198323249816894531e+00,9.989674568176269531e+00
1.136956691741943359e+01,-1.889983177185058594e+00
1.311090755462646484e+01,1.681147003173828125e+01
-9.923600196838378906e+00,-1.841173171997070312e+00
1.607173156738281250e+01,2.411940574645996094e+01
4.102827072143554688e+00,-2.261910438537597656e+01
1.665079307556152344e+01,1.238078498840332031e+01
1.284928512573242188e+01,1.700394058227539062e+01
-8.688230514526367188e+00,7.216955184936523438e+00
3.673286437988281250e-01,1.148203182220458984e+01
1.384964561462402344e+01,-9.372586250305175781e+00
2.091157913208007812e+01,6.036742210388183594e+00
2.631082534790039062e+00,9.652427673339843750e+00
-1.858746051788330078e+00,1.346058654785156250e+01
4.424612998962402344e+00,6.847690105438232422e+00
1.157254886627197266e+01,4.762844085693359375e+00
8.778317451477050781e+00,5.633862495422363281e+00
5.880041122436523438e-01,5.999826431274414062e+00
7.157157897949218750e+00,7.785399436950683594e+00
9.299993515014648438e+00,1.239837169647216797e+00
5.504151344299316406e+00,1.423741722106933594e+01
-9.898738861083984375e-01,-4.334785461425781250e+00
1.647578620910644531e+01,1.807113456726074219e+01
9.992992401123046875e+00,9.363327026367187500e+00
5.004739761352539062e-01,8.193149566650390625e+00
1.117711639404296875e+01,5.175709724426269531e-01
9.714795112609863281e+00,1.463250541687011719e+01
-7.607071876525878906e+00,-9.913400650024414062e+00
1.883369827270507812e+01,2.677790641784667969e+01
1.865792655944824219e+01,2.564787292480468750e+01
1.707145690917968750e+00,-6.894329071044921875e+00
4.378328323364257812e+00,8.600247383117675781e+00
6.701563835144042969e+00,1.536348724365234375e+01
4.154333114624023438e+00,7.254160881042480469e+00
7.329324722290039062e+00,1.734624862670898438e+00
7.157361984252929688e+00,1.047513675689697266e+01
6.813268661499023438e-01,3.609675407409667969e+00
1.262814331054687500e+01,1.183415222167968750e+01
5.982883930206298828e+00,-8.641513824462890625e+00
9.418981552124023438e+00,1.212368392944335938e+01
-1.552296638488769531e+00,1.513959503173828125e+01
-8.944721221923828125e-01,1.521504878997802734e+01
1.184620571136474609e+01,-1.375181674957275391e+01
2.025178146362304688e+01,-5.561542510986328125e-02
8.144522666931152344e+00,1.224471282958984375e+01
-5.325562477111816406e+00,1.051402854919433594e+01
1.113084316253662109e+00,1.234383964538574219e+01
1.222537231445312500e+01,-8.519845962524414062e+00
2.093552780151367188e+01,6.189091682434082031e+00
5.593701362609863281e+00,9.912614822387695312e+00
-3.161033630371093750e+00,1.038824939727783203e+01
2.735768795013427734e+00,9.936676025390625000e+00
1.104003906250000000e+01,-2.747169494628906250e+00
1.574150180816650391e+01,6.773241996765136719e+00
6.505324363708496094e+00,8.085681915283203125e+00
-6.585240364074707031e-01,4.945827007293701172e+00
9.243862152099609375e+00,1.154556274414062500e+01
9.662335395812988281e+00,-4.979732513427734375e+00
1.206559848785400391e+01,1.236702919006347656e+01
-3.778104782104492188e-01,1.018532085418701172e+01
1.810421228408813477e+00,8.764110565185546875e+00
1.084041118621826172e+01,1.278559207916259766e+00
1.268157386779785156e+01,5.140007972717285156e+00
3.254221916198730469e+00,5.575194358825683594e+00
3.761550426483154297e+00,9.374826431274414062e+00
6.823509216308593750e+00,1.663904666900634766e+00
1.134272956848144531e+01,1.086196327209472656e+01
8.554058074951171875e-01,2.362106323242187500e+00
9.582042694091796875e+00,1.434573841094970703e+01
5.369535446166992188e+00,3.639308929443359375e+00
6.393772125244140625e+00,1.169207859039306641e+01
4.106608390808105469e+00,6.916894912719726562e-01
1.123762702941894531e+01,1.267213821411132812e+01
2.172183990478515625e+00,5.262038230895996094e+00
8.498663902282714844e+00,8.503509521484375000e+00
5.419135093688964844e+00,1.478824615478515625e-01
9.192235946655273438e+00,1.387206459045410156e+01
-1.399528503417968750e+00,4.948938369750976562e+00
1.078986549377441406e+01,1.138109970092773438e+01
8.270700454711914062e+00,-3.075523376464843750e+00
1.119359397888183594e+01,1.318778419494628906e+01
-1.170974731445312500e+00,8.074843406677246094e+00
5.895857810974121094e+00,6.636756420135498047e+00
9.207825660705566406e+00,3.242782354354858398e+00
7.606738090515136719e+00,6.863348960876464844e+00
1.457773208618164062e+00,4.377780914306640625e+00
9.103355407714843750e+00,1.152218627929687500e+01
5.078213691711425781e+00,-2.766886711120605469e+00
1.170376491546630859e+01,1.438515377044677734e+01
8.680839538574218750e-01,9.002732276916503906e+00
3.625173568725585938e+00,4.669950962066650391e+00
1.103457832336425781e+01,8.206923484802246094e+00
4.984302520751953125e+00,-4.770736694335937500e-01
8.347598075866699219e+00,1.387431240081787109e+01
5.420312881469726562e-01,7.717892169952392578e+00
6.714344024658203125e+00,3.777107477188110352e+00
1.036843776702880859e+01,7.545440673828125000e+00
2.870815277099609375e+00,1.788618087768554688e+00
7.709888458251953125e+00,1.341474533081054688e+01
3.286684036254882812e+00,1.907768249511718750e+00
9.552260398864746094e+00,9.546983718872070312e+00
4.874615669250488281e+00,5.124259948730468750e+00
5.730207443237304688e+00,6.421948432922363281e+00
6.009407520294189453e+00,5.017292976379394531e+00
6.023875236511230469e+00,7.275563716888427734e+00
4.712571144104003906e+00,2.528773307800292969e+00
9.173330307006835938e+00,1.207083034515380859e+01
-7.693433761596679688e-01,-4.466934204101562500e-01
1.211178493499755859e+01,1.382390975952148438e+01
7.998813629150390625e+00,7.592568397521972656e+00
4.247101306915283203e+00,1.894584178924560547e+00
8.138844490051269531e+00,1.189228439331054688e+01
1.530040740966796875e+00,2.384445190429687500e+00
1.009710597991943359e+01,1.036072349548339844e+01
6.264810562133789062e+00,2.888662338256835938e+00
5.277638435363769531e+00,7.422471046447753906e+00
5.038939476013183594e+00,6.014079570770263672e+00
7.134378433227539062e+00,5.253548145294189453e+00
4.729019165039062500e+00,6.198517799377441406e+00
6.705091953277587891e+00,5.714040756225585938e+00
5.050323963165283203e+00,5.529030799865722656e+00
7.051964759826660156e+00,6.944450855255126953e+00
2.981506347656250000e+00,2.486174106597900391e+00
1.050212097167968750e+01,1.329483222961425781e+01
2.467459678649902344e+00,4.081439971923828125e-02
1.055314159393310547e+01,1.248353862762451172e+01
5.117146492004394531e+00,7.758849620819091797e+00
3.069382190704345703e+00,1.410070419311523438e+00
1.043495464324951172e+01,1.125129604339599609e+01
4.704537391662597656e+00,5.669907093048095703e+00
4.124899864196777344e+00,3.956825494766235352e+00
8.659652709960937500e+00,9.343196868896484375e+00
3.659501075744628906e+00,1.113493919372558594e+00
8.086677551269531250e+00,1.046969890594482422e+01
4.724166870117187500e+00,7.306040763854980469e+00
5.500467300415039062e+00,2.878140926361083984e+00
8.290424346923828125e+00,9.283861160278320312e+00
1.748276233673095703e+00,3.513850212097167969e+00
8.462089538574218750e+00,9.373927116394042969e+00
7.578130245208740234e+00,3.937472820281982422e+00
4.712917804718017578e+00,6.475560665130615234e+00
5.260169029235839844e+00,6.633544445037841797e+00
6.687561035156250000e+00,4.391890525817871094e+00
5.984083175659179688e+00,8.062873840332031250e+00
3.796569108963012695e+00,2.027816772460937500e+00
1.033144283294677734e+01,1.138532733917236328e+01
3.904154777526855469e+00,5.156933307647705078e+00
6.137578487396240234e+00,6.316822528839111328e+00
6.635320186614990234e+00,5.226503849029541016e+00
4.885467052459716797e+00,6.628453254699707031e+00
6.348166465759277344e+00,4.466325283050537109e+00
6.297382831573486328e+00,8.481908798217773438e+00
3.498756885528564453e+00,8.105363845825195312e-01
1.063637924194335938e+01,1.175900840759277344e+01
5.491202354431152344e+00,8.996925354003906250e+00
3.205152750015258789e+00,-1.283651351928710938e+00
1.091012763977050781e+01,1.129496479034423828e+01
6.565781593322753906e+00,1.156367397308349609e+01
1.787996292114257812e-02,1.538306236267089844e+00
7.904088973999023438e+00,8.368808746337890625e+00
9.667743682861328125e+00,7.848824501037597656e+00
5.529113292694091797e+00,2.041429519653320312e+00
4.664072513580322266e+00,8.530097961425781250e+00
5.137320518493652344e+00,7.910004615783691406e+00
6.588150978088378906e+00,2.134688854217529297e+00
7.784128189086914062e+00,8.476688385009765625e+00
2.612478256225585938e+00,6.656312942504882812e+00
6.453769683837890625e+00,5.320376396179199219e+00
8.542914390563964844e+00,6.003592491149902344e+00
3.697182655334472656e+00,4.424216747283935547e+00
6.489133834838867188e+00,9.470905303955078125e+00
6.068188190460205078e+00,4.279928207397460938e-01
8.029663085937500000e+00,9.200933456420898438e+00
3.444564342498779297e+00,9.569670677185058594e+00
4.653778553009033203e+00,3.464407444000244141e+00
9.618110656738281250e+00,7.596503734588623047e+00
5.689765930175781250e+00,5.145692825317382812e+00
4.051131248474121094e+00,6.295168876647949219e+00
7.071585178375244141e+00,6.213988780975341797e+00
6.097027301788330078e+00,4.274899959564208984e+00
5.513756275177001953e+00,8.815883636474609375e+00
4.714466571807861328e+00,1.689528465270996094e+00
9.405493736267089844e+00,9.755185127258300781e+00
4.218491554260253906e+00,8.369821548461914062e+00
4.046498298645019531e+00,2.623576164245605469e+00
9.489861488342285156e+00,9.383367538452148438e+00
6.256916046142578125e+00,6.468268394470214844e+00
3.470662355422973633e+00,3.658045291900634766e+00
7.892978668212890625e+00,9.317901611328125000e+00
6.485965728759765625e+00,4.005184173583984375e+00
4.878092765808105469e+00,6.558504104614257812e+00
5.922812461853027344e+00,6.637355327606201172e+00
6.038249492645263672e+00,4.125218391418457031e+00
6.127441883087158203e+00,8.527563095092773438e+00
4.303628921508789062e+00,2.658555984497070312e+00
9.090688705444335938e+00,9.176904678344726562e+00
5.241330623626708984e+00,6.921428203582763672e+00
4.298973560333251953e+00,3.445967674255371094e+00
8.407600402832031250e+00,9.218577384948730469e+00
5.362849712371826172e+00,4.779652595520019531e+00
4.982899188995361328e+00,6.145368099212646484e+00
6.884401321411132812e+00,6.218354225158691406e+00
5.302857875823974609e+00,4.798943042755126953e+00
6.431590080261230469e+00,8.080268859863281250e+00
4.716320037841796875e+00,1.662889003753662109e+00
8.364561080932617188e+00,1.022344398498535156e+01
4.185417652130126953e+00,9.099943161010742188e+00
4.836067676544189453e+00,-6.734943389892578125e-01
1.000564575195312500e+01,8.257865905761718750e+00
6.210197448730468750e+00,1.022190475463867188e+01
2.126515865325927734e+00,6.262220859527587891e+00
6.089153289794921875e+00,4.451825618743896484e+00
9.107009887695312500e+00,6.472793102264404297e+00
6.381697177886962891e+00,5.761790752410888672e+00
3.494480371475219727e+00,5.453752994537353516e+00
7.123711585998535156e+00,7.444941997528076172e+00
6.787642002105712891e+00,2.081573486328125000e+00
5.973638534545898438e+00,9.279006004333496094e+00
3.832474708557128906e+00,8.457637786865234375e+00
5.912292957305908203e+00,7.273702621459960938e-01
1.018572044372558594e+01,8.138134956359863281e+00
4.977015495300292969e+00,9.586980819702148438e+00
2.334631443023681641e+00,4.273291110992431641e+00
1.437905311584472656e+01,1.146464157104492188e+01
1.113867378234863281e+01,3.310583114624023438e+00
8.875656127929687500e-02,3.091074466705322266e+00
8.093922138214111328e-01,9.493543624877929688e+00
5.129527091979980469e+00,9.584989547729492188e+00
8.320128440856933594e+00,1.780309677124023438e+00
1.075661087036132812e+01,4.652662277221679688e+00
7.848989963531494141e+00,7.782403469085693359e+00
1.995790958404541016e+00,5.783561706542968750e+00
3.086346387863159180e+00,5.991019725799560547e+00
7.365900039672851562e+00,6.604907989501953125e+00
8.662551879882812500e+00,4.080422401428222656e+00
6.539072036743164062e+00,7.057109832763671875e+00
3.054456233978271484e+00,4.676679611206054688e+00
6.396785736083984375e+00,8.503173828125000000e+00
7.389532566070556641e+00,2.802301406860351562e+00
6.998259544372558594e+00,7.019302845001220703e+00
3.905972480773925781e+00,7.319960117340087891e+00
5.135440349578857422e+00,3.991324901580810547e+00
8.338102340698242188e+00,7.910927772521972656e+00
5.943892002105712891e+00,5.012630462646484375e+00
4.738458633422851562e+00,6.519818305969238281e+00
6.627011775970458984e+00,5.336081504821777344e+00
5.882631778717041016e+00,6.219884872436523438e+00
5.050727844238281250e+00,4.900664806365966797e+00
7.443788528442382812e+00,8.268024444580078125e+00
3.240054607391357422e+00,4.348726272583007812e-01
7.731122016906738281e+00,9.567935943603515625e+00
7.070506095886230469e+00,1.104077911376953125e+01
4.390455722808837891e+00,1.646803855895996094e+00
6.272331714630126953e+00,5.075705528259277344e+00
6.546916484832763672e+00,9.078329086303710938e+00
4.917118072509765625e+00,6.397974491119384766e+00
6.016040802001953125e+00,3.650764942169189453e+00
6.705355644226074219e+00,7.540706157684326172e+00
4.300809383392333984e+00,6.303344726562500000e+00
6.681652545928955078e+00,4.752445220947265625e+00
6.620565891265869141e+00,6.885135650634765625e+00
3.922594547271728516e+00,4.284402847290039062e+00
7.992242336273193359e+00,8.828470230102539062e+00
6.551942825317382812e+00,3.201387405395507812e+00
4.530046463012695312e+00,7.206853389739990234e+00
5.548144817352294922e+00,7.583055496215820312e+00
6.389214515686035156e+00,2.860390663146972656e+00
6.893610954284667969e+00,8.233526229858398438e+00
3.664934873580932617e+00,6.946010589599609375e+00
9.642004966735839844e+00,5.080827713012695312e+00
7.114501953125000000e+00,5.001832485198974609e+00
2.764699935913085938e+00,7.034070014953613281e+00
5.217325687408447266e+00,5.576447963714599609e+00
8.292834281921386719e+00,6.122279644012451172e+00
6.377584457397460938e+00,4.192178726196289062e+00
4.671475887298583984e+00,8.841394424438476562e+00
4.363330841064453125e+00,3.334299564361572266e+00
8.328360557556152344e+00,7.576906681060791016e+00
7.111752033233642578e+00,6.970155239105224609e+00
3.303246974945068359e+00,3.157113075256347656e+00
6.774000644683837891e+00,9.025246620178222656e+00
7.729360103607177734e+00,7.277724266052246094e+00
4.449962615966796875e+00,2.228961944580078125e+00
6.021260261535644531e+00,8.515371322631835938e+00
6.619912147521972656e+00,9.122914314270019531e+00
4.913526535034179688e+00,-1.057338714599609375e-01
6.840479373931884766e+00,6.367740631103515625e+00
5.820556640625000000e+00,1.072172832489013672e+01
4.601070404052734375e+00,8.043142318725585938e+00
6.154442787170410156e+00,1.789176940917968750e+00
7.975590229034423828e+00,5.935599803924560547e+00
4.314002037048339844e+00,8.556753158569335938e+00
3.762407779693603516e+00,6.264182090759277344e+00
7.448857307434082031e+00,4.791522979736328125e+00
7.843243122100830078e+00,5.615441322326660156e+00
3.791709423065185547e+00,5.961143970489501953e+00
5.379125595092773438e+00,6.712315559387207031e+00
7.050564765930175781e+00,4.082608222961425781e+00
6.708196163177490234e+00,7.832290649414062500e+00
3.293649911880493164e+00,3.698505878448486328e+00
7.087499618530273438e+00,8.347978591918945312e+00
7.533138275146484375e+00,6.155167579650878906e+00
4.509012699127197266e+00,3.906566858291625977e+00
5.988980770111083984e+00,8.624378204345703125e+00
6.260704994201660156e+00,5.046147346496582031e+00
5.764409065246582031e+00,5.362852573394775391e+00
5.694454193115234375e+00,6.976604938507080078e+00
5.628027915954589844e+00,4.136484622955322266e+00
6.728614330291748047e+00,8.151414871215820312e+00
4.178125381469726562e+00,4.190214157104492188e+00
7.514521121978759766e+00,7.134355068206787109e+00
6.120295524597167969e+00,5.981169223785400391e+00
4.566177845001220703e+00,5.004909038543701172e+00
7.300696372985839844e+00,7.593328475952148438e+00
5.434638023376464844e+00,3.032069206237792969e+00
5.801621913909912109e+00,8.526311874389648438e+00
5.900082588195800781e+00,7.220302581787109375e+00
5.498239517211914062e+00,2.616943836212158203e+00
6.874362945556640625e+00,8.593211174011230469e+00
4.639538764953613281e+00,8.303164482116699219e+00
5.725852966308593750e+00,1.518486976623535156e+00
8.211788177490234375e+00,6.756557941436767578e+00
4.590528964996337891e+00,9.264308929443359375e+00
3.516423463821411133e+00,5.204538822174072266e+00
7.481538772583007812e+00,5.260051727294921875e+00
8.100062370300292969e+00,5.979568004608154297e+00
3.604523181915283203e+00,5.321382522583007812e+00
5.170277118682861328e+00,7.205136299133300781e+00
6.865635395050048828e+00,4.141178607940673828e+00
7.189080715179443359e+00,6.992580413818359375e+00
3.855350017547607422e+00,5.047814369201660156e+00
6.028318881988525391e+00,7.198436260223388672e+00
6.840026855468750000e+00,4.082345008850097656e+00
6.042636394500732422e+00,7.340637683868408203e+00
4.330677509307861328e+00,5.139783859252929688e+00
7.007364749908447266e+00,6.780570983886718750e+00
6.164246559143066406e+00,4.433363914489746094e+00
5.202282428741455078e+00,7.663239479064941406e+00
5.515011310577392578e+00,4.292034149169921875e+00
7.141103744506835938e+00,7.175899982452392578e+00
4.309300422668457031e+00,5.091349124908447266e+00
6.524141788482666016e+00,6.780208587646484375e+00
6.313525199890136719e+00,4.663983345031738281e+00
5.138620853424072266e+00,7.332452297210693359e+00
5.724675178527832031e+00,4.271545410156250000e+00
7.012363433837890625e+00,7.444086551666259766e+00
4.106074810028076172e+00,4.752243995666503906e+00
6.767630100250244141e+00,7.025986671447753906e+00
6.485070705413818359e+00,4.977180480957031250e+00
4.779861450195312500e+00,6.633332252502441406e+00
6.081119060516357422e+00,5.203052043914794922e+00
6.603595733642578125e+00,6.623891830444335938e+00
4.289499282836914062e+00,3.979722261428833008e+00
7.243803977966308594e+00,8.775064468383789062e+00
6.498602867126464844e+00,5.044287204742431641e+00
4.548219680786132812e+00,5.465376853942871094e+00
6.408597469329833984e+00,7.073825359344482422e+00
6.050591468811035156e+00,3.860808610916137695e+00
5.727647781372070312e+00,7.915943145751953125e+00
5.286397457122802734e+00,5.634058952331542969e+00
6.657208442687988281e+00,5.375123023986816406e+00
5.078576087951660156e+00,6.441760540008544922e+00
6.050266265869140625e+00,5.084116935729980469e+00
6.322707653045654297e+00,7.022867679595947266e+00
4.279064178466796875e+00,3.217487335205078125e+00
7.810846328735351562e+00,8.736122131347656250e+00
6.559075355529785156e+00,7.654805660247802734e+00
3.535681247711181641e+00,2.424975872039794922e+00
7.409588813781738281e+00,8.018445014953613281e+00
7.632018566131591797e+00,8.988758087158203125e+00
4.200500965118408203e+00,2.838234901428222656e+00
5.451185703277587891e+00,5.553757667541503906e+00
6.919734954833984375e+00,7.941047668457031250e+00
5.876438617706298828e+00,5.641261100769042969e+00
5.028784751892089844e+00,4.908614158630371094e+00
6.649940013885498047e+00,6.905759811401367188e+00
5.478441715240478516e+00,5.149226188659667969e+00
5.843019962310791016e+00,6.427691459655761719e+00
6.043550491333007812e+00,5.084842205047607422e+00
5.311331272125244141e+00,7.063482761383056641e+00
6.343789100646972656e+00,3.521100521087646484e+00
6.162433624267578125e+00,8.244945526123046875e+00
4.491262912750244141e+00,6.141784667968750000e+00
7.150545120239257812e+00,4.788278579711914062e+00
6.339264392852783203e+00,6.637150287628173828e+00
4.037572860717773438e+00,4.731567382812500000e+00
7.137067794799804688e+00,7.682252407073974609e+00
6.620928764343261719e+00,4.112945556640625000e+00
4.979484558105468750e+00,7.032444953918457031e+00
5.370148181915283203e+00,6.164670944213867188e+00
6.579910755157470703e+00,4.864690780639648438e+00
5.822477340698242188e+00,6.989740371704101562e+00
4.814535140991210938e+00,4.114884376525878906e+00
7.427698612213134766e+00,7.959202289581298828e+00
5.389822959899902344e+00,5.337768554687500000e+00
5.540710449218750000e+00,5.751804351806640625e+00
6.342574596405029297e+00,6.249501228332519531e+00
5.144291877746582031e+00,4.962484836578369141e+00
6.663589477539062500e+00,7.448993206024169922e+00
5.011753559112548828e+00,3.271492958068847656e+00
6.545670509338378906e+00,7.931993961334228516e+00
5.715103149414062500e+00,7.117873191833496094e+00
5.606936454772949219e+00,3.207267284393310547e+00
6.213270187377929688e+00,7.901621341705322266e+00
5.430284023284912109e+00,7.194979190826416016e+00
6.196559906005859375e+00,3.224481344223022461e+00
5.840884685516357422e+00,7.292329788208007812e+00
5.292490482330322266e+00,7.310138702392578125e+00
6.225907325744628906e+00,3.407882690429687500e+00
6.327796936035156250e+00,7.057688713073730469e+00
4.625729560852050781e+00,7.059202671051025391e+00
6.328665733337402344e+00,4.046402931213378906e+00
7.160321235656738281e+00,6.900211334228515625e+00
3.687870502471923828e+00,5.804446697235107422e+00
5.973887920379638672e+00,6.018205165863037109e+00
7.393206596374511719e+00,5.534992218017578125e+00
5.173472404479980469e+00,5.866813182830810547e+00
5.287012577056884766e+00,5.972480297088623047e+00
6.567747116088867188e+00,5.591732978820800781e+00
5.500387668609619141e+00,6.135903358459472656e+00
5.721125602722167969e+00,5.041212081909179688e+00
6.411850452423095703e+00,7.881109237670898438e+00
4.403910636901855469e+00,2.437653541564941406e+00
7.460746288299560547e+00,8.491332054138183594e+00
6.313396930694580078e+00,8.953121185302734375e+00
4.454037666320800781e+00,2.385605812072753906e+00
6.743611812591552734e+00,5.640839576721191406e+00
5.874330043792724609e+00,8.139463424682617188e+00
5.233557701110839844e+00,6.162389278411865234e+00
6.333103179931640625e+00,4.257184505462646484e+00
5.787604331970214844e+00,6.788938522338867188e+00
5.421696186065673828e+00,6.294310092926025391e+00
6.221858978271484375e+00,4.678974151611328125e+00
5.644909858703613281e+00,7.216099739074707031e+00
5.527071952819824219e+00,4.514372348785400391e+00
6.656758308410644531e+00,7.113304138183593750e+00
4.525974273681640625e+00,5.231341838836669922e+00
6.821162700653076172e+00,6.314473152160644531e+00
6.072885990142822266e+00,5.352783203125000000e+00
5.002231597900390625e+00,6.475390911102294922e+00
6.449744701385498047e+00,4.720708847045898438e+00
6.126412868499755859e+00,7.535067558288574219e+00
4.450665473937988281e+00,2.998204708099365234e+00
7.336963176727294922e+00,7.505363941192626953e+00
5.950347423553466797e+00,7.709750652313232422e+00
4.758011341094970703e+00,2.961744308471679688e+00
6.968030929565429688e+00,6.814810276031494141e+00
5.577823638916015625e+00,7.765031814575195312e+00
5.341551303863525391e+00,4.366307258605957031e+00
6.527254581451416016e+00,5.968910217285156250e+00
5.217256069183349609e+00,6.720024585723876953e+00
5.932058334350585938e+00,4.789857387542724609e+00
6.250404834747314453e+00,6.762640476226806641e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-2.407370507717132568e-01,2.435304832458496094e+01
-2.932170104980468750e+01,-5.415898132324218750e+01
6.604032993316650391e+00,4.268111038208007812e+01
2.015644454956054688e+01,1.214712905883789062e+01
7.649946212768554688e-01,1.109365272521972656e+01
9.756662368774414062e+00,-2.787390708923339844e+01
1.015561294555664062e+01,2.508069419860839844e+01
-3.873348236083984375e+00,7.385122299194335938e+00
1.687844848632812500e+01,-2.309382438659667969e+00
1.187982559204101562e+01,5.500589370727539062e+00
-9.923600196838378906e+00,-1.841173171997070312e+00
-8.688230514526367188e+00,7.216955184936523438e+00
-1.858746051788330078e+00,1.346058654785156250e+01
7.157157897949218750e+00,7.785399436950683594e+00
9.992992401123046875e+00,9.363327026367187500e+00
1.883369827270507812e+01,2.677790641784667969e+01
4.154333114624023438e+00,7.254160881042480469e+00
5.982883930206298828e+00,-8.641513824462890625e+00
2.025178146362304688e+01,-5.561542510986328125e-02
2.093552780151367188e+01,6.189091682434082031e+00
1.574150180816650391e+01,6.773241996765136719e+00
1.206559848785400391e+01,1.236702919006347656e+01
3.254221916198730469e+00,5.575194358825683594e+00
9.582042694091796875e+00,1.434573841094970703e+01
2.172183990478515625e+00,5.262038230895996094e+00
1.078986549377441406e+01,1.138109970092773438e+01
9.207825660705566406e+00,3.242782354354858398e+00
1.170376491546630859e+01,1.438515377044677734e+01
8.347598075866699219e+00,1.387431240081787109e+01
7.709888458251953125e+00,1.341474533081054688e+01
6.009407520294189453e+00,5.017292976379394531e+00
1.211178493499755859e+01,1.382390975952148438e+01
1.009710597991943359e+01,1.036072349548339844e+01
4.729019165039062500e+00,6.198517799377441406e+00
1.050212097167968750e+01,1.329483222961425781e+01
1.043495464324951172e+01,1.125129604339599609e+01
8.086677551269531250e+00,1.046969890594482422e+01
8.462089538574218750e+00,9.373927116394042969e+00
5.984083175659179688e+00,8.062873840332031250e+00
6.635320186614990234e+00,5.226503849029541016e+00
1.063637924194335938e+01,1.175900840759277344e+01
1.787996292114257812e-02,1.538306236267089844e+00
5.137320518493652344e+00,7.910004615783691406e+00
8.542914390563964844e+00,6.003592491149902344e+00
3.444564342498779297e+00,9.569670677185058594e+00
7.071585178375244141e+00,6.213988780975341797e+00
4.218491554260253906e+00,8.369821548461914062e+00
7.892978668212890625e+00,9.317901611328125000e+00
6.127441883087158203e+00,8.527563095092773438e+00
8.407600402832031250e+00,9.218577384948730469e+00
6.431590080261230469e+00,8.080268859863281250e+00
1.000564575195312500e+01,8.257865905761718750e+00
6.381697177886962891e+00,5.761790752410888672e+00
3.832474708557128906e+00,8.457637786865234375e+00
1.437905311584472656e+01,1.146464157104492188e+01
8.320128440856933594e+00,1.780309677124023438e+00
7.365900039672851562e+00,6.604907989501953125e+00
7.389532566070556641e+00,2.802301406860351562e+00
5.943892002105712891e+00,5.012630462646484375e+00
7.443788528442382812e+00,8.268024444580078125e+00
6.272331714630126953e+00,5.075705528259277344e+00
4.300809383392333984e+00,6.303344726562500000e+00
6.551942825317382812e+00,3.201387405395507812e+00
3.664934873580932617e+00,6.946010589599609375e+00
8.292834281921386719e+00,6.122279644012451172e+00
7.111752033233642578e+00,6.970155239105224609e+00
6.021260261535644531e+00,8.515371322631835938e+00
4.601070404052734375e+00,8.043142318725585938e+00
7.448857307434082031e+00,4.791522979736328125e+00
6.708196163177490234e+00,7.832290649414062500e+00
5.988980770111083984e+00,8.624378204345703125e+00
6.728614330291748047e+00,8.151414871215820312e+00
7.300696372985839844e+00,7.593328475952148438e+00
6.874362945556640625e+00,8.593211174011230469e+00
3.516423463821411133e+00,5.204538822174072266e+00
6.865635395050048828e+00,4.141178607940673828e+00
6.042636394500732422e+00,7.340637683868408203e+00
5.515011310577392578e+00,4.292034149169921875e+00
5.138620853424072266e+00,7.332452297210693359e+00
6.485070705413818359e+00,4.977180480957031250e+00
7.243803977966308594e+00,8.775064468383789062e+00
5.727647781372070312e+00,7.915943145751953125e+00
6.322707653045654297e+00,7.022867679595947266e+00
7.409588813781738281e+00,8.018445014953613281e+00
5.876438617706298828e+00,5.641261100769042969e+00
6.043550491333007812e+00,5.084842205047607422e+00
7.150545120239257812e+00,4.788278579711914062e+00
4.979484558105468750e+00,7.032444953918457031e+00
7.427698612213134766e+00,7.959202289581298828e+00
6.663589477539062500e+00,7.448993206024169922e+00
6.213270187377929688e+00,7.901621341705322266e+00
6.225907325744628906e+00,3.407882690429687500e+00
3.687870502471923828e+00,5.804446697235107422e+00
6.567747116088867188e+00,5.591732978820800781e+00
7.460746288299560547e+00,8.491332054138183594e+00
5.233557701110839844e+00,6.162389278411865234e+00
5.644909858703613281e+00,7.216099739074707031e+00
6.072885990142822266e+00,5.352783203125000000e+00
7.336963176727294922e+00,7.505363941192626953e+00
5.341551303863525391e+00,4.366307258605957031e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error.csv <==
4.635791444029795372e-01
1.117033845432431116e+00
1.881368315985123330e+00
3.512876881665992101e+00
3.683421846646191433e+00
5.147602120090460254e+00
5.665692610543977992e+00
2.943024341344984585e+00
2.252866530519063826e+00
3.705746779279153191e-01
1.234146000749653416e+00
6.301345503910674717e-01
1.256382471026481262e+00
4.053384992506156026e-01
3.012007160817489759e-01
1.365662592316258528e-01
7.506447412227377214e-01
2.660322406806402973e-01
1.160796433173616055e-01
1.793472418520225542e-01
2.240023559363942540e-01
3.697714151588554210e-01
5.377781889587796016e-01
1.209000920493742637e+00
1.454304425204294038e+00
2.027527095796935352e+00
1.830951785659262754e+00
7.858988891113296571e-01
2.201439562677303563e+00
1.334823428078099505e+00
1.734027427024326384e-01
1.534267655996866209e+00
3.269858940596628849e-01
5.698843724754074636e-01
6.662271820998444394e-01
4.776704185745124787e-01
3.718068598996158713e-01
2.776611986239716501e-01
6.656718024230888764e-01
1.913111484141745144e-01
5.322331457737576876e-01
1.950457990788317386e-01
7.057067745115286339e-01
2.910853468093188567e-01
5.158598777550021941e-01
1.863699589811558810e-01
3.522390394520016343e-01
2.668974561746581542e-01
3.255729266751909434e-01
3.888422130663642395e-01
9.863209035994556784e-01
1.024168124143363334e+00
1.647150956816631151e+00
1.009932825948002044e+00
3.157243383801334180e-01
8.350617290734970721e-01
1.961273870384872275e-01
4.679238818787261334e-01
3.322395715360494384e-01
5.316214943814110416e-01
1.819385846281781627e-01
2.371371083405764413e-01
1.624159464003406272e-01
1.230903132189778981e-01
1.678199964911099573e-01
1.857497805628442189e-01
1.669191000113585954e-01
2.500700401121715988e-01
5.185532388596232334e-01
7.804306815922493756e-01
7.945942742895177879e-01
3.523694131464447654e-01
2.765853271105185307e-01
2.511207842633883525e-01
8.581440312463413100e-01
1.377902252151719020e+00
4.493847191160229571e-01
1.461267501959015336e+00
3.252084787832485446e-01
1.068824851673292192e-01
3.887098650655469445e-01
1.418185807336393989e-01
1.757493559524284654e-01
3.071100856012494162e-01
3.879390851098022397e-01
6.012726099886182007e-01
5.981645203079019035e-01
3.667936274722293222e-01
2.226824021223886563e-01
5.804535829272695624e-01
3.645130305733026987e-01
3.640881401659278316e-01
4.775679165991956188e-01
1.367980120666517918e-01
4.635253601617406738e-01
3.852157021717536600e-01
4.227777469854377412e-01
2.905811581205975380e-01
1.725599841943345758e-01
2.877702632438711161e-01
2.122741818642122635e-01
2.810970990169371908e-01
1.870707109028362236e-01
3.046509010558050012e-01
3.920196273526025954e-01
4.870045971639029303e-01
4.857027606803533404e-01
9.021387127750206403e-02
2.237769558308145279e-01
5.315103808089231135e-02
2.193470997123359578e-01
7.560954277212773855e-02
1.840705313144636590e-01
2.254240261399431122e-01
3.630718450664856545e-01
3.645500245181257370e-01
3.431445177815723446e-01
1.657574239006303074e-01
2.598658020487791265e-01
3.378067210281175403e-01
4.859332473499644589e-01
2.027122547165055300e-01
2.656171603848914153e-01
3.478751219724648402e-01
5.298910739924107549e-01
4.164373647383498578e-01
4.479312561594933628e-01
4.292205868522931400e-01
4.994710132460932206e-01
2.249754345388854659e-01
1.104471859813644513e-01
6.011691652221431981e-02
1.562433810766072906e-01
2.692001661836304627e-01
4.023997136972498057e-01
5.157756973704301640e-01
5.149634450322492230e-01
1.105125174414845479e-01
1.735429561655035535e-01
3.074615439491019675e-01
3.915272528371543936e-01
4.058309537428552716e-01
1.756012224061812288e-01
8.366771357789197505e-02
2.557025793659010171e-01
3.223801425641595331e-01
4.032836012802277215e-01
2.794220743099900539e-01
2.669676800401893368e-01
6.814135512355584678e-02
4.132556399037146111e-02
4.413913576802761668e-02
1.060476155585331204e-01
2.356992158496034051e-01
4.332208018168189900e-01
5.497219711025551625e-01
4.821453708071253286e-01
1.561350351832584415e-01
2.579893303389200199e-01
3.835841356303039684e-01
3.357095996850736341e-01
3.051906957378147101e-01
1.018171568308239849e-01
5.400296947678034226e-02
4.894605905685672775e-02
5.255280835092066005e-02
4.466637531732176730e-02
3.765404070344262333e-02
5.164463805328573659e-02
1.243004958879618677e-01
2.856854470780403332e-01
4.938875803926782160e-01
3.987880888799041346e-01
3.189205219517700640e-01
1.541279021070288413e-01
3.195896930329598651e-01
2.968434593623683337e-01
4.054247569246407362e-02
1.700468709592830308e-01
2.580441710991625004e-01
2.832482031242451459e-01
2.141792001418546809e-01
8.615099851175805901e-02
1.603822672093458968e-01
2.389399033592260191e-01
2.572736643144928892e-01
2.057414224736405228e-01
6.841999456913978872e-02
1.312994195823612847e-02
5.366700535691085877e-02
6.956917609860664709e-02
1.339160540389192355e-01
2.670638215838395668e-01
3.345213916366561180e-01
9.424419429515071278e-02
4.018977562103097367e-02
3.731990430824224519e-02
5.068794893022150749e-02
7.558290074520991608e-02
1.681863509091091891e-01
3.241556867601715353e-01
3.215671902494638967e-01
1.977449316529722723e-01
4.327286782969321788e-01
2.667311443924199610e-01
3.081193793283872329e-01
3.216388278037739523e-01
1.175313748794207941e-01
1.910796721627389116e-01
1.568132831736936961e-01
6.224097029083723587e-02
1.188061117356081497e-01
1.520541057420345676e-01
1.676360397601300845e-01
1.029662079241218248e-01
3.787598206924198962e-02
1.126573697205445895e-01
1.325702096008038455e-01
1.911186662949636295e-01
2.404178987543854340e-01
1.858951143746323531e-01
1.321674389068960287e-01
1.553851997725158585e-01
1.494224042569950450e-01
3.058943231061369769e-02
6.969801578015978605e-02
5.211530164095069112e-02
8.437814013845212902e-02
1.475876101196082202e-01
2.268051151391110576e-01
2.138661864079472452e-01
1.155787120468148160e-01
2.186003050534825187e-01
1.942217113388804428e-01
7.844569619884435296e-02
1.823711334709601506e-01
1.656872219708494520e-01
5.733011714182111029e-02
2.489745895273668200e-02
5.469990934244565312e-02
8.653083569817814069e-02
1.286950191011368427e-01
1.954872126070653082e-01
1.639053949380442354e-01
7.771122409305693257e-02
1.651112154954866018e-01
1.612478196359736771e-01
3.147103741974585644e-02
4.242407485006953471e-02
4.862326159902441436e-02
7.114720732356775990e-02
1.383253489848894902e-01
2.224220331665269224e-01
1.949844898072912724e-01
1.765594216286782148e-01
3.007525122308790655e-01
1.884987609118504437e-01
1.553536377330558826e-01
1.202018720039794014e-01
7.480744855900553492e-02
8.057945544122285808e-02
5.602774907646659863e-02
1.000112446469187122e-01
1.171573843995366154e-01
1.523503020327382218e-01
8.173269175659497732e-02
1.451231388604855843e-01
2.146601920405622477e-01
1.648269016464679049e-01
1.332295114017995608e-01
3.178991265546335931e-01
2.913719538140974175e-01
1.822139424232734062e-01
1.914056126616011655e-01
1.132522372777818032e-01
1.743084033493081386e-01
8.835379485582801895e-02
7.657811472494008287e-02
1.401136920855027557e-01
6.399949165900584158e-02
1.075677825695289941e-01
7.034362642489126738e-02
6.243453592160441712e-02
9.548978772418584282e-02
1.377241016153924191e-01
1.235455365809120659e-01
8.941492524186613056e-02
7.215126402706434350e-02
7.214599133001424469e-02
1.130270449941375571e-01
9.800882786760976850e-02
3.140179227736090983e-02
4.397264575754851468e-02
1.855446359865330769e-02
3.346657322125064227e-02
8.578898993614776647e-02
2.004880477197679145e-01
2.852183758844926142e-01
1.319539909831730640e-01
2.224944989546358554e-01
1.421493235538713595e-01
7.229085330619727801e-02
8.633277821102400273e-02
6.173496978991917239e-02
8.710375272534764957e-02
6.844418261697053640e-02
6.147953468861432069e-02
3.439629327100764133e-02
8.781433765705165539e-02
1.490722757747630078e-01
1.353519309598141540e-01
9.456416348688072293e-02
2.141953988377993945e-02
1.005423648396598368e-01
1.184651940633033168e-01
9.234848388221378324e-02
1.190430118925984437e-01
6.277063168478549948e-02
8.541024592369943214e-02
6.819918265711513716e-02
5.957560626681706467e-02
8.188015901175672850e-02
9.416416918172161588e-02
1.165701994918727641e-01
1.494514772634813748e-01
6.205532386753409568e-02
1.210320752272774636e-01
1.832635174665726563e-01
5.493123150964133311e-02
1.360196589777498410e-01
1.679054364883192096e-01
2.063019992151135518e-02
1.919980741531785717e-01
2.085142612415973595e-01
7.074282129258827045e-02
8.910689855688729011e-02
1.298285431632099363e-01
1.242694989030517227e-01
8.544068742855528975e-02
5.744801783223744962e-02
8.908383706113487399e-02
1.163266012803760435e-02
8.433065026628842886e-02
5.334376160779429055e-02
5.893461308979654201e-02
7.131532932950998549e-02
1.244775186226341618e-01
1.624318749302892384e-01
7.135556395452177791e-02
8.800242444033215539e-02
1.241327516059370223e-01
8.285324876512990822e-02
1.033190543670718838e-02
2.989696875882898869e-02
6.233641431868169186e-02
9.028566393846752802e-02
1.210959326242055933e-01
1.241828924913849913e-01
6.755536216351883116e-02
3.665286834519143611e-02
9.128826925599552167e-02
1.232431609821503932e-01
1.346716549833079091e-01
4.820979813323684332e-02
9.769275344586311749e-02
1.505996264380733696e-01
6.938515025584178486e-02
1.334536930603306137e-01
1.565473090704845860e-01
8.943098703849537701e-02
9.245081169341617944e-02
1.062471736645757142e-01
1.733941231167770991e-02
9.931104852679333017e-02
7.793299322959619524e-02
7.028547867360297741e-02
5.470255312510675233e-02
9.517034426336290487e-02
8.506594492988256428e-02
7.335789012132121201e-02
6.413997481297073477e-02
6.818206719830018081e-02
7.715417758672603321e-02
6.947120979409179831e-02
6.490129133847438725e-02
6.989453278133171688e-02
7.430319992157252695e-02
9.231173030141684444e-02
7.563421876704368163e-02
5.775062694999737872e-02
5.410404301126962162e-02
6.144601399094973965e-02
7.455979897835325609e-02
9.975979066132889539e-02
9.388727257631168666e-02
6.614370927056731353e-02
4.292978048949854658e-02
3.829898446861081107e-02
2.886527769235851248e-02
7.502995076003937669e-02
1.313069606661289024e-01
1.069479932090472429e-01
3.531572728985027387e-02
6.189158429704966907e-02
7.908734571636202859e-02
8.711735131291974132e-02
6.688114132103947784e-02
3.407771707815761275e-02
3.439669315245006548e-02
3.194262475500068976e-02
3.714158582865788316e-02
9.050903133135573819e-02
1.602521875427187492e-01
7.584865991190370416e-02
1.323245435965832162e-01
1.978239881445628123e-01
3.489417008805540538e-02
1.609774173218897209e-01
1.104861605717800538e-01
4.913694430821678033e-02
8.034259533744446402e-02
1.923151244311641431e-02
6.449899171910847273e-02
6.253251299627489435e-02
3.329724850399810171e-02
2.891038285597369653e-02
3.845126502458531825e-02
6.957666198723508333e-02
9.877669796995401652e-02
8.347692674286225079e-02
6.450624823260274476e-02
3.301432166786315986e-02
6.557881001328072501e-02
1.041281445412403500e-01
1.038014373371652227e-01
6.683575431279464851e-02
2.425560097149260380e-02
3.546268459835999476e-02
4.029192619646663337e-02
6.208918074427412226e-02
1.089848823651627246e-01
1.081210302676694213e-01
2.769631696062043943e-02
1.858851695938060905e-02
4.150121555416754621e-02
6.303514854632241704e-02
1.027414012518758357e-01
1.221679587524313465e-01
6.942651561191065523e-02
7.831848740027666511e-02
1.150754357303159087e-01
6.232476976470083252e-02
7.996387348953569452e-02
9.431662851361037603e-02
3.899851402835028541e-02
8.046777694707724082e-02
8.415521526636333960e-02
5.107434589014791387e-02
6.782782824184370452e-02
6.417161297214483973e-02
8.600868020695670579e-02
6.433013915750650236e-02
2.854626149569510982e-02
4.789457465340317410e-02
1.031226538299309832e-02
2.677704518536308531e-02
2.590374134298177589e-02
2.072250503264514224e-02
5.572381479366450563e-02
1.178700570421113564e-01
1.761227541588962775e-01
6.932198452068784322e-02
1.520757821374759400e-01
1.388304083687890433e-01
4.162005915039953402e-02
6.531237235834103094e-02
4.558146033996736401e-02
5.248680337817693276e-02
2.236288656668634911e-02
3.621225654569621560e-02
4.955947825052130218e-02
5.578713959602089878e-02
6.553553179496046655e-02
6.672883016680229706e-02
6.316487342172523445e-02
3.558498608613639563e-02
2.740777379293704574e-02
4.281584422180304689e-02
5.146866652354921412e-02
1.003162795286120651e-01
1.431998527554335099e-01
7.783031934344093739e-02
1.030534730099504914e-01
1.333228521387365417e-01
5.853428334062653338e-02
7.510400602131139802e-02
6.112488308548100213e-02
3.216497691722309399e-02
4.193014760791566320e-02
4.163210401793896592e-02
4.660362290969192328e-02


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
4.635791444029795372e-01
5.147602120090460254e+00
1.234146000749653416e+00
1.365662592316258528e-01
2.240023559363942540e-01
2.027527095796935352e+00
1.734027427024326384e-01
4.776704185745124787e-01
5.322331457737576876e-01
1.863699589811558810e-01
9.863209035994556784e-01
8.350617290734970721e-01
1.819385846281781627e-01
1.857497805628442189e-01
7.945942742895177879e-01
1.377902252151719020e+00
3.887098650655469445e-01
6.012726099886182007e-01
3.645130305733026987e-01
3.852157021717536600e-01
2.122741818642122635e-01
4.870045971639029303e-01
2.193470997123359578e-01
3.645500245181257370e-01
4.859332473499644589e-01
4.164373647383498578e-01
1.104471859813644513e-01
5.157756973704301640e-01
3.915272528371543936e-01
3.223801425641595331e-01
4.132556399037146111e-02
5.497219711025551625e-01
3.357095996850736341e-01
5.255280835092066005e-02
2.856854470780403332e-01
3.195896930329598651e-01
2.832482031242451459e-01
2.572736643144928892e-01
6.956917609860664709e-02
4.018977562103097367e-02
3.241556867601715353e-01
3.081193793283872329e-01
6.224097029083723587e-02
3.787598206924198962e-02
1.858951143746323531e-01
6.969801578015978605e-02
2.138661864079472452e-01
1.823711334709601506e-01
8.653083569817814069e-02
1.651112154954866018e-01
7.114720732356775990e-02
3.007525122308790655e-01
8.057945544122285808e-02
8.173269175659497732e-02
3.178991265546335931e-01
1.743084033493081386e-01
1.075677825695289941e-01
1.235455365809120659e-01
9.800882786760976850e-02
8.578898993614776647e-02
1.421493235538713595e-01
6.844418261697053640e-02
1.353519309598141540e-01
9.234848388221378324e-02
5.957560626681706467e-02
6.205532386753409568e-02
1.679054364883192096e-01
8.910689855688729011e-02
8.908383706113487399e-02
7.131532932950998549e-02
1.241327516059370223e-01
9.028566393846752802e-02
9.128826925599552167e-02
1.505996264380733696e-01
9.245081169341617944e-02
7.028547867360297741e-02
6.413997481297073477e-02
6.989453278133171688e-02
5.410404301126962162e-02
6.614370927056731353e-02
1.313069606661289024e-01
8.711735131291974132e-02
3.714158582865788316e-02
1.978239881445628123e-01
8.034259533744446402e-02
2.891038285597369653e-02
6.450624823260274476e-02
6.683575431279464851e-02
1.089848823651627246e-01
6.303514854632241704e-02
1.150754357303159087e-01
8.046777694707724082e-02
8.600868020695670579e-02
2.677704518536308531e-02
1.761227541588962775e-01
6.531237235834103094e-02
4.955947825052130218e-02
3.558498608613639563e-02
1.431998527554335099e-01
7.510400602131139802e-02
4.660362290969192328e-02


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State.csv <==
-6.218072772026062012e-02
-5.489668250083923340e-02
-4.765778779983520508e-02
-4.046416282653808594e-02
-3.331664204597473145e-02
-2.621549367904663086e-02
-1.916116476058959961e-02
-1.215374469757080078e-02
-5.193710327148437500e-03
1.718938350677490234e-03
8.583903312683105469e-03
1.540085673332214355e-02
2.216970920562744141e-02
2.889043092727661133e-02
3.556308150291442871e-02
4.218739271163940430e-02
4.876315593719482422e-02
5.529054999351501465e-02
6.176936626434326172e-02
6.819990277290344238e-02
7.458186149597167969e-02
8.091536164283752441e-02
8.720055222511291504e-02
9.343725442886352539e-02
9.962579607963562012e-02
1.057659089565277100e-01
1.118578910827636719e-01
1.179020404815673828e-01
1.238979697227478027e-01
1.298462152481079102e-01
1.357466578483581543e-01
1.415994167327880859e-01
1.474047303199768066e-01
1.531626582145690918e-01
1.588734984397888184e-01
1.645371913909912109e-01
1.701540350914001465e-01
1.757240891456604004e-01
1.812477111816406250e-01
1.867246031761169434e-01
1.921556591987609863e-01
1.975402832031250000e-01
2.028790712356567383e-01
2.081721425056457520e-01
2.134199142456054688e-01
2.186218500137329102e-01
2.237789630889892578e-01
2.288908362388610840e-01
2.339581847190856934e-01
2.389804720878601074e-01
2.439585328102111816e-01
2.488921880722045898e-01
2.537818551063537598e-01
2.586277127265930176e-01
2.634297013282775879e-01
2.681884169578552246e-01
2.729035615921020508e-01
2.775754332542419434e-01
2.822042703628540039e-01
2.867906689643859863e-01
2.913340330123901367e-01
2.958353757858276367e-01
3.002940416336059570e-01
3.047108054161071777e-01
3.090859651565551758e-01
3.134190440177917480e-01
3.177105784416198730e-01
3.219609260559082031e-01
3.261699676513671875e-01
3.303378224372863770e-01
3.344649672508239746e-01
3.385517001152038574e-01
3.425978422164916992e-01
3.466029763221740723e-01
3.505689501762390137e-01
3.544943332672119141e-01
3.583797812461853027e-01
3.622257113456726074e-01
3.660321235656738281e-01
3.697992563247680664e-01
3.735272288322448730e-01
3.772161602973937988e-01
3.808660507202148438e-01
3.844772577285766602e-01
3.880501985549926758e-01
3.915846943855285645e-01
3.950806856155395508e-01
3.985384702682495117e-01
4.019585847854614258e-01
4.053409099578857422e-01
4.086855053901672363e-01
4.119924902915954590e-01
4.152624011039733887e-01
4.184949398040771484e-01
4.216905832290649414e-01
4.248490929603576660e-01
4.279712438583374023e-01
4.310564398765563965e-01
4.341053962707519531e-01
4.371178150177001953e-01
4.400941729545593262e-01
4.430344700813293457e-01
4.459388256072998047e-01
4.488074183464050293e-01
4.516404271125793457e-01
4.544379115104675293e-01
4.572001695632934570e-01
4.599271416664123535e-01
4.626188278198242188e-01
4.652757644653320312e-01
4.678978919982910156e-01
4.704854488372802734e-01
4.730382561683654785e-01
4.755569696426391602e-01
4.780411124229431152e-01
4.804909825325012207e-01
4.829072356224060059e-01
4.852894544601440430e-01
4.876377582550048828e-01
4.899526238441467285e-01
4.922339320182800293e-01
4.944817423820495605e-01
4.966962933540344238e-01
4.988779425621032715e-01
5.010266304016113281e-01
5.031422376632690430e-01
5.052251219749450684e-01
5.072755217552185059e-01
5.092933773994445801e-01
5.112788081169128418e-01
5.132320523262023926e-01
5.151529908180236816e-01
5.170421004295349121e-01
5.188992023468017578e-01
5.207245945930480957e-01
5.225184559822082520e-01
5.242804288864135742e-01
5.260112285614013672e-01
5.277107357978820801e-01
5.293788909912109375e-01
5.310161113739013672e-01
5.326225161552429199e-01
5.341980457305908203e-01
5.357425212860107422e-01
5.372565388679504395e-01
5.387402772903442383e-01
5.401932597160339355e-01
5.416163802146911621e-01
5.430091619491577148e-01
5.443719029426574707e-01
5.457047820091247559e-01
5.470074415206909180e-01
5.482810139656066895e-01
5.495246052742004395e-01
5.507387518882751465e-01
5.519234538078308105e-01
5.530787706375122070e-01
5.542050004005432129e-01
5.553022027015686035e-01
5.563701391220092773e-01
5.574093461036682129e-01
5.584199428558349609e-01
5.594013333320617676e-01
5.603547692298889160e-01
5.612795352935791016e-01
5.621757507324218750e-01
5.630437731742858887e-01
5.638834238052368164e-01
5.646951198577880859e-01
5.654786825180053711e-01
5.662343502044677734e-01
5.669624805450439453e-01
5.676624178886413574e-01
5.683349370956420898e-01
5.689799189567565918e-01
5.695972442626953125e-01
5.701868534088134766e-01
5.707498192787170410e-01
5.712851881980895996e-01
5.717934370040893555e-01
5.722745656967163086e-01
5.727286338806152344e-01
5.731558203697204590e-01
5.735562443733215332e-01
5.739297866821289062e-01
5.742766261100769043e-01
5.745970010757446289e-01
5.748905539512634277e-01
5.751576423645019531e-01
5.753985047340393066e-01
5.756129026412963867e-01
5.758006572723388672e-01
5.759624242782592773e-01
5.760977864265441895e-01
5.762072205543518066e-01
5.762905478477478027e-01
5.763477087020874023e-01
5.763785839080810547e-01
5.763840675354003906e-01
5.763633251190185547e-01
5.763167738914489746e-01
5.762444734573364258e-01
5.761462450027465820e-01
5.760220885276794434e-01
5.758724212646484375e-01
5.756970047950744629e-01
5.754960179328918457e-01
5.752695202827453613e-01
5.750169754028320312e-01
5.747392177581787109e-01
5.744355320930480957e-01
5.741063356399536133e-01
5.737517476081848145e-01
5.733715295791625977e-01
5.729656219482421875e-01
5.725343227386474609e-01
5.720775127410888672e-01
5.715949535369873047e-01
5.710869431495666504e-01
5.705533027648925781e-01
5.699939131736755371e-01
5.694091320037841797e-01
5.687988400459289551e-01
5.681625008583068848e-01
5.675006508827209473e-01
5.668131709098815918e-01
5.660999417304992676e-01
5.653607845306396484e-01
5.645959377288818359e-01
5.638049244880676270e-01
5.629884600639343262e-01
5.621454119682312012e-01
5.612767338752746582e-01
5.603819489479064941e-01
5.594606995582580566e-01
5.585132241249084473e-01
5.575399398803710938e-01
5.565395951271057129e-01
5.555130839347839355e-01
5.544599890708923340e-01
5.533800721168518066e-01
5.522735714912414551e-01
5.511401295661926270e-01
5.499799847602844238e-01
5.487926602363586426e-01
5.475779175758361816e-01
5.463359951972961426e-01
5.450668334960937500e-01
5.437700748443603516e-01
5.424457192420959473e-01
5.410932302474975586e-01
5.397131443023681641e-01
5.383046269416809082e-01
5.368682742118835449e-01
5.354031920433044434e-01
5.339099168777465820e-01
5.323876738548278809e-01
5.308365225791931152e-01
5.292565226554870605e-01
5.276476144790649414e-01
5.260086059570312500e-01
5.243405699729919434e-01
5.226426124572753906e-01
5.209146738052368164e-01
5.191566348075866699e-01
5.173683762550354004e-01
5.155496001243591309e-01
5.137001872062683105e-01
5.118196010589599609e-01
5.099078416824340820e-01
5.079648494720458984e-01
5.059903264045715332e-01
5.039840340614318848e-01
5.019457340240478516e-01
4.998750686645507812e-01
4.977718591690063477e-01
4.956360459327697754e-01
4.934671521186828613e-01
4.912652373313903809e-01
4.890298247337341309e-01
4.867608547210693359e-01
4.844577908515930176e-01
4.821204543113708496e-01
4.797491431236267090e-01
4.773429632186889648e-01
4.749017953872680664e-01
4.724255204200744629e-01
4.699137210845947266e-01
4.673662781715393066e-01
4.647828340530395508e-01
4.621633887290954590e-01
4.595074057579040527e-01
4.568147659301757812e-01
4.540851116180419922e-01
4.513182044029235840e-01
4.485138654708862305e-01
4.456719160079956055e-01
4.427917599678039551e-01
4.398735165596008301e-01
4.369167685508728027e-01
4.339210391044616699e-01
4.308865666389465332e-01
4.278126955032348633e-01
4.246996045112609863e-01
4.215461611747741699e-01
4.183532595634460449e-01
4.151199460029602051e-01
4.118464589118957520e-01
4.085322022438049316e-01
4.051768779754638672e-01
4.017805457115173340e-01
3.983427882194519043e-01
3.948635458946228027e-01
3.913423418998718262e-01
3.877792358398437500e-01
3.841738104820251465e-01
3.805262446403503418e-01
3.768360018730163574e-01
3.731030821800231934e-01
3.693269491195678711e-01
3.655077219009399414e-01
3.616454005241394043e-01
3.577395677566528320e-01
3.537899255752563477e-01
3.497967720031738281e-01
3.457594513893127441e-01
3.416779041290283203e-01
3.375524282455444336e-01
3.333826065063476562e-01
3.291683197021484375e-01
3.249095082283020020e-01
3.206055760383605957e-01
3.162574768066406250e-01
3.118641376495361328e-01
3.074257969856262207e-01
3.029426336288452148e-01
2.984140515327453613e-01
2.938405871391296387e-01
2.892215847969055176e-01
2.845575213432312012e-01
2.798479199409484863e-01
2.750933170318603516e-01
2.702930569648742676e-01
2.654473185539245605e-01
2.605564594268798828e-01
2.556199431419372559e-01
2.506379485130310059e-01
2.456105351448059082e-01
2.405378818511962891e-01
2.354194521903991699e-01
2.302562594413757324e-01
2.250477075576782227e-01
2.197936773300170898e-01
2.144944667816162109e-01
2.091503143310546875e-01
2.037611603736877441e-01
1.983269453048706055e-01
1.928480863571166992e-01
1.873243451118469238e-01
1.817563176155090332e-01
1.761437058448791504e-01
1.704869270324707031e-01
1.647861003875732422e-01
1.590410470962524414e-01
1.532526016235351562e-01
1.474204659461975098e-01
1.415451169013977051e-01
1.356269717216491699e-01
1.296659111976623535e-01
1.236628293991088867e-01
1.176171302795410156e-01
1.115300059318542480e-01
1.054015755653381348e-01
9.923204779624938965e-02
9.302201867103576660e-02
8.677199482917785645e-02
8.048239350318908691e-02
7.415390014648437500e-02
6.778693199157714844e-02
6.138211488723754883e-02
5.494022369384765625e-02
4.846188426017761230e-02
4.194796085357666016e-02
3.539934754371643066e-02
2.881667017936706543e-02
2.220070362091064453e-02
1.555284857749938965e-02
8.873730897903442383e-03
2.164602279663085938e-03
-4.573464393615722656e-03
-1.133924722671508789e-02
-1.813170313835144043e-02
-2.494940161705017090e-02
-3.179106116294860840e-02
-3.865537047386169434e-02
-4.554098844528198242e-02
-5.244633555412292480e-02
-5.937021970748901367e-02
-6.631076335906982422e-02
-7.326644659042358398e-02
-8.023595809936523438e-02


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-6.218072772026062012e-02
-3.331664204597473145e-02
-5.193710327148437500e-03
2.216970920562744141e-02
4.876315593719482422e-02
7.458186149597167969e-02
9.962579607963562012e-02
1.238979697227478027e-01
1.474047303199768066e-01
1.701540350914001465e-01
1.921556591987609863e-01
2.134199142456054688e-01
2.339581847190856934e-01
2.537818551063537598e-01
2.729035615921020508e-01
2.913340330123901367e-01
3.090859651565551758e-01
3.261699676513671875e-01
3.425978422164916992e-01
3.583797812461853027e-01
3.735272288322448730e-01
3.880501985549926758e-01
4.019585847854614258e-01
4.152624011039733887e-01
4.279712438583374023e-01
4.400941729545593262e-01
4.516404271125793457e-01
4.626188278198242188e-01
4.730382561683654785e-01
4.829072356224060059e-01
4.922339320182800293e-01
5.010266304016113281e-01
5.092933773994445801e-01
5.170421004295349121e-01
5.242804288864135742e-01
5.310161113739013672e-01
5.372565388679504395e-01
5.430091619491577148e-01
5.482810139656066895e-01
5.530787706375122070e-01
5.574093461036682129e-01
5.612795352935791016e-01
5.646951198577880859e-01
5.676624178886413574e-01
5.701868534088134766e-01
5.722745656967163086e-01
5.739297866821289062e-01
5.751576423645019531e-01
5.759624242782592773e-01
5.763477087020874023e-01
5.763167738914489746e-01
5.758724212646484375e-01
5.750169754028320312e-01
5.737517476081848145e-01
5.720775127410888672e-01
5.699939131736755371e-01
5.675006508827209473e-01
5.645959377288818359e-01
5.612767338752746582e-01
5.575399398803710938e-01
5.533800721168518066e-01
5.487926602363586426e-01
5.437700748443603516e-01
5.383046269416809082e-01
5.323876738548278809e-01
5.260086059570312500e-01
5.191566348075866699e-01
5.118196010589599609e-01
5.039840340614318848e-01
4.956360459327697754e-01
4.867608547210693359e-01
4.773429632186889648e-01
4.673662781715393066e-01
4.568147659301757812e-01
4.456719160079956055e-01
4.339210391044616699e-01
4.215461611747741699e-01
4.085322022438049316e-01
3.948635458946228027e-01
3.805262446403503418e-01
3.655077219009399414e-01
3.497967720031738281e-01
3.333826065063476562e-01
3.162574768066406250e-01
2.984140515327453613e-01
2.798479199409484863e-01
2.605564594268798828e-01
2.405378818511962891e-01
2.197936773300170898e-01
1.983269453048706055e-01
1.761437058448791504e-01
1.532526016235351562e-01
1.296659111976623535e-01
1.054015755653381348e-01
8.048239350318908691e-02
5.494022369384765625e-02
2.881667017936706543e-02
2.164602279663085938e-03
-2.494940161705017090e-02
-5.244633555412292480e-02
-8.023595809936523438e-02


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
2.832717299461364746e-01,-1.135750651359558105e+00
1.001120090484619141e+01,9.149580001831054688e+00
5.971414566040039062e+00,7.129761695861816406e+00
5.585390090942382812e+00,5.768996238708496094e+00
6.075385570526123047e+00,6.157495498657226562e+00
5.583856582641601562e+00,5.594030380249023438e+00
6.018955707550048828e+00,5.904469966888427734e+00
5.748205661773681641e+00,5.753742694854736328e+00
5.828253269195556641e+00,5.885359287261962891e+00
5.804473876953125000e+00,5.788823127746582031e+00
5.818502426147460938e+00,5.821573734283447266e+00
5.802430629730224609e+00,5.796975612640380859e+00
5.821168899536132812e+00,5.815165042877197266e+00
5.806427955627441406e+00,5.805009841918945312e+00
5.811683177947998047e+00,5.812912464141845703e+00
5.810547828674316406e+00,5.808855533599853516e+00
5.811866283416748047e+00,5.812222957611083984e+00
5.810398578643798828e+00,5.811031818389892578e+00
5.811197280883789062e+00,5.811358451843261719e+00
5.810819149017333984e+00,5.810990333557128906e+00
5.811167716979980469e+00,5.811200141906738281e+00
5.810947418212890625e+00,5.811068534851074219e+00
5.811121463775634766e+00,5.811069011688232422e+00
5.810981273651123047e+00,5.811089038848876953e+00
5.811305999755859375e+00,5.820573806762695312e+00
5.809975147247314453e+00,5.810169696807861328e+00
5.812469005584716797e+00,5.818506717681884766e+00
5.802048683166503906e+00,5.724720478057861328e+00
5.819315433502197266e+00,5.837316513061523438e+00
5.812147140502929688e+00,5.786259651184082031e+00
5.813559532165527344e+00,5.821443080902099609e+00
5.811728954315185547e+00,5.811257362365722656e+00
5.811252593994140625e+00,5.812708854675292969e+00
5.810756683349609375e+00,5.810252189636230469e+00
5.813106536865234375e+00,5.818025112152099609e+00
5.809886932373046875e+00,5.806726932525634766e+00
5.807668685913085938e+00,5.801627159118652344e+00
5.813585281372070312e+00,5.842557430267333984e+00
5.797873020172119141e+00,5.808793544769287109e+00
5.818568706512451172e+00,5.808840274810791016e+00
5.810502529144287109e+00,5.805335044860839844e+00
5.810630798339843750e+00,5.800776481628417969e+00
5.823422908782958984e+00,5.876653671264648438e+00
5.804678916931152344e+00,5.789354324340820312e+00
5.820349216461181641e+00,5.833927154541015625e+00
5.805323123931884766e+00,5.803442955017089844e+00
5.818005084991455078e+00,5.808243274688720703e+00
5.806605339050292969e+00,5.813503742218017578e+00
5.795398235321044922e+00,5.730698585510253906e+00
5.819429874420166016e+00,5.848698616027832031e+00
5.791814804077148438e+00,5.772950649261474609e+00
5.837156295776367188e+00,5.823916912078857422e+00
5.787793159484863281e+00,5.787587165832519531e+00
5.825524330139160156e+00,5.830348968505859375e+00
5.805258274078369141e+00,5.789799213409423828e+00
5.819332599639892578e+00,5.829174995422363281e+00
5.798006057739257812e+00,5.797345638275146484e+00
5.813706398010253906e+00,5.820710182189941406e+00
5.808604717254638672e+00,5.811233520507812500e+00
5.816140651702880859e+00,5.822062492370605469e+00
5.808617591857910156e+00,5.796107769012451172e+00
5.819198608398437500e+00,5.824839115142822266e+00
5.802158832550048828e+00,5.798747539520263672e+00
5.816545963287353516e+00,5.826261520385742188e+00
5.809970855712890625e+00,5.813890457153320312e+00
5.813742160797119141e+00,5.817616462707519531e+00
5.811261653900146484e+00,5.792920589447021484e+00
5.811236381530761719e+00,5.826832771301269531e+00
5.805901527404785156e+00,5.796020984649658203e+00
5.818034172058105469e+00,5.828581333160400391e+00
5.805982589721679688e+00,5.786575317382812500e+00
5.814170837402343750e+00,5.843672752380371094e+00
5.796294212341308594e+00,5.807075977325439453e+00
5.827881813049316406e+00,5.825599670410156250e+00
5.788644790649414062e+00,5.790326118469238281e+00
5.822924613952636719e+00,5.815713882446289062e+00
5.810276508331298828e+00,5.803184509277343750e+00
5.812544822692871094e+00,5.821691036224365234e+00
5.811810970306396484e+00,5.793081283569335938e+00
5.807995796203613281e+00,5.833122730255126953e+00
5.818179607391357422e+00,5.801487922668457031e+00
5.805473804473876953e+00,5.828038215637207031e+00
5.811098575592041016e+00,5.810568332672119141e+00
5.811716556549072266e+00,5.810635566711425781e+00
5.810592174530029297e+00,5.814060211181640625e+00
5.807911396026611328e+00,5.784499645233154297e+00
5.820105075836181641e+00,5.815486907958984375e+00
5.803431510925292969e+00,5.807118415832519531e+00
5.816344738006591797e+00,5.808763980865478516e+00
5.813704490661621094e+00,5.840646743774414062e+00
5.804986476898193359e+00,5.785509586334228516e+00
5.827798843383789062e+00,5.840986728668212891e+00
5.805905342102050781e+00,5.804543495178222656e+00
5.811347007751464844e+00,5.822155952453613281e+00
5.811068058013916016e+00,5.801136970520019531e+00
5.812348842620849609e+00,5.819220542907714844e+00
5.807857513427734375e+00,5.817185878753662109e+00
5.811207771301269531e+00,5.807498455047607422e+00
5.811650753021240234e+00,5.772453308105468750e+00
5.809649467468261719e+00,5.840641975402832031e+00
5.807744026184082031e+00,5.771834850311279297e+00
5.813202381134033203e+00,5.843791007995605469e+00
5.809261798858642578e+00,5.777487754821777344e+00
5.809763908386230469e+00,5.831500530242919922e+00
5.810901165008544922e+00,5.783588409423828125e+00
5.818687915802001953e+00,5.812633514404296875e+00
5.807020664215087891e+00,5.817868709564208984e+00
5.811414718627929688e+00,5.806952476501464844e+00
5.812269210815429688e+00,5.819083213806152344e+00
5.808077812194824219e+00,5.810964107513427734e+00
5.811944961547851562e+00,5.824656009674072266e+00
5.801942348480224609e+00,5.808251857757568359e+00
5.817143917083740234e+00,5.817497253417968750e+00
5.806383132934570312e+00,5.808601856231689453e+00
5.810492515563964844e+00,5.800692558288574219e+00
5.808110713958740234e+00,5.788780212402343750e+00
5.819187641143798828e+00,5.814946651458740234e+00
5.801478862762451172e+00,5.792263031005859375e+00
5.818775653839111328e+00,5.819409370422363281e+00
5.811602592468261719e+00,5.799043655395507812e+00
5.813713073730468750e+00,5.820384502410888672e+00
5.806751251220703125e+00,5.818277359008789062e+00
5.824295997619628906e+00,5.850987911224365234e+00
5.791440486907958984e+00,5.800269126892089844e+00
5.827521800994873047e+00,5.820919036865234375e+00
5.812747478485107422e+00,5.801464080810546875e+00
5.813814640045166016e+00,5.816109180450439453e+00
5.809798240661621094e+00,5.813730716705322266e+00
5.808331966400146484e+00,5.806215286254882812e+00
5.812518596649169922e+00,5.764978408813476562e+00
5.813619613647460938e+00,5.852768421173095703e+00
5.814269065856933594e+00,5.802213668823242188e+00
5.809941768646240234e+00,5.801563262939453125e+00
5.812689304351806641e+00,5.814775466918945312e+00
5.811313152313232422e+00,5.810703754425048828e+00
5.807761192321777344e+00,5.804617881774902344e+00
5.817265987396240234e+00,5.825047969818115234e+00
5.804107189178466797e+00,5.809800148010253906e+00
5.821194648742675781e+00,5.814761638641357422e+00
5.795645236968994141e+00,5.867980003356933594e+00
5.821712017059326172e+00,5.775503635406494141e+00
5.795261859893798828e+00,5.839940547943115234e+00
5.827310085296630859e+00,5.790245532989501953e+00
5.809594631195068359e+00,5.821647167205810547e+00
5.812294006347656250e+00,5.799906253814697266e+00
5.809883594512939453e+00,5.814672946929931641e+00
5.810302734375000000e+00,5.812579154968261719e+00
5.814031600952148438e+00,5.823963165283203125e+00
5.804802417755126953e+00,5.808787345886230469e+00
5.812190532684326172e+00,5.806673526763916016e+00
5.805822372436523438e+00,5.852717876434326172e+00
5.801763534545898438e+00,5.783932209014892578e+00
5.822119712829589844e+00,5.829119682312011719e+00
5.797980308532714844e+00,5.791532993316650391e+00
5.831122398376464844e+00,5.828620910644531250e+00
5.811120986938476562e+00,5.795760631561279297e+00
5.812563896179199219e+00,5.817745685577392578e+00
5.805945873260498047e+00,5.810388565063476562e+00
5.819499015808105469e+00,5.827260494232177734e+00
5.797823429107666016e+00,5.809524059295654297e+00
5.827349662780761719e+00,5.823639392852783203e+00
5.808325767517089844e+00,5.798423767089843750e+00
5.808096408843994141e+00,5.831553936004638672e+00
5.808941364288330078e+00,5.811567306518554688e+00
5.809578895568847656e+00,5.818205833435058594e+00
5.814419269561767578e+00,5.808597087860107422e+00
5.814825534820556641e+00,5.795467853546142578e+00
5.812426090240478516e+00,5.819520473480224609e+00
5.809748172760009766e+00,5.796575546264648438e+00
5.817302703857421875e+00,5.809707641601562500e+00
5.806026458740234375e+00,5.809406280517578125e+00
5.815353870391845703e+00,5.813714027404785156e+00
5.810504913330078125e+00,5.816516876220703125e+00
5.820289611816406250e+00,5.820572853088378906e+00
5.798760890960693359e+00,5.794593811035156250e+00
5.829351425170898438e+00,5.840012550354003906e+00
5.787409305572509766e+00,5.805918216705322266e+00
5.828941345214843750e+00,5.807062149047851562e+00
5.808435440063476562e+00,5.812407970428466797e+00
5.816758155822753906e+00,5.816279411315917969e+00
5.810344219207763672e+00,5.815231800079345703e+00
5.815690040588378906e+00,5.828346252441406250e+00
5.808481693267822266e+00,5.797206401824951172e+00
5.819261074066162109e+00,5.815806865692138672e+00
5.811988353729248047e+00,5.806088447570800781e+00
5.806409835815429688e+00,5.803239822387695312e+00
5.816306114196777344e+00,5.808250427246093750e+00
5.805281162261962891e+00,5.760424137115478516e+00
5.814536571502685547e+00,5.822324752807617188e+00
5.801557064056396484e+00,5.818748474121093750e+00
5.815561294555664062e+00,5.808018684387207031e+00
5.835454463958740234e+00,5.853997230529785156e+00
5.782684803009033203e+00,5.775314331054687500e+00
5.817388534545898438e+00,5.854678630828857422e+00
5.804528236389160156e+00,5.795735836029052734e+00
5.818486690521240234e+00,5.809367179870605469e+00
5.810376644134521484e+00,5.814995288848876953e+00
5.809856414794921875e+00,5.806150913238525391e+00
5.819119453430175781e+00,5.814152717590332031e+00
5.804379463195800781e+00,5.806043624877929688e+00
5.817134380340576172e+00,5.811856269836425781e+00
5.800182819366455078e+00,5.815372467041015625e+00
5.811321258544921875e+00,5.804947376251220703e+00
5.810022830963134766e+00,5.811034679412841797e+00
5.813808441162109375e+00,5.811062335968017578e+00
5.810320377349853516e+00,5.811912059783935547e+00
5.794354915618896484e+00,5.775985717773437500e+00
5.834421157836914062e+00,5.836576461791992188e+00
5.781113147735595703e+00,5.777026176452636719e+00
5.824993133544921875e+00,5.848241329193115234e+00
5.800091266632080078e+00,5.808183193206787109e+00
5.815252780914306641e+00,5.821103572845458984e+00
5.809566974639892578e+00,5.800091266632080078e+00
5.813796043395996094e+00,5.823688983917236328e+00
5.809596061706542969e+00,5.798742294311523438e+00
5.818245887756347656e+00,5.807318210601806641e+00
5.809256553649902344e+00,5.820312976837158203e+00
5.809880733489990234e+00,5.789222240447998047e+00
5.815413475036621094e+00,5.827898025512695312e+00
5.813747882843017578e+00,5.797110080718994141e+00
5.810054779052734375e+00,5.814248561859130859e+00
5.799289703369140625e+00,5.802103519439697266e+00
5.817754745483398438e+00,5.815606117248535156e+00
5.814465522766113281e+00,5.811294555664062500e+00
5.800644397735595703e+00,5.752847194671630859e+00
5.840747356414794922e+00,5.827657222747802734e+00
5.791657447814941406e+00,5.806082725524902344e+00
5.809051036834716797e+00,5.813024044036865234e+00
5.809091091156005859e+00,5.809827804565429688e+00
5.812435626983642578e+00,5.813136577606201172e+00
5.810459136962890625e+00,5.816299915313720703e+00
5.817869663238525391e+00,5.827861785888671875e+00
5.802889823913574219e+00,5.788430213928222656e+00
5.814663887023925781e+00,5.811956882476806641e+00
5.810613632202148438e+00,5.807967662811279297e+00
5.812288761138916016e+00,5.814222335815429688e+00
5.812679290771484375e+00,5.831196308135986328e+00
5.811091899871826172e+00,5.791707515716552734e+00
5.807145595550537109e+00,5.817670345306396484e+00
5.812695026397705078e+00,5.806983947753906250e+00
5.810281276702880859e+00,5.817749500274658203e+00
5.812628269195556641e+00,5.803651332855224609e+00
5.814069747924804688e+00,5.818434238433837891e+00
5.815655708312988281e+00,5.811285972595214844e+00
5.809895515441894531e+00,5.788259506225585938e+00
5.817585468292236328e+00,5.836888790130615234e+00
5.798464775085449219e+00,5.781810283660888672e+00
5.826713562011718750e+00,5.833522319793701172e+00
5.798546791076660156e+00,5.793086051940917969e+00
5.820796489715576172e+00,5.823084354400634766e+00
5.806221961975097656e+00,5.804705619812011719e+00
5.815104484558105469e+00,5.809673309326171875e+00
5.808927059173583984e+00,5.811427116394042969e+00
5.812324523925781250e+00,5.838761329650878906e+00
5.810040473937988281e+00,5.790860176086425781e+00
5.815554141998291016e+00,5.832281112670898438e+00
5.803192615509033203e+00,5.789519786834716797e+00
5.813158512115478516e+00,5.835123538970947266e+00
5.812914371490478516e+00,5.785037994384765625e+00
5.811961650848388672e+00,5.819225311279296875e+00
5.810409069061279297e+00,5.800640583038330078e+00
5.812370300292968750e+00,5.822608947753906250e+00
5.806139945983886719e+00,5.809014797210693359e+00
5.815784931182861328e+00,5.807856559753417969e+00
5.810768604278564453e+00,5.806542396545410156e+00
5.816535472869873047e+00,5.840439796447753906e+00
5.810476303100585938e+00,5.804819107055664062e+00
5.809974670410156250e+00,5.821907997131347656e+00
5.808948040008544922e+00,5.801833629608154297e+00
5.804611682891845703e+00,5.814564704895019531e+00
5.811620712280273438e+00,5.812984943389892578e+00
5.828745365142822266e+00,5.832982063293457031e+00
5.806211471557617188e+00,5.805901527404785156e+00
5.818850040435791016e+00,5.819053173065185547e+00
5.803398132324218750e+00,5.801087379455566406e+00
5.813266277313232422e+00,5.820043087005615234e+00
5.810750961303710938e+00,5.800410747528076172e+00
5.811548709869384766e+00,5.810940265655517578e+00
5.816685676574707031e+00,5.820523738861083984e+00
5.804624080657958984e+00,5.805718421936035156e+00
5.811325550079345703e+00,5.815309047698974609e+00
5.805573463439941406e+00,5.806997776031494141e+00
5.800762176513671875e+00,5.801408767700195312e+00
5.816620349884033203e+00,5.890501499176025391e+00
5.804787635803222656e+00,5.751322269439697266e+00
5.809941768646240234e+00,5.838706970214843750e+00
5.806555271148681641e+00,5.811964988708496094e+00
5.811033248901367188e+00,5.813539505004882812e+00
5.811418533325195312e+00,5.809871196746826172e+00
5.811147212982177734e+00,5.811609745025634766e+00
5.809777259826660156e+00,5.809527873992919922e+00
5.808319568634033203e+00,5.807949542999267578e+00
5.809065341949462891e+00,5.805761814117431641e+00
5.812672615051269531e+00,5.800996303558349609e+00
5.803763866424560547e+00,5.819498062133789062e+00
5.812019348144531250e+00,5.802492141723632812e+00
5.821680545806884766e+00,5.817526340484619141e+00
5.796918392181396484e+00,5.808575153350830078e+00
5.810449600219726562e+00,5.812119007110595703e+00
5.811223506927490234e+00,5.814418792724609375e+00
5.816093921661376953e+00,5.830003261566162109e+00
5.806588649749755859e+00,5.792904376983642578e+00
5.809904575347900391e+00,5.832640171051025391e+00
5.808891773223876953e+00,5.794890880584716797e+00
5.814274311065673828e+00,5.824082851409912109e+00
5.804742813110351562e+00,5.800490379333496094e+00
5.821718692779541016e+00,5.817758083343505859e+00
5.811030387878417969e+00,5.806056976318359375e+00
5.813813686370849609e+00,5.806765079498291016e+00
5.802201747894287109e+00,5.797962188720703125e+00
5.827168464660644531e+00,5.802427291870117188e+00
5.805303573608398438e+00,5.816409111022949219e+00
5.817945957183837891e+00,5.797262191772460938e+00
5.806899547576904297e+00,5.816700458526611328e+00
5.811179161071777344e+00,5.804979801177978516e+00
5.807304859161376953e+00,5.805037975311279297e+00
5.813664436340332031e+00,5.808911323547363281e+00
5.813201427459716797e+00,5.792585372924804688e+00
5.807669162750244141e+00,5.830858707427978516e+00
5.813658237457275391e+00,5.813557624816894531e+00
5.806653022766113281e+00,5.809563636779785156e+00
5.811827659606933594e+00,5.811606407165527344e+00
5.814810752868652344e+00,5.812652111053466797e+00
5.803968906402587891e+00,5.815993309020996094e+00
5.808521747589111328e+00,5.817326545715332031e+00
5.813346385955810547e+00,5.793242454528808594e+00
5.809699535369873047e+00,5.816350936889648438e+00
5.806657791137695312e+00,5.811068534851074219e+00
5.808415889739990234e+00,5.808705806732177734e+00
5.818540096282958984e+00,5.812584877014160156e+00
5.802047252655029297e+00,5.820564746856689453e+00
5.804720401763916016e+00,5.798231124877929688e+00
5.818447113037109375e+00,5.826580524444580078e+00
5.805593490600585938e+00,5.805952548980712891e+00
5.810957431793212891e+00,5.806888580322265625e+00
5.812742710113525391e+00,5.814941883087158203e+00
5.806415557861328125e+00,5.810727119445800781e+00
5.814820289611816406e+00,5.809447765350341797e+00
5.811819553375244141e+00,5.818297863006591797e+00
5.812050819396972656e+00,5.797165393829345703e+00
5.816519260406494141e+00,5.811446666717529297e+00
5.805932044982910156e+00,5.809506416320800781e+00
5.808275222778320312e+00,5.792707443237304688e+00
5.813207149505615234e+00,5.808993816375732422e+00
5.821852207183837891e+00,5.816695690155029297e+00
5.805330753326416016e+00,5.806331157684326172e+00
5.809294700622558594e+00,5.818600177764892578e+00
5.804521560668945312e+00,5.803173065185546875e+00
5.814250469207763672e+00,5.821883678436279297e+00
5.812720298767089844e+00,5.807551383972167969e+00
5.819007396697998047e+00,5.820423126220703125e+00
5.810657501220703125e+00,5.802046298980712891e+00
5.808548927307128906e+00,5.813171386718750000e+00
5.812343120574951172e+00,5.812877178192138672e+00
5.809361457824707031e+00,5.813924789428710938e+00
5.811961174011230469e+00,5.825753211975097656e+00
5.803724288940429688e+00,5.797433853149414062e+00
5.820318222045898438e+00,5.830007076263427734e+00
5.801174163818359375e+00,5.789356231689453125e+00
5.809296607971191406e+00,5.835477352142333984e+00
5.812340736389160156e+00,5.812142372131347656e+00
5.810924530029296875e+00,5.815634250640869141e+00
5.816895008087158203e+00,5.819142818450927734e+00
5.808129310607910156e+00,5.806712627410888672e+00
5.807911396026611328e+00,5.818604469299316406e+00
5.812500000000000000e+00,5.797124862670898438e+00
5.811553001403808594e+00,5.817157268524169922e+00
5.810926914215087891e+00,5.812968254089355469e+00
5.814549446105957031e+00,5.826106548309326172e+00
5.813978672027587891e+00,5.806589603424072266e+00
5.809790611267089844e+00,5.821957588195800781e+00
5.811816215515136719e+00,5.795458793640136719e+00
5.804773807525634766e+00,5.818960189819335938e+00
5.818509101867675781e+00,5.814111232757568359e+00
5.808636665344238281e+00,5.806242465972900391e+00
5.813102245330810547e+00,5.815585613250732422e+00
5.808443069458007812e+00,5.804931640625000000e+00
5.816497802734375000e+00,5.807091236114501953e+00
5.804856300354003906e+00,5.808096408843994141e+00
5.812609195709228516e+00,5.823336124420166016e+00
5.803858757019042969e+00,5.803880691528320312e+00
5.809869289398193359e+00,5.823329925537109375e+00
5.817133426666259766e+00,5.806282043457031250e+00
5.805053234100341797e+00,5.813200950622558594e+00
5.815480709075927734e+00,5.807676792144775391e+00
5.813335895538330078e+00,5.806128025054931641e+00
5.813144683837890625e+00,5.789874076843261719e+00
5.816058635711669922e+00,5.812584877014160156e+00
5.799929141998291016e+00,5.802433013916015625e+00
5.814604282379150391e+00,5.819645404815673828e+00
5.804129600524902344e+00,5.802222251892089844e+00
5.819595336914062500e+00,5.808592796325683594e+00
5.800568580627441406e+00,5.809792995452880859e+00
5.817589282989501953e+00,5.821249008178710938e+00
5.805688381195068359e+00,5.792775630950927734e+00
5.814545631408691406e+00,5.821242332458496094e+00
5.810299396514892578e+00,5.812919139862060547e+00
5.812987327575683594e+00,5.807301998138427734e+00
5.814681529998779297e+00,5.806205272674560547e+00
5.817547321319580078e+00,5.816052913665771484e+00
5.808655261993408203e+00,5.812514781951904297e+00
5.807345867156982422e+00,5.829244136810302734e+00
5.805020809173583984e+00,5.796229839324951172e+00
5.818382263183593750e+00,5.825835227966308594e+00
5.798788070678710938e+00,5.796607971191406250e+00
5.816499233245849609e+00,5.822785377502441406e+00
5.812620639801025391e+00,5.811624526977539062e+00
5.802772521972656250e+00,5.801173210144042969e+00
5.814068317413330078e+00,5.819868564605712891e+00
5.811670303344726562e+00,5.816907882690429688e+00
5.803943634033203125e+00,5.802833557128906250e+00
5.814242839813232422e+00,5.809661865234375000e+00
5.810298919677734375e+00,5.811602592468261719e+00
5.814740180969238281e+00,5.839999675750732422e+00
5.793473243713378906e+00,5.781935214996337891e+00
5.839270591735839844e+00,5.843493938446044922e+00
5.796109676361083984e+00,5.796307563781738281e+00
5.818636417388916016e+00,5.811056137084960938e+00
5.803047180175781250e+00,5.813074111938476562e+00
5.811553478240966797e+00,5.809812068939208984e+00
5.809636592864990234e+00,5.806753635406494141e+00
5.813791751861572266e+00,5.809943675994873047e+00
5.807935237884521484e+00,5.803295612335205078e+00
5.820130825042724609e+00,5.828229904174804688e+00
5.796643257141113281e+00,5.791856765747070312e+00
5.820763111114501953e+00,5.832123279571533203e+00
5.793227672576904297e+00,5.804982185363769531e+00
5.823987483978271484e+00,5.823010444641113281e+00
5.807833671569824219e+00,5.806464672088623047e+00
5.818914413452148438e+00,5.809014320373535156e+00
5.811269283294677734e+00,5.818902015686035156e+00
5.809631347656250000e+00,5.803009033203125000e+00
5.812306404113769531e+00,5.824185848236083984e+00
5.810190200805664062e+00,5.799336433410644531e+00
5.812974929809570312e+00,5.819703578948974609e+00
5.805694103240966797e+00,5.803612232208251953e+00
5.814862251281738281e+00,5.821687221527099609e+00
5.808665752410888672e+00,5.806524753570556641e+00
5.812305450439453125e+00,5.820269584655761719e+00
5.806435585021972656e+00,5.795631885528564453e+00
5.811059951782226562e+00,5.827126026153564453e+00
5.805634021759033203e+00,5.799298763275146484e+00
5.823668956756591797e+00,5.814397811889648438e+00
5.806124210357666016e+00,5.809605121612548828e+00
5.809041023254394531e+00,5.809864044189453125e+00
5.814264297485351562e+00,5.813163757324218750e+00
5.802251815795898438e+00,5.823409080505371094e+00
5.819485187530517578e+00,5.798798561096191406e+00
5.815547466278076172e+00,5.806009292602539062e+00
5.809964179992675781e+00,5.814331054687500000e+00
5.809467315673828125e+00,5.795116901397705078e+00
5.817323684692382812e+00,5.812609672546386719e+00
5.802542209625244141e+00,5.803269863128662109e+00
5.810733795166015625e+00,5.816243648529052734e+00
5.813227653503417969e+00,5.818123817443847656e+00
5.812229633331298828e+00,5.801166057586669922e+00
5.808781623840332031e+00,5.808596611022949219e+00
5.812977313995361328e+00,5.807687759399414062e+00
5.807484149932861328e+00,5.802981376647949219e+00
5.814091682434082031e+00,5.819869518280029297e+00
5.814602375030517578e+00,5.795433521270751953e+00
5.809066295623779297e+00,5.828010559082031250e+00
5.810033798217773438e+00,5.808564662933349609e+00
5.810625076293945312e+00,5.817258834838867188e+00
5.808880329132080078e+00,5.805643558502197266e+00
5.816959381103515625e+00,5.816239356994628906e+00
5.813610076904296875e+00,5.814749240875244141e+00
5.815526008605957031e+00,5.761598587036132812e+00
5.803386211395263672e+00,5.824412345886230469e+00
5.821226119995117188e+00,5.803919315338134766e+00
5.805380821228027344e+00,5.818601131439208984e+00
5.814116954803466797e+00,5.798179626464843750e+00
5.815312862396240234e+00,5.816908359527587891e+00
5.808405399322509766e+00,5.811553001403808594e+00
5.816162586212158203e+00,5.813734054565429688e+00
5.810196399688720703e+00,5.805679798126220703e+00
5.812376499176025391e+00,5.810434818267822266e+00
5.811192512512207031e+00,5.811831951141357422e+00
5.812740802764892578e+00,5.805349826812744141e+00
5.810169696807861328e+00,5.816074371337890625e+00
5.810327053070068359e+00,5.816880226135253906e+00
5.800875186920166016e+00,5.807890892028808594e+00
5.814529895782470703e+00,5.818931579589843750e+00
5.802722930908203125e+00,5.807038307189941406e+00
5.809811115264892578e+00,5.807864189147949219e+00
5.812551021575927734e+00,5.820605278015136719e+00
5.804494857788085938e+00,5.814539432525634766e+00
5.816817760467529297e+00,5.809529304504394531e+00
5.810348987579345703e+00,5.811028480529785156e+00
5.806093692779541016e+00,5.809319019317626953e+00
5.816353321075439453e+00,5.808661937713623047e+00
5.804363727569580078e+00,5.821948528289794922e+00
5.810275554656982422e+00,5.819370746612548828e+00
5.811186313629150391e+00,5.808785438537597656e+00
5.814715385437011719e+00,5.821555614471435547e+00
5.804701805114746094e+00,5.798288345336914062e+00
5.823803901672363281e+00,5.825494766235351562e+00
5.798842430114746094e+00,5.807068347930908203e+00
5.814753055572509766e+00,5.816627025604248047e+00
5.805253982543945312e+00,5.804165363311767578e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
2.832717299461364746e-01,-1.135750651359558105e+00
5.583856582641601562e+00,5.594030380249023438e+00
5.818502426147460938e+00,5.821573734283447266e+00
5.810547828674316406e+00,5.808855533599853516e+00
5.811167716979980469e+00,5.811200141906738281e+00
5.809975147247314453e+00,5.810169696807861328e+00
5.813559532165527344e+00,5.821443080902099609e+00
5.809886932373046875e+00,5.806726932525634766e+00
5.810502529144287109e+00,5.805335044860839844e+00
5.805323123931884766e+00,5.803442955017089844e+00
5.791814804077148438e+00,5.772950649261474609e+00
5.819332599639892578e+00,5.829174995422363281e+00
5.808617591857910156e+00,5.796107769012451172e+00
5.813742160797119141e+00,5.817616462707519531e+00
5.805982589721679688e+00,5.786575317382812500e+00
5.822924613952636719e+00,5.815713882446289062e+00
5.818179607391357422e+00,5.801487922668457031e+00
5.807911396026611328e+00,5.784499645233154297e+00
5.804986476898193359e+00,5.785509586334228516e+00
5.812348842620849609e+00,5.819220542907714844e+00
5.807744026184082031e+00,5.771834850311279297e+00
5.818687915802001953e+00,5.812633514404296875e+00
5.811944961547851562e+00,5.824656009674072266e+00
5.808110713958740234e+00,5.788780212402343750e+00
5.813713073730468750e+00,5.820384502410888672e+00
5.812747478485107422e+00,5.801464080810546875e+00
5.813619613647460938e+00,5.852768421173095703e+00
5.807761192321777344e+00,5.804617881774902344e+00
5.821712017059326172e+00,5.775503635406494141e+00
5.809883594512939453e+00,5.814672946929931641e+00
5.805822372436523438e+00,5.852717876434326172e+00
5.811120986938476562e+00,5.795760631561279297e+00
5.827349662780761719e+00,5.823639392852783203e+00
5.814419269561767578e+00,5.808597087860107422e+00
5.806026458740234375e+00,5.809406280517578125e+00
5.829351425170898438e+00,5.840012550354003906e+00
5.810344219207763672e+00,5.815231800079345703e+00
5.806409835815429688e+00,5.803239822387695312e+00
5.815561294555664062e+00,5.808018684387207031e+00
5.818486690521240234e+00,5.809367179870605469e+00
5.817134380340576172e+00,5.811856269836425781e+00
5.810320377349853516e+00,5.811912059783935547e+00
5.800091266632080078e+00,5.808183193206787109e+00
5.818245887756347656e+00,5.807318210601806641e+00
5.810054779052734375e+00,5.814248561859130859e+00
5.840747356414794922e+00,5.827657222747802734e+00
5.810459136962890625e+00,5.816299915313720703e+00
5.812288761138916016e+00,5.814222335815429688e+00
5.810281276702880859e+00,5.817749500274658203e+00
5.817585468292236328e+00,5.836888790130615234e+00
5.806221961975097656e+00,5.804705619812011719e+00
5.815554141998291016e+00,5.832281112670898438e+00
5.810409069061279297e+00,5.800640583038330078e+00
5.816535472869873047e+00,5.840439796447753906e+00
5.811620712280273438e+00,5.812984943389892578e+00
5.813266277313232422e+00,5.820043087005615234e+00
5.811325550079345703e+00,5.815309047698974609e+00
5.809941768646240234e+00,5.838706970214843750e+00
5.809777259826660156e+00,5.809527873992919922e+00
5.812019348144531250e+00,5.802492141723632812e+00
5.816093921661376953e+00,5.830003261566162109e+00
5.804742813110351562e+00,5.800490379333496094e+00
5.827168464660644531e+00,5.802427291870117188e+00
5.807304859161376953e+00,5.805037975311279297e+00
5.806653022766113281e+00,5.809563636779785156e+00
5.813346385955810547e+00,5.793242454528808594e+00
5.802047252655029297e+00,5.820564746856689453e+00
5.812742710113525391e+00,5.814941883087158203e+00
5.816519260406494141e+00,5.811446666717529297e+00
5.805330753326416016e+00,5.806331157684326172e+00
5.819007396697998047e+00,5.820423126220703125e+00
5.811961174011230469e+00,5.825753211975097656e+00
5.812340736389160156e+00,5.812142372131347656e+00
5.812500000000000000e+00,5.797124862670898438e+00
5.809790611267089844e+00,5.821957588195800781e+00
5.813102245330810547e+00,5.815585613250732422e+00
5.803858757019042969e+00,5.803880691528320312e+00
5.813335895538330078e+00,5.806128025054931641e+00
5.804129600524902344e+00,5.802222251892089844e+00
5.814545631408691406e+00,5.821242332458496094e+00
5.808655261993408203e+00,5.812514781951904297e+00
5.816499233245849609e+00,5.822785377502441406e+00
5.803943634033203125e+00,5.802833557128906250e+00
5.839270591735839844e+00,5.843493938446044922e+00
5.809636592864990234e+00,5.806753635406494141e+00
5.820763111114501953e+00,5.832123279571533203e+00
5.811269283294677734e+00,5.818902015686035156e+00
5.805694103240966797e+00,5.803612232208251953e+00
5.811059951782226562e+00,5.827126026153564453e+00
5.814264297485351562e+00,5.813163757324218750e+00
5.809467315673828125e+00,5.795116901397705078e+00
5.812229633331298828e+00,5.801166057586669922e+00
5.814602375030517578e+00,5.795433521270751953e+00
5.816959381103515625e+00,5.816239356994628906e+00
5.805380821228027344e+00,5.818601131439208984e+00
5.810196399688720703e+00,5.805679798126220703e+00
5.810327053070068359e+00,5.816880226135253906e+00
5.812551021575927734e+00,5.820605278015136719e+00
5.816353321075439453e+00,5.808661937713623047e+00
5.804701805114746094e+00,5.798288345336914062e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
4.870337022475054178e-01
5.820232066892681022e-01
3.712554837299049670e-01
9.189522865691679421e-02
2.716058778430038498e-02
3.824191281533832060e-02
1.988961928888399733e-02
1.776286054384936322e-02
8.047261178147144603e-03
5.069846218569738078e-03
1.625464872129964459e-03
1.513948632655679567e-03
1.247475235017930523e-03
9.995996088607828588e-04
6.377455092300671853e-04
5.060504950690714260e-04
4.152019738828061838e-04
3.722581632802441829e-04
3.294684202237542015e-04
3.104410652499984429e-04
2.912365704118801118e-04
2.767517152873554356e-04
2.575959920964524105e-04
2.374445169192465686e-04
4.578584874447785033e-04
4.563251749760156568e-04
4.229243996006771785e-04
4.571379094288939050e-03
4.101731742175381001e-03
2.153459908159598667e-03
1.277392735776162460e-03
3.734302863611236234e-04
1.606657800494214802e-04
1.490236866812123795e-04
5.042518920401641144e-04
5.021430116413859142e-04
6.254013370938305352e-04
1.825084227682560560e-03
1.749682059856736121e-03
6.698771976469434456e-04
5.826842227274193868e-04
3.750124502638122175e-04
4.017715489473583021e-03
3.539150485519170029e-03
1.655319962818822431e-03
1.596985681674652473e-03
4.627159865146761460e-04
4.653136038678058794e-04
4.669381640925960968e-03
4.159965225770348440e-03
3.234362207368004019e-03
2.801058339407724081e-03
2.730018389896984778e-03
2.537843474942523807e-03
2.196481151076548968e-03
1.593053425757941363e-03
2.068767446434448005e-03
1.138658364154063532e-03
3.620497421732597277e-04
7.769493824459074941e-04
9.151433518503977651e-04
1.319828755710563024e-03
1.169225002514468099e-03
1.775188305779800378e-03
5.884273763917619244e-04
4.486835475444447482e-04
9.345431061110112811e-04
1.197286417111093158e-03
1.569044151557568269e-03
1.864743205438682428e-03
1.976107430275445432e-03
2.249808841544429037e-03
1.834894208273049089e-03
1.613316097609878569e-03
2.347899374473097576e-03
1.925998450024645967e-03
8.638652672924109800e-04
6.586304743300399819e-04
1.103439832409882455e-03
1.448199684088912311e-03
1.153036951374044944e-03
1.043904936377923346e-03
8.121065603707505005e-04
1.462243341226644874e-04
1.540507916374002763e-04
1.514759085457384078e-03
1.437626107773783829e-03
7.429916007847012054e-04
4.207699352295389225e-04
1.728500657111981366e-03
2.262196857899608730e-03
2.757249124397426632e-03
1.671415086512229118e-03
7.124699838569555120e-04
8.815396025358395588e-04
7.350751851183701417e-04
2.242710341258035908e-04
3.700479563881558208e-04
1.581926575478410360e-03
2.351461057847026217e-03
2.545913195022709262e-03
3.041643488475874024e-03
2.762385612859135416e-03
2.058174360633002915e-03
1.906966656395208326e-03
1.203251515424407381e-03
4.689538397538431033e-04
4.146967217407178516e-04
5.373660678105151830e-04
4.606286269109182872e-04
5.961661452514052748e-04
1.030179836903124049e-03
6.859597690555104465e-04
4.743023218501127096e-04
3.747827763793401480e-04
1.001575765904535098e-03
1.216383658371336315e-03
1.020908350276263999e-03
1.420661089056609021e-03
7.436193337122883225e-04
7.560467490667750973e-04
4.851087883975673822e-04
2.604416719785053198e-03
2.503274749665265839e-03
1.750917159084918904e-03
9.554892318936293117e-04
5.524389486760350118e-04
1.541139237406757682e-04
4.516552057339005897e-04
1.853716098257067024e-03
3.365274079109092237e-03
2.148884223313814266e-03
2.101991965582849999e-04
5.527582304128847174e-04
1.471975591697215191e-04
6.095945989561422571e-04
1.260777988320670130e-03
5.878008489150671244e-04
8.245667264453693463e-04
2.179772932828361823e-03
3.525243269680518321e-03
2.396229683645522291e-03
2.098629100811945890e-03
1.383246440884953197e-03
8.692778570918604890e-04
4.940842286813213781e-04
1.282899535046178909e-04
7.880034210614116595e-04
7.871563907899440347e-04
2.724125042415180401e-04
1.758770502619466007e-03
2.714601924401411400e-03
2.071303965723196323e-03
1.742664163734635330e-03
2.145654158845605383e-03
1.541559645886395003e-03
1.063493931086495871e-03
7.301148343125588415e-04
1.524141357834956668e-03
1.367672874851480654e-03
1.487014180128179344e-03
1.277794516382567847e-03
1.385236212518417337e-03
8.092402746428980749e-04
2.133416291529726695e-04
4.917853071528383285e-04
4.750206060993931024e-04
1.005865183245494834e-03
8.872934597655395949e-04
6.216272538606241755e-04
6.893517123044032259e-04
3.126725829525677869e-04
2.376946369697215339e-04
1.253463042814185807e-03
2.012577796945778236e-03
2.226939257763501778e-03
2.285806864901647733e-03
1.526637508524513690e-03
8.285211974600781596e-04
4.392261188135010018e-04
2.246123160578769834e-04
1.276624756642109285e-03
1.275246024549213202e-03
1.178277558365629484e-03
3.884548558403600523e-04
7.259899048319425714e-04
5.316150179706489879e-04
2.273272031433654951e-03
2.699147908145085872e-03
5.141452722732290596e-04
6.401566886914614044e-04
4.386168533796141154e-03
3.908627268691801902e-03
3.658340545461637172e-03
2.476828427884322521e-03
8.007916927362953262e-04
3.875283174212624995e-04
3.682777240477894142e-04
1.281259865272132243e-03
6.057373762349013788e-04
4.959216923866964499e-04
8.181057187653103602e-04
5.439291262552461287e-04
2.288777130138644196e-04
4.192496116764837257e-04
2.098547870599646876e-04
3.463533471357625650e-03
3.444913056835060064e-03
3.263295228593202351e-03
3.630790655218658902e-03
2.041395785527728469e-03
8.022768935947170894e-04
9.714497083083022989e-04
9.855816079386524580e-04
8.098556428833273606e-04
5.871183047030507397e-04
8.409599947143878542e-04
1.508348975071436638e-03
1.641247450224439085e-03
1.229203749497669983e-03
6.286397999759145688e-04
2.086724452710404625e-03
1.111816499942880343e-03
1.842711440619075971e-04
3.415758046443741289e-03
3.819443592059555085e-03
2.694240559084341412e-03
6.854807539161974052e-04
1.597219905429994688e-04
2.014423868578117086e-04
2.712075438096718072e-04
1.375040905361619558e-03
1.685466948766663588e-03
1.507538203511791944e-03
2.283600172966119668e-04
3.821541634179878555e-04
9.933282730481302492e-04
1.383676756977890877e-03
1.208403637815338560e-03
4.294019878863714924e-04
3.804597539225774007e-04
4.836259376100351904e-04
8.564584089958274856e-04
3.299921582706221747e-04
1.043029212854868285e-03
1.856986621047166091e-03
2.136524328248629121e-03
2.185713080024658493e-03
2.363589101182679564e-03
1.938183070585422930e-03
1.019189889968627428e-03
3.738977198313654009e-04
2.538693473592317559e-04
1.168463811304569326e-03
1.616859690365048336e-03
1.562216748649158026e-03
1.707581618327009935e-03
1.918811805772225937e-03
2.028343315781884742e-03
1.424024762855954918e-03
6.708118724374379383e-04
8.759209727908095783e-04
7.632347107374990239e-04
3.134861582227813125e-04
3.192295249142730476e-04
1.828195387586514656e-03
1.530452363137364434e-03
5.849412940451992771e-04
9.398125957439120402e-04
1.183873289518252905e-03
2.904480806162248584e-04
2.899767285970314412e-03
1.379812667760452194e-03
1.018456665641401856e-03
1.001903837153259860e-03
9.147182840293952922e-04
8.064855789317735201e-04
3.556354820440121617e-04
1.064124074614130472e-03
1.150788507486948760e-03
5.325119902333133679e-04
7.632930473652043812e-04
1.782003237964349283e-03
3.899430312363881025e-03
5.514940913364582177e-03
3.670031712605060278e-03
1.078716433040943562e-03
1.402616487016967745e-04
1.693488229346978358e-04
8.317809648968593338e-05
2.620813137022023984e-04
5.187165019408681134e-04
4.984187872076404745e-04
2.923049270387839660e-04
8.009516927756156783e-04
6.841212548071333921e-04
2.237705258026966536e-03
1.194880159641605001e-03
6.135242178489633182e-04
4.359713068212662601e-04
1.294157746642417370e-03
1.485149115733107620e-03
1.465252069705027128e-03
1.598862803595505399e-03
1.347761657571171614e-03
8.942047040299955490e-04
1.065160705578581347e-03
7.206782561081675380e-04
8.579913193929409470e-05
1.405878284099300671e-03
1.369990718474354196e-03
9.109065105962181478e-04
8.145931247583990988e-04
9.348227983691362927e-04
4.482015467086190364e-04
7.566426805871855369e-04
2.055091691649506432e-04
5.816160218302335533e-04
1.459656617923207758e-03
7.362646495083164169e-04
1.062919575593609728e-03
3.233043321979027105e-04
2.378128060357898228e-04
1.131909507833892079e-03
1.530807236674277313e-04
8.693588513557892316e-04
9.093045847084276108e-04
8.312207732895206605e-04
5.118636960473210056e-04
6.414700690724010066e-04
6.338096032649366378e-04
1.772232859122652897e-03
1.393403546789784113e-03
1.141543200353936855e-03
1.620349985401627741e-04
3.283861249643237295e-04
6.544763693854446221e-04
5.017272850600782872e-04
3.147160177227003555e-04
7.768670860692718141e-04
8.433752767534584156e-04
3.359752731585230034e-04
9.699003510527520744e-04
7.921544510711796402e-04
2.325874880259160178e-03
7.110629926999842160e-04
6.081486974668783929e-04
1.557363621704814126e-03
5.852125196787467520e-04
5.189156780302713609e-04
1.779331844635987118e-03
6.611110466709431855e-04
4.801180011267226571e-04
2.748831395474540676e-04
2.302019536389504682e-04
4.969171398536472578e-04
1.476002024204074855e-03
1.555376821755859347e-03
1.675419139369570829e-03
1.803681693857883163e-03
9.689991631304925232e-04
1.449456518334023877e-04
1.278343131114228993e-03
5.542335260867718065e-04
4.175108028429444745e-04
8.212776732051224301e-04
7.915383261739815379e-04
3.412259348342956537e-04
1.064362995399984781e-03
7.471051733917842986e-04
5.952777692580915386e-04
1.005327009086940055e-03
8.723608981255304108e-04
4.971475771544051894e-04
4.582119514784295002e-04
3.955995345685112607e-04
9.213091917253382265e-04
3.334879168812316785e-04
4.541373754556273824e-04
8.170649551007999308e-04
9.421338207197177189e-04
1.038569327302261936e-03
9.698046847890786325e-04
1.065041160823776466e-03
1.089722178587385982e-03
4.131034282207457064e-04
5.529149536345677419e-04
8.846837771637443152e-04
1.328205064859908731e-03
1.270942467643577239e-03
7.268405498475287007e-04
6.081263974753207350e-04
8.503423637078891349e-04
9.154260831657957563e-04
1.332840934826849243e-03
1.137693875508023452e-03
3.570138002581150290e-04
2.579291568292593805e-04
5.836070764592525420e-04
1.333100638085349138e-03
4.612702354032703427e-04
5.973629531973996369e-04
1.357624659085764898e-03
1.454032096217001664e-03
1.469534923021456347e-03
1.460857098319803555e-03
4.966648074387667406e-04
1.990224791754251644e-03
7.224300578972273025e-04
3.327379295235693307e-04
1.517134587615491048e-03
6.478226212294009752e-04
7.895524853411655915e-04
1.676261012714794132e-03
2.492869524495550711e-03
3.128696208760725975e-03
2.798051873685630103e-03
1.186965794601542445e-03
5.846123091793611285e-04
3.819985729752338119e-04
6.918258896312162124e-04
4.173914276234810339e-04
4.480955564485344651e-04
2.148291515908217712e-03
1.787498115925901035e-03
2.058274780442748315e-03
1.722640642215562306e-03
1.596535620012949673e-03
9.804435002908000029e-04
5.130719143058319262e-04
1.492058532768809637e-03
5.286213261517559454e-04
6.970495474087683120e-04
9.412153703447952158e-04
9.449703511854019942e-04
5.912540879629637775e-04
9.246103638753585272e-04
8.397610806284483203e-04
5.072479575130045982e-04
1.016866845576442800e-03
1.356877196812496028e-03
1.029935830027919929e-03
9.455443821118013868e-04
8.526576880030617943e-04
1.754865590504860054e-04
4.649402221888822057e-04
1.005953073140865512e-03
1.060563631648200368e-03
3.256090988650481798e-04
3.521835932228644392e-04
1.114988376061933897e-03
9.770855616994806973e-04
7.907385450167887840e-04
5.900804039272840784e-04
1.572402534042817218e-04
5.370603525824203025e-04
2.908632286559804177e-04
1.446517855249996828e-04
9.689155992658678206e-04
9.545762588424736624e-04
1.007308431508720627e-03
1.179052391532462362e-03
8.097242654622466415e-04
4.665582909315823200e-04
6.402982470883423821e-04
5.740355894522106497e-04
9.612845568826379515e-04
1.903595249830616377e-03
2.461088454736740181e-03
9.974901508003151257e-04
7.711068262593951316e-04
1.212514295470432232e-03
9.260583614800964010e-04
2.775462874173878383e-04
5.109836295749889401e-04
5.683420148670514926e-04
6.208518424542391369e-04
2.034560420158600005e-04
2.388713169282375435e-04
3.669986529101005495e-04
7.084779053533536198e-05
3.906031080836739017e-04
6.139071008139181020e-04
7.173383656770071027e-04
1.037696065473022681e-03
9.049646497083148897e-04
6.640390533917219819e-04
4.896722705791501469e-04
4.356689524843038348e-04
5.745226372796862152e-04
3.549368189400274771e-04
6.321012888571148070e-04
1.293651097573348969e-03
4.569575133183913966e-04
1.306812605229756147e-03
1.265332684516395478e-03
1.252308901673797412e-03
1.502403637379680313e-03
6.861195237730830735e-04
6.088457995613250290e-04
5.086707176670642516e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
4.870337022475054178e-01
3.824191281533832060e-02
1.625464872129964459e-03
5.060504950690714260e-04
2.912365704118801118e-04
4.563251749760156568e-04
1.277392735776162460e-03
5.021430116413859142e-04
5.826842227274193868e-04
1.596985681674652473e-03
3.234362207368004019e-03
1.593053425757941363e-03
9.151433518503977651e-04
4.486835475444447482e-04
1.976107430275445432e-03
1.925998450024645967e-03
1.153036951374044944e-03
1.514759085457384078e-03
2.262196857899608730e-03
7.350751851183701417e-04
2.545913195022709262e-03
1.203251515424407381e-03
5.961661452514052748e-04
1.001575765904535098e-03
7.560467490667750973e-04
9.554892318936293117e-04
3.365274079109092237e-03
6.095945989561422571e-04
3.525243269680518321e-03
4.940842286813213781e-04
1.758770502619466007e-03
1.541559645886395003e-03
1.487014180128179344e-03
4.917853071528383285e-04
6.893517123044032259e-04
2.226939257763501778e-03
2.246123160578769834e-04
7.259899048319425714e-04
6.401566886914614044e-04
8.007916927362953262e-04
4.959216923866964499e-04
2.098547870599646876e-04
2.041395785527728469e-03
5.871183047030507397e-04
6.286397999759145688e-04
3.819443592059555085e-03
2.712075438096718072e-04
3.821541634179878555e-04
3.804597539225774007e-04
1.856986621047166091e-03
1.019189889968627428e-03
1.562216748649158026e-03
6.708118724374379383e-04
1.828195387586514656e-03
2.904480806162248584e-04
9.147182840293952922e-04
5.325119902333133679e-04
3.670031712605060278e-03
2.620813137022023984e-04
6.841212548071333921e-04
1.294157746642417370e-03
8.942047040299955490e-04
1.369990718474354196e-03
7.566426805871855369e-04
1.062919575593609728e-03
8.693588513557892316e-04
6.338096032649366378e-04
3.283861249643237295e-04
8.433752767534584156e-04
7.110629926999842160e-04
1.779331844635987118e-03
4.969171398536472578e-04
9.689991631304925232e-04
8.212776732051224301e-04
5.952777692580915386e-04
3.955995345685112607e-04
9.421338207197177189e-04
4.131034282207457064e-04
7.268405498475287007e-04
1.137693875508023452e-03
4.612702354032703427e-04
1.460857098319803555e-03
1.517134587615491048e-03
3.128696208760725975e-03
6.918258896312162124e-04
2.058274780442748315e-03
1.492058532768809637e-03
5.912540879629637775e-04
1.356877196812496028e-03
4.649402221888822057e-04
1.114988376061933897e-03
5.370603525824203025e-04
1.007308431508720627e-03
5.740355894522106497e-04
7.711068262593951316e-04
5.683420148670514926e-04
7.084779053533536198e-05
9.049646497083148897e-04
3.549368189400274771e-04
1.265332684516395478e-03
5.086707176670642516e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/State.csv <==
6.644758395850658417e-04
7.881037890911102295e-03
1.503701135516166687e-02
2.213259413838386536e-02
2.916822209954261780e-02
3.614428639411926270e-02
4.306116327643394470e-02
4.991915822029113770e-02
5.671867355704307556e-02
6.346000730991363525e-02
7.014353573322296143e-02
7.676972448825836182e-02
8.333879709243774414e-02
8.985116332769393921e-02
9.630724787712097168e-02
1.027073338627815247e-01
1.090516149997711182e-01
1.153407245874404907e-01
1.215749531984329224e-01
1.277545243501663208e-01
1.338798254728317261e-01
1.399512887001037598e-01
1.459691673517227173e-01
1.519338339567184448e-01
1.578457802534103394e-01
1.637050360441207886e-01
1.695121973752975464e-01
1.752675324678421021e-01
1.809713244438171387e-01
1.866239607334136963e-01
1.922257691621780396e-01
1.977771669626235962e-01
2.032782733440399170e-01
2.087296247482299805e-01
2.141314148902893066e-01
2.194839864969253540e-01
2.247877568006515503e-01
2.300429791212081909e-01
2.352499216794967651e-01
2.404090315103530884e-01
2.455204874277114868e-01
2.505846321582794189e-01
2.556018531322479248e-01
2.605724334716796875e-01
2.654965519905090332e-01
2.703747451305389404e-01
2.752071619033813477e-01
2.799940705299377441e-01
2.847357690334320068e-01
2.894327640533447266e-01
2.940850257873535156e-01
2.986931502819061279e-01
3.032572269439697266e-01
3.077775239944458008e-01
3.122545480728149414e-01
3.166883289813995361e-01
3.210792839527130127e-01
3.254276216030120850e-01
3.297337591648101807e-01
3.339977264404296875e-01
3.382200598716735840e-01
3.424008190631866455e-01
3.465403318405151367e-01
3.506389260292053223e-01
3.546967804431915283e-01
3.587141633033752441e-01
3.626914024353027344e-01
3.666287064552307129e-01
3.705263137817382812e-01
3.743844330310821533e-01
3.782033622264862061e-01
3.819833695888519287e-01
3.857246637344360352e-01
3.894275426864624023e-01
3.930920958518981934e-01
3.967187106609344482e-01
4.003075361251831055e-01
4.038588106632232666e-01
4.073727726936340332e-01
4.108497202396392822e-01
4.142897427082061768e-01
4.176931679248809814e-01
4.210601449012756348e-01
4.243909716606140137e-01
4.276856780052185059e-01
4.309446811676025391e-01
4.341681301593780518e-01
4.373561441898345947e-01
4.405090510845184326e-01
4.436270296573638916e-01
4.467101693153381348e-01
4.497587680816650391e-01
4.527729749679565430e-01
4.557529687881469727e-01
4.586991071701049805e-01
4.616113603115081787e-01
4.644900262355804443e-01
4.673351943492889404e-01
4.701472222805023193e-01
4.729260504245758057e-01
4.756720960140228271e-01
4.783853888511657715e-01
4.810661375522613525e-01
4.837144613265991211e-01
4.863305985927581787e-01
4.889147281646728516e-01
4.914668500423431396e-01
4.939874410629272461e-01
4.964764118194580078e-01
4.989339113235473633e-01
5.013602972030639648e-01
5.037554502487182617e-01
5.061197876930236816e-01
5.084532499313354492e-01
5.107560753822326660e-01
5.130283832550048828e-01
5.152703523635864258e-01
5.174820423126220703e-01
5.196636915206909180e-01
5.218155384063720703e-01
5.239374637603759766e-01
5.260296463966369629e-01
5.280923247337341309e-01
5.301256179809570312e-01
5.321295857429504395e-01
5.341043472290039062e-01
5.360502004623413086e-01
5.379670262336730957e-01
5.398550629615783691e-01
5.417144298553466797e-01
5.435451269149780273e-01
5.453474521636962891e-01
5.471214652061462402e-01
5.488671660423278809e-01
5.505847930908203125e-01
5.522743463516235352e-01
5.539358854293823242e-01
5.555697083473205566e-01
5.571758151054382324e-01
5.587543845176696777e-01
5.603052377700805664e-01
5.618288516998291016e-01
5.633249282836914062e-01
5.647938251495361328e-01
5.662356615066528320e-01
5.676503181457519531e-01
5.690379738807678223e-01
5.703988075256347656e-01
5.717327594757080078e-01
5.730400085449218750e-01
5.743206143379211426e-01
5.755745768547058105e-01
5.768020153045654297e-01
5.780031681060791016e-01
5.791778564453125000e-01
5.803261995315551758e-01
5.814483761787414551e-01
5.825443267822265625e-01
5.836142897605895996e-01
5.846582651138305664e-01
5.856760740280151367e-01
5.866681337356567383e-01
5.876343250274658203e-01
5.885746479034423828e-01
5.894894003868103027e-01
5.903784036636352539e-01
5.912417769432067871e-01
5.920795202255249023e-01
5.928918123245239258e-01
5.936785340309143066e-01
5.944399237632751465e-01
5.951759815216064453e-01
5.958865880966186523e-01
5.965719819068908691e-01
5.972319841384887695e-01
5.978668928146362305e-01
5.984765291213989258e-01
5.990610122680664062e-01
5.996205210685729980e-01
6.001548767089843750e-01
6.006641387939453125e-01
6.011484265327453613e-01
6.016077995300292969e-01
6.020420789718627930e-01
6.024514436721801758e-01
6.028359532356262207e-01
6.031955480575561523e-01
6.035302877426147461e-01
6.038401722908020020e-01
6.041252017021179199e-01
6.043853759765625000e-01
6.046209335327148438e-01
6.048315763473510742e-01
6.050174236297607422e-01
6.051785349845886230e-01
6.053148508071899414e-01
6.054264307022094727e-01
6.055132746696472168e-01
6.055755615234375000e-01
6.056129932403564453e-01
6.056257486343383789e-01
6.056136488914489746e-01
6.055768728256225586e-01
6.055154204368591309e-01
6.054291725158691406e-01
6.053182482719421387e-01
6.051825284957885742e-01
6.050221323966979980e-01
6.048369407653808594e-01
6.046270132064819336e-01
6.043922305107116699e-01
6.041326522827148438e-01
6.038483381271362305e-01
6.035391092300415039e-01
6.032049655914306641e-01
6.028462648391723633e-01
6.024623513221740723e-01
6.020536422729492188e-01
6.016200780868530273e-01
6.011614799499511719e-01
6.006779670715332031e-01
6.001693010330200195e-01
5.996357798576354980e-01
5.990771055221557617e-01
5.984933376312255859e-01
5.978842973709106445e-01
5.972502231597900391e-01
5.965908765792846680e-01
5.959063768386840820e-01
5.951964855194091797e-01
5.944613218307495117e-01
5.937008261680603027e-01
5.929147005081176758e-01
5.921033024787902832e-01
5.912663936614990234e-01
5.904038548469543457e-01
5.895156860351562500e-01
5.886018872261047363e-01
5.876624584197998047e-01
5.866971015930175781e-01
5.857059955596923828e-01
5.846889615058898926e-01
5.836459994316101074e-01
5.825769901275634766e-01
5.814819335937500000e-01
5.803607702255249023e-01
5.792133212089538574e-01
5.780396461486816406e-01
5.768396258354187012e-01
5.756131410598754883e-01
5.743601322174072266e-01
5.730807185173034668e-01
5.717744827270507812e-01
5.704416632652282715e-01
5.690820217132568359e-01
5.676953792572021484e-01
5.662819147109985352e-01
5.648412704467773438e-01
5.633734464645385742e-01
5.618785619735717773e-01
5.603562593460083008e-01
5.588065385818481445e-01
5.572292804718017578e-01
5.556244850158691406e-01
5.539919137954711914e-01
5.523316264152526855e-01
5.506433844566345215e-01
5.489271879196166992e-01
5.471827983856201172e-01
5.454101562500000000e-01
5.436093211174011230e-01
5.417799949645996094e-01
5.399219989776611328e-01
5.380354523658752441e-01
5.361201167106628418e-01
5.341758728027343750e-01
5.322026014328002930e-01
5.302001833915710449e-01
5.281684994697570801e-01
5.261074304580688477e-01
5.240167379379272461e-01
5.218964815139770508e-01
5.197463035583496094e-01
5.175664424896240234e-01
5.153563022613525391e-01
5.131161212921142578e-01
5.108454227447509766e-01
5.085445046424865723e-01
5.062126517295837402e-01
5.038501024246215820e-01
5.014567375183105469e-01
4.990322589874267578e-01
4.965765476226806641e-01
4.940893948078155518e-01
4.915708303451538086e-01
4.890204071998596191e-01
4.864382445812225342e-01
4.838239848613739014e-01
4.811775386333465576e-01
4.784986674785614014e-01
4.757873713970184326e-01
4.730432927608489990e-01
4.702662825584411621e-01
4.674563705921173096e-01
4.646131396293640137e-01
4.617364406585693359e-01
4.588261544704437256e-01
4.558821022510528564e-01
4.529041051864624023e-01
4.498918056488037109e-01
4.468453228473663330e-01
4.437640905380249023e-01
4.406481385231018066e-01
4.374972283840179443e-01
4.343110918998718262e-01
4.310896992683410645e-01
4.278327822685241699e-01
4.245399236679077148e-01
4.212110936641693115e-01
4.178460836410522461e-01
4.144446849822998047e-01
4.110065996646881104e-01
4.075316488742828369e-01
4.040196239948272705e-01
4.004701972007751465e-01
3.968832492828369141e-01
3.932585716247558594e-01
3.895958364009857178e-01
3.858948647975921631e-01
3.821554183959960938e-01
3.783772587776184082e-01
3.745600581169128418e-01
3.707036972045898438e-01
3.668078184127807617e-01
3.628723621368408203e-01
3.588967919349670410e-01
3.548809885978698730e-01
3.508248329162597656e-01
3.467277288436889648e-01
3.425898551940917969e-01
3.384106159210205078e-01
3.341898918151855469e-01
3.299273252487182617e-01
3.256227970123291016e-01
3.212758004665374756e-01
3.168863356113433838e-01
3.124539256095886230e-01
3.079783320426940918e-01
3.034593164920806885e-01
2.988965213298797607e-01
2.942897081375122070e-01
2.896386086940765381e-01
2.849429547786712646e-01
2.802023887634277344e-01
2.754166126251220703e-01
2.705854177474975586e-01
2.657082974910736084e-01
2.607851624488830566e-01
2.558156847953796387e-01
2.507995367050170898e-01
2.457364350557327271e-01
2.406259626150131226e-01
2.354678809642791748e-01
2.302618175745010376e-01
2.250074893236160278e-01
2.197047024965286255e-01
2.143530100584030151e-01
2.089521884918212891e-01
2.035019248723983765e-01
1.980017870664596558e-01
1.924514323472976685e-01
1.868506520986557007e-01
1.811989098787307739e-01
1.754962056875228882e-01
1.697420626878738403e-01
1.639358699321746826e-01
1.580777913331985474e-01
1.521670669317245483e-01
1.462037563323974609e-01
1.401872187852859497e-01
1.341171264648437500e-01
1.279933005571365356e-01
1.218152940273284912e-01
1.155828684568405151e-01
1.092953979969024658e-01
1.029529571533203125e-01
9.655486047267913818e-02
9.010078012943267822e-02
8.359065651893615723e-02
7.702390849590301514e-02
7.040031254291534424e-02
6.371942162513732910e-02
5.698096379637718201e-02
5.018467828631401062e-02
4.332982748746871948e-02
3.641656041145324707e-02
2.944417297840118408e-02
2.241262607276439667e-02
1.532112434506416321e-02
8.169684559106826782e-03
9.580305777490139008e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_1_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
6.644758395850658417e-04
2.916822209954261780e-02
5.671867355704307556e-02
8.333879709243774414e-02
1.090516149997711182e-01
1.338798254728317261e-01
1.578457802534103394e-01
1.809713244438171387e-01
2.032782733440399170e-01
2.247877568006515503e-01
2.455204874277114868e-01
2.654965519905090332e-01
2.847357690334320068e-01
3.032572269439697266e-01
3.210792839527130127e-01
3.382200598716735840e-01
3.546967804431915283e-01
3.705263137817382812e-01
3.857246637344360352e-01
4.003075361251831055e-01
4.142897427082061768e-01
4.276856780052185059e-01
4.405090510845184326e-01
4.527729749679565430e-01
4.644900262355804443e-01
4.756720960140228271e-01
4.863305985927581787e-01
4.964764118194580078e-01
5.061197876930236816e-01
5.152703523635864258e-01
5.239374637603759766e-01
5.321295857429504395e-01
5.398550629615783691e-01
5.471214652061462402e-01
5.539358854293823242e-01
5.603052377700805664e-01
5.662356615066528320e-01
5.717327594757080078e-01
5.768020153045654297e-01
5.814483761787414551e-01
5.856760740280151367e-01
5.894894003868103027e-01
5.928918123245239258e-01
5.958865880966186523e-01
5.984765291213989258e-01
6.006641387939453125e-01
6.024514436721801758e-01
6.038401722908020020e-01
6.048315763473510742e-01
6.054264307022094727e-01
6.056257486343383789e-01
6.054291725158691406e-01
6.048369407653808594e-01
6.038483381271362305e-01
6.024623513221740723e-01
6.006779670715332031e-01
5.984933376312255859e-01
5.959063768386840820e-01
5.929147005081176758e-01
5.895156860351562500e-01
5.857059955596923828e-01
5.814819335937500000e-01
5.768396258354187012e-01
5.717744827270507812e-01
5.662819147109985352e-01
5.603562593460083008e-01
5.539919137954711914e-01
5.471827983856201172e-01
5.399219989776611328e-01
5.322026014328002930e-01
5.240167379379272461e-01
5.153563022613525391e-01
5.062126517295837402e-01
4.965765476226806641e-01
4.864382445812225342e-01
4.757873713970184326e-01
4.646131396293640137e-01
4.529041051864624023e-01
4.406481385231018066e-01
4.278327822685241699e-01
4.144446849822998047e-01
4.004701972007751465e-01
3.858948647975921631e-01
3.707036972045898438e-01
3.548809885978698730e-01
3.384106159210205078e-01
3.212758004665374756e-01
3.034593164920806885e-01
2.849429547786712646e-01
2.657082974910736084e-01
2.457364350557327271e-01
2.250074893236160278e-01
2.035019248723983765e-01
1.811989098787307739e-01
1.580777913331985474e-01
1.341171264648437500e-01
1.092953979969024658e-01
8.359065651893615723e-02
5.698096379637718201e-02
2.944417297840118408e-02
9.580305777490139008e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
2.645523659884929657e-02,2.598262205719947815e-02
1.110762059688568115e-01,1.176877319812774658e-01
2.007794976234436035e-01,2.133716940879821777e-01
2.865089476108551025e-01,3.016096055507659912e-01
3.685433268547058105e-01,3.842984437942504883e-01
4.445977210998535156e-01,4.610191583633422852e-01
5.110517144203186035e-01,5.305231213569641113e-01
5.609396696090698242e-01,5.897141098976135254e-01
5.960571765899658203e-01,6.421014666557312012e-01
6.173878908157348633e-01,6.867229938507080078e-01
6.282574534416198730e-01,7.171614170074462891e-01
6.317452192306518555e-01,7.302488684654235840e-01
6.324556469917297363e-01,7.273743748664855957e-01
6.328566670417785645e-01,7.153408527374267578e-01
6.329442858695983887e-01,7.030486464500427246e-01
6.330940723419189453e-01,6.934775710105895996e-01
6.330147385597229004e-01,6.829930543899536133e-01
6.328467726707458496e-01,6.711218953132629395e-01
6.326600909233093262e-01,6.632614731788635254e-01
6.326113343238830566e-01,6.557158231735229492e-01
6.327995061874389648e-01,6.511785387992858887e-01
6.326603293418884277e-01,6.472482681274414062e-01
6.328574419021606445e-01,6.453508138656616211e-01
6.327400803565979004e-01,6.422761678695678711e-01
6.331940889358520508e-01,6.460621356964111328e-01
6.334605813026428223e-01,6.454434394836425781e-01
6.337234377861022949e-01,6.447772979736328125e-01
6.336357593536376953e-01,6.388007402420043945e-01
6.343600749969482422e-01,6.431612968444824219e-01
6.341384053230285645e-01,6.406093835830688477e-01
6.339619755744934082e-01,6.373432278633117676e-01
6.335451602935791016e-01,6.335003972053527832e-01
6.333806514739990234e-01,6.301695108413696289e-01
6.334874629974365234e-01,6.313359737396240234e-01
6.334762573242187500e-01,6.316259503364562988e-01
6.335632801055908203e-01,6.322125792503356934e-01
6.330571174621582031e-01,6.324020624160766602e-01
6.337714791297912598e-01,6.366880536079406738e-01
6.337398886680603027e-01,6.356585025787353516e-01
6.342626214027404785e-01,6.380050778388977051e-01
6.340649724006652832e-01,6.377758979797363281e-01
6.341952681541442871e-01,6.350257396697998047e-01
6.337423920631408691e-01,6.347570419311523438e-01
6.327705979347229004e-01,6.291770935058593750e-01
6.331366300582885742e-01,6.286807060241699219e-01
6.339189410209655762e-01,6.321124434471130371e-01
6.336814165115356445e-01,6.327919960021972656e-01
6.332684755325317383e-01,6.383982896804809570e-01
6.335059404373168945e-01,6.380835771560668945e-01
6.326497197151184082e-01,6.379700303077697754e-01
6.331009268760681152e-01,6.369037032127380371e-01
6.326985955238342285e-01,6.371923685073852539e-01
6.337324380874633789e-01,6.416665315628051758e-01
6.338226795196533203e-01,6.394729614257812500e-01
6.340345144271850586e-01,6.398639678955078125e-01
6.345745325088500977e-01,6.375684738159179688e-01
6.346431374549865723e-01,6.349542737007141113e-01
6.341989636421203613e-01,6.312614083290100098e-01
6.341005563735961914e-01,6.308713555335998535e-01
6.333717107772827148e-01,6.286358237266540527e-01
6.335325241088867188e-01,6.309274435043334961e-01
6.330890059471130371e-01,6.325693726539611816e-01
6.339164376258850098e-01,6.384098529815673828e-01
6.340111494064331055e-01,6.386503577232360840e-01
6.338853240013122559e-01,6.404126882553100586e-01
6.344649195671081543e-01,6.393258571624755859e-01
6.348414421081542969e-01,6.453143954277038574e-01
6.344598531723022461e-01,6.419450044631958008e-01
6.342465877532958984e-01,6.419873237609863281e-01
6.343840956687927246e-01,6.386966109275817871e-01
6.343073844909667969e-01,6.366671323776245117e-01
6.347295641899108887e-01,6.492463350296020508e-01
6.343895196914672852e-01,6.455510258674621582e-01
6.343464851379394531e-01,6.441709995269775391e-01
6.344760060310363770e-01,6.436169743537902832e-01
6.341471076011657715e-01,6.438350677490234375e-01
6.334873437881469727e-01,6.443080306053161621e-01
6.335197687149047852e-01,6.455032229423522949e-01
6.335850954055786133e-01,6.448816657066345215e-01
6.322304010391235352e-01,6.389525532722473145e-01
6.327577233314514160e-01,6.385133862495422363e-01
6.323246955871582031e-01,6.434050202369689941e-01
6.324698328971862793e-01,6.413328051567077637e-01
6.329162716865539551e-01,6.422014832496643066e-01
6.331275105476379395e-01,6.406641602516174316e-01
6.326422095298767090e-01,6.435256600379943848e-01
6.332278847694396973e-01,6.400371789932250977e-01
6.333007812500000000e-01,6.373947262763977051e-01
6.339375972747802734e-01,6.389205455780029297e-01
6.340621709823608398e-01,6.422556638717651367e-01
6.336264610290527344e-01,6.440067291259765625e-01
6.344733238220214844e-01,6.468808054924011230e-01
6.343625783920288086e-01,6.454592347145080566e-01
6.343142390251159668e-01,6.467544436454772949e-01
6.340906023979187012e-01,6.378734111785888672e-01
6.338826417922973633e-01,6.370264887809753418e-01
6.338559985160827637e-01,6.346504688262939453e-01
6.345092058181762695e-01,6.342871785163879395e-01
6.340773105621337891e-01,6.302132606506347656e-01
6.348507404327392578e-01,6.285759806632995605e-01
6.345719695091247559e-01,6.285555958747863770e-01
6.339797973632812500e-01,6.296877861022949219e-01
6.332685351371765137e-01,6.301600933074951172e-01
6.335209012031555176e-01,6.289130449295043945e-01
6.338776946067810059e-01,6.287563443183898926e-01
6.344367265701293945e-01,6.257365942001342773e-01
6.352544426918029785e-01,6.257088184356689453e-01
6.349904537200927734e-01,6.326237320899963379e-01
6.338737010955810547e-01,6.310902237892150879e-01
6.353973150253295898e-01,6.292824149131774902e-01
6.347503662109375000e-01,6.262283921241760254e-01
6.344810724258422852e-01,6.287486553192138672e-01
6.345601677894592285e-01,6.296990513801574707e-01
6.347904801368713379e-01,6.332288384437561035e-01
6.342733502388000488e-01,6.320574879646301270e-01
6.338433027267456055e-01,6.360821723937988281e-01
6.338913440704345703e-01,6.372765302658081055e-01
6.334103941917419434e-01,6.361069679260253906e-01
6.335436701774597168e-01,6.389549374580383301e-01
6.335752606391906738e-01,6.351078152656555176e-01
6.336188912391662598e-01,6.350090503692626953e-01
6.348162293434143066e-01,6.340699791908264160e-01
6.331877708435058594e-01,6.374610662460327148e-01
6.334657669067382812e-01,6.366354823112487793e-01
6.335623860359191895e-01,6.381118893623352051e-01
6.335638761520385742e-01,6.408564448356628418e-01
6.331883072853088379e-01,6.428930163383483887e-01
6.344872713088989258e-01,6.371096968650817871e-01
6.345393657684326172e-01,6.364426612854003906e-01
6.342930793762207031e-01,6.364783048629760742e-01
6.343536972999572754e-01,6.350880861282348633e-01
6.347337365150451660e-01,6.332043409347534180e-01
6.341266632080078125e-01,6.338501572608947754e-01
6.345126032829284668e-01,6.378257870674133301e-01
6.341646313667297363e-01,6.375908851623535156e-01
6.337702870368957520e-01,6.357323527336120605e-01
6.337063312530517578e-01,6.349043846130371094e-01
6.328024268150329590e-01,6.356375813484191895e-01
6.314459443092346191e-01,6.409493088722229004e-01
6.317234039306640625e-01,6.400691866874694824e-01
6.325915455818176270e-01,6.412996053695678711e-01
6.326590180397033691e-01,6.395102143287658691e-01
6.325961947441101074e-01,6.381401419639587402e-01
6.326078772544860840e-01,6.370247602462768555e-01
6.321914196014404297e-01,6.401014328002929688e-01
6.314578652381896973e-01,6.378665566444396973e-01
6.316218376159667969e-01,6.399402022361755371e-01
6.310201883316040039e-01,6.397019028663635254e-01
6.312623620033264160e-01,6.390088796615600586e-01
6.312855482101440430e-01,6.397334337234497070e-01
6.323506832122802734e-01,6.364490389823913574e-01
6.328672766685485840e-01,6.354807615280151367e-01
6.317229270935058594e-01,6.345768570899963379e-01
6.321671009063720703e-01,6.329802274703979492e-01
6.326848268508911133e-01,6.319445967674255371e-01
6.324635148048400879e-01,6.335276961326599121e-01
6.327317357063293457e-01,6.339918375015258789e-01
6.322410106658935547e-01,6.369149088859558105e-01
6.325849294662475586e-01,6.298700571060180664e-01
6.328788399696350098e-01,6.312413811683654785e-01
6.325979828834533691e-01,6.320669054985046387e-01
6.323839426040649414e-01,6.318894624710083008e-01
6.327549815177917480e-01,6.321819424629211426e-01
6.328797936439514160e-01,6.336477398872375488e-01
6.332079768180847168e-01,6.348069906234741211e-01
6.338725090026855469e-01,6.370030641555786133e-01
6.340550184249877930e-01,6.350164413452148438e-01
6.347055435180664062e-01,6.335675716400146484e-01
6.347517371177673340e-01,6.283828616142272949e-01
6.343352198600769043e-01,6.249409317970275879e-01
6.339504122734069824e-01,6.247591972351074219e-01
6.338284611701965332e-01,6.223363876342773438e-01
6.334165930747985840e-01,6.249271035194396973e-01
6.337659955024719238e-01,6.258818507194519043e-01
6.347106099128723145e-01,6.243290901184082031e-01
6.342633962631225586e-01,6.241403222084045410e-01
6.343454718589782715e-01,6.281275749206542969e-01
6.340140700340270996e-01,6.304455399513244629e-01
6.333901882171630859e-01,6.307392120361328125e-01
6.337522864341735840e-01,6.252033114433288574e-01
6.331815123558044434e-01,6.274940967559814453e-01
6.337736248970031738e-01,6.275149583816528320e-01
6.340328454971313477e-01,6.244937777519226074e-01
6.334366798400878906e-01,6.263559460639953613e-01
6.334603428840637207e-01,6.279922723770141602e-01
6.347803473472595215e-01,6.308805346488952637e-01
6.348394751548767090e-01,6.324639320373535156e-01
6.353875398635864258e-01,6.343667507171630859e-01
6.348420381546020508e-01,6.344047784805297852e-01
6.351263523101806641e-01,6.316691637039184570e-01
6.355689167976379395e-01,6.280006170272827148e-01
6.350073814392089844e-01,6.294006705284118652e-01
6.348512172698974609e-01,6.311950683593750000e-01
6.351326107978820801e-01,6.332920193672180176e-01
6.350755095481872559e-01,6.318469047546386719e-01
6.357154846191406250e-01,6.322703957557678223e-01
6.349319815635681152e-01,6.316913366317749023e-01
6.353130936622619629e-01,6.287776231765747070e-01
6.354336142539978027e-01,6.288906335830688477e-01
6.348522305488586426e-01,6.296954751014709473e-01
6.345235705375671387e-01,6.304385662078857422e-01
6.343469619750976562e-01,6.281114220619201660e-01
6.343374848365783691e-01,6.282337903976440430e-01
6.345018744468688965e-01,6.260170936584472656e-01
6.348026990890502930e-01,6.285514831542968750e-01
6.348850131034851074e-01,6.283131837844848633e-01
6.352458596229553223e-01,6.308474540710449219e-01
6.350260376930236816e-01,6.308923363685607910e-01
6.346606612205505371e-01,6.386808156967163086e-01
6.343967914581298828e-01,6.388797163963317871e-01
6.347410678863525391e-01,6.375011205673217773e-01
6.343305110931396484e-01,6.413645148277282715e-01
6.337972879409790039e-01,6.384361982345581055e-01
6.340134739875793457e-01,6.365126967430114746e-01
6.341560482978820801e-01,6.344832777976989746e-01
6.346166133880615234e-01,6.323326230049133301e-01
6.346700191497802734e-01,6.324703097343444824e-01
6.332845091819763184e-01,6.375949382781982422e-01
6.348630785942077637e-01,6.381603479385375977e-01
6.347937583923339844e-01,6.377609372138977051e-01
6.335899829864501953e-01,6.362398862838745117e-01
6.337188482284545898e-01,6.362615823745727539e-01
6.330547332763671875e-01,6.361322999000549316e-01
6.328499317169189453e-01,6.357429027557373047e-01
6.321787834167480469e-01,6.363275051116943359e-01
6.320818662643432617e-01,6.342437267303466797e-01
6.311546564102172852e-01,6.336047649383544922e-01
6.311340928077697754e-01,6.348977088928222656e-01
6.311588287353515625e-01,6.365236043930053711e-01
6.318617463111877441e-01,6.393784284591674805e-01
6.324345469474792480e-01,6.353523731231689453e-01
6.325883865356445312e-01,6.333140134811401367e-01
6.328034400939941406e-01,6.314334273338317871e-01
6.330718398094177246e-01,6.275324225425720215e-01
6.324231624603271484e-01,6.268109679222106934e-01
6.332453489303588867e-01,6.301006078720092773e-01
6.331740617752075195e-01,6.297035217285156250e-01
6.333248019218444824e-01,6.273745894432067871e-01
6.338539123535156250e-01,6.238331794738769531e-01
6.341335177421569824e-01,6.250867247581481934e-01
6.336979866027832031e-01,6.254788637161254883e-01
6.336390376091003418e-01,6.257240772247314453e-01
6.335899829864501953e-01,6.291608214378356934e-01
6.333746910095214844e-01,6.295161247253417969e-01
6.333706974983215332e-01,6.308476328849792480e-01
6.331954002380371094e-01,6.373175978660583496e-01
6.335947513580322266e-01,6.358243823051452637e-01
6.332011818885803223e-01,6.368880867958068848e-01
6.336208581924438477e-01,6.379301548004150391e-01
6.337020993232727051e-01,6.418709158897399902e-01
6.352898478507995605e-01,6.396679282188415527e-01
6.354428529739379883e-01,6.364855766296386719e-01
6.361867189407348633e-01,6.320746541023254395e-01
6.344054937362670898e-01,6.309751868247985840e-01
6.346359252929687500e-01,6.291095018386840820e-01
6.343460679054260254e-01,6.342167258262634277e-01
6.349022984504699707e-01,6.332151889801025391e-01
6.350460052490234375e-01,6.295477151870727539e-01
6.334997415542602539e-01,6.307398080825805664e-01
6.333314776420593262e-01,6.337037682533264160e-01
6.342278122901916504e-01,6.368438005447387695e-01
6.342127919197082520e-01,6.343291997909545898e-01
6.346425414085388184e-01,6.352771520614624023e-01
6.340221166610717773e-01,6.344475150108337402e-01
6.347833275794982910e-01,6.324350833892822266e-01
6.343061923980712891e-01,6.308183670043945312e-01
6.340311169624328613e-01,6.363834142684936523e-01
6.342111229896545410e-01,6.364750266075134277e-01
6.342080235481262207e-01,6.342293024063110352e-01
6.338320374488830566e-01,6.340377330780029297e-01
6.343324184417724609e-01,6.309673786163330078e-01
6.346231698989868164e-01,6.309537887573242188e-01
6.344201564788818359e-01,6.312932968139648438e-01
6.360794305801391602e-01,6.291203498840332031e-01
6.355860829353332520e-01,6.292345523834228516e-01
6.352908015251159668e-01,6.299791336059570312e-01
6.351909041404724121e-01,6.304513812065124512e-01
6.346697807312011719e-01,6.331979632377624512e-01
6.346192359924316406e-01,6.321924924850463867e-01
6.342388391494750977e-01,6.284762024879455566e-01
6.341746449470520020e-01,6.286182999610900879e-01
6.344530582427978516e-01,6.265078186988830566e-01
6.342568993568420410e-01,6.271410584449768066e-01
6.338132619857788086e-01,6.281272172927856445e-01
6.338474154472351074e-01,6.284949183464050293e-01
6.351096034049987793e-01,6.319502592086791992e-01
6.348168849945068359e-01,6.326361894607543945e-01
6.348963379859924316e-01,6.324471831321716309e-01
6.358534693717956543e-01,6.322712302207946777e-01
6.352847218513488770e-01,6.342691779136657715e-01
6.344364285469055176e-01,6.353383660316467285e-01
6.346399784088134766e-01,6.335205435752868652e-01
6.347632408142089844e-01,6.307528018951416016e-01
6.352133154869079590e-01,6.283791065216064453e-01
6.349077224731445312e-01,6.313869357109069824e-01
6.341242790222167969e-01,6.324463486671447754e-01
6.343111991882324219e-01,6.309326887130737305e-01
6.340923309326171875e-01,6.296719312667846680e-01
6.336337924003601074e-01,6.320413947105407715e-01
6.337270140647888184e-01,6.336864829063415527e-01
6.339223384857177734e-01,6.322526335716247559e-01
6.339182853698730469e-01,6.337736845016479492e-01
6.337438821792602539e-01,6.336638331413269043e-01
6.328033804893493652e-01,6.345791816711425781e-01
6.328257918357849121e-01,6.351212859153747559e-01
6.334374547004699707e-01,6.322097182273864746e-01
6.333584189414978027e-01,6.309810280799865723e-01
6.330155134201049805e-01,6.300626397132873535e-01
6.329036951065063477e-01,6.323139667510986328e-01
6.327406167984008789e-01,6.355735063552856445e-01
6.329218149185180664e-01,6.324435472488403320e-01
6.330587267875671387e-01,6.320000290870666504e-01
6.333997249603271484e-01,6.325818896293640137e-01
6.333749890327453613e-01,6.354432106018066406e-01
6.331470012664794922e-01,6.367895007133483887e-01
6.332371234893798828e-01,6.382985115051269531e-01
6.324424147605895996e-01,6.386429667472839355e-01
6.327133178710937500e-01,6.357352733612060547e-01
6.343755722045898438e-01,6.342373490333557129e-01
6.344720721244812012e-01,6.338218450546264648e-01
6.339913010597229004e-01,6.356765031814575195e-01
6.338042020797729492e-01,6.357778906822204590e-01
6.338408589363098145e-01,6.358503103256225586e-01
6.338121294975280762e-01,6.337311267852783203e-01
6.340017318725585938e-01,6.320732235908508301e-01
6.341830492019653320e-01,6.288917660713195801e-01
6.340612173080444336e-01,6.307792663574218750e-01
6.338754296302795410e-01,6.320888996124267578e-01
6.336234807968139648e-01,6.395139694213867188e-01
6.346347332000732422e-01,6.381277441978454590e-01
6.345122456550598145e-01,6.337765455245971680e-01
6.340962052345275879e-01,6.333516836166381836e-01
6.337623000144958496e-01,6.342214941978454590e-01
6.338524222373962402e-01,6.359384655952453613e-01
6.337599158287048340e-01,6.301909685134887695e-01
6.337813735008239746e-01,6.309542059898376465e-01
6.331716775894165039e-01,6.310195922851562500e-01
6.337351799011230469e-01,6.308718323707580566e-01
6.345458626747131348e-01,6.280229687690734863e-01
6.342183947563171387e-01,6.290586590766906738e-01
6.338067650794982910e-01,6.360850930213928223e-01
6.336361169815063477e-01,6.352571249008178711e-01
6.338489055633544922e-01,6.409946680068969727e-01
6.338015198707580566e-01,6.405064463615417480e-01
6.334589123725891113e-01,6.419001221656799316e-01
6.333480477333068848e-01,6.400545239448547363e-01
6.340313553810119629e-01,6.390077471733093262e-01
6.335141658782958984e-01,6.366457343101501465e-01
6.336692571640014648e-01,6.341683864593505859e-01
6.334069967269897461e-01,6.349183917045593262e-01
6.336885690689086914e-01,6.354273557662963867e-01
6.327568292617797852e-01,6.375384926795959473e-01
6.331275105476379395e-01,6.359751224517822266e-01
6.332804560661315918e-01,6.341479420661926270e-01
6.333105564117431641e-01,6.322519183158874512e-01
6.333822607994079590e-01,6.330956220626831055e-01
6.333925724029541016e-01,6.334125399589538574e-01
6.332114934921264648e-01,6.311742663383483887e-01
6.327252388000488281e-01,6.285635828971862793e-01
6.328174471855163574e-01,6.288541555404663086e-01
6.323961615562438965e-01,6.288385391235351562e-01
6.326168179512023926e-01,6.309031844139099121e-01
6.325257420539855957e-01,6.288794279098510742e-01
6.322199702262878418e-01,6.299082040786743164e-01
6.325352191925048828e-01,6.320692896842956543e-01
6.329104304313659668e-01,6.315494775772094727e-01
6.326810717582702637e-01,6.325926184654235840e-01
6.326476335525512695e-01,6.336919665336608887e-01
6.329330801963806152e-01,6.328076720237731934e-01
6.326377391815185547e-01,6.309370994567871094e-01
6.329061388969421387e-01,6.318822503089904785e-01
6.314197182655334473e-01,6.336175799369812012e-01
6.316413283348083496e-01,6.341237425804138184e-01
6.313505172729492188e-01,6.326515078544616699e-01
6.314806342124938965e-01,6.323038935661315918e-01
6.320282816886901855e-01,6.330547332763671875e-01
6.315609812736511230e-01,6.363177299499511719e-01
6.318727731704711914e-01,6.363118886947631836e-01
6.317509412765502930e-01,6.343185305595397949e-01
6.310170888900756836e-01,6.358554959297180176e-01
6.315656304359436035e-01,6.347687840461730957e-01
6.318365335464477539e-01,6.360582709312438965e-01
6.324240565299987793e-01,6.386018395423889160e-01
6.326867341995239258e-01,6.386895775794982910e-01
6.328766942024230957e-01,6.380496621131896973e-01
6.333869695663452148e-01,6.350052952766418457e-01
6.339820027351379395e-01,6.356161832809448242e-01
6.334046125411987305e-01,6.365054249763488770e-01
6.329804658889770508e-01,6.324647665023803711e-01
6.324520707130432129e-01,6.338894963264465332e-01
6.323636770248413086e-01,6.340990066528320312e-01
6.328671574592590332e-01,6.325789690017700195e-01
6.333409547805786133e-01,6.342361569404602051e-01
6.324703097343444824e-01,6.366624236106872559e-01
6.326211690902709961e-01,6.395971179008483887e-01
6.327742338180541992e-01,6.367713212966918945e-01
6.326388716697692871e-01,6.343875527381896973e-01
6.329910755157470703e-01,6.331213116645812988e-01
6.330971121788024902e-01,6.337316036224365234e-01
6.330320239067077637e-01,6.324247717857360840e-01
6.337867379188537598e-01,6.302585005760192871e-01
6.342294216156005859e-01,6.325039863586425781e-01
6.332333087921142578e-01,6.332188248634338379e-01
6.334061622619628906e-01,6.313142180442810059e-01
6.333722472190856934e-01,6.327183842658996582e-01
6.333952546119689941e-01,6.332603096961975098e-01
6.332511305809020996e-01,6.343218088150024414e-01
6.336889266967773438e-01,6.328393220901489258e-01
6.339586377143859863e-01,6.341045498847961426e-01
6.335099935531616211e-01,6.358833909034729004e-01
6.337200403213500977e-01,6.364572048187255859e-01
6.338109374046325684e-01,6.340622305870056152e-01
6.334558725357055664e-01,6.352722644805908203e-01
6.325610280036926270e-01,6.374617218971252441e-01
6.324889063835144043e-01,6.362579464912414551e-01
6.321445703506469727e-01,6.376760601997375488e-01
6.324943304061889648e-01,6.376724243164062500e-01
6.329290270805358887e-01,6.360780596733093262e-01
6.329737305641174316e-01,6.339210271835327148e-01
6.330142617225646973e-01,6.353839039802551270e-01
6.325766444206237793e-01,6.345047354698181152e-01
6.332444548606872559e-01,6.314069628715515137e-01
6.332709789276123047e-01,6.324378848075866699e-01
6.331815719604492188e-01,6.370311379432678223e-01
6.331887841224670410e-01,6.359390616416931152e-01
6.335972547531127930e-01,6.347911953926086426e-01
6.337136626243591309e-01,6.355588436126708984e-01
6.331326961517333984e-01,6.340872645378112793e-01
6.332529187202453613e-01,6.327937245368957520e-01
6.338081359863281250e-01,6.317518353462219238e-01
6.333000659942626953e-01,6.348086595535278320e-01
6.333875656127929688e-01,6.343691945075988770e-01
6.323565840721130371e-01,6.335715055465698242e-01
6.324923038482666016e-01,6.330865025520324707e-01
6.325278282165527344e-01,6.329104304313659668e-01
6.325322985649108887e-01,6.287245154380798340e-01
6.329607963562011719e-01,6.283707022666931152e-01
6.328766345977783203e-01,6.300966739654541016e-01
6.332798004150390625e-01,6.318976879119873047e-01
6.336139440536499023e-01,6.313853263854980469e-01
6.340617537498474121e-01,6.324827671051025391e-01
6.338450908660888672e-01,6.342803835868835449e-01
6.336934566497802734e-01,6.326760053634643555e-01
6.338679194450378418e-01,6.322559714317321777e-01
6.334881782531738281e-01,6.343255639076232910e-01
6.343763470649719238e-01,6.274505853652954102e-01
6.334102153778076172e-01,6.268867850303649902e-01
6.333466172218322754e-01,6.278702020645141602e-01
6.326456665992736816e-01,6.287573575973510742e-01
6.329623460769653320e-01,6.283745765686035156e-01
6.324051022529602051e-01,6.323876380920410156e-01
6.328570842742919922e-01,6.336587667465209961e-01
6.323609948158264160e-01,6.350612044334411621e-01
6.325622797012329102e-01,6.322155594825744629e-01
6.317293047904968262e-01,6.324645876884460449e-01
6.320700049400329590e-01,6.346516013145446777e-01
6.316946148872375488e-01,6.338288187980651855e-01
6.323799490928649902e-01,6.309112310409545898e-01
6.330256462097167969e-01,6.322988867759704590e-01
6.341135501861572266e-01,6.321132183074951172e-01
6.336445808410644531e-01,6.318111419677734375e-01
6.339207887649536133e-01,6.313514113426208496e-01
6.330448985099792480e-01,6.335581541061401367e-01
6.329470276832580566e-01,6.324633359909057617e-01
6.331842541694641113e-01,6.342034935951232910e-01
6.332147121429443359e-01,6.376878023147583008e-01
6.336618065834045410e-01,6.333557367324829102e-01
6.338978409767150879e-01,6.320928335189819336e-01
6.338629722595214844e-01,6.323246359825134277e-01
6.335161328315734863e-01,6.327522993087768555e-01
6.323559880256652832e-01,6.335780024528503418e-01
6.326767802238464355e-01,6.338963508605957031e-01
6.335565447807312012e-01,6.341733336448669434e-01
6.338986158370971680e-01,6.327310800552368164e-01
6.338121891021728516e-01,6.324103474617004395e-01
6.331613659858703613e-01,6.293979287147521973e-01
6.324315071105957031e-01,6.298843026161193848e-01
6.326792836189270020e-01,6.314038634300231934e-01
6.331142783164978027e-01,6.288986206054687500e-01
6.334829330444335938e-01,6.278766393661499023e-01
6.334514021873474121e-01,6.265863776206970215e-01
6.329907178878784180e-01,6.320631504058837891e-01
6.332738399505615234e-01,6.324071288108825684e-01
6.334971785545349121e-01,6.303233504295349121e-01
6.334700584411621094e-01,6.311255693435668945e-01
6.335955262184143066e-01,6.325997114181518555e-01
6.339389681816101074e-01,6.326724290847778320e-01
6.336538791656494141e-01,6.307731866836547852e-01
6.341145634651184082e-01,6.304328441619873047e-01
6.337293386459350586e-01,6.332374811172485352e-01
6.328891515731811523e-01,6.349322199821472168e-01
6.331344246864318848e-01,6.357789039611816406e-01
6.332802176475524902e-01,6.365616321563720703e-01
6.333364248275756836e-01,6.373527050018310547e-01
6.325355768203735352e-01,6.335971355438232422e-01
6.325364708900451660e-01,6.344586610794067383e-01
6.327233314514160156e-01,6.346058845520019531e-01
6.333432793617248535e-01,6.326709985733032227e-01
6.337143182754516602e-01,6.311488151550292969e-01
6.331058740615844727e-01,6.311284303665161133e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
2.645523659884929657e-02,2.598262205719947815e-02
4.445977210998535156e-01,4.610191583633422852e-01
6.282574534416198730e-01,7.171614170074462891e-01
6.330940723419189453e-01,6.934775710105895996e-01
6.327995061874389648e-01,6.511785387992858887e-01
6.334605813026428223e-01,6.454434394836425781e-01
6.339619755744934082e-01,6.373432278633117676e-01
6.335632801055908203e-01,6.322125792503356934e-01
6.340649724006652832e-01,6.377758979797363281e-01
6.339189410209655762e-01,6.321124434471130371e-01
6.331009268760681152e-01,6.369037032127380371e-01
6.345745325088500977e-01,6.375684738159179688e-01
6.335325241088867188e-01,6.309274435043334961e-01
6.344649195671081543e-01,6.393258571624755859e-01
6.343073844909667969e-01,6.366671323776245117e-01
6.341471076011657715e-01,6.438350677490234375e-01
6.327577233314514160e-01,6.385133862495422363e-01
6.326422095298767090e-01,6.435256600379943848e-01
6.336264610290527344e-01,6.440067291259765625e-01
6.338826417922973633e-01,6.370264887809753418e-01
6.345719695091247559e-01,6.285555958747863770e-01
6.344367265701293945e-01,6.257365942001342773e-01
6.347503662109375000e-01,6.262283921241760254e-01
6.338433027267456055e-01,6.360821723937988281e-01
6.336188912391662598e-01,6.350090503692626953e-01
6.335638761520385742e-01,6.408564448356628418e-01
6.343536972999572754e-01,6.350880861282348633e-01
6.337702870368957520e-01,6.357323527336120605e-01
6.325915455818176270e-01,6.412996053695678711e-01
6.314578652381896973e-01,6.378665566444396973e-01
6.323506832122802734e-01,6.364490389823913574e-01
6.324635148048400879e-01,6.335276961326599121e-01
6.325979828834533691e-01,6.320669054985046387e-01
6.338725090026855469e-01,6.370030641555786133e-01
6.339504122734069824e-01,6.247591972351074219e-01
6.342633962631225586e-01,6.241403222084045410e-01
6.331815123558044434e-01,6.274940967559814453e-01
6.347803473472595215e-01,6.308805346488952637e-01
6.355689167976379395e-01,6.280006170272827148e-01
6.357154846191406250e-01,6.322703957557678223e-01
6.345235705375671387e-01,6.304385662078857422e-01
6.348850131034851074e-01,6.283131837844848633e-01
6.347410678863525391e-01,6.375011205673217773e-01
6.346166133880615234e-01,6.323326230049133301e-01
6.335899829864501953e-01,6.362398862838745117e-01
6.320818662643432617e-01,6.342437267303466797e-01
6.324345469474792480e-01,6.353523731231689453e-01
6.332453489303588867e-01,6.301006078720092773e-01
6.336979866027832031e-01,6.254788637161254883e-01
6.331954002380371094e-01,6.373175978660583496e-01
6.352898478507995605e-01,6.396679282188415527e-01
6.343460679054260254e-01,6.342167258262634277e-01
6.342278122901916504e-01,6.368438005447387695e-01
6.343061923980712891e-01,6.308183670043945312e-01
6.343324184417724609e-01,6.309673786163330078e-01
6.352908015251159668e-01,6.299791336059570312e-01
6.341746449470520020e-01,6.286182999610900879e-01
6.351096034049987793e-01,6.319502592086791992e-01
6.344364285469055176e-01,6.353383660316467285e-01
6.341242790222167969e-01,6.324463486671447754e-01
6.339223384857177734e-01,6.322526335716247559e-01
6.334374547004699707e-01,6.322097182273864746e-01
6.329218149185180664e-01,6.324435472488403320e-01
6.332371234893798828e-01,6.382985115051269531e-01
6.339913010597229004e-01,6.356765031814575195e-01
6.341830492019653320e-01,6.288917660713195801e-01
6.345122456550598145e-01,6.337765455245971680e-01
6.337813735008239746e-01,6.309542059898376465e-01
6.338067650794982910e-01,6.360850930213928223e-01
6.333480477333068848e-01,6.400545239448547363e-01
6.336885690689086914e-01,6.354273557662963867e-01
6.333822607994079590e-01,6.330956220626831055e-01
6.323961615562438965e-01,6.288385391235351562e-01
6.329104304313659668e-01,6.315494775772094727e-01
6.329061388969421387e-01,6.318822503089904785e-01
6.320282816886901855e-01,6.330547332763671875e-01
6.315656304359436035e-01,6.347687840461730957e-01
6.333869695663452148e-01,6.350052952766418457e-01
6.323636770248413086e-01,6.340990066528320312e-01
6.327742338180541992e-01,6.367713212966918945e-01
6.337867379188537598e-01,6.302585005760192871e-01
6.333952546119689941e-01,6.332603096961975098e-01
6.337200403213500977e-01,6.364572048187255859e-01
6.321445703506469727e-01,6.376760601997375488e-01
6.325766444206237793e-01,6.345047354698181152e-01
6.335972547531127930e-01,6.347911953926086426e-01
6.333000659942626953e-01,6.348086595535278320e-01
6.325322985649108887e-01,6.287245154380798340e-01
6.340617537498474121e-01,6.324827671051025391e-01
6.343763470649719238e-01,6.274505853652954102e-01
6.324051022529602051e-01,6.323876380920410156e-01
6.320700049400329590e-01,6.346516013145446777e-01
6.336445808410644531e-01,6.318111419677734375e-01
6.332147121429443359e-01,6.376878023147583008e-01
6.323559880256652832e-01,6.335780024528503418e-01
6.331613659858703613e-01,6.293979287147521973e-01
6.334514021873474121e-01,6.265863776206970215e-01
6.335955262184143066e-01,6.325997114181518555e-01
6.328891515731811523e-01,6.349322199821472168e-01
6.325364708900451660e-01,6.344586610794067383e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
6.752550281927313103e-01
1.481854467411903020e-01
1.590953954886536181e-01
1.426316872051580642e-01
1.316880396884812232e-01
1.189887925305837396e-01
1.026986920221079902e-01
8.615063222711098756e-02
7.837362877980576237e-02
6.887999387159189635e-02
5.820852545363407182e-02
4.422372921810783369e-02
4.126450080801134790e-02
3.997684723207705487e-02
2.985199224629106474e-02
1.870634768377340759e-02
1.817123528496481649e-02
2.050835772445193730e-02
1.335634763122568736e-02
1.298885233793813272e-02
7.156125247623075850e-03
6.072937555331513887e-03
3.413751627260377345e-03
5.817258774537428616e-03
9.318694941063226239e-03
2.558096069558758213e-03
2.516172438829908289e-03
1.075681965794172273e-02
1.203148547949247499e-02
5.169803651486060136e-03
6.129820376032418978e-03
8.287208848450416596e-03
7.447911172430193155e-03
2.042259116741739801e-03
3.267197434740944095e-03
1.641698042862851101e-03
3.602608026066763530e-03
9.436379675794911298e-03
2.596185246558945121e-03
6.698313715109586140e-03
1.544638782281766579e-03
4.224073859944904412e-03
3.274219412601168597e-03
1.438004868095626998e-02
1.622148669507823869e-03
7.162251132729330685e-03
1.852360962349955528e-03
8.289818494585588643e-03
1.887562172287681698e-03
3.094454647900583832e-03
2.474410053400955770e-03
4.026560288529937130e-03
1.113280927220954702e-02
3.454695223694043138e-03
1.988765105602550119e-03
4.284015901646958009e-03
4.077511579169307808e-03
8.056916350851484054e-03
1.537829963089606435e-03
6.462075969775974219e-03
3.457932839370668823e-03
2.864302431334132468e-03
1.136335993005886322e-02
1.390136571265683779e-03
2.634964843856353774e-03
6.534098917999536967e-03
1.154790825846076577e-02
5.357923206230436053e-03
1.127354443544640152e-03
4.812870826906233933e-03
3.421313550343290082e-03
2.047919349036085926e-02
5.267112424127180434e-03
2.217745414919695089e-03
2.726509100233974990e-03
1.366633032481169140e-03
2.792564304643931593e-03
2.109325057600809974e-03
1.807332844831425773e-03
1.246843275523130089e-02
2.110970375015533158e-03
6.684492138992306591e-03
3.330607939057596625e-03
1.416709110705694115e-03
2.432288838794293903e-03
4.076392070949975792e-03
5.184893941229997034e-03
4.037675324720302848e-03
5.407034136885294565e-03
6.022784334789529209e-03
2.630524774496381061e-03
8.704612891916738843e-03
2.374784816702335110e-03
2.740213246139770915e-03
1.339685029472084503e-02
2.241049113339880182e-03
3.808306073446223947e-03
4.171198570774805117e-03
7.376233358111499057e-03
4.960495271033172129e-03
1.352926293569093252e-03
3.258399677698668815e-03
4.706032328181316074e-03
2.260215284482545040e-03
2.519411555043981309e-03
4.764328146779919781e-03
4.572884783307328005e-03
9.469181195645602275e-03
6.362127147464150673e-03
9.500409976482692906e-03
7.392506226490972755e-03
3.198930978343688183e-03
1.986938558479493279e-03
6.072705989269720252e-03
3.566654736564393944e-03
5.175391624805439697e-03
2.107891167017112138e-03
4.556018326344693677e-03
4.567665696914915800e-03
5.687078328006504695e-03
8.871494693093427437e-04
5.761872826555226521e-03
6.229456526432253227e-03
1.619473228364645516e-03
2.264894960347922214e-03
4.121877356186991713e-03
2.971864019651268736e-03
8.531669316173887824e-03
1.356737555879591710e-03
9.793155839937014041e-04
2.233957852548501804e-03
3.443286913731176489e-03
3.239247873810822964e-03
6.308871058840152118e-03
1.779908598930769097e-03
5.368889612435630808e-03
1.584207733557720012e-03
5.501378044541665839e-03
7.941662607141857996e-03
2.296526099966848724e-03
4.287933977074105500e-03
2.791758349005446158e-03
3.261260170319318311e-03
1.885369307762707050e-03
4.375525916479252632e-03
6.967431212909699044e-03
2.585117410599329767e-03
4.534834471917097154e-03
1.725684203275767428e-03
1.491867012767591908e-03
6.203799036874646858e-03
3.310820549081600842e-03
7.079253944112755617e-03
2.632476349236633883e-03
2.589952501934485694e-03
2.851310651234052924e-03
1.094769526501026798e-03
5.452332860978833205e-03
1.020417056819431303e-02
1.994478672806560514e-03
2.541514371268500678e-03
2.613671069844695702e-03
1.227103375456064030e-03
1.768126840135608507e-03
2.069673817335902690e-03
5.229361335449709755e-03
3.023275530650176325e-03
3.563887316548213380e-03
7.336255010795572629e-03
5.663998608338341456e-03
2.494676313306581558e-03
4.896324179782287657e-03
3.528365828749031527e-03
2.101968985013702180e-03
4.906182349481033773e-03
3.248045513146278693e-03
5.329642686727395322e-03
2.904168715976698009e-03
3.867102693516059550e-03
7.990777777255278491e-03
4.690408328732611522e-03
2.577504874500997217e-03
4.502274119681129276e-03
3.557590628685798097e-03
1.889193316765003065e-03
7.431025402170165182e-03
2.239773890926799373e-03
5.295029426555911828e-03
1.521484356262361656e-03
4.223725976465933507e-03
5.331116003376668196e-03
2.128968810512212213e-03
2.289403390326317893e-03
2.601121608454501702e-03
2.531361980939514280e-03
5.449869135025708043e-03
2.656116358858511082e-03
5.242805734385442770e-03
2.424810121673717442e-03
2.282928141513835846e-03
2.091827983863590087e-03
3.741932085633072579e-03
1.027994534897138908e-03
3.432456962003091732e-03
4.134029015214497199e-03
1.358356239137945790e-03
4.677017696591661416e-03
8.682102331712757007e-04
9.770690560414560522e-03
1.144031211333975274e-03
2.577072690193605957e-03
4.859824822574589608e-03
5.287354672038557801e-03
2.907739451823308698e-03
3.302837055172050829e-03
4.109610613549358540e-03
1.220420918270739884e-03
6.605798466691482733e-03
8.492383163048147082e-03
1.073993857056133828e-03
7.415646086143205112e-03
1.443117533712586983e-03
3.327691972741548578e-03
2.034663583064832883e-03
4.121249568586151692e-03
3.608005539554636279e-03
6.751305129699658979e-03
2.246953111687487268e-03
2.798516724354454480e-03
5.203545668429097187e-03
5.582718090651307176e-03
3.238476853170929853e-03
2.763557015142772706e-03
5.553027302922316014e-03
4.142380313673200455e-03
4.983682552679384592e-03
1.095016804818151664e-03
3.533718929050193910e-03
5.036995958854593655e-03
2.420586698231846218e-03
1.612607162607144822e-03
8.245116767662015586e-04
4.416546469098184269e-03
1.558440540030141827e-03
1.672298441046515512e-03
8.025328847462605275e-03
2.580592294375217387e-03
2.252924140786840418e-03
2.414978214471437921e-03
6.090764464542183614e-03
7.753918871451703602e-03
4.460253865052886055e-03
6.634131252855734323e-03
8.604749433905017897e-03
2.850480996290381212e-03
6.434448385387354571e-03
3.432092348789534449e-03
5.359780837221700574e-03
6.497499030215211739e-03
3.631631035984891898e-03
6.358596948786252902e-03
3.742394500787583293e-03
2.373952212597036683e-03
2.706906861329495383e-03
4.309438386810550241e-03
3.094310585500437485e-03
6.903898338068816323e-03
1.264588068005870983e-03
3.217423890291192835e-03
3.173566215980137481e-03
4.433957291626306092e-03
1.023959243610322737e-03
7.783361790790697390e-04
4.275094469567898570e-03
3.077514975377009139e-03
1.117680790054475853e-03
1.443545079713780569e-03
3.522691236298503004e-03
1.704879579467723227e-03
6.658071788190363452e-03
6.479772154656186474e-04
3.250545780134693041e-03
9.544256869529574739e-04
1.871117865610011886e-03
7.718869196547900949e-04
8.143375034332711593e-03
1.101436812320425894e-03
1.198091185263175980e-03
4.297195550475002568e-03
2.599231314420966284e-03
2.917130596000397456e-03
2.951445563337601417e-03
4.027590819539920465e-03
3.862975473427425997e-03
3.891063267057293974e-03
4.528947610969260608e-03
2.477067853196127795e-03
2.415880008364549962e-03
3.088717706486237072e-03
2.387357410953897321e-03
2.168590754103893233e-03
1.850172065653680597e-03
8.858210583304595639e-04
3.145676116068347235e-03
9.571331918411540591e-04
4.096062842055947679e-03
2.268033495323178335e-03
2.675647900170336022e-03
2.885447776349114087e-03
3.999551941993022275e-03
4.458132406169713381e-03
9.867980569988634137e-04
8.446124110067100132e-04
3.487127394921686087e-03
2.992389541915580799e-03
1.805387394152598891e-03
2.287148192844462753e-03
4.146665746862857917e-03
7.502573121604208702e-03
1.361775561059811422e-03
2.665824216971624493e-03
7.166068703429672414e-04
1.009425966954440555e-03
3.190932343371681839e-03
2.445780557086786686e-03
4.729374875172660635e-03
2.297492372132488823e-03
1.676375189303322714e-03
9.199885287977221590e-03
7.161556680786104918e-03
6.343792223819808181e-03
1.996163093889690310e-03
1.952573509758796354e-03
2.189047790650453917e-03
8.398955582051413626e-03
1.036497789660119568e-03
2.375367593053899148e-03
1.909049296819801279e-03
4.196997326824844152e-03
1.748508560577617492e-03
9.125812811702219834e-03
1.452763697284222694e-03
7.176209688280920339e-03
1.111577820828573392e-03
1.781720619237471288e-03
2.653761146428343549e-03
3.556294216629184851e-03
3.733877935064539282e-03
3.540734511707073658e-03
1.300990452914387984e-03
7.447881526749435682e-04
3.761305343480238119e-03
2.344572792952855783e-03
3.446446727113002765e-03
2.744539851494272494e-03
1.037617038436309484e-03
1.651626435653064627e-03
3.535942257544017614e-03
4.341553631444034812e-03
6.274598300502088211e-04
1.671534251578219539e-03
2.691316428734334947e-03
3.269908244554504441e-03
1.431407464860273747e-03
2.812843893732785028e-03
1.083541564643181968e-03
1.756957669160100774e-03
1.631753016003915317e-03
1.471057092143163983e-03
3.544264880406408896e-03
1.779834402115470149e-03
5.277859870218399273e-03
6.397939159724210043e-04
4.339513827092269377e-03
8.916438191902303131e-04
1.000721345028222561e-03
4.088290563732441436e-03
1.026496376300313831e-03
2.847166540498893839e-03
5.183442534706226255e-03
2.044051204277667552e-03
2.356186580321653276e-03
3.699885858368376790e-03
5.797627761244628173e-04
1.988804203609508860e-03
4.366616793930805894e-03
2.091389981888755988e-03
2.096981686909488857e-03
6.142040877776188193e-03
2.725092418566088612e-03
1.655173906554567543e-03
2.372290302607782137e-03
1.990371000601658374e-03
4.611312234273500996e-03
4.311793630919924340e-03
4.065721532159101079e-03
3.628148074719439713e-03
2.012585767954220943e-03
8.258402696650108017e-04
2.721124466082460499e-03
3.293352557340891145e-03
2.822869926523452998e-03
4.308685866512855858e-03
2.823420566022005838e-03
2.949445919008131505e-03
1.319382117175194914e-03
1.360529013359552258e-03
2.351830326828662724e-03
2.095224680805114672e-03
2.306621823930997666e-03
1.229573796896343265e-03
3.499470742316043454e-03
2.165492332869342965e-03
3.971493252390320000e-03
2.001408030818923895e-03
2.029891198851731769e-03
6.409277504731881623e-04
2.999543684081828424e-03
3.165918084821992516e-03
1.733303765384510819e-03
1.723291055196831106e-03
4.567198623926174358e-03
1.371380626160710907e-03
5.618107909468992092e-03
1.766923705665391460e-03
1.837799521591804673e-03
8.921246545164977478e-04
2.733424226197335525e-03
2.007177199728633985e-03
1.787064095543230112e-03
3.984013929393186333e-03
9.978488618280223228e-04
2.477380633083092840e-03
1.061626815103232065e-03
2.125319159629566156e-03
6.005290291641935362e-03
1.070855172061878097e-03
2.251996225299191662e-03
3.383187377734667503e-03
1.572743236772162351e-03
1.294150897205006241e-03
3.001151621420288570e-03
2.647475630938032985e-03
1.342365076497458853e-03
2.961661853228602769e-03
9.563937919330692955e-03
2.015570568251760699e-03
1.650593798443147431e-03
2.548890933622654717e-03
1.172432117866331440e-03
4.970982796907334050e-03
2.026974022801306379e-03
1.990561225575753889e-03
4.049086920309321290e-03
5.178104230176482255e-03
2.683864469548602038e-03
3.004327522722346957e-03
4.250521562038121065e-03
2.021778832971270201e-03
1.735552020116799300e-03
2.341479713324617733e-03
1.755602444231376064e-03
3.246083467830884143e-03
2.049717070478804595e-03
2.428900571958249321e-03
4.224667752896105362e-03
5.975879413761039233e-03
1.985826470717182678e-03
1.668885016437043076e-03
9.769190538426453241e-04
3.894883528926659007e-03
6.015612292748182292e-04
1.967237123503742541e-03
2.557495037149108350e-03
1.299662007708928153e-03
4.349791293384896659e-03
3.264197174537724917e-03
2.449858423174210587e-03
3.628984221498727809e-03
1.749367896944615305e-03
2.914879016292622194e-03
6.778134572922922541e-03
6.698652895264394554e-04
3.178193119293235610e-03
2.407062802068455232e-03
1.876456962272239409e-03
6.641984240832204305e-04
2.859551955527100692e-03
1.473404620879484967e-03
3.643009588358718520e-03
2.477302103462605039e-03
9.875924041512914534e-04
2.000196584321849679e-03
1.001782574253900831e-03
5.852266753172238184e-03
1.193259510415441583e-03
9.492857747648460447e-04
2.932567140246644232e-03
2.381698046261737731e-03
1.263796795400717052e-03
7.621752738762078722e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
6.752550281927313103e-01
1.189887925305837396e-01
5.820852545363407182e-02
1.870634768377340759e-02
7.156125247623075850e-03
2.558096069558758213e-03
6.129820376032418978e-03
1.641698042862851101e-03
1.544638782281766579e-03
7.162251132729330685e-03
2.474410053400955770e-03
4.284015901646958009e-03
3.457932839370668823e-03
6.534098917999536967e-03
3.421313550343290082e-03
1.366633032481169140e-03
2.110970375015533158e-03
4.076392070949975792e-03
2.630524774496381061e-03
2.241049113339880182e-03
1.352926293569093252e-03
4.764328146779919781e-03
7.392506226490972755e-03
5.175391624805439697e-03
8.871494693093427437e-04
4.121877356186991713e-03
2.233957852548501804e-03
5.368889612435630808e-03
4.287933977074105500e-03
6.967431212909699044e-03
6.203799036874646858e-03
2.851310651234052924e-03
2.541514371268500678e-03
5.229361335449709755e-03
2.494676313306581558e-03
3.248045513146278693e-03
4.690408328732611522e-03
7.431025402170165182e-03
5.331116003376668196e-03
5.449869135025708043e-03
2.091827983863590087e-03
1.358356239137945790e-03
2.577072690193605957e-03
4.109610613549358540e-03
7.415646086143205112e-03
3.608005539554636279e-03
5.582718090651307176e-03
4.983682552679384592e-03
1.612607162607144822e-03
8.025328847462605275e-03
7.753918871451703602e-03
6.434448385387354571e-03
6.358596948786252902e-03
3.094310585500437485e-03
4.433957291626306092e-03
1.117680790054475853e-03
6.479772154656186474e-04
8.143375034332711593e-03
2.917130596000397456e-03
4.528947610969260608e-03
2.168590754103893233e-03
4.096062842055947679e-03
4.458132406169713381e-03
1.805387394152598891e-03
2.665824216971624493e-03
4.729374875172660635e-03
6.343792223819808181e-03
1.036497789660119568e-03
9.125812811702219834e-03
2.653761146428343549e-03
7.447881526749435682e-04
1.037617038436309484e-03
1.671534251578219539e-03
1.083541564643181968e-03
1.779834402115470149e-03
1.000721345028222561e-03
2.044051204277667552e-03
4.366616793930805894e-03
1.655173906554567543e-03
4.065721532159101079e-03
3.293352557340891145e-03
1.319382117175194914e-03
1.229573796896343265e-03
2.029891198851731769e-03
1.723291055196831106e-03
1.837799521591804673e-03
3.984013929393186333e-03
6.005290291641935362e-03
1.294150897205006241e-03
9.563937919330692955e-03
4.970982796907334050e-03
2.683864469548602038e-03
2.341479713324617733e-03
4.224667752896105362e-03
3.894883528926659007e-03
4.349791293384896659e-03
2.914879016292622194e-03
1.876456962272239409e-03
2.477302103462605039e-03
1.193259510415441583e-03
7.621752738762078722e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/State.csv <==
2.722278237342834473e-03
7.665488123893737793e-02
1.458630412817001343e-01
2.104591876268386841e-01
2.705878019332885742e-01
3.264218568801879883e-01
3.781583309173583984e-01
4.260111451148986816e-01
4.702062606811523438e-01
5.109749436378479004e-01
5.485510230064392090e-01
5.831646919250488281e-01
6.150399446487426758e-01
6.443920731544494629e-01
6.714242696762084961e-01
6.963283419609069824e-01
7.192825078964233398e-01
7.404513955116271973e-01
7.599864602088928223e-01
7.780255079269409180e-01
7.946947216987609863e-01
8.101078867912292480e-01
8.243685960769653320e-01
8.375703692436218262e-01
8.497976660728454590e-01
8.611273169517517090e-01
8.716279268264770508e-01
8.813627362251281738e-01
8.903884291648864746e-01
8.987570405006408691e-01
9.065158963203430176e-01
9.137083292007446289e-01
9.203739762306213379e-01
9.265497326850891113e-01
9.322693943977355957e-01
9.375641942024230957e-01
9.424636363983154297e-01
9.469940662384033203e-01
9.511813521385192871e-01
9.550489187240600586e-01
9.586190581321716309e-01
9.619124531745910645e-01
9.649481177330017090e-01
9.677447676658630371e-01
9.703193306922912598e-01
9.726877212524414062e-01
9.748652577400207520e-01
9.768661260604858398e-01
9.787034988403320312e-01
9.803898930549621582e-01
9.819369912147521973e-01
9.833557009696960449e-01
9.846563935279846191e-01
9.858486056327819824e-01
9.869409799575805664e-01
9.879422783851623535e-01
9.888598918914794922e-01
9.897010326385498047e-01
9.904723763465881348e-01
9.911802411079406738e-01
9.918300509452819824e-01
9.924273490905761719e-01
9.929768443107604980e-01
9.934828877449035645e-01
9.939494729042053223e-01
9.943805336952209473e-01
9.947791695594787598e-01
9.951489567756652832e-01
9.954921603202819824e-01
9.958117604255676270e-01
9.961094260215759277e-01
9.963878393173217773e-01
9.966486096382141113e-01
9.968935847282409668e-01
9.971239566802978516e-01
9.973409771919250488e-01
9.975460171699523926e-01
9.977402091026306152e-01
9.979240894317626953e-01
9.980989098548889160e-01
9.982648491859436035e-01
9.984230399131774902e-01
9.985737204551696777e-01
9.987171292304992676e-01
9.988541007041931152e-01
9.989848732948303223e-01
9.991094470024108887e-01
9.992280602455139160e-01
9.993415474891662598e-01
9.994491934776306152e-01
9.995518326759338379e-01
9.996492266654968262e-01
9.997417330741882324e-01
9.998292326927185059e-01
9.999120831489562988e-01
9.999901652336120605e-01
1.000063657760620117e+00
1.000132560729980469e+00
1.000197052955627441e+00
1.000257134437561035e+00
1.000312805175781250e+00
1.000364422798156738e+00
1.000411868095397949e+00
1.000455141067504883e+00
1.000494599342346191e+00
1.000530123710632324e+00
1.000561833381652832e+00
1.000590085983276367e+00
1.000614881515502930e+00
1.000636339187622070e+00
1.000654578208923340e+00
1.000669479370117188e+00
1.000681281089782715e+00
1.000690698623657227e+00
1.000697255134582520e+00
1.000701189041137695e+00
1.000702619552612305e+00
1.000701904296875000e+00
1.000699281692504883e+00
1.000694394111633301e+00
1.000688076019287109e+00
1.000679731369018555e+00
1.000670313835144043e+00
1.000659227371215820e+00
1.000647306442260742e+00
1.000634074211120605e+00
1.000620126724243164e+00
1.000605225563049316e+00
1.000590085983276367e+00
1.000573754310607910e+00
1.000557899475097656e+00
1.000541329383850098e+00
1.000524878501892090e+00
1.000508546829223633e+00
1.000491976737976074e+00
1.000475883483886719e+00
1.000459790229797363e+00
1.000444531440734863e+00
1.000429511070251465e+00
1.000415205955505371e+00
1.000401616096496582e+00
1.000388622283935547e+00
1.000376343727111816e+00
1.000365018844604492e+00
1.000354647636413574e+00
1.000345230102539062e+00
1.000336885452270508e+00
1.000329732894897461e+00
1.000323176383972168e+00
1.000317811965942383e+00
1.000313878059387207e+00
1.000310897827148438e+00
1.000309109687805176e+00
1.000308036804199219e+00
1.000308513641357422e+00
1.000309944152832031e+00
1.000312685966491699e+00
1.000316500663757324e+00
1.000321269035339355e+00
1.000327229499816895e+00
1.000334024429321289e+00
1.000341653823852539e+00
1.000350594520568848e+00
1.000360250473022461e+00
1.000371217727661133e+00
1.000382661819458008e+00
1.000394701957702637e+00
1.000407814979553223e+00
1.000421404838562012e+00
1.000435829162597656e+00
1.000450611114501953e+00
1.000466227531433105e+00
1.000482082366943359e+00
1.000498414039611816e+00
1.000514864921569824e+00
1.000532031059265137e+00
1.000548958778381348e+00
1.000566124916076660e+00
1.000583648681640625e+00
1.000601172447204590e+00
1.000618338584899902e+00
1.000635743141174316e+00
1.000652790069580078e+00
1.000669836997985840e+00
1.000686407089233398e+00
1.000702261924743652e+00
1.000718474388122559e+00
1.000733733177185059e+00
1.000748395919799805e+00
1.000762701034545898e+00
1.000776410102844238e+00
1.000789165496826172e+00
1.000801563262939453e+00
1.000812768936157227e+00
1.000823497772216797e+00
1.000832915306091309e+00
1.000841736793518066e+00
1.000849723815917969e+00
1.000856399536132812e+00
1.000862240791320801e+00
1.000867128372192383e+00
1.000870704650878906e+00
1.000873565673828125e+00
1.000874876976013184e+00
1.000875473022460938e+00
1.000874876976013184e+00
1.000872850418090820e+00
1.000870108604431152e+00
1.000866055488586426e+00
1.000861048698425293e+00
1.000854611396789551e+00
1.000847816467285156e+00
1.000839233398437500e+00
1.000829696655273438e+00
1.000818967819213867e+00
1.000807523727416992e+00
1.000795125961303711e+00
1.000781655311584473e+00
1.000767350196838379e+00
1.000752329826354980e+00
1.000736594200134277e+00
1.000719904899597168e+00
1.000702500343322754e+00
1.000684261322021484e+00
1.000665903091430664e+00
1.000646710395812988e+00
1.000627040863037109e+00
1.000607252120971680e+00
1.000587105751037598e+00
1.000566601753234863e+00
1.000545859336853027e+00
1.000525355339050293e+00
1.000504732131958008e+00
1.000484108924865723e+00
1.000463366508483887e+00
1.000443220138549805e+00
1.000423312187194824e+00
1.000403881072998047e+00
1.000384569168090820e+00
1.000366210937500000e+00
1.000348329544067383e+00
1.000331163406372070e+00
1.000314831733703613e+00
1.000299096107482910e+00
1.000284552574157715e+00
1.000270843505859375e+00
1.000258684158325195e+00
1.000247359275817871e+00
1.000237107276916504e+00
1.000228166580200195e+00
1.000220537185668945e+00
1.000214338302612305e+00
1.000209331512451172e+00
1.000205993652343750e+00
1.000204086303710938e+00
1.000203371047973633e+00
1.000204443931579590e+00
1.000207185745239258e+00
1.000211238861083984e+00
1.000216841697692871e+00
1.000224113464355469e+00
1.000232696533203125e+00
1.000242710113525391e+00
1.000254273414611816e+00
1.000267148017883301e+00
1.000281214714050293e+00
1.000296831130981445e+00
1.000313520431518555e+00
1.000331640243530273e+00
1.000350236892700195e+00
1.000369906425476074e+00
1.000390410423278809e+00
1.000411748886108398e+00
1.000433683395385742e+00
1.000455856323242188e+00
1.000478506088256836e+00
1.000500679016113281e+00
1.000523447990417480e+00
1.000545740127563477e+00
1.000567555427551270e+00
1.000588774681091309e+00
1.000609040260314941e+00
1.000628352165222168e+00
1.000646352767944336e+00
1.000662922859191895e+00
1.000677704811096191e+00
1.000690340995788574e+00
1.000701069831848145e+00
1.000709056854248047e+00
1.000714421272277832e+00
1.000716924667358398e+00
1.000716209411621094e+00
1.000711798667907715e+00
1.000703573226928711e+00
1.000691652297973633e+00
1.000675082206726074e+00
1.000654220581054688e+00
1.000628709793090820e+00
1.000597834587097168e+00
1.000562071800231934e+00
1.000520586967468262e+00
1.000473499298095703e+00
1.000420570373535156e+00
1.000361680984497070e+00
1.000295996665954590e+00
1.000224232673645020e+00
1.000145554542541504e+00
1.000060081481933594e+00
9.999679923057556152e-01
9.998681545257568359e-01
9.997611641883850098e-01
9.996468424797058105e-01
9.995247721672058105e-01
9.993951320648193359e-01
9.992573261260986328e-01
9.991116523742675781e-01
9.989575147628784180e-01
9.987952113151550293e-01
9.986241459846496582e-01
9.984441399574279785e-01
9.982551932334899902e-01
9.980565905570983887e-01
9.978488087654113770e-01
9.976299405097961426e-01
9.974006414413452148e-01
9.971600174903869629e-01
9.969068765640258789e-01
9.966413378715515137e-01
9.963616132736206055e-01
9.960671067237854004e-01
9.957560896873474121e-01
9.954275488853454590e-01
9.950795173645019531e-01
9.947099089622497559e-01
9.943168759346008301e-01
9.938977360725402832e-01
9.934499859809875488e-01
9.929701089859008789e-01
9.924547076225280762e-01
9.919003248214721680e-01
9.913021922111511230e-01
9.906558990478515625e-01
9.899560213088989258e-01
9.891966581344604492e-01
9.883719086647033691e-01
9.874746203422546387e-01
9.864974617958068848e-01
9.854319691658020020e-01
9.842700362205505371e-01
9.830015301704406738e-01
9.816167950630187988e-01
9.801042675971984863e-01
9.784528017044067383e-01
9.766495823860168457e-01
9.746811985969543457e-01
9.725336432456970215e-01
9.701915383338928223e-01
9.676390886306762695e-01
9.648591876029968262e-01
9.618337750434875488e-01
9.585438966751098633e-01
9.549696445465087891e-01
9.510895013809204102e-01
9.468809366226196289e-01
9.423208236694335938e-01
9.373832941055297852e-01
9.320419430732727051e-01
9.262679219245910645e-01
9.200308918952941895e-01
9.132984280586242676e-01
9.060345888137817383e-01
8.982023000717163086e-01
8.897594213485717773e-01
8.806605339050292969e-01
8.708565831184387207e-01
8.602921962738037109e-01
8.489066958427429199e-01
8.366330862045288086e-01
8.233957290649414062e-01
8.091114163398742676e-01
7.936862111091613770e-01
7.770165801048278809e-01
7.589860558509826660e-01
7.394655346870422363e-01
7.183135747909545898e-01
6.953727602958679199e-01
6.704738140106201172e-01
6.434298157691955566e-01
6.140430569648742676e-01
5.821038484573364258e-01
5.473909974098205566e-01
5.096770524978637695e-01
4.687308073043823242e-01
4.243239760398864746e-01
3.762349784374237061e-01
3.242518901824951172e-01
2.681853771209716797e-01
2.078707516193389893e-01
1.431724578142166138e-01
7.399390637874603271e-02
2.804696559906005859e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
2.722278237342834473e-03
2.705878019332885742e-01
4.702062606811523438e-01
6.150399446487426758e-01
7.192825078964233398e-01
7.946947216987609863e-01
8.497976660728454590e-01
8.903884291648864746e-01
9.203739762306213379e-01
9.424636363983154297e-01
9.586190581321716309e-01
9.703193306922912598e-01
9.787034988403320312e-01
9.846563935279846191e-01
9.888598918914794922e-01
9.918300509452819824e-01
9.939494729042053223e-01
9.954921603202819824e-01
9.966486096382141113e-01
9.975460171699523926e-01
9.982648491859436035e-01
9.988541007041931152e-01
9.993415474891662598e-01
9.997417330741882324e-01
1.000063657760620117e+00
1.000312805175781250e+00
1.000494599342346191e+00
1.000614881515502930e+00
1.000681281089782715e+00
1.000702619552612305e+00
1.000688076019287109e+00
1.000647306442260742e+00
1.000590085983276367e+00
1.000524878501892090e+00
1.000459790229797363e+00
1.000401616096496582e+00
1.000354647636413574e+00
1.000323176383972168e+00
1.000309109687805176e+00
1.000312685966491699e+00
1.000334024429321289e+00
1.000371217727661133e+00
1.000421404838562012e+00
1.000482082366943359e+00
1.000548958778381348e+00
1.000618338584899902e+00
1.000686407089233398e+00
1.000748395919799805e+00
1.000801563262939453e+00
1.000841736793518066e+00
1.000867128372192383e+00
1.000875473022460938e+00
1.000866055488586426e+00
1.000839233398437500e+00
1.000795125961303711e+00
1.000736594200134277e+00
1.000665903091430664e+00
1.000587105751037598e+00
1.000504732131958008e+00
1.000423312187194824e+00
1.000348329544067383e+00
1.000284552574157715e+00
1.000237107276916504e+00
1.000209331512451172e+00
1.000204443931579590e+00
1.000224113464355469e+00
1.000267148017883301e+00
1.000331640243530273e+00
1.000411748886108398e+00
1.000500679016113281e+00
1.000588774681091309e+00
1.000662922859191895e+00
1.000709056854248047e+00
1.000711798667907715e+00
1.000654220581054688e+00
1.000520586967468262e+00
1.000295996665954590e+00
9.999679923057556152e-01
9.995247721672058105e-01
9.989575147628784180e-01
9.982551932334899902e-01
9.974006414413452148e-01
9.963616132736206055e-01
9.950795173645019531e-01
9.934499859809875488e-01
9.913021922111511230e-01
9.883719086647033691e-01
9.842700362205505371e-01
9.784528017044067383e-01
9.701915383338928223e-01
9.585438966751098633e-01
9.423208236694335938e-01
9.200308918952941895e-01
8.897594213485717773e-01
8.489066958427429199e-01
7.936862111091613770e-01
7.183135747909545898e-01
6.140430569648742676e-01
4.687308073043823242e-01
2.681853771209716797e-01
2.804696559906005859e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-1.349603524431586266e-03,-2.447205362841486931e-03
1.022289972752332687e-02,8.209292776882648468e-03
2.036684751510620117e-02,1.868852600455284119e-02
3.044839017093181610e-02,2.879696525633335114e-02
4.034709185361862183e-02,3.873633220791816711e-02
5.014414340257644653e-02,4.858002439141273499e-02
5.987698212265968323e-02,5.836031585931777954e-02
6.955014914274215698e-02,6.807734072208404541e-02
7.916446775197982788e-02,7.773268222808837891e-02
8.872009068727493286e-02,8.732783794403076172e-02
9.821403771638870239e-02,9.685763716697692871e-02
1.076450496912002563e-01,1.063255295157432556e-01
1.170090585947036743e-01,1.157289594411849976e-01
1.263006478548049927e-01,1.250603944063186646e-01
1.355134546756744385e-01,1.343148201704025269e-01
1.446321904659271240e-01,1.434777379035949707e-01
1.536215990781784058e-01,1.525142937898635864e-01
1.624263972043991089e-01,1.613827496767044067e-01
1.709622442722320557e-01,1.700684577226638794e-01
1.791480332612991333e-01,1.784350275993347168e-01
1.870991736650466919e-01,1.866815090179443359e-01
1.948788464069366455e-01,1.948188692331314087e-01
2.024874538183212280e-01,2.029208540916442871e-01
2.099008113145828247e-01,2.109970599412918091e-01
2.170606106519699097e-01,2.188428342342376709e-01
2.240029573440551758e-01,2.265469282865524292e-01
2.307544350624084473e-01,2.341176420450210571e-01
2.373003959655761719e-01,2.414347976446151733e-01
2.435849606990814209e-01,2.483491152524948120e-01
2.498973309993743896e-01,2.552663385868072510e-01
2.559996843338012695e-01,2.618268430233001709e-01
2.619878649711608887e-01,2.681421637535095215e-01
2.679359018802642822e-01,2.743869125843048096e-01
2.737986147403717041e-01,2.804870009422302246e-01
2.795103192329406738e-01,2.862343490123748779e-01
2.852017581462860107e-01,2.920423746109008789e-01
2.907769083976745605e-01,2.976494729518890381e-01
2.962041795253753662e-01,3.030071258544921875e-01
3.016778528690338135e-01,3.086122572422027588e-01
3.069544434547424316e-01,3.138444125652313232e-01
3.121201694011688232e-01,3.189283907413482666e-01
3.172531127929687500e-01,3.239869773387908936e-01
3.222573697566986084e-01,3.288839161396026611e-01
3.271987140178680420e-01,3.337587118148803711e-01
3.320727348327636719e-01,3.385700881481170654e-01
3.368286788463592529e-01,3.431358635425567627e-01
3.415330648422241211e-01,3.477520346641540527e-01
3.461787402629852295e-01,3.523227572441101074e-01
3.507527112960815430e-01,3.568836152553558350e-01
3.551919162273406982e-01,3.611704409122467041e-01
3.596177697181701660e-01,3.654468655586242676e-01
3.639461100101470947e-01,3.696600794792175293e-01
3.682175576686859131e-01,3.739125132560729980e-01
3.724226057529449463e-01,3.780230879783630371e-01
3.765172660350799561e-01,3.819417953491210938e-01
3.805694282054901123e-01,3.859284520149230957e-01
3.845334649085998535e-01,3.897207081317901611e-01
3.884265422821044922e-01,3.934535682201385498e-01
3.923284709453582764e-01,3.973394036293029785e-01
3.961030244827270508e-01,4.009766876697540283e-01
3.997921347618103027e-01,4.043471515178680420e-01
4.034633636474609375e-01,4.079077243804931641e-01
4.071007370948791504e-01,4.114859402179718018e-01
4.107207953929901123e-01,4.151392579078674316e-01
4.142582714557647705e-01,4.186766743659973145e-01
4.176912903785705566e-01,4.220721423625946045e-01
4.210982620716094971e-01,4.253977537155151367e-01
4.243981838226318359e-01,4.284995794296264648e-01
4.278359711170196533e-01,4.321579635143280029e-01
4.310691654682159424e-01,4.353741705417633057e-01
4.342224001884460449e-01,4.383526742458343506e-01
4.373601675033569336e-01,4.415214359760284424e-01
4.405289292335510254e-01,4.447469711303710938e-01
4.435666501522064209e-01,4.476619362831115723e-01
4.465517103672027588e-01,4.505731761455535889e-01
4.494881927967071533e-01,4.533357620239257812e-01
4.523574411869049072e-01,4.561195075511932373e-01
4.552784264087677002e-01,4.591329395771026611e-01
4.580965638160705566e-01,4.618658423423767090e-01
4.608256816864013672e-01,4.644685387611389160e-01
4.635804295539855957e-01,4.671944379806518555e-01
4.662962555885314941e-01,4.699065983295440674e-01
4.689550101757049561e-01,4.725929796695709229e-01
4.716041684150695801e-01,4.751451015472412109e-01
4.741857349872589111e-01,4.779630601406097412e-01
4.767192602157592773e-01,4.804588854312896729e-01
4.791721403598785400e-01,4.827754199504852295e-01
4.816265106201171875e-01,4.852295815944671631e-01
4.840691089630126953e-01,4.876497983932495117e-01
4.864346385002136230e-01,4.899489283561706543e-01
4.887039661407470703e-01,4.921184182167053223e-01
4.909987151622772217e-01,4.943131506443023682e-01
4.931898713111877441e-01,4.963578879833221436e-01
4.954126179218292236e-01,4.984920322895050049e-01
4.975895583629608154e-01,5.004481077194213867e-01
4.996883273124694824e-01,5.024685859680175781e-01
5.018355250358581543e-01,5.047538876533508301e-01
5.039083957672119141e-01,5.068116784095764160e-01
5.060022473335266113e-01,5.088520050048828125e-01
5.080247521400451660e-01,5.108059644699096680e-01
5.100245475769042969e-01,5.128395557403564453e-01
5.119668245315551758e-01,5.147575736045837402e-01
5.137871503829956055e-01,5.164628624916076660e-01
5.156437158584594727e-01,5.181787014007568359e-01
5.174924135208129883e-01,5.199798345565795898e-01
5.193585753440856934e-01,5.214562416076660156e-01
5.211378335952758789e-01,5.232344865798950195e-01
5.229213237762451172e-01,5.248485803604125977e-01
5.246694087982177734e-01,5.265137553215026855e-01
5.263820886611938477e-01,5.283885598182678223e-01
5.280330777168273926e-01,5.298984050750732422e-01
5.296608209609985352e-01,5.315886139869689941e-01
5.312328338623046875e-01,5.327739715576171875e-01
5.328552126884460449e-01,5.343025326728820801e-01
5.345000028610229492e-01,5.357618927955627441e-01
5.360593199729919434e-01,5.373488664627075195e-01
5.375593900680541992e-01,5.388768911361694336e-01
5.390788316726684570e-01,5.403940081596374512e-01
5.405915975570678711e-01,5.418949723243713379e-01
5.420980453491210938e-01,5.431991219520568848e-01
5.435398817062377930e-01,5.444954633712768555e-01
5.449738502502441406e-01,5.460239648818969727e-01
5.463742017745971680e-01,5.474321842193603516e-01
5.477454066276550293e-01,5.488700866699218750e-01
5.490911602973937988e-01,5.502071380615234375e-01
5.504085421562194824e-01,5.513840317726135254e-01
5.516780614852905273e-01,5.524440407752990723e-01
5.529497265815734863e-01,5.537589788436889648e-01
5.541873574256896973e-01,5.549076795578002930e-01
5.554456710815429688e-01,5.561625957489013672e-01
5.566684007644653320e-01,5.573347210884094238e-01
5.578328371047973633e-01,5.582963228225708008e-01
5.590144395828247070e-01,5.594053268432617188e-01
5.602139234542846680e-01,5.607964992523193359e-01
5.613641738891601562e-01,5.621063113212585449e-01
5.625301003456115723e-01,5.632624626159667969e-01
5.636128187179565430e-01,5.644138455390930176e-01
5.646656751632690430e-01,5.653585195541381836e-01
5.657409429550170898e-01,5.663775205612182617e-01
5.667650699615478516e-01,5.676150918006896973e-01
5.678031444549560547e-01,5.686888694763183594e-01
5.688579082489013672e-01,5.698965787887573242e-01
5.698827505111694336e-01,5.708724260330200195e-01
5.709196329116821289e-01,5.718656182289123535e-01
5.719574689865112305e-01,5.726937651634216309e-01
5.729477405548095703e-01,5.738292932510375977e-01
5.738769173622131348e-01,5.747136473655700684e-01
5.747860074043273926e-01,5.756599903106689453e-01
5.757333636283874512e-01,5.766049623489379883e-01
5.766221284866333008e-01,5.774173140525817871e-01
5.775299668312072754e-01,5.784876942634582520e-01
5.783709287643432617e-01,5.793594717979431152e-01
5.792505145072937012e-01,5.803799033164978027e-01
5.800843834877014160e-01,5.809285640716552734e-01
5.808970332145690918e-01,5.816739201545715332e-01
5.817067623138427734e-01,5.824932456016540527e-01
5.824903845787048340e-01,5.833503007888793945e-01
5.832861661911010742e-01,5.843243002891540527e-01
5.840829610824584961e-01,5.851810574531555176e-01
5.848454833030700684e-01,5.860617756843566895e-01
5.856147408485412598e-01,5.869907736778259277e-01
5.864219069480895996e-01,5.879395604133605957e-01
5.871325135231018066e-01,5.885270833969116211e-01
5.878804922103881836e-01,5.891767144203186035e-01
5.885792374610900879e-01,5.899440050125122070e-01
5.893387794494628906e-01,5.906708240509033203e-01
5.901046395301818848e-01,5.913627147674560547e-01
5.907926559448242188e-01,5.920370221138000488e-01
5.914784669876098633e-01,5.927052497863769531e-01
5.921857357025146484e-01,5.933719277381896973e-01
5.928344130516052246e-01,5.940498113632202148e-01
5.934637188911437988e-01,5.946497917175292969e-01
5.941007137298583984e-01,5.953278541564941406e-01
5.947503447532653809e-01,5.959779620170593262e-01
5.953354239463806152e-01,5.963257551193237305e-01
5.959767103195190430e-01,5.968654751777648926e-01
5.965524315834045410e-01,5.973526239395141602e-01
5.972286462783813477e-01,5.978115797042846680e-01
5.977482795715332031e-01,5.982865095138549805e-01
5.982978940010070801e-01,5.988590717315673828e-01
5.988968610763549805e-01,5.996826291084289551e-01
5.994451045989990234e-01,6.002494692802429199e-01
6.000922322273254395e-01,6.010043621063232422e-01
6.005906462669372559e-01,6.015164256095886230e-01
6.010378599166870117e-01,6.018059253692626953e-01
6.015380024909973145e-01,6.023272871971130371e-01
6.020464301109313965e-01,6.027022600173950195e-01
6.025392413139343262e-01,6.031280755996704102e-01
6.030296087265014648e-01,6.036837697029113770e-01
6.034194231033325195e-01,6.042106151580810547e-01
6.039380431175231934e-01,6.048151850700378418e-01
6.043723225593566895e-01,6.049795150756835938e-01
6.048202514648437500e-01,6.055105924606323242e-01
6.052992939949035645e-01,6.060920953750610352e-01
6.057294011116027832e-01,6.065393686294555664e-01
6.061593294143676758e-01,6.069438457489013672e-01
6.065492630004882812e-01,6.072857379913330078e-01
6.069863438606262207e-01,6.076684594154357910e-01
6.073588132858276367e-01,6.080435514450073242e-01
6.076787710189819336e-01,6.084913015365600586e-01
6.080263257026672363e-01,6.088384389877319336e-01
6.084533929824829102e-01,6.092638373374938965e-01
6.088820099830627441e-01,6.095198988914489746e-01
6.092701554298400879e-01,6.098678112030029297e-01
6.096336841583251953e-01,6.103424429893493652e-01
6.100174784660339355e-01,6.108936071395874023e-01
6.103493571281433105e-01,6.110027432441711426e-01
6.107831597328186035e-01,6.111289858818054199e-01
6.111572980880737305e-01,6.117200255393981934e-01
6.115064620971679688e-01,6.119539737701416016e-01
6.117910742759704590e-01,6.122491359710693359e-01
6.121191978454589844e-01,6.126002073287963867e-01
6.124532818794250488e-01,6.128541231155395508e-01
6.127905249595642090e-01,6.131069064140319824e-01
6.131416559219360352e-01,6.134950518608093262e-01
6.134923696517944336e-01,6.138938665390014648e-01
6.137766838073730469e-01,6.141276359558105469e-01
6.140297055244445801e-01,6.144471764564514160e-01
6.144079566001892090e-01,6.149462461471557617e-01
6.147029399871826172e-01,6.153199672698974609e-01
6.148838400840759277e-01,6.159231662750244141e-01
6.151847839355468750e-01,6.162497401237487793e-01
6.155028939247131348e-01,6.164599657058715820e-01
6.157971024513244629e-01,6.167403459548950195e-01
6.160685420036315918e-01,6.169975399971008301e-01
6.163581609725952148e-01,6.173425912857055664e-01
6.166089177131652832e-01,6.175722479820251465e-01
6.168207526206970215e-01,6.176677942276000977e-01
6.171303987503051758e-01,6.177487373352050781e-01
6.173892021179199219e-01,6.178877949714660645e-01
6.176206469535827637e-01,6.180135607719421387e-01
6.178207993507385254e-01,6.180894970893859863e-01
6.180612444877624512e-01,6.180567741394042969e-01
6.183442473411560059e-01,6.184538602828979492e-01
6.185845732688903809e-01,6.187070608139038086e-01
6.188219785690307617e-01,6.189463734626770020e-01
6.190568804740905762e-01,6.191385388374328613e-01
6.193359494209289551e-01,6.192866563796997070e-01
6.195811033248901367e-01,6.195367574691772461e-01
6.197884678840637207e-01,6.197409629821777344e-01
6.200013756752014160e-01,6.199722290039062500e-01
6.202476620674133301e-01,6.199697256088256836e-01
6.204410195350646973e-01,6.201882362365722656e-01
6.206504702568054199e-01,6.203456521034240723e-01
6.207927465438842773e-01,6.203699707984924316e-01
6.210200786590576172e-01,6.205246448516845703e-01
6.211987733840942383e-01,6.205104589462280273e-01
6.214006543159484863e-01,6.207061409950256348e-01
6.216053962707519531e-01,6.210603117942810059e-01
6.218173503875732422e-01,6.216329336166381836e-01
6.220051050186157227e-01,6.218581795692443848e-01
6.221908926963806152e-01,6.222604513168334961e-01
6.223595142364501953e-01,6.223893165588378906e-01
6.225644946098327637e-01,6.225509047508239746e-01
6.227926611900329590e-01,6.227834224700927734e-01
6.228848099708557129e-01,6.225891709327697754e-01
6.230493187904357910e-01,6.227551698684692383e-01
6.232094168663024902e-01,6.231490373611450195e-01
6.233357787132263184e-01,6.231737732887268066e-01
6.234266161918640137e-01,6.232863068580627441e-01
6.235392689704895020e-01,6.231574416160583496e-01
6.236897706985473633e-01,6.233220100402832031e-01
6.238748431205749512e-01,6.238490343093872070e-01
6.240383982658386230e-01,6.239388585090637207e-01
6.241616010665893555e-01,6.241391301155090332e-01
6.243274807929992676e-01,6.244122982025146484e-01
6.244638562202453613e-01,6.245645880699157715e-01
6.245858073234558105e-01,6.248056292533874512e-01
6.247293353080749512e-01,6.251189708709716797e-01
6.248565316200256348e-01,6.252902746200561523e-01
6.249909400939941406e-01,6.254323720932006836e-01
6.251475214958190918e-01,6.257484555244445801e-01
6.252790093421936035e-01,6.259897947311401367e-01
6.253700256347656250e-01,6.261363029479980469e-01
6.255191564559936523e-01,6.261721253395080566e-01
6.256453394889831543e-01,6.263136863708496094e-01
6.257802844047546387e-01,6.264652609825134277e-01
6.259089112281799316e-01,6.266041994094848633e-01
6.260372400283813477e-01,6.267251968383789062e-01
6.261799931526184082e-01,6.267660260200500488e-01
6.262997388839721680e-01,6.267735958099365234e-01
6.264027953147888184e-01,6.268064379692077637e-01
6.264723539352416992e-01,6.266906857490539551e-01
6.265228390693664551e-01,6.268457174301147461e-01
6.266508698463439941e-01,6.269935965538024902e-01
6.267807483673095703e-01,6.272562742233276367e-01
6.269072890281677246e-01,6.272429823875427246e-01
6.270526647567749023e-01,6.272802352905273438e-01
6.271676421165466309e-01,6.272337436676025391e-01
6.272651553153991699e-01,6.274015903472900391e-01
6.273826360702514648e-01,6.275793910026550293e-01
6.274965405464172363e-01,6.276617646217346191e-01
6.275984048843383789e-01,6.281539201736450195e-01
6.276668906211853027e-01,6.282299160957336426e-01
6.278074979782104492e-01,6.281432509422302246e-01
6.278717517852783203e-01,6.281952261924743652e-01
6.279650330543518066e-01,6.282653808593750000e-01
6.280683875083923340e-01,6.284682154655456543e-01
6.282672286033630371e-01,6.288852095603942871e-01
6.283205747604370117e-01,6.289583444595336914e-01
6.284043192863464355e-01,6.289345622062683105e-01
6.284590363502502441e-01,6.291032433509826660e-01
6.285020709037780762e-01,6.292728185653686523e-01
6.285431981086730957e-01,6.295883059501647949e-01
6.286275982856750488e-01,6.297015547752380371e-01
6.287106275558471680e-01,6.297072172164916992e-01
6.287779211997985840e-01,6.297634840011596680e-01
6.287945508956909180e-01,6.298009157180786133e-01
6.288865208625793457e-01,6.300674676895141602e-01
6.289674043655395508e-01,6.301884055137634277e-01
6.290317177772521973e-01,6.302314996719360352e-01
6.290910243988037109e-01,6.300304532051086426e-01
6.291711926460266113e-01,6.302070617675781250e-01
6.292693614959716797e-01,6.301993131637573242e-01
6.293267011642456055e-01,6.302444934844970703e-01
6.293888092041015625e-01,6.302894353866577148e-01
6.295351982116699219e-01,6.302475333213806152e-01
6.296063065528869629e-01,6.301332712173461914e-01
6.296715140342712402e-01,6.301614046096801758e-01
6.297475099563598633e-01,6.303318142890930176e-01
6.298037767410278320e-01,6.303555369377136230e-01
6.297938823699951172e-01,6.302791833877563477e-01
6.298512220382690430e-01,6.303723454475402832e-01
6.298894286155700684e-01,6.303764581680297852e-01
6.299331784248352051e-01,6.301603317260742188e-01
6.300047636032104492e-01,6.301222443580627441e-01
6.301048994064331055e-01,6.301634311676025391e-01
6.301734447479248047e-01,6.302964687347412109e-01
6.302422285079956055e-01,6.303086876869201660e-01
6.302798390388488770e-01,6.299769282341003418e-01
6.303323507308959961e-01,6.300987005233764648e-01
6.303634047508239746e-01,6.301511526107788086e-01
6.303997635841369629e-01,6.301049590110778809e-01
6.304668188095092773e-01,6.303781270980834961e-01
6.305017471313476562e-01,6.304721832275390625e-01
6.305841207504272461e-01,6.304622888565063477e-01
6.305932998657226562e-01,6.305592656135559082e-01
6.306642293930053711e-01,6.304626464843750000e-01
6.306929588317871094e-01,6.306017041206359863e-01
6.308057904243469238e-01,6.309993863105773926e-01
6.308208703994750977e-01,6.309980154037475586e-01
6.308766603469848633e-01,6.310127973556518555e-01
6.309475302696228027e-01,6.313319802284240723e-01
6.309791207313537598e-01,6.313480138778686523e-01
6.310247778892517090e-01,6.314866542816162109e-01
6.310486793518066406e-01,6.316078305244445801e-01
6.311043500900268555e-01,6.315090060234069824e-01
6.311498880386352539e-01,6.315217018127441406e-01
6.311881542205810547e-01,6.315675377845764160e-01
6.311863660812377930e-01,6.317387819290161133e-01
6.312044262886047363e-01,6.319774389266967773e-01
6.312372088432312012e-01,6.320760846138000488e-01
6.312832236289978027e-01,6.320612430572509766e-01
6.312453150749206543e-01,6.321267485618591309e-01
6.313194632530212402e-01,6.324061751365661621e-01
6.313571333885192871e-01,6.323761940002441406e-01
6.314054131507873535e-01,6.324858069419860840e-01
6.314663290977478027e-01,6.326801776885986328e-01
6.314961910247802734e-01,6.325315833091735840e-01
6.315015554428100586e-01,6.325138211250305176e-01
6.315284967422485352e-01,6.325041651725769043e-01
6.315886378288269043e-01,6.325014233589172363e-01
6.316276788711547852e-01,6.329002976417541504e-01
6.316519379615783691e-01,6.329500079154968262e-01
6.316684484481811523e-01,6.328216791152954102e-01
6.316821575164794922e-01,6.328688263893127441e-01
6.316696405410766602e-01,6.328977942466735840e-01
6.316688060760498047e-01,6.328054070472717285e-01
6.316875815391540527e-01,6.328844428062438965e-01
6.317531466484069824e-01,6.328364610671997070e-01
6.318315267562866211e-01,6.327195763587951660e-01
6.318603157997131348e-01,6.327093243598937988e-01
6.319158673286437988e-01,6.328853964805603027e-01
6.318646073341369629e-01,6.331788301467895508e-01
6.319186687469482422e-01,6.332224011421203613e-01
6.319049000740051270e-01,6.328461170196533203e-01
6.319665312767028809e-01,6.328773498535156250e-01
6.320008039474487305e-01,6.328924298286437988e-01
6.319779157638549805e-01,6.329658627510070801e-01
6.320032477378845215e-01,6.331400871276855469e-01
6.320471167564392090e-01,6.331507563591003418e-01
6.320240497589111328e-01,6.331090927124023438e-01
6.320595741271972656e-01,6.333565711975097656e-01
6.320647597312927246e-01,6.333581805229187012e-01
6.321684122085571289e-01,6.333816647529602051e-01
6.321886181831359863e-01,6.334846615791320801e-01
6.322456598281860352e-01,6.335451602935791016e-01
6.322580575942993164e-01,6.334186196327209473e-01
6.323109269142150879e-01,6.335390806198120117e-01
6.323068141937255859e-01,6.336117386817932129e-01
6.323177814483642578e-01,6.336414813995361328e-01
6.323615312576293945e-01,6.336933970451354980e-01
6.323890089988708496e-01,6.338435411453247070e-01
6.324147582054138184e-01,6.337916851043701172e-01
6.324426531791687012e-01,6.339570879936218262e-01
6.324589252471923828e-01,6.339876651763916016e-01
6.324959993362426758e-01,6.339254975318908691e-01
6.324909925460815430e-01,6.339824795722961426e-01
6.325441002845764160e-01,6.341017484664916992e-01
6.325677633285522461e-01,6.340358853340148926e-01
6.326103806495666504e-01,6.339689493179321289e-01
6.326019167900085449e-01,6.338741779327392578e-01
6.326281428337097168e-01,6.339432597160339355e-01
6.326808929443359375e-01,6.339122653007507324e-01
6.326753497123718262e-01,6.337947845458984375e-01
6.326914429664611816e-01,6.337275505065917969e-01
6.327830553054809570e-01,6.336255669593811035e-01
6.327837109565734863e-01,6.337002515792846680e-01
6.327643990516662598e-01,6.336747407913208008e-01
6.328201293945312500e-01,6.334769725799560547e-01
6.328291296958923340e-01,6.335266828536987305e-01
6.328568458557128906e-01,6.336050629615783691e-01
6.328485608100891113e-01,6.334039568901062012e-01
6.328306794166564941e-01,6.337761282920837402e-01
6.328365206718444824e-01,6.337313055992126465e-01
6.328594684600830078e-01,6.337405443191528320e-01
6.329255700111389160e-01,6.337850689888000488e-01
6.330128312110900879e-01,6.337581872940063477e-01
6.330105066299438477e-01,6.337320208549499512e-01
6.330112218856811523e-01,6.336289048194885254e-01
6.330116391181945801e-01,6.336326599121093750e-01
6.330070495605468750e-01,6.335097551345825195e-01
6.330114603042602539e-01,6.334908604621887207e-01
6.330066323280334473e-01,6.336110234260559082e-01
6.330567598342895508e-01,6.335872411727905273e-01
6.330965757369995117e-01,6.335186958312988281e-01
6.331681013107299805e-01,6.333613991737365723e-01
6.331870555877685547e-01,6.333338022232055664e-01
6.331490874290466309e-01,6.334660649299621582e-01
6.331360340118408203e-01,6.331051588058471680e-01
6.331455111503601074e-01,6.331644058227539062e-01
6.332612633705139160e-01,6.331483721733093262e-01
6.332643032073974609e-01,6.332224607467651367e-01
6.332880854606628418e-01,6.331433653831481934e-01
6.332785487174987793e-01,6.331680417060852051e-01
6.332229375839233398e-01,6.331297159194946289e-01
6.332365274429321289e-01,6.331214308738708496e-01
6.332420110702514648e-01,6.331885457038879395e-01
6.332067251205444336e-01,6.332066655158996582e-01
6.332564353942871094e-01,6.331939697265625000e-01
6.332831978797912598e-01,6.334550976753234863e-01
6.333045959472656250e-01,6.333870291709899902e-01
6.333047747611999512e-01,6.333014965057373047e-01
6.332971453666687012e-01,6.335741877555847168e-01
6.332923769950866699e-01,6.336293220520019531e-01
6.333035826683044434e-01,6.337107419967651367e-01
6.333253383636474609e-01,6.336865425109863281e-01
6.333718895912170410e-01,6.335071921348571777e-01
6.333568692207336426e-01,6.334066987037658691e-01
6.333543658256530762e-01,6.334419846534729004e-01
6.333546638488769531e-01,6.335195302963256836e-01
6.333438158035278320e-01,6.335824728012084961e-01
6.333026885986328125e-01,6.336483955383300781e-01
6.333007812500000000e-01,6.337263584136962891e-01
6.332721114158630371e-01,6.337555050849914551e-01
6.332779526710510254e-01,6.336718797683715820e-01
6.332641243934631348e-01,6.336860060691833496e-01
6.332467198371887207e-01,6.335316896438598633e-01
6.332440376281738281e-01,6.335121989250183105e-01
6.332322359085083008e-01,6.336349844932556152e-01
6.332424283027648926e-01,6.335870027542114258e-01
6.332567930221557617e-01,6.336272358894348145e-01
6.332459449768066406e-01,6.335782408714294434e-01
6.332409977912902832e-01,6.335327029228210449e-01
6.332625746726989746e-01,6.334100365638732910e-01
6.332705616950988770e-01,6.334076523780822754e-01
6.332795023918151855e-01,6.332203745841979980e-01
6.332875490188598633e-01,6.332609653472900391e-01
6.333050131797790527e-01,6.333551406860351562e-01
6.333363652229309082e-01,6.333917975425720215e-01
6.333817243576049805e-01,6.336163878440856934e-01
6.333844065666198730e-01,6.336687803268432617e-01
6.333817243576049805e-01,6.337757110595703125e-01
6.333997249603271484e-01,6.337371468544006348e-01
6.333997845649719238e-01,6.336744427680969238e-01
6.333738565444946289e-01,6.337062120437622070e-01
6.333563327789306641e-01,6.336856484413146973e-01
6.333255767822265625e-01,6.336149573326110840e-01
6.333237886428833008e-01,6.334608197212219238e-01
6.334117054939270020e-01,6.334898471832275391e-01
6.333997845649719238e-01,6.337151527404785156e-01
6.333993673324584961e-01,6.335657238960266113e-01
6.334102153778076172e-01,6.336170434951782227e-01
6.334199905395507812e-01,6.338853240013122559e-01
6.334439516067504883e-01,6.336610317230224609e-01
6.334493160247802734e-01,6.337506175041198730e-01
6.334314942359924316e-01,6.338431835174560547e-01
6.334168314933776855e-01,6.338513493537902832e-01
6.334163546562194824e-01,6.339389085769653320e-01
6.333922743797302246e-01,6.340300440788269043e-01
6.334185004234313965e-01,6.339846253395080566e-01
6.334709525108337402e-01,6.338825821876525879e-01
6.334772706031799316e-01,6.338630914688110352e-01
6.333649754524230957e-01,6.337558627128601074e-01
6.333665847778320312e-01,6.337360739707946777e-01
6.334152221679687500e-01,6.335771083831787109e-01
6.334297060966491699e-01,6.335762143135070801e-01
6.334430575370788574e-01,6.334838271141052246e-01
6.334506273269653320e-01,6.332883834838867188e-01
6.334663033485412598e-01,6.333371996879577637e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-1.349603524431586266e-03,-2.447205362841486931e-03
5.014414340257644653e-02,4.858002439141273499e-02
9.821403771638870239e-02,9.685763716697692871e-02
1.446321904659271240e-01,1.434777379035949707e-01
1.870991736650466919e-01,1.866815090179443359e-01
2.240029573440551758e-01,2.265469282865524292e-01
2.559996843338012695e-01,2.618268430233001709e-01
2.852017581462860107e-01,2.920423746109008789e-01
3.121201694011688232e-01,3.189283907413482666e-01
3.368286788463592529e-01,3.431358635425567627e-01
3.596177697181701660e-01,3.654468655586242676e-01
3.805694282054901123e-01,3.859284520149230957e-01
3.997921347618103027e-01,4.043471515178680420e-01
4.176912903785705566e-01,4.220721423625946045e-01
4.342224001884460449e-01,4.383526742458343506e-01
4.494881927967071533e-01,4.533357620239257812e-01
4.635804295539855957e-01,4.671944379806518555e-01
4.767192602157592773e-01,4.804588854312896729e-01
4.887039661407470703e-01,4.921184182167053223e-01
4.996883273124694824e-01,5.024685859680175781e-01
5.100245475769042969e-01,5.128395557403564453e-01
5.193585753440856934e-01,5.214562416076660156e-01
5.280330777168273926e-01,5.298984050750732422e-01
5.360593199729919434e-01,5.373488664627075195e-01
5.435398817062377930e-01,5.444954633712768555e-01
5.504085421562194824e-01,5.513840317726135254e-01
5.566684007644653320e-01,5.573347210884094238e-01
5.625301003456115723e-01,5.632624626159667969e-01
5.678031444549560547e-01,5.686888694763183594e-01
5.729477405548095703e-01,5.738292932510375977e-01
5.775299668312072754e-01,5.784876942634582520e-01
5.817067623138427734e-01,5.824932456016540527e-01
5.856147408485412598e-01,5.869907736778259277e-01
5.893387794494628906e-01,5.906708240509033203e-01
5.928344130516052246e-01,5.940498113632202148e-01
5.959767103195190430e-01,5.968654751777648926e-01
5.988968610763549805e-01,5.996826291084289551e-01
6.015380024909973145e-01,6.023272871971130371e-01
6.039380431175231934e-01,6.048151850700378418e-01
6.061593294143676758e-01,6.069438457489013672e-01
6.080263257026672363e-01,6.088384389877319336e-01
6.100174784660339355e-01,6.108936071395874023e-01
6.117910742759704590e-01,6.122491359710693359e-01
6.134923696517944336e-01,6.138938665390014648e-01
6.148838400840759277e-01,6.159231662750244141e-01
6.163581609725952148e-01,6.173425912857055664e-01
6.176206469535827637e-01,6.180135607719421387e-01
6.188219785690307617e-01,6.189463734626770020e-01
6.200013756752014160e-01,6.199722290039062500e-01
6.210200786590576172e-01,6.205246448516845703e-01
6.220051050186157227e-01,6.218581795692443848e-01
6.228848099708557129e-01,6.225891709327697754e-01
6.235392689704895020e-01,6.231574416160583496e-01
6.243274807929992676e-01,6.244122982025146484e-01
6.249909400939941406e-01,6.254323720932006836e-01
6.256453394889831543e-01,6.263136863708496094e-01
6.262997388839721680e-01,6.267735958099365234e-01
6.267807483673095703e-01,6.272562742233276367e-01
6.273826360702514648e-01,6.275793910026550293e-01
6.278717517852783203e-01,6.281952261924743652e-01
6.284043192863464355e-01,6.289345622062683105e-01
6.287106275558471680e-01,6.297072172164916992e-01
6.290317177772521973e-01,6.302314996719360352e-01
6.293888092041015625e-01,6.302894353866577148e-01
6.298037767410278320e-01,6.303555369377136230e-01
6.300047636032104492e-01,6.301222443580627441e-01
6.303323507308959961e-01,6.300987005233764648e-01
6.305841207504272461e-01,6.304622888565063477e-01
6.308208703994750977e-01,6.309980154037475586e-01
6.310486793518066406e-01,6.316078305244445801e-01
6.312044262886047363e-01,6.319774389266967773e-01
6.313571333885192871e-01,6.323761940002441406e-01
6.315284967422485352e-01,6.325041651725769043e-01
6.316821575164794922e-01,6.328688263893127441e-01
6.318315267562866211e-01,6.327195763587951660e-01
6.319049000740051270e-01,6.328461170196533203e-01
6.320471167564392090e-01,6.331507563591003418e-01
6.321886181831359863e-01,6.334846615791320801e-01
6.323177814483642578e-01,6.336414813995361328e-01
6.324589252471923828e-01,6.339876651763916016e-01
6.326103806495666504e-01,6.339689493179321289e-01
6.326914429664611816e-01,6.337275505065917969e-01
6.328291296958923340e-01,6.335266828536987305e-01
6.328594684600830078e-01,6.337405443191528320e-01
6.330116391181945801e-01,6.336326599121093750e-01
6.330965757369995117e-01,6.335186958312988281e-01
6.331455111503601074e-01,6.331644058227539062e-01
6.332229375839233398e-01,6.331297159194946289e-01
6.332831978797912598e-01,6.334550976753234863e-01
6.333035826683044434e-01,6.337107419967651367e-01
6.333546638488769531e-01,6.335195302963256836e-01
6.332779526710510254e-01,6.336718797683715820e-01
6.332424283027648926e-01,6.335870027542114258e-01
6.332705616950988770e-01,6.334076523780822754e-01
6.333817243576049805e-01,6.336163878440856934e-01
6.333738565444946289e-01,6.337062120437622070e-01
6.333997845649719238e-01,6.337151527404785156e-01
6.334493160247802734e-01,6.337506175041198730e-01
6.334185004234313965e-01,6.339846253395080566e-01
6.334152221679687500e-01,6.335771083831787109e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.244846001103887101e+00
2.159808551714593183e-01
1.877499602580952609e-01
1.805473804298095009e-01
1.752817288116187977e-01
1.723780817399215570e-01
1.705348877468671198e-01
1.687683007753069953e-01
1.670709844984833992e-01
1.654335296155307333e-01
1.636968780612901575e-01
1.620401060911171587e-01
1.603239832526923703e-01
1.584605440299718671e-01
1.565093145957300591e-01
1.542530802830619496e-01
1.512143640745139961e-01
1.471924691315724398e-01
1.426111793192260113e-01
1.354816242977689156e-01
1.324236930305542626e-01
1.295992235820964122e-01
1.281951518475428486e-01
1.270619674796518717e-01
1.217136094098885679e-01
1.188223114426260330e-01
1.173568376394060059e-01
1.142619379561368304e-01
1.082964395495367854e-01
1.138065863193022664e-01
1.065840598401174150e-01
1.030826918028760475e-01
1.040710541241936238e-01
1.028194392831401210e-01
9.658315995794185260e-02
9.952475753155808069e-02
9.651571874345873936e-02
9.213687870402141600e-02
9.976058677369550876e-02
9.153627831719428343e-02
8.913730558811980287e-02
8.979260990869275538e-02
8.676343449448890854e-02
8.685593208991607139e-02
8.585974330649058517e-02
8.174465062575396457e-02
8.245966133719614954e-02
8.208201595484496127e-02
8.180718445461752919e-02
7.661647425929103694e-02
7.707532165066022234e-02
7.547669977356670501e-02
7.603114803687681389e-02
7.392774218514452933e-02
7.035922016753962116e-02
7.127855900170770864e-02
6.812455699349456717e-02
6.687856919006010536e-02
6.964536131504744931e-02
6.516068300242773559e-02
6.160129097284812449e-02
6.368114205393819727e-02
6.405418563949899502e-02
6.545200371917625493e-02
6.324303498419577008e-02
6.011969989380800544e-02
5.965041911318338247e-02
5.587777614484119165e-02
6.696288736102835870e-02
5.699573029558673704e-02
5.363027295943800093e-02
5.615767698733387797e-02
5.827382340914634418e-02
5.246466663534463809e-02
5.193992426655009986e-02
5.004832466963825277e-02
4.960552571731004223e-02
5.397029010302240026e-02
4.915110658890146922e-02
4.658071386311376377e-02
4.908805208600718756e-02
4.862354025762544857e-02
4.765912761840184614e-02
4.645687781190738219e-02
4.923388681765500374e-02
4.476899290008967691e-02
4.172116606944664685e-02
4.377006097382821898e-02
4.381053740995617674e-02
4.126247656964898008e-02
3.866601246980779644e-02
3.959591292559985071e-02
3.680219641321429147e-02
3.846209351008342964e-02
3.618611282475908686e-02
3.587628634225419749e-02
4.030170462122023567e-02
3.654612780940723338e-02
3.693039284294131336e-02
3.508778741974562243e-02
3.590136027255275142e-02
3.409217663539915177e-02
3.051411640145255261e-02
3.107581111103452365e-02
3.208589142609322153e-02
2.940746543187231637e-02
3.120713557476651606e-02
2.972586458335827950e-02
3.004529542740564871e-02
3.228666837987279742e-02
2.740704726676887470e-02
2.912708117290574786e-02
2.443169985384317094e-02
2.769749074472779848e-02
2.755011093972361408e-02
2.774867252509746057e-02
2.648660123780535378e-02
2.688575016706118426e-02
2.688660329819865524e-02
2.478354996416516631e-02
2.387843692325648803e-02
2.648856488698376685e-02
2.478751293771472991e-02
2.456113198157350991e-02
2.352545951437077718e-02
2.162616138956004880e-02
2.024964877535311361e-02
2.268631961396692931e-02
2.090774476301818577e-02
2.210342260614244631e-02
2.085260426922796312e-02
1.851544942074385275e-02
1.986832004367727542e-02
2.372168042909966051e-02
2.200960912024183674e-02
2.062616111141265043e-02
1.942865958659780595e-02
1.715569253106725284e-02
1.817447570088652833e-02
1.997348733206785049e-02
1.846929810158536717e-02
2.074722904403243987e-02
1.746660436538427508e-02
1.798107622164397956e-02
1.671101491689298141e-02
1.929253072144056225e-02
1.563191795913390983e-02
1.609876005476097369e-02
1.683313218047360893e-02
1.464085915681838726e-02
1.801368966310651354e-02
1.474637594793489111e-02
1.723874372802492935e-02
1.238756134610202904e-02
1.339273453664212472e-02
1.410603671535301529e-02
1.418928600429084953e-02
1.615811622790314442e-02
1.461806973276365273e-02
1.456209812940399868e-02
1.560856472710732933e-02
1.696721332591628190e-02
1.140795095114987938e-02
1.214392862176195964e-02
1.289322489978250372e-02
1.467736036133921243e-02
1.328166143082959959e-02
1.187199296862735849e-02
1.187104225281522540e-02
1.209888849124411865e-02
1.145493775952692930e-02
1.052575623595926151e-02
1.156194966458737837e-02
1.158862129668931755e-02
8.643821472430184699e-03
1.060289314718199094e-02
9.124743095970751575e-03
1.030740858144583993e-02
8.383065611854419868e-03
9.666069416349183652e-03
1.408768218436026384e-02
9.737681748177968999e-03
1.513013793033779475e-02
8.571761595486251245e-03
7.131952535680218495e-03
8.740923090404759468e-03
7.768561579148502809e-03
7.812515694278368214e-03
9.248042916050530290e-03
8.030352138809201262e-03
1.048907488302907448e-02
6.831407497649608432e-03
8.633922768491583341e-03
1.019105175595612540e-02
7.470473656791246433e-03
7.070353486473953709e-03
6.264002169227894136e-03
7.082775027682589215e-03
6.251944525744774703e-03
6.881056459548198952e-03
5.965078292708137636e-03
7.633153428443015601e-03
6.267753300746020141e-03
6.210727751767852918e-03
7.231462292953821057e-03
8.804646696554336086e-03
5.570436459527107129e-03
5.741336952408865844e-03
9.309673874392880230e-03
4.995226792829985003e-03
5.484263072552919907e-03
5.719980222574130510e-03
4.923618844319920668e-03
4.979503933934434703e-03
6.563572695505790269e-03
6.909144121577621978e-03
4.755497425023008998e-03
4.942756243510304341e-03
9.706950382607635458e-03
5.913906337158846005e-03
8.097533150872119126e-03
5.329979783808524475e-03
4.611821597580879201e-03
4.931639613146300907e-03
4.604811733295398682e-03
5.580366707725163862e-03
3.929918888294406040e-03
3.425095517154367903e-03
4.039024774329727507e-03
3.439153233214814129e-03
3.671986466719151954e-03
2.716609024714837419e-03
4.127122063506546805e-03
7.195403866971857541e-03
4.185069887659763864e-03
4.273883847230491514e-03
3.543786332956501937e-03
3.855564747310304911e-03
4.566862163675441781e-03
3.333613292314204554e-03
3.693056610767742054e-03
3.643557482523446939e-03
3.397487769435703336e-03
3.034022531689342661e-03
5.215347205615632545e-03
3.305477029753067873e-03
3.888783612639952481e-03
3.335912217056893631e-03
4.995636561918496456e-03
8.457801483706657228e-03
3.500444213880239165e-03
6.178835940493102377e-03
2.406237777924652085e-03
3.294083289169907371e-03
4.437530468345963867e-03
7.413163711505062724e-03
2.676718216180271406e-03
5.388343427752234106e-03
2.547596496124246348e-03
2.695085841556223855e-03
5.178619222777050904e-03
2.530678421859541838e-03
8.357020354788866415e-03
2.171970799313025120e-03
2.778336844319089210e-03
3.895853188719119661e-03
2.411915285571187510e-03
3.214789619354725941e-03
5.125027267222176559e-03
2.543710798817526691e-03
3.285345535487871338e-03
5.557506725545880572e-03
3.543745243308766418e-03
2.256916382919683245e-03
2.158526261587225860e-03
2.303802838641721799e-03
2.485556344068129767e-03
2.542505132819202276e-03
2.063980393832797085e-03
3.940035363330740212e-03
1.664580772952826450e-03
1.400001754788045109e-03
3.979573799863570481e-03
2.264575105135717848e-03
3.266899895235004375e-03
4.347543261009838463e-03
1.826184863871598615e-03
2.441439456150348072e-03
2.086548143435591231e-03
2.538015680754802592e-03
2.898392184042898178e-03
3.582645657985664839e-03
8.152144520604377373e-03
1.185173334357115214e-03
3.930918441937831208e-03
8.749529333325372542e-04
1.341088962721994401e-03
3.278047327414370434e-03
9.619097691806058684e-03
1.099264355531601959e-03
1.539197899493345437e-03
2.134522012493916300e-03
2.419877040279039184e-03
4.104717526894821090e-03
1.739384909318083356e-03
1.379437136720229606e-03
9.588791819422948269e-04
2.499367572418435737e-03
4.136450343458459439e-03
1.973920989426814886e-03
8.799422052168355893e-04
3.417335816445153749e-03
3.174986784397876381e-03
1.677373334046798484e-03
8.699104732560033939e-04
9.374215031698714595e-04
2.552209426982422671e-03
2.714285200028513159e-03
8.639270053896478318e-04
2.785692535376205377e-03
8.217633227931611098e-04
3.927051518694509198e-03
1.362227683617487414e-03
1.306781160439278097e-03
5.149071546132171460e-03
1.370922232682065135e-03
2.124555532323412106e-03
1.762048364751403560e-03
9.732446572546263287e-04
6.211815437470034028e-03
1.572132451733597317e-03
8.602753231089080906e-04
2.039492438880406797e-03
4.368374337731509814e-03
1.189308033218245027e-03
1.580320350602334133e-03
1.631601277301932386e-03
2.013577546695969646e-03
1.819622453712997634e-03
8.221603046608964155e-03
7.191763786242190816e-04
2.205734186508562494e-03
5.348849420832084596e-03
8.001531205993255100e-04
1.778835839501607648e-03
1.577577957596997286e-03
2.017551561307234006e-03
8.007083264871295595e-04
1.977768764667858087e-03
2.232524178343265990e-03
3.123238774837404710e-03
1.473057302912615836e-03
1.317784652429807675e-03
2.638667614797888302e-03
4.530528409519390433e-03
9.466428252812308670e-04
2.021966590737059137e-03
2.686451238698768940e-03
2.495141590932489772e-03
1.591915076466737409e-03
7.922671952906160716e-04
9.546360282552029996e-04
7.115695503891902168e-03
8.687033360768591254e-04
2.936407548770100795e-03
7.567797421915722651e-04
2.078693764757414027e-03
1.730360579576338759e-03
1.174572099218085816e-03
1.412510486042655410e-03
2.418603599553735724e-03
9.657241063634717940e-04
2.975262063533427436e-03
4.115359710026290224e-03
1.337436521868656369e-03
7.556964543117609262e-03
1.366373669801703838e-03
9.885306927557126547e-04
1.762519779381401582e-03
3.599434819535461943e-03
1.000226183074432893e-03
1.249031280758247653e-03
4.011167752366995472e-03
1.372773599627915338e-03
3.697186966801711914e-03
1.763972766059569881e-03
1.982286845044539322e-03
3.205152706929061471e-03
2.598090059325680601e-03
1.074004373779403410e-03
6.703670547329979197e-04
9.802852296550228738e-04
2.228984804756545084e-03
1.182394043673919756e-03
2.925842226530166266e-03
7.549835431133255581e-04
1.683695257603695563e-03
1.002061669004984494e-03
2.723343640197473624e-03
1.302588145497743767e-03
1.752103526876923464e-03
2.743010966486014203e-03
9.791728179020465963e-04
1.849316104677215401e-03
2.356620177053477590e-03
1.761267659225942452e-03
2.273735908055034196e-03
1.165106336448234027e-03
1.818912178720224386e-03
3.202252941272614589e-03
1.111797243969502242e-03
1.923401229941438867e-03
3.930172160808476783e-03
5.894860106283279950e-03
1.419788670032098550e-03
7.246503932681550974e-04
2.153799537676668891e-03
1.545638096130891011e-03
9.012897018034523710e-04
3.277500104729561860e-03
8.257591568135670343e-04
2.781058345049878741e-03
9.281083562947427040e-04
1.740803548318006853e-03
1.092952145565603307e-03
1.424151125334342750e-03
2.818543989482635327e-03
9.806240523322006745e-04
2.625280281850550512e-03
6.690342103023336554e-03
1.351241949098079846e-03
4.163145223808707718e-03
1.251449796569336281e-03
1.478535009334845402e-03
8.166302319256844335e-04
2.597087769156327698e-03
1.146186094997949821e-03
1.256573203983203137e-03
1.936865379538839881e-03
3.301194431690539569e-03
5.058148178913420695e-03
1.412789851852011254e-03
1.991608355897442773e-03
3.735459126397356559e-03
9.298450881322576755e-04
1.560926071182993117e-03
9.010713224185607417e-04
3.075935557423485536e-03
2.127043129583690902e-03
7.601764079569686564e-04
1.174689238857001264e-03
1.805431168459783802e-03
2.542656728948937579e-03
1.113594434258033481e-03
1.145364961149853127e-03
2.104745509357617162e-03
8.512124605827723961e-04
3.883778919382348521e-03
9.876734203217228496e-04
1.802969418569114017e-03
1.213803973411063837e-03
1.103191819345217652e-03
1.930803504181675609e-03
1.277608335535425788e-03
4.400333688888169795e-03
7.299031693869784641e-04
3.985185389867028014e-03
8.013008739755158889e-04
1.490166600847122073e-03
8.505027945352886323e-04
3.990268031383976087e-03
1.117778571814458891e-03
1.781116963853069529e-03
1.115309539523964225e-03
1.996666033637635885e-03
1.768395025682427618e-03
9.635553697693134212e-04
2.738920541209089853e-03
2.789787370442342335e-03
4.488820262284861501e-03
3.241915368924018666e-03
3.417396005638600326e-03
1.202315140870102066e-03
3.729695740683355680e-03
3.709236111388242250e-03
1.201255922045786108e-03
1.335919480596368556e-03
1.380965836205080713e-03
1.222133921633814001e-03
1.400319166741842902e-03
1.764934405229268881e-03
2.046597201564572584e-03
8.409863091943184247e-04
2.924859846345026753e-03
8.328940558804309637e-04
2.700458052234954408e-03
1.252989541756551872e-03
1.628083979890772044e-03
3.980162596772226884e-03
1.862718400040040993e-03
9.670348629819100787e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.244846001103887101e+00
1.723780817399215570e-01
1.636968780612901575e-01
1.542530802830619496e-01
1.324236930305542626e-01
1.188223114426260330e-01
1.065840598401174150e-01
9.952475753155808069e-02
8.913730558811980287e-02
8.174465062575396457e-02
7.707532165066022234e-02
7.127855900170770864e-02
6.160129097284812449e-02
6.011969989380800544e-02
5.363027295943800093e-02
5.004832466963825277e-02
4.908805208600718756e-02
4.476899290008967691e-02
3.866601246980779644e-02
3.587628634225419749e-02
3.590136027255275142e-02
2.940746543187231637e-02
2.740704726676887470e-02
2.774867252509746057e-02
2.387843692325648803e-02
2.162616138956004880e-02
2.085260426922796312e-02
2.062616111141265043e-02
1.846929810158536717e-02
1.929253072144056225e-02
1.801368966310651354e-02
1.410603671535301529e-02
1.560856472710732933e-02
1.467736036133921243e-02
1.145493775952692930e-02
1.060289314718199094e-02
1.408768218436026384e-02
8.740923090404759468e-03
1.048907488302907448e-02
7.070353486473953709e-03
5.965078292708137636e-03
8.804646696554336086e-03
5.484263072552919907e-03
6.909144121577621978e-03
8.097533150872119126e-03
5.580366707725163862e-03
3.671986466719151954e-03
4.273883847230491514e-03
3.693056610767742054e-03
3.305477029753067873e-03
3.500444213880239165e-03
7.413163711505062724e-03
5.178619222777050904e-03
3.895853188719119661e-03
3.285345535487871338e-03
2.303802838641721799e-03
1.664580772952826450e-03
4.347543261009838463e-03
2.898392184042898178e-03
8.749529333325372542e-04
1.539197899493345437e-03
1.379437136720229606e-03
8.799422052168355893e-04
9.374215031698714595e-04
8.217633227931611098e-04
1.370922232682065135e-03
1.572132451733597317e-03
1.580320350602334133e-03
7.191763786242190816e-04
1.577577957596997286e-03
3.123238774837404710e-03
9.466428252812308670e-04
7.922671952906160716e-04
7.567797421915722651e-04
2.418603599553735724e-03
7.556964543117609262e-03
1.000226183074432893e-03
1.763972766059569881e-03
6.703670547329979197e-04
7.549835431133255581e-04
1.752103526876923464e-03
1.761267659225942452e-03
1.111797243969502242e-03
7.246503932681550974e-04
8.257591568135670343e-04
1.424151125334342750e-03
1.351241949098079846e-03
2.597087769156327698e-03
5.058148178913420695e-03
1.560926071182993117e-03
1.174689238857001264e-03
2.104745509357617162e-03
1.213803973411063837e-03
7.299031693869784641e-04
3.990268031383976087e-03
1.768395025682427618e-03
3.241915368924018666e-03
1.201255922045786108e-03
1.764934405229268881e-03
2.700458052234954408e-03
9.670348629819100787e-04


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.253966569900512695e-03
7.694725692272186279e-02
1.461778730154037476e-01
2.109388560056686401e-01
2.712842226028442383e-01
3.273224830627441406e-01
3.792107701301574707e-01
4.271432757377624512e-01
4.713418483734130859e-01
5.120478272438049316e-01
5.495085120201110840e-01
5.839728116989135742e-01
6.156826019287109375e-01
6.448691487312316895e-01
6.717494726181030273e-01
6.965242624282836914e-01
7.193778753280639648e-01
7.404772639274597168e-01
7.599738240242004395e-01
7.780036926269531250e-01
7.946889996528625488e-01
8.101400136947631836e-01
8.244546651840209961e-01
8.377224802970886230e-01
8.500231504440307617e-01
8.614295125007629395e-01
8.720072507858276367e-01
8.818163275718688965e-01
8.909115195274353027e-01
8.993435502052307129e-01
9.071584939956665039e-01
9.143995046615600586e-01
9.211062192916870117e-01
9.273155927658081055e-01
9.330614805221557617e-01
9.383765459060668945e-01
9.432903528213500977e-01
9.478305578231811523e-01
9.520235061645507812e-01
9.558936357498168945e-01
9.594633579254150391e-01
9.627547264099121094e-01
9.657871723175048828e-01
9.685796499252319336e-01
9.711493253707885742e-01
9.735130071640014648e-01
9.756858348846435547e-01
9.776819944381713867e-01
9.795149564743041992e-01
9.811972379684448242e-01
9.827401638031005859e-01
9.841548204421997070e-01
9.854511022567749023e-01
9.866384267807006836e-01
9.877254962921142578e-01
9.887206554412841797e-01
9.896310567855834961e-01
9.904638528823852539e-01
9.912253618240356445e-01
9.919216632843017578e-01
9.925583600997924805e-01
9.931405782699584961e-01
9.936724901199340820e-01
9.941591024398803711e-01
9.946045875549316406e-01
9.950120449066162109e-01
9.953850507736206055e-01
9.957265853881835938e-01
9.960398674011230469e-01
9.963275194168090820e-01
9.965916872024536133e-01
9.968347549438476562e-01
9.970586299896240234e-01
9.972652196884155273e-01
9.974561929702758789e-01
9.976330995559692383e-01
9.977972507476806641e-01
9.979499578475952148e-01
9.980924129486083984e-01
9.982254505157470703e-01
9.983503818511962891e-01
9.984678030014038086e-01
9.985784292221069336e-01
9.986832141876220703e-01
9.987823963165283203e-01
9.988769292831420898e-01
9.989670515060424805e-01
9.990530014038085938e-01
9.991356134414672852e-01
9.992147684097290039e-01
9.992915391921997070e-01
9.993652105331420898e-01
9.994369745254516602e-01
9.995059967041015625e-01
9.995733499526977539e-01
9.996385574340820312e-01
9.997022151947021484e-01
9.997645616531372070e-01
9.998248815536499023e-01
9.998840093612670898e-01
9.999414682388305664e-01
9.999977350234985352e-01
1.000052809715270996e+00
1.000106334686279297e+00
1.000158786773681641e+00
1.000209808349609375e+00
1.000259876251220703e+00
1.000308632850646973e+00
1.000356078147888184e+00
1.000402569770812988e+00
1.000447392463684082e+00
1.000491142272949219e+00
1.000533580780029297e+00
1.000574707984924316e+00
1.000614643096923828e+00
1.000653147697448730e+00
1.000690340995788574e+00
1.000726222991943359e+00
1.000760674476623535e+00
1.000793814659118652e+00
1.000825524330139160e+00
1.000855684280395508e+00
1.000884890556335449e+00
1.000912070274353027e+00
1.000938296318054199e+00
1.000962734222412109e+00
1.000985980033874512e+00
1.001007676124572754e+00
1.001027703285217285e+00
1.001046299934387207e+00
1.001063704490661621e+00
1.001079440116882324e+00
1.001093745231628418e+00
1.001106739044189453e+00
1.001118302345275879e+00
1.001128435134887695e+00
1.001136898994445801e+00
1.001144051551818848e+00
1.001149773597717285e+00
1.001154303550720215e+00
1.001157402992248535e+00
1.001158833503723145e+00
1.001159191131591797e+00
1.001158237457275391e+00
1.001155972480773926e+00
1.001152515411376953e+00
1.001147866249084473e+00
1.001141786575317383e+00
1.001134514808654785e+00
1.001126289367675781e+00
1.001116871833801270e+00
1.001106500625610352e+00
1.001094818115234375e+00
1.001082301139831543e+00
1.001068711280822754e+00
1.001054286956787109e+00
1.001038789749145508e+00
1.001022458076477051e+00
1.001005411148071289e+00
1.000986933708190918e+00
1.000968456268310547e+00
1.000949025154113770e+00
1.000928759574890137e+00
1.000908017158508301e+00
1.000886678695678711e+00
1.000864624977111816e+00
1.000841975212097168e+00
1.000819087028503418e+00
1.000795722007751465e+00
1.000771880149841309e+00
1.000747799873352051e+00
1.000723123550415039e+00
1.000698447227478027e+00
1.000673651695251465e+00
1.000648379325866699e+00
1.000623345375061035e+00
1.000597715377807617e+00
1.000572562217712402e+00
1.000547289848327637e+00
1.000521898269653320e+00
1.000496745109558105e+00
1.000471472740173340e+00
1.000446557998657227e+00
1.000422120094299316e+00
1.000397443771362305e+00
1.000373482704162598e+00
1.000349640846252441e+00
1.000326275825500488e+00
1.000303268432617188e+00
1.000280737876892090e+00
1.000258803367614746e+00
1.000237226486206055e+00
1.000216364860534668e+00
1.000196099281311035e+00
1.000176548957824707e+00
1.000157713890075684e+00
1.000139474868774414e+00
1.000121951103210449e+00
1.000105261802673340e+00
1.000089645385742188e+00
1.000074625015258789e+00
1.000060558319091797e+00
1.000047326087951660e+00
1.000035166740417480e+00
1.000023722648620605e+00
1.000013470649719238e+00
1.000004172325134277e+00
9.999959468841552734e-01
9.999886751174926758e-01
9.999824762344360352e-01
9.999774694442749023e-01
9.999734163284301758e-01
9.999707937240600586e-01
9.999688863754272461e-01
9.999684095382690430e-01
9.999688863754272461e-01
9.999705553054809570e-01
9.999732971191406250e-01
9.999769926071166992e-01
9.999822378158569336e-01
9.999884366989135742e-01
9.999959468841552734e-01
1.000004172325134277e+00
1.000014066696166992e+00
1.000024795532226562e+00
1.000036597251892090e+00
1.000049591064453125e+00
1.000063300132751465e+00
1.000078558921813965e+00
1.000094532966613770e+00
1.000111460685729980e+00
1.000129699707031250e+00
1.000148653984069824e+00
1.000168442726135254e+00
1.000189185142517090e+00
1.000210762023925781e+00
1.000233054161071777e+00
1.000256419181823730e+00
1.000280261039733887e+00
1.000304579734802246e+00
1.000329732894897461e+00
1.000355601310729980e+00
1.000381708145141602e+00
1.000408530235290527e+00
1.000435233116149902e+00
1.000462889671325684e+00
1.000490665435791016e+00
1.000518560409545898e+00
1.000546574592590332e+00
1.000574588775634766e+00
1.000602602958679199e+00
1.000630497932434082e+00
1.000658631324768066e+00
1.000686287879943848e+00
1.000713706016540527e+00
1.000740647315979004e+00
1.000767111778259277e+00
1.000793099403381348e+00
1.000818371772766113e+00
1.000843167304992676e+00
1.000867009162902832e+00
1.000889778137207031e+00
1.000912070274353027e+00
1.000932574272155762e+00
1.000952363014221191e+00
1.000970721244812012e+00
1.000988006591796875e+00
1.001003742218017578e+00
1.001017928123474121e+00
1.001030325889587402e+00
1.001041531562805176e+00
1.001050233840942383e+00
1.001057744026184082e+00
1.001062870025634766e+00
1.001066207885742188e+00
1.001067161560058594e+00
1.001065969467163086e+00
1.001062512397766113e+00
1.001056671142578125e+00
1.001048445701599121e+00
1.001037836074829102e+00
1.001024127006530762e+00
1.001008152961730957e+00
1.000989317893981934e+00
1.000967741012573242e+00
1.000943064689636230e+00
1.000915646553039551e+00
1.000885248184204102e+00
1.000851988792419434e+00
1.000815510749816895e+00
1.000775694847106934e+00
1.000732898712158203e+00
1.000686764717102051e+00
1.000637531280517578e+00
1.000584959983825684e+00
1.000528931617736816e+00
1.000469803810119629e+00
1.000406980514526367e+00
1.000340938568115234e+00
1.000271201133728027e+00
1.000198245048522949e+00
1.000121474266052246e+00
1.000041365623474121e+00
9.999575614929199219e-01
9.998701810836791992e-01
9.997793436050415039e-01
9.996840953826904297e-01
9.995855093002319336e-01
9.994827508926391602e-01
9.993761777877807617e-01
9.992654323577880859e-01
9.991503953933715820e-01
9.990309476852416992e-01
9.989067316055297852e-01
9.987782239913940430e-01
9.986442327499389648e-01
9.985048770904541016e-01
9.983600378036499023e-01
9.982091188430786133e-01
9.980516433715820312e-01
9.978874921798706055e-01
9.977154731750488281e-01
9.975355863571166992e-01
9.973465204238891602e-01
9.971479177474975586e-01
9.969385862350463867e-01
9.967178106307983398e-01
9.964841604232788086e-01
9.962364435195922852e-01
9.959733486175537109e-01
9.956930875778198242e-01
9.953941106796264648e-01
9.950741529464721680e-01
9.947309494018554688e-01
9.943627119064331055e-01
9.939662218093872070e-01
9.935388565063476562e-01
9.930771589279174805e-01
9.925776720046997070e-01
9.920365810394287109e-01
9.914501905441284180e-01
9.908126592636108398e-01
9.901199340820312500e-01
9.893661737442016602e-01
9.885455369949340820e-01
9.876509904861450195e-01
9.866763353347778320e-01
9.856132268905639648e-01
9.844537973403930664e-01
9.831885099411010742e-01
9.818083047866821289e-01
9.803020954132080078e-01
9.786593914031982422e-01
9.768676757812500000e-01
9.749137163162231445e-01
9.727841615676879883e-01
9.704631567001342773e-01
9.679350852966308594e-01
9.651830196380615234e-01
9.621883630752563477e-01
9.589313268661499023e-01
9.553912878036499023e-01
9.515457153320312500e-01
9.473708868026733398e-01
9.428415298461914062e-01
9.379308819770812988e-01
9.326100349426269531e-01
9.268484115600585938e-01
9.206138849258422852e-01
9.138711094856262207e-01
9.065837860107421875e-01
8.987121582031250000e-01
8.902130126953125000e-01
8.810411691665649414e-01
8.711472749710083008e-01
8.604774475097656250e-01
8.489736318588256836e-01
8.365718722343444824e-01
8.232018947601318359e-01
8.087857961654663086e-01
7.932368516921997070e-01
7.764597535133361816e-01
7.583447694778442383e-01
7.387720346450805664e-01
7.176051735877990723e-01
6.946928501129150391e-01
6.698659658432006836e-01
6.429367065429687500e-01
6.136986613273620605e-01
5.819317102432250977e-01
5.473976135253906250e-01
5.098471641540527344e-01
4.690291881561279297e-01
4.246901869773864746e-01
3.765949606895446777e-01
3.245261907577514648e-01
2.683016657829284668e-01
2.077848762273788452e-01
1.428905129432678223e-01
7.359685003757476807e-02
-5.353987216949462891e-05


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_-2_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.253966569900512695e-03
2.712842226028442383e-01
4.713418483734130859e-01
6.156826019287109375e-01
7.193778753280639648e-01
7.946889996528625488e-01
8.500231504440307617e-01
8.909115195274353027e-01
9.211062192916870117e-01
9.432903528213500977e-01
9.594633579254150391e-01
9.711493253707885742e-01
9.795149564743041992e-01
9.854511022567749023e-01
9.896310567855834961e-01
9.925583600997924805e-01
9.946045875549316406e-01
9.960398674011230469e-01
9.970586299896240234e-01
9.977972507476806641e-01
9.983503818511962891e-01
9.987823963165283203e-01
9.991356134414672852e-01
9.994369745254516602e-01
9.997022151947021484e-01
9.999414682388305664e-01
1.000158786773681641e+00
1.000356078147888184e+00
1.000533580780029297e+00
1.000690340995788574e+00
1.000825524330139160e+00
1.000938296318054199e+00
1.001027703285217285e+00
1.001093745231628418e+00
1.001136898994445801e+00
1.001157402992248535e+00
1.001155972480773926e+00
1.001134514808654785e+00
1.001094818115234375e+00
1.001038789749145508e+00
1.000968456268310547e+00
1.000886678695678711e+00
1.000795722007751465e+00
1.000698447227478027e+00
1.000597715377807617e+00
1.000496745109558105e+00
1.000397443771362305e+00
1.000303268432617188e+00
1.000216364860534668e+00
1.000139474868774414e+00
1.000074625015258789e+00
1.000023722648620605e+00
9.999886751174926758e-01
9.999707937240600586e-01
9.999705553054809570e-01
9.999884366989135742e-01
1.000024795532226562e+00
1.000078558921813965e+00
1.000148653984069824e+00
1.000233054161071777e+00
1.000329732894897461e+00
1.000435233116149902e+00
1.000546574592590332e+00
1.000658631324768066e+00
1.000767111778259277e+00
1.000867009162902832e+00
1.000952363014221191e+00
1.001017928123474121e+00
1.001057744026184082e+00
1.001065969467163086e+00
1.001037836074829102e+00
1.000967741012573242e+00
1.000851988792419434e+00
1.000686764717102051e+00
1.000469803810119629e+00
1.000198245048522949e+00
9.998701810836791992e-01
9.994827508926391602e-01
9.990309476852416992e-01
9.985048770904541016e-01
9.978874921798706055e-01
9.971479177474975586e-01
9.962364435195922852e-01
9.950741529464721680e-01
9.935388565063476562e-01
9.914501905441284180e-01
9.885455369949340820e-01
9.844537973403930664e-01
9.786593914031982422e-01
9.704631567001342773e-01
9.589313268661499023e-01
9.428415298461914062e-01
9.206138849258422852e-01
8.902130126953125000e-01
8.489736318588256836e-01
7.932368516921997070e-01
7.176051735877990723e-01
6.136986613273620605e-01
4.690291881561279297e-01
2.683016657829284668e-01
-5.353987216949462891e-05


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-1.299793571233749390e-01,-1.150509595870971680e+00
9.599301815032958984e-01,-4.213058948516845703e-02
1.738710165023803711e+00,1.053740143775939941e+00
2.101010322570800781e+00,1.610334396362304688e+00
1.911490201950073242e+00,1.796040773391723633e+00
1.614628076553344727e+00,1.939096808433532715e+00
1.215217590332031250e+00,1.938130497932434082e+00
8.608813285827636719e-01,1.676014423370361328e+00
6.421211957931518555e-01,1.233772516250610352e+00
7.279579639434814453e-01,1.011456966400146484e+00
6.995690464973449707e-01,8.920004367828369141e-01
7.039129734039306641e-01,7.986664175987243652e-01
6.563713550567626953e-01,7.540353536605834961e-01
6.437982916831970215e-01,6.962583065032958984e-01
6.385236978530883789e-01,6.909984350204467773e-01
6.315852999687194824e-01,6.530840396881103516e-01
6.405950188636779785e-01,6.699365973472595215e-01
6.327077150344848633e-01,6.434282660484313965e-01
6.406334638595581055e-01,6.626740694046020508e-01
6.282700300216674805e-01,6.256353259086608887e-01
6.324206590652465820e-01,6.354287266731262207e-01
6.306307315826416016e-01,6.273479461669921875e-01
6.336966753005981445e-01,6.382688879966735840e-01
6.302823424339294434e-01,6.163429617881774902e-01
6.382915377616882324e-01,6.435617208480834961e-01
6.331994533538818359e-01,6.396393775939941406e-01
6.318848133087158203e-01,6.259957551956176758e-01
6.371545791625976562e-01,6.412575840950012207e-01
6.313630342483520508e-01,6.296596527099609375e-01
6.342562437057495117e-01,6.348606348037719727e-01
6.322671771049499512e-01,6.259316802024841309e-01
6.362310051918029785e-01,6.433418393135070801e-01
6.331130266189575195e-01,6.360951662063598633e-01
6.376984119415283203e-01,6.491264700889587402e-01
6.301716566085815430e-01,6.292987465858459473e-01
6.323544383049011230e-01,6.268805861473083496e-01
6.356706023216247559e-01,6.441007852554321289e-01
6.332845091819763184e-01,6.436823606491088867e-01
6.337846517562866211e-01,6.177953481674194336e-01
6.337164044380187988e-01,6.427631378173828125e-01
6.307048797607421875e-01,6.054325103759765625e-01
6.360787749290466309e-01,6.439153552055358887e-01
6.337347030639648438e-01,6.388110518455505371e-01
6.363150477409362793e-01,6.438657641410827637e-01
6.367217302322387695e-01,6.437155008316040039e-01
6.348550319671630859e-01,6.449819803237915039e-01
6.343393325805664062e-01,6.349376440048217773e-01
6.346526741981506348e-01,6.326276659965515137e-01
6.286848187446594238e-01,6.104261279106140137e-01
6.349261999130249023e-01,6.564152240753173828e-01
6.384369134902954102e-01,6.283927559852600098e-01
6.331791877746582031e-01,6.390368342399597168e-01
6.357527375221252441e-01,6.356770396232604980e-01
6.336514949798583984e-01,6.428859829902648926e-01
6.309687495231628418e-01,6.193745732307434082e-01
6.375828385353088379e-01,6.597905158996582031e-01
6.331555843353271484e-01,6.244132518768310547e-01
6.293969750404357910e-01,6.471506357192993164e-01
6.384618878364562988e-01,6.323700547218322754e-01
6.273608207702636719e-01,6.325076818466186523e-01
6.347766518592834473e-01,6.258615851402282715e-01
6.258922219276428223e-01,6.079333424568176270e-01
6.407015323638916016e-01,6.495255231857299805e-01
6.346937417984008789e-01,6.244130730628967285e-01
6.283208131790161133e-01,6.324322819709777832e-01
6.369011998176574707e-01,6.332091093063354492e-01
6.361129879951477051e-01,6.496169567108154297e-01
6.360820531845092773e-01,6.362975835800170898e-01
6.309086084365844727e-01,6.188138127326965332e-01
6.384590268135070801e-01,6.472570300102233887e-01
6.275388002395629883e-01,6.300826668739318848e-01
6.391084194183349609e-01,6.308547854423522949e-01
6.295915842056274414e-01,6.277884840965270996e-01
6.344806551933288574e-01,6.296753287315368652e-01
6.315230131149291992e-01,6.337793469429016113e-01
6.340467929840087891e-01,6.317321658134460449e-01
6.320208311080932617e-01,6.285036206245422363e-01
6.400969624519348145e-01,6.588761806488037109e-01
6.310588121414184570e-01,6.133653521537780762e-01
6.413047313690185547e-01,6.356056928634643555e-01
6.322212219238281250e-01,6.545715332031250000e-01
6.359623074531555176e-01,6.217367053031921387e-01
6.349451541900634766e-01,6.424129605293273926e-01
6.346301436424255371e-01,6.319554448127746582e-01
6.298540830612182617e-01,6.209393143653869629e-01
6.350249648094177246e-01,6.293662190437316895e-01
6.347902417182922363e-01,6.347506046295166016e-01
6.345012784004211426e-01,6.303558349609375000e-01
6.328274011611938477e-01,6.362797617912292480e-01
6.351954936981201172e-01,6.360286474227905273e-01
6.324117183685302734e-01,6.187298297882080078e-01
6.367777585983276367e-01,6.431440114974975586e-01
6.302289366722106934e-01,6.192846894264221191e-01
6.357679367065429688e-01,6.363632082939147949e-01
6.292384862899780273e-01,6.188291907310485840e-01
6.326662898063659668e-01,6.396235823631286621e-01
6.347286701202392578e-01,6.438720226287841797e-01
6.360871791839599609e-01,6.358404159545898438e-01
6.304543018341064453e-01,6.152782440185546875e-01
6.328938603401184082e-01,6.483645439147949219e-01
6.343975067138671875e-01,6.333596706390380859e-01
6.339949369430541992e-01,6.290335655212402344e-01
6.378384828567504883e-01,6.515998840332031250e-01
6.298448443412780762e-01,6.172440052032470703e-01
6.364517211914062500e-01,6.489707231521606445e-01
6.325269341468811035e-01,6.209203600883483887e-01
6.377481818199157715e-01,6.418814659118652344e-01
6.293926239013671875e-01,6.212307214736938477e-01
6.326916813850402832e-01,6.355309486389160156e-01
6.376234292984008789e-01,6.579372286796569824e-01
6.294401884078979492e-01,6.315209865570068359e-01
6.343296170234680176e-01,6.219038963317871094e-01
6.294734477996826172e-01,6.318515539169311523e-01
6.348043084144592285e-01,6.288688182830810547e-01
6.313323378562927246e-01,6.293177604675292969e-01
6.373869180679321289e-01,6.566923856735229492e-01
6.338790655136108398e-01,6.332255601882934570e-01
6.311693787574768066e-01,6.367199420928955078e-01
6.348484158515930176e-01,6.255092024803161621e-01
6.322547793388366699e-01,6.276550292968750000e-01
6.341485381126403809e-01,6.337546110153198242e-01
6.342643499374389648e-01,6.480629444122314453e-01
6.364187598228454590e-01,6.237218379974365234e-01
6.327129602432250977e-01,6.475620269775390625e-01
6.339603662490844727e-01,6.288371086120605469e-01
6.328293085098266602e-01,6.174174547195434570e-01
6.309014558792114258e-01,6.370258927345275879e-01
6.353425979614257812e-01,6.195910573005676270e-01
6.357306838035583496e-01,6.658143997192382812e-01
6.335127949714660645e-01,6.220334172248840332e-01
6.362345218658447266e-01,6.382658481597900391e-01
6.323653459548950195e-01,6.405235528945922852e-01
6.363296508789062500e-01,6.387226581573486328e-01
6.355169415473937988e-01,6.398484706878662109e-01
6.319564580917358398e-01,6.269951462745666504e-01
6.355444788932800293e-01,6.424387693405151367e-01
6.336011886596679688e-01,6.252880096435546875e-01
6.336188912391662598e-01,6.253120899200439453e-01
6.335000991821289062e-01,6.351372599601745605e-01
6.373267173767089844e-01,6.386391520500183105e-01
6.318466663360595703e-01,6.339435577392578125e-01
6.363154053688049316e-01,6.382720470428466797e-01
6.289469599723815918e-01,6.185442209243774414e-01
6.397123932838439941e-01,6.383754611015319824e-01
6.282439231872558594e-01,6.365961432456970215e-01
6.332153081893920898e-01,6.251667737960815430e-01
6.340427994728088379e-01,6.410705447196960449e-01
6.279192566871643066e-01,6.167399883270263672e-01
6.409335732460021973e-01,6.434617042541503906e-01
6.340290307998657227e-01,6.172453165054321289e-01
6.334096789360046387e-01,6.381919384002685547e-01
6.322839260101318359e-01,6.260265707969665527e-01
6.356549263000488281e-01,6.456757783889770508e-01
6.336127519607543945e-01,6.346776485443115234e-01
6.326205730438232422e-01,6.241998076438903809e-01
6.341035366058349609e-01,6.417741179466247559e-01
6.363725066184997559e-01,6.460684537887573242e-01
6.370046138763427734e-01,6.557310223579406738e-01
6.309541463851928711e-01,6.114056706428527832e-01
6.377112269401550293e-01,6.528730988502502441e-01
6.311624646186828613e-01,6.306148171424865723e-01
6.340994238853454590e-01,6.310735344886779785e-01
6.342391371726989746e-01,6.400274634361267090e-01
6.346322894096374512e-01,6.345224976539611816e-01
6.343358755111694336e-01,6.352326869964599609e-01
6.344589591026306152e-01,6.406364440917968750e-01
6.307835578918457031e-01,6.217437982559204102e-01
6.308045983314514160e-01,6.299245953559875488e-01
6.350860595703125000e-01,6.324411630630493164e-01
6.341559886932373047e-01,6.375346779823303223e-01
6.353968977928161621e-01,6.296914219856262207e-01
6.324120759963989258e-01,6.452648639678955078e-01
6.384921669960021973e-01,6.199071407318115234e-01
6.311567425727844238e-01,6.309370994567871094e-01
6.400318145751953125e-01,6.542612910270690918e-01
6.259302496910095215e-01,6.170786023139953613e-01
6.367479562759399414e-01,6.341738700866699219e-01
6.303615570068359375e-01,6.405958533287048340e-01
6.352920532226562500e-01,6.369355916976928711e-01
6.299517154693603516e-01,6.226175427436828613e-01
6.357249021530151367e-01,6.514661908149719238e-01
6.374698877334594727e-01,6.121981739997863770e-01
6.253979206085205078e-01,6.551953554153442383e-01
6.399112939834594727e-01,6.133943200111389160e-01
6.332954168319702148e-01,6.357636451721191406e-01
6.356523633003234863e-01,6.403444409370422363e-01
6.335405111312866211e-01,6.338843107223510742e-01
6.333357095718383789e-01,6.281021833419799805e-01
6.331503987312316895e-01,6.395573019981384277e-01
6.366896629333496094e-01,6.286476850509643555e-01
6.284211874008178711e-01,6.170056462287902832e-01
6.394235491752624512e-01,6.409080028533935547e-01
6.319836378097534180e-01,6.292570233345031738e-01
6.324924230575561523e-01,6.337162852287292480e-01
6.334584951400756836e-01,6.277309656143188477e-01
6.342911720275878906e-01,6.456857919692993164e-01
6.313784122467041016e-01,6.297425031661987305e-01
6.400379538536071777e-01,6.427422165870666504e-01
6.301022768020629883e-01,6.478074193000793457e-01
6.337480545043945312e-01,6.307851672172546387e-01
6.359028816223144531e-01,6.315171718597412109e-01
6.395714879035949707e-01,6.437461376190185547e-01
6.279853582382202148e-01,6.331928968429565430e-01
6.348155140876770020e-01,6.316611170768737793e-01
6.358661055564880371e-01,6.489257216453552246e-01
6.316160559654235840e-01,6.346325874328613281e-01
6.365633010864257812e-01,6.369369029998779297e-01
6.299261450767517090e-01,6.317117810249328613e-01
6.339809894561767578e-01,6.290545463562011719e-01
6.335799098014831543e-01,6.419587731361389160e-01
6.317481994628906250e-01,6.382880806922912598e-01
6.341520547866821289e-01,6.328296661376953125e-01
6.415148973464965820e-01,6.610451340675354004e-01
6.311968564987182617e-01,6.120790839195251465e-01
6.322473287582397461e-01,6.354128122329711914e-01
6.326482295989990234e-01,6.360446214675903320e-01
6.333584189414978027e-01,6.315134167671203613e-01
6.330780982971191406e-01,6.318998336791992188e-01
6.314096450805664062e-01,6.225693821907043457e-01
6.310079693794250488e-01,6.224931478500366211e-01
6.315131187438964844e-01,6.278636455535888672e-01
6.363564133644104004e-01,6.368776559829711914e-01
6.360111236572265625e-01,6.274945735931396484e-01
6.306318044662475586e-01,6.232188940048217773e-01
6.365876197814941406e-01,6.527190208435058594e-01
6.329544186592102051e-01,6.272128224372863770e-01
6.328645944595336914e-01,6.419001817703247070e-01
6.336029171943664551e-01,6.240372061729431152e-01
6.342368721961975098e-01,6.360288858413696289e-01
6.362088322639465332e-01,6.412352919578552246e-01
6.351163983345031738e-01,6.352650523185729980e-01
6.282349228858947754e-01,6.178445219993591309e-01
6.339368224143981934e-01,6.475422978401184082e-01
6.314533352851867676e-01,6.291443705558776855e-01
6.369971036911010742e-01,6.335492134094238281e-01
6.323525309562683105e-01,6.320679783821105957e-01
6.370133161544799805e-01,6.408016085624694824e-01
6.324921846389770508e-01,6.262792944908142090e-01
6.300376653671264648e-01,6.222043037414550781e-01
6.392081975936889648e-01,6.488137245178222656e-01
6.355733871459960938e-01,6.315392255783081055e-01
6.321594715118408203e-01,6.341956853866577148e-01
6.346633434295654297e-01,6.320590972900390625e-01
6.353070139884948730e-01,6.454635858535766602e-01
6.340249776840209961e-01,6.230403780937194824e-01
6.262613534927368164e-01,6.203441023826599121e-01
6.391152143478393555e-01,6.395341157913208008e-01
6.246883869171142578e-01,6.347390413284301758e-01
6.373881697654724121e-01,6.348223090171813965e-01
6.314966678619384766e-01,6.321120262145996094e-01
6.337872147560119629e-01,6.266824007034301758e-01
6.278143525123596191e-01,6.047572493553161621e-01
6.330429911613464355e-01,6.538017988204956055e-01
6.387712955474853516e-01,6.111910939216613770e-01
6.324378252029418945e-01,6.457811594009399414e-01
6.335071325302124023e-01,6.171752214431762695e-01
6.380578279495239258e-01,6.528550386428833008e-01
6.262996792793273926e-01,6.172289848327636719e-01
6.295165419578552246e-01,6.372355818748474121e-01
6.345421075820922852e-01,6.266372799873352051e-01
6.343501806259155273e-01,6.346191167831420898e-01
6.361009478569030762e-01,6.371908187866210938e-01
6.309090852737426758e-01,6.280287504196166992e-01
6.365288496017456055e-01,6.439646482467651367e-01
6.335922479629516602e-01,6.366490125656127930e-01
6.311113238334655762e-01,6.206525564193725586e-01
6.374820470809936523e-01,6.412056088447570801e-01
6.286638379096984863e-01,6.230743527412414551e-01
6.360216140747070312e-01,6.429530978202819824e-01
6.334265470504760742e-01,6.306467652320861816e-01
6.319144368171691895e-01,6.346215009689331055e-01
6.299350261688232422e-01,6.087456345558166504e-01
6.317335963249206543e-01,6.426256299018859863e-01
6.364862322807312012e-01,6.314184069633483887e-01
6.359136104583740234e-01,6.479591727256774902e-01
6.317564249038696289e-01,6.298581957817077637e-01
6.315546631813049316e-01,6.267216801643371582e-01
6.346518993377685547e-01,6.329502463340759277e-01
6.348642706871032715e-01,6.391326785087585449e-01
6.387954354286193848e-01,6.464533805847167969e-01
6.301311850547790527e-01,6.211537122726440430e-01
6.421437263488769531e-01,6.384395360946655273e-01
6.320896744728088379e-01,6.274603605270385742e-01
6.418273448944091797e-01,6.482098102569580078e-01
6.295997500419616699e-01,6.349591612815856934e-01
6.352918148040771484e-01,6.381043791770935059e-01
6.320444345474243164e-01,6.164656281471252441e-01
6.346266269683837891e-01,6.446632146835327148e-01
6.322849392890930176e-01,6.371291279792785645e-01
6.349470019340515137e-01,6.346119642257690430e-01
6.297438144683837891e-01,6.155359148979187012e-01
6.412637233734130859e-01,6.417368054389953613e-01
6.272641420364379883e-01,6.289210915565490723e-01
6.438786387443542480e-01,6.477332115173339844e-01
6.335604190826416016e-01,6.223183870315551758e-01
6.342113018035888672e-01,6.332494020462036133e-01
6.373163461685180664e-01,6.475861072540283203e-01
6.304384469985961914e-01,6.278749704360961914e-01
6.340303421020507812e-01,6.293280720710754395e-01
6.311777234077453613e-01,6.289909482002258301e-01
6.348491907119750977e-01,6.351307630538940430e-01
6.366584897041320801e-01,6.419148445129394531e-01
6.356978416442871094e-01,6.333284974098205566e-01
6.321905851364135742e-01,6.452563405036926270e-01
6.332007050514221191e-01,6.349152922630310059e-01
6.363189816474914551e-01,6.239467263221740723e-01
6.323396563529968262e-01,6.362484097480773926e-01
6.334397792816162109e-01,6.389177441596984863e-01
6.349448561668395996e-01,6.334553956985473633e-01
6.326565146446228027e-01,6.287870407104492188e-01
6.296126842498779297e-01,6.369814276695251465e-01
6.355513930320739746e-01,6.192744970321655273e-01
6.287990212440490723e-01,6.382945775985717773e-01
6.368815302848815918e-01,6.237389445304870605e-01
6.355186700820922852e-01,6.408074498176574707e-01
6.334660649299621582e-01,6.203030347824096680e-01
6.328631043434143066e-01,6.432926058769226074e-01
6.314889192581176758e-01,6.182157993316650391e-01
6.309453248977661133e-01,6.456195712089538574e-01
6.356829404830932617e-01,6.351456046104431152e-01
6.325379610061645508e-01,6.325584650039672852e-01
6.315937638282775879e-01,6.311951279640197754e-01
6.354585289955139160e-01,6.365569829940795898e-01
6.391198635101318359e-01,6.664415597915649414e-01
6.387172341346740723e-01,6.069659590721130371e-01
6.313465833663940430e-01,6.382432579994201660e-01
6.336427927017211914e-01,6.326719522476196289e-01
6.330696940422058105e-01,6.328967213630676270e-01
6.374535560607910156e-01,6.399638056755065918e-01
6.312693357467651367e-01,6.247746348381042480e-01
6.340169310569763184e-01,6.442816853523254395e-01
6.349377036094665527e-01,6.352829933166503906e-01
6.296468377113342285e-01,6.295975446701049805e-01
6.314956545829772949e-01,6.289041042327880859e-01
6.342841386795043945e-01,6.319010257720947266e-01
6.344463825225830078e-01,6.522153615951538086e-01
6.283317208290100098e-01,6.306801438331604004e-01
6.331571340560913086e-01,6.398118734359741211e-01
6.329347491264343262e-01,6.317876577377319336e-01
6.380094289779663086e-01,6.426434516906738281e-01
6.290048956871032715e-01,6.365037560462951660e-01
6.345245838165283203e-01,6.363288164138793945e-01
6.302637457847595215e-01,6.220238804817199707e-01
6.395680904388427734e-01,6.327288746833801270e-01
6.281194686889648438e-01,6.333352327346801758e-01
6.412233114242553711e-01,6.452156901359558105e-01
6.336897015571594238e-01,6.258289217948913574e-01
6.333509087562561035e-01,6.333267688751220703e-01
6.340636610984802246e-01,6.389198303222656250e-01
6.334004402160644531e-01,6.357532739639282227e-01
6.314387917518615723e-01,6.234146356582641602e-01
6.376758813858032227e-01,6.370633244514465332e-01
6.269852519035339355e-01,6.348276138305664062e-01
6.347379684448242188e-01,6.317384243011474609e-01
6.313416957855224609e-01,6.360801458358764648e-01
6.373947858810424805e-01,6.502565145492553711e-01
6.268623471260070801e-01,6.343957185745239258e-01
6.354073286056518555e-01,6.396793723106384277e-01
6.299009919166564941e-01,6.283568143844604492e-01
6.325939893722534180e-01,6.328950524330139160e-01
6.317402720451354980e-01,6.189987659454345703e-01
6.324017047882080078e-01,6.497155427932739258e-01
6.408040523529052734e-01,6.345003843307495117e-01
6.317332983016967773e-01,6.315275430679321289e-01
6.317304968833923340e-01,6.332853436470031738e-01
6.353890895843505859e-01,6.372574567794799805e-01
6.343433856964111328e-01,6.286354660987854004e-01
6.334367394447326660e-01,6.316345334053039551e-01
6.320151090621948242e-01,6.388642191886901855e-01
6.385473012924194336e-01,6.394888162612915039e-01
6.317829489707946777e-01,6.276709437370300293e-01
6.363059282302856445e-01,6.279031038284301758e-01
6.356453895568847656e-01,6.409691572189331055e-01
6.310320496559143066e-01,6.394697427749633789e-01
6.317514181137084961e-01,6.230100989341735840e-01
6.300394535064697266e-01,6.456683874130249023e-01
6.329597830772399902e-01,6.181212663650512695e-01
6.339436769485473633e-01,6.378989815711975098e-01
6.353762149810791016e-01,6.302371621131896973e-01
6.403236389160156250e-01,6.438637375831604004e-01
6.284576058387756348e-01,6.252133846282958984e-01
6.307227611541748047e-01,6.343377828598022461e-01
6.348428130149841309e-01,6.249116063117980957e-01
6.374907493591308594e-01,6.496196389198303223e-01
6.357749700546264648e-01,6.257396340370178223e-01
6.321848630905151367e-01,6.426209211349487305e-01
6.338416337966918945e-01,6.278052926063537598e-01
6.309911012649536133e-01,6.284968852996826172e-01
6.362413167953491211e-01,6.372653245925903320e-01
6.271588802337646484e-01,6.282829046249389648e-01
6.346167922019958496e-01,6.322318911552429199e-01
6.377763152122497559e-01,6.603705286979675293e-01
6.303163766860961914e-01,6.062661409378051758e-01
6.350036859512329102e-01,6.492907404899597168e-01
6.268894076347351074e-01,6.240376830101013184e-01
6.432913541793823242e-01,6.386992335319519043e-01
6.227725148200988770e-01,6.329284310340881348e-01
6.388425827026367188e-01,6.355939507484436035e-01
6.267122626304626465e-01,6.327978372573852539e-01
6.350837349891662598e-01,6.406797170639038086e-01
6.313774585723876953e-01,6.267848014831542969e-01
6.333963274955749512e-01,6.486032009124755859e-01
6.333199143409729004e-01,6.351971626281738281e-01
6.368520259857177734e-01,6.336149573326110840e-01
6.332404613494873047e-01,6.366654634475708008e-01
6.339893341064453125e-01,6.403201222419738770e-01
6.352608799934387207e-01,6.459744572639465332e-01
6.278792619705200195e-01,6.259385347366333008e-01
6.326621174812316895e-01,6.435406804084777832e-01
6.350650787353515625e-01,6.205549836158752441e-01
6.348423361778259277e-01,6.459514498710632324e-01
6.353587508201599121e-01,6.319055557250976562e-01
6.332343220710754395e-01,6.350952982902526855e-01
6.306835412979125977e-01,6.291574835777282715e-01
6.382862925529479980e-01,6.450658440589904785e-01
6.261630654335021973e-01,6.246688365936279297e-01
6.339437365531921387e-01,6.349080204963684082e-01
6.351101398468017578e-01,6.431755423545837402e-01
6.334823966026306152e-01,6.275904774665832520e-01
6.318700313568115234e-01,6.400760412216186523e-01
6.351311206817626953e-01,6.252868175506591797e-01
6.294828653335571289e-01,6.396614313125610352e-01
6.330671906471252441e-01,6.321461796760559082e-01
6.419664621353149414e-01,6.495671868324279785e-01
6.288069486618041992e-01,6.321618556976318359e-01
6.332733631134033203e-01,6.295903325080871582e-01
6.344652175903320312e-01,6.350876688957214355e-01
6.355456709861755371e-01,6.357911229133605957e-01
6.324381232261657715e-01,6.214753389358520508e-01
6.396767497062683105e-01,6.491155028343200684e-01
6.346127390861511230e-01,6.305800080299377441e-01
6.321793794631958008e-01,6.296901702880859375e-01
6.319332122802734375e-01,6.314027905464172363e-01
6.321613192558288574e-01,6.262723803520202637e-01
6.353725194931030273e-01,6.496785879135131836e-01
6.198867559432983398e-01,6.180216073989868164e-01
6.462236642837524414e-01,6.437924504280090332e-01
6.247425079345703125e-01,6.302728056907653809e-01
6.407158374786376953e-01,6.382661461830139160e-01
6.309497356414794922e-01,6.328861713409423828e-01
6.365150213241577148e-01,6.338264942169189453e-01
6.302602887153625488e-01,6.321841478347778320e-01
6.342278122901916504e-01,6.418824195861816406e-01
6.346671581268310547e-01,6.286311149597167969e-01
6.333390474319458008e-01,6.392926573753356934e-01
6.339761018753051758e-01,6.392161846160888672e-01
6.375353336334228516e-01,6.223410964012145996e-01
6.325311660766601562e-01,6.291025876998901367e-01
6.347894072532653809e-01,6.327903270721435547e-01
6.324411630630493164e-01,6.320031881332397461e-01
6.332214474678039551e-01,6.395613551139831543e-01
6.305701136589050293e-01,6.201834678649902344e-01
6.310567855834960938e-01,6.423186659812927246e-01
6.353216171264648438e-01,6.317409276962280273e-01
6.346234679222106934e-01,6.421817541122436523e-01
6.327003240585327148e-01,6.295504570007324219e-01
6.290400624275207520e-01,6.256790757179260254e-01
6.362278461456298828e-01,6.358855962753295898e-01
6.326725482940673828e-01,6.361494660377502441e-01
6.328550577163696289e-01,6.391941308975219727e-01
6.331868171691894531e-01,6.367043256759643555e-01
6.330282092094421387e-01,6.344668865203857422e-01
6.375763416290283203e-01,6.395695805549621582e-01
6.354863643646240234e-01,6.406188607215881348e-01
6.311374902725219727e-01,6.342456340789794922e-01
6.343333125114440918e-01,6.220404505729675293e-01
6.279965043067932129e-01,6.379333734512329102e-01
6.341644525527954102e-01,6.228520870208740234e-01
6.365562081336975098e-01,6.406242251396179199e-01
6.320096850395202637e-01,6.224395036697387695e-01
6.344600319862365723e-01,6.399074196815490723e-01
6.350833177566528320e-01,6.288756728172302246e-01
6.329045891761779785e-01,6.376126408576965332e-01
6.341184377670288086e-01,6.386129260063171387e-01
6.321744918823242188e-01,6.431946754455566406e-01
6.357244253158569336e-01,6.228445768356323242e-01
6.336144208908081055e-01,6.525680422782897949e-01
6.344744563102722168e-01,6.238046884536743164e-01
6.338537931442260742e-01,6.494849920272827148e-01
6.362231373786926270e-01,6.338270902633666992e-01
6.342443227767944336e-01,6.377205848693847656e-01
6.324331760406494141e-01,6.323779821395874023e-01
6.308413147926330566e-01,6.310613751411437988e-01
6.384534835815429688e-01,6.345930099487304688e-01
6.291422843933105469e-01,6.385979056358337402e-01
6.340416669845581055e-01,6.261704564094543457e-01
6.347602009773254395e-01,6.412104368209838867e-01
6.362644433975219727e-01,6.322133541107177734e-01
6.321517229080200195e-01,6.304838657379150391e-01
6.395508646965026855e-01,6.214424371719360352e-01
6.258966922760009766e-01,6.349744200706481934e-01
6.368979811668395996e-01,6.435164213180541992e-01
6.337442994117736816e-01,6.229600310325622559e-01
6.341981887817382812e-01,6.348545551300048828e-01
6.324176788330078125e-01,6.281356811523437500e-01
6.346810460090637207e-01,6.326743364334106445e-01
6.289330124855041504e-01,6.301771998405456543e-01
6.351252794265747070e-01,6.328235864639282227e-01
6.327959299087524414e-01,6.262374520301818848e-01
6.330036520957946777e-01,6.448888182640075684e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-1.299793571233749390e-01,-1.150509595870971680e+00
1.614628076553344727e+00,1.939096808433532715e+00
6.995690464973449707e-01,8.920004367828369141e-01
6.315852999687194824e-01,6.530840396881103516e-01
6.324206590652465820e-01,6.354287266731262207e-01
6.331994533538818359e-01,6.396393775939941406e-01
6.322671771049499512e-01,6.259316802024841309e-01
6.323544383049011230e-01,6.268805861473083496e-01
6.307048797607421875e-01,6.054325103759765625e-01
6.348550319671630859e-01,6.449819803237915039e-01
6.384369134902954102e-01,6.283927559852600098e-01
6.375828385353088379e-01,6.597905158996582031e-01
6.347766518592834473e-01,6.258615851402282715e-01
6.369011998176574707e-01,6.332091093063354492e-01
6.275388002395629883e-01,6.300826668739318848e-01
6.340467929840087891e-01,6.317321658134460449e-01
6.322212219238281250e-01,6.545715332031250000e-01
6.350249648094177246e-01,6.293662190437316895e-01
6.324117183685302734e-01,6.187298297882080078e-01
6.326662898063659668e-01,6.396235823631286621e-01
6.343975067138671875e-01,6.333596706390380859e-01
6.325269341468811035e-01,6.209203600883483887e-01
6.294401884078979492e-01,6.315209865570068359e-01
6.373869180679321289e-01,6.566923856735229492e-01
6.341485381126403809e-01,6.337546110153198242e-01
6.328293085098266602e-01,6.174174547195434570e-01
6.362345218658447266e-01,6.382658481597900391e-01
6.355444788932800293e-01,6.424387693405151367e-01
6.318466663360595703e-01,6.339435577392578125e-01
6.332153081893920898e-01,6.251667737960815430e-01
6.334096789360046387e-01,6.381919384002685547e-01
6.341035366058349609e-01,6.417741179466247559e-01
6.311624646186828613e-01,6.306148171424865723e-01
6.344589591026306152e-01,6.406364440917968750e-01
6.353968977928161621e-01,6.296914219856262207e-01
6.259302496910095215e-01,6.170786023139953613e-01
6.357249021530151367e-01,6.514661908149719238e-01
6.356523633003234863e-01,6.403444409370422363e-01
6.284211874008178711e-01,6.170056462287902832e-01
6.342911720275878906e-01,6.456857919692993164e-01
6.359028816223144531e-01,6.315171718597412109e-01
6.316160559654235840e-01,6.346325874328613281e-01
6.317481994628906250e-01,6.382880806922912598e-01
6.326482295989990234e-01,6.360446214675903320e-01
6.315131187438964844e-01,6.278636455535888672e-01
6.329544186592102051e-01,6.272128224372863770e-01
6.351163983345031738e-01,6.352650523185729980e-01
6.323525309562683105e-01,6.320679783821105957e-01
6.355733871459960938e-01,6.315392255783081055e-01
6.262613534927368164e-01,6.203441023826599121e-01
6.337872147560119629e-01,6.266824007034301758e-01
6.335071325302124023e-01,6.171752214431762695e-01
6.343501806259155273e-01,6.346191167831420898e-01
6.311113238334655762e-01,6.206525564193725586e-01
6.319144368171691895e-01,6.346215009689331055e-01
6.317564249038696289e-01,6.298581957817077637e-01
6.301311850547790527e-01,6.211537122726440430e-01
6.352918148040771484e-01,6.381043791770935059e-01
6.297438144683837891e-01,6.155359148979187012e-01
6.342113018035888672e-01,6.332494020462036133e-01
6.348491907119750977e-01,6.351307630538940430e-01
6.363189816474914551e-01,6.239467263221740723e-01
6.296126842498779297e-01,6.369814276695251465e-01
6.334660649299621582e-01,6.203030347824096680e-01
6.325379610061645508e-01,6.325584650039672852e-01
6.313465833663940430e-01,6.382432579994201660e-01
6.340169310569763184e-01,6.442816853523254395e-01
6.344463825225830078e-01,6.522153615951538086e-01
6.290048956871032715e-01,6.365037560462951660e-01
6.412233114242553711e-01,6.452156901359558105e-01
6.314387917518615723e-01,6.234146356582641602e-01
6.373947858810424805e-01,6.502565145492553711e-01
6.317402720451354980e-01,6.189987659454345703e-01
6.353890895843505859e-01,6.372574567794799805e-01
6.317829489707946777e-01,6.276709437370300293e-01
6.300394535064697266e-01,6.456683874130249023e-01
6.284576058387756348e-01,6.252133846282958984e-01
6.321848630905151367e-01,6.426209211349487305e-01
6.346167922019958496e-01,6.322318911552429199e-01
6.432913541793823242e-01,6.386992335319519043e-01
6.313774585723876953e-01,6.267848014831542969e-01
6.339893341064453125e-01,6.403201222419738770e-01
6.348423361778259277e-01,6.459514498710632324e-01
6.261630654335021973e-01,6.246688365936279297e-01
6.351311206817626953e-01,6.252868175506591797e-01
6.332733631134033203e-01,6.295903325080871582e-01
6.346127390861511230e-01,6.305800080299377441e-01
6.198867559432983398e-01,6.180216073989868164e-01
6.365150213241577148e-01,6.338264942169189453e-01
6.339761018753051758e-01,6.392161846160888672e-01
6.332214474678039551e-01,6.395613551139831543e-01
6.327003240585327148e-01,6.295504570007324219e-01
6.331868171691894531e-01,6.367043256759643555e-01
6.343333125114440918e-01,6.220404505729675293e-01
6.344600319862365723e-01,6.399074196815490723e-01
6.357244253158569336e-01,6.228445768356323242e-01
6.342443227767944336e-01,6.377205848693847656e-01
6.340416669845581055e-01,6.261704564094543457e-01
6.258966922760009766e-01,6.349744200706481934e-01
6.346810460090637207e-01,6.326743364334106445e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.471758003240829060e+00
2.096307335608487699e-01
1.794430185632906460e-01
1.731855068424584809e-01
3.214497555797113382e-01
3.122528551829278354e-01
3.004696561222494622e-01
2.416246586381423644e-01
2.171620497484428869e-01
1.355121382751632575e-01
1.033998995149983530e-01
8.046757935888575186e-02
5.679958863226637622e-02
4.072088304032965567e-02
2.832905677776776168e-02
2.897256090461439865e-02
1.807881160458637074e-02
1.788714315137883773e-02
1.359378298610247095e-02
1.401657304747157273e-02
5.932311626337771586e-03
7.652890891235475043e-03
3.938560733196398364e-03
8.824265670045490853e-03
3.531523221689064629e-03
6.195700890394544719e-03
3.740640538605054157e-03
3.334764574093267760e-03
3.408422786140902303e-03
2.724886259942301339e-03
4.433946348614102237e-03
4.328747495112597599e-03
2.172711183101580686e-03
6.381026179548634353e-03
3.709768707789510601e-03
4.107943639038113409e-03
3.946760541082007002e-03
3.602634094389870444e-03
5.564223878395898638e-03
3.823774644082616071e-03
1.042148187497577393e-02
4.715088171009659650e-03
1.417360073480531659e-03
5.587937397478690005e-03
7.268027104915838858e-03
6.779415553094358081e-03
3.401063931136145361e-03
2.894179421792233715e-03
1.029518663924999106e-02
6.006473929379448420e-03
4.332161547223884433e-03
6.008027319264457738e-03
3.537833449211800346e-03
4.036862900514320666e-03
6.019456038738750341e-03
6.748440934547037494e-03
5.074161855661963802e-03
2.953830634882084142e-03
4.233858373385126703e-03
5.002350484503152901e-03
4.075759608660797957e-03
1.462074339103949794e-02
6.240183121221223005e-03
3.979369647568479704e-03
6.028184786745524430e-03
1.229437388787141911e-03
6.909972777834181082e-03
7.409289455163909494e-03
5.054077043836729954e-03
4.398007109479116529e-03
4.177947006940659416e-03
1.765554393578517125e-03
3.669875145527384374e-03
3.291299237250660658e-03
3.109915416728215726e-03
8.229414114345175255e-04
2.952923256531888706e-03
1.028529307380174514e-02
6.293179443454577186e-03
3.032287387682451943e-03
1.192627332514975026e-02
4.930300245102102116e-03
7.384481580706288642e-03
4.339515445009139299e-03
7.131455500691575959e-03
5.113955967081152028e-03
7.118068584804649332e-04
1.347116280260448945e-03
8.774197993426330420e-04
1.557955682816285908e-03
5.970353707110856271e-03
3.235607458620611693e-03
3.625627753023148801e-03
2.722564708583004572e-03
7.253644323092885843e-03
3.118809076389489950e-03
4.218112690311033586e-03
4.644998745687649658e-03
6.444737924157699881e-03
4.548960883525287116e-03
2.180933464969064470e-03
1.087497795838610276e-03
9.022147911125617120e-03
5.232458493651254150e-03
3.857928207029598811e-03
4.391225020199091000e-03
3.360249040654366207e-03
8.074770527742147069e-03
2.092853876449873168e-03
1.042000908622620244e-02
4.057895864037533960e-03
2.458374069288552042e-03
6.512062008779330446e-03
2.929228375632100811e-03
1.877905871340216585e-03
8.515323517168415721e-03
4.058850531464240803e-03
1.743869706910674200e-03
2.926235131316294331e-03
2.441534522382120612e-03
1.275797251043057825e-03
4.792683675181506897e-03
4.333320317027208185e-03
3.640733479199231674e-03
2.814774792808668030e-03
7.505125829505343397e-03
5.657683902820857293e-03
3.166832950344337146e-03
1.131891248642917687e-02
6.300851704966970758e-03
2.227447231666652028e-03
3.322645866502061448e-03
3.950766781526168954e-03
4.793675342398618852e-03
2.522306780414528340e-03
4.066809944564504960e-03
3.896843214145371669e-03
4.052153008332948225e-03
1.493165194994248253e-03
5.709750808638469101e-03
1.381201274107461425e-03
7.920675372995686922e-04
5.315869576072938460e-03
2.571175647003215957e-03
2.287314335909300302e-03
2.909447467314599245e-03
2.154058992387881868e-03
1.067747284852171331e-02
6.169797739030566212e-03
4.092481202690619740e-03
3.710122900336671262e-03
3.300180805542622404e-03
4.943959171845008216e-03
1.744877017328758367e-03
4.636188685769660096e-03
2.870586710040297449e-03
4.927486305024439753e-03
9.758717901711035786e-03
7.215445451552940023e-03
5.195449039367292833e-03
3.554947351177568937e-03
1.598524726714981850e-03
2.831733286835523122e-03
3.200273570653081219e-03
2.139755321880616040e-03
2.736493488197720963e-03
5.239237159543740953e-03
1.201388657826724148e-03
1.502564296944110429e-03
1.322415892426150085e-03
2.652245392098849172e-03
2.471318587722772919e-03
4.017672185989115512e-03
2.077255739298451091e-03
7.550565826473937432e-03
5.578252527217573108e-03
2.308593349417140030e-03
3.550150024651236528e-03
3.641968727234118179e-03
4.855620553536514963e-03
5.758134058536670992e-03
5.491271525003644551e-03
5.582610105560528203e-03
6.179906857528081297e-03
3.677320877591536315e-03
3.927878389990677871e-03
1.465288625893018757e-03
2.143121356624923170e-03
1.397310478876695157e-03
2.496670329783136008e-03
7.929717196602775048e-03
3.608939353118983083e-03
3.441447526935151584e-03
6.950819001773640270e-04
2.151689864082789293e-03
2.839066982783857666e-03
2.403160057346447574e-03
6.739137221105999907e-03
7.197729570796873241e-03
2.446930149770604277e-03
2.393052726094448135e-03
6.105987250834679636e-03
2.369703218398461989e-03
1.176427561976872227e-03
7.688968555826899282e-03
2.218604077753039139e-03
5.537624657586872647e-03
1.651326346389037731e-03
9.658841360423651686e-04
3.066340596566591130e-03
1.242966030431861754e-03
1.096155997062583237e-03
1.223142199688409190e-02
6.976555575043832599e-03
2.773583067204313767e-03
1.813931460198683378e-03
1.783753577779774663e-03
1.339464715029801056e-03
4.958019749774850854e-03
5.247116899648315499e-03
4.782493823042302354e-03
2.651298876206039431e-03
2.647870798892884656e-03
4.467667928658005348e-03
6.798873181868502445e-03
4.062451014449766813e-03
1.835928741575134976e-03
2.797638263447694510e-03
1.919502780771259942e-03
4.176187894064447952e-03
3.570878745841531750e-03
7.170806066243218431e-03
3.698775605789535355e-03
3.403180600564331779e-03
1.447104850976870839e-03
1.993601179653856255e-03
3.318264482272637646e-03
2.910994528899185380e-03
4.797083977553127584e-03
5.635100750482000855e-03
2.716273512866933335e-03
1.991793074078161956e-03
1.227800768512955776e-03
4.900928867426972840e-03
3.613118941364430649e-03
7.222777653425421947e-03
2.952025359632177819e-03
3.000905330867466563e-03
1.465938998878246573e-03
1.371904027427002688e-03
2.374811905750449578e-03
1.172791974812878273e-02
6.061163352843925572e-03
5.940867103221686256e-03
4.989336954157510412e-03
4.397807093358423527e-03
7.220877466393444376e-03
6.056946299042140561e-03
2.370397520393660671e-03
1.775737541569185219e-03
1.041667415076868086e-03
3.986940519048428819e-03
2.593115427864910606e-03
2.185764343293090765e-03
1.456350156403825790e-03
5.773310004998717833e-03
2.721500654732444870e-03
2.950859926438383594e-03
7.366051404542131760e-03
2.359822582076434062e-03
3.197695142080525261e-03
9.160813563635928150e-03
4.094443961445415163e-03
1.902417819053860539e-03
6.432829800696850987e-03
2.712129657737925945e-03
2.335342003675436057e-03
1.479006587170527635e-03
3.606896504399168760e-03
7.135911776968825206e-03
3.865873736193987421e-03
2.553447946172213850e-03
2.820412439939987224e-03
1.207315393133228006e-02
2.651809410944512124e-03
8.282565068966820515e-04
5.451765945774065744e-03
3.635276215222102945e-03
1.517740573871542578e-03
2.609312100972062658e-03
6.664261431938186056e-03
3.793058773170770656e-03
2.779464607449203938e-03
7.425471938364929490e-03
4.148796918489940956e-03
1.263475714598472424e-03
8.092835718425077721e-03
3.386994519189120024e-03
6.788616719588739645e-04
2.146849655095242962e-03
9.611005676255932268e-04
4.472516024196617097e-03
4.534068391206844302e-03
1.702430581105025646e-03
1.683490232656752314e-03
2.609379834880690401e-03
1.603322080814233901e-03
1.505356500589606671e-03
1.098454990243816643e-03
2.007531934032229931e-03
1.879040617721742688e-03
4.980109132989323471e-03
2.554455673459267266e-03
2.326098197825345482e-03
4.087982359488828883e-03
3.478886804599567572e-03
2.941610668315104531e-03
3.764499759438484031e-03
3.519704887345008037e-03
1.726280746329803256e-03
1.876300709335111498e-03
2.100612389715033647e-03
9.849084984846013038e-04
8.432143186872026117e-03
8.035354304491065802e-03
3.950083018805199651e-03
1.749554221571430861e-03
1.993653883760867617e-03
6.681784576858452139e-03
3.931791069407428174e-03
3.465974817664617576e-03
1.646159979432295804e-03
4.106261439283390852e-03
3.477100283559466602e-03
1.306280073775056751e-03
4.393921123685418963e-03
3.390717047053246839e-03
3.310317026752745539e-03
2.700445967780206770e-03
4.975290154099282214e-03
2.322303990909287737e-03
9.963305409397070055e-04
4.022444604197569600e-03
3.502426225546716610e-03
2.804196817751731467e-03
4.250524990606853806e-03
3.056900386944854178e-03
9.878067402620787762e-04
8.360050315817668404e-04
1.246172984953887149e-03
3.665925299426841394e-03
1.722463375119261206e-03
1.875732736577813246e-03
1.193178565935338990e-03
1.234596763261575168e-03
4.027820506986137632e-03
2.801568652300043347e-03
4.128663988509700608e-03
2.482050801368294174e-03
4.029777537600239511e-03
4.666551231487459962e-03
3.786503393588667825e-03
2.794644125833940264e-03
4.405032563859222032e-03
1.556096949803275394e-03
1.825079312132903793e-03
1.522197685414561135e-03
1.235558946107681881e-03
1.069800521998558619e-03
4.475189121043765365e-03
2.146362541401458136e-03
3.946107219908017057e-03
4.110551249739669531e-03
1.110835799767383950e-03
2.948821232035265475e-03
2.803016206613207200e-03
3.814046064598780508e-03
2.392534228799456358e-03
3.184331179208984338e-03
5.902861273054709618e-03
3.496195903773593842e-03
1.728929091825579835e-03
3.395920976697522093e-03
7.832344032815286711e-03
3.401691308999490147e-03
2.132152164072139127e-03
2.549932789463311110e-03
1.369604914143217030e-03
1.151569265532765337e-03
3.329455225492240593e-03
9.521545433034506005e-04
8.754585034923743209e-03
7.289068150067318057e-03
5.315780644821085400e-03
3.754395645844312273e-03
2.714970880012465386e-03
3.156899220273874564e-03
2.668751538131876322e-03
2.000092553281308545e-03
2.934423337942369207e-03
2.272486954974090034e-03
2.883437029752645639e-03
2.174463733424942050e-03
5.397131850637035960e-03
1.573494537129125617e-03
2.083636043881882324e-03
3.234635461478893755e-03
3.085989438094099979e-03
2.601158126439729028e-03
3.310065558814292638e-03
3.352930357812896993e-03
2.810586072436448233e-03
2.665999059840293804e-03
3.031676570100312520e-03
3.779941469171474010e-03
3.505870811964102631e-03
1.472632700241293096e-03
6.370931708330532066e-03
2.866083106323480574e-03
1.569579169439504727e-03
2.213496090191446018e-03
4.125846897411536429e-03
1.539232098292006665e-03
1.354507759171428433e-02
3.184953533796336476e-03
9.640425040978173321e-04
7.417947357715111477e-04
2.917485815700065696e-03
2.356023270620038589e-03
3.474422893505816224e-03
3.237133451910153940e-03
1.344813433370876986e-03
4.011108132260988827e-03
3.817302504789680823e-03
3.856479455191452136e-03
5.053789997689615322e-03
4.566275990841902298e-03
3.582302622188531915e-03
2.062667606032410686e-03
1.969621385183523924e-03
1.328963581332911776e-03
1.576298255807271264e-03
2.159731204161615802e-03
4.974401728185368597e-03
1.413763258927263917e-03
1.729296962034845408e-03
3.018834535291137124e-03
1.239125795598713638e-03
1.338289289653066825e-03
1.631316246102450327e-03
1.704180645232785188e-03
8.050169428609031327e-03
2.890671650429212699e-03
1.763907257509376991e-03
2.695797154335172890e-03
2.254322950925373610e-03
6.848031086739306793e-03
1.711912727562781619e-03
1.360605607306797707e-03
1.841012542600255686e-03
9.749912476723715743e-04
7.925369066119877836e-04
5.042468323419169521e-03
2.548826011865312682e-03
1.522698881572780117e-03
5.344839637891352253e-03
2.304075392647141843e-03
3.697480640254645692e-03
3.888746288769250048e-03
2.840768872588925621e-03
4.315126348632539362e-03
3.925568793406085562e-03
1.711378886227426675e-03
1.259745338466953949e-03
2.435201283441862981e-03
3.148727956045832381e-03
3.737746006793499481e-03
4.044361850559324151e-03
3.318325765127554637e-03
3.804402035413509929e-03
8.931303435558386261e-04
1.166501894548234658e-03
2.426130063030799630e-03
1.609081066621018000e-03
1.655562076999297959e-03
1.933785927357357937e-03
5.250633203963131317e-03
5.415586415689828056e-03
1.551895124476508278e-03
2.296622970227288601e-03
2.581418793369946816e-03
4.898068940954381466e-03
3.041053692908743996e-03
1.462997693852154286e-03
1.857759760823952727e-03
2.567469031337238968e-03
2.564619265418932679e-03
1.278941020427988313e-03
1.329768583479614937e-03
2.334134610673705042e-03
1.537604132957478068e-03


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.471758003240829060e+00
3.122528551829278354e-01
1.033998995149983530e-01
2.897256090461439865e-02
5.932311626337771586e-03
6.195700890394544719e-03
4.433946348614102237e-03
4.107943639038113409e-03
1.042148187497577393e-02
6.779415553094358081e-03
4.332161547223884433e-03
6.748440934547037494e-03
4.075759608660797957e-03
1.229437388787141911e-03
4.177947006940659416e-03
8.229414114345175255e-04
1.192627332514975026e-02
5.113955967081152028e-03
5.970353707110856271e-03
3.118809076389489950e-03
2.180933464969064470e-03
4.391225020199091000e-03
4.057895864037533960e-03
8.515323517168415721e-03
1.275797251043057825e-03
7.505125829505343397e-03
2.227447231666652028e-03
4.066809944564504960e-03
1.381201274107461425e-03
2.909447467314599245e-03
3.710122900336671262e-03
2.870586710040297449e-03
3.554947351177568937e-03
2.736493488197720963e-03
2.652245392098849172e-03
5.578252527217573108e-03
5.758134058536670992e-03
3.927878389990677871e-03
7.929717196602775048e-03
2.839066982783857666e-03
2.393052726094448135e-03
2.218604077753039139e-03
1.242966030431861754e-03
1.813931460198683378e-03
4.782493823042302354e-03
4.062451014449766813e-03
3.570878745841531750e-03
1.993601179653856255e-03
2.716273512866933335e-03
7.222777653425421947e-03
2.374811905750449578e-03
4.397807093358423527e-03
1.041667415076868086e-03
5.773310004998717833e-03
3.197695142080525261e-03
2.712129657737925945e-03
3.865873736193987421e-03
8.282565068966820515e-04
6.664261431938186056e-03
1.263475714598472424e-03
9.611005676255932268e-04
2.609379834880690401e-03
1.879040617721742688e-03
3.478886804599567572e-03
1.876300709335111498e-03
3.950083018805199651e-03
3.465974817664617576e-03
4.393921123685418963e-03
2.322303990909287737e-03
4.250524990606853806e-03
3.665925299426841394e-03
4.027820506986137632e-03
4.666551231487459962e-03
1.825079312132903793e-03
2.146362541401458136e-03
2.803016206613207200e-03
3.496195903773593842e-03
2.132152164072139127e-03
9.521545433034506005e-04
2.714970880012465386e-03
2.272486954974090034e-03
2.083636043881882324e-03
3.352930357812896993e-03
3.505870811964102631e-03
2.213496090191446018e-03
9.640425040978173321e-04
3.237133451910153940e-03
5.053789997689615322e-03
1.328963581332911776e-03
1.729296962034845408e-03
1.704180645232785188e-03
2.254322950925373610e-03
9.749912476723715743e-04
5.344839637891352253e-03
4.315126348632539362e-03
3.148727956045832381e-03
8.931303435558386261e-04
1.933785927357357937e-03
2.581418793369946816e-03
2.567469031337238968e-03
1.537604132957478068e-03


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/State.csv <==
2.456165850162506104e-03
7.609378546476364136e-02
1.453445553779602051e-01
2.101565450429916382e-01
2.705528438091278076e-01
3.266219794750213623e-01
3.785094916820526123e-01
4.264082312583923340e-01
4.705452322959899902e-01
5.111689567565917969e-01
5.485383272171020508e-01
5.829120278358459473e-01
6.145409941673278809e-01
6.436634659767150879e-01
6.705007553100585938e-01
6.952555179595947266e-01
7.181115746498107910e-01
7.392339110374450684e-01
7.587704062461853027e-01
7.768529653549194336e-01
7.935989499092102051e-01
8.091143965721130371e-01
8.234930634498596191e-01
8.368202447891235352e-01
8.491728901863098145e-01
8.606213331222534180e-01
8.712296485900878906e-01
8.810567855834960938e-01
8.901574611663818359e-01
8.985819816589355469e-01
9.063776135444641113e-01
9.135875105857849121e-01
9.202534556388854980e-01
9.264127016067504883e-01
9.321018457412719727e-01
9.373540282249450684e-01
9.422007799148559570e-01
9.466708898544311523e-01
9.507927894592285156e-01
9.545913338661193848e-01
9.580909013748168945e-01
9.613141417503356934e-01
9.642811417579650879e-01
9.670121073722839355e-01
9.695251584053039551e-01
9.718365669250488281e-01
9.739629626274108887e-01
9.759180545806884766e-01
9.777160882949829102e-01
9.793691635131835938e-01
9.808887243270874023e-01
9.822861552238464355e-01
9.835709333419799805e-01
9.847519397735595703e-01
9.858382940292358398e-01
9.868372082710266113e-01
9.877565503120422363e-01
9.886021018028259277e-01
9.893807172775268555e-01
9.900978207588195801e-01
9.907582402229309082e-01
9.913671016693115234e-01
9.919286966323852539e-01
9.924467206001281738e-01
9.929251670837402344e-01
9.933670759201049805e-01
9.937757253646850586e-01
9.941538572311401367e-01
9.945044517517089844e-01
9.948292374610900879e-01
9.951304197311401367e-01
9.954102039337158203e-01
9.956704378128051758e-01
9.959127306938171387e-01
9.961379170417785645e-01
9.963487386703491211e-01
9.965451955795288086e-01
9.967288970947265625e-01
9.969009160995483398e-01
9.970620274543762207e-01
9.972131252288818359e-01
9.973552227020263672e-01
9.974884390830993652e-01
9.976140856742858887e-01
9.977322220802307129e-01
9.978435039520263672e-01
9.979491233825683594e-01
9.980482459068298340e-01
9.981420636177062988e-01
9.982310533523559570e-01
9.983153343200683594e-01
9.983947277069091797e-01
9.984707832336425781e-01
9.985421299934387207e-01
9.986099004745483398e-01
9.986746907234191895e-01
9.987355470657348633e-01
9.987937211990356445e-01
9.988486170768737793e-01
9.989009499549865723e-01
9.989504218101501465e-01
9.989970922470092773e-01
9.990414977073669434e-01
9.990835189819335938e-01
9.991232156753540039e-01
9.991609454154968262e-01
9.991964101791381836e-01
9.992296099662780762e-01
9.992609024047851562e-01
9.992903470993041992e-01
9.993179440498352051e-01
9.993438124656677246e-01
9.993678331375122070e-01
9.993902444839477539e-01
9.994111657142639160e-01
9.994305968284606934e-01
9.994477033615112305e-01
9.994638562202453613e-01
9.994782209396362305e-01
9.994918704032897949e-01
9.995034933090209961e-01
9.995135664939880371e-01
9.995228052139282227e-01
9.995305538177490234e-01
9.995366930961608887e-01
9.995422363281250000e-01
9.995464682579040527e-01
9.995491504669189453e-01
9.995508790016174316e-01
9.995517730712890625e-01
9.995508790016174316e-01
9.995496869087219238e-01
9.995468854904174805e-01
9.995435476303100586e-01
9.995389580726623535e-01
9.995338916778564453e-01
9.995277523994445801e-01
9.995206594467163086e-01
9.995126128196716309e-01
9.995039701461791992e-01
9.994941949844360352e-01
9.994843006134033203e-01
9.994733929634094238e-01
9.994616508483886719e-01
9.994494318962097168e-01
9.994367361068725586e-01
9.994232058525085449e-01
9.994093775749206543e-01
9.993953704833984375e-01
9.993799924850463867e-01
9.993650317192077637e-01
9.993491768836975098e-01
9.993328452110290527e-01
9.993165731430053711e-01
9.992994666099548340e-01
9.992823600769042969e-01
9.992649555206298828e-01
9.992473721504211426e-01
9.992297291755676270e-01
9.992120265960693359e-01
9.991940855979919434e-01
9.991757273674011230e-01
9.991573691368103027e-01
9.991392493247985840e-01
9.991208910942077637e-01
9.991026520729064941e-01
9.990848898887634277e-01
9.990665912628173828e-01
9.990487694740295410e-01
9.990308880805969238e-01
9.990131258964538574e-01
9.989958405494689941e-01
9.989789724349975586e-01
9.989618062973022461e-01
9.989451766014099121e-01
9.989288449287414551e-01
9.989131689071655273e-01
9.988974332809448242e-01
9.988822937011718750e-01
9.988674521446228027e-01
9.988533854484558105e-01
9.988396763801574707e-01
9.988262653350830078e-01
9.988135099411010742e-01
9.988015294075012207e-01
9.987893104553222656e-01
9.987785220146179199e-01
9.987677931785583496e-01
9.987584948539733887e-01
9.987487792968750000e-01
9.987403750419616699e-01
9.987322688102722168e-01
9.987256526947021484e-01
9.987189173698425293e-01
9.987129569053649902e-01
9.987078309059143066e-01
9.987035393714904785e-01
9.987000226974487305e-01
9.986974000930786133e-01
9.986951351165771484e-01
9.986938834190368652e-01
9.986935853958129883e-01
9.986937642097473145e-01
9.986949563026428223e-01
9.986974000930786133e-01
9.986999034881591797e-01
9.987034797668457031e-01
9.987073540687561035e-01
9.987130761146545410e-01
9.987186789512634277e-01
9.987253546714782715e-01
9.987331628799438477e-01
9.987412691116333008e-01
9.987499713897705078e-01
9.987601041793823242e-01
9.987707734107971191e-01
9.987824559211730957e-01
9.987941980361938477e-01
9.988069534301757812e-01
9.988206028938293457e-01
9.988347887992858887e-01
9.988494515419006348e-01
9.988648295402526855e-01
9.988815188407897949e-01
9.988977909088134766e-01
9.989152550697326660e-01
9.989334344863891602e-01
9.989516735076904297e-01
9.989702105522155762e-01
9.989899992942810059e-01
9.990100860595703125e-01
9.990297555923461914e-01
9.990505576133728027e-01
9.990713596343994141e-01
9.990927577018737793e-01
9.991140961647033691e-01
9.991359114646911621e-01
9.991581439971923828e-01
9.991803765296936035e-01
9.992024302482604980e-01
9.992244839668273926e-01
9.992468953132629395e-01
9.992693662643432617e-01
9.992917776107788086e-01
9.993137121200561523e-01
9.993357062339782715e-01
9.993571639060974121e-01
9.993790388107299805e-01
9.994001388549804688e-01
9.994209408760070801e-01
9.994412064552307129e-01
9.994611144065856934e-01
9.994808435440063477e-01
9.994989633560180664e-01
9.995172023773193359e-01
9.995349645614624023e-01
9.995517134666442871e-01
9.995670914649963379e-01
9.995825886726379395e-01
9.995965361595153809e-01
9.996093511581420898e-01
9.996212720870971680e-01
9.996320605278015137e-01
9.996423125267028809e-01
9.996507167816162109e-01
9.996573925018310547e-01
9.996633529663085938e-01
9.996677041053771973e-01
9.996707439422607422e-01
9.996722340583801270e-01
9.996722936630249023e-01
9.996702075004577637e-01
9.996669888496398926e-01
9.996618628501892090e-01
9.996546506881713867e-01
9.996461272239685059e-01
9.996357560157775879e-01
9.996233582496643066e-01
9.996083378791809082e-01
9.995919466018676758e-01
9.995735287666320801e-01
9.995533823966979980e-01
9.995301961898803711e-01
9.995056986808776855e-01
9.994788169860839844e-01
9.994492530822753906e-01
9.994180202484130859e-01
9.993844628334045410e-01
9.993484020233154297e-01
9.993101358413696289e-01
9.992694854736328125e-01
9.992267489433288574e-01
9.991815090179443359e-01
9.991341829299926758e-01
9.990839362144470215e-01
9.990314841270446777e-01
9.989767074584960938e-01
9.989196062088012695e-01
9.988598823547363281e-01
9.987971782684326172e-01
9.987329244613647461e-01
9.986655712127685547e-01
9.985961318016052246e-01
9.985232353210449219e-01
9.984483718872070312e-01
9.983704090118408203e-01
9.982897639274597168e-01
9.982062578201293945e-01
9.981198906898498535e-01
9.980301260948181152e-01
9.979374408721923828e-01
9.978408217430114746e-01
9.977405071258544922e-01
9.976364374160766602e-01
9.975283741950988770e-01
9.974157214164733887e-01
9.972980618476867676e-01
9.971754550933837891e-01
9.970464110374450684e-01
9.969116449356079102e-01
9.967704415321350098e-01
9.966206550598144531e-01
9.964634180068969727e-01
9.962970018386840820e-01
9.961202740669250488e-01
9.959321618080139160e-01
9.957322478294372559e-01
9.955182075500488281e-01
9.952893853187561035e-01
9.950438141822814941e-01
9.947798848152160645e-01
9.944958090782165527e-01
9.941893219947814941e-01
9.938577413558959961e-01
9.934985637664794922e-01
9.931088089942932129e-01
9.926863908767700195e-01
9.922269582748413086e-01
9.917266964912414551e-01
9.911823272705078125e-01
9.905890226364135742e-01
9.899423718452453613e-01
9.892366528511047363e-01
9.884665608406066895e-01
9.876260161399841309e-01
9.867084622383117676e-01
9.857074022293090820e-01
9.846143126487731934e-01
9.834212660789489746e-01
9.821197390556335449e-01
9.806998372077941895e-01
9.791517257690429688e-01
9.774642586708068848e-01
9.756258130073547363e-01
9.736233353614807129e-01
9.714435338973999023e-01
9.690722227096557617e-01
9.664940237998962402e-01
9.636920094490051270e-01
9.606490731239318848e-01
9.573459625244140625e-01
9.537632465362548828e-01
9.498788714408874512e-01
9.456700086593627930e-01
9.411128163337707520e-01
9.361810088157653809e-01
9.308463931083679199e-01
9.250794053077697754e-01
9.188479185104370117e-01
9.121175408363342285e-01
9.048514366149902344e-01
8.970088362693786621e-01
8.885468840599060059e-01
8.794187903404235840e-01
8.695724606513977051e-01
8.589516282081604004e-01
8.474953770637512207e-01
8.351352810859680176e-01
8.217958807945251465e-01
8.073937296867370605e-01
7.918369174003601074e-01
7.750222086906433105e-01
7.568347454071044922e-01
7.371487617492675781e-01
7.158222794532775879e-01
6.927004456520080566e-01
6.676127314567565918e-01
6.403727531433105469e-01
6.107786893844604492e-01
5.786186456680297852e-01
5.436666607856750488e-01
5.056852102279663086e-01
4.644395112991333008e-01
4.196920394897460938e-01
3.712124824523925781e-01
3.187907338142395020e-01
2.622337341308593750e-01
2.013807296752929688e-01
1.361076235771179199e-01
6.633105129003524780e-02
-7.985383272171020508e-03


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_0_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
2.456165850162506104e-03
2.705528438091278076e-01
4.705452322959899902e-01
6.145409941673278809e-01
7.181115746498107910e-01
7.935989499092102051e-01
8.491728901863098145e-01
8.901574611663818359e-01
9.202534556388854980e-01
9.422007799148559570e-01
9.580909013748168945e-01
9.695251584053039551e-01
9.777160882949829102e-01
9.835709333419799805e-01
9.877565503120422363e-01
9.907582402229309082e-01
9.929251670837402344e-01
9.945044517517089844e-01
9.956704378128051758e-01
9.965451955795288086e-01
9.972131252288818359e-01
9.977322220802307129e-01
9.981420636177062988e-01
9.984707832336425781e-01
9.987355470657348633e-01
9.989504218101501465e-01
9.991232156753540039e-01
9.992609024047851562e-01
9.993678331375122070e-01
9.994477033615112305e-01
9.995034933090209961e-01
9.995366930961608887e-01
9.995508790016174316e-01
9.995468854904174805e-01
9.995277523994445801e-01
9.994941949844360352e-01
9.994494318962097168e-01
9.993953704833984375e-01
9.993328452110290527e-01
9.992649555206298828e-01
9.991940855979919434e-01
9.991208910942077637e-01
9.990487694740295410e-01
9.989789724349975586e-01
9.989131689071655273e-01
9.988533854484558105e-01
9.988015294075012207e-01
9.987584948539733887e-01
9.987256526947021484e-01
9.987035393714904785e-01
9.986938834190368652e-01
9.986974000930786133e-01
9.987130761146545410e-01
9.987412691116333008e-01
9.987824559211730957e-01
9.988347887992858887e-01
9.988977909088134766e-01
9.989702105522155762e-01
9.990505576133728027e-01
9.991359114646911621e-01
9.992244839668273926e-01
9.993137121200561523e-01
9.994001388549804688e-01
9.994808435440063477e-01
9.995517134666442871e-01
9.996093511581420898e-01
9.996507167816162109e-01
9.996707439422607422e-01
9.996669888496398926e-01
9.996357560157775879e-01
9.995735287666320801e-01
9.994788169860839844e-01
9.993484020233154297e-01
9.991815090179443359e-01
9.989767074584960938e-01
9.987329244613647461e-01
9.984483718872070312e-01
9.981198906898498535e-01
9.977405071258544922e-01
9.972980618476867676e-01
9.967704415321350098e-01
9.961202740669250488e-01
9.952893853187561035e-01
9.941893219947814941e-01
9.926863908767700195e-01
9.905890226364135742e-01
9.876260161399841309e-01
9.834212660789489746e-01
9.774642586708068848e-01
9.690722227096557617e-01
9.573459625244140625e-01
9.411128163337707520e-01
9.188479185104370117e-01
8.885468840599060059e-01
8.474953770637512207e-01
7.918369174003601074e-01
7.158222794532775879e-01
6.107786893844604492e-01
4.644395112991333008e-01
2.622337341308593750e-01
-7.985383272171020508e-03


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-1.585427045822143555e+00,3.459249734878540039e+00
2.721326065063476562e+01,-4.846167564392089844e+00
-1.067076873779296875e+01,4.423010635375976562e+01
-2.285226249694824219e+01,-5.628168869018554688e+01
5.539694976806640625e+01,8.724223327636718750e+01
4.299557113647460938e+01,7.590010833740234375e+01
-3.997016525268554688e+01,-1.073865432739257812e+02
-2.752362823486328125e+01,-5.732423400878906250e+01
2.896308898925781250e-01,1.616341857910156250e+02
-4.093531608581542969e+00,1.551838378906250000e+02
-2.154645156860351562e+01,1.145370788574218750e+02
-2.801169395446777344e+01,-1.343354644775390625e+02
4.511087036132812500e+01,-4.638086700439453125e+01
6.942064666748046875e+01,5.450400543212890625e+01
5.716751861572265625e+01,5.309518814086914062e+01
1.341227722167968750e+01,1.601222991943359375e+00
-1.311954879760742188e+01,-2.171970939636230469e+01
-1.893429183959960938e+01,-1.342429542541503906e+01
-1.889053344726562500e+00,4.436065673828125000e+01
1.996888637542724609e+00,4.581122589111328125e+01
1.621339440345764160e+00,3.106398582458496094e+01
5.036404609680175781e+00,-2.366068458557128906e+01
3.085799789428710938e+01,1.415444374084472656e+01
2.464996528625488281e+01,1.213906097412109375e+01
8.097005844116210938e+00,2.285975456237792969e+00
-1.792840003967285156e+00,3.414466381072998047e+00
5.272207260131835938e+00,1.633575057983398438e+01
4.572936534881591797e+00,3.358171463012695312e+00
7.986772537231445312e+00,3.048834800720214844e-01
-1.396219253540039062e+01,1.000732803344726562e+01
1.876518630981445312e+01,-1.436141586303710938e+01
2.352198982238769531e+01,-1.426275253295898438e+00
-1.269267082214355469e+01,1.865243911743164062e+01
-1.453660488128662109e+01,1.854890823364257812e+01
3.699583053588867188e+01,-5.113624191284179688e+01
5.031410598754882812e+01,-2.736479949951171875e+01
-2.270393753051757812e+01,1.088608169555664062e+02
-6.910490417480468750e+01,-1.020119705200195312e+02
2.292178344726562500e+01,3.249617767333984375e+01
5.057113647460937500e+01,6.538391113281250000e+01
2.896241188049316406e+01,2.968460464477539062e+01
-4.048868179321289062e+00,-1.664712524414062500e+01
1.052917671203613281e+01,1.170668983459472656e+01
4.136844635009765625e+00,8.370440483093261719e+00
1.712599515914916992e+00,9.764003753662109375e+00
2.987188577651977539e+00,8.534601211547851562e+00
5.940235137939453125e+00,2.960045814514160156e+00
2.680194377899169922e+00,2.759414672851562500e+00
-3.423581600189208984e+00,5.093491554260253906e+00
9.505411148071289062e+00,-1.271092891693115234e+00
-2.360870361328125000e+00,9.299777984619140625e+00
1.572902917861938477e+00,-1.321487426757812500e-01
5.940526008605957031e+00,4.626982212066650391e+00
-5.994334220886230469e+00,3.117752075195312500e+00
1.641800308227539062e+01,-1.665417671203613281e+00
2.067625045776367188e+00,1.288798141479492188e+01
-1.048666191101074219e+01,-3.626245498657226562e+00
1.663648414611816406e+01,1.301278495788574219e+01
6.697935104370117188e+00,-1.254626846313476562e+01
1.367733573913574219e+01,2.988135147094726562e+01
-2.118811225891113281e+01,1.499191284179687500e+00
5.584316253662109375e-01,2.824363517761230469e+01
4.788210391998291016e+00,6.486583709716796875e+00
1.866275215148925781e+01,-1.360144805908203125e+01
1.994570922851562500e+01,7.944103240966796875e+00
-2.715774917602539062e+01,7.894317150115966797e+00
-5.080636978149414062e+00,3.402589035034179688e+01
-4.645810127258300781e-01,-5.096484756469726562e+01
4.380355072021484375e+01,-8.484775543212890625e+00
4.504088211059570312e+01,6.367111206054687500e-01
2.290529632568359375e+01,-9.571474790573120117e-01
-4.364006805419921875e+01,2.092717170715332031e+01
-1.624363517761230469e+01,3.933870697021484375e+01
5.909046936035156250e+01,1.292200851440429688e+01
2.714766502380371094e+01,-2.942801666259765625e+01
1.484436035156250000e+01,-1.218984794616699219e+01
-1.054234504699707031e+01,8.206185150146484375e+01
-3.361825561523437500e+01,6.849205017089843750e+01
-2.332502174377441406e+01,4.937696456909179688e+01
8.164780426025390625e+01,1.917819976806640625e+00
3.818363189697265625e+01,-3.720098114013671875e+01
-1.574028015136718750e+00,3.227698669433593750e+02
-5.490894699096679688e+01,2.612273864746093750e+02
-4.903179550170898438e+01,5.662901306152343750e+01
1.275910644531250000e+02,-2.390591278076171875e+02
2.434103698730468750e+02,-4.999504089355468750e+01
2.166724243164062500e+02,3.708019256591796875e+01
1.440141601562500000e+02,-3.508247375488281250e+00
4.965873718261718750e+01,-3.611571502685546875e+01
-1.713878631591796875e+01,1.913760375976562500e+02
-1.225081863403320312e+02,8.324103546142578125e+01
-1.767537536621093750e+02,2.697517395019531250e+00
-1.268684997558593750e+02,2.362699890136718750e+01
5.756637573242187500e+00,4.579082489013671875e+01
5.872240447998046875e+01,-1.065516891479492188e+02
9.739872741699218750e+01,-1.111546173095703125e+02
1.275010452270507812e+02,-6.293519592285156250e+01
1.066395187377929688e+02,-2.220523834228515625e+01
3.900447845458984375e+01,3.307350921630859375e+01
-5.403549194335937500e+01,3.446096420288085938e+01
-8.001688385009765625e+01,5.646549224853515625e+01
-6.996507263183593750e+01,7.011459350585937500e+01
-4.813319396972656250e+01,-1.473308563232421875e+01
5.574758148193359375e+01,6.507101058959960938e+00
4.607490539550781250e+01,-7.676853942871093750e+01
7.194486236572265625e+01,-4.594932556152343750e+01
6.088649368286132812e+01,-1.485863685607910156e+01
7.171009063720703125e+00,4.761656951904296875e+01
-5.451801681518554688e+01,2.369320678710937500e+01
-5.308590698242187500e+01,4.304250335693359375e+01
-5.459049224853515625e+00,5.221250152587890625e+01
3.030915832519531250e+01,-1.685008239746093750e+01
2.983680725097656250e+01,-4.816405487060546875e+01
5.875825500488281250e+01,-1.261603546142578125e+01
3.240250396728515625e+01,-1.915833663940429688e+01
-1.000625610351562500e+00,4.579172897338867188e+01
-5.009574127197265625e+01,1.659531402587890625e+01
-2.891215324401855469e+01,4.021563720703125000e+01
-5.742418289184570312e+00,2.711788940429687500e+01
3.601969909667968750e+01,-5.985407257080078125e+01
6.481175231933593750e+01,-3.755281066894531250e+01
5.726916885375976562e+01,-3.816979217529296875e+01
2.830148315429687500e+01,-1.378893470764160156e+01
-6.097955322265625000e+01,6.273368072509765625e+01
-6.377654647827148438e+01,7.097100067138671875e+01
-2.666731643676757812e+01,5.406282806396484375e+01
1.052508850097656250e+02,-1.492129821777343750e+02
1.570190277099609375e+02,-8.001106262207031250e+01
1.153248443603515625e+02,-4.205017089843750000e-01
-3.925659179687500000e+00,7.924985504150390625e+01
-9.533843994140625000e+01,3.245339965820312500e+01
-1.704262542724609375e+01,4.284514236450195312e+01
4.239538574218750000e+01,-9.044584655761718750e+01
1.025169219970703125e+02,-2.681626892089843750e+01
5.109371566772460938e+01,-5.826797103881835938e+01
1.894525909423828125e+01,1.435724258422851562e+01
-5.788863372802734375e+01,5.006822967529296875e+01
-5.114635467529296875e+01,7.383131408691406250e+01
-4.379405593872070312e+01,4.829144287109375000e+01
4.442890548706054688e+01,-2.338806915283203125e+01
3.764671707153320312e+01,-8.082216644287109375e+01
6.531954956054687500e+01,-6.128261184692382812e+01
5.958310317993164062e+01,2.449966812133789062e+01
-4.973080062866210938e+01,-3.813095092773437500e-01
-3.905871963500976562e+01,6.573788452148437500e+01
-3.848463058471679688e+01,6.711195373535156250e+01
-3.551506805419921875e+01,3.999333190917968750e+01
4.354421997070312500e+01,-9.920697021484375000e+01
1.020239105224609375e+02,-3.025498199462890625e+01
4.652738189697265625e+01,-3.903145599365234375e+01
-3.567752075195312500e+01,3.723053741455078125e+01
-4.510084533691406250e+01,6.623179626464843750e+01
-5.310375976562500000e+01,4.085297775268554688e+01
-1.335829162597656250e+01,-4.745347976684570312e+01
7.039742279052734375e+01,2.885142135620117188e+01
5.099106597900390625e+01,-4.000598907470703125e+00
1.067541885375976562e+01,-3.626759338378906250e+01
-7.942132949829101562e+00,-1.833153724670410156e+01
8.216005325317382812e+00,3.548476409912109375e+01
-1.512502098083496094e+01,3.756053543090820312e+01
-2.320836067199707031e+01,2.009972572326660156e+01
-3.870206832885742188e+00,-9.992364883422851562e+00
3.432068634033203125e+01,8.505311965942382812e+00
2.536027526855468750e+01,-1.416707611083984375e+01
-4.327959060668945312e+00,-9.894224166870117188e+00
6.517153739929199219e+00,2.928318214416503906e+01
-1.717018127441406250e+01,1.994913101196289062e+01
-5.302777290344238281e+00,-1.581923294067382812e+01
3.385741424560546875e+01,1.865753936767578125e+01
1.281851577758789062e+01,9.525108337402343750e-01
-2.690289306640625000e+01,-4.946256160736083984e+00
8.005512237548828125e+00,2.628272247314453125e+01
1.528486251831054688e+01,-2.697141265869140625e+01
3.007487869262695312e+01,-1.363453674316406250e+01
5.602567672729492188e+00,1.241239547729492188e+00
-2.261638832092285156e+01,2.369525718688964844e+01
-1.057808876037597656e+01,3.431025695800781250e+01
-1.740969657897949219e+00,1.368938446044921875e+00
2.870204162597656250e+01,-8.510841369628906250e+00
2.656909751892089844e+01,-1.184053897857666016e+01
-6.324243545532226562e+00,-2.392435073852539062e-01
-3.568732738494873047e+00,3.058441543579101562e+01
-1.424304962158203125e+01,1.802597045898437500e+01
3.130767822265625000e+00,-2.807943344116210938e+01
3.929749298095703125e+01,9.220363616943359375e+00
5.912113189697265625e+00,1.066109275817871094e+01
-2.456125640869140625e+01,1.303296184539794922e+01
-9.949344635009765625e+00,2.169013977050781250e+01
9.084877014160156250e+00,-1.086011505126953125e+01
2.893266868591308594e+01,-4.922630310058593750e+00
2.312801933288574219e+01,-4.285432815551757812e+00
-1.828284645080566406e+01,2.650860786437988281e+00
1.600812835693359375e+02,1.717415237426757812e+01
1.298114318847656250e+02,1.006990909576416016e+01
4.024207305908203125e+01,-2.541431045532226562e+01
-1.486605224609375000e+02,7.644088745117187500e+00
-8.304022216796875000e+01,8.354405975341796875e+01
-4.133636474609375000e+00,2.511986541748046875e+01
7.608860778808593750e+01,-6.948504638671875000e+01
1.027064437866210938e+02,-7.921293640136718750e+01
1.042642440795898438e+02,-7.151857757568359375e+01
7.792767333984375000e+01,-5.576239776611328125e+01
-1.180583190917968750e+01,-2.973045349121093750e+00
-6.089859771728515625e+01,7.276367950439453125e+01
-4.430306243896484375e+01,8.673097991943359375e+01
-1.674140739440917969e+01,-3.393228149414062500e+01
3.597766113281250000e+01,-1.513311195373535156e+01
4.926143264770507812e+01,6.313278198242187500e+00
9.769073486328125000e+00,1.148265552520751953e+01
-2.996918487548828125e+01,1.581246471405029297e+01
-1.824356460571289062e+01,8.060185432434082031e+00
1.080402374267578125e+01,-1.955844116210937500e+01
3.546664810180664062e+01,2.306907653808593750e+00
1.714623832702636719e+01,8.407982826232910156e+00
-3.880670928955078125e+01,8.936784744262695312e+00
-1.920173835754394531e+01,1.341227245330810547e+01
1.504332923889160156e+01,-4.429344558715820312e+01
5.275324249267578125e+01,-2.319133758544921875e+00
3.216188812255859375e+01,1.464120292663574219e+01
-7.575692749023437500e+01,2.302311515808105469e+01
-6.216628265380859375e+01,3.821806335449218750e+01
-2.591283035278320312e+01,3.206513977050781250e+01
2.989360046386718750e+01,-9.859402465820312500e+01
8.674679565429687500e+01,-5.357242965698242188e+01
8.704045867919921875e+01,-1.868244171142578125e+01
-5.034317779541015625e+01,9.731060028076171875e+00
-8.472248077392578125e+01,4.957410049438476562e+01
-5.588175964355468750e+01,7.262179565429687500e+01
-2.866854667663574219e+01,3.721147918701171875e+01
1.618586540222167969e+01,-8.122357940673828125e+01
6.975207519531250000e+01,-3.647310256958007812e+01
5.177657318115234375e+01,2.365474700927734375e+00
-3.441979980468750000e+01,2.883561134338378906e+01
-5.196968078613281250e+01,6.143809509277343750e+01
-3.409904479980468750e+01,7.611562347412109375e+01
-1.580330276489257812e+01,1.665126037597656250e+01
1.398566818237304688e+01,-7.148487854003906250e+01
5.425972366333007812e+01,-4.171276855468750000e+01
4.232752227783203125e+01,-1.163698768615722656e+01
-4.556184387207031250e+01,1.480687332153320312e+01
-3.299194335937500000e+01,5.301676559448242188e+01
-6.468915939331054688e+00,6.154531860351562500e+01
1.044751930236816406e+01,-2.879411315917968750e+01
2.669149398803710938e+01,6.514472045898437500e+02
3.468022918701171875e+01,5.724098510742187500e+02
1.732604217529296875e+01,3.776143188476562500e+02
-1.327009773254394531e+01,-3.238491821289062500e+01
5.277252197265625000e-01,-3.430513916015625000e+02
7.442134857177734375e+00,-3.189824829101562500e+02
1.915438461303710938e+01,-2.510576629638671875e+02
-3.367170333862304688e+01,-1.319440002441406250e+02
-6.850780487060546875e+00,4.617192077636718750e+01
-5.819398117065429688e+01,1.143807983398437500e+02
-6.965567016601562500e+01,1.122032165527343750e+02
-4.457307815551757812e+01,3.695648956298828125e+01
6.729005432128906250e+01,-2.778363800048828125e+01
1.139014129638671875e+02,-7.360341644287109375e+01
1.058904266357421875e+02,-7.378809356689453125e+01
2.460762786865234375e+01,-4.915412521362304688e+01
-4.064047241210937500e+01,5.219642257690429688e+01
-7.278208160400390625e+01,1.057780990600585938e+02
-7.756411743164062500e+01,1.043800201416015625e+02
-6.674810791015625000e+01,3.696479797363281250e+01
2.415586090087890625e+01,-4.799324035644531250e+01
9.353663635253906250e+01,-6.333805465698242188e+01
9.074434661865234375e+01,-8.152285766601562500e+01
6.067420959472656250e+01,-6.557868957519531250e+01
-3.807232666015625000e+01,-4.811904907226562500e+00
-3.608734893798828125e+01,8.512428283691406250e+01
-7.463847351074218750e+01,8.017597961425781250e+01
-6.055867767333984375e+01,8.203672027587890625e+01
-3.962362670898437500e+01,-1.319469451904296875e+01
4.962052917480468750e+01,-1.229813671112060547e+01
6.969007110595703125e+01,-3.424025726318359375e+01
5.034300231933593750e+01,-4.443255615234375000e+01
-4.007621765136718750e+00,-3.031162643432617188e+01
-1.475663185119628906e+01,3.088039779663085938e+01
-3.285226440429687500e+01,5.367702865600585938e+01
-3.041171455383300781e+01,5.664588928222656250e+01
-2.116031646728515625e+01,-2.042626953125000000e+01
4.328823852539062500e+01,-4.091907501220703125e+00
4.983813476562500000e+01,-1.722805786132812500e+01
1.515823364257812500e+01,-2.976897811889648438e+01
-9.291694641113281250e+00,6.268490982055664062e+01
-4.285700225830078125e+01,5.514498519897460938e+01
-3.299457931518554688e+01,6.059398651123046875e+00
2.587642288208007812e+01,-2.753279495239257812e+01
5.598225402832031250e+01,-1.603233909606933594e+01
3.842293548583984375e+01,-2.856384277343750000e+01
-8.167572021484375000e+00,-2.518919181823730469e+01
-1.015895843505859375e+00,2.218017387390136719e+01
-1.790748786926269531e+01,3.607359695434570312e+01
-1.899659156799316406e+01,3.611886215209960938e+01
-7.541717529296875000e+00,-5.267355728149414062e+01
2.715666961669921875e+01,5.158131103515625000e+02
1.656871414184570312e+01,4.319741210937500000e+02
-4.463208007812500000e+01,2.059134826660156250e+02
-8.706789398193359375e+01,-1.474596862792968750e+02
-5.908274078369140625e+01,-2.649177856445312500e+02
2.468609619140625000e+01,-2.251110229492187500e+02
1.264068298339843750e+02,-1.358766479492187500e+02
1.441735839843750000e+02,-5.181667327880859375e+01
4.639770507812500000e+01,2.071703338623046875e+01
-1.313576965332031250e+02,8.488111114501953125e+01
-1.333113098144531250e+02,1.394766998291015625e+02
-9.173851013183593750e+01,1.795373229980468750e+02
-6.133374023437500000e+01,1.906638641357421875e+02
-4.610774993896484375e+01,1.140768280029296875e+02
-2.067811012268066406e+01,-1.599172515869140625e+02
4.228209686279296875e+01,-1.394817962646484375e+02
1.122915878295898438e+02,-8.257654571533203125e+01
8.841893005371093750e+01,-3.358266448974609375e+01
-8.056973266601562500e+01,1.442378997802734375e+01
-1.148131027221679688e+02,6.842536926269531250e+01
-6.612014007568359375e+01,1.075041961669921875e+02
-2.912458801269531250e+01,9.769868469238281250e+01
-1.109289360046386719e+01,-1.576743621826171875e+02
4.783055114746093750e+01,-1.492599639892578125e+02
9.771335601806640625e+01,-8.780491638183593750e+01
3.686111831665039062e+01,-2.953229141235351562e+01
-1.039586639404296875e+02,3.704104995727539062e+01
-8.021958923339843750e+01,1.058975677490234375e+02
-4.688739395141601562e+01,1.387130432128906250e+02
-2.562365150451660156e+01,1.371464385986328125e+02
-1.452653408050537109e+01,2.635020446777343750e+01
7.383151054382324219e+00,-1.274491119384765625e+02
4.955105209350585938e+01,-1.101385269165039062e+02
9.712585449218750000e+01,-6.485212707519531250e+01
1.069589080810546875e+02,-1.953915023803710938e+01
-2.541145324707031250e+01,1.589452743530273438e+01
1.957470550537109375e+02,2.929493713378906250e+01
5.217984008789062500e+01,-2.687401962280273438e+01
-1.570425872802734375e+02,-1.086573600769042969e+01
-1.354469451904296875e+02,4.529854583740234375e+01
-5.747350311279296875e+01,-2.526065826416015625e+01
5.307737731933593750e+01,8.157444000244140625e+01
7.512850189208984375e+01,-1.210527877807617188e+02
9.508880615234375000e+01,-1.231287078857421875e+02
6.722865295410156250e+01,-8.948863983154296875e+01
-3.363777923583984375e+01,-3.345965576171875000e+01
-6.526487731933593750e+01,6.668371582031250000e+01
-4.551820755004882812e+01,1.207882308959960938e+02
-3.093754386901855469e+01,1.282080993652343750e+02
-3.814709854125976562e+01,7.709799194335937500e+01
-2.323916625976562500e+01,-3.750341796875000000e+01
2.407235336303710938e+01,-5.577671051025390625e+01
4.095048904418945312e+01,-2.948723983764648438e+01
-1.370408630371093750e+02,2.780727386474609375e+00
-5.221090698242187500e+01,6.267318344116210938e+01
2.145455932617187500e+01,7.531743621826171875e+01
2.799657821655273438e+01,-1.608641662597656250e+02
8.450540924072265625e+01,-1.596021423339843750e+02
1.421874542236328125e+02,-1.271541442871093750e+02
7.016864013671875000e+01,-1.109862365722656250e+02
-1.650949554443359375e+02,-7.001065063476562500e+01
-7.538015747070312500e+01,5.852212524414062500e+01
3.231202697753906250e+01,1.400284118652343750e+02
6.397523498535156250e+01,1.208629684448242188e+02
3.361529922485351562e+01,-7.692050933837890625e+01
-4.571189880371093750e+00,-1.085858917236328125e+02
-4.263409614562988281e+00,-7.592571258544921875e+01
2.175722122192382812e+01,-9.697570800781250000e+00
-1.593443679809570312e+01,3.764779663085937500e+01
-4.626013183593750000e+01,6.307015991210937500e+01
-3.204895401000976562e+01,7.437623596191406250e+01
-8.670562744140625000e+00,5.857891464233398438e+01
7.057680130004882812e+00,-2.570212936401367188e+01
5.071554565429687500e+01,-4.384370422363281250e+01
-5.670637512207031250e+01,-4.359204864501953125e+01
3.636995697021484375e+01,1.363458251953125000e+01
7.173601531982421875e+01,2.423532485961914062e+01
-7.690128326416015625e+01,-2.402383804321289062e+00
-8.291999816894531250e+01,-7.277218818664550781e+00
-1.463906860351562500e+01,8.401747703552246094e+00
7.833380126953125000e+01,1.226746654510498047e+01
6.096841430664062500e+01,-4.358491134643554688e+01
3.134009170532226562e+01,-5.964144515991210938e+01
1.642605781555175781e+01,-3.308697128295898438e+01
-9.097890853881835938e+00,1.516019058227539062e+01
-2.862265586853027344e+01,5.274951934814453125e+01
-2.641808700561523438e+01,6.532541656494140625e+01
-2.400435447692871094e+01,5.582881164550781250e+01
-7.794895172119140625e+00,3.220973205566406250e+01
2.294292068481445312e+01,-2.989910507202148438e+01
5.236528015136718750e+01,-3.604909133911132812e+01
5.793922424316406250e+00,-4.941869354248046875e+01
-4.492530822753906250e+00,-4.560901641845703125e+00
-2.696159362792968750e+01,3.069551849365234375e+01
3.541950225830078125e+00,5.027532958984375000e+01
-1.864236068725585938e+01,2.073518753051757812e+01
2.228531646728515625e+01,-2.007551193237304688e+00
2.751494598388671875e+01,-2.343819427490234375e+01
-7.616882324218750000e-01,-2.663883399963378906e+01
1.901323890686035156e+01,9.806196212768554688e+00
-5.481808471679687500e+01,1.132481384277343750e+01
7.411628723144531250e+00,5.174780654907226562e+01
2.848206710815429688e+01,-1.266298294067382812e+01
1.630255126953125000e+01,-4.520182418823242188e+01
7.913362503051757812e+00,-2.026882553100585938e+01
-2.287124443054199219e+01,5.085203933715820312e+01
-1.118395042419433594e+01,5.285802841186523438e+01
-3.620746612548828125e+00,2.788843154907226562e+01
1.860323333740234375e+01,-5.585105895996093750e+00
8.439086914062500000e+00,-2.323591995239257812e+01
2.119550323486328125e+01,-6.343858718872070312e+00
-3.552344131469726562e+01,-5.302742004394531250e+00
3.927559280395507812e+01,4.210989761352539062e+01
1.190929794311523438e+01,5.001415252685546875e+00
-4.096904754638671875e+01,-3.119957733154296875e+01
8.341911315917968750e+00,-3.648012161254882812e+00
4.190591049194335938e+01,1.570622825622558594e+01
-3.296974182128906250e+00,6.266038894653320312e+00
-2.835020828247070312e+01,3.763493776321411133e+00
7.565044403076171875e+00,1.699563026428222656e+01
2.753808021545410156e+01,-2.926864051818847656e+01
1.894920730590820312e+01,-2.828047370910644531e+01
-1.319626235961914062e+01,-1.568051338195800781e+01
1.482954025268554688e+01,2.335809898376464844e+01
-2.952948379516601562e+01,2.565632438659667969e+01
-7.983922958374023438e+00,3.815921783447265625e+01
1.059550857543945312e+01,-5.314289093017578125e+00
2.655643081665039062e+01,-3.035354614257812500e+01
7.387250900268554688e+00,-2.973213386535644531e+01
4.105591773986816406e+00,-3.681005477905273438e+00
-2.566035842895507812e+01,1.694539070129394531e+01
1.226379394531250000e+01,4.505297851562500000e+01
-1.392980766296386719e+01,1.518041801452636719e+01
-1.234467506408691406e+00,-4.403459167480468750e+01
4.890442657470703125e+01,-2.042377090454101562e+01
6.885871887207031250e+00,-2.056101417541503906e+01
-2.191110420227050781e+01,-1.396337509155273438e+00
8.100774765014648438e+00,3.246849060058593750e+01
1.772114753723144531e+00,2.417106628417968750e-01
-7.456414699554443359e-01,-1.363535881042480469e+01
4.476073265075683594e+00,6.986877441406250000e+00
-9.875757217407226562e+00,1.963713073730468750e+01
3.250492095947265625e+00,2.864104843139648438e+01
4.319303035736083984e-01,-4.181673049926757812e+01
3.316361618041992188e+01,-2.854884529113769531e+01
-1.110631942749023438e+01,-2.312532615661621094e+01
3.929006576538085938e+00,1.442098426818847656e+01
-1.594581794738769531e+01,2.938147735595703125e+01
-1.193851566314697266e+01,3.612117004394531250e+01
4.443175315856933594e+00,-2.049175262451171875e+00
2.660894012451171875e+01,-2.324671363830566406e+01
4.796472549438476562e+00,-2.274479293823242188e+01
5.738156795501708984e+00,2.671649932861328125e+00
-2.415647125244140625e+01,1.708328247070312500e+01
8.090606689453125000e+00,4.135099792480468750e+01
-2.843790054321289062e+00,-1.290830993652343750e+01
7.918763160705566406e+00,-3.546094512939453125e+01
1.891331672668457031e+01,4.256787872314453125e+01
-9.814809799194335938e+00,-1.101238479614257812e+02
-9.824517250061035156e+00,-1.113927459716796875e+01
9.220824241638183594e+00,9.189848327636718750e+01
-1.141813564300537109e+01,8.255385589599609375e+01
-3.017589950561523438e+01,6.108103942871093750e+01
-1.421101760864257812e+01,4.427007293701171875e+01
9.799352645874023438e+00,2.288078880310058594e+01
1.892414474487304688e+01,-1.217632484436035156e+01
2.600885200500488281e+01,-3.513660812377929688e+01
2.789424133300781250e+01,-3.643095016479492188e+01
4.032062530517578125e+00,-3.028773880004882812e+01
4.990633010864257812e+00,3.892410278320312500e+00
-3.529460906982421875e+01,2.181840705871582031e+01
5.269325256347656250e+00,5.493633270263671875e+01
-1.188824272155761719e+01,2.167338180541992188e+01
-4.570833206176757812e+00,-3.769347000122070312e+01
4.233206939697265625e+01,-1.619228744506835938e+01
1.917218780517578125e+01,-1.853311729431152344e+01
-1.421871185302734375e+01,-1.349011707305908203e+01
6.417465209960937500e+00,1.705961608886718750e+01
-8.091307640075683594e+00,2.566117095947265625e+01
-1.341852188110351562e+01,2.550177001953125000e+01
2.481554985046386719e+00,-3.509014892578125000e+01
3.516809844970703125e+01,8.568756103515625000e+00
1.281365013122558594e+01,2.898546981811523438e+01
-4.160151672363281250e+01,-4.796596527099609375e+00
-7.765758514404296875e+00,-7.238531112670898438e-01
3.310042190551757812e+01,2.227026224136352539e+00
2.354819679260253906e+01,-1.822709846496582031e+01
-8.868448257446289062e+00,-2.087553024291992188e+01
1.872160911560058594e+00,5.669544219970703125e+00
-3.888083934783935547e+00,2.015152549743652344e+01
-1.269225502014160156e+01,2.162055397033691406e+01
9.286804199218750000e-01,-3.101659774780273438e+00
2.398131179809570312e+01,-8.249424934387207031e+00
-2.681560516357421875e-01,-1.188400554656982422e+01
1.858234882354736328e+00,8.019818305969238281e+00
-1.183360862731933594e+01,1.621747970581054688e+01
1.578427314758300781e+00,1.851993370056152344e+01
8.003417968750000000e+00,-3.816400909423828125e+01
3.437646484375000000e+01,-1.558322525024414062e+01
-2.422370910644531250e+01,-1.695401573181152344e+01
-1.303078269958496094e+01,1.536978721618652344e+01
5.957866668701171875e+01,3.090170478820800781e+01
2.999245071411132812e+01,1.283956146240234375e+01
-2.854212951660156250e+01,-4.760425949096679688e+01
-2.231483840942382812e+01,-3.380957794189453125e+01
3.327220535278320312e+01,7.799137115478515625e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-1.585427045822143555e+00,3.459249734878540039e+00
4.299557113647460938e+01,7.590010833740234375e+01
-2.154645156860351562e+01,1.145370788574218750e+02
1.341227722167968750e+01,1.601222991943359375e+00
1.621339440345764160e+00,3.106398582458496094e+01
-1.792840003967285156e+00,3.414466381072998047e+00
1.876518630981445312e+01,-1.436141586303710938e+01
5.031410598754882812e+01,-2.736479949951171875e+01
2.896241188049316406e+01,2.968460464477539062e+01
2.987188577651977539e+00,8.534601211547851562e+00
-2.360870361328125000e+00,9.299777984619140625e+00
2.067625045776367188e+00,1.288798141479492188e+01
-2.118811225891113281e+01,1.499191284179687500e+00
-2.715774917602539062e+01,7.894317150115966797e+00
2.290529632568359375e+01,-9.571474790573120117e-01
1.484436035156250000e+01,-1.218984794616699219e+01
3.818363189697265625e+01,-3.720098114013671875e+01
2.434103698730468750e+02,-4.999504089355468750e+01
-1.225081863403320312e+02,8.324103546142578125e+01
9.739872741699218750e+01,-1.111546173095703125e+02
-8.001688385009765625e+01,5.646549224853515625e+01
7.194486236572265625e+01,-4.594932556152343750e+01
-5.459049224853515625e+00,5.221250152587890625e+01
-1.000625610351562500e+00,4.579172897338867188e+01
6.481175231933593750e+01,-3.755281066894531250e+01
-2.666731643676757812e+01,5.406282806396484375e+01
-9.533843994140625000e+01,3.245339965820312500e+01
1.894525909423828125e+01,1.435724258422851562e+01
3.764671707153320312e+01,-8.082216644287109375e+01
-3.848463058471679688e+01,6.711195373535156250e+01
-3.567752075195312500e+01,3.723053741455078125e+01
5.099106597900390625e+01,-4.000598907470703125e+00
-2.320836067199707031e+01,2.009972572326660156e+01
6.517153739929199219e+00,2.928318214416503906e+01
-2.690289306640625000e+01,-4.946256160736083984e+00
-2.261638832092285156e+01,2.369525718688964844e+01
-6.324243545532226562e+00,-2.392435073852539062e-01
5.912113189697265625e+00,1.066109275817871094e+01
2.312801933288574219e+01,-4.285432815551757812e+00
-1.486605224609375000e+02,7.644088745117187500e+00
1.042642440795898438e+02,-7.151857757568359375e+01
-1.674140739440917969e+01,-3.393228149414062500e+01
-1.824356460571289062e+01,8.060185432434082031e+00
-1.920173835754394531e+01,1.341227245330810547e+01
-6.216628265380859375e+01,3.821806335449218750e+01
-5.034317779541015625e+01,9.731060028076171875e+00
6.975207519531250000e+01,-3.647310256958007812e+01
-1.580330276489257812e+01,1.665126037597656250e+01
-3.299194335937500000e+01,5.301676559448242188e+01
1.732604217529296875e+01,3.776143188476562500e+02
-3.367170333862304688e+01,-1.319440002441406250e+02
6.729005432128906250e+01,-2.778363800048828125e+01
-7.278208160400390625e+01,1.057780990600585938e+02
9.074434661865234375e+01,-8.152285766601562500e+01
-6.055867767333984375e+01,8.203672027587890625e+01
-4.007621765136718750e+00,-3.031162643432617188e+01
4.328823852539062500e+01,-4.091907501220703125e+00
-3.299457931518554688e+01,6.059398651123046875e+00
-1.015895843505859375e+00,2.218017387390136719e+01
1.656871414184570312e+01,4.319741210937500000e+02
1.264068298339843750e+02,-1.358766479492187500e+02
-9.173851013183593750e+01,1.795373229980468750e+02
1.122915878295898438e+02,-8.257654571533203125e+01
-2.912458801269531250e+01,9.769868469238281250e+01
-1.039586639404296875e+02,3.704104995727539062e+01
7.383151054382324219e+00,-1.274491119384765625e+02
1.957470550537109375e+02,2.929493713378906250e+01
5.307737731933593750e+01,8.157444000244140625e+01
-6.526487731933593750e+01,6.668371582031250000e+01
2.407235336303710938e+01,-5.577671051025390625e+01
2.799657821655273438e+01,-1.608641662597656250e+02
-7.538015747070312500e+01,5.852212524414062500e+01
-4.263409614562988281e+00,-7.592571258544921875e+01
-8.670562744140625000e+00,5.857891464233398438e+01
7.173601531982421875e+01,2.423532485961914062e+01
6.096841430664062500e+01,-4.358491134643554688e+01
-2.641808700561523438e+01,6.532541656494140625e+01
5.793922424316406250e+00,-4.941869354248046875e+01
2.228531646728515625e+01,-2.007551193237304688e+00
7.411628723144531250e+00,5.174780654907226562e+01
-1.118395042419433594e+01,5.285802841186523438e+01
-3.552344131469726562e+01,-5.302742004394531250e+00
4.190591049194335938e+01,1.570622825622558594e+01
1.894920730590820312e+01,-2.828047370910644531e+01
1.059550857543945312e+01,-5.314289093017578125e+00
1.226379394531250000e+01,4.505297851562500000e+01
-2.191110420227050781e+01,-1.396337509155273438e+00
-9.875757217407226562e+00,1.963713073730468750e+01
3.929006576538085938e+00,1.442098426818847656e+01
4.796472549438476562e+00,-2.274479293823242188e+01
7.918763160705566406e+00,-3.546094512939453125e+01
-1.141813564300537109e+01,8.255385589599609375e+01
2.600885200500488281e+01,-3.513660812377929688e+01
5.269325256347656250e+00,5.493633270263671875e+01
-1.421871185302734375e+01,-1.349011707305908203e+01
3.516809844970703125e+01,8.568756103515625000e+00
2.354819679260253906e+01,-1.822709846496582031e+01
9.286804199218750000e-01,-3.101659774780273438e+00
1.578427314758300781e+00,1.851993370056152344e+01
5.957866668701171875e+01,3.090170478820800781e+01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error.csv <==
8.572244116176300777e-01
5.474768299664357629e-01
1.465909377556820381e+00
3.309303968038270760e+00
4.681558914875893151e+00
1.558668041922100178e+00
7.267976441018449307e+00
8.496982151025854746e-01
4.953809974149425699e+00
1.209335419807869405e+00
2.417756421748663342e+00
7.415357311830074849e+00
3.083009493330764350e+00
2.097031955173880746e+00
1.369643358250142606e+00
3.236122656016865662e+00
2.075532816713446582e+00
8.625592631195864168e-01
1.077691689058808411e+00
7.642853900754058571e-01
1.236447451120752827e+00
1.960592135557136517e+00
7.717074080436535644e-01
1.095449929808265166e+00
1.473060562360811732e+00
9.270872194928713173e-01
1.829290550017220462e-01
9.067330430799754870e-01
3.891791338735157146e-01
6.320667436645555082e-01
1.003214385540596387e+00
2.504016916072198118e-01
1.093432944469623802e+00
5.440873361955037568e-01
1.948805642564776175e+00
2.537029839737463544e-01
3.206103270693010820e+00
7.198604710363218473e+00
4.604643831345742733e+00
4.469543865889540335e-01
2.458513396580658039e+00
2.865547057532910280e+00
5.209916943839245640e-01
9.302305750709266574e-01
6.159930630792711526e-01
5.286446548273783241e-01
5.364614734348313041e-01
3.991002708792719122e-01
3.629473545638566834e-01
4.675962349368102955e-01
4.141056305436219831e-01
5.064365746937486978e-01
2.557089256182560888e-01
4.985620961189973777e-01
5.723023886262297300e-01
5.069874818617312595e-01
7.689274317607797116e-01
6.301891207442157361e-01
1.474005050104654657e+00
8.325269421407406334e-01
2.151366781853009780e+00
5.564310354527221003e-01
1.187312360982644366e+00
6.242509690145766621e-01
2.568823535949869563e-01
1.442376305550955529e+00
6.094935514416400801e-01
2.060594326434564749e+00
1.528108005425733218e+00
6.012133767538232476e-01
1.273682413922343937e+00
1.393913313649815189e+00
6.370721756296244820e-01
1.672355220532192321e+00
2.732155946315991013e+00
8.200568590291434923e-01
1.690508127686710216e+00
1.768259809482668476e+00
1.051041758690608230e+00
2.583806435492549625e+00
2.994575768810310290e+00
6.114734025725754307e+00
3.418630849169499886e+00
5.406048643758187389e+00
7.222594965767458852e+00
6.304490836161888545e+00
1.709834131895265896e+00
4.206044252222318036e+00
4.810848911208230660e+00
4.398707557451124295e+00
5.849323355660264845e+00
3.617140640007903585e+00
1.663324063987992485e+00
4.632029158591702611e+00
3.679181220931930341e+00
7.768194011026225976e-01
1.307684092531291808e+00
9.007823379286338250e-01
2.189454906661338907e+00
3.268932567846942749e+00
8.325112174363503703e-01
1.808979244208161752e-01
1.957054516794908050e+00
3.818443945812695972e+00
2.586350190384843373e+00
7.602053619398269069e-01
6.443502800694981270e-01
1.882986386318912908e+00
2.992871963908400268e+00
2.406612648229436990e-01
1.220780641166659741e+00
2.074185880219681088e+00
1.387192405571979537e+00
1.040567463025983352e+00
1.571712397113514070e+00
1.417509674577063450e+00
2.620503465640362517e+00
5.140821497746210778e-01
6.325472854779650156e-01
2.022606147580826796e+00
5.727145323858521264e-01
1.020780275959107142e+00
9.945879941538160462e-01
2.460143467660100391e+00
4.847367714032867481e-01
8.318860526578929493e-01
5.203870496568257842e+00
2.033707971374928647e+00
2.024206930671182292e+00
4.195934720440962273e+00
3.982276122491616110e+00
2.837113289371298919e+00
3.218048686951140880e+00
2.631711923124448571e+00
3.075545571191005578e+00
1.578423477034627487e+00
2.197657516971696090e+00
2.704657334403977598e-01
1.070467692758223954e+00
2.721201069790415872e+00
2.413447520910937616e+00
5.814190179146588866e-01
1.519708039147868339e+00
4.407702636464684964e+00
1.267598183198136441e+00
7.266986729237855380e-01
1.275906990397896790e+00
3.458782331215695116e+00
2.587950132849702989e+00
2.481935043253780115e+00
2.261073622954322460e+00
5.174752656904327841e-01
1.433562008290013567e+00
2.154189661963526792e+00
3.476089730028504743e+00
1.960830611318479910e+00
2.372614629476165415e+00
6.475191783861562467e-01
1.290425950959372514e+00
1.134852603841410845e+00
1.240510843078459269e+00
9.058721429720504315e-01
9.495918194921333377e-01
1.380285761611113937e+00
1.084824658315532542e+00
8.658876583412272732e-01
1.278058231567328340e+00
1.062353639597657162e+00
1.238455216304889195e+00
1.505625348049359991e+00
1.272373265935287767e+00
1.087382594471199004e+00
1.690158406399592028e+00
1.347987637912420877e-01
7.380190912968511707e-01
6.386859249419848394e-01
1.555184592026003509e-01
1.290036232584825804e+00
6.678612529556660071e-01
7.913588139202210048e-01
8.982416087177448327e-01
5.723817742420636012e-01
1.123719746546284703e+00
1.174799109772036720e+00
1.246053722993452961e+00
1.243756489406292243e+00
9.517289736429689340e-01
1.759202190616967199e-01
1.021438273439550626e+00
2.835659411124227258e-01
7.228003663113463650e-01
1.099465410241477592e+00
1.939323613392772927e+00
8.691752260594078905e-01
2.159307198730811450e+00
2.755313216565105972e+00
3.476229135930254621e+00
2.196249701708190560e+00
2.611987834754510907e+00
5.280606750952562267e-01
5.589184835002315443e-01
1.097876535665672781e+00
2.126935707204602455e+00
1.737018593578457226e+00
6.282398057383145051e-01
2.748698764687877105e+00
1.792510061714891023e+00
3.354724294595280987e-01
1.715220880046067542e+00
1.261849376753677143e+00
3.293337373833494230e-01
8.311679089706200951e-01
6.559112386748096046e-01
9.093710300854411788e-01
1.425538090457880047e+00
3.739532927627655101e-01
1.326873427945982620e+00
1.365368931253096996e+00
8.394949558671374046e-01
2.367933453404832633e+00
1.468593174151075209e-01
7.587838601068452871e-01
2.798839658313547751e+00
2.043329407280997767e+00
5.132230747101274027e-01
3.209384221863736730e+00
9.191752136449237165e-01
7.288606603189033972e-01
1.035485194922195928e+00
2.529849089031166898e+00
2.066044761252449291e+00
9.546023560152082643e-01
2.607141792089587184e+00
7.384930860479378412e-01
2.820399060727024620e-01
1.524325006657235582e+00
1.782322452225900022e+00
1.183639893839363966e+00
6.611639092870222889e-01
2.221260332493322665e+00
9.629417484351385781e-01
3.893377175224078113e-01
2.189887732213048999e+00
7.808042988140772245e+00
2.027527833842716731e+00
5.125511044458851195e+00
9.917900221285856688e+00
5.824414006843330327e+00
5.834204495533645840e-01
2.197329125885719048e+00
3.260810004596406575e+00
4.818829936759723154e+00
1.846304767222031407e+00
1.744223272507654965e+00
2.772312184397751622e+00
2.308075052619646073e+00
1.428953515498342375e+00
1.335406483117640652e+00
2.336307224613768607e+00
2.470077264533999450e+00
1.034997351482471961e+00
7.723231042142625347e-01
1.715390666849827550e+00
2.950337443076198163e+00
2.030162982766677171e+00
1.132279379549960829e+00
7.763954524909661981e-01
2.193312074630203501e+00
2.878725870275408827e+00
1.643885092565456674e+00
2.906602136164787575e-01
2.340075149198075799e+00
3.018388890526147783e+00
6.051569873131220634e-01
1.331525810590992398e+00
1.328679634739747817e+00
1.723287468076005746e+00
5.011818924057971358e-01
5.426475782327024877e-01
1.806474105179830092e+00
1.925024347232948019e+00
7.564294297742129025e-01
1.588891776190815008e+00
1.481846199501405392e+00
1.289160148330412481e+00
1.278401912791283568e+00
1.583324362761050486e+00
5.315689589751206867e-01
1.429814716107620010e+00
1.277600328280012576e+00
1.379752373822935807e+00
4.845612078548925949e-01
6.005725320408458190e-01
2.008152272994228493e+00
6.428096802697178980e+00
2.102545033773566274e+00
6.259726894214377779e+00
8.360216106256144641e+00
1.916404933126426569e+00
3.062838221283417539e+00
4.714234873981318685e+00
3.112122750363417900e+00
2.687983397965275856e+00
3.565470776307977818e+00
1.743854069359654924e+00
1.573271759837865380e+00
5.133737474904190856e-01
1.475955488938369475e+00
4.807636915019237733e+00
1.731000292602380419e+00
2.857864317336642035e+00
1.328885975772187811e+00
3.594952136014312849e+00
1.569497771665836927e+00
1.715208371089044226e+00
5.500662584671687227e-01
4.917853479869616962e+00
1.685614387310199636e+00
2.679436682974281059e+00
1.633733101348251671e+00
2.876136549431343337e+00
2.246445760252329560e+00
1.110114124461070606e+00
3.695786299737032765e-01
2.495906123128840193e+00
2.434293632098288640e+00
9.111651791179705695e-01
1.607995931563127145e+00
8.449110518216587096e-01
3.015184311513260607e+00
2.692122707727949038e+00
2.514477249848757534e+00
3.638564143446946453e+00
2.377765896150051184e+00
2.857853640223372960e+00
3.887723931231712005e+00
3.949943833203616084e+00
8.360922585502700288e-01
1.178994601040334489e+00
2.110748966175774566e+00
3.442505383788560192e+00
1.820523308657074235e+00
3.033656203908154381e-01
2.203749325288302252e+00
3.228558291456964824e+00
9.202984372548280723e-01
1.009366299537540312e+00
3.424261984443715434e+00
3.075856070762646333e+00
1.424691591302103433e+00
4.822213137448171594e+00
9.452597793485743027e-01
1.522145427448714283e+00
1.011872824795966297e+00
3.763063857319871808e+00
5.953222216128804867e+00
4.306483611399392508e+00
7.116536710437370017e-01
4.420394389746960861e+00
1.196902069299836224e+00
1.138908318543945475e+00
2.520592041852363074e+00
1.232709658079937709e+00
6.024157305169692833e-01
2.313971424207063032e-01
8.147985833201430994e-01
2.216037764633093321e+00
8.788657851167203106e-01
2.476524951400989494e+00
3.342968455889375079e+00
7.284010986419827693e-01
3.475313698409967067e+00
4.366394278246974459e-01
1.282066014982750524e+00
1.405518696300190662e+00
2.184609979385765399e+00
1.788351394515824921e+00
4.598745818052386580e-01
9.678927357674977916e-01
6.414991395122991991e-01
3.307305070206401076e-01
9.444315617102855276e-01
1.057326562946603987e+00
1.734844244560464155e+00
5.737738207972713500e-01
1.553199542593325821e+00
1.567426357155689232e+00
9.322053473649140054e-01
7.083157373694218828e-01
1.956917662831916926e+00
8.703795241950453843e-01
9.470009942824133553e-01
1.085416187703819091e+00
1.233401174945206069e+00
1.906954404619542354e+00
2.098150747070313127e+00
1.575685141625730479e+00
1.352684767288908407e+00
3.303206482202279415e-01
1.360752442981540078e+00
3.211841073779198585e-01
1.114367942195822803e+00
1.119468736088984562e+00
1.042730761876985213e+00
4.618490355149513782e-01
1.474039940673676830e+00
2.614988515104254230e+00
1.473828259422435005e+00
1.648408632685214092e+00
1.419261588622674486e+00
7.593279472510408024e-01
1.590638182452008831e+00
9.083659704177055039e-01
7.429534828834958304e-01
1.051186016652750244e+00
5.908247031607278821e-01
6.594318820018063576e-01
1.422552242846440773e+00
1.227792369378247539e+00
4.216222700291362147e-01
1.190403326944101892e+00
7.906358667288069242e-01
7.372487062778964040e-01
6.780711912047765466e-01
5.968013900255991766e-01
1.226616612605707868e+00
1.488200425989516074e+00
1.265466192757392250e+00
1.285690112199467494e+00
1.341037431791098911e+00
5.987097641568598361e-01
1.319527995181548841e+00
1.172834048843836685e+00
4.679597435034889563e-01
3.394848524245761556e-01
4.526425015033189725e-01
1.895704083815297758e-01
1.732458746727219667e+00
8.362285822416323233e-01
1.153641377842074212e+00
1.327676099347838479e+00
4.770928966075607680e-01
1.853390011514924329e-01
1.069492509076745090e+00
6.169630392033862432e-01
8.488289454359105868e-01
6.268350908776894048e-01
6.762748672663091432e-01
1.031905137900047231e+00
1.599872664718217097e+00
7.804253878587403825e-01
1.108080895457568715e+00
2.356396996765833585e+00
1.819907295242959799e+00
1.512339003559975970e+00
9.865992031399712925e-01
1.442898865503928985e+00
7.167554237454001331e-01
7.252006590330503100e-01
1.162436717464418567e+00
9.304393453831206751e-01
5.488221173438743161e-01
7.047889910050545437e-01
1.048070986441577146e+00
8.162983330813413652e-01
1.570867197506431667e+00
1.249347129920930000e+00
1.188334634515631150e+00
1.335861421529191517e+00
1.020531685536096633e+00
9.118260945218584768e-01
1.103771729611125130e+00
4.548265682479988303e-01
4.310314881004884136e-01
1.324144830331951850e+00
7.719342724545676937e-01
1.179594780568448131e+00
1.808150371417235336e+00
1.023532446426467457e+00
1.036457214600097654e+00
8.761465098228216064e-01
1.004416927691380801e+00
8.492153921713011533e-01
2.604351207440742111e-01
4.486321135227285262e-01
7.500393184849577510e-01
4.939809008634252763e-01
9.323779716759201808e-01
4.762217153819345850e-01
4.054921471570199776e-01
2.902242570694284485e-01
1.233955833473449504e+00
9.590141548143698014e-01
1.415118952054214674e+00
1.059623052925251052e+00
7.953849055963908565e-01
1.196607675143001259e+00
2.146521058679815130e+00
4.129128350748129117e-01
2.072895670589676165e+00
2.176709929446519198e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
8.572244116176300777e-01
1.558668041922100178e+00
2.417756421748663342e+00
3.236122656016865662e+00
1.236447451120752827e+00
9.270872194928713173e-01
1.003214385540596387e+00
2.537029839737463544e-01
2.458513396580658039e+00
5.286446548273783241e-01
4.141056305436219831e-01
5.069874818617312595e-01
2.151366781853009780e+00
1.442376305550955529e+00
1.273682413922343937e+00
8.200568590291434923e-01
2.994575768810310290e+00
6.304490836161888545e+00
5.849323355660264845e+00
7.768194011026225976e-01
8.325112174363503703e-01
7.602053619398269069e-01
1.220780641166659741e+00
1.417509674577063450e+00
5.727145323858521264e-01
8.318860526578929493e-01
3.982276122491616110e+00
1.578423477034627487e+00
2.413447520910937616e+00
7.266986729237855380e-01
2.261073622954322460e+00
1.960830611318479910e+00
1.240510843078459269e+00
8.658876583412272732e-01
1.272373265935287767e+00
6.386859249419848394e-01
8.982416087177448327e-01
1.243756489406292243e+00
7.228003663113463650e-01
2.755313216565105972e+00
5.589184835002315443e-01
2.748698764687877105e+00
3.293337373833494230e-01
3.739532927627655101e-01
1.468593174151075209e-01
3.209384221863736730e+00
2.066044761252449291e+00
1.524325006657235582e+00
9.629417484351385781e-01
5.125511044458851195e+00
3.260810004596406575e+00
2.308075052619646073e+00
1.034997351482471961e+00
1.132279379549960829e+00
2.906602136164787575e-01
1.328679634739747817e+00
1.925024347232948019e+00
1.278401912791283568e+00
1.379752373822935807e+00
2.102545033773566274e+00
4.714234873981318685e+00
1.573271759837865380e+00
2.857864317336642035e+00
5.500662584671687227e-01
2.876136549431343337e+00
2.434293632098288640e+00
2.692122707727949038e+00
3.887723931231712005e+00
3.442505383788560192e+00
9.202984372548280723e-01
4.822213137448171594e+00
5.953222216128804867e+00
1.138908318543945475e+00
8.147985833201430994e-01
7.284010986419827693e-01
2.184609979385765399e+00
3.307305070206401076e-01
1.553199542593325821e+00
8.703795241950453843e-01
2.098150747070313127e+00
3.211841073779198585e-01
1.474039940673676830e+00
7.593279472510408024e-01
5.908247031607278821e-01
1.190403326944101892e+00
1.226616612605707868e+00
5.987097641568598361e-01
4.526425015033189725e-01
1.327676099347838479e+00
8.488289454359105868e-01
7.804253878587403825e-01
9.865992031399712925e-01
9.304393453831206751e-01
1.570867197506431667e+00
9.118260945218584768e-01
7.719342724545676937e-01
8.761465098228216064e-01
7.500393184849577510e-01
2.902242570694284485e-01
7.953849055963908565e-01
2.176709929446519198e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State.csv <==
1.381286382675170898e-01
1.646464467048645020e-01
1.909211277961730957e-01
2.169538736343383789e-01
2.427424192428588867e-01
2.682843804359436035e-01
2.935771942138671875e-01
3.186193704605102539e-01
3.434046506881713867e-01
3.679283857345581055e-01
3.921860456466674805e-01
4.161703586578369141e-01
4.398769140243530273e-01
4.632964134216308594e-01
4.864242076873779297e-01
5.092500448226928711e-01
5.317674875259399414e-01
5.539684295654296875e-01
5.758448839187622070e-01
5.973877906799316406e-01
6.185913085937500000e-01
6.394456624984741211e-01
6.599442958831787109e-01
6.800792217254638672e-01
6.998450756072998047e-01
7.192332744598388672e-01
7.382405996322631836e-01
7.568607330322265625e-01
7.750892639160156250e-01
7.929223775863647461e-01
8.103581666946411133e-01
8.273931741714477539e-01
8.440268039703369141e-01
8.602581024169921875e-01
8.760871887207031250e-01
8.915163278579711914e-01
9.065449237823486328e-01
9.211783409118652344e-01
9.354184865951538086e-01
9.492701292037963867e-01
9.627363681793212891e-01
9.758230447769165039e-01
9.885367155075073242e-01
1.000883102416992188e+00
1.012868165969848633e+00
1.024499416351318359e+00
1.035784363746643066e+00
1.046730518341064453e+00
1.057344555854797363e+00
1.067636132240295410e+00
1.077611923217773438e+00
1.087280035018920898e+00
1.096648931503295898e+00
1.105727195739746094e+00
1.114521861076354980e+00
1.123041391372680664e+00
1.131294131278991699e+00
1.139286994934082031e+00
1.147027969360351562e+00
1.154524564743041992e+00
1.161784768104553223e+00
1.168814897537231445e+00
1.175621628761291504e+00
1.182213187217712402e+00
1.188594698905944824e+00
1.194773316383361816e+00
1.200755000114440918e+00
1.206545591354370117e+00
1.212151288986206055e+00
1.217576265335083008e+00
1.222828388214111328e+00
1.227911114692687988e+00
1.232829093933105469e+00
1.237589001655578613e+00
1.242193698883056641e+00
1.246648669242858887e+00
1.250957965850830078e+00
1.255125284194946289e+00
1.259155154228210449e+00
1.263050913810729980e+00
1.266817569732666016e+00
1.270457386970520020e+00
1.273972630500793457e+00
1.277369856834411621e+00
1.280649662017822266e+00
1.283815979957580566e+00
1.286871194839477539e+00
1.289819598197937012e+00
1.292662024497985840e+00
1.295402646064758301e+00
1.298042058944702148e+00
1.300584912300109863e+00
1.303031802177429199e+00
1.305386900901794434e+00
1.307650446891784668e+00
1.309825062751770020e+00
1.311912894248962402e+00
1.313917517662048340e+00
1.315837979316711426e+00
1.317677617073059082e+00
1.319438338279724121e+00
1.321121335029602051e+00
1.322728753089904785e+00
1.324261784553527832e+00
1.325721621513366699e+00
1.327109932899475098e+00
1.328430533409118652e+00
1.329680800437927246e+00
1.330865502357482910e+00
1.331984162330627441e+00
1.333038687705993652e+00
1.334029555320739746e+00
1.334958672523498535e+00
1.335826992988586426e+00
1.336635708808898926e+00
1.337386250495910645e+00
1.338079810142517090e+00
1.338716864585876465e+00
1.339297890663146973e+00
1.339824557304382324e+00
1.340298056602478027e+00
1.340719819068908691e+00
1.341089844703674316e+00
1.341407895088195801e+00
1.341678023338317871e+00
1.341898560523986816e+00
1.342070698738098145e+00
1.342195391654968262e+00
1.342274308204650879e+00
1.342307448387145996e+00
1.342296481132507324e+00
1.342239975929260254e+00
1.342140316963195801e+00
1.341998219490051270e+00
1.341813921928405762e+00
1.341587662696838379e+00
1.341320872306823730e+00
1.341014742851257324e+00
1.340668320655822754e+00
1.340283274650573730e+00
1.339859366416931152e+00
1.339398026466369629e+00
1.338899731636047363e+00
1.338364958763122559e+00
1.337793946266174316e+00
1.337188363075256348e+00
1.336546301841735840e+00
1.335871100425720215e+00
1.335160851478576660e+00
1.334418416023254395e+00
1.333642125129699707e+00
1.332833409309387207e+00
1.331992268562316895e+00
1.331121563911437988e+00
1.330217957496643066e+00
1.329284310340881348e+00
1.328320622444152832e+00
1.327326893806457520e+00
1.326303839683532715e+00
1.325251698493957520e+00
1.324170947074890137e+00
1.323063015937805176e+00
1.321926236152648926e+00
1.320762515068054199e+00
1.319572567939758301e+00
1.318355679512023926e+00
1.317111611366271973e+00
1.315842747688293457e+00
1.314546942710876465e+00
1.313227534294128418e+00
1.311883091926574707e+00
1.310512900352478027e+00
1.309119105339050293e+00
1.307701706886291504e+00
1.306260466575622559e+00
1.304796814918518066e+00
1.303309559822082520e+00
1.301799178123474121e+00
1.300266981124877930e+00
1.298712968826293945e+00
1.297137141227722168e+00
1.295539736747741699e+00
1.293922066688537598e+00
1.292282223701477051e+00
1.290621995925903320e+00
1.288940906524658203e+00
1.287240982055664062e+00
1.285519957542419434e+00
1.283780574798583984e+00
1.282020330429077148e+00
1.280241489410400391e+00
1.278444290161132812e+00
1.276628494262695312e+00
1.274794220924377441e+00
1.272941231727600098e+00
1.271070241928100586e+00
1.269181370735168457e+00
1.267275691032409668e+00
1.265352010726928711e+00
1.263412237167358398e+00
1.261454463005065918e+00
1.259480357170104980e+00
1.257489681243896484e+00
1.255483508110046387e+00
1.253460407257080078e+00
1.251421809196472168e+00
1.249367475509643555e+00
1.247297286987304688e+00
1.245211839675903320e+00
1.243111371994018555e+00
1.240996599197387695e+00
1.238865613937377930e+00
1.236720561981201172e+00
1.234561085700988770e+00
1.232387542724609375e+00
1.230199456214904785e+00
1.227997779846191406e+00
1.225781202316284180e+00
1.223552465438842773e+00
1.221309304237365723e+00
1.219053030014038086e+00
1.216783881187438965e+00
1.214500904083251953e+00
1.212205648422241211e+00
1.209897279739379883e+00
1.207575917243957520e+00
1.205242514610290527e+00
1.202896118164062500e+00
1.200538039207458496e+00
1.198167443275451660e+00
1.195785164833068848e+00
1.193390727043151855e+00
1.190984606742858887e+00
1.188567042350769043e+00
1.186138033866882324e+00
1.183696031570434570e+00
1.181244969367980957e+00
1.178781032562255859e+00
1.176307439804077148e+00
1.173821091651916504e+00
1.171324849128723145e+00
1.168817996978759766e+00
1.166300058364868164e+00
1.163771867752075195e+00
1.161232352256774902e+00
1.158683061599731445e+00
1.156124114990234375e+00
1.153553724288940430e+00
1.150974512100219727e+00
1.148384094238281250e+00
1.145784139633178711e+00
1.143174290657043457e+00
1.140554070472717285e+00
1.137924551963806152e+00
1.135285973548889160e+00
1.132637858390808105e+00
1.129979133605957031e+00
1.127311706542968750e+00
1.124634981155395508e+00
1.121948838233947754e+00
1.119253277778625488e+00
1.116548299789428711e+00
1.113834619522094727e+00
1.111111879348754883e+00
1.108379840850830078e+00
1.105639219284057617e+00
1.102889657020568848e+00
1.100130558013916016e+00
1.097364187240600586e+00
1.094587683677673340e+00
1.091803193092346191e+00
1.089009642601013184e+00
1.086207866668701172e+00
1.083397626876831055e+00
1.080579280853271484e+00
1.077750802040100098e+00
1.074915051460266113e+00
1.072071433067321777e+00
1.069218754768371582e+00
1.066357374191284180e+00
1.063488602638244629e+00
1.060611009597778320e+00
1.057725667953491211e+00
1.054831504821777344e+00
1.051929712295532227e+00
1.049019455909729004e+00
1.046100735664367676e+00
1.043174028396606445e+00
1.040239095687866211e+00
1.037296652793884277e+00
1.034345865249633789e+00
1.031387090682983398e+00
1.028420090675354004e+00
1.025445103645324707e+00
1.022461652755737305e+00
1.019470930099487305e+00
1.016472339630126953e+00
1.013464450836181641e+00
1.010449528694152832e+00
1.007426977157592773e+00
1.004395127296447754e+00
1.001355528831481934e+00
9.983085393905639648e-01
9.952532052993774414e-01
9.921900033950805664e-01
9.891180992126464844e-01
9.860383272171020508e-01
9.829509258270263672e-01
9.798552989959716797e-01
9.767509698867797852e-01
9.736390113830566406e-01
9.705182313919067383e-01
9.673900604248046875e-01
9.642529487609863281e-01
9.611078500747680664e-01
9.579542875289916992e-01
9.547929763793945312e-01
9.516229629516601562e-01
9.484441280364990234e-01
9.452577829360961914e-01
9.420621395111083984e-01
9.388579130172729492e-01
9.356459379196166992e-01
9.324241876602172852e-01
9.291943311691284180e-01
9.259560108184814453e-01
9.227086305618286133e-01
9.194526672363281250e-01
9.161872863769531250e-01
9.129136800765991211e-01
9.096308946609497070e-01
9.063384532928466797e-01
9.030375480651855469e-01
8.997262716293334961e-01
8.964064121246337891e-01
8.930773735046386719e-01
8.897387981414794922e-01
8.863909244537353516e-01
8.830333948135375977e-01
8.796657323837280273e-01
8.762882947921752930e-01
8.729008436203002930e-01
8.695043325424194336e-01
8.660967350006103516e-01
8.626798391342163086e-01
8.592524528503417969e-01
8.558142185211181641e-01
8.523653745651245117e-01
8.489068746566772461e-01
8.454369306564331055e-01
8.419564962387084961e-01
8.384647369384765625e-01
8.349623680114746094e-01
8.314485549926757812e-01
8.279230594635009766e-01
8.243867158889770508e-01
8.208380937576293945e-01
8.172780275344848633e-01
8.137065172195434570e-01
8.101223707199096680e-01
8.065260648727416992e-01
8.029173612594604492e-01
7.992960214614868164e-01
7.956627607345581055e-01
7.920159101486206055e-01
7.883563041687011719e-01
7.846827507019042969e-01
7.809969186782836914e-01
7.772963047027587891e-01
7.735832929611206055e-01
7.698547840118408203e-01
7.661130428314208984e-01
7.623567581176757812e-01
7.585864067077636719e-01
7.547992467880249023e-01
7.509995698928833008e-01
7.471833229064941406e-01
7.433514595031738281e-01
7.395042181015014648e-01
7.356407642364501953e-01
7.317605018615722656e-01
7.278643846511840820e-01
7.239514589309692383e-01
7.200217247009277344e-01
7.160741090774536133e-01
7.121090888977050781e-01
7.081263065338134766e-01
7.041252851486206055e-01
7.001056671142578125e-01
6.960674524307250977e-01
6.920094490051269531e-01
6.879323720932006836e-01
6.838358640670776367e-01
6.797183752059936523e-01
6.755814552307128906e-01
6.714233160018920898e-01
6.672440767288208008e-01
6.630431413650512695e-01
6.588207483291625977e-01
6.545751094818115234e-01
6.503070592880249023e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1.30102999566_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
1.381286382675170898e-01
2.427424192428588867e-01
3.434046506881713867e-01
4.398769140243530273e-01
5.317674875259399414e-01
6.185913085937500000e-01
6.998450756072998047e-01
7.750892639160156250e-01
8.440268039703369141e-01
9.065449237823486328e-01
9.627363681793212891e-01
1.012868165969848633e+00
1.057344555854797363e+00
1.096648931503295898e+00
1.131294131278991699e+00
1.161784768104553223e+00
1.188594698905944824e+00
1.212151288986206055e+00
1.232829093933105469e+00
1.250957965850830078e+00
1.266817569732666016e+00
1.280649662017822266e+00
1.292662024497985840e+00
1.303031802177429199e+00
1.311912894248962402e+00
1.319438338279724121e+00
1.325721621513366699e+00
1.330865502357482910e+00
1.334958672523498535e+00
1.338079810142517090e+00
1.340298056602478027e+00
1.341678023338317871e+00
1.342274308204650879e+00
1.342140316963195801e+00
1.341320872306823730e+00
1.339859366416931152e+00
1.337793946266174316e+00
1.335160851478576660e+00
1.331992268562316895e+00
1.328320622444152832e+00
1.324170947074890137e+00
1.319572567939758301e+00
1.314546942710876465e+00
1.309119105339050293e+00
1.303309559822082520e+00
1.297137141227722168e+00
1.290621995925903320e+00
1.283780574798583984e+00
1.276628494262695312e+00
1.269181370735168457e+00
1.261454463005065918e+00
1.253460407257080078e+00
1.245211839675903320e+00
1.236720561981201172e+00
1.227997779846191406e+00
1.219053030014038086e+00
1.209897279739379883e+00
1.200538039207458496e+00
1.190984606742858887e+00
1.181244969367980957e+00
1.171324849128723145e+00
1.161232352256774902e+00
1.150974512100219727e+00
1.140554070472717285e+00
1.129979133605957031e+00
1.119253277778625488e+00
1.108379840850830078e+00
1.097364187240600586e+00
1.086207866668701172e+00
1.074915051460266113e+00
1.063488602638244629e+00
1.051929712295532227e+00
1.040239095687866211e+00
1.028420090675354004e+00
1.016472339630126953e+00
1.004395127296447754e+00
9.921900033950805664e-01
9.798552989959716797e-01
9.673900604248046875e-01
9.547929763793945312e-01
9.420621395111083984e-01
9.291943311691284180e-01
9.161872863769531250e-01
9.030375480651855469e-01
8.897387981414794922e-01
8.762882947921752930e-01
8.626798391342163086e-01
8.489068746566772461e-01
8.349623680114746094e-01
8.208380937576293945e-01
8.065260648727416992e-01
7.920159101486206055e-01
7.772963047027587891e-01
7.623567581176757812e-01
7.471833229064941406e-01
7.317605018615722656e-01
7.160741090774536133e-01
7.001056671142578125e-01
6.838358640670776367e-01
6.672440767288208008e-01
6.503070592880249023e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
1.277049064636230469e+00,1.265971279144287109e+01
8.882186889648437500e+00,-1.080358982086181641e+01
-3.776496887207031250e+00,3.110634613037109375e+01
-1.221955060958862305e+00,-2.335752105712890625e+01
-2.735648155212402344e-01,3.193741607666015625e+01
-2.419599294662475586e+00,3.282194137573242188e+00
5.219919204711914062e+00,9.855921745300292969e+00
9.023774147033691406e+00,-3.391783714294433594e+00
2.342653274536132812e-01,1.220797157287597656e+01
3.019084930419921875e-01,-1.176054000854492188e+00
4.749510288238525391e+00,6.988307952880859375e+00
2.028738975524902344e+00,4.864645004272460938e-01
-1.134774208068847656e+00,5.128603458404541016e+00
6.399662971496582031e+00,-3.868490695953369141e+00
-4.913411140441894531e+00,1.230805969238281250e+01
1.557142734527587891e+00,9.631965637207031250e+00
1.211002159118652344e+01,-1.496147918701171875e+01
-3.068784713745117188e+00,2.832444381713867188e+01
-1.502256393432617188e+00,-1.018095016479492188e+01
4.794773578643798828e+00,1.098006439208984375e+01
4.167563438415527344e+00,6.280515670776367188e+00
-1.065640926361083984e+00,-4.538367271423339844e+00
3.549626827239990234e+00,9.566684722900390625e+00
6.229016780853271484e-01,6.110906600952148438e+00
3.461721181869506836e+00,-5.840992927551269531e+00
-1.779068183898925781e+01,9.383013725280761719e+00
-5.812851905822753906e+00,1.705873298645019531e+01
1.591382122039794922e+01,-1.782353782653808594e+01
2.531609344482421875e+01,-3.066728591918945312e+00
-5.868698120117187500e+01,1.727894401550292969e+01
-4.710811233520507812e+01,2.887282562255859375e+01
-1.987996292114257812e+01,-2.480183792114257812e+01
1.788298797607421875e+01,7.172954559326171875e+00
3.092108726501464844e+01,1.051826190948486328e+01
3.291463088989257812e+01,2.990218639373779297e+00
2.921586227416992188e+01,-2.289815425872802734e+00
2.213967323303222656e+01,-2.214622497558593750e+00
5.246843338012695312e+00,1.283540916442871094e+01
-5.499293327331542969e+00,8.787738800048828125e+00
5.224852561950683594e+00,-1.352297782897949219e+01
8.326464653015136719e+00,1.024574851989746094e+01
-4.073586463928222656e+00,1.217593765258789062e+01
-1.037327766418457031e+00,1.328784561157226562e+01
8.020456314086914062e+00,5.722579956054687500e+00
-1.579611778259277344e+00,8.330230712890625000e-01
3.045245170593261719e+00,4.562028884887695312e+00
2.072185039520263672e+00,7.060639858245849609e-01
-2.254657268524169922e+00,5.068460464477539062e+00
8.917795181274414062e+00,-4.163384437561035156e+00
-6.682423591613769531e+00,8.920550346374511719e+00
-3.155851364135742188e-01,1.534993362426757812e+01
6.309656620025634766e+00,1.459777832031250000e+00
9.127112388610839844e+00,5.910026073455810547e+00
-1.488314342498779297e+01,-1.363778495788574219e+01
5.766592979431152344e+00,1.516909408569335938e+01
1.208450126647949219e+01,1.727873229980468750e+01
1.277421474456787109e+01,3.884158134460449219e+00
1.393402767181396484e+01,5.089425086975097656e+00
-7.665253639221191406e+00,6.330532550811767578e+00
1.354075431823730469e+00,1.405839443206787109e+00
1.168870830535888672e+01,5.142888545989990234e+00
1.031576156616210938e+01,-1.142959594726562500e+00
-2.138325119018554688e+01,9.332599639892578125e+00
-7.251541137695312500e+00,-7.751369476318359375e+00
1.283004570007324219e+01,1.024510574340820312e+01
2.003933906555175781e+01,1.138859844207763672e+01
1.813351821899414062e+01,-1.896820068359375000e+00
5.281049728393554688e+00,4.729344367980957031e+00
-8.511268615722656250e+00,9.138726234436035156e+00
1.393653678894042969e+01,-1.372859477996826172e+01
2.050008010864257812e+01,-1.573166847229003906e+00
-9.193336486816406250e+00,1.867151641845703125e+01
-3.040534019470214844e+00,1.318253898620605469e+01
1.498930454254150391e+01,-1.710822868347167969e+01
1.393010902404785156e+01,-4.138259887695312500e-01
-2.112119102478027344e+01,1.921554565429687500e+01
-1.441092681884765625e+01,2.736669921875000000e+01
-5.357182502746582031e+00,2.223727035522460938e+01
2.539279556274414062e+01,-3.264964675903320312e+01
3.625421905517578125e+01,-9.205812454223632812e+00
-2.349108123779296875e+01,1.585598373413085938e+01
-1.858752441406250000e+01,2.196441841125488281e+01
-3.164437294006347656e+00,9.814270019531250000e+00
2.140874481201171875e+01,-2.238542556762695312e+01
3.020889282226562500e+01,-8.249935150146484375e+00
3.935657501220703125e+00,1.601936340332031250e+00
-1.968072509765625000e+01,1.739726638793945312e+01
-1.236729431152343750e+01,2.071762847900390625e+01
6.373952865600585938e+00,-9.366817474365234375e-01
1.953002166748046875e+01,-4.256895542144775391e+00
2.196964073181152344e+01,-1.774075984954833984e+00
7.313344001770019531e+00,3.438474178314208984e+00
-1.796954345703125000e+01,1.155090141296386719e+01
-5.895596504211425781e+00,5.688258171081542969e+00
1.401686382293701172e+01,-1.844647216796875000e+01
2.612889099121093750e+01,-4.561882019042968750e-01
3.260139465332031250e+00,4.475371360778808594e+00
-1.472197532653808594e+01,1.048583412170410156e+01
3.920370101928710938e+00,-1.806532478332519531e+01
1.713214492797851562e+01,6.112091064453125000e+00
1.352723121643066406e+01,4.939110279083251953e+00
9.914854049682617188e+00,9.102926254272460938e+00
1.490421295166015625e+00,8.082040786743164062e+00
-1.040425062179565430e+00,5.137365341186523438e+00
3.891275167465209961e+00,-2.285397529602050781e+00
3.972492694854736328e+00,4.786842346191406250e+00
-5.467876911163330078e+00,1.973591804504394531e+00
4.555261135101318359e+00,-1.401338815689086914e+00
1.018957901000976562e+01,4.743142127990722656e+00
-1.958062171936035156e+00,2.057067155838012695e+00
3.610322475433349609e-01,-2.435120344161987305e+00
4.480681419372558594e+00,7.387989997863769531e+00
-2.048752307891845703e+00,-4.408464431762695312e+00
4.014975547790527344e+00,1.018077659606933594e+01
-2.246827125549316406e+00,7.933658599853515625e+00
7.099312782287597656e+00,-1.976511383056640625e+01
5.077591896057128906e+00,-9.399986267089843750e-02
-3.065609741210937500e+01,1.589788055419921875e+01
-1.766975784301757812e+01,2.168418884277343750e+01
5.982418060302734375e+00,-4.494400024414062500e+00
2.630318069458007812e+01,-4.373420238494873047e+00
2.975365829467773438e+01,3.779623508453369141e+00
3.477539062500000000e+00,9.466407775878906250e+00
-1.849808120727539062e+01,1.169152259826660156e+00
-2.621786117553710938e+00,3.667900800704956055e+00
1.431183624267578125e+01,8.822131156921386719e-02
2.386524963378906250e+01,2.356443643569946289e+00
2.006085777282714844e+01,3.178740739822387695e+00
-2.711229133605957031e+01,6.845940589904785156e+00
-1.494138431549072266e+01,-1.812249755859375000e+01
6.193448066711425781e+00,1.137381362915039062e+01
1.427893733978271484e+01,1.925914382934570312e+01
1.344152450561523438e+01,1.441536140441894531e+01
9.102952957153320312e+00,-4.918294906616210938e+00
9.377306938171386719e+00,-9.728238582611083984e-01
-3.327029228210449219e+00,5.237672805786132812e+00
-5.046427726745605469e+00,1.233487129211425781e+01
-2.167831420898437500e+00,3.098289489746093750e+00
7.253006935119628906e+00,-6.075465202331542969e+00
1.382576084136962891e+01,2.625432014465332031e+00
-8.101088523864746094e+00,4.013899803161621094e+00
2.299647521972656250e+01,1.089074134826660156e+01
6.695608139038085938e+00,-1.934957313537597656e+01
-1.630150032043457031e+01,-4.954248428344726562e+00
-6.068011283874511719e+00,1.389997482299804688e+01
-4.612541198730468750e-01,2.101418304443359375e+01
4.104782342910766602e-01,1.985067176818847656e+01
5.698525905609130859e-01,1.270698833465576172e+01
5.126092910766601562e+00,-1.991705703735351562e+01
1.168936347961425781e+01,-4.266614913940429688e+00
-2.892015266418457031e+01,1.436457824707031250e+01
-1.789675331115722656e+01,2.647006225585937500e+01
-1.043839645385742188e+01,2.193591499328613281e+01
1.742883682250976562e+00,-2.774716758728027344e+01
2.073606681823730469e+01,-5.262466430664062500e+00
2.674673652648925781e+01,4.009843826293945312e+00
1.937624740600585938e+01,2.635888099670410156e+00
-3.325916671752929688e+01,1.071792411804199219e+01
-2.108127975463867188e+01,2.237385368347167969e+01
-9.703297615051269531e+00,-2.123002052307128906e+01
1.221850872039794922e+01,-5.525485038757324219e+00
2.444188690185546875e+01,4.160332679748535156e+00
2.777957916259765625e+01,5.082769393920898438e+00
2.252997589111328125e+01,7.809896469116210938e-01
-2.836423492431640625e+01,-2.393273115158081055e-01
-2.042963409423828125e+01,7.438449859619140625e+00
-6.791490554809570312e+00,8.219096183776855469e+00
7.660347938537597656e+00,-1.453533458709716797e+01
2.184888458251953125e+01,-4.986515045166015625e-01
2.626905059814453125e+01,5.183431148529052734e+00
1.158994102478027344e+01,4.777790069580078125e+00
-3.177931404113769531e+01,7.712666511535644531e+00
-2.129321670532226562e+01,1.656809234619140625e+01
-7.131589889526367188e+00,-1.539179420471191406e+01
1.408496475219726562e+01,2.758256912231445312e+00
2.491070556640625000e+01,9.669272422790527344e+00
2.743194580078125000e+01,5.112158775329589844e+00
1.170313453674316406e+01,-4.018229484558105469e+00
-4.233382415771484375e+01,-1.025674819946289062e+00
-2.949897766113281250e+01,1.287177658081054688e+01
-1.331923675537109375e+01,-1.980223655700683594e+00
7.547080993652343750e+00,1.307869434356689453e+00
2.170343399047851562e+01,-3.964442729949951172e+00
3.034183120727539062e+01,-6.374263763427734375e-01
3.224864196777343750e+01,-7.634686231613159180e-01
2.092090225219726562e+01,-2.489284992218017578e+00
-3.247475051879882812e+01,2.772688388824462891e+00
-2.286907577514648438e+01,2.002684402465820312e+01
-1.412380409240722656e+01,2.451736068725585938e+01
-3.280923843383789062e+00,-4.151366043090820312e+01
1.874695014953613281e+01,-1.707923698425292969e+01
3.288899230957031250e+01,1.872238159179687500e+00
3.649127197265625000e+01,1.057471752166748047e+01
-2.026992797851562500e+00,9.897032737731933594e+00
-3.340018081665039062e+01,1.222924232482910156e+01
-2.866263198852539062e+01,2.107513427734375000e+01
-2.091542053222656250e+01,1.843830871582031250e+01
-7.775354385375976562e+00,-6.871244812011718750e+01
1.906070137023925781e+01,-3.302208328247070312e+01
3.978235626220703125e+01,-1.001514434814453125e+00
4.850740814208984375e+01,1.667096328735351562e+01
2.540216636657714844e+01,1.469025039672851562e+01
-2.858708381652832031e+01,-4.504058837890625000e+00
-2.612135314941406250e+01,1.017882823944091797e+00
-1.685378265380859375e+01,1.372806739807128906e+01
-8.766963958740234375e+00,6.497849941253662109e+00
2.809371948242187500e-01,-1.466741752624511719e+01
1.267008972167968750e+01,1.567180633544921875e+00
1.913117027282714844e+01,1.027334880828857422e+01
1.953272438049316406e+01,7.454749107360839844e+00
1.272435569763183594e+01,-1.774718284606933594e+00
-3.201232147216796875e+01,-8.630331754684448242e-01
-2.816371345520019531e+01,1.393823146820068359e+01
-1.875535202026367188e+01,2.093351364135742188e+01
-7.733656883239746094e+00,-3.414096832275390625e+01
1.221905422210693359e+01,-1.115043449401855469e+01
2.420530319213867188e+01,4.852533340454101562e+00
2.841193962097167969e+01,1.127366733551025391e+01
2.598142242431640625e+01,1.104727172851562500e+01
1.352396106719970703e+01,7.716794967651367188e+00
-1.434842967987060547e+01,6.731673240661621094e+00
-1.315213298797607422e+01,1.291791057586669922e+01
-8.370231628417968750e+00,1.961287689208984375e+01
-5.281418323516845703e+00,2.104618453979492188e+01
-2.634784936904907227e+00,1.202875709533691406e+01
6.202704429626464844e+00,-4.233145141601562500e+01
2.415393829345703125e+01,-1.975254821777343750e+01
3.057691955566406250e+01,-4.567628860473632812e+00
-1.364231109619140625e+00,3.287565231323242188e+00
-2.646992492675781250e+01,1.194686985015869141e+01
-2.222661018371582031e+01,2.119490051269531250e+01
-1.817930603027343750e+01,2.460157585144042969e+01
-1.425984477996826172e+01,2.275579261779785156e+01
-8.099672317504882812e+00,7.701824188232421875e+00
5.958121299743652344e+00,-9.902217864990234375e+00
1.897067451477050781e+01,-3.273926734924316406e+00
2.360311698913574219e+01,-2.769124031066894531e+00
2.312345886230468750e+01,-9.669358730316162109e-01
-2.369015502929687500e+01,2.830897569656372070e+00
-1.918346595764160156e+01,1.518019676208496094e+01
-1.438591575622558594e+01,1.362049961090087891e+01
-4.031449317932128906e+00,-4.906630706787109375e+01
1.856781768798828125e+01,-2.208962249755859375e+01
3.004281997680664062e+01,-4.708541870117187500e+00
2.581030273437500000e+01,2.468666076660156250e+00
-2.245353317260742188e+01,5.551990509033203125e+00
-2.512877082824707031e+01,1.262881088256835938e+01
-1.965024566650390625e+01,1.870319366455078125e+01
-8.372156143188476562e+00,1.795906066894531250e+01
9.155412673950195312e+00,5.386662483215332031e+00
2.143782997131347656e+01,-9.021282196044921875e+00
2.765044593811035156e+01,-2.641370296478271484e+00
1.309329414367675781e+01,2.417562961578369141e+00
-3.749809265136718750e+01,8.012925148010253906e+00
-3.192406845092773438e+01,1.617794799804687500e+01
-2.047966766357421875e+01,-3.240542221069335938e+01
3.502830505371093750e+00,-6.291151046752929688e+00
1.504931354522705078e+01,2.963804244995117188e+00
2.020146560668945312e+01,2.741648435592651367e+00
2.274018287658691406e+01,1.311449289321899414e+00
2.322024536132812500e+01,1.385284423828125000e+00
1.693931770324707031e+01,2.972448110580444336e+00
-2.624189567565917969e+01,7.102754592895507812e+00
-2.651727485656738281e+01,1.397155570983886719e+01
-1.880517578125000000e+01,4.821092605590820312e+00
-3.094041824340820312e+00,-1.019313240051269531e+01
1.061138343811035156e+01,-1.806666374206542969e+00
1.647804260253906250e+01,7.402958869934082031e-01
1.897062492370605469e+01,2.896578550338745117e+00
1.776245117187500000e+01,4.489394664764404297e+00
1.875000000000000000e-01,6.129573822021484375e+00
-1.335349273681640625e+01,5.347546100616455078e+00
-5.765649318695068359e+00,-9.110218048095703125e+00
3.521190166473388672e+00,2.783721923828125000e+00
7.112315654754638672e+00,4.926981449127197266e+00
9.222766876220703125e+00,4.139026165008544922e+00
8.366552352905273438e+00,2.681765794754028320e+00
-1.363533592224121094e+01,3.034161090850830078e+00
-8.001892089843750000e+00,1.978120923042297363e+00
1.474996566772460938e+00,-5.740820169448852539e-01
8.353320121765136719e+00,3.163628578186035156e+00
1.141696357727050781e+01,3.989883184432983398e+00
9.145138740539550781e+00,2.368400573730468750e+00
-2.041010665893554688e+01,2.366635799407958984e+00
-1.298134517669677734e+01,-5.857353210449218750e-01
-2.104218482971191406e+00,1.527746200561523438e+00
6.827171325683593750e+00,-3.007109165191650391e+00
1.255626964569091797e+01,4.329813480377197266e+00
1.349457550048828125e+01,5.471775531768798828e+00
1.054890251159667969e+01,4.590151309967041016e+00
-1.394912528991699219e+01,2.383821964263916016e+00
-8.495022773742675781e+00,7.243695259094238281e-01
5.116596221923828125e-01,1.192204594612121582e+00
7.247716903686523438e+00,2.683106422424316406e+00
1.109690284729003906e+01,-6.060529708862304688e+00
1.154835605621337891e+01,4.175572395324707031e+00
-1.489655590057373047e+01,8.465608596801757812e+00
-1.282358074188232422e+01,1.468862819671630859e+01
-4.675029754638671875e+00,-7.815527915954589844e+00
6.154083251953125000e+00,9.856805801391601562e-01
1.051244449615478516e+01,2.570277929306030273e+00
1.279132652282714844e+01,3.404425144195556641e+00
9.264663696289062500e+00,3.420843124389648438e+00
-1.684523010253906250e+01,5.058954238891601562e+00
-1.123351860046386719e+01,5.461395740509033203e+00
2.347288131713867188e-01,-5.404006481170654297e+00
8.855742454528808594e+00,1.050549030303955078e+00
1.227071189880371094e+01,3.296495199203491211e+00
1.239799022674560547e+01,4.018527984619140625e+00
-2.780881881713867188e+00,4.189308643341064453e+00
-6.253087997436523438e+00,4.180128574371337891e+00
2.569036483764648438e-01,-2.176851749420166016e+00
5.778308391571044922e+00,2.909319877624511719e+00
7.276861190795898438e+00,4.429068565368652344e+00
-2.934407234191894531e+00,1.479992628097534180e+00
-1.485157370567321777e+00,7.889542579650878906e-01
2.965046405792236328e+00,2.774950742721557617e+00
5.402216911315917969e+00,1.383637905120849609e+00
-5.478446006774902344e+00,3.044361591339111328e+00
1.350975036621093750e-02,-2.590580463409423828e+00
5.273594856262207031e+00,5.766113758087158203e+00
6.080484390258789062e+00,4.515919208526611328e+00
-3.989931106567382812e+00,-2.193925380706787109e+00
-7.930855751037597656e-01,5.237735271453857422e+00
3.069677829742431641e+00,6.263475418090820312e-01
6.005740165710449219e+00,1.564340829849243164e+00
-3.721117019653320312e+00,3.287903785705566406e+00
-2.105860710144042969e-01,-3.098982810974121094e+00
4.318842887878417969e+00,5.186803817749023438e+00
4.177821159362792969e+00,4.715063095092773438e+00
-4.930748939514160156e+00,-2.930596828460693359e+00
6.016302108764648438e-02,5.274637699127197266e+00
3.849077224731445312e+00,1.838861703872680664e+00
6.976695060729980469e+00,-9.142625331878662109e-02
-5.541047096252441406e+00,4.151869297027587891e+00
-2.498902320861816406e+00,-2.846117019653320312e-01
3.279500007629394531e+00,2.611843824386596680e+00
7.169114589691162109e+00,1.355669379234313965e+00
4.908012866973876953e+00,1.669096112251281738e+00
-1.811314392089843750e+01,6.565330028533935547e-01
-1.057323455810546875e+01,1.041717171669006348e+00
-3.378276824951171875e-01,-3.600672483444213867e-01
7.349559783935546875e+00,4.912373542785644531e+00
1.136168289184570312e+01,2.261299133300781250e+00
1.361724853515625000e+01,1.410417556762695312e-01
5.662057876586914062e+00,3.544337034225463867e+00
-2.800550270080566406e+01,-3.683915376663208008e+00
-1.951087570190429688e+01,1.221060466766357422e+01
-1.223085880279541016e+01,3.418445587158203125e+00
-4.573097229003906250e-01,-7.909859657287597656e+00
9.087419509887695312e+00,2.291129112243652344e+00
1.314460086822509766e+01,6.230541229248046875e+00
1.486106967926025391e+01,7.082481384277343750e+00
1.504582786560058594e+01,5.661700248718261719e+00
9.583532333374023438e+00,-6.414089202880859375e-01
-2.499934577941894531e+01,3.481555938720703125e+00
-1.880020332336425781e+01,9.414018630981445312e+00
-6.643766403198242188e+00,-7.369295120239257812e+00
3.671484947204589844e+00,2.993661880493164062e+00
8.455278396606445312e+00,6.395523071289062500e+00
1.121593475341796875e+01,5.845654487609863281e+00
1.316599655151367188e+01,-2.332291603088378906e+00
1.212182426452636719e+01,1.243356704711914062e+00
-1.868295097351074219e+01,4.782886028289794922e+00
-1.418462944030761719e+01,1.042625808715820312e+01
-3.380171775817871094e+00,-1.121328163146972656e+01
6.437938690185546875e+00,6.554517745971679688e-01
1.024180030822753906e+01,5.631147384643554688e+00
1.135690689086914062e+01,7.566652774810791016e+00
8.862700462341308594e+00,7.447879314422607422e+00
-8.609240531921386719e+00,4.436725616455078125e+00
-4.743868827819824219e+00,3.313436269760131836e+00
2.361294746398925781e+00,-6.556293487548828125e+00
8.727037429809570312e+00,1.334949016571044922e+00
8.253510475158691406e+00,4.613612651824951172e+00
-8.701500892639160156e+00,5.782593250274658203e+00
-5.011653900146484375e+00,3.884572267532348633e+00
2.935525894165039062e+00,-1.100709247589111328e+01
1.035410308837890625e+01,-6.986417770385742188e-01
1.011912918090820312e+01,4.304228782653808594e+00
-1.169170951843261719e+01,7.853885173797607422e+00
-9.220992088317871094e+00,1.287044715881347656e+01
-2.357615470886230469e+00,6.284882545471191406e+00
6.238303184509277344e+00,-1.968936157226562500e+01
1.520244789123535156e+01,-8.325254440307617188e+00
1.531268787384033203e+01,-7.408742904663085938e-01
-1.021591472625732422e+01,5.544287204742431641e+00
-1.244743728637695312e+01,1.478963661193847656e+01
-9.763544082641601562e+00,1.793508529663085938e+01
-4.597276687622070312e+00,1.566468715667724609e+01
3.716169357299804688e+00,1.230280113220214844e+01
9.362660408020019531e+00,5.583249092102050781e+00
1.099095153808593750e+01,-1.055947303771972656e+00
5.714471340179443359e+00,7.857060432434082031e-01
-1.947381782531738281e+01,5.654464244842529297e+00
-1.321252822875976562e+01,1.119468212127685547e+00
-2.208771705627441406e+00,-3.296771526336669922e+00
6.782437324523925781e+00,2.332700252532958984e+00
1.082196998596191406e+01,2.963129997253417969e+00
1.317080688476562500e+01,2.449428796768188477e+00
1.183885288238525391e+01,1.406889915466308594e+00
-1.798701477050781250e+01,1.658806324005126953e+00
-1.491344165802001953e+01,1.688845276832580566e+00
-4.387892723083496094e+00,-3.274461269378662109e+00
4.644429206848144531e+00,4.146095752716064453e+00
8.869594573974609375e+00,2.836576938629150391e+00
1.245251464843750000e+01,9.550071954727172852e-01
1.267014980316162109e+01,1.838074684143066406e+00
-4.448431968688964844e+00,1.529214739799499512e+00
-7.940377235412597656e+00,9.122264981269836426e-01
-1.962138652801513672e+00,4.471225142478942871e-01
4.251585960388183594e+00,3.241672992706298828e+00
8.403501510620117188e+00,-1.752485275268554688e+00
7.436383247375488281e+00,4.595347881317138672e+00
-1.112880229949951172e+01,2.864788532257080078e+00
-5.901954174041748047e+00,-3.542062282562255859e+00
1.449117183685302734e+00,4.823232173919677734e+00
5.202571868896484375e+00,3.751885890960693359e+00
9.157487869262695312e+00,-1.018488883972167969e+00
9.310955047607421875e+00,2.506728649139404297e+00
-1.038840103149414062e+01,2.667927026748657227e+00
-8.391786575317382812e+00,-2.465837717056274414e+00
-1.429320812225341797e+00,4.546265602111816406e+00
3.632084369659423828e+00,1.639868259429931641e+00
8.359354019165039062e+00,-8.642749786376953125e-01
1.013016223907470703e+01,3.284294605255126953e+00
2.431716918945312500e-01,1.573880791664123535e+00
-6.652731895446777344e+00,-7.299605607986450195e-01
-1.916973114013671875e+00,5.217562675476074219e+00
3.988393783569335938e+00,-1.916831016540527344e+00
7.824356079101562500e+00,3.327576637268066406e+00
5.921849250793457031e+00,4.083087921142578125e+00
-1.177185726165771484e+01,-1.933763504028320312e+00
-7.118055820465087891e+00,5.562722682952880859e+00
-6.112098693847656250e-01,-2.890620231628417969e-01
5.882813930511474609e+00,1.732107400894165039e-01
9.616315841674804688e+00,3.013467788696289062e+00
9.472699165344238281e+00,1.760121822357177734e+00
-4.034735679626464844e+00,-1.732077598571777344e+00
-5.920489311218261719e+00,7.762308120727539062e+00
1.642688751220703125e+01,-6.629505157470703125e-01
1.079342842102050781e+01,-4.237166404724121094e+00
-1.756847381591796875e+00,6.099376678466796875e+01
-1.957706069946289062e+01,4.505711364746093750e+01
-1.334296512603759766e+01,2.791756057739257812e+01
7.365358734130859375e+01,6.539691925048828125e+00
5.669203186035156250e+01,-6.895256996154785156e+00
3.269272232055664062e+01,-1.446708393096923828e+01
4.079479217529296875e+00,7.775454711914062500e+01
-2.469935989379882812e+01,6.474067687988281250e+01
-3.804481887817382812e+01,4.260966491699218750e+01
4.002289199829101562e+01,1.333977508544921875e+01
2.342418670654296875e+01,-7.080951690673828125e+00
4.996280670166015625e-01,-2.000509452819824219e+01
-1.778550529479980469e+01,-1.227900695800781250e+01
-2.924209976196289062e+01,2.783765792846679688e+00
-2.984732246398925781e+01,1.253216361999511719e+01
-2.016296768188476562e+01,1.091384887695312500e+01
-4.636892318725585938e+00,5.395698547363281250e-02
9.241863250732421875e+00,-9.930082321166992188e+00
1.321978473663330078e+01,-1.006706428527832031e+01
1.363739395141601562e+01,-3.829748630523681641e+00
8.137332916259765625e+00,1.698641300201416016e+00
-2.440236091613769531e+00,7.314491271972656250e+00
-9.152050018310546875e+00,1.197321414947509766e+01
-7.684239864349365234e+00,6.152435302734375000e+00
9.956946372985839844e-01,-3.918165206909179688e+00
8.172309875488281250e+00,-6.010003089904785156e+00
1.069539833068847656e+01,1.261352539062500000e+00
2.068256378173828125e+00,5.406044483184814453e+00
-7.756282806396484375e+00,9.302846908569335938e+00
-2.949564933776855469e+00,-1.080827713012695312e-01
4.861168384552001953e+00,-5.033960342407226562e+00
9.730553627014160156e+00,2.668134689331054688e+00
4.442987442016601562e+00,5.617623329162597656e+00
-1.077384948730468750e+01,5.684149265289306641e+00
-2.892134189605712891e+00,-4.615182399749755859e+00
5.803972721099853516e+00,2.555494308471679688e-01
9.499765396118164062e+00,3.908201217651367188e+00
8.506096839904785156e+00,3.184101343154907227e+00
-4.218234062194824219e+00,-4.065616130828857422e-01
-3.262473106384277344e+00,2.896460294723510742e+00
1.615265846252441406e+00,-1.777997732162475586e+00
5.635836601257324219e+00,3.577725172042846680e+00
4.632840156555175781e+00,2.520397663116455078e+00
-6.451220512390136719e+00,-4.951112270355224609e+00
-1.708414554595947266e+00,6.621860027313232422e+00
8.467845916748046875e-01,7.156731605529785156e+00
6.323498725891113281e+00,-3.076354980468750000e+00
8.496610641479492188e+00,1.265023231506347656e+00
-7.112499237060546875e+00,4.614692211151123047e+00
-5.385250091552734375e+00,3.004841804504394531e+00
1.406182289123535156e+00,-6.414088249206542969e+00
7.219004631042480469e+00,2.815157890319824219e+00
7.276496887207031250e+00,6.357151508331298828e+00
3.962907791137695312e-01,5.116976261138916016e+00
-3.519229173660278320e+00,-6.983767032623291016e+00
1.868268251419067383e+00,2.364511966705322266e+00
3.402962684631347656e+00,6.630103588104248047e+00
2.540440082550048828e+00,3.769191503524780273e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
1.277049064636230469e+00,1.265971279144287109e+01
-2.419599294662475586e+00,3.282194137573242188e+00
4.749510288238525391e+00,6.988307952880859375e+00
1.557142734527587891e+00,9.631965637207031250e+00
4.167563438415527344e+00,6.280515670776367188e+00
-1.779068183898925781e+01,9.383013725280761719e+00
-4.710811233520507812e+01,2.887282562255859375e+01
2.921586227416992188e+01,-2.289815425872802734e+00
8.326464653015136719e+00,1.024574851989746094e+01
3.045245170593261719e+00,4.562028884887695312e+00
-3.155851364135742188e-01,1.534993362426757812e+01
1.208450126647949219e+01,1.727873229980468750e+01
1.168870830535888672e+01,5.142888545989990234e+00
2.003933906555175781e+01,1.138859844207763672e+01
2.050008010864257812e+01,-1.573166847229003906e+00
-2.112119102478027344e+01,1.921554565429687500e+01
-2.349108123779296875e+01,1.585598373413085938e+01
3.935657501220703125e+00,1.601936340332031250e+00
2.196964073181152344e+01,-1.774075984954833984e+00
2.612889099121093750e+01,-4.561882019042968750e-01
1.352723121643066406e+01,4.939110279083251953e+00
3.972492694854736328e+00,4.786842346191406250e+00
3.610322475433349609e-01,-2.435120344161987305e+00
7.099312782287597656e+00,-1.976511383056640625e+01
2.630318069458007812e+01,-4.373420238494873047e+00
1.431183624267578125e+01,8.822131156921386719e-02
6.193448066711425781e+00,1.137381362915039062e+01
-3.327029228210449219e+00,5.237672805786132812e+00
-8.101088523864746094e+00,4.013899803161621094e+00
-4.612541198730468750e-01,2.101418304443359375e+01
-2.892015266418457031e+01,1.436457824707031250e+01
2.674673652648925781e+01,4.009843826293945312e+00
1.221850872039794922e+01,-5.525485038757324219e+00
-2.042963409423828125e+01,7.438449859619140625e+00
1.158994102478027344e+01,4.777790069580078125e+00
2.491070556640625000e+01,9.669272422790527344e+00
-1.331923675537109375e+01,-1.980223655700683594e+00
2.092090225219726562e+01,-2.489284992218017578e+00
1.874695014953613281e+01,-1.707923698425292969e+01
-2.866263198852539062e+01,2.107513427734375000e+01
4.850740814208984375e+01,1.667096328735351562e+01
-8.766963958740234375e+00,6.497849941253662109e+00
1.272435569763183594e+01,-1.774718284606933594e+00
1.221905422210693359e+01,-1.115043449401855469e+01
-1.434842967987060547e+01,6.731673240661621094e+00
6.202704429626464844e+00,-4.233145141601562500e+01
-2.222661018371582031e+01,2.119490051269531250e+01
1.897067451477050781e+01,-3.273926734924316406e+00
-1.438591575622558594e+01,1.362049961090087891e+01
-2.245353317260742188e+01,5.551990509033203125e+00
2.143782997131347656e+01,-9.021282196044921875e+00
-2.047966766357421875e+01,-3.240542221069335938e+01
2.322024536132812500e+01,1.385284423828125000e+00
-3.094041824340820312e+00,-1.019313240051269531e+01
1.875000000000000000e-01,6.129573822021484375e+00
9.222766876220703125e+00,4.139026165008544922e+00
8.353320121765136719e+00,3.163628578186035156e+00
-2.104218482971191406e+00,1.527746200561523438e+00
-1.394912528991699219e+01,2.383821964263916016e+00
1.154835605621337891e+01,4.175572395324707031e+00
1.051244449615478516e+01,2.570277929306030273e+00
2.347288131713867188e-01,-5.404006481170654297e+00
-6.253087997436523438e+00,4.180128574371337891e+00
-1.485157370567321777e+00,7.889542579650878906e-01
5.273594856262207031e+00,5.766113758087158203e+00
6.005740165710449219e+00,1.564340829849243164e+00
-4.930748939514160156e+00,-2.930596828460693359e+00
-2.498902320861816406e+00,-2.846117019653320312e-01
-1.057323455810546875e+01,1.041717171669006348e+00
5.662057876586914062e+00,3.544337034225463867e+00
9.087419509887695312e+00,2.291129112243652344e+00
-2.499934577941894531e+01,3.481555938720703125e+00
1.121593475341796875e+01,5.845654487609863281e+00
-3.380171775817871094e+00,-1.121328163146972656e+01
-8.609240531921386719e+00,4.436725616455078125e+00
-8.701500892639160156e+00,5.782593250274658203e+00
-1.169170951843261719e+01,7.853885173797607422e+00
1.531268787384033203e+01,-7.408742904663085938e-01
3.716169357299804688e+00,1.230280113220214844e+01
-1.321252822875976562e+01,1.119468212127685547e+00
1.183885288238525391e+01,1.406889915466308594e+00
8.869594573974609375e+00,2.836576938629150391e+00
-1.962138652801513672e+00,4.471225142478942871e-01
-5.901954174041748047e+00,-3.542062282562255859e+00
-1.038840103149414062e+01,2.667927026748657227e+00
1.013016223907470703e+01,3.284294605255126953e+00
7.824356079101562500e+00,3.327576637268066406e+00
5.882813930511474609e+00,1.732107400894165039e-01
1.642688751220703125e+01,-6.629505157470703125e-01
7.365358734130859375e+01,6.539691925048828125e+00
-3.804481887817382812e+01,4.260966491699218750e+01
-2.924209976196289062e+01,2.783765792846679688e+00
1.321978473663330078e+01,-1.006706428527832031e+01
-7.684239864349365234e+00,6.152435302734375000e+00
-7.756282806396484375e+00,9.302846908569335938e+00
-1.077384948730468750e+01,5.684149265289306641e+00
-4.218234062194824219e+00,-4.065616130828857422e-01
-6.451220512390136719e+00,-4.951112270355224609e+00
-7.112499237060546875e+00,4.614692211151123047e+00
3.962907791137695312e-01,5.116976261138916016e+00


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
8.718172909130543768e-01
1.177695027818892237e+00
1.710050922682713415e+00
2.820212719018842851e+00
2.051141082507535351e+00
2.409747383269332133e+00
1.714526368970661629e-01
9.593945824664092958e-01
7.421790500424396697e-01
1.001595522646148817e+00
2.874750594875871701e-01
6.761168720223714734e-01
3.163243729766244683e-01
6.046104186484326792e-01
7.403753113490956217e-01
5.748613535455339152e-01
1.140732681408787252e+00
1.728085020725399046e+00
2.284992822158367520e+00
7.573023238178792083e-01
8.519514254223878869e-01
7.163880721544990671e-01
4.225630199892452254e-01
7.881983997734084424e-01
6.821107323469860484e-01
7.417066824428621974e-01
2.134535989704702263e-01
1.752338629388851432e+00
3.639985133180385635e-01
3.068685697139205359e+00
3.324151489107747270e-01
2.782314620766539015e+00
2.429601006695933485e+00
3.810207104878447493e-01
1.230173481029146476e+00
1.354664730256111893e+00
1.240356084429544259e+00
1.125594086661376503e+00
9.696549812330602647e-01
1.076602197610563305e+00
8.389320729682289146e-01
1.016764061286560050e+00
6.018827302130229651e-01
8.491278627574546656e-01
6.932325380915818069e-01
2.216077463890026300e-01
4.198541489685048700e-01
2.873617939039621039e-01
6.033920377480135322e-01
7.547215437004047844e-01
2.873677917385756841e-01
1.181743897843041013e+00
2.485594960714499480e-01
1.184368092031741648e+00
1.525206855607003309e+00
5.852616316841758870e-01
1.545210450313892592e+00
6.798517844315548064e-01
1.241463973470058102e+00
5.497264716172338694e-01
2.133673893479825778e-01
6.465271557457044072e-01
1.158614052386637505e+00
9.405039297829925760e-01
9.683342837909958423e-01
5.608353120633509103e-01
1.490775786139928893e+00
9.538211237324513148e-01
6.360216207187826543e-01
1.286267906124607174e+00
3.012127394152890880e-01
1.601913069956502511e+00
7.258132509104768815e-01
1.443114113667149034e+00
4.444674940200115665e-01
1.435523936735799033e+00
2.017687883647141522e-01
7.610392196277014909e-01
2.456677365613092245e+00
8.641760022094712168e-01
2.483802188714773429e+00
2.219670594648877615e-01
8.402851478882735758e-01
1.429511815181819578e+00
3.693049281457718713e-01
1.290246253667790777e+00
8.983903828998774932e-01
3.431361451994009437e-01
1.177504215687381839e+00
4.609570326192045653e-01
5.029255350367353161e-01
9.268056708948835265e-01
9.267407214153093875e-01
5.075519607660406995e-01
1.035919436028046148e+00
5.944570429239643961e-01
1.302925330217328703e+00
5.918423458357309208e-01
1.341518451598230355e+00
9.163732264627151292e-01
1.187151697386257476e+00
7.979959635023782250e-01
9.752143177317537104e-01
5.572181674229800263e-01
4.760565120666330752e-01
1.766844882759519286e-01
5.193355345389872868e-01
3.990538874509388378e-01
1.147379373094513100e-01
7.564481587590815570e-01
3.339388683321728446e-01
1.941601145578929211e-01
8.169527774149665245e-01
4.405591988414478966e-01
8.051026995445872414e-01
9.337518872355781152e-01
5.759332801429934978e-01
9.010370916809677944e-01
3.023271552260659578e-01
1.673462811616480472e+00
6.651604045432356616e-01
1.924375684839825795e-01
1.102595685490599164e+00
9.097869067360692119e-01
5.403280052600494265e-01
5.562605104875567585e-01
3.142209498166039783e-01
8.195424420817063460e-01
1.540199349282860508e+00
1.068905289232749523e+00
1.749387420913891322e+00
1.441085293008006196e-01
1.110156989728291688e+00
1.497251322318432498e+00
3.625844996996003822e-01
4.702214136842274850e-01
1.717911891352938702e-01
6.063710882043018557e-01
3.985011109011186714e-01
1.639242948254988896e-01
9.414509000588909826e-01
4.597674642510396481e-01
1.546448137267683931e+00
6.643922216381576984e-01
9.176610760955827839e-01
1.566457825062478604e-01
8.194543860950971315e-01
1.005419775034860796e+00
1.283331582916344082e+00
5.867357998500486449e-01
1.227922712555689966e+00
5.221805961745523694e-01
4.794378329582926201e-01
1.692825539721344308e+00
1.371587504466229124e+00
2.629936565648181568e-01
1.302785174025804515e+00
1.673088026973591935e+00
4.992444507982094493e-01
1.679595780744294053e+00
1.356889457250692432e+00
3.759646456405600357e-01
6.232028268173053220e-01
1.210183825193195783e+00
1.787752316193322422e+00
1.867576829562942464e-01
4.452161259968903106e-01
9.575931976821392411e-01
6.755301673720301991e-01
3.402580227977222149e-01
1.120145068467087279e+00
1.245674514150213019e+00
2.834760912680743261e-01
1.441994497854400148e+00
1.286275254408775215e+00
1.925774645490634651e-01
8.235509971546429719e-01
1.250110170783789387e+00
1.316371165248397590e+00
6.517490641187515532e-01
7.982216364384334684e-01
9.297129883967956143e-01
4.733378396336779259e-01
2.578734732412981123e-01
7.412942435324693102e-01
1.130209561200594903e+00
1.430511878493273770e+00
6.748814594765147890e-01
1.476626555498175009e-01
2.138315787712736782e+00
1.703866334937764515e+00
9.065003734852151718e-01
2.165071342177469771e-01
1.569677453115931209e+00
1.063308698387509077e+00
1.521522059496026313e-01
2.438648718725911213e-01
2.470166479554081640e+00
2.559248346545665687e+00
1.961921565555811542e+00
6.444579845051460198e-01
1.133758769104501907e+00
1.817162916416667606e+00
1.217865196227874702e-01
5.807234201799903461e-01
3.798071003829109893e-01
8.057439705929414497e-01
8.303934781389822328e-01
1.387567156333859575e-01
7.619426391358223860e-01
1.055208143421745293e+00
1.183406136222113547e+00
5.209902607604210978e-01
3.843762146360227838e-01
1.624129093247540956e+00
1.669212274683886443e+00
7.098869254691160258e-01
3.020190942528188094e-01
9.396285832683013428e-01
1.259271338180774746e+00
1.228693628997361564e+00
3.134970529662576277e-01
1.963251396545423744e-01
5.632875894497804126e-01
8.759345696547156113e-01
1.472433266293051046e+00
1.655724632733891477e+00
6.773321303871987498e-01
9.588457706952702164e-01
5.868281788882911965e-01
1.821674905008976164e-01
3.491156145427419255e-01
6.258349151762658824e-01
9.647651428676384811e-01
8.560273187519505944e-01
5.578918591758886825e-01
4.151607280772908193e-01
4.623611248533209261e-01
1.257355695166352705e+00
5.451769396747097041e-01
3.738207352101841630e-01
1.879053865211964602e+00
2.414879908371029948e+00
1.095574987628884722e+00
2.061370319310787402e-01
1.265803637067540288e+00
1.879866351646537759e-01
1.335398768876591147e-01
4.250993133511967725e-01
8.150421302760925135e-01
7.480324905396183999e-01
1.309670329001542677e-01
6.811428017708459626e-01
1.167409040993150127e+00
4.795220478231340122e-01
1.561909089777830495e+00
2.459755500188202770e+00
4.884294840604055943e-01
4.764770274178883880e-01
6.457773607732484322e-01
6.169093048867657636e-01
6.380373567826606029e-01
1.303381026449063285e+00
3.109302133398466061e-01
5.505721616370370386e-01
1.033235367104981872e+00
7.615071430659374752e-01
2.683510449806124076e-01
4.790181706411145157e-01
6.343846497229742587e-01
8.142322611869770022e-01
5.035569055917406001e-01
7.416207273590482707e-01
6.806490863261795976e-01
3.222225402613405620e-01
4.673541350830198171e-01
4.617049379937082088e-01
6.793742800963095130e-01
4.333732661404182673e-01
4.899078870902465188e-01
1.751519791226842648e-01
3.389655486421564445e-01
4.921049682658434343e-01
8.372283951825885140e-01
6.542617183527805746e-01
5.871206129022540354e-01
3.320116173570202833e-01
1.226873793447086497e-01
5.978619008154323344e-01
6.580973984401533583e-01
8.525566515155161840e-01
5.235498998008218940e-01
4.530738065895814071e-01
2.093645620377632688e-01
3.792543633318780083e-01
2.339613807666149348e-01
9.675767303670528285e-01
1.484571692414604627e-01
9.376031694532123151e-01
6.400828480816511679e-01
3.116288019124603959e-01
4.230497990383781381e-01
5.360694521646879318e-01
8.143330203507193055e-01
4.101951186959723605e-01
7.334631562389537507e-01
3.514623660691559293e-01
3.366949325643526780e-01
5.070485305720638936e-01
6.682877919309139214e-01
2.819606636316521198e-01
4.985358583137653454e-01
1.990653755822724691e-01
2.929984562675778670e-01
5.241392481372459944e-01
2.662551017752807225e-01
1.935024645981809066e-01
2.676433793871922928e-01
3.793689516168906040e-01
4.187298378974572688e-01
2.215696815794361285e-01
4.571456872887129097e-01
5.386076143956812778e-01
2.915106554890898316e-01
3.758785301683411628e-01
1.831008996693446189e-01
3.716064288514185909e-01
3.768288977368397519e-01
2.269699383255546488e-01
4.275548624361313887e-01
5.153127198010978294e-01
3.456871665709709829e-01
3.750258830469533344e-01
2.571171004968711427e-01
4.076709719050253256e-01
3.070297624323064523e-01
1.876795860172470465e-01
2.444519865939109859e-01
2.846299323735881348e-01
6.245014795603842650e-01
5.218690312651950158e-01
4.757933514623943205e-01
1.562549933674878266e-01
4.763519605574836890e-01
4.249601608142682396e-01
4.420676358823768526e-01
8.326516312965120958e-01
9.327802174842957372e-01
4.764939177556927752e-01
6.802903339527393012e-01
4.530173128141962158e-01
3.294417860912545182e-01
6.081049285027221307e-01
7.219675584022758885e-01
7.365956549498596795e-01
9.043380222271857338e-01
5.949626608248953508e-01
9.501570812682312850e-01
6.104073832428491553e-01
2.490605347786622736e-01
5.075984189421919313e-01
6.179613523308690182e-01
2.973864934707932117e-01
9.825800124644865630e-01
4.438102983313994554e-01
8.956361057777654233e-01
6.599453545122704323e-01
2.342519198563026983e-01
5.158510818134871556e-01
6.498440093686472796e-01
8.023920925363828838e-01
3.136995814464286214e-01
4.558068294368050610e-01
3.096838792991555289e-01
3.753607181998797060e-01
6.658390709618411396e-01
2.665565147011664249e-01
5.647131135793339585e-01
4.582091398946896987e-01
3.370795412809742264e-01
8.007041464114327267e-01
1.418391384351779805e-01
4.083911379670860931e-01
7.617961151279555310e-01
6.361589225297050731e-01
1.881507364865402931e-01
8.467878258924448343e-01
2.308103143413060832e-01
2.898463077687215006e-01
3.454394563053427847e-01
3.799651322815227883e-01
4.170094680053381131e-01
4.848472910854561002e-01
3.063286962338077624e-01
6.602281795014671717e-01
4.779381753656216647e-01
6.052472815645768556e-01
3.185211000701453909e-01
3.735360174512863396e-01
4.577502735520324606e-01
4.957552276539724523e-01
8.800458423678415576e-01
5.073236555688730443e-01
6.427712199163126972e-01
3.757419017192298871e-01
4.186273053803404864e-01
3.784710774726474103e-01
3.910267534782765342e-01
6.535913987608632514e-01
2.833440633834330979e-01
3.240958114403180157e-01
1.663767973433264435e-01
3.048812723162731553e-01
2.164876920895194012e-01
6.735324282447899824e-01
4.478017956663974952e-01
3.893832860698160925e-01
3.390868934295202530e-01
3.364497004123346291e-01
2.186135955374985118e-01
6.529420054333946455e-01
3.847361667054386980e-01
3.943373584762184803e-01
2.682637853228687086e-01
2.362018028026583172e-01
1.995781153622487036e-01
5.537738831552950769e-01
3.027083080799264359e-01
2.616436377331640695e-01
3.486561922968160476e-01
1.078587625194238481e-01
4.096615042040279708e-01
5.569641584791751310e-01
4.349200577787816213e-01
3.505962546675116531e-01
1.885552117332685296e-01
1.746585741199831454e-01
4.247821515726433739e-01
5.082474493644112412e-01
3.281469113337481813e-01
6.359966557219397520e-01
7.642803067651268156e-01
1.099193089138910340e+00
1.449019206349577926e+00
6.082845946700807804e-01
1.894805981083967472e+00
1.348479199498762160e+00
1.625061092104586269e+00
2.429747648417405426e+00
1.274624470867663062e+00
9.515126513039458001e-01
1.935847896454234274e+00
1.220481780570705110e+00
8.387288403530984704e-01
1.035833177900741031e+00
1.230115238832168556e+00
7.805903863136356424e-01
7.697004486024613401e-01
9.139626002485919942e-01
5.896101473882218169e-01
1.427474560616134591e-01
1.635806696494749579e-01
3.663752385312697424e-01
4.726637918516900516e-01
3.197702910443913638e-01
2.901192386368939835e-01
5.625603568753910766e-01
2.678817923420472313e-01
1.307900765001334675e-01
5.304637269060776816e-01
4.058985199349481876e-01
4.030316055232351924e-01
3.167898978997356618e-01
1.651264088676061559e-01
5.075680301039249276e-01
5.589391906852663183e-01
5.724558281142113625e-01
3.891418837688215837e-01
1.988204298578256091e-01
4.891261321155738195e-01
5.592549114804259425e-01
2.215808540719106379e-01
2.638238886542309536e-01
1.216196212586193037e-01
3.321940731253699153e-01
4.605869085495589155e-01
4.430572167978766851e-01
3.005564993086521364e-01
4.239951777852465353e-01
1.100263804019936953e-01
5.648746557250026168e-01
1.828946231208787299e-01
4.397708638542592308e-01
3.067128865043736718e-01
4.027264621484789031e-01
5.680390526206950952e-01
4.807087253866518806e-01
4.627358302117792754e-01
2.104087134162536121e-01
4.333450418449023567e-01
3.839836248735590263e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
8.718172909130543768e-01
2.409747383269332133e+00
2.874750594875871701e-01
5.748613535455339152e-01
8.519514254223878869e-01
7.417066824428621974e-01
3.324151489107747270e-01
1.354664730256111893e+00
8.389320729682289146e-01
2.216077463890026300e-01
2.873677917385756841e-01
5.852616316841758870e-01
2.133673893479825778e-01
5.608353120633509103e-01
3.012127394152890880e-01
1.435523936735799033e+00
2.483802188714773429e+00
1.290246253667790777e+00
5.029255350367353161e-01
5.944570429239643961e-01
1.187151697386257476e+00
1.766844882759519286e-01
3.339388683321728446e-01
9.337518872355781152e-01
6.651604045432356616e-01
5.562605104875567585e-01
1.749387420913891322e+00
4.702214136842274850e-01
9.414509000588909826e-01
1.566457825062478604e-01
1.227922712555689966e+00
2.629936565648181568e-01
1.356889457250692432e+00
1.867576829562942464e-01
1.120145068467087279e+00
1.925774645490634651e-01
7.982216364384334684e-01
1.130209561200594903e+00
1.703866334937764515e+00
1.521522059496026313e-01
6.444579845051460198e-01
3.798071003829109893e-01
1.055208143421745293e+00
1.669212274683886443e+00
1.228693628997361564e+00
1.472433266293051046e+00
1.821674905008976164e-01
5.578918591758886825e-01
3.738207352101841630e-01
1.265803637067540288e+00
7.480324905396183999e-01
1.561909089777830495e+00
6.169093048867657636e-01
1.033235367104981872e+00
8.142322611869770022e-01
4.673541350830198171e-01
1.751519791226842648e-01
5.871206129022540354e-01
8.525566515155161840e-01
2.339613807666149348e-01
3.116288019124603959e-01
7.334631562389537507e-01
2.819606636316521198e-01
2.662551017752807225e-01
2.215696815794361285e-01
1.831008996693446189e-01
5.153127198010978294e-01
3.070297624323064523e-01
5.218690312651950158e-01
4.420676358823768526e-01
4.530173128141962158e-01
9.043380222271857338e-01
5.075984189421919313e-01
8.956361057777654233e-01
8.023920925363828838e-01
6.658390709618411396e-01
8.007041464114327267e-01
1.881507364865402931e-01
3.799651322815227883e-01
4.779381753656216647e-01
4.957552276539724523e-01
4.186273053803404864e-01
3.240958114403180157e-01
4.478017956663974952e-01
6.529420054333946455e-01
1.995781153622487036e-01
1.078587625194238481e-01
1.885552117332685296e-01
6.359966557219397520e-01
1.894805981083967472e+00
9.515126513039458001e-01
1.230115238832168556e+00
1.427474560616134591e-01
2.901192386368939835e-01
4.058985199349481876e-01
5.589391906852663183e-01
5.592549114804259425e-01
4.605869085495589155e-01
5.648746557250026168e-01
5.680390526206950952e-01
3.839836248735590263e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/State.csv <==
-2.925673723220825195e-01
-2.500087022781372070e-01
-2.091537415981292725e-01
-1.699269711971282959e-01
-1.322566270828247070e-01
-9.606873989105224609e-02
-6.129485368728637695e-02
-2.786558866500854492e-02
4.284441471099853516e-03
3.521591424942016602e-02
6.499218940734863281e-02
9.366834163665771484e-02
1.212989687919616699e-01
1.479369401931762695e-01
1.736312508583068848e-01
1.984273195266723633e-01
2.223703265190124512e-01
2.455006241798400879e-01
2.678600549697875977e-01
2.894833087921142578e-01
3.104071617126464844e-01
3.306642174720764160e-01
3.502853512763977051e-01
3.693018555641174316e-01
3.877386450767517090e-01
4.056237339973449707e-01
4.229823946952819824e-01
4.398378729820251465e-01
4.562103152275085449e-01
4.721240401268005371e-01
4.875959753990173340e-01
5.026447176933288574e-01
5.172892212867736816e-01
5.315452218055725098e-01
5.454290509223937988e-01
5.589546561241149902e-01
5.721364617347717285e-01
5.849873423576354980e-01
5.975210070610046387e-01
6.097474694252014160e-01
6.216792464256286621e-01
6.333263516426086426e-01
6.447001099586486816e-01
6.558086276054382324e-01
6.666609644889831543e-01
6.772668957710266113e-01
6.876340508460998535e-01
6.977694630622863770e-01
7.076810002326965332e-01
7.173762917518615723e-01
7.268607020378112793e-01
7.361406683921813965e-01
7.452229857444763184e-01
7.541132569313049316e-01
7.628167271614074707e-01
7.713386416435241699e-01
7.796837687492370605e-01
7.878561615943908691e-01
7.958614230155944824e-01
8.037038445472717285e-01
8.113870024681091309e-01
8.189144730567932129e-01
8.262911438941955566e-01
8.335196375846862793e-01
8.406035304069519043e-01
8.475466370582580566e-01
8.543508648872375488e-01
8.610208630561828613e-01
8.675584197044372559e-01
8.739662766456604004e-01
8.802470564842224121e-01
8.864049315452575684e-01
8.924399018287658691e-01
8.983559012413024902e-01
9.041551947593688965e-01
9.098383784294128418e-01
9.154099822044372559e-01
9.208708405494689941e-01
9.262219071388244629e-01
9.314672350883483887e-01
9.366069436073303223e-01
9.416431784629821777e-01
9.465783238410949707e-01
9.514128565788269043e-01
9.561495184898376465e-01
9.607899785041809082e-01
9.653336405754089355e-01
9.697849154472351074e-01
9.741435647010803223e-01
9.784104228019714355e-01
9.825875163078308105e-01
9.866771101951599121e-01
9.906792044639587402e-01
9.945959448814392090e-01
9.984278082847595215e-01
1.002175569534301758e+00
1.005841016769409180e+00
1.009425640106201172e+00
1.012930393218994141e+00
1.016354799270629883e+00
1.019702434539794922e+00
1.022972822189331055e+00
1.026167154312133789e+00
1.029286384582519531e+00
1.032331705093383789e+00
1.035302877426147461e+00
1.038202762603759766e+00
1.041030645370483398e+00
1.043788194656372070e+00
1.046476125717163086e+00
1.049096107482910156e+00
1.051647424697875977e+00
1.054132223129272461e+00
1.056550741195678711e+00
1.058902740478515625e+00
1.061190366744995117e+00
1.063414096832275391e+00
1.065574645996093750e+00
1.067672729492187500e+00
1.069709539413452148e+00
1.071684598922729492e+00
1.073599338531494141e+00
1.075454711914062500e+00
1.077250957489013672e+00
1.078989028930664062e+00
1.080670595169067383e+00
1.082294464111328125e+00
1.083861589431762695e+00
1.085373640060424805e+00
1.086830854415893555e+00
1.088233947753906250e+00
1.089582681655883789e+00
1.090879440307617188e+00
1.092122554779052734e+00
1.093314409255981445e+00
1.094455003738403320e+00
1.095545291900634766e+00
1.096585035324096680e+00
1.097575426101684570e+00
1.098516702651977539e+00
1.099410057067871094e+00
1.100255250930786133e+00
1.101053714752197266e+00
1.101805210113525391e+00
1.102510690689086914e+00
1.103171110153198242e+00
1.103785753250122070e+00
1.104356050491333008e+00
1.104883193969726562e+00
1.105365991592407227e+00
1.105805873870849609e+00
1.106203079223632812e+00
1.106559753417968750e+00
1.106873750686645508e+00
1.107147455215454102e+00
1.107381105422973633e+00
1.107574224472045898e+00
1.107728481292724609e+00
1.107844114303588867e+00
1.107920169830322266e+00
1.107959508895874023e+00
1.107960939407348633e+00
1.107925176620483398e+00
1.107853889465332031e+00
1.107746601104736328e+00
1.107601881027221680e+00
1.107423782348632812e+00
1.107211112976074219e+00
1.106964349746704102e+00
1.106683254241943359e+00
1.106369733810424805e+00
1.106023550033569336e+00
1.105643987655639648e+00
1.105233430862426758e+00
1.104791641235351562e+00
1.104318380355834961e+00
1.103814601898193359e+00
1.103281259536743164e+00
1.102718114852905273e+00
1.102126836776733398e+00
1.101505756378173828e+00
1.100856542587280273e+00
1.100179672241210938e+00
1.099475860595703125e+00
1.098745822906494141e+00
1.097987890243530273e+00
1.097204685211181641e+00
1.096396684646606445e+00
1.095562458038330078e+00
1.094704151153564453e+00
1.093821525573730469e+00
1.092915534973144531e+00
1.091986417770385742e+00
1.091034173965454102e+00
1.090060234069824219e+00
1.089063405990600586e+00
1.088045597076416016e+00
1.087007761001586914e+00
1.085948228836059570e+00
1.084869623184204102e+00
1.083771705627441406e+00
1.082653760910034180e+00
1.081517934799194336e+00
1.080363750457763672e+00
1.079192638397216797e+00
1.078003406524658203e+00
1.076797962188720703e+00
1.075577020645141602e+00
1.074340105056762695e+00
1.073087692260742188e+00
1.071820497512817383e+00
1.070540666580200195e+00
1.069246768951416016e+00
1.067938566207885742e+00
1.066618680953979492e+00
1.065286636352539062e+00
1.063943147659301758e+00
1.062590122222900391e+00
1.061225175857543945e+00
1.059850454330444336e+00
1.058467149734497070e+00
1.057074785232543945e+00
1.055673837661743164e+00
1.054265975952148438e+00
1.052851200103759766e+00
1.051429033279418945e+00
1.050001621246337891e+00
1.048568725585937500e+00
1.047131538391113281e+00
1.045690059661865234e+00
1.044245004653930664e+00
1.042796611785888672e+00
1.041347026824951172e+00
1.039894580841064453e+00
1.038441181182861328e+00
1.036987304687500000e+00
1.035533189773559570e+00
1.034079313278198242e+00
1.032627105712890625e+00
1.031176805496215820e+00
1.029728412628173828e+00
1.028282403945922852e+00
1.026840448379516602e+00
1.025402069091796875e+00
1.023967981338500977e+00
1.022538423538208008e+00
1.021115303039550781e+00
1.019697904586791992e+00
1.018287181854248047e+00
1.016882658004760742e+00
1.015484571456909180e+00
1.014094829559326172e+00
1.012713909149169922e+00
1.011340618133544922e+00
1.009975194931030273e+00
1.008619070053100586e+00
1.007272005081176758e+00
1.005934000015258789e+00
1.004605054855346680e+00
1.003284931182861328e+00
1.001974344253540039e+00
1.000673532485961914e+00
9.993801712989807129e-01
9.980968832969665527e-01
9.968213438987731934e-01
9.955534338951110840e-01
9.942943453788757324e-01
9.930412173271179199e-01
9.917940497398376465e-01
9.905520081520080566e-01
9.893152117729187012e-01
9.880803227424621582e-01
9.868488907814025879e-01
9.856167435646057129e-01
9.843850731849670410e-01
9.831498265266418457e-01
9.819100499153137207e-01
9.806641936302185059e-01
9.794095158576965332e-01
9.781439900398254395e-01
9.768642783164978027e-01
9.755683541297912598e-01
9.742525219917297363e-01
9.729135632514953613e-01
9.715481400489807129e-01
9.701531529426574707e-01
9.687233567237854004e-01
9.672541022300720215e-01
9.657425284385681152e-01
9.641819596290588379e-01
9.625691771507263184e-01
9.608970284461975098e-01
9.591609835624694824e-01
9.573534131050109863e-01
9.554700255393981934e-01
9.535036683082580566e-01
9.514465928077697754e-01
9.492916464805603027e-01
9.470320343971252441e-01
9.446602463722229004e-01
9.421666264533996582e-01
9.395443797111511230e-01
9.367844462394714355e-01
9.338777661323547363e-01
9.308151602745056152e-01
9.275888800621032715e-01
9.241868853569030762e-01
9.206011891365051270e-01
9.168221354484558105e-01
9.128387570381164551e-01
9.086419939994812012e-01
9.042212367057800293e-01
8.995665907859802246e-01
8.946674466133117676e-01
8.895152211189270020e-01
8.840977549552917480e-01
8.784071803092956543e-01
8.724319338798522949e-01
8.661639094352722168e-01
8.595930933952331543e-01
8.527098298072814941e-01
8.455063700675964355e-01
8.379741311073303223e-01
8.301034569740295410e-01
8.218885064125061035e-01
8.133206963539123535e-01
8.043937087059020996e-01
7.951001524925231934e-01
7.854371666908264160e-01
7.753944993019104004e-01
7.649714350700378418e-01
7.541620135307312012e-01
7.429617047309875488e-01
7.313682436943054199e-01
7.193799614906311035e-01
7.069916129112243652e-01
6.942026019096374512e-01
6.810131669044494629e-01
6.674205660820007324e-01
6.534244418144226074e-01
6.390261054039001465e-01
6.242243647575378418e-01
6.090201735496520996e-01
5.934131741523742676e-01
5.774063467979431152e-01
5.609982609748840332e-01
5.441911816596984863e-01
5.269858241081237793e-01
5.093830227851867676e-01
4.913832545280456543e-01
4.729862809181213379e-01
4.541932940483093262e-01
4.350039362907409668e-01
4.154154658317565918e-01
3.954290747642517090e-01
3.750407099723815918e-01
3.542483448982238770e-01
3.330492377281188965e-01
3.114386200904846191e-01
2.894108891487121582e-01
2.669595479965209961e-01
2.440796494483947754e-01
2.207611799240112305e-01
1.969945430755615234e-01
1.727708578109741211e-01
1.480805277824401855e-01
1.229090094566345215e-01
9.724533557891845703e-02
7.107251882553100586e-02
4.438066482543945312e-02
1.715254783630371094e-02
-1.062554121017456055e-02
-3.896921873092651367e-02
-6.789267063140869141e-02
-9.740728139877319336e-02
-1.275268793106079102e-01
-1.582601964473724365e-01
-1.896142661571502686e-01
-2.215914726257324219e-01
-2.541896104812622070e-01
-2.874027192592620850e-01
-3.212135136127471924e-01
-3.555990755558013916e-01
-3.905241787433624268e-01
-4.259434938430786133e-01
-4.617964923381805420e-01
-4.980081617832183838e-01
-5.344808101654052734e-01
-5.711017847061157227e-01
-6.077345609664916992e-01
-6.442189216613769531e-01
-6.803666353225708008e-01
-7.159695029258728027e-01
-7.507873177528381348e-01
-7.845538258552551270e-01
-8.169787526130676270e-01
-8.477487564086914062e-01
-8.765279054641723633e-01
-9.029664993286132812e-01
-9.267020225524902344e-01
-9.473700523376464844e-01


==> DGUz_1D_2BL_gamma_0/Vary_epsilon_3_gamma_0_rho_1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-2.925673723220825195e-01
-1.322566270828247070e-01
4.284441471099853516e-03
1.212989687919616699e-01
2.223703265190124512e-01
3.104071617126464844e-01
3.877386450767517090e-01
4.562103152275085449e-01
5.172892212867736816e-01
5.721364617347717285e-01
6.216792464256286621e-01
6.666609644889831543e-01
7.076810002326965332e-01
7.452229857444763184e-01
7.796837687492370605e-01
8.113870024681091309e-01
8.406035304069519043e-01
8.675584197044372559e-01
8.924399018287658691e-01
9.154099822044372559e-01
9.366069436073303223e-01
9.561495184898376465e-01
9.741435647010803223e-01
9.906792044639587402e-01
1.005841016769409180e+00
1.019702434539794922e+00
1.032331705093383789e+00
1.043788194656372070e+00
1.054132223129272461e+00
1.063414096832275391e+00
1.071684598922729492e+00
1.078989028930664062e+00
1.085373640060424805e+00
1.090879440307617188e+00
1.095545291900634766e+00
1.099410057067871094e+00
1.102510690689086914e+00
1.104883193969726562e+00
1.106559753417968750e+00
1.107574224472045898e+00
1.107959508895874023e+00
1.107746601104736328e+00
1.106964349746704102e+00
1.105643987655639648e+00
1.103814601898193359e+00
1.101505756378173828e+00
1.098745822906494141e+00
1.095562458038330078e+00
1.091986417770385742e+00
1.088045597076416016e+00
1.083771705627441406e+00
1.079192638397216797e+00
1.074340105056762695e+00
1.069246768951416016e+00
1.063943147659301758e+00
1.058467149734497070e+00
1.052851200103759766e+00
1.047131538391113281e+00
1.041347026824951172e+00
1.035533189773559570e+00
1.029728412628173828e+00
1.023967981338500977e+00
1.018287181854248047e+00
1.012713909149169922e+00
1.007272005081176758e+00
1.001974344253540039e+00
9.968213438987731934e-01
9.917940497398376465e-01
9.868488907814025879e-01
9.819100499153137207e-01
9.768642783164978027e-01
9.715481400489807129e-01
9.657425284385681152e-01
9.591609835624694824e-01
9.514465928077697754e-01
9.421666264533996582e-01
9.308151602745056152e-01
9.168221354484558105e-01
8.995665907859802246e-01
8.784071803092956543e-01
8.527098298072814941e-01
8.218885064125061035e-01
7.854371666908264160e-01
7.429617047309875488e-01
6.942026019096374512e-01
6.390261054039001465e-01
5.774063467979431152e-01
5.093830227851867676e-01
4.350039362907409668e-01
3.542483448982238770e-01
2.669595479965209961e-01
1.727708578109741211e-01
7.107251882553100586e-02
-3.896921873092651367e-02
-1.582601964473724365e-01
-2.874027192592620850e-01
-4.259434938430786133e-01
-5.711017847061157227e-01
-7.159695029258728027e-01
-8.477487564086914062e-01
-9.473700523376464844e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
5.346537677977052372e-01
5.286627784693875842e-01
5.230561025027891109e-01
5.173936210276870451e-01
5.174754292685646018e-01
5.176763502059755773e-01
5.177598845587850773e-01
5.178180177292236452e-01
5.178454377855769009e-01
5.178554182768581038e-01
5.178580647589219321e-01
5.178589718516657392e-01
5.178598818939325055e-01
5.178610876747393732e-01
5.178624418946382590e-01
5.178641098310140523e-01
5.178660869737991002e-01
5.178682163141593575e-01
5.178705039241109365e-01
5.178731177769441141e-01
5.178755646991445305e-01
5.178780357448589111e-01
5.082649750945619216e-01
5.174141036603739918e-01
5.180862031649232646e-01
5.196734691811982776e-01
5.175651782548893465e-01
5.178486661568273419e-01
5.151017574912576391e-01
5.174907244615184476e-01
5.179720643304325245e-01
5.135269334873816538e-01
5.176209771627879874e-01
5.177792560704188585e-01
5.129002725701083953e-01
5.183884246419513397e-01
5.178390215943083907e-01
5.174039016563402038e-01
5.182853426934443952e-01
5.252034878068666535e-01
5.189238467197555549e-01
5.145541710664797153e-01
5.173942755886149492e-01
5.192168431701417175e-01
5.191287408441667139e-01
5.237949459712704092e-01
5.186840044150824447e-01
5.217059233907617166e-01
5.172586150433956531e-01
5.188346850738368987e-01
5.176450103468803743e-01
5.198042279977164171e-01
5.175552870579599452e-01
5.199712692420154214e-01
5.173422662894909818e-01
5.165995553078840397e-01
5.205517507713320891e-01
5.179821445554370074e-01
5.157911535476455978e-01
5.184510419961938510e-01
5.169726763682855886e-01
5.142735611506638049e-01
5.206219063527455226e-01
5.223137347629627225e-01
5.172036532899438876e-01
5.168417058275405207e-01
5.176060103398850698e-01
5.183193759078313922e-01
5.186525141744444678e-01
5.167260392712437200e-01
5.191149193498025838e-01
5.182276159746833644e-01
5.175820638154913222e-01
5.179474715081550107e-01
5.193373516516751609e-01
5.173686663193068913e-01
5.217255189905281032e-01
5.187469634665194951e-01
5.165058277729938085e-01
5.203896347686407520e-01
5.177898537266054646e-01
5.144334605351510437e-01
5.174615455900481997e-01
5.185798092410126570e-01
5.171856426377849925e-01
5.163389000538385343e-01
5.172413063383706211e-01
5.204819036996717330e-01
5.181123330535506444e-01
5.173181080258142384e-01
5.190051605807072255e-01
5.177527392677914175e-01
5.194316252024211433e-01
5.180612350142951295e-01
5.173231255122859862e-01
5.148169171844381165e-01
5.186643872620334550e-01
5.169254648378621697e-01
5.174889482871896096e-01
5.163821181588251763e-01
5.187115709031426825e-01
5.180858841327029563e-01
5.189751896200509584e-01
5.228822035099568444e-01
5.177853180259862631e-01
5.139197421408099320e-01
5.181163129207494444e-01
5.199603650485939976e-01
5.154976889239253346e-01
5.190788903885974470e-01
5.162259791200850545e-01
5.193850564693853755e-01
5.178805696666360925e-01
5.175280562906985349e-01
5.167696002756272389e-01
5.180274721182994702e-01
5.178420181365285258e-01
5.163815768423900554e-01
5.181096915345573262e-01
5.178851234268814219e-01
5.177445350400999846e-01
5.165501510180593447e-01
5.159486162621109706e-01
5.187676950738623338e-01
5.178353895608427404e-01
5.156076272526171067e-01
5.196609184693545824e-01
5.175069505747379450e-01
5.166275450666281133e-01
5.165081240268296625e-01
5.184198464961973229e-01
5.185784915687039476e-01
5.179238197142224109e-01
5.193396184620917566e-01
5.184896218272856405e-01
5.175731230631575031e-01
5.147123169649778784e-01
5.179656481321572858e-01
5.185134821479736589e-01
5.175678732586014297e-01
5.169758972064464331e-01
5.181985224761896935e-01
5.187470783487307946e-01
5.181277846852991864e-01
5.159095939930566921e-01
5.182545346746482151e-01
5.194570627544361496e-01
5.170620266292389466e-01
5.201215036227477828e-01
5.165884469948267554e-01
5.188647884938468735e-01
5.172911718770348832e-01
5.175594426517104996e-01
5.175610233041305630e-01
5.187101297467650030e-01
5.182354499118591029e-01
5.186171800448182712e-01
5.183460697087700630e-01
5.179989101129108819e-01
5.188195193166993402e-01
5.174845017114969581e-01
5.186076121475895473e-01
5.171449482778294193e-01
5.178980297992489268e-01
5.183214317489464040e-01
5.177144366090019600e-01
5.186345754810540720e-01
5.200452469452953030e-01
5.183360037503788043e-01
5.187700350296161611e-01
5.179183758349674704e-01
5.190858734192281831e-01
5.175169107706906191e-01
5.163366916265232920e-01
5.176087912665153778e-01
5.195190710982691140e-01
5.172450023657610974e-01
5.179586392024257968e-01
5.171023465276065600e-01
5.172441886848675452e-01
5.174921015018157933e-01
5.178093557748936204e-01
5.156241427938604849e-01
5.183890561271328190e-01
5.169573751699749753e-01
5.180477225415738296e-01
5.174453954002861122e-01
5.183649304180215633e-01
5.173254005900647101e-01
5.182602987541002904e-01
5.190367299851798011e-01
5.175546368183008283e-01
5.189731874971149628e-01
5.173426935848233210e-01
5.180755374057116613e-01
5.174664492225800050e-01
5.184042728122303378e-01
5.194568295899812949e-01
5.178774181286438516e-01
5.184381988968915778e-01
5.146353368567155862e-01
5.175193962067995423e-01
5.197751170886332206e-01
5.177057966415496981e-01
5.186345578592315153e-01
5.182027422303799868e-01
5.174162335541633295e-01
5.169918766156760270e-01
5.176165747158344432e-01
5.177893611030014442e-01
5.172847342047036667e-01
5.182965543490142268e-01
5.183437235682579747e-01
5.191189489661661716e-01
5.167360276785307738e-01
5.187445578412335223e-01
5.169503837589594086e-01
5.171546110866134249e-01
5.185546191384963199e-01
5.187773758065454821e-01
5.180783391836922824e-01
5.173472299708227196e-01
5.171896454715116942e-01
5.179528002041077217e-01
5.187932961051276992e-01
5.173269351094753610e-01
5.190118047982006377e-01
5.178726100105734975e-01
5.174701918508073373e-01
5.176516948689073860e-01
5.203468918328488790e-01
5.183868826895882131e-01
5.169860121339764358e-01
5.174845411350742497e-01
5.182690103331013542e-01
5.186444645081627058e-01
5.179107210232813951e-01
5.170782931050600384e-01
5.178965428719711772e-01
5.184803671287147031e-01
5.177215598885120951e-01
5.174131233893787263e-01
5.167779992909966591e-01
5.181685773307289633e-01
5.180816282365497960e-01
5.171425855939846272e-01
5.183132339625422524e-01
5.162754514936149786e-01
5.181560455439057078e-01
5.178668564930497542e-01
5.172893906934200592e-01
5.179359295493589643e-01
5.186025032695256165e-01
5.175938504491953696e-01
5.181682912207874470e-01
5.170894749023103865e-01
5.167395724928159906e-01
5.177369304410189832e-01
5.179235210913031295e-01
5.181731144093097985e-01
5.174534917314989046e-01
5.176504317634010865e-01
5.178514612018748631e-01
5.188667631037013894e-01
5.156647748591990377e-01
5.181619018709556768e-01
5.172835106771914715e-01
5.161132661926259857e-01
5.183499986487049016e-01
5.175373486937762113e-01
5.189491407500630427e-01
5.180446077173427311e-01
5.180052171613740430e-01
5.167555648539480240e-01
5.179998575073032629e-01
5.187245668264829357e-01
5.177796753039636268e-01
5.173824701900484602e-01
5.175295612904114995e-01
5.190841163832509153e-01
5.171325636705345064e-01
5.184058203597988745e-01
5.184480471191799111e-01
5.181021261375733378e-01
5.175591725622051831e-01
5.181981730857604385e-01
5.181986684610847549e-01
5.168432505731290760e-01
5.192249711593224237e-01
5.176041960968570388e-01
5.181400198521571854e-01
5.158145900524413463e-01
5.175691136002187331e-01
5.176690862167877549e-01
5.179324346387035316e-01
5.185653140575716691e-01
5.188013950188499201e-01
5.187056043071740508e-01
5.190754069755820765e-01
5.185659183804025574e-01
5.184976432324782669e-01
5.183303746769485354e-01
5.177255900911713615e-01
5.163106453819918951e-01
5.185745802749494038e-01
5.169201879550767709e-01
5.182003914881040396e-01
5.184828213642742600e-01
5.175953171736119574e-01
5.177979458003519886e-01
5.172821518599767243e-01
5.175971802920334985e-01
5.191429523810392466e-01
5.177750495405207820e-01
5.183814369789483401e-01
5.172589034250447693e-01
5.172365979258469748e-01
5.186801063658140754e-01
5.191494544410262257e-01
5.179762113848283001e-01
5.166964448918177633e-01
5.176117552022272417e-01
5.179659478056699573e-01
5.167384068898481786e-01
5.182430668967786813e-01
5.176997603256476843e-01
5.195551864967888900e-01
5.170769106040600249e-01
5.185603904411694165e-01
5.167707167551283121e-01
5.183326216196630920e-01
5.182613972450242912e-01
5.175402702736314753e-01
5.179522806422693915e-01
5.194262317572008181e-01
5.174729886544849888e-01
5.177753700479115206e-01
5.179439837016642789e-01
5.169417881975570950e-01
5.187923015876679811e-01
5.172820682679996063e-01
5.166211049579434444e-01
5.177973254001896342e-01
5.173012627648633233e-01
5.178452154914754413e-01
5.170862297644766015e-01
5.176380905266759758e-01
5.181127072553558532e-01
5.180203997004958483e-01
5.187029551383095516e-01
5.179890389884147517e-01
5.177105397292219857e-01
5.184454971664137490e-01
5.172073611405413329e-01
5.178424711958592441e-01
5.177787473249748640e-01
5.178567123447679332e-01
5.162849736464224515e-01
5.179263370053303062e-01
5.182389003306339115e-01
5.177444937369329869e-01
5.173458660605595449e-01
5.177569813643420060e-01
5.158373906022980515e-01
5.176338463188880912e-01
5.173289775023599546e-01
5.194430416018254171e-01
5.177216777109064916e-01
5.192684262264020134e-01
5.177980796821446408e-01
5.172890098784493906e-01
5.180821842284428769e-01
5.183696788100855546e-01
5.176827756285815596e-01
5.180086714066715059e-01
5.178441595100253814e-01
5.174316124343241174e-01
5.175962318045540522e-01
5.178366071315891883e-01
5.174081103512093716e-01
5.184871581225818371e-01
5.176685195098279513e-01
5.176770131074718284e-01
5.176484049467608983e-01
5.161926105670020526e-01
5.181939276300580044e-01
5.176062587888206057e-01
5.169040705579250883e-01
5.177862382350524317e-01
5.172165290246556468e-01
5.179534882189180678e-01
5.177778977386211512e-01
5.181558580647580570e-01
5.177201153472166251e-01
5.188570751874764797e-01
5.171404235742622646e-01
5.183944894774829004e-01
5.181002115089398119e-01
5.179971108867971186e-01
5.174639569254119165e-01
5.163944861586684532e-01
5.180827017081084396e-01
5.180092810909032730e-01
5.183604115668914991e-01
5.178323287377205597e-01
5.178197466896355960e-01
5.187219775006111089e-01
5.180562388436678045e-01
5.183265501316502988e-01
5.173024667272273502e-01
5.178373439161013669e-01
5.172385398338131823e-01
5.191920359657855588e-01
5.179535067857076180e-01
5.187628469234663031e-01
5.180604340703207633e-01
5.177600683886217636e-01
5.187247690241095777e-01
5.179986280049372338e-01
5.176492232292145834e-01
5.175840244795213430e-01
5.180407683890472237e-01
5.175569838382620969e-01
5.171491479819032566e-01
5.183994795278289436e-01
5.176338744318332852e-01
5.175232124696115266e-01
5.170228067237900849e-01
5.174439920440576657e-01
5.171631302228320015e-01
5.183337677058503790e-01
5.182127029017750131e-01
5.177117019118728791e-01
5.186590165984662493e-01
5.188937035515548413e-01
5.174428948735017020e-01
5.176617451994630636e-01
5.184388171498031106e-01
5.179616835157870858e-01
5.176375963692843030e-01
5.184769762279005656e-01
5.177549606340048349e-01
5.181884171059875088e-01
5.179404753452964139e-01
5.179307028521908940e-01
5.179841572833576713e-01
5.174191233869206430e-01
5.181145292745688025e-01
5.183960333648419683e-01
5.177838335244797641e-01
5.180006586581131778e-01
5.179925797823828892e-01
5.181711806404267762e-01
5.175146883637037343e-01
5.178486955849639362e-01
5.168633374916389300e-01
5.177470276148957717e-01
5.179219324309121131e-01
5.178420785830342155e-01
5.181677597259448653e-01
5.183654970879307822e-01
5.188808851346418116e-01
5.179264134543394293e-01
5.179521472421708683e-01
5.188117015643165519e-01
5.180708303906785828e-01
5.173338848868825890e-01
5.177977067194041716e-01
5.186997611714244671e-01
5.184230236072318032e-01
5.184563273766068514e-01
5.179014566403645770e-01
5.188748939252304515e-01
5.179083328628757421e-01
5.165415805772222146e-01
5.179322203576764982e-01
5.173012330243128565e-01
5.178151143777011134e-01
5.175716781054152671e-01
5.167095504040530862e-01
5.177742507514566661e-01
5.179154379558769117e-01
5.183379381303657718e-01
5.181949995951370402e-01
5.192509575564371316e-01
5.174584129242140174e-01
5.177960371456664657e-01
5.184176996380582825e-01
5.172762134625831232e-01
5.182568814487232833e-01
5.164351593977468680e-01
5.185305776016527757e-01
5.179847456897098690e-01
5.175677744286784066e-01
5.161424453784797528e-01
5.180686570051936668e-01
5.174102082151397219e-01
5.173443269801275557e-01
5.165603055019563072e-01
5.181190324440494432e-01
5.182052008184963032e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
5.346537677977052372e-01
5.176763502059755773e-01
5.178580647589219321e-01
5.178641098310140523e-01
5.178755646991445305e-01
5.196734691811982776e-01
5.179720643304325245e-01
5.183884246419513397e-01
5.189238467197555549e-01
5.237949459712704092e-01
5.176450103468803743e-01
5.165995553078840397e-01
5.169726763682855886e-01
5.168417058275405207e-01
5.191149193498025838e-01
5.173686663193068913e-01
5.177898537266054646e-01
5.163389000538385343e-01
5.190051605807072255e-01
5.148169171844381165e-01
5.187115709031426825e-01
5.139197421408099320e-01
5.162259791200850545e-01
5.180274721182994702e-01
5.177445350400999846e-01
5.156076272526171067e-01
5.184198464961973229e-01
5.175731230631575031e-01
5.169758972064464331e-01
5.182545346746482151e-01
5.188647884938468735e-01
5.182354499118591029e-01
5.174845017114969581e-01
5.177144366090019600e-01
5.179183758349674704e-01
5.195190710982691140e-01
5.174921015018157933e-01
5.180477225415738296e-01
5.190367299851798011e-01
5.174664492225800050e-01
5.146353368567155862e-01
5.182027422303799868e-01
5.172847342047036667e-01
5.187445578412335223e-01
5.180783391836922824e-01
5.173269351094753610e-01
5.203468918328488790e-01
5.186444645081627058e-01
5.177215598885120951e-01
5.171425855939846272e-01
5.172893906934200592e-01
5.170894749023103865e-01
5.174534917314989046e-01
5.181619018709556768e-01
5.189491407500630427e-01
5.187245668264829357e-01
5.171325636705345064e-01
5.181981730857604385e-01
5.181400198521571854e-01
5.185653140575716691e-01
5.184976432324782669e-01
5.169201879550767709e-01
5.172821518599767243e-01
5.172589034250447693e-01
5.166964448918177633e-01
5.176997603256476843e-01
5.183326216196630920e-01
5.174729886544849888e-01
5.172820682679996063e-01
5.170862297644766015e-01
5.179890389884147517e-01
5.177787473249748640e-01
5.177444937369329869e-01
5.173289775023599546e-01
5.172890098784493906e-01
5.178441595100253814e-01
5.184871581225818371e-01
5.181939276300580044e-01
5.179534882189180678e-01
5.171404235742622646e-01
5.163944861586684532e-01
5.178197466896355960e-01
5.178373439161013669e-01
5.180604340703207633e-01
5.175840244795213430e-01
5.176338744318332852e-01
5.183337677058503790e-01
5.174428948735017020e-01
5.184769762279005656e-01
5.179841572833576713e-01
5.180006586581131778e-01
5.168633374916389300e-01
5.183654970879307822e-01
5.180708303906785828e-01
5.184563273766068514e-01
5.179322203576764982e-01
5.177742507514566661e-01
5.174584129242140174e-01
5.164351593977468680e-01
5.180686570051936668e-01
5.182052008184963032e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
8.533546924591064453e-01
8.544162511825561523e-01
8.554689288139343262e-01
8.565125465393066406e-01
8.575473427772521973e-01
8.585731983184814453e-01
8.595903515815734863e-01
8.605988025665283203e-01
8.615985512733459473e-01
8.625898361206054688e-01
8.635723590850830078e-01
8.645465373992919922e-01
8.655121922492980957e-01
8.664695024490356445e-01
8.674185276031494141e-01
8.683592677116394043e-01
8.692918419837951660e-01
8.702161312103271484e-01
8.711324930191040039e-01
8.720407485961914062e-01
8.729408979415893555e-01
8.738331794738769531e-01
8.747176527976989746e-01
8.755942583084106445e-01
8.764629960060119629e-01
8.773241639137268066e-01
8.781775236129760742e-01
8.790232539176940918e-01
8.798615336418151855e-01
8.806922435760498047e-01
8.815153837203979492e-01
8.823311924934387207e-01
8.831396102905273438e-01
8.839406967163085938e-01
8.847345709800720215e-01
8.855211734771728516e-01
8.863005638122558594e-01
8.870729207992553711e-01
8.878380656242370605e-01
8.885961771011352539e-01
8.893474340438842773e-01
8.900917768478393555e-01
8.908290863037109375e-01
8.915595412254333496e-01
8.922833204269409180e-01
8.930002450942993164e-01
8.937104940414428711e-01
8.944140076637268066e-01
8.951109647750854492e-01
8.958013057708740234e-01
8.964852094650268555e-01
8.971623778343200684e-01
8.978333473205566406e-01
8.984977602958679199e-01
8.991557359695434570e-01
8.998075723648071289e-01
9.004529714584350586e-01
9.010921716690063477e-01
9.017251729965209961e-01
9.023519754409790039e-01
9.029726982116699219e-01
9.035872220993041992e-01
9.041957259178161621e-01
9.047982692718505859e-01
9.053948521614074707e-01
9.059853553771972656e-01
9.065700769424438477e-01
9.071489572525024414e-01
9.077219367027282715e-01
9.082891941070556641e-01
9.088506102561950684e-01
9.094063043594360352e-01
9.099563360214233398e-01
9.105006456375122070e-01
9.110394120216369629e-01
9.115725755691528320e-01
9.121001958847045898e-01
9.126223325729370117e-01
9.131389856338500977e-01
9.136501550674438477e-01
9.141558408737182617e-01
9.146562218666076660e-01
9.151511788368225098e-01
9.156408309936523438e-01
9.161251783370971680e-01
9.166042804718017578e-01
9.170781373977661133e-01
9.175468087196350098e-01
9.180102944374084473e-01
9.184686541557312012e-01
9.189218282699584961e-01
9.193699359893798828e-01
9.198130369186401367e-01
9.202510118484497070e-01
9.206840395927429199e-01
9.211121797561645508e-01
9.215352535247802734e-01
9.219534397125244141e-01
9.223667383193969727e-01
9.227751493453979492e-01
9.231786727905273438e-01
9.235774278640747070e-01
9.239714145660400391e-01
9.243605732917785645e-01
9.247449636459350586e-01
9.251247644424438477e-01
9.254997968673706055e-01
9.258701801300048828e-01
9.262359142303466797e-01
9.265968799591064453e-01
9.269534349441528320e-01
9.273053407669067383e-01
9.276526570320129395e-01
9.279953837394714355e-01
9.283336997032165527e-01
9.286675453186035156e-01
9.289968609809875488e-01
9.293216466903686523e-01
9.296420812606811523e-01
9.299581646919250488e-01
9.302697181701660156e-01
9.305770397186279297e-01
9.308799505233764648e-01
9.311785101890563965e-01
9.314728975296020508e-01
9.317628145217895508e-01
9.320485591888427734e-01
9.323299527168273926e-01
9.326071739196777344e-01
9.328801035881042480e-01
9.331489205360412598e-01
9.334135651588439941e-01
9.336738586425781250e-01
9.339301586151123047e-01
9.341824054718017578e-01
9.344303011894226074e-01
9.346742630004882812e-01
9.349141120910644531e-01
9.351497888565063477e-01
9.353814125061035156e-01
9.356091022491455078e-01
9.358327388763427734e-01
9.360522627830505371e-01
9.362678527832031250e-01
9.364794492721557617e-01
9.366869926452636719e-01
9.368907213211059570e-01
9.370904564857482910e-01
9.372861981391906738e-01
9.374780058860778809e-01
9.376659393310546875e-01
9.378499984741210938e-01
9.380300641059875488e-01
9.382063746452331543e-01
9.383786916732788086e-01
9.385472536087036133e-01
9.387119412422180176e-01
9.388728141784667969e-01
9.390298724174499512e-01
9.391830563545227051e-01
9.393325448036193848e-01
9.394781589508056641e-01
9.396198987960815430e-01
9.397579431533813477e-01
9.398922920227050781e-01
9.400228261947631836e-01
9.401496648788452148e-01
9.402726292610168457e-01
9.403918981552124023e-01
9.405075311660766602e-01
9.406194090843200684e-01
9.407274723052978516e-01
9.408318996429443359e-01
9.409326314926147461e-01
9.410296678543090820e-01
9.411230087280273438e-01
9.412127137184143066e-01
9.412986636161804199e-01
9.413809776306152344e-01
9.414596557617187500e-01
9.415346384048461914e-01
9.416059255599975586e-01
9.416736364364624023e-01
9.417377114295959473e-01
9.417980909347534180e-01
9.418548345565795898e-01
9.419078826904296875e-01
9.419574737548828125e-01
9.420031905174255371e-01
9.420455694198608398e-01
9.420840740203857422e-01
9.421191215515136719e-01
9.421504735946655273e-01
9.421782493591308594e-01
9.422023296356201172e-01
9.422228336334228516e-01
9.422397017478942871e-01
9.422529935836791992e-01
9.422626495361328125e-01
9.422687888145446777e-01
9.422712326049804688e-01
9.422699809074401855e-01
9.422652721405029297e-01
9.422568082809448242e-01
9.422449469566345215e-01
9.422292709350585938e-01
9.422100782394409180e-01
9.421871900558471680e-01
9.421607255935668945e-01
9.421306848526000977e-01
9.420969486236572266e-01
9.420596361160278320e-01
9.420187473297119141e-01
9.419741630554199219e-01
9.419260025024414062e-01
9.418741464614868164e-01
9.418185949325561523e-01
9.417595863342285156e-01
9.416967630386352539e-01
9.416304230690002441e-01
9.415603876113891602e-01
9.414867162704467773e-01
9.414092302322387695e-01
9.413282275199890137e-01
9.412435293197631836e-01
9.411551356315612793e-01
9.410630464553833008e-01
9.409673810005187988e-01
9.408679008483886719e-01
9.407647848129272461e-01
9.406578540802001953e-01
9.405472874641418457e-01
9.404330253601074219e-01
9.403150081634521484e-01
9.401932358741760254e-01
9.400677084922790527e-01
9.399384260177612305e-01
9.398055672645568848e-01
9.396687150001525879e-01
9.395281672477722168e-01
9.393838644027709961e-01
9.392357468605041504e-01
9.390839338302612305e-01
9.389281272888183594e-01
9.387686252593994141e-01
9.386052489280700684e-01
9.384379982948303223e-01
9.382668733596801758e-01
9.380919933319091797e-01
9.379131793975830078e-01
9.377305507659912109e-01
9.375438690185546875e-01
9.373534321784973145e-01
9.371590018272399902e-01
9.369606375694274902e-01
9.367583990097045898e-01
9.365521669387817383e-01
9.363418817520141602e-01
9.361277222633361816e-01
9.359096288681030273e-01
9.356873035430908203e-01
9.354611635208129883e-01
9.352309107780456543e-01
9.349966049194335938e-01
9.347582459449768066e-01
9.345157742500305176e-01
9.342693090438842773e-01
9.340186715126037598e-01
9.337638616561889648e-01
9.335049390792846680e-01
9.332419633865356445e-01
9.329746961593627930e-01
9.327032566070556641e-01
9.324276447296142578e-01
9.321477413177490234e-01
9.318636655807495117e-01
9.315752983093261719e-01
9.312827587127685547e-01
9.309858083724975586e-01
9.306845664978027344e-01
9.303790330886840820e-01
9.300690889358520508e-01
9.297548532485961914e-01
9.294360876083374023e-01
9.291131496429443359e-01
9.287855625152587891e-01
9.284536242485046387e-01
9.281171560287475586e-01
9.277762174606323242e-01
9.274308085441589355e-01
9.270808696746826172e-01
9.267263412475585938e-01
9.263672232627868652e-01
9.260035753250122070e-01
9.256352186203002930e-01
9.252622127532958984e-01
9.248845577239990234e-01
9.245022535324096680e-01
9.241151809692382812e-01
9.237234592437744141e-01
9.233269691467285156e-01
9.229255318641662598e-01
9.225194454193115234e-01
9.221084117889404297e-01
9.216925501823425293e-01
9.212718009948730469e-01
9.208461046218872070e-01
9.204155206680297852e-01
9.199798703193664551e-01
9.195392727851867676e-01
9.190936684608459473e-01
9.186428785324096680e-01
9.181872606277465820e-01
9.177263379096984863e-01
9.172602891921997070e-01
9.167890548706054688e-01
9.163126945495605469e-01
9.158310294151306152e-01
9.153441190719604492e-01
9.148519039154052734e-01
9.143544435501098633e-01
9.138515591621398926e-01
9.133433103561401367e-01
9.128295779228210449e-01
9.123104810714721680e-01
9.117858409881591797e-01
9.112556576728820801e-01
9.107199907302856445e-01
9.101787805557250977e-01
9.096317291259765625e-01
9.090791940689086914e-01
9.085209965705871582e-01
9.079569578170776367e-01
9.073871970176696777e-01
9.068115949630737305e-01
9.062303304672241211e-01
9.056431055068969727e-01
9.050499200820922852e-01
9.044508337974548340e-01
9.038457870483398438e-01
9.032346010208129883e-01
9.026174545288085938e-01
9.019942283630371094e-01
9.013648033142089844e-01
9.007291793823242188e-01
9.000874161720275879e-01
8.994394540786743164e-01
8.987849950790405273e-01
8.981243371963500977e-01
8.974572420120239258e-01
8.967837095260620117e-01
8.961037993431091309e-01
8.954173326492309570e-01
8.947243094444274902e-01
8.940247297286987305e-01
8.933184742927551270e-01
8.926054239273071289e-01
8.918858766555786133e-01
8.911594748497009277e-01
8.904262781143188477e-01
8.896862268447875977e-01
8.889392614364624023e-01
8.881853818893432617e-01
8.874243497848510742e-01
8.866564035415649414e-01
8.858813643455505371e-01
8.850991725921630859e-01
8.843098878860473633e-01
8.835133314132690430e-01
8.827093839645385742e-01
8.818982839584350586e-01
8.810797333717346191e-01
8.802536725997924805e-01
8.794202804565429688e-01
8.785794377326965332e-01
8.777309656143188477e-01
8.768748044967651367e-01
8.760111331939697266e-01
8.751396536827087402e-01
8.742603659629821777e-01
8.733733296394348145e-01
8.724784851074218750e-01
8.715757131576538086e-01
8.706648349761962891e-01
8.697460889816284180e-01
8.688192367553710938e-01
8.678843379020690918e-01
8.669411540031433105e-01
8.659899234771728516e-01
8.650301694869995117e-01
8.640623092651367188e-01
8.630859851837158203e-01
8.621011972427368164e-01
8.611080646514892578e-01
8.601063489913940430e-01
8.590960502624511719e-01
8.580770492553710938e-01
8.570494651794433594e-01
8.560132384300231934e-01
8.549680709838867188e-01
8.539140820503234863e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
8.533546924591064453e-01
8.575473427772521973e-01
8.615985512733459473e-01
8.655121922492980957e-01
8.692918419837951660e-01
8.729408979415893555e-01
8.764629960060119629e-01
8.798615336418151855e-01
8.831396102905273438e-01
8.863005638122558594e-01
8.893474340438842773e-01
8.922833204269409180e-01
8.951109647750854492e-01
8.978333473205566406e-01
9.004529714584350586e-01
9.029726982116699219e-01
9.053948521614074707e-01
9.077219367027282715e-01
9.099563360214233398e-01
9.121001958847045898e-01
9.141558408737182617e-01
9.161251783370971680e-01
9.180102944374084473e-01
9.198130369186401367e-01
9.215352535247802734e-01
9.231786727905273438e-01
9.247449636459350586e-01
9.262359142303466797e-01
9.276526570320129395e-01
9.289968609809875488e-01
9.302697181701660156e-01
9.314728975296020508e-01
9.326071739196777344e-01
9.336738586425781250e-01
9.346742630004882812e-01
9.356091022491455078e-01
9.364794492721557617e-01
9.372861981391906738e-01
9.380300641059875488e-01
9.387119412422180176e-01
9.393325448036193848e-01
9.398922920227050781e-01
9.403918981552124023e-01
9.408318996429443359e-01
9.412127137184143066e-01
9.415346384048461914e-01
9.417980909347534180e-01
9.420031905174255371e-01
9.421504735946655273e-01
9.422397017478942871e-01
9.422712326049804688e-01
9.422449469566345215e-01
9.421607255935668945e-01
9.420187473297119141e-01
9.418185949325561523e-01
9.415603876113891602e-01
9.412435293197631836e-01
9.408679008483886719e-01
9.404330253601074219e-01
9.399384260177612305e-01
9.393838644027709961e-01
9.387686252593994141e-01
9.380919933319091797e-01
9.373534321784973145e-01
9.365521669387817383e-01
9.356873035430908203e-01
9.347582459449768066e-01
9.337638616561889648e-01
9.327032566070556641e-01
9.315752983093261719e-01
9.303790330886840820e-01
9.291131496429443359e-01
9.277762174606323242e-01
9.263672232627868652e-01
9.248845577239990234e-01
9.233269691467285156e-01
9.216925501823425293e-01
9.199798703193664551e-01
9.181872606277465820e-01
9.163126945495605469e-01
9.143544435501098633e-01
9.123104810714721680e-01
9.101787805557250977e-01
9.079569578170776367e-01
9.056431055068969727e-01
9.032346010208129883e-01
9.007291793823242188e-01
8.981243371963500977e-01
8.954173326492309570e-01
8.926054239273071289e-01
8.896862268447875977e-01
8.866564035415649414e-01
8.835133314132690430e-01
8.802536725997924805e-01
8.768748044967651367e-01
8.733733296394348145e-01
8.697460889816284180e-01
8.659899234771728516e-01
8.621011972427368164e-01
8.580770492553710938e-01
8.539140820503234863e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
4.003992378250577633e-01
1.917189689249678974e-01
2.190138906202137026e-01
2.185164809186130319e-01
2.204172202852309470e-01
2.216543121767637348e-01
2.224489529126957021e-01
2.227216325071116332e-01
2.227739216844538961e-01
2.227995132481341289e-01
2.228284873537159649e-01
2.228569764729690372e-01
2.228826874054043727e-01
2.228565497390281036e-01
2.203301372236314559e-01
2.225293948654777365e-01
2.179563460223764293e-01
2.228552241883771656e-01
2.238188903470607616e-01
2.209806944099468040e-01
2.196941564215737774e-01
2.217385599958907327e-01
2.211805111240039423e-01
2.185429137931199361e-01
2.232161180174555559e-01
2.241771770635615502e-01
2.220525858031576483e-01
2.216754176246010510e-01
2.203137291752257365e-01
2.235039838684819147e-01
2.278326932092687440e-01
2.224610070915559734e-01
2.283216732041061237e-01
2.222830107482782758e-01
2.256732811998184707e-01
2.216694751437643385e-01
2.268451259466453263e-01
2.227592361602284965e-01
2.175877037125701630e-01
2.224311590971687347e-01
2.243924101163269902e-01
2.248349536503869983e-01
2.219946097436260035e-01
2.252657496429100736e-01
2.230559446860388151e-01
2.217258890445088226e-01
2.234612645328923342e-01
2.239372657022054847e-01
2.225107569389391804e-01
2.265974779156451069e-01
2.235248191949276708e-01
2.260612756871743512e-01
2.233901091303701347e-01
2.291007425253619723e-01
2.234265254598977735e-01
2.227916252925736251e-01
2.224484898984213643e-01
2.231640217808926463e-01
2.214702926369550573e-01
2.227280353597897999e-01
2.239376777510339589e-01
2.212537344087600055e-01
2.226409611145193368e-01
2.214525554263725160e-01
2.188949220866893974e-01
2.222736045254808390e-01
2.239487063525971156e-01
2.215792972757946733e-01
2.231838943254753627e-01
2.241521984396267486e-01
2.234392573986171693e-01
2.153495441112994180e-01
2.243424164249256947e-01
2.228866934623550677e-01
2.240036051652587457e-01
2.228486395595127567e-01
2.226704158353985386e-01
2.232488195753939142e-01
2.220917471053922843e-01
2.241112805849147238e-01
2.255286531769556402e-01
2.193786482446373476e-01
2.221108643126821769e-01
2.230909712408284673e-01
2.230847661113652958e-01
2.259470514600467606e-01
2.236551527439923359e-01
2.241076426675091826e-01
2.230177182362897415e-01
2.221107143853551513e-01
2.235507142679417081e-01
2.232085237776339215e-01
2.242267016524490675e-01
2.232222034515685960e-01
2.239269155109664677e-01
2.248078666007659598e-01
2.207727325878603430e-01
2.233664071668499118e-01
2.218710733929151191e-01
2.227317580030266086e-01
2.225560371728050324e-01
2.219745417731524284e-01
2.236079126218940838e-01
2.227712564458242117e-01
2.222827360945199282e-01
2.225263855270850077e-01
2.198171583213558988e-01
2.231615529692939637e-01
2.228467275567113381e-01
2.275721557421567509e-01
2.237115519907697803e-01
2.244429976852805042e-01
2.198007891092770283e-01
2.227736385435841737e-01
2.220933461232719730e-01
2.217316140982720230e-01
2.236366037784316974e-01
2.211173092628850867e-01
2.225820114073769618e-01
2.207292352784552825e-01
2.233727019080269938e-01
2.208711820349914257e-01
2.225156669884129912e-01
2.204797015770139645e-01
2.225621868096581968e-01
2.234711004420490699e-01
2.229331780914744765e-01
2.247155240783580421e-01
2.202666628059146980e-01
2.227306333290782203e-01
2.233604500707479790e-01
2.239584381974235039e-01
2.250115048074052548e-01
2.258578376543346200e-01
2.240181561897351681e-01
2.233562224700920973e-01
2.238593665688346224e-01
2.228293338650553790e-01
2.231880381481025077e-01
2.242396815894816264e-01
2.232272012828188656e-01
2.230304125680400984e-01
2.230585105997550388e-01
2.268042954617186802e-01
2.232273911077602979e-01
2.180027679320729050e-01
2.238278776815643967e-01
2.224453720024762160e-01
2.255244102959567398e-01
2.255660154255359207e-01
2.220302798236102881e-01
2.230289606708439620e-01
2.219618411919596912e-01
2.203663661879808056e-01
2.223397547781021388e-01
2.199374737186086393e-01
2.221411075220948994e-01
2.234634978416117912e-01
2.227969516756016233e-01
2.241399302078261879e-01
2.226605139390097909e-01
2.228884030508481995e-01
2.228894633367541900e-01
2.247129270043281002e-01
2.230936515326871483e-01
2.238318372158062675e-01
2.216200683090824020e-01
2.261633844311457531e-01
2.208809027587243234e-01
2.208076700496581501e-01
2.235680197763293131e-01
2.233310948227989201e-01
2.222760193701834863e-01
2.226129060097639945e-01
2.222635267573231654e-01
2.184232462206429914e-01
2.236092960890229964e-01
2.234631944749762011e-01
2.203439242910953111e-01
2.224185772834685326e-01
2.223797180294564690e-01
2.230172762564667788e-01
2.236328854589095250e-01
2.231509111837695625e-01
2.266356765735127177e-01
2.244356167294800919e-01
2.217704870362164071e-01
2.256244802164208141e-01
2.251384016864754478e-01
2.256708901527475497e-01
2.227254761431012586e-01
2.228530002153654987e-01
2.233283834440932258e-01
2.234421113908859335e-01
2.237607386055706082e-01
2.214763549864463832e-01
2.232191631138515930e-01
2.241708221649159338e-01
2.229002376945570796e-01
2.218130280697273027e-01
2.247594312255715154e-01
2.227183675168347143e-01
2.242172282138220341e-01
2.243603631687189071e-01
2.242061265559134875e-01
2.253185779993058802e-01
2.229992888931377759e-01
2.274087348840292955e-01
2.233394335080148840e-01
2.223206341074207837e-01
2.230985521225334611e-01
2.226809828517232748e-01
2.200780657452082179e-01
2.230182704063143062e-01
2.217937446551460356e-01
2.235920433922886641e-01
2.236094374385379224e-01
2.235734710894552169e-01
2.223799956091792318e-01
2.237486917062191938e-01
2.243994888478149652e-01
2.222598834574310567e-01
2.227308734649635913e-01
2.210092133048089658e-01
2.236195474156945362e-01
2.220851233036423844e-01
2.234121276076723728e-01
2.211531028061159421e-01
2.247291533523563534e-01
2.234549910892323632e-01
2.234769892838707750e-01
2.225667274926074746e-01
2.222128094023625711e-01
2.224992664923177987e-01
2.232673127668191038e-01
2.227259774209505716e-01
2.236032821002082449e-01
2.262393116180045072e-01
2.236036190027186066e-01
2.232841542299658089e-01
2.232989707355240161e-01
2.223412363578521067e-01
2.215925414871813548e-01
2.237934244343990076e-01
2.217649239447795073e-01
2.207374458532009032e-01
2.236854535578353953e-01
2.221308597114358130e-01
2.223356669974712041e-01
2.238526104163456876e-01
2.228003726654639582e-01
2.230161263322608667e-01
2.224133659238047012e-01
2.228766968161669804e-01
2.241305173618511060e-01
2.221318897388745162e-01
2.241728764110061389e-01
2.239703255313488239e-01
2.247194931521947492e-01
2.218036351889636770e-01
2.228691878633186074e-01
2.222730399695488357e-01
2.229520139687541369e-01
2.231407589803836855e-01
2.232683672162745769e-01
2.234607336596622085e-01
2.228709034784648324e-01
2.237454491081109775e-01
2.230191401659434580e-01
2.244141930002051810e-01
2.229402161737583377e-01
2.229744634290783123e-01
2.242292584277464085e-01
2.254990621792036520e-01
2.230828851653877676e-01
2.242275121901624035e-01
2.243996922576008690e-01
2.228707748437439851e-01
2.218547905107025597e-01
2.234716275794194074e-01
2.235553556352710969e-01
2.230705668107695883e-01
2.241466793801994706e-01
2.224183677822995087e-01
2.239057629422789575e-01
2.239406233191617024e-01
2.251229038900997292e-01
2.244227739081749995e-01
2.236514859889310314e-01
2.260041346033005993e-01
2.227736625565234496e-01
2.232479017047751257e-01
2.228830070776095240e-01
2.235141490990490976e-01
2.230925556664181131e-01
2.237587135031834096e-01
2.208708685062527877e-01
2.232767926924903445e-01
2.222435839792172851e-01
2.236270328648334027e-01
2.225164781126204305e-01
2.241166992456799234e-01
2.234606617971499343e-01
2.233121267756797423e-01
2.232201225572152115e-01
2.231513700932919175e-01
2.239208074330920339e-01
2.195084328285185071e-01
2.227799075466779521e-01
2.215892261206681702e-01
2.262214517131693747e-01
2.227168448527912514e-01
2.218169840057647724e-01
2.240110775455252390e-01
2.236085646881525446e-01
2.228004165555196037e-01
2.235938074749496407e-01
2.226265160570621293e-01
2.228476767454941609e-01
2.216328111418238989e-01
2.251097562549853326e-01
2.232797017426013109e-01
2.228853801142515745e-01
2.232179671791181541e-01
2.216199730763803999e-01
2.235875058351794453e-01
2.225838302345582165e-01
2.238557730522657552e-01
2.224421922834607657e-01
2.232368520575052362e-01
2.216599156280641969e-01
2.238717248835416507e-01
2.229613733988822233e-01
2.224384761316275938e-01
2.244326939826929990e-01
2.222155915392220182e-01
2.248804106914488732e-01
2.205873914473814312e-01
2.221235032320459102e-01
2.235759608405678278e-01
2.238706723718455471e-01
2.215650329151631348e-01
2.246402180887610012e-01
2.229031850980672524e-01
2.229738531864724760e-01
2.233056487677902158e-01
2.228898255879981360e-01
2.229118183996233737e-01
2.238230250894117090e-01
2.225849903776057348e-01
2.231379233073218504e-01
2.223243348927277097e-01
2.228339456314757105e-01
2.227043321308076473e-01
2.225136014533645179e-01
2.237571456124073377e-01
2.232508577125398297e-01
2.250226890090236409e-01
2.254038336970375644e-01
2.227817884358145317e-01
2.226085723019518847e-01
2.233669028761375575e-01
2.211479134389393586e-01
2.225699696403062866e-01
2.234329022943792875e-01
2.231061619025777321e-01
2.230876099856234085e-01
2.231264416221214741e-01
2.230901124811504599e-01
2.232011851176014527e-01
2.230503103503297946e-01
2.230903364773486330e-01
2.220539822800010332e-01
2.233138723800120184e-01
2.225188774352111765e-01
2.233269569374896346e-01
2.238291970504518169e-01
2.228922099858477168e-01
2.218981792461038882e-01
2.239504592914366987e-01
2.234289678372657351e-01
2.216757356523691713e-01
2.229822307634542755e-01
2.220123126298887695e-01
2.230869773504431108e-01
2.232948509842638540e-01
2.233406258955724644e-01
2.230637900282541330e-01
2.234518424553860738e-01
2.230532811829146478e-01
2.225121213364613659e-01
2.225436672068312471e-01
2.230096286946614270e-01
2.257037017266262102e-01
2.233242227092188392e-01
2.242932260044845638e-01
2.224639668005300719e-01
2.226536579575506547e-01
2.232825752146328502e-01
2.225536807711411547e-01
2.222279122236446025e-01
2.221482540156440588e-01
2.230008075334665996e-01
2.232421104878260509e-01
2.233314859492480653e-01
2.227680999267703521e-01
2.233206360840573335e-01
2.233702192462155289e-01
2.226208692434997471e-01
2.226032070412271580e-01
2.223440608997619139e-01
2.227935458648018785e-01
2.228270464032311160e-01
2.230383115626967672e-01
2.227357482480434858e-01
2.229927857196498664e-01
2.226925064970055046e-01
2.231008317590893464e-01
2.232693765531150731e-01
2.228421075601087209e-01
2.232576557166194575e-01
2.245398280793156065e-01
2.245795208962992617e-01
2.238847846713538092e-01
2.238474533705381020e-01
2.227901799070103050e-01
2.235891062709987887e-01
2.229071806459188287e-01
2.231309188285335032e-01
2.227881005928884495e-01
2.230196980386054684e-01
2.239738058232526863e-01
2.223973905862308142e-01
2.234425699671320487e-01
2.227542286754859713e-01
2.237604490091476273e-01
2.234578681700912506e-01
2.230007018934295204e-01
2.212941973560496878e-01
2.228157839077476166e-01
2.235371499563628128e-01
2.232535815001209234e-01
2.232716293514385997e-01
2.223150407554423114e-01
2.238323739805312129e-01
2.231451132879045951e-01
2.225434514486941961e-01
2.220690376724263893e-01
2.229054559334325281e-01
2.246618309647820666e-01
2.241603187730158708e-01
2.227917822492229971e-01
2.226762497730173929e-01
2.231555531474096743e-01
2.224243232541767146e-01
2.232705485260010614e-01
2.236744340470750714e-01
2.236112731579077140e-01
2.235462924042874999e-01
2.225184911253631215e-01
2.227095312976779817e-01
2.257800978767580957e-01
2.230562373676814036e-01
2.225971375379993678e-01
2.225134519830682389e-01
2.230861010637424369e-01
2.229426784621560131e-01
2.229000694497745017e-01
2.232785797330313349e-01
2.227856716471053045e-01
2.219883344361687494e-01
2.234327149297732351e-01
2.235329812530367777e-01
2.229049048737618832e-01
2.232960435077623873e-01
2.240771356206932852e-01
2.248366175698024161e-01
2.251657422580208567e-01
2.230253337742073017e-01
2.232417825796816080e-01
2.225836681606076228e-01
2.228773979269641214e-01
2.231857955550439476e-01
2.230395803962514356e-01
2.234602609296141851e-01
2.255223681797738911e-01
2.231758473602242221e-01
2.249344854236313695e-01
2.232851744820593953e-01
2.221038765707178952e-01
2.235200034748274223e-01
2.231439531011108479e-01
2.220232566349953640e-01
2.221107385362785236e-01
2.226241486375969136e-01
2.231675006389411686e-01
2.210164199093926640e-01
2.228200099785188903e-01
2.228296623269498122e-01
2.232102654087014804e-01
2.224016373904010302e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
4.003992378250577633e-01
2.216543121767637348e-01
2.228284873537159649e-01
2.225293948654777365e-01
2.196941564215737774e-01
2.241771770635615502e-01
2.278326932092687440e-01
2.216694751437643385e-01
2.243924101163269902e-01
2.217258890445088226e-01
2.235248191949276708e-01
2.227916252925736251e-01
2.239376777510339589e-01
2.222736045254808390e-01
2.234392573986171693e-01
2.228486395595127567e-01
2.255286531769556402e-01
2.259470514600467606e-01
2.235507142679417081e-01
2.248078666007659598e-01
2.225560371728050324e-01
2.225263855270850077e-01
2.237115519907697803e-01
2.217316140982720230e-01
2.233727019080269938e-01
2.234711004420490699e-01
2.233604500707479790e-01
2.233562224700920973e-01
2.232272012828188656e-01
2.180027679320729050e-01
2.220302798236102881e-01
2.199374737186086393e-01
2.226605139390097909e-01
2.238318372158062675e-01
2.235680197763293131e-01
2.184232462206429914e-01
2.223797180294564690e-01
2.244356167294800919e-01
2.227254761431012586e-01
2.214763549864463832e-01
2.247594312255715154e-01
2.253185779993058802e-01
2.230985521225334611e-01
2.235920433922886641e-01
2.243994888478149652e-01
2.220851233036423844e-01
2.234769892838707750e-01
2.227259774209505716e-01
2.232989707355240161e-01
2.207374458532009032e-01
2.228003726654639582e-01
2.221318897388745162e-01
2.228691878633186074e-01
2.234607336596622085e-01
2.229402161737583377e-01
2.242275121901624035e-01
2.235553556352710969e-01
2.239406233191617024e-01
2.227736625565234496e-01
2.237587135031834096e-01
2.225164781126204305e-01
2.231513700932919175e-01
2.262214517131693747e-01
2.228004165555196037e-01
2.251097562549853326e-01
2.235875058351794453e-01
2.216599156280641969e-01
2.222155915392220182e-01
2.238706723718455471e-01
2.233056487677902158e-01
2.231379233073218504e-01
2.237571456124073377e-01
2.226085723019518847e-01
2.231061619025777321e-01
2.230503103503297946e-01
2.233269569374896346e-01
2.234289678372657351e-01
2.232948509842638540e-01
2.225121213364613659e-01
2.242932260044845638e-01
2.222279122236446025e-01
2.227680999267703521e-01
2.223440608997619139e-01
2.229927857196498664e-01
2.232576557166194575e-01
2.227901799070103050e-01
2.230196980386054684e-01
2.237604490091476273e-01
2.235371499563628128e-01
2.231451132879045951e-01
2.241603187730158708e-01
2.232705485260010614e-01
2.227095312976779817e-01
2.230861010637424369e-01
2.219883344361687494e-01
2.240771356206932852e-01
2.225836681606076228e-01
2.255223681797738911e-01
2.235200034748274223e-01
2.231675006389411686e-01
2.224016373904010302e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.674177527427673340e-01
3.719877004623413086e-01
3.765188455581665039e-01
3.810113072395324707e-01
3.854654431343078613e-01
3.898814320564270020e-01
3.942595720291137695e-01
3.986001014709472656e-01
4.029034376144409180e-01
4.071695208549499512e-01
4.113987684249877930e-01
4.155915975570678711e-01
4.197478890419006348e-01
4.238681793212890625e-01
4.279525279998779297e-01
4.320013523101806641e-01
4.360147118568420410e-01
4.399929642677307129e-01
4.439362883567810059e-01
4.478451013565063477e-01
4.517194032669067383e-01
4.555594325065612793e-01
4.593656659126281738e-01
4.631380438804626465e-01
4.668769836425781250e-01
4.705826044082641602e-01
4.742552638053894043e-01
4.778949618339538574e-01
4.815021753311157227e-01
4.850769639015197754e-01
4.886195659637451172e-01
4.921302199363708496e-01
4.956092238426208496e-01
4.990566372871398926e-01
5.024727582931518555e-01
5.058577656745910645e-01
5.092119574546813965e-01
5.125355124473571777e-01
5.158284306526184082e-01
5.190911293029785156e-01
5.223237872123718262e-01
5.255266427993774414e-01
5.286998152732849121e-01
5.318434834480285645e-01
5.349578261375427246e-01
5.380432009696960449e-01
5.410996079444885254e-01
5.441272854804992676e-01
5.471265316009521484e-01
5.500974059104919434e-01
5.530402064323425293e-01
5.559551119804382324e-01
5.588420033454895020e-01
5.617015957832336426e-01
5.645334720611572266e-01
5.673382878303527832e-01
5.701161026954650879e-01
5.728669166564941406e-01
5.755910277366638184e-01
5.782886147499084473e-01
5.809598565101623535e-01
5.836048722267150879e-01
5.862239003181457520e-01
5.888169407844543457e-01
5.913843512535095215e-01
5.939260721206665039e-01
5.964425206184387207e-01
5.989336967468261719e-01
6.013997793197631836e-01
6.038409471511840820e-01
6.062573790550231934e-01
6.086490750312805176e-01
6.110163331031799316e-01
6.133593916893005371e-01
6.156781315803527832e-01
6.179727911949157715e-01
6.202437281608581543e-01
6.224908232688903809e-01
6.247142553329467773e-01
6.269143223762512207e-01
6.290909647941589355e-01
6.312444806098937988e-01
6.333749294281005859e-01
6.354823708534240723e-01
6.375669836997985840e-01
6.396290659904479980e-01
6.416686177253723145e-01
6.436855792999267578e-01
6.456804275512695312e-01
6.476531028747558594e-01
6.496036648750305176e-01
6.515324115753173828e-01
6.534393429756164551e-01
6.553245186805725098e-01
6.571881771087646484e-01
6.590304374694824219e-01
6.608511805534362793e-01
6.626510024070739746e-01
6.644295454025268555e-01
6.661871671676635742e-01
6.679238677024841309e-01
6.696398854255676270e-01
6.713351607322692871e-01
6.730098724365234375e-01
6.746641397476196289e-01
6.762980818748474121e-01
6.779118180274963379e-01
6.795054674148559570e-01
6.810789704322814941e-01
6.826325058937072754e-01
6.841662526130676270e-01
6.856802105903625488e-01
6.871746182441711426e-01
6.886493563652038574e-01
6.901046633720397949e-01
6.915405988693237305e-01
6.929573416709899902e-01
6.943547129631042480e-01
6.957331299781799316e-01
6.970924735069274902e-01
6.984328627586364746e-01
6.997544169425964355e-01
7.010572552680969238e-01
7.023413181304931641e-01
7.036068439483642578e-01
7.048537731170654297e-01
7.060822844505310059e-01
7.072924971580505371e-01
7.084843516349792480e-01
7.096580862998962402e-01
7.108135819435119629e-01
7.119510769844055176e-01
7.130705714225769043e-01
7.141721248626708984e-01
7.152559161186218262e-01
7.163217663764953613e-01
7.173700332641601562e-01
7.184005379676818848e-01
7.194135785102844238e-01
7.204090952873229980e-01
7.213870882987976074e-01
7.223475575447082520e-01
7.232909798622131348e-01
7.242169976234436035e-01
7.251257896423339844e-01
7.260174155235290527e-01
7.268920540809631348e-01
7.277495861053466797e-01
7.285900712013244629e-01
7.294136881828308105e-01
7.302203774452209473e-01
7.310103774070739746e-01
7.317834496498107910e-01
7.325398325920104980e-01
7.332795858383178711e-01
7.340026497840881348e-01
7.347091436386108398e-01
7.353991270065307617e-01
7.360725998878479004e-01
7.367296814918518066e-01
7.373702526092529297e-01
7.379944920539855957e-01
7.386023402214050293e-01
7.391939759254455566e-01
7.397692799568176270e-01
7.403283715248107910e-01
7.408713698387145996e-01
7.413981556892395020e-01
7.419087886810302734e-01
7.424033880233764648e-01
7.428818941116333008e-01
7.433444261550903320e-01
7.437909245491027832e-01
7.442213892936706543e-01
7.446360588073730469e-01
7.450346350669860840e-01
7.454175353050231934e-01
7.457844614982604980e-01
7.461355328559875488e-01
7.464707493782043457e-01
7.467901110649108887e-01
7.470938563346862793e-01
7.473816871643066406e-01
7.476537823677062988e-01
7.479102611541748047e-01
7.481509447097778320e-01
7.483758330345153809e-01
7.485850453376770020e-01
7.487787604331970215e-01
7.489565014839172363e-01
7.491187453269958496e-01
7.492653727531433105e-01
7.493962645530700684e-01
7.495115399360656738e-01
7.496111989021301270e-01
7.496952414512634277e-01
7.497635483741760254e-01
7.498164772987365723e-01
7.498534917831420898e-01
7.498750686645507812e-01
7.498809099197387695e-01
7.498711943626403809e-01
7.498458623886108398e-01
7.498047351837158203e-01
7.497481107711791992e-01
7.496758103370666504e-01
7.495877742767333984e-01
7.494841814041137695e-01
7.493649125099182129e-01
7.492298483848571777e-01
7.490791678428649902e-01
7.489128708839416504e-01
7.487307190895080566e-01
7.485328316688537598e-01
7.483192086219787598e-01
7.480899691581726074e-01
7.478448152542114258e-01
7.475839257240295410e-01
7.473072409629821777e-01
7.470145821571350098e-01
7.467061877250671387e-01
7.463818788528442383e-01
7.460416555404663086e-01
7.456855177879333496e-01
7.453134655952453613e-01
7.449254393577575684e-01
7.445213794708251953e-01
7.441013455390930176e-01
7.436651587486267090e-01
7.432129979133605957e-01
7.427446246147155762e-01
7.422601580619812012e-01
7.417594790458679199e-01
7.412427067756652832e-01
7.407095432281494141e-01
7.401602864265441895e-01
7.395945191383361816e-01
7.390125393867492676e-01
7.384141087532043457e-01
7.377992868423461914e-01
7.371680736541748047e-01
7.365202903747558594e-01
7.358559966087341309e-01
7.351751327514648438e-01
7.344775199890136719e-01
7.337633371353149414e-01
7.330325245857238770e-01
7.322849035263061523e-01
7.315204143524169922e-01
7.307391166687011719e-01
7.299409508705139160e-01
7.291257977485656738e-01
7.282937169075012207e-01
7.274445891380310059e-01
7.265782952308654785e-01
7.256948947906494141e-01
7.247943282127380371e-01
7.238764762878417969e-01
7.229413390159606934e-01
7.219887375831604004e-01
7.210188508033752441e-01
7.200314402580261230e-01
7.190263867378234863e-01
7.180038094520568848e-01
7.169637084007263184e-01
7.159057259559631348e-01
7.148299813270568848e-01
7.137364745140075684e-01
7.126249670982360840e-01
7.114955186843872070e-01
7.103480696678161621e-01
7.091823816299438477e-01
7.079986929893493652e-01
7.067964673042297363e-01
7.055762410163879395e-01
7.043375372886657715e-01
7.030802369117736816e-01
7.018044590950012207e-01
7.005099654197692871e-01
6.991969943046569824e-01
6.978651285171508789e-01
6.965143680572509766e-01
6.951447725296020508e-01
6.937561631202697754e-01
6.923483014106750488e-01
6.909213662147521973e-01
6.894752383232116699e-01
6.880096793174743652e-01
6.865245699882507324e-01
6.850200295448303223e-01
6.834958195686340332e-01
6.819519400596618652e-01
6.803882718086242676e-01
6.788046956062316895e-01
6.772010922431945801e-01
6.755774021148681641e-01
6.739334464073181152e-01
6.722692847251892090e-01
6.705846190452575684e-01
6.688795089721679688e-01
6.671538352966308594e-01
6.654073596000671387e-01
6.636400818824768066e-01
6.618518829345703125e-01
6.600425839424133301e-01
6.582122445106506348e-01
6.563605666160583496e-01
6.544875502586364746e-01
6.525929570198059082e-01
6.506766676902770996e-01
6.487386822700500488e-01
6.467788815498352051e-01
6.447970271110534668e-01
6.427929997444152832e-01
6.407667994499206543e-01
6.387181878089904785e-01
6.366471052169799805e-01
6.345533132553100586e-01
6.324368119239807129e-01
6.302973628044128418e-01
6.281347870826721191e-01
6.259490847587585449e-01
6.237400174140930176e-01
6.215075850486755371e-01
6.192513108253479004e-01
6.169714331626892090e-01
6.146674752235412598e-01
6.123396754264831543e-01
6.099874377250671387e-01
6.076108217239379883e-01
6.052098274230957031e-01
6.027839183807373047e-01
6.003332734107971191e-01
5.978576540946960449e-01
5.953567624092102051e-01
5.928305983543395996e-01
5.902789235115051270e-01
5.877016186714172363e-01
5.850982069969177246e-01
5.824689865112304688e-01
5.798135399818420410e-01
5.771317481994628906e-01
5.744233727455139160e-01
5.716882348060607910e-01
5.689263343811035156e-01
5.661372542381286621e-01
5.633208155632019043e-01
5.604770779609680176e-01
5.576056838035583496e-01
5.547063946723937988e-01
5.517792105674743652e-01
5.488238334655761719e-01
5.458398461341857910e-01
5.428275465965270996e-01
5.397863984107971191e-01
5.367162227630615234e-01
5.336169004440307617e-01
5.304883122444152832e-01
5.273301005363464355e-01
5.241420865058898926e-01
5.209242105484008789e-01
5.176762938499450684e-01
5.143977999687194824e-01
5.110887885093688965e-01
5.077491402626037598e-01
5.043785572052001953e-01
5.009766817092895508e-01
4.975435733795166016e-01
4.940789937973022461e-01
4.905824065208435059e-01
4.870539307594299316e-01
4.834933876991271973e-01
4.799005389213562012e-01
4.762749075889587402e-01
4.726166725158691406e-01
4.689255356788635254e-01
4.652010798454284668e-01
4.614431858062744141e-01
4.576517939567565918e-01
4.538266658782958984e-01
4.499675631523132324e-01
4.460741877555847168e-01
4.421464800834655762e-01
4.381842017173767090e-01
4.341871142387390137e-01
4.301550984382629395e-01
4.260879755020141602e-01
4.219855070114135742e-01
4.178473353385925293e-01
4.136735796928405762e-01
4.094640016555786133e-01
4.052181243896484375e-01
4.009360074996948242e-01
3.966177105903625488e-01
3.922623991966247559e-01
3.878703713417053223e-01
3.834415674209594727e-01
3.789755105972290039e-01
3.744719624519348145e-01
3.699311614036560059e-01
3.653525114059448242e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.674177527427673340e-01
3.854654431343078613e-01
4.029034376144409180e-01
4.197478890419006348e-01
4.360147118568420410e-01
4.517194032669067383e-01
4.668769836425781250e-01
4.815021753311157227e-01
4.956092238426208496e-01
5.092119574546813965e-01
5.223237872123718262e-01
5.349578261375427246e-01
5.471265316009521484e-01
5.588420033454895020e-01
5.701161026954650879e-01
5.809598565101623535e-01
5.913843512535095215e-01
6.013997793197631836e-01
6.110163331031799316e-01
6.202437281608581543e-01
6.290909647941589355e-01
6.375669836997985840e-01
6.456804275512695312e-01
6.534393429756164551e-01
6.608511805534362793e-01
6.679238677024841309e-01
6.746641397476196289e-01
6.810789704322814941e-01
6.871746182441711426e-01
6.929573416709899902e-01
6.984328627586364746e-01
7.036068439483642578e-01
7.084843516349792480e-01
7.130705714225769043e-01
7.173700332641601562e-01
7.213870882987976074e-01
7.251257896423339844e-01
7.285900712013244629e-01
7.317834496498107910e-01
7.347091436386108398e-01
7.373702526092529297e-01
7.397692799568176270e-01
7.419087886810302734e-01
7.437909245491027832e-01
7.454175353050231934e-01
7.467901110649108887e-01
7.479102611541748047e-01
7.487787604331970215e-01
7.493962645530700684e-01
7.497635483741760254e-01
7.498809099197387695e-01
7.497481107711791992e-01
7.493649125099182129e-01
7.487307190895080566e-01
7.478448152542114258e-01
7.467061877250671387e-01
7.453134655952453613e-01
7.436651587486267090e-01
7.417594790458679199e-01
7.395945191383361816e-01
7.371680736541748047e-01
7.344775199890136719e-01
7.315204143524169922e-01
7.282937169075012207e-01
7.247943282127380371e-01
7.210188508033752441e-01
7.169637084007263184e-01
7.126249670982360840e-01
7.079986929893493652e-01
7.030802369117736816e-01
6.978651285171508789e-01
6.923483014106750488e-01
6.865245699882507324e-01
6.803882718086242676e-01
6.739334464073181152e-01
6.671538352966308594e-01
6.600425839424133301e-01
6.525929570198059082e-01
6.447970271110534668e-01
6.366471052169799805e-01
6.281347870826721191e-01
6.192513108253479004e-01
6.099874377250671387e-01
6.003332734107971191e-01
5.902789235115051270e-01
5.798135399818420410e-01
5.689263343811035156e-01
5.576056838035583496e-01
5.458398461341857910e-01
5.336169004440307617e-01
5.209242105484008789e-01
5.077491402626037598e-01
4.940789937973022461e-01
4.799005389213562012e-01
4.652010798454284668e-01
4.499675631523132324e-01
4.341871142387390137e-01
4.178473353385925293e-01
4.009360074996948242e-01
3.834415674209594727e-01
3.653525114059448242e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
2.869561488462930021e-01
3.180901239030153316e-01
6.401584649029695706e-02
2.896564050679422547e-02
3.023959893265839097e-02
3.057820878716090846e-02
3.073440539780780689e-02
3.155764397459276394e-02
3.238955879137843386e-02
3.188556494842843120e-02
3.076864998429447093e-02
2.747366762559984299e-02
3.155572295776771369e-02
3.131508681481611628e-02
3.109952402481488618e-02
3.412845454451220867e-02
3.569171710968382233e-02
3.186381792781205202e-02
3.351237210864128208e-02
3.488187987753236380e-02
3.341505481570543334e-02
3.242072239424508701e-02
3.133944161579971938e-02
2.857719694937502566e-02
3.066213608231328422e-02
3.179731545439558327e-02
3.316991541714194719e-02
3.284574119666680558e-02
3.223293830764995677e-02
3.418508251107563872e-02
3.291190447059041957e-02
3.317658396193122472e-02
3.736687612092223082e-02
3.297372319007665226e-02
4.296350120329358452e-02
3.419706837009865719e-02
3.313232064894450213e-02
3.408675645273168825e-02
3.338144985058098119e-02
3.170373089301008196e-02
3.358788921983660997e-02
2.669257920379946442e-02
3.237354600020793394e-02
3.243502736113046403e-02
3.347756351465782515e-02
3.926018528769757709e-02
3.428625193401266258e-02
3.599993015811790015e-02
3.234043026125085762e-02
3.343835260987836067e-02
3.345310764563191874e-02
3.264068535338410237e-02
3.203978092159809332e-02
3.313528020345892638e-02
3.451227556864039370e-02
3.454065484093472166e-02
3.230626774808832702e-02
3.388660842400566253e-02
3.179097171562909191e-02
2.960733910039162545e-02
3.307687158805257960e-02
3.461721122417567992e-02
3.152364150437372142e-02
3.074994242464233404e-02
3.365975994182845293e-02
3.340367412137393299e-02
3.120468897491971566e-02
3.310355856259941665e-02
3.038617182431412392e-02
3.619456185808690024e-02
3.366761279959941400e-02
3.483839713739253496e-02
3.357895447350058710e-02
3.241995511439751260e-02
3.354320405108664194e-02
3.763411106928926664e-02
3.460813547118807981e-02
3.451292741596847374e-02
3.245418309082239577e-02
3.256097838153221291e-02
3.453685553931208629e-02
3.331820567896952995e-02
3.538500542275204580e-02
3.218659874777132085e-02
3.198740002821822553e-02
3.148688985915467503e-02
3.333771196704844730e-02
3.191064806814303961e-02
3.232632277716554481e-02
3.499575896566067129e-02
2.789451528843792452e-02
3.289738144057394176e-02
2.942534639317089667e-02
3.281013806284881207e-02
3.171802591747559241e-02
3.272619946651685735e-02
3.189336077630421790e-02
3.184982307903567317e-02
3.472470165328521430e-02
3.343740829421175398e-02
3.363257660077528105e-02
3.301904079575883333e-02
3.124555486235472065e-02
3.618217171920180136e-02
3.323405613366162831e-02
3.313394257533788800e-02
3.246262389327643494e-02
3.438339620260345147e-02
3.204063755416398929e-02
3.342154909814331470e-02
3.227199007904926059e-02
3.275570579579425989e-02
3.286616600506123143e-02
3.354409505107262129e-02
3.532766168767960402e-02
3.271091036962550658e-02
3.343214895448086421e-02
3.120915977262613342e-02
3.402360773653167331e-02
3.318511605295584171e-02
3.361581769277390691e-02
3.200676027510853533e-02
3.185181571938214967e-02
3.379704530580021626e-02
3.226641710292643683e-02
3.363593166400357520e-02
3.332452333214495216e-02
3.619549283876395684e-02
3.256410048838582344e-02
3.568550956357553761e-02
3.316882002780250499e-02
3.283541500984987066e-02
3.422944397045678960e-02
3.183401145544372673e-02
3.089783143200656307e-02
3.447631304303946931e-02
3.155511812082772288e-02
3.345412930682165747e-02
3.556473363944437360e-02
3.170740575348073714e-02
3.440052456221975169e-02
3.282103679060646012e-02
3.439156017597037179e-02
3.165422225409343648e-02
3.200465334133328899e-02
3.318452106742152824e-02
3.328720105246047584e-02
3.390562117464500369e-02
3.305662987248569190e-02
3.576403914743714330e-02
3.460777008993189130e-02
3.143688020095238012e-02
3.231545886873082862e-02
3.533419220188427357e-02
3.366573709974012701e-02
3.391375208743642455e-02
3.407899020014285713e-02
3.415296095237934509e-02
3.170513783552006415e-02
3.166635026837472111e-02
3.255219427944870680e-02
3.249270425616124919e-02
3.492124794054537323e-02
3.299387834509980022e-02
3.306018865717770538e-02
3.311781615697171471e-02
3.336600747309628051e-02
3.221212437987810984e-02
3.342271539654531609e-02
3.392141602737333561e-02
3.398267686843761681e-02
3.198592473662636299e-02
3.303943507041753880e-02
3.534137382950671563e-02
3.348463914509992867e-02
3.245932476910418085e-02
3.188585743705478481e-02
3.425174611639265898e-02
3.307925399870925015e-02
3.289988659719891156e-02
3.625599316287782953e-02
3.186361978273227757e-02
3.325038856811324967e-02
3.257963918961939709e-02
3.359260483182529428e-02
3.699421953362653365e-02
3.381252749603420177e-02
3.210058459674070691e-02
3.191429383513923884e-02
3.280431089182092586e-02
3.358377190679680269e-02
3.351694285968181281e-02
3.570869017606432411e-02
3.231367290715816964e-02
3.346393843125864548e-02
3.265520729316601783e-02
3.426659364259566909e-02
3.417661905913562531e-02
3.320645161404661705e-02
3.375160278553741150e-02
3.434114923607236441e-02
3.341601453984646697e-02
3.234016553717247028e-02
3.232040677322266936e-02
3.453463634917925545e-02
3.347399514972670270e-02
3.345787695518944588e-02
3.539990909720253098e-02
3.454478271097578129e-02
3.111547719222829828e-02
3.364817847914912397e-02
3.249939092557029702e-02
3.492300190014845790e-02
3.333254146600320156e-02
3.203784384195700746e-02
3.167100641249118859e-02
3.597119981068293282e-02
3.342359360210217512e-02
3.327520950742644812e-02
3.406205164862777940e-02
3.450599199083737717e-02
3.264467133462447407e-02
3.294641724043189529e-02
3.292285196582694917e-02
3.435679655315030528e-02
3.306864554106071080e-02
3.319913256581995958e-02
3.286047798780153406e-02
3.337441151701986408e-02
3.353180652754145230e-02
3.465101241288066902e-02
3.376723767805187015e-02
3.282094690730924524e-02
3.155965287885833387e-02
3.302740314587339354e-02
3.437931241089797751e-02
3.360517412999987352e-02
3.243986263818027238e-02
3.515787531097961521e-02
3.265412858844245897e-02
3.535609913386256881e-02
3.293999731475324294e-02
3.375195972746057593e-02
3.421003317872774868e-02
3.505074703785113210e-02
3.481704117725843012e-02
3.559280927487976087e-02
3.238742289085254356e-02
3.348414796851519742e-02
3.556695096400731837e-02
3.415993359088227710e-02
3.250902351341643237e-02
3.393172778915132942e-02
3.215534183507193916e-02
3.218187795355169356e-02
3.431103647109404881e-02
3.459391109691781901e-02
3.321744787755707973e-02
3.191200685736229198e-02
3.382926748134452988e-02
3.319387675989279862e-02
3.359237452029255333e-02
3.378368607092940151e-02
3.281744823130624406e-02
3.305843382798965419e-02
3.466457451331198675e-02
3.268067546019520070e-02
3.228778412425880456e-02
3.345351247101028408e-02
3.472651071308141546e-02
3.272784610773797620e-02
3.311140794804827425e-02
3.257010713683742426e-02
3.190458673875726237e-02
3.401647667336267500e-02
3.315427532685980005e-02
3.335507869859832136e-02
3.547006173481308949e-02
3.355758175919651420e-02
3.255650746004298129e-02
3.460909827788386656e-02
3.275682142058821550e-02
3.337458574118667282e-02
3.315678053421520360e-02
3.309869213719729419e-02
3.389060517003677359e-02
3.361599328271916431e-02
3.229482242139591203e-02
3.218022427120006967e-02
3.521353299673687931e-02
3.458976368565090664e-02
3.267447080421222866e-02
3.287881316946464350e-02
3.381073633781778165e-02
3.339911529250518679e-02
3.353635094420066853e-02
3.274527681121702782e-02
3.254740734982957545e-02
3.525056996696199207e-02
3.502182077756160056e-02
3.307022898454130971e-02
3.224091021266198981e-02
3.243043929864551644e-02
3.358715145002540148e-02
3.429786010083117620e-02
3.425204936020354030e-02
3.436301900546687160e-02
3.291085079523544538e-02
3.461508969337612901e-02
3.275583033703734215e-02
3.346928869964329450e-02
3.338121711324577162e-02
3.307988740929326821e-02
3.318757926789429186e-02
3.216094547159874945e-02
3.299902245247787747e-02
3.334534788035908859e-02
3.323635798884429920e-02
3.201327075503673097e-02
3.352530465910853741e-02
3.133450021367394089e-02
3.275638944699672123e-02
3.458261369726711026e-02
3.326854601267005551e-02
3.467416795593235984e-02
3.297697086336625477e-02
3.294120036582641464e-02
3.445077161218270539e-02
3.054990222654710083e-02
3.372623508056366015e-02
3.097937616862949176e-02
3.323720397497186702e-02
3.221345948981148982e-02
3.363594947767004073e-02
3.296178471254646719e-02
3.504580351120689663e-02
3.262341796977558106e-02
3.339270707558179146e-02
3.304054335357200362e-02
3.470403984115218859e-02
3.380636995540377970e-02
3.376415203781372304e-02
2.741401213397866299e-02
3.363903300927331003e-02
3.335520326028179605e-02
3.335028178966550211e-02
3.437464047693626623e-02
3.278558331037261658e-02
3.271150567519480468e-02
3.296114901317409585e-02
3.419719347982960039e-02
3.391057030375146247e-02
3.133831168081060992e-02
3.213977977083237736e-02
3.363101543598342319e-02
3.389602162372706146e-02
3.386170907345827097e-02
3.367530044568494557e-02
3.296053610979422094e-02
3.338174818239994512e-02
3.287016721636740191e-02
3.237893998884338459e-02
3.281241149120614486e-02
3.284310495884302378e-02
3.384493748162768073e-02
3.194066036003394976e-02
3.253212947291875268e-02
3.343612906180493810e-02
3.350078154172513034e-02
3.355043990512551061e-02
3.334917445163167182e-02
3.261241343598247910e-02
3.148549650848079390e-02
3.521341666267857606e-02
3.290889963507429017e-02
3.394513102295594609e-02
3.520369165560109648e-02
3.298531034677503609e-02
3.318562358652128730e-02
3.336269747749533859e-02
3.407325620003590072e-02
3.345073153604987554e-02
3.300370839371456061e-02
3.101145808438694751e-02
3.416893046803966272e-02
3.343687889763814758e-02
3.287262676831473329e-02
3.399383611251463599e-02
3.459651825307886314e-02
3.291247953409844051e-02
3.465327943522739096e-02
3.336584474452603671e-02
3.172380093881293356e-02
3.419061119705284202e-02
3.253653316635179288e-02
3.016851604991616781e-02
3.370904920783223541e-02
3.608185119726266959e-02
3.352168616889353303e-02
3.283194723562960632e-02
3.286144980005516192e-02
3.365708356638971027e-02
3.643973511784905084e-02
3.208692034784898367e-02
3.275101226674238808e-02
3.538524482469575932e-02
3.373922160844119306e-02
3.409397849100674616e-02
3.347361135927244546e-02
3.361047163401196386e-02
3.326925005547748393e-02
3.366495766918191357e-02
3.287191640437754636e-02
3.281445991060442935e-02
3.291836873641568878e-02
3.495034009415637355e-02
3.353193171840786885e-02
3.340528802670653802e-02
3.272121683166349937e-02
3.191595196327487449e-02
3.460675596734199416e-02
3.455283018910423887e-02
3.362695857528626153e-02
3.327507092002534445e-02
3.281199262241613762e-02
3.155859102053912291e-02
3.456890689917221232e-02
3.365987039898259842e-02
3.338579383557756936e-02
3.358681693905089805e-02
3.295147343630006054e-02
3.284790456754141386e-02
3.262657929930303652e-02
3.212006470377382766e-02
3.294370008710675868e-02
3.315031486859316284e-02
3.274115031036227419e-02
3.310866124216636092e-02
3.353188120766358721e-02
3.267472823275483634e-02
3.282184783738664735e-02
3.273753184938510419e-02
3.426092627229168630e-02
3.386945973312591174e-02
3.270092379174439207e-02
3.412993064860728176e-02
3.298454199657895047e-02
3.308765905621941644e-02
3.372362849611508506e-02
3.402999804143889279e-02
3.203720920622203649e-02
3.466091920989666092e-02
3.380532143081328711e-02
3.221693301728935366e-02
3.561067166561267955e-02
3.342212796184856199e-02
3.269828982394934469e-02
3.359935863166003261e-02
3.298629732537557840e-02
3.374431742043881161e-02
3.166767412539492343e-02
3.197215208265019593e-02
3.415111344521852554e-02
3.373085409175511501e-02
3.243156278936842191e-02
3.305336046050031534e-02
3.429066893514989833e-02
3.341895568824553714e-02
3.448732599247269354e-02
3.069725849357483188e-02
3.396958455160547369e-02
3.162783673354571667e-02
3.338149602052112308e-02
3.407207571994260581e-02
3.267137296088614556e-02
3.236422405502333011e-02
3.339173095723624307e-02
3.166464363398300425e-02
3.254621793164694243e-02
3.304693958590498165e-02
3.228448081838378864e-02
3.250736944085019786e-02
3.282333565848691986e-02
3.339139036575537040e-02
3.436593188479027117e-02
3.327104795507515589e-02
3.412528056484800260e-02
3.236000496480480326e-02
3.365601368392198006e-02
3.415174316088687850e-02
3.468588635185899244e-02
3.292985020296668869e-02
3.163267644772095599e-02
3.311966198857465432e-02
3.327030695849465813e-02
3.365359447720508990e-02
3.396110481798687852e-02
3.167379247824129301e-02
3.523805026370653570e-02
3.347812997416292624e-02
3.364450944066862959e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
2.869561488462930021e-01
3.057820878716090846e-02
3.076864998429447093e-02
3.412845454451220867e-02
3.341505481570543334e-02
3.179731545439558327e-02
3.291190447059041957e-02
3.419706837009865719e-02
3.358788921983660997e-02
3.926018528769757709e-02
3.345310764563191874e-02
3.454065484093472166e-02
3.307687158805257960e-02
3.340367412137393299e-02
3.366761279959941400e-02
3.763411106928926664e-02
3.453685553931208629e-02
3.148688985915467503e-02
2.789451528843792452e-02
3.272619946651685735e-02
3.363257660077528105e-02
3.313394257533788800e-02
3.227199007904926059e-02
3.271091036962550658e-02
3.361581769277390691e-02
3.363593166400357520e-02
3.316882002780250499e-02
3.447631304303946931e-02
3.440052456221975169e-02
3.318452106742152824e-02
3.460777008993189130e-02
3.391375208743642455e-02
3.255219427944870680e-02
3.311781615697171471e-02
3.398267686843761681e-02
3.245932476910418085e-02
3.625599316287782953e-02
3.699421953362653365e-02
3.358377190679680269e-02
3.265520729316601783e-02
3.434114923607236441e-02
3.347399514972670270e-02
3.364817847914912397e-02
3.167100641249118859e-02
3.450599199083737717e-02
3.306864554106071080e-02
3.465101241288066902e-02
3.437931241089797751e-02
3.535609913386256881e-02
3.481704117725843012e-02
3.415993359088227710e-02
3.431103647109404881e-02
3.319387675989279862e-02
3.466457451331198675e-02
3.272784610773797620e-02
3.315427532685980005e-02
3.460909827788386656e-02
3.389060517003677359e-02
3.458976368565090664e-02
3.353635094420066853e-02
3.307022898454130971e-02
3.425204936020354030e-02
3.346928869964329450e-02
3.299902245247787747e-02
3.133450021367394089e-02
3.297697086336625477e-02
3.097937616862949176e-02
3.504580351120689663e-02
3.380636995540377970e-02
3.335028178966550211e-02
3.419719347982960039e-02
3.389602162372706146e-02
3.287016721636740191e-02
3.194066036003394976e-02
3.334917445163167182e-02
3.394513102295594609e-02
3.407325620003590072e-02
3.343687889763814758e-02
3.465327943522739096e-02
3.016851604991616781e-02
3.286144980005516192e-02
3.538524482469575932e-02
3.326925005547748393e-02
3.495034009415637355e-02
3.460675596734199416e-02
3.155859102053912291e-02
3.295147343630006054e-02
3.315031486859316284e-02
3.282184783738664735e-02
3.412993064860728176e-02
3.203720920622203649e-02
3.342212796184856199e-02
3.166767412539492343e-02
3.305336046050031534e-02
3.396958455160547369e-02
3.236422405502333011e-02
3.228448081838378864e-02
3.327104795507515589e-02
3.468588635185899244e-02
3.365359447720508990e-02
3.364450944066862959e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
8.557605743408203125e+00,-4.099903583526611328e+00,0.000000000000000000e+00,1.265750885009765625e+01
-1.814155220985412598e+00,-2.525244474411010742e+00,0.000000000000000000e+00,7.110892534255981445e-01
-4.346148014068603516e+00,-4.681990623474121094e+00,0.000000000000000000e+00,3.358426094055175781e-01
-4.426631927490234375e+00,-4.738931179046630859e+00,0.000000000000000000e+00,3.122992217540740967e-01
-4.451790332794189453e+00,-4.760268688201904297e+00,0.000000000000000000e+00,3.084785342216491699e-01
-4.471189498901367188e+00,-4.777395725250244141e+00,0.000000000000000000e+00,3.062060177326202393e-01
-4.486415863037109375e+00,-4.790875434875488281e+00,0.000000000000000000e+00,3.044597208499908447e-01
-4.497045040130615234e+00,-4.804974555969238281e+00,0.000000000000000000e+00,3.079294860363006592e-01
-4.502188205718994141e+00,-4.817103862762451172e+00,0.000000000000000000e+00,3.149158358573913574e-01
-4.505279064178466797e+00,-4.803810119628906250e+00,0.000000000000000000e+00,2.985311746597290039e-01
-4.505913257598876953e+00,-4.785427093505859375e+00,0.000000000000000000e+00,2.795136272907257080e-01
-4.500670433044433594e+00,-4.735439300537109375e+00,0.000000000000000000e+00,2.347687184810638428e-01
-4.506863117218017578e+00,-4.789597511291503906e+00,0.000000000000000000e+00,2.827345728874206543e-01
-4.506711006164550781e+00,-4.784149646759033203e+00,0.000000000000000000e+00,2.774385511875152588e-01
-4.506631851196289062e+00,-4.781347274780273438e+00,0.000000000000000000e+00,2.747153341770172119e-01
-4.507296562194824219e+00,-4.825146675109863281e+00,0.000000000000000000e+00,3.178499341011047363e-01
-4.506352424621582031e+00,-4.843515872955322266e+00,0.000000000000000000e+00,3.371634483337402344e-01
-4.507353782653808594e+00,-4.791393280029296875e+00,0.000000000000000000e+00,2.840394675731658936e-01
-4.507747173309326172e+00,-4.813270568847656250e+00,0.000000000000000000e+00,3.055232763290405273e-01
-4.507360935211181641e+00,-4.831263542175292969e+00,0.000000000000000000e+00,3.239025175571441650e-01
-4.507814884185791016e+00,-4.813216209411621094e+00,0.000000000000000000e+00,3.054012954235076904e-01
-4.507762908935546875e+00,-4.799011230468750000e+00,0.000000000000000000e+00,2.912485003471374512e-01
-4.507073879241943359e+00,-4.782459259033203125e+00,0.000000000000000000e+00,2.753853499889373779e-01
-4.503907203674316406e+00,-4.747112751007080078e+00,0.000000000000000000e+00,2.432053089141845703e-01
-4.506301879882812500e+00,-4.774238109588623047e+00,0.000000000000000000e+00,2.679364085197448730e-01
-4.507568359375000000e+00,-4.789313316345214844e+00,0.000000000000000000e+00,2.817449569702148438e-01
-4.508011341094970703e+00,-4.808044910430908203e+00,0.000000000000000000e+00,3.000337183475494385e-01
-4.508000373840332031e+00,-4.804648399353027344e+00,0.000000000000000000e+00,2.966480553150177002e-01
-4.507873535156250000e+00,-4.796555042266845703e+00,0.000000000000000000e+00,2.886812686920166016e-01
-4.507637977600097656e+00,-4.823800086975097656e+00,0.000000000000000000e+00,3.161621093750000000e-01
-4.508044242858886719e+00,-4.811890602111816406e+00,0.000000000000000000e+00,3.038461804389953613e-01
-4.507909774780273438e+00,-4.807363033294677734e+00,0.000000000000000000e+00,2.994532585144042969e-01
-4.505259037017822266e+00,-4.864041328430175781e+00,0.000000000000000000e+00,3.587825000286102295e-01
-4.508035659790039062e+00,-4.804912090301513672e+00,0.000000000000000000e+00,2.968762218952178955e-01
-4.488658905029296875e+00,-4.942596435546875000e+00,0.000000000000000000e+00,4.539375007152557373e-01
-4.507933139801025391e+00,-4.822051525115966797e+00,0.000000000000000000e+00,3.141182065010070801e-01
-4.508076667785644531e+00,-4.807524681091308594e+00,0.000000000000000000e+00,2.994482517242431641e-01
-4.507998466491699219e+00,-4.818685054779052734e+00,0.000000000000000000e+00,3.106866478919982910e-01
-4.508060455322265625e+00,-4.810218334197998047e+00,0.000000000000000000e+00,3.021580278873443604e-01
-4.506814956665039062e+00,-4.784589767456054688e+00,0.000000000000000000e+00,2.777747511863708496e-01
-4.508058547973632812e+00,-4.813659191131591797e+00,0.000000000000000000e+00,3.056006431579589844e-01
-4.500692367553710938e+00,-4.726660728454589844e+00,0.000000000000000000e+00,2.259682267904281616e-01
-4.507893085479736328e+00,-4.799332141876220703e+00,0.000000000000000000e+00,2.914389371871948242e-01
-4.507850170135498047e+00,-4.797049522399902344e+00,0.000000000000000000e+00,2.891992330551147461e-01
-4.507863998413085938e+00,-4.813721179962158203e+00,0.000000000000000000e+00,3.058570325374603271e-01
-4.500095844268798828e+00,-4.893824577331542969e+00,0.000000000000000000e+00,3.937287926673889160e-01
-4.507884979248046875e+00,-4.823980808258056641e+00,0.000000000000000000e+00,3.160956799983978271e-01
-4.506512165069580078e+00,-4.849919319152832031e+00,0.000000000000000000e+00,3.434072136878967285e-01
-4.507922172546386719e+00,-4.796214103698730469e+00,0.000000000000000000e+00,2.882918119430541992e-01
-4.507959842681884766e+00,-4.812153816223144531e+00,0.000000000000000000e+00,3.041940331459045410e-01
-4.507860183715820312e+00,-4.812956809997558594e+00,0.000000000000000000e+00,3.050964772701263428e-01
-4.508001804351806641e+00,-4.800544261932373047e+00,0.000000000000000000e+00,2.925424277782440186e-01
-4.507723331451416016e+00,-4.792001247406005859e+00,0.000000000000000000e+00,2.842778265476226807e-01
-4.508093833923339844e+00,-4.809298992156982422e+00,0.000000000000000000e+00,3.012051582336425781e-01
-4.505844593048095703e+00,-4.828456878662109375e+00,0.000000000000000000e+00,3.226122558116912842e-01
-4.507876396179199219e+00,-4.825844287872314453e+00,0.000000000000000000e+00,3.179676532745361328e-01
-4.507709503173828125e+00,-4.793038368225097656e+00,0.000000000000000000e+00,2.853291034698486328e-01
-4.507958889007568359e+00,-4.818512439727783203e+00,0.000000000000000000e+00,3.105535805225372314e-01
-4.507633209228515625e+00,-4.789884567260742188e+00,0.000000000000000000e+00,2.822512984275817871e-01
-4.503834724426269531e+00,-4.756578445434570312e+00,0.000000000000000000e+00,2.527434825897216797e-01
-4.508081912994384766e+00,-4.806983947753906250e+00,0.000000000000000000e+00,2.989020645618438721e-01
-4.507673740386962891e+00,-4.829130172729492188e+00,0.000000000000000000e+00,3.214565515518188477e-01
-4.507616996765136719e+00,-4.786115646362304688e+00,0.000000000000000000e+00,2.784985601902008057e-01
-4.506790637969970703e+00,-4.773986339569091797e+00,0.000000000000000000e+00,2.671958804130554199e-01
-4.508075714111328125e+00,-4.813662528991699219e+00,0.000000000000000000e+00,3.055868744850158691e-01
-4.508118152618408203e+00,-4.810935020446777344e+00,0.000000000000000000e+00,3.028169274330139160e-01
-4.507169246673583984e+00,-4.780976295471191406e+00,0.000000000000000000e+00,2.738068699836730957e-01
-4.508108615875244141e+00,-4.806725502014160156e+00,0.000000000000000000e+00,2.986167669296264648e-01
-4.506623744964599609e+00,-4.768624305725097656e+00,0.000000000000000000e+00,2.620004415512084961e-01
-4.506377220153808594e+00,-4.851050376892089844e+00,0.000000000000000000e+00,3.446732163429260254e-01
-4.508096218109130859e+00,-4.814667224884033203e+00,0.000000000000000000e+00,3.065712153911590576e-01
-4.507423877716064453e+00,-4.832461833953857422e+00,0.000000000000000000e+00,3.250379562377929688e-01
-4.508112907409667969e+00,-4.813059806823730469e+00,0.000000000000000000e+00,3.049471378326416016e-01
-4.507989883422851562e+00,-4.797645092010498047e+00,0.000000000000000000e+00,2.896549701690673828e-01
-4.508113384246826172e+00,-4.811943531036376953e+00,0.000000000000000000e+00,3.038302063941955566e-01
-4.503983020782470703e+00,-4.875440597534179688e+00,0.000000000000000000e+00,3.714575469493865967e-01
-4.507857322692871094e+00,-4.826547145843505859e+00,0.000000000000000000e+00,3.186895847320556641e-01
-4.507881164550781250e+00,-4.826222419738769531e+00,0.000000000000000000e+00,3.183411955833435059e-01
-4.507963180541992188e+00,-4.797222137451171875e+00,0.000000000000000000e+00,2.892591953277587891e-01
-4.507462978363037109e+00,-4.799015998840332031e+00,0.000000000000000000e+00,2.915529906749725342e-01
-4.507065296173095703e+00,-4.829648494720458984e+00,0.000000000000000000e+00,3.225830197334289551e-01
-4.508062839508056641e+00,-4.809768676757812500e+00,0.000000000000000000e+00,3.017060160636901855e-01
-4.507170200347900391e+00,-4.840150833129882812e+00,0.000000000000000000e+00,3.329808115959167480e-01
-4.507450580596923828e+00,-4.793118000030517578e+00,0.000000000000000000e+00,2.856675386428833008e-01
-4.507352828979492188e+00,-4.790030479431152344e+00,0.000000000000000000e+00,2.826778888702392578e-01
-4.507305622100830078e+00,-4.791391372680664062e+00,0.000000000000000000e+00,2.840856611728668213e-01
-4.508123874664306641e+00,-4.809305191040039062e+00,0.000000000000000000e+00,3.011814951896667480e-01
-4.507667541503906250e+00,-4.790133476257324219e+00,0.000000000000000000e+00,2.824661731719970703e-01
-4.507915496826171875e+00,-4.795742034912109375e+00,0.000000000000000000e+00,2.878264784812927246e-01
-4.507630348205566406e+00,-4.832770824432373047e+00,0.000000000000000000e+00,3.251404762268066406e-01
-4.504204750061035156e+00,-4.745019435882568359e+00,0.000000000000000000e+00,2.408147752285003662e-01
-4.508080482482910156e+00,-4.805413722991943359e+00,0.000000000000000000e+00,2.973334193229675293e-01
-4.504787921905517578e+00,-4.751649856567382812e+00,0.000000000000000000e+00,2.468619644641876221e-01
-4.508075237274169922e+00,-4.802679061889648438e+00,0.000000000000000000e+00,2.946037650108337402e-01
-4.507572650909423828e+00,-4.785337448120117188e+00,0.000000000000000000e+00,2.777648568153381348e-01
-4.506958961486816406e+00,-4.804781436920166016e+00,0.000000000000000000e+00,2.978222668170928955e-01
-4.507781028747558594e+00,-4.789943695068359375e+00,0.000000000000000000e+00,2.821628451347351074e-01
-4.507806777954101562e+00,-4.791167259216308594e+00,0.000000000000000000e+00,2.833606004714965820e-01
-4.507519245147705078e+00,-4.830580711364746094e+00,0.000000000000000000e+00,3.230614066123962402e-01
-4.507995605468750000e+00,-4.810891628265380859e+00,0.000000000000000000e+00,3.028960824012756348e-01
-4.505200862884521484e+00,-4.805048942565917969e+00,0.000000000000000000e+00,2.998480200767517090e-01
-4.508103847503662109e+00,-4.806214332580566406e+00,0.000000000000000000e+00,2.981105446815490723e-01
-4.507266521453857422e+00,-4.782303333282470703e+00,0.000000000000000000e+00,2.750366330146789551e-01
-4.506289482116699219e+00,-4.851101875305175781e+00,0.000000000000000000e+00,3.448126316070556641e-01
-4.507768630981445312e+00,-4.806672573089599609e+00,0.000000000000000000e+00,2.989039421081542969e-01
-4.507794380187988281e+00,-4.804764270782470703e+00,0.000000000000000000e+00,2.969696521759033203e-01
-4.508025169372558594e+00,-4.799109935760498047e+00,0.000000000000000000e+00,2.910846173763275146e-01
-4.507699966430664062e+00,-4.824799537658691406e+00,0.000000000000000000e+00,3.170995414257049561e-01
-4.507150173187255859e+00,-4.793678760528564453e+00,0.000000000000000000e+00,2.865286469459533691e-01
-4.508120059967041016e+00,-4.810543060302734375e+00,0.000000000000000000e+00,3.024227917194366455e-01
-4.507943630218505859e+00,-4.795635223388671875e+00,0.000000000000000000e+00,2.876915335655212402e-01
-4.507982730865478516e+00,-4.801495075225830078e+00,0.000000000000000000e+00,2.935121655464172363e-01
-4.507998466491699219e+00,-4.808666229248046875e+00,0.000000000000000000e+00,3.006677925586700439e-01
-4.508121013641357422e+00,-4.812430381774902344e+00,0.000000000000000000e+00,3.043092191219329834e-01
-4.506891727447509766e+00,-4.839766502380371094e+00,0.000000000000000000e+00,3.328747153282165527e-01
-4.508011341094970703e+00,-4.800578117370605469e+00,0.000000000000000000e+00,2.925665974617004395e-01
-4.507898807525634766e+00,-4.808984756469726562e+00,0.000000000000000000e+00,3.010857701301574707e-01
-4.507499217987060547e+00,-4.783229827880859375e+00,0.000000000000000000e+00,2.757306694984436035e-01
-4.508026599884033203e+00,-4.819641590118408203e+00,0.000000000000000000e+00,3.116148114204406738e-01
-4.508114814758300781e+00,-4.807338714599609375e+00,0.000000000000000000e+00,2.992240190505981445e-01
-4.508085250854492188e+00,-4.815460205078125000e+00,0.000000000000000000e+00,3.073748648166656494e-01
-4.507656574249267578e+00,-4.790530204772949219e+00,0.000000000000000000e+00,2.828735709190368652e-01
-4.507536888122558594e+00,-4.789403915405273438e+00,0.000000000000000000e+00,2.818672060966491699e-01
-4.508090019226074219e+00,-4.816323280334472656e+00,0.000000000000000000e+00,3.082333207130432129e-01
-4.508039474487304688e+00,-4.800124168395996094e+00,0.000000000000000000e+00,2.920845150947570801e-01
-4.508111476898193359e+00,-4.814018726348876953e+00,0.000000000000000000e+00,3.059073984622955322e-01
-4.508119583129882812e+00,-4.811627388000488281e+00,0.000000000000000000e+00,3.035078942775726318e-01
-4.506419658660888672e+00,-4.853225231170654297e+00,0.000000000000000000e+00,3.468056619167327881e-01
-4.508012294769287109e+00,-4.799008846282958984e+00,0.000000000000000000e+00,2.909966707229614258e-01
-4.506614685058593750e+00,-4.844525814056396484e+00,0.000000000000000000e+00,3.379110693931579590e-01
-4.508092880249023438e+00,-4.807953834533691406e+00,0.000000000000000000e+00,2.998609244823455811e-01
-4.507772445678710938e+00,-4.801803112030029297e+00,0.000000000000000000e+00,2.940304279327392578e-01
-4.507825851440429688e+00,-4.824560642242431641e+00,0.000000000000000000e+00,3.167345523834228516e-01
-4.507806301116943359e+00,-4.794790267944335938e+00,0.000000000000000000e+00,2.869841456413269043e-01
-4.506989955902099609e+00,-4.778483867645263672e+00,0.000000000000000000e+00,2.714939415454864502e-01
-4.507674694061279297e+00,-4.826157569885253906e+00,0.000000000000000000e+00,3.184827566146850586e-01
-4.507512569427490234e+00,-4.785886764526367188e+00,0.000000000000000000e+00,2.783741056919097900e-01
-4.508030891418457031e+00,-4.812297344207763672e+00,0.000000000000000000e+00,3.042663633823394775e-01
-4.506393432617187500e+00,-4.844426631927490234e+00,0.000000000000000000e+00,3.380331397056579590e-01
-4.507692337036132812e+00,-4.788055419921875000e+00,0.000000000000000000e+00,2.803632915019989014e-01
-4.507858276367187500e+00,-4.826561927795410156e+00,0.000000000000000000e+00,3.187034130096435547e-01
-4.507895469665527344e+00,-4.799979209899902344e+00,0.000000000000000000e+00,2.920837998390197754e-01
-4.507689476013183594e+00,-4.825797557830810547e+00,0.000000000000000000e+00,3.181081116199493408e-01
-4.507578372955322266e+00,-4.786512374877929688e+00,0.000000000000000000e+00,2.789340913295745850e-01
-4.507841587066650391e+00,-4.791842937469482422e+00,0.000000000000000000e+00,2.840013206005096436e-01
-4.508106708526611328e+00,-4.808211326599121094e+00,0.000000000000000000e+00,3.001047372817993164e-01
-4.508020401000976562e+00,-4.811444282531738281e+00,0.000000000000000000e+00,3.034237921237945557e-01
-4.507970809936523438e+00,-4.814359664916992188e+00,0.000000000000000000e+00,3.063887357711791992e-01
-4.508062362670898438e+00,-4.805134773254394531e+00,0.000000000000000000e+00,2.970724105834960938e-01
-4.507189750671386719e+00,-4.840734004974365234e+00,0.000000000000000000e+00,3.335442841053009033e-01
-4.507544040679931641e+00,-4.830734252929687500e+00,0.000000000000000000e+00,3.231900632381439209e-01
-4.507359504699707031e+00,-4.783222198486328125e+00,0.000000000000000000e+00,2.758626937866210938e-01
-4.507928371429443359e+00,-4.794527530670166016e+00,0.000000000000000000e+00,2.865992486476898193e-01
-4.506526470184326172e+00,-4.838901519775390625e+00,0.000000000000000000e+00,3.323749601840972900e-01
-4.508114337921142578e+00,-4.814191818237304688e+00,0.000000000000000000e+00,3.060775399208068848e-01
-4.507813453674316406e+00,-4.821084976196289062e+00,0.000000000000000000e+00,3.132715821266174316e-01
-4.508039951324462891e+00,-4.820008277893066406e+00,0.000000000000000000e+00,3.119681477546691895e-01
-4.508013248443603516e+00,-4.821305751800537109e+00,0.000000000000000000e+00,3.132925033569335938e-01
-4.507694244384765625e+00,-4.788214683532714844e+00,0.000000000000000000e+00,2.805206775665283203e-01
-4.507728576660156250e+00,-4.790379524230957031e+00,0.000000000000000000e+00,2.826511561870574951e-01
-4.507971763610839844e+00,-4.800376415252685547e+00,0.000000000000000000e+00,2.924045324325561523e-01
-4.508008003234863281e+00,-4.797964096069335938e+00,0.000000000000000000e+00,2.899563312530517578e-01
-4.505617141723632812e+00,-4.838080406188964844e+00,0.000000000000000000e+00,3.324631452560424805e-01
-4.508101463317871094e+00,-4.806156635284423828e+00,0.000000000000000000e+00,2.980552911758422852e-01
-4.507985591888427734e+00,-4.804055213928222656e+00,0.000000000000000000e+00,2.960696220397949219e-01
-4.508126258850097656e+00,-4.807269096374511719e+00,0.000000000000000000e+00,2.991427779197692871e-01
-4.508126735687255859e+00,-4.811284542083740234e+00,0.000000000000000000e+00,3.031578063964843750e-01
-4.507041454315185547e+00,-4.791172981262207031e+00,0.000000000000000000e+00,2.841317057609558105e-01
-4.508112907409667969e+00,-4.810576438903808594e+00,0.000000000000000000e+00,3.024635910987854004e-01
-4.508009433746337891e+00,-4.817858219146728516e+00,0.000000000000000000e+00,3.098486959934234619e-01
-4.508059501647949219e+00,-4.818859100341796875e+00,0.000000000000000000e+00,3.107997179031372070e-01
-4.507784366607666016e+00,-4.790001869201660156e+00,0.000000000000000000e+00,2.822174131870269775e-01
-4.508111476898193359e+00,-4.806680202484130859e+00,0.000000000000000000e+00,2.985686361789703369e-01
-4.506476402282714844e+00,-4.835791587829589844e+00,0.000000000000000000e+00,3.293151855468750000e-01
-4.508054733276367188e+00,-4.813335895538330078e+00,0.000000000000000000e+00,3.052809834480285645e-01
-4.507962226867675781e+00,-4.797468185424804688e+00,0.000000000000000000e+00,2.895058393478393555e-01
-4.507605075836181641e+00,-4.789026737213134766e+00,0.000000000000000000e+00,2.814214825630187988e-01
-4.507981300354003906e+00,-4.822895050048828125e+00,0.000000000000000000e+00,3.149138092994689941e-01
-4.507998466491699219e+00,-4.809130191802978516e+00,0.000000000000000000e+00,3.011317551136016846e-01
-4.508049964904785156e+00,-4.805025100708007812e+00,0.000000000000000000e+00,2.969748973846435547e-01
-4.506676673889160156e+00,-4.850042819976806641e+00,0.000000000000000000e+00,3.433663249015808105e-01
-4.507148265838623047e+00,-4.787034988403320312e+00,0.000000000000000000e+00,2.798867523670196533e-01
-4.508130550384521484e+00,-4.808968067169189453e+00,0.000000000000000000e+00,3.008373677730560303e-01
-4.508012771606445312e+00,-4.799165248870849609e+00,0.000000000000000000e+00,2.911522686481475830e-01
-4.506436347961425781e+00,-4.815363883972167969e+00,0.000000000000000000e+00,3.089277446269989014e-01
-4.504870414733886719e+00,-4.865168571472167969e+00,0.000000000000000000e+00,3.602979481220245361e-01
-4.508059024810791016e+00,-4.816714286804199219e+00,0.000000000000000000e+00,3.086553812026977539e-01
-4.507844448089599609e+00,-4.792228221893310547e+00,0.000000000000000000e+00,2.843837440013885498e-01
-4.507781982421875000e+00,-4.789793968200683594e+00,0.000000000000000000e+00,2.820119857788085938e-01
-4.508069992065429688e+00,-4.801270484924316406e+00,0.000000000000000000e+00,2.932007014751434326e-01
-4.507907867431640625e+00,-4.815656661987304688e+00,0.000000000000000000e+00,3.077488541603088379e-01
-4.508115768432617188e+00,-4.812518596649169922e+00,0.000000000000000000e+00,3.044028282165527344e-01
-4.507124423980712891e+00,-4.841986656188964844e+00,0.000000000000000000e+00,3.348622918128967285e-01
-4.507790565490722656e+00,-4.794076919555664062e+00,0.000000000000000000e+00,2.862865626811981201e-01
-4.508103847503662109e+00,-4.812023639678955078e+00,0.000000000000000000e+00,3.039200007915496826e-01
-4.508016586303710938e+00,-4.800399303436279297e+00,0.000000000000000000e+00,2.923827767372131348e-01
-4.507859230041503906e+00,-4.823192596435546875e+00,0.000000000000000000e+00,3.153333663940429688e-01
-4.507735252380371094e+00,-4.823558330535888672e+00,0.000000000000000000e+00,3.158231079578399658e-01
-4.507954597473144531e+00,-4.805267333984375000e+00,0.000000000000000000e+00,2.973129153251647949e-01
-4.508044242858886719e+00,-4.813711166381835938e+00,0.000000000000000000e+00,3.056666851043701172e-01
-4.507606029510498047e+00,-4.827302455902099609e+00,0.000000000000000000e+00,3.196966052055358887e-01
-4.508133411407470703e+00,-4.810774326324462891e+00,0.000000000000000000e+00,3.026408851146697998e-01
-4.507932662963867188e+00,-4.798388481140136719e+00,0.000000000000000000e+00,2.904558479785919189e-01
-4.507912158966064453e+00,-4.794502258300781250e+00,0.000000000000000000e+00,2.865900397300720215e-01
-4.507768630981445312e+00,-4.827984809875488281e+00,0.000000000000000000e+00,3.202162981033325195e-01
-4.508004665374755859e+00,-4.814276218414306641e+00,0.000000000000000000e+00,3.062716126441955566e-01
-4.508034706115722656e+00,-4.813818931579589844e+00,0.000000000000000000e+00,3.057839870452880859e-01
-4.506400108337402344e+00,-4.840136528015136719e+00,0.000000000000000000e+00,3.337362408638000488e-01
-4.507879734039306641e+00,-4.826620101928710938e+00,0.000000000000000000e+00,3.187401890754699707e-01
-4.505874156951904297e+00,-4.771333217620849609e+00,0.000000000000000000e+00,2.654588818550109863e-01
-4.508101940155029297e+00,-4.813545227050781250e+00,0.000000000000000000e+00,3.054432868957519531e-01
-4.507966995239257812e+00,-4.801231384277343750e+00,0.000000000000000000e+00,2.932644486427307129e-01
-4.506180763244628906e+00,-4.832533836364746094e+00,0.000000000000000000e+00,3.263532221317291260e-01
-4.508080959320068359e+00,-4.808776855468750000e+00,0.000000000000000000e+00,3.006959259510040283e-01
-4.507861614227294922e+00,-4.792681217193603516e+00,0.000000000000000000e+00,2.848196923732757568e-01
-4.506999492645263672e+00,-4.784006595611572266e+00,0.000000000000000000e+00,2.770069837570190430e-01
-4.506538391113281250e+00,-4.843839168548583984e+00,0.000000000000000000e+00,3.373008966445922852e-01
-4.508133888244628906e+00,-4.811444759368896484e+00,0.000000000000000000e+00,3.033108115196228027e-01
-4.508135318756103516e+00,-4.808792114257812500e+00,0.000000000000000000e+00,3.006566166877746582e-01
-4.507486820220947266e+00,-4.819294929504394531e+00,0.000000000000000000e+00,3.118082582950592041e-01
-4.507863998413085938e+00,-4.826848030090332031e+00,0.000000000000000000e+00,3.189841508865356445e-01
-4.508030891418457031e+00,-4.799899578094482422e+00,0.000000000000000000e+00,2.918689250946044922e-01
-4.507867336273193359e+00,-4.803525447845458984e+00,0.000000000000000000e+00,2.956579327583312988e-01
-4.507441043853759766e+00,-4.807139396667480469e+00,0.000000000000000000e+00,2.996984124183654785e-01
-4.507746696472167969e+00,-4.826492786407470703e+00,0.000000000000000000e+00,3.187461495399475098e-01
-4.508117675781250000e+00,-4.807434082031250000e+00,0.000000000000000000e+00,2.993165850639343262e-01
-4.508042335510253906e+00,-4.807816028594970703e+00,0.000000000000000000e+00,2.997737526893615723e-01
-4.508106708526611328e+00,-4.803974151611328125e+00,0.000000000000000000e+00,2.958675324916839600e-01
-4.508127212524414062e+00,-4.809117794036865234e+00,0.000000000000000000e+00,3.009904325008392334e-01
-4.508127212524414062e+00,-4.812758922576904297e+00,0.000000000000000000e+00,3.046314716339111328e-01
-4.507768154144287109e+00,-4.829361915588378906e+00,0.000000000000000000e+00,3.215939402580261230e-01
-4.507907867431640625e+00,-4.818425655364990234e+00,0.000000000000000000e+00,3.105178177356719971e-01
-4.508079528808593750e+00,-4.803834438323974609e+00,0.000000000000000000e+00,2.957548499107360840e-01
-4.507615089416503906e+00,-4.785783767700195312e+00,0.000000000000000000e+00,2.781685590744018555e-01
-4.508097171783447266e+00,-4.807920932769775391e+00,0.000000000000000000e+00,2.998239099979400635e-01
-4.507899284362792969e+00,-4.824238777160644531e+00,0.000000000000000000e+00,3.163392841815948486e-01
-4.508082389831542969e+00,-4.814871311187744141e+00,0.000000000000000000e+00,3.067889809608459473e-01
-4.507958412170410156e+00,-4.796971321105957031e+00,0.000000000000000000e+00,2.890130281448364258e-01
-4.506966590881347656e+00,-4.839815616607666016e+00,0.000000000000000000e+00,3.328490853309631348e-01
-4.507820606231689453e+00,-4.798968315124511719e+00,0.000000000000000000e+00,2.911477088928222656e-01
-4.507109165191650391e+00,-4.841636657714843750e+00,0.000000000000000000e+00,3.345274627208709717e-01
-4.508108139038085938e+00,-4.804581642150878906e+00,0.000000000000000000e+00,2.964736819267272949e-01
-4.508114814758300781e+00,-4.814748764038085938e+00,0.000000000000000000e+00,3.066341578960418701e-01
-4.507948398590087891e+00,-4.823464870452880859e+00,0.000000000000000000e+00,3.155163228511810303e-01
-4.507488727569580078e+00,-4.835779666900634766e+00,0.000000000000000000e+00,3.282909989356994629e-01
-4.507368087768554688e+00,-4.826809883117675781e+00,0.000000000000000000e+00,3.194415867328643799e-01
-4.507102012634277344e+00,-4.842880725860595703e+00,0.000000000000000000e+00,3.357786536216735840e-01
-4.507956027984619141e+00,-4.798336505889892578e+00,0.000000000000000000e+00,2.903802990913391113e-01
-4.508048534393310547e+00,-4.813303947448730469e+00,0.000000000000000000e+00,3.052553832530975342e-01
-4.507235527038574219e+00,-4.839210510253906250e+00,0.000000000000000000e+00,3.319749832153320312e-01
-4.507699012756347656e+00,-4.817320346832275391e+00,0.000000000000000000e+00,3.096215128898620605e-01
-4.507832527160644531e+00,-4.795617103576660156e+00,0.000000000000000000e+00,2.877845168113708496e-01
-4.508036613464355469e+00,-4.819813251495361328e+00,0.000000000000000000e+00,3.117763996124267578e-01
-4.507892608642578125e+00,-4.793228149414062500e+00,0.000000000000000000e+00,2.853357791900634766e-01
-4.507515907287597656e+00,-4.796580314636230469e+00,0.000000000000000000e+00,2.890646457672119141e-01
-4.507908344268798828e+00,-4.825850486755371094e+00,0.000000000000000000e+00,3.179419338703155518e-01
-4.504413604736328125e+00,-4.837702751159667969e+00,0.000000000000000000e+00,3.332890868186950684e-01
-4.508076667785644531e+00,-4.809833526611328125e+00,0.000000000000000000e+00,3.017570972442626953e-01
-4.507671356201171875e+00,-4.791266918182373047e+00,0.000000000000000000e+00,2.835955619812011719e-01
-4.508029937744140625e+00,-4.815444469451904297e+00,0.000000000000000000e+00,3.074147701263427734e-01
-4.508025646209716797e+00,-4.806286811828613281e+00,0.000000000000000000e+00,2.982610464096069336e-01
-4.508008003234863281e+00,-4.815588951110839844e+00,0.000000000000000000e+00,3.075809478759765625e-01
-4.508069038391113281e+00,-4.815315246582031250e+00,0.000000000000000000e+00,3.072464466094970703e-01
-4.507992267608642578e+00,-4.800904750823974609e+00,0.000000000000000000e+00,2.929126620292663574e-01
-4.507691383361816406e+00,-4.809218406677246094e+00,0.000000000000000000e+00,3.015267848968505859e-01
-4.507720470428466797e+00,-4.829853534698486328e+00,0.000000000000000000e+00,3.221328854560852051e-01
-4.507955551147460938e+00,-4.799638748168945312e+00,0.000000000000000000e+00,2.916831374168395996e-01
-4.507972717285156250e+00,-4.796595573425292969e+00,0.000000000000000000e+00,2.886227965354919434e-01
-4.508106231689453125e+00,-4.813070297241210938e+00,0.000000000000000000e+00,3.049642443656921387e-01
-4.507791996002197266e+00,-4.827748298645019531e+00,0.000000000000000000e+00,3.199561834335327148e-01
-4.508064270019531250e+00,-4.802779674530029297e+00,0.000000000000000000e+00,2.947152256965637207e-01
-4.508022308349609375e+00,-4.807336807250976562e+00,0.000000000000000000e+00,2.993143796920776367e-01
-4.508042335510253906e+00,-4.800178050994873047e+00,0.000000000000000000e+00,2.921354770660400391e-01
-4.507757663726806641e+00,-4.789893150329589844e+00,0.000000000000000000e+00,2.821355462074279785e-01
-4.507894515991210938e+00,-4.820096969604492188e+00,0.000000000000000000e+00,3.122025728225708008e-01
-4.508120536804199219e+00,-4.808390617370605469e+00,0.000000000000000000e+00,3.002701997756958008e-01
-4.507827758789062500e+00,-4.805922508239746094e+00,0.000000000000000000e+00,2.980948686599731445e-01
-4.507389068603515625e+00,-4.838208198547363281e+00,0.000000000000000000e+00,3.308193683624267578e-01
-4.508038997650146484e+00,-4.814435482025146484e+00,0.000000000000000000e+00,3.063963055610656738e-01
-4.508032321929931641e+00,-4.799969673156738281e+00,0.000000000000000000e+00,2.919372320175170898e-01
-4.507810115814208984e+00,-4.827822208404541016e+00,0.000000000000000000e+00,3.200119137763977051e-01
-4.507500648498535156e+00,-4.808542251586914062e+00,0.000000000000000000e+00,3.010418415069580078e-01
-4.508091926574707031e+00,-4.809385299682617188e+00,0.000000000000000000e+00,3.012935221195220947e-01
-4.508118629455566406e+00,-4.808417320251464844e+00,0.000000000000000000e+00,3.002988100051879883e-01
-4.508130073547363281e+00,-4.806764125823974609e+00,0.000000000000000000e+00,2.986341118812561035e-01
-4.507947444915771484e+00,-4.820090770721435547e+00,0.000000000000000000e+00,3.121431767940521240e-01
-4.507807731628417969e+00,-4.817573547363281250e+00,0.000000000000000000e+00,3.097659051418304443e-01
-4.507963180541992188e+00,-4.795805931091308594e+00,0.000000000000000000e+00,2.878426909446716309e-01
-4.507911682128906250e+00,-4.794510364532470703e+00,0.000000000000000000e+00,2.865988612174987793e-01
-4.507570743560791016e+00,-4.833722591400146484e+00,0.000000000000000000e+00,3.261520266532897949e-01
-4.507878780364990234e+00,-4.826262474060058594e+00,0.000000000000000000e+00,3.183835744857788086e-01
-4.508039474487304688e+00,-4.800476551055908203e+00,0.000000000000000000e+00,2.924371957778930664e-01
-4.507851600646972656e+00,-4.801595687866210938e+00,0.000000000000000000e+00,2.937441468238830566e-01
-4.507798194885253906e+00,-4.813517570495605469e+00,0.000000000000000000e+00,3.057194948196411133e-01
-4.508130550384521484e+00,-4.811186313629150391e+00,0.000000000000000000e+00,3.030559122562408447e-01
-4.507956981658935547e+00,-4.814794540405273438e+00,0.000000000000000000e+00,3.068377673625946045e-01
-4.508027076721191406e+00,-4.801950931549072266e+00,0.000000000000000000e+00,2.939237952232360840e-01
-4.508018970489501953e+00,-4.798526763916015625e+00,0.000000000000000000e+00,2.905075848102569580e-01
-4.507253170013427734e+00,-4.839343547821044922e+00,0.000000000000000000e+00,3.320902585983276367e-01
-4.507688999176025391e+00,-4.831623554229736328e+00,0.000000000000000000e+00,3.239344358444213867e-01
-4.508116722106933594e+00,-4.805845260620117188e+00,0.000000000000000000e+00,2.977284789085388184e-01
-4.507913112640380859e+00,-4.794473171234130859e+00,0.000000000000000000e+00,2.865601778030395508e-01
-4.507844448089599609e+00,-4.795807838439941406e+00,0.000000000000000000e+00,2.879632711410522461e-01
-4.508023262023925781e+00,-4.811662673950195312e+00,0.000000000000000000e+00,3.036394119262695312e-01
-4.507744312286376953e+00,-4.819543838500976562e+00,0.000000000000000000e+00,3.117996454238891602e-01
-4.507984638214111328e+00,-4.821357250213623047e+00,0.000000000000000000e+00,3.133724927902221680e-01
-4.507948875427246094e+00,-4.824203491210937500e+00,0.000000000000000000e+00,3.162548542022705078e-01
-4.508098125457763672e+00,-4.803159713745117188e+00,0.000000000000000000e+00,2.950617671012878418e-01
-4.506297111511230469e+00,-4.831905364990234375e+00,0.000000000000000000e+00,3.256080150604248047e-01
-4.508076667785644531e+00,-4.801435470581054688e+00,0.000000000000000000e+00,2.933585941791534424e-01
-4.508115768432617188e+00,-4.810693740844726562e+00,0.000000000000000000e+00,3.025779128074645996e-01
-4.508107662200927734e+00,-4.812539577484130859e+00,0.000000000000000000e+00,3.044317960739135742e-01
-4.508064746856689453e+00,-4.807582378387451172e+00,0.000000000000000000e+00,2.995176017284393311e-01
-4.508106708526611328e+00,-4.807759284973144531e+00,0.000000000000000000e+00,2.996525168418884277e-01
-4.507596015930175781e+00,-4.791413307189941406e+00,0.000000000000000000e+00,2.838174104690551758e-01
-4.508052825927734375e+00,-4.803318977355957031e+00,0.000000000000000000e+00,2.952661514282226562e-01
-4.508124351501464844e+00,-4.810564041137695312e+00,0.000000000000000000e+00,3.024396598339080811e-01
-4.507771015167236328e+00,-4.804412841796875000e+00,0.000000000000000000e+00,2.966417074203491211e-01
-4.507872104644775391e+00,-4.793622016906738281e+00,0.000000000000000000e+00,2.857497036457061768e-01
-4.508046150207519531e+00,-4.811421394348144531e+00,0.000000000000000000e+00,3.033754229545593262e-01
-4.506090641021728516e+00,-4.776890754699707031e+00,0.000000000000000000e+00,2.708001732826232910e-01
-4.508053302764892578e+00,-4.801777839660644531e+00,0.000000000000000000e+00,2.937245368957519531e-01
-4.507855415344238281e+00,-4.827292442321777344e+00,0.000000000000000000e+00,3.194369375705718994e-01
-4.508114337921142578e+00,-4.809691429138183594e+00,0.000000000000000000e+00,3.015770912170410156e-01
-4.507476329803466797e+00,-4.831349849700927734e+00,0.000000000000000000e+00,3.238735198974609375e-01
-4.507990360260009766e+00,-4.803095817565917969e+00,0.000000000000000000e+00,2.951052486896514893e-01
-4.508104324340820312e+00,-4.804463863372802734e+00,0.000000000000000000e+00,2.963596582412719727e-01
-4.507898330688476562e+00,-4.826199054718017578e+00,0.000000000000000000e+00,3.183008432388305664e-01
-4.506047248840332031e+00,-4.769024848937988281e+00,0.000000000000000000e+00,2.629777193069458008e-01
-4.508066177368164062e+00,-4.816864967346191406e+00,0.000000000000000000e+00,3.087988197803497314e-01
-4.506038188934326172e+00,-4.773534297943115234e+00,0.000000000000000000e+00,2.674962282180786133e-01
-4.508098125457763672e+00,-4.809760570526123047e+00,0.000000000000000000e+00,3.016624450683593750e-01
-4.507928371429443359e+00,-4.795476913452148438e+00,0.000000000000000000e+00,2.875484824180603027e-01
-4.507692337036132812e+00,-4.809927940368652344e+00,0.000000000000000000e+00,3.022353947162628174e-01
-4.508106231689453125e+00,-4.804189205169677734e+00,0.000000000000000000e+00,2.960828244686126709e-01
-4.507671356201171875e+00,-4.832539081573486328e+00,0.000000000000000000e+00,3.248679041862487793e-01
-4.507514953613281250e+00,-4.796890258789062500e+00,0.000000000000000000e+00,2.893750667572021484e-01
-4.508136749267578125e+00,-4.810825347900390625e+00,0.000000000000000000e+00,3.026887774467468262e-01
-4.508124351501464844e+00,-4.806037902832031250e+00,0.000000000000000000e+00,2.979134917259216309e-01
-4.507742881774902344e+00,-4.829794883728027344e+00,0.000000000000000000e+00,3.220522403717041016e-01
-4.508101463317871094e+00,-4.815737724304199219e+00,0.000000000000000000e+00,3.076360225677490234e-01
-4.508041858673095703e+00,-4.812460422515869141e+00,0.000000000000000000e+00,3.044187426567077637e-01
-4.502728939056396484e+00,-4.732455253601074219e+00,0.000000000000000000e+00,2.297264635562896729e-01
-4.508120059967041016e+00,-4.814316272735595703e+00,0.000000000000000000e+00,3.061960935592651367e-01
-4.505493640899658203e+00,-4.801219940185546875e+00,0.000000000000000000e+00,2.957264780998229980e-01
-4.508065700531005859e+00,-4.811058044433593750e+00,0.000000000000000000e+00,3.029925525188446045e-01
-4.507416725158691406e+00,-4.825195312500000000e+00,0.000000000000000000e+00,3.177785873413085938e-01
-4.508030891418457031e+00,-4.804718017578125000e+00,0.000000000000000000e+00,2.966870665550231934e-01
-4.508005142211914062e+00,-4.801342964172363281e+00,0.000000000000000000e+00,2.933380007743835449e-01
-4.507647037506103516e+00,-4.808311462402343750e+00,0.000000000000000000e+00,3.006646037101745605e-01
-4.507925510406494141e+00,-4.823196411132812500e+00,0.000000000000000000e+00,3.152710199356079102e-01
-4.508073329925537109e+00,-4.818112850189208984e+00,0.000000000000000000e+00,3.100393712520599365e-01
-4.507089614868164062e+00,-4.780622959136962891e+00,0.000000000000000000e+00,2.735332548618316650e-01
-4.507685184478759766e+00,-4.791872978210449219e+00,0.000000000000000000e+00,2.841877341270446777e-01
-4.508018016815185547e+00,-4.816875934600830078e+00,0.000000000000000000e+00,3.088580965995788574e-01
-4.507986545562744141e+00,-4.819180011749267578e+00,0.000000000000000000e+00,3.111933469772338867e-01
-4.508096694946289062e+00,-4.816076755523681641e+00,0.000000000000000000e+00,3.079799413681030273e-01
-4.507986545562744141e+00,-4.813207149505615234e+00,0.000000000000000000e+00,3.052204251289367676e-01
-4.508044242858886719e+00,-4.802927970886230469e+00,0.000000000000000000e+00,2.948837280273437500e-01
-4.508087158203125000e+00,-4.809054374694824219e+00,0.000000000000000000e+00,3.009672164916992188e-01
-4.508105754852294922e+00,-4.803867816925048828e+00,0.000000000000000000e+00,2.957619428634643555e-01
-4.507929801940917969e+00,-4.798866271972656250e+00,0.000000000000000000e+00,2.909363508224487305e-01
-4.508049964904785156e+00,-4.801850318908691406e+00,0.000000000000000000e+00,2.938005328178405762e-01
-4.508111953735351562e+00,-4.804783344268798828e+00,0.000000000000000000e+00,2.966713905334472656e-01
-4.508005142211914062e+00,-4.819541454315185547e+00,0.000000000000000000e+00,3.115363121032714844e-01
-4.507415771484375000e+00,-4.794817447662353516e+00,0.000000000000000000e+00,2.874014973640441895e-01
-4.507511138916015625e+00,-4.794684886932373047e+00,0.000000000000000000e+00,2.871739566326141357e-01
-4.508138656616210938e+00,-4.810939788818359375e+00,0.000000000000000000e+00,3.028011620044708252e-01
-4.508118629455566406e+00,-4.811946868896484375e+00,0.000000000000000000e+00,3.038280308246612549e-01
-4.507995605468750000e+00,-4.815898895263671875e+00,0.000000000000000000e+00,3.079033792018890381e-01
-4.508065223693847656e+00,-4.808731555938720703e+00,0.000000000000000000e+00,3.006664216518402100e-01
-4.508053302764892578e+00,-4.799858093261718750e+00,0.000000000000000000e+00,2.918049395084381104e-01
-4.505972385406494141e+00,-4.775133609771728516e+00,0.000000000000000000e+00,2.691611945629119873e-01
-4.507476806640625000e+00,-4.832715988159179688e+00,0.000000000000000000e+00,3.252390623092651367e-01
-4.508106708526611328e+00,-4.804307937622070312e+00,0.000000000000000000e+00,2.962014079093933105e-01
-4.507920265197753906e+00,-4.815463542938232422e+00,0.000000000000000000e+00,3.075435161590576172e-01
-4.507517337799072266e+00,-4.834951400756835938e+00,0.000000000000000000e+00,3.274340033531188965e-01
-4.508112907409667969e+00,-4.806011676788330078e+00,0.000000000000000000e+00,2.978989183902740479e-01
-4.508131504058837891e+00,-4.807250976562500000e+00,0.000000000000000000e+00,2.991195321083068848e-01
-4.508035182952880859e+00,-4.808261871337890625e+00,0.000000000000000000e+00,3.002265095710754395e-01
-4.508003711700439453e+00,-4.820093631744384766e+00,0.000000000000000000e+00,3.120900988578796387e-01
-4.508127212524414062e+00,-4.812256336212158203e+00,0.000000000000000000e+00,3.041293621063232422e-01
-4.508115768432617188e+00,-4.805034637451171875e+00,0.000000000000000000e+00,2.969188392162322998e-01
-4.507313251495361328e+00,-4.782044887542724609e+00,0.000000000000000000e+00,2.747314572334289551e-01
-4.507450103759765625e+00,-4.829639434814453125e+00,0.000000000000000000e+00,3.221895098686218262e-01
-4.508101463317871094e+00,-4.812284946441650391e+00,0.000000000000000000e+00,3.041837215423583984e-01
-4.507621288299560547e+00,-4.809150218963623047e+00,0.000000000000000000e+00,3.015289306640625000e-01
-4.507995128631591797e+00,-4.819880008697509766e+00,0.000000000000000000e+00,3.118849098682403564e-01
-4.507716655731201172e+00,-4.829206943511962891e+00,0.000000000000000000e+00,3.214901685714721680e-01
-4.507989406585693359e+00,-4.802133083343505859e+00,0.000000000000000000e+00,2.941436171531677246e-01
-4.507457733154296875e+00,-4.831400871276855469e+00,0.000000000000000000e+00,3.239431977272033691e-01
-4.508098602294921875e+00,-4.811456680297851562e+00,0.000000000000000000e+00,3.033580780029296875e-01
-4.507764816284179688e+00,-4.790068149566650391e+00,0.000000000000000000e+00,2.823035717010498047e-01
-4.508001804351806641e+00,-4.822104454040527344e+00,0.000000000000000000e+00,3.141024708747863770e-01
-4.508033275604248047e+00,-4.799665927886962891e+00,0.000000000000000000e+00,2.916328608989715576e-01
-4.506017684936523438e+00,-4.763718128204345703e+00,0.000000000000000000e+00,2.577003240585327148e-01
-4.508093833923339844e+00,-4.816013336181640625e+00,0.000000000000000000e+00,3.079192638397216797e-01
-4.506684303283691406e+00,-4.843592643737792969e+00,0.000000000000000000e+00,3.369084596633911133e-01
-4.508127212524414062e+00,-4.813031673431396484e+00,0.000000000000000000e+00,3.049046397209167480e-01
-4.508034706115722656e+00,-4.802066326141357422e+00,0.000000000000000000e+00,2.940313816070556641e-01
-4.508076190948486328e+00,-4.804463863372802734e+00,0.000000000000000000e+00,2.963877320289611816e-01
-4.508129596710205078e+00,-4.812826156616210938e+00,0.000000000000000000e+00,3.046965003013610840e-01
-4.506437778472900391e+00,-4.848972797393798828e+00,0.000000000000000000e+00,3.425350189208984375e-01
-4.507810115814208984e+00,-4.791811466217041016e+00,0.000000000000000000e+00,2.840013504028320312e-01
-4.508076667785644531e+00,-4.801991462707519531e+00,0.000000000000000000e+00,2.939149737358093262e-01
-4.507404804229736328e+00,-4.835603713989257812e+00,0.000000000000000000e+00,3.281990289688110352e-01
-4.507371902465820312e+00,-4.821610927581787109e+00,0.000000000000000000e+00,3.142387866973876953e-01
-4.507904529571533203e+00,-4.816797733306884766e+00,0.000000000000000000e+00,3.088932037353515625e-01
-4.508122920989990234e+00,-4.812304973602294922e+00,0.000000000000000000e+00,3.041818737983703613e-01
-4.508131504058837891e+00,-4.812320709228515625e+00,0.000000000000000000e+00,3.041890859603881836e-01
-4.508051395416259766e+00,-4.807704448699951172e+00,0.000000000000000000e+00,2.996529936790466309e-01
-4.508065223693847656e+00,-4.815867900848388672e+00,0.000000000000000000e+00,3.078026771545410156e-01
-4.507874965667724609e+00,-4.803023338317871094e+00,0.000000000000000000e+00,2.951483130455017090e-01
-4.508102416992187500e+00,-4.803338527679443359e+00,0.000000000000000000e+00,2.952362895011901855e-01
-4.508101463317871094e+00,-4.805142402648925781e+00,0.000000000000000000e+00,2.970407605171203613e-01
-4.506608009338378906e+00,-4.837973594665527344e+00,0.000000000000000000e+00,3.313654065132141113e-01
-4.508126735687255859e+00,-4.812462806701660156e+00,0.000000000000000000e+00,3.043361604213714600e-01
-4.507950782775878906e+00,-4.808078765869140625e+00,0.000000000000000000e+00,3.001281917095184326e-01
-4.507766246795654297e+00,-4.798361301422119141e+00,0.000000000000000000e+00,2.905950844287872314e-01
-4.506985664367675781e+00,-4.788904666900634766e+00,0.000000000000000000e+00,2.819188833236694336e-01
-4.507813930511474609e+00,-4.825602531433105469e+00,0.000000000000000000e+00,3.177884221076965332e-01
-4.507655143737792969e+00,-4.829761505126953125e+00,0.000000000000000000e+00,3.221063613891601562e-01
-4.508068561553955078e+00,-4.816669940948486328e+00,0.000000000000000000e+00,3.086015582084655762e-01
-4.508057594299316406e+00,-4.811097621917724609e+00,0.000000000000000000e+00,3.030398190021514893e-01
-4.508054733276367188e+00,-4.801647186279296875e+00,0.000000000000000000e+00,2.935922145843505859e-01
-4.507547855377197266e+00,-4.785089015960693359e+00,0.000000000000000000e+00,2.775411307811737061e-01
-4.507591247558593750e+00,-4.823761940002441406e+00,0.000000000000000000e+00,3.161705136299133301e-01
-4.508119583129882812e+00,-4.813696861267089844e+00,0.000000000000000000e+00,3.055774867534637451e-01
-4.508109569549560547e+00,-4.809342861175537109e+00,0.000000000000000000e+00,3.012332618236541748e-01
-4.508123397827148438e+00,-4.813761234283447266e+00,0.000000000000000000e+00,3.056376576423645020e-01
-4.507982254028320312e+00,-4.809504508972167969e+00,0.000000000000000000e+00,3.015222251415252686e-01
-4.508101463317871094e+00,-4.804583549499511719e+00,0.000000000000000000e+00,2.964822053909301758e-01
-4.508060932159423828e+00,-4.800499439239501953e+00,0.000000000000000000e+00,2.924387156963348389e-01
-4.507164001464843750e+00,-4.790098190307617188e+00,0.000000000000000000e+00,2.829340100288391113e-01
-4.508097648620605469e+00,-4.804533004760742188e+00,0.000000000000000000e+00,2.964354753494262695e-01
-4.508052349090576172e+00,-4.809628486633300781e+00,0.000000000000000000e+00,3.015760779380798340e-01
-4.508076190948486328e+00,-4.802948474884033203e+00,0.000000000000000000e+00,2.948724031448364258e-01
-4.508024215698242188e+00,-4.804788589477539062e+00,0.000000000000000000e+00,2.967643737792968750e-01
-4.508005142211914062e+00,-4.810412406921386719e+00,0.000000000000000000e+00,3.024070858955383301e-01
-4.507850170135498047e+00,-4.805476188659667969e+00,0.000000000000000000e+00,2.976260483264923096e-01
-4.508095741271972656e+00,-4.802936077117919922e+00,0.000000000000000000e+00,2.948405742645263672e-01
-4.507885932922363281e+00,-4.799180984497070312e+00,0.000000000000000000e+00,2.912948429584503174e-01
-4.507915973663330078e+00,-4.823959350585937500e+00,0.000000000000000000e+00,3.160435557365417480e-01
-4.508077621459960938e+00,-4.817790508270263672e+00,0.000000000000000000e+00,3.097128272056579590e-01
-4.507834911346435547e+00,-4.805061340332031250e+00,0.000000000000000000e+00,2.972263097763061523e-01
-4.507997035980224609e+00,-4.821705818176269531e+00,0.000000000000000000e+00,3.137089312076568604e-01
-4.508103847503662109e+00,-4.804150581359863281e+00,0.000000000000000000e+00,2.960466146469116211e-01
-4.508110046386718750e+00,-4.805948734283447266e+00,0.000000000000000000e+00,2.978387773036956787e-01
-4.508074760437011719e+00,-4.815765380859375000e+00,0.000000000000000000e+00,3.076904416084289551e-01
-4.507912635803222656e+00,-4.821145534515380859e+00,0.000000000000000000e+00,3.132328093051910400e-01
-4.507858276367187500e+00,-4.794372558593750000e+00,0.000000000000000000e+00,2.865142822265625000e-01
-4.507774829864501953e+00,-4.825286388397216797e+00,0.000000000000000000e+00,3.175114095211029053e-01
-4.507878303527832031e+00,-4.813602924346923828e+00,0.000000000000000000e+00,3.057247996330261230e-01
-4.507811546325683594e+00,-4.792808532714843750e+00,0.000000000000000000e+00,2.849969863891601562e-01
-4.507261276245117188e+00,-4.839207649230957031e+00,0.000000000000000000e+00,3.319465219974517822e-01
-4.508133888244628906e+00,-4.811521530151367188e+00,0.000000000000000000e+00,3.033876419067382812e-01
-4.508049488067626953e+00,-4.801936149597167969e+00,0.000000000000000000e+00,2.938864529132843018e-01
-4.508091449737548828e+00,-4.812932968139648438e+00,0.000000000000000000e+00,3.048415184020996094e-01
-4.508094787597656250e+00,-4.804116725921630859e+00,0.000000000000000000e+00,2.960219681262969971e-01
-4.508044242858886719e+00,-4.813588142395019531e+00,0.000000000000000000e+00,3.055440783500671387e-01
-4.507715225219726562e+00,-4.788129329681396484e+00,0.000000000000000000e+00,2.804141342639923096e-01
-4.507551670074462891e+00,-4.788754463195800781e+00,0.000000000000000000e+00,2.812027633190155029e-01
-4.507905006408691406e+00,-4.819045066833496094e+00,0.000000000000000000e+00,3.111402690410614014e-01
-4.508038997650146484e+00,-4.817042350769042969e+00,0.000000000000000000e+00,3.090031743049621582e-01
-4.507981300354003906e+00,-4.797195434570312500e+00,0.000000000000000000e+00,2.892139554023742676e-01
-4.508087158203125000e+00,-4.807476043701171875e+00,0.000000000000000000e+00,2.993890047073364258e-01
-4.507848739624023438e+00,-4.825088500976562500e+00,0.000000000000000000e+00,3.172397613525390625e-01
-4.507389068603515625e+00,-4.807219982147216797e+00,0.000000000000000000e+00,2.998311519622802734e-01
-4.507611751556396484e+00,-4.829060554504394531e+00,0.000000000000000000e+00,3.214489221572875977e-01
-4.506796836853027344e+00,-4.771056652069091797e+00,0.000000000000000000e+00,2.642597556114196777e-01
-4.507300853729248047e+00,-4.824199676513671875e+00,0.000000000000000000e+00,3.168987035751342773e-01
-4.507553100585937500e+00,-4.789767742156982422e+00,0.000000000000000000e+00,2.822144627571105957e-01
-4.508078575134277344e+00,-4.808925151824951172e+00,0.000000000000000000e+00,3.008468151092529297e-01
-4.508028507232666016e+00,-4.816909313201904297e+00,0.000000000000000000e+00,3.088808059692382812e-01
-4.508008480072021484e+00,-4.802438259124755859e+00,0.000000000000000000e+00,2.944296598434448242e-01
-4.508067131042480469e+00,-4.801417350769042969e+00,0.000000000000000000e+00,2.933499813079833984e-01
-4.508131027221679688e+00,-4.810773372650146484e+00,0.000000000000000000e+00,3.026424646377563477e-01
-4.507685661315917969e+00,-4.787701606750488281e+00,0.000000000000000000e+00,2.800157070159912109e-01
-4.507884502410888672e+00,-4.797732353210449219e+00,0.000000000000000000e+00,2.898479402065277100e-01
-4.508093357086181641e+00,-4.804763793945312500e+00,0.000000000000000000e+00,2.966704666614532471e-01
-4.507714271545410156e+00,-4.800365447998046875e+00,0.000000000000000000e+00,2.926511764526367188e-01
-4.507990837097167969e+00,-4.797157287597656250e+00,0.000000000000000000e+00,2.891665101051330566e-01
-4.508022785186767578e+00,-4.801215171813964844e+00,0.000000000000000000e+00,2.931923568248748779e-01
-4.508062839508056641e+00,-4.810470581054687500e+00,0.000000000000000000e+00,3.024078011512756348e-01
-4.507909297943115234e+00,-4.823798656463623047e+00,0.000000000000000000e+00,3.158891499042510986e-01
-4.508132934570312500e+00,-4.808216094970703125e+00,0.000000000000000000e+00,3.000831007957458496e-01
-4.507998466491699219e+00,-4.821841239929199219e+00,0.000000000000000000e+00,3.138428926467895508e-01
-4.507923603057861328e+00,-4.795485019683837891e+00,0.000000000000000000e+00,2.875614166259765625e-01
-4.508042812347412109e+00,-4.816002845764160156e+00,0.000000000000000000e+00,3.079601228237152100e-01
-4.507995605468750000e+00,-4.822117805480957031e+00,0.000000000000000000e+00,3.141223788261413574e-01
-4.507190227508544922e+00,-4.832578659057617188e+00,0.000000000000000000e+00,3.253885507583618164e-01
-4.507973194122314453e+00,-4.806580543518066406e+00,0.000000000000000000e+00,2.986075282096862793e-01
-4.506768226623535156e+00,-4.780830383300781250e+00,0.000000000000000000e+00,2.740620970726013184e-01
-4.508062839508056641e+00,-4.808679580688476562e+00,0.000000000000000000e+00,3.006168007850646973e-01
-4.508137226104736328e+00,-4.808752059936523438e+00,0.000000000000000000e+00,3.006147742271423340e-01
-4.507930755615234375e+00,-4.817934513092041016e+00,0.000000000000000000e+00,3.100037276744842529e-01
-4.508053302764892578e+00,-4.817420005798339844e+00,0.000000000000000000e+00,3.093667030334472656e-01
-4.507483005523681641e+00,-4.785027503967285156e+00,0.000000000000000000e+00,2.775444984436035156e-01
-4.507194519042968750e+00,-4.831092357635498047e+00,0.000000000000000000e+00,3.238978981971740723e-01
-4.508135795593261719e+00,-4.811583042144775391e+00,0.000000000000000000e+00,3.034471273422241211e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
5.463866144418716431e-02
6.146669760346412659e-02
6.823702901601791382e-02
7.495003938674926758e-02
8.160592615604400635e-02
8.820515871047973633e-02
9.474804997444152832e-02
1.012350097298622131e-01
1.076664030551910400e-01
1.140427291393280029e-01
1.203640475869178772e-01
1.266309469938278198e-01
1.328437179327011108e-01
1.390027850866317749e-01
1.451083272695541382e-01
1.511609256267547607e-01
1.571606099605560303e-01
1.631081551313400269e-01
1.690035760402679443e-01
1.748472452163696289e-01
1.806395947933197021e-01
1.863808929920196533e-01
1.920715570449829102e-01
1.977116614580154419e-01
2.033019065856933594e-01
2.088423222303390503e-01
2.143334448337554932e-01
2.197754383087158203e-01
2.251687049865722656e-01
2.305134534835815430e-01
2.358102053403854370e-01
2.410590350627899170e-01
2.462603896856307983e-01
2.514145970344543457e-01
2.565218806266784668e-01
2.615825533866882324e-01
2.665970325469970703e-01
2.715654969215393066e-01
2.764882445335388184e-01
2.813656926155090332e-01
2.861980795860290527e-01
2.909855842590332031e-01
2.957285940647125244e-01
3.004275560379028320e-01
3.050824999809265137e-01
3.096938729286193848e-01
3.142618238925933838e-01
3.187867999076843262e-01
3.232688903808593750e-01
3.277086019515991211e-01
3.321059942245483398e-01
3.364615142345428467e-01
3.407753109931945801e-01
3.450478315353393555e-01
3.492791354656219482e-01
3.534695208072662354e-01
3.576194047927856445e-01
3.617287874221801758e-01
3.657982349395751953e-01
3.698279261589050293e-01
3.738180398941040039e-01
3.777687549591064453e-01
3.816804885864257812e-01
3.855533599853515625e-01
3.893877863883972168e-01
3.931838274002075195e-01
3.969419002532958984e-01
4.006621837615966797e-01
4.043447375297546387e-01
4.079900383949279785e-01
4.115982651710510254e-01
4.151697158813476562e-01
4.187044501304626465e-01
4.222028255462646484e-01
4.256649613380432129e-01
4.290912151336669922e-01
4.324817061424255371e-01
4.358366727828979492e-01
4.391564130783081055e-01
4.424411058425903320e-01
4.456909298896789551e-01
4.489061236381530762e-01
4.520868659019470215e-01
4.552334547042846680e-01
4.583459496498107910e-01
4.614247083663940430e-01
4.644698500633239746e-01
4.674816131591796875e-01
4.704599976539611816e-01
4.734055995941162109e-01
4.763182401657104492e-01
4.791983366012573242e-01
4.820458292961120605e-01
4.848611950874328613e-01
4.876444339752197266e-01
4.903959035873413086e-01
4.931155443191528320e-01
4.958036541938781738e-01
4.984603524208068848e-01
5.010860562324523926e-01
5.036805868148803711e-01
5.062442421913146973e-01
5.087772011756896973e-01
5.112797021865844727e-01
5.137519240379333496e-01
5.161937475204467773e-01
5.186057090759277344e-01
5.209877490997314453e-01
5.233399868011474609e-01
5.256626605987548828e-01
5.279558897018432617e-01
5.302197933197021484e-01
5.324546098709106445e-01
5.346604585647583008e-01
5.368373394012451172e-01
5.389856100082397461e-01
5.411051511764526367e-01
5.431963205337524414e-01
5.452591776847839355e-01
5.472939014434814453e-01
5.493003726005554199e-01
5.512790083885192871e-01
5.532297492027282715e-01
5.551528930664062500e-01
5.570483803749084473e-01
5.589165091514587402e-01
5.607572197914123535e-01
5.625707507133483887e-01
5.643571019172668457e-01
5.661163926124572754e-01
5.678488612174987793e-01
5.695545673370361328e-01
5.712335109710693359e-01
5.728858709335327148e-01
5.745117664337158203e-01
5.761111974716186523e-01
5.776844024658203125e-01
5.792313814163208008e-01
5.807523131370544434e-01
5.822471976280212402e-01
5.837161540985107422e-01
5.851591825485229492e-01
5.865765810012817383e-01
5.879682302474975586e-01
5.893343091011047363e-01
5.906748771667480469e-01
5.919899940490722656e-01
5.932797789573669434e-01
5.945442914962768555e-01
5.957836508750915527e-01
5.969977974891662598e-01
5.981868505477905273e-01
5.993510484695434570e-01
6.004902124404907227e-01
6.016045212745666504e-01
6.026940941810607910e-01
6.037588715553283691e-01
6.047990918159484863e-01
6.058145165443420410e-01
6.068055033683776855e-01
6.077719330787658691e-01
6.087139844894409180e-01
6.096315979957580566e-01
6.105249524116516113e-01
6.113939285278320312e-01
6.122387051582336426e-01
6.130592823028564453e-01
6.138556599617004395e-01
6.146280765533447266e-01
6.153762936592102051e-01
6.161005496978759766e-01
6.168007254600524902e-01
6.174771189689636230e-01
6.181295514106750488e-01
6.187580823898315430e-01
6.193628907203674316e-01
6.199437379837036133e-01
6.205009222030639648e-01
6.210343241691589355e-01
6.215440630912780762e-01
6.220300793647766113e-01
6.224924921989440918e-01
6.229312419891357422e-01
6.233463883399963379e-01
6.237379312515258789e-01
6.241060495376586914e-01
6.244505047798156738e-01
6.247714161872863770e-01
6.250688433647155762e-01
6.253427863121032715e-01
6.255933642387390137e-01
6.258203387260437012e-01
6.260239481925964355e-01
6.262040734291076660e-01
6.263607144355773926e-01
6.264940500259399414e-01
6.266039013862609863e-01
6.266904473304748535e-01
6.267533898353576660e-01
6.267931461334228516e-01
6.268094182014465332e-01
6.268023252487182617e-01
6.267717480659484863e-01
6.267178654670715332e-01
6.266405582427978516e-01
6.265398263931274414e-01
6.264157295227050781e-01
6.262681484222412109e-01
6.260972023010253906e-01
6.259027719497680664e-01
6.256849169731140137e-01
6.254435777664184570e-01
6.251788139343261719e-01
6.248905062675476074e-01
6.245787739753723145e-01
6.242434978485107422e-01
6.238846182823181152e-01
6.235021948814392090e-01
6.230963468551635742e-01
6.226667165756225586e-01
6.222135424613952637e-01
6.217367053031921387e-01
6.212361454963684082e-01
6.207119822502136230e-01
6.201640367507934570e-01
6.195923089981079102e-01
6.189969182014465332e-01
6.183775067329406738e-01
6.177343726158142090e-01
6.170672774314880371e-01
6.163762211799621582e-01
6.156613826751708984e-01
6.149223446846008301e-01
6.141593456268310547e-01
6.133721470832824707e-01
6.125608086585998535e-01
6.117254495620727539e-01
6.108657717704772949e-01
6.099817156791687012e-01
6.090734601020812988e-01
6.081407666206359863e-01
6.071836352348327637e-01
6.062020063400268555e-01
6.051958203315734863e-01
6.041650772094726562e-01
6.031097173690795898e-01
6.020295619964599609e-01
6.009246110916137695e-01
5.997948050498962402e-01
5.986401438713073730e-01
5.974605679512023926e-01
5.962557792663574219e-01
5.950260162353515625e-01
5.937709212303161621e-01
5.924906730651855469e-01
5.911850929260253906e-01
5.898540019989013672e-01
5.884974598884582520e-01
5.871154665946960449e-01
5.857076644897460938e-01
5.842741131782531738e-01
5.828148126602172852e-01
5.813295841217041016e-01
5.798183083534240723e-01
5.782810449600219727e-01
5.767175555229187012e-01
5.751277804374694824e-01
5.735116004943847656e-01
5.718689560890197754e-01
5.701998472213745117e-01
5.685039162635803223e-01
5.667812824249267578e-01
5.650317668914794922e-01
5.632551908493041992e-01
5.614517331123352051e-01
5.596208572387695312e-01
5.577627420425415039e-01
5.558772087097167969e-01
5.539640784263610840e-01
5.520233511924743652e-01
5.500547885894775391e-01
5.480582118034362793e-01
5.460337996482849121e-01
5.439810156822204590e-01
5.419000387191772461e-01
5.397906899452209473e-01
5.376527309417724609e-01
5.354861021041870117e-01
5.332906246185302734e-01
5.310661196708679199e-01
5.288126468658447266e-01
5.265297889709472656e-01
5.242175459861755371e-01
5.218757987022399902e-01
5.195043683052062988e-01
5.171031355857849121e-01
5.146718621253967285e-01
5.122103691101074219e-01
5.097186565399169922e-01
5.071964263916015625e-01
5.046436190605163574e-01
5.020598769187927246e-01
4.994453191757202148e-01
4.967994689941406250e-01
4.941224455833435059e-01
4.914137721061706543e-01
4.886735677719116211e-01
4.859015941619873047e-01
4.830975532531738281e-01
4.802611470222473145e-01
4.773924946784973145e-01
4.744912981986999512e-01
4.715572595596313477e-01
4.685901999473571777e-01
4.655901789665222168e-01
4.625566005706787109e-01
4.594897031784057617e-01
4.563890099525451660e-01
4.532542228698730469e-01
4.500854015350341797e-01
4.468822479248046875e-01
4.436444640159606934e-01
4.403719902038574219e-01
4.370645880699157715e-01
4.337217807769775391e-01
4.303435087203979492e-01
4.269297719001770020e-01
4.234800338745117188e-01
4.199943542480468750e-01
4.164723753929138184e-01
4.129136800765991211e-01
4.093182086944580078e-01
4.056857824325561523e-01
4.020161032676696777e-01
3.983089327812194824e-01
3.945640921592712402e-01
3.907812237739562988e-01
3.869602084159851074e-01
3.831005096435546875e-01
3.792021274566650391e-01
3.752650618553161621e-01
3.712885975837707520e-01
3.672727346420288086e-01
3.632172346115112305e-01
3.591215014457702637e-01
3.549858331680297852e-01
3.508094549179077148e-01
3.465924859046936035e-01
3.423343300819396973e-01
3.380349278450012207e-01
3.336942195892333984e-01
3.293113112449645996e-01
3.248865008354187012e-01
3.204191327095031738e-01
3.159093260765075684e-01
3.113565444946289062e-01
3.067604899406433105e-01
3.021210134029388428e-01
2.974377274513244629e-01
2.927104830741882324e-01
2.879387736320495605e-01
2.831225991249084473e-01
2.782613337039947510e-01
2.733548283576965332e-01
2.684029936790466309e-01
2.634055614471435547e-01
2.583619356155395508e-01
2.532718777656555176e-01
2.481352239847183228e-01
2.429517656564712524e-01
2.377208918333053589e-01
2.324426770210266113e-01
2.271165251731872559e-01
2.217421978712081909e-01
2.163196206092834473e-01
2.108484208583831787e-01
2.053281366825103760e-01
1.997584551572799683e-01
1.941392868757247925e-01
1.884701550006866455e-01
1.827507764101028442e-01
1.769811511039733887e-01
1.711606085300445557e-01
1.652889698743820190e-01
1.593659073114395142e-01
1.533913612365722656e-01
1.473647803068161011e-01
1.412859559059143066e-01
1.351542174816131592e-01
1.289699673652648926e-01
1.227325499057769775e-01
1.164416074752807617e-01
1.100972294807434082e-01
1.036987528204917908e-01
9.724572300910949707e-02
9.073848277330398560e-02
8.417596668004989624e-02
7.755851000547409058e-02
7.088576257228851318e-02
6.415703147649765015e-02
5.737257748842239380e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
5.463866144418716431e-02
8.160592615604400635e-02
1.076664030551910400e-01
1.328437179327011108e-01
1.571606099605560303e-01
1.806395947933197021e-01
2.033019065856933594e-01
2.251687049865722656e-01
2.462603896856307983e-01
2.665970325469970703e-01
2.861980795860290527e-01
3.050824999809265137e-01
3.232688903808593750e-01
3.407753109931945801e-01
3.576194047927856445e-01
3.738180398941040039e-01
3.893877863883972168e-01
4.043447375297546387e-01
4.187044501304626465e-01
4.324817061424255371e-01
4.456909298896789551e-01
4.583459496498107910e-01
4.704599976539611816e-01
4.820458292961120605e-01
4.931155443191528320e-01
5.036805868148803711e-01
5.137519240379333496e-01
5.233399868011474609e-01
5.324546098709106445e-01
5.411051511764526367e-01
5.493003726005554199e-01
5.570483803749084473e-01
5.643571019172668457e-01
5.712335109710693359e-01
5.776844024658203125e-01
5.837161540985107422e-01
5.893343091011047363e-01
5.945442914962768555e-01
5.993510484695434570e-01
6.037588715553283691e-01
6.077719330787658691e-01
6.113939285278320312e-01
6.146280765533447266e-01
6.174771189689636230e-01
6.199437379837036133e-01
6.220300793647766113e-01
6.237379312515258789e-01
6.250688433647155762e-01
6.260239481925964355e-01
6.266039013862609863e-01
6.268094182014465332e-01
6.266405582427978516e-01
6.260972023010253906e-01
6.251788139343261719e-01
6.238846182823181152e-01
6.222135424613952637e-01
6.201640367507934570e-01
6.177343726158142090e-01
6.149223446846008301e-01
6.117254495620727539e-01
6.081407666206359863e-01
6.041650772094726562e-01
5.997948050498962402e-01
5.950260162353515625e-01
5.898540019989013672e-01
5.842741131782531738e-01
5.782810449600219727e-01
5.718689560890197754e-01
5.650317668914794922e-01
5.577627420425415039e-01
5.500547885894775391e-01
5.419000387191772461e-01
5.332906246185302734e-01
5.242175459861755371e-01
5.146718621253967285e-01
5.046436190605163574e-01
4.941224455833435059e-01
4.830975532531738281e-01
4.715572595596313477e-01
4.594897031784057617e-01
4.468822479248046875e-01
4.337217807769775391e-01
4.199943542480468750e-01
4.056857824325561523e-01
3.907812237739562988e-01
3.752650618553161621e-01
3.591215014457702637e-01
3.423343300819396973e-01
3.248865008354187012e-01
3.067604899406433105e-01
2.879387736320495605e-01
2.684029936790466309e-01
2.481352239847183228e-01
2.271165251731872559e-01
2.053281366825103760e-01
1.827507764101028442e-01
1.593659073114395142e-01
1.351542174816131592e-01
1.100972294807434082e-01
8.417596668004989624e-02
5.737257748842239380e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
6.608295808655315628e-01
3.638073855693167435e-01
2.192454652029673101e-01
6.519526607987218003e-02
3.318876772982014278e-02
2.460657358542909720e-02
1.874985304698725819e-02
1.508516224884428637e-02
1.286028877782722200e-02
1.115838508348388283e-02
9.896687161154882340e-03
8.473029294467632547e-03
7.840578156416090974e-03
7.000619415653371556e-03
6.092763270568193890e-03
6.557991546407655227e-03
5.827665560395343079e-03
5.128828123177223836e-03
4.626533522978079627e-03
4.508099216621852187e-03
4.979703865421291308e-03
5.821435622208198830e-03
4.506456475883508644e-03
3.671216662095472781e-03
4.180499378108741212e-03
4.286872645922077708e-03
3.860631410485657403e-03
4.271169885251929928e-03
4.305348254544713940e-03
4.436076505494412556e-03
3.168577312206612238e-03
5.552798825944554352e-03
4.283847300900150631e-03
3.615234736254234818e-03
3.862467069016602399e-03
5.045099453612441817e-03
4.254492002454131859e-03
5.400496117832690075e-03
3.955445070896333216e-03
5.041328942556242559e-03
3.651200489417206260e-03
3.740806141175835944e-03
3.009600904722921876e-03
5.556454560372696763e-03
3.230599458418789271e-03
4.406011074759525435e-03
3.059201272760855676e-03
6.531171044520571803e-03
3.507164337814428889e-03
3.996997570999684564e-03
3.818511687269918187e-03
2.593586220203733875e-03
2.315792385373274202e-03
3.920251721238820000e-03
4.846463670662977050e-03
2.766133479495799016e-03
2.381323688005470163e-03
1.723907117096199924e-03
3.310589735888571934e-03
3.762964132153131039e-03
4.464052463878733640e-03
3.833375144484293430e-03
4.885992561360720521e-03
4.133158357599453145e-03
2.456923743368490641e-03
2.485902456739803000e-03
3.994457155887024512e-03
4.961144590787293883e-03
2.076676232643621337e-03
3.976392448616055363e-03
2.365222410310781169e-03
2.957855330225992504e-03
3.763567977270954480e-03
3.016024618902931036e-03
2.822105946242214024e-03
4.878309673042844491e-03
3.713847881966517769e-03
2.996826381935896282e-03
2.010358249843951367e-03
3.743276586409962498e-03
4.794540613240779250e-03
2.726279416966530169e-03
5.166466335578722563e-03
3.123977523331092441e-03
2.073585311671874258e-03
4.810688749971589635e-03
4.369702460455951627e-03
3.947896702390127181e-03
1.859574279254504192e-03
3.852211756131992005e-03
2.410468228408944782e-03
3.689579434914414501e-03
1.496334890704317582e-03
2.784840735872810401e-03
4.059251345619263075e-03
2.986178802390759661e-03
1.699823874628173101e-03
4.621761020767227619e-03
3.522947040126882083e-03
1.651335242155754519e-03
3.402234941272688339e-03
3.666015221081371858e-03
3.351880547179542785e-03
2.293403566497634240e-03
3.191963421049046241e-03
8.741480460978200530e-04
1.803115615797223860e-03
1.621182073785263581e-03
3.725142992953099814e-03
3.894621815257888562e-03
2.994592962707581969e-03
4.108678482427408074e-03
3.586987197675346392e-03
3.916856513866882883e-03
2.874024541559580797e-03
2.237532698572693591e-03
3.262847128882270450e-03
3.612592249322809767e-03
3.393292756268563408e-03
3.644605027250630118e-03
3.814625490873013551e-03
2.183223598240809082e-03
3.417583025397233441e-03
2.417017367673104239e-03
3.782548417846700976e-03
2.483221404154024783e-03
3.182802277558391835e-03
3.148362285243304273e-03
1.581192439395379167e-03
2.787823664043338583e-03
3.410640360744400437e-03
3.512032827063841459e-03
3.325829473500923131e-03
1.445904947397144051e-03
3.695503129811092153e-03
2.929419371081506181e-03
2.681541359461980540e-03
3.460212354739007103e-03
3.143544170923648351e-03
3.973485452390585621e-03
4.046113239224840077e-03
4.427677183196303268e-03
6.645583556062942265e-03
4.066149952392152794e-03
4.641069986698474065e-03
4.402370276004246435e-03
6.891342884313319574e-03
3.307735484597620727e-03
1.759187655148902307e-03
3.679149202346148565e-03
2.310600386984096137e-03
2.616446292942263899e-03
1.995902341624452171e-03
4.124558291785786895e-03
2.357378367843588306e-03
3.289576152139313085e-03
3.408642520034687109e-03
3.445664770180548436e-03
3.579101332302324443e-03
3.572990917618762505e-03
2.425920206053689982e-03
6.059580608968579730e-03
2.802567320217389229e-03
4.106680733503649018e-03
3.515001209515957337e-03
6.313189667350198840e-03
2.868320193008136974e-03
2.138715765785549356e-03
3.563091262479176850e-03
3.520558835331338409e-03
4.530755664752694756e-03
3.631791570936191652e-03
3.012626044496871484e-03
3.435634823718949297e-03
2.557830396777144646e-03
6.346897166459798852e-03
3.804621169576822420e-03
4.393126089918755403e-03
3.271098985677950346e-03
2.785526140826705740e-03
1.751830698454218517e-03
3.487310802447767932e-03
3.040052560459665341e-03
2.358277123385682083e-03
2.288550214852397464e-03
3.774355032330718035e-03
3.201919786454813718e-03
3.300385462130752366e-03
2.245369043295764207e-03
2.650838680867518161e-03
2.614600489076382601e-03
3.670663030781376370e-03
2.677129565392932006e-03
1.479030211332316115e-03
1.780255457087696154e-03
1.979553380585578459e-03
4.355093177867940847e-03
4.259682516820441356e-03
3.638122107456408932e-03
2.274892845111313976e-03
1.360204785818363779e-03
3.171848202303139200e-03
1.799490582490561588e-03
2.755129572392042443e-03
2.451034329940209641e-03
2.804502816048285319e-03
2.687927431101370859e-03
3.342920669556531839e-03
4.014823075834731553e-03
4.376833584505857890e-03
5.894591726681095746e-03
3.855919975236155473e-03
1.685407068629408240e-03
2.410919085201924158e-03
3.435630728198014756e-03
2.755377010770578266e-03
4.289564245495801689e-03
3.166256723136234592e-03
4.151279379644868400e-03
1.693539814082054571e-03
3.823910398215515059e-03
2.738503161132197633e-03
4.594973721541949045e-03
3.196955018262739000e-03
3.681170654813833033e-03
3.409526700104958778e-03
3.363759363438666335e-03
4.322030723808573116e-03
3.804746162442027187e-03
3.207773417716659574e-03
2.021581244285673880e-03
1.942239541186414160e-03
3.813676067913929473e-03
1.829207463531101968e-03
3.918304710617768680e-03
3.809573183888240264e-03
2.174816164794455848e-03
3.342749268197255097e-03
3.583382672918885084e-03
4.065687585788078755e-03
3.224718824460142633e-03
2.740831630144082744e-03
3.075213193604828602e-03
3.678480864864219768e-03
3.671722697937279244e-03
2.424847507461248743e-03
2.878118424680425631e-03
2.254107899643091346e-03
1.740055680616089430e-03
2.998452660622566608e-03
3.068170086381656007e-03
2.550613162041072586e-03
3.666808655511199708e-03
3.774951329369231022e-03
3.275003236066745000e-03
3.634098942434976082e-03
4.722301835684048800e-03
4.058541589628005854e-03
2.950145838044699979e-03
2.583187614580602365e-03
3.581126771784839610e-03
3.919198785389058949e-03
2.650726477668771675e-03
1.270017378736185663e-03
3.625795618576157110e-03
4.056637271440281800e-03
3.675232924901306649e-03
3.292897088848805408e-03
4.683331850461901202e-03
3.496816947303364904e-03
5.866701933799137181e-03
2.455132841251434026e-03
4.409823869728989564e-03
3.785747280162114758e-03
3.153533951640900227e-03
3.398943085228594337e-03
3.364183282892159541e-03
2.208941319338212847e-03
3.311852032079021842e-03
2.595205072033647878e-03
2.073442077474324258e-03
3.132420568040467437e-03
3.847573812793215944e-03
3.340048164250528518e-03
2.727808671049560072e-03
3.723834376803653902e-03
5.231879758719771081e-03
1.683659263521672693e-03
2.995632796156573636e-03
2.999784951544122707e-03
4.334442439430326310e-03
4.427621882713086293e-03
2.341587619450448843e-03
3.548937536441227648e-03
2.460185934139875845e-03
4.349056572162914719e-03
3.800577874743484540e-03
2.906343252520125070e-03
3.076506672457621390e-03
3.958655082388770445e-03
3.477245683532600648e-03
4.611912942477837223e-03
2.731069334411577020e-03
5.200082464389566700e-03
3.921618015527127306e-03
3.394977004973923594e-03
2.988588056611978482e-03
2.934643219623056087e-03
3.224717317949819025e-03
3.885224326369618886e-03
4.061261887014275436e-03
1.301732914212023681e-03
2.572002539065120115e-03
3.061912998857516631e-03
3.786520635715277978e-03
3.806456593340208725e-03
2.586441647243756508e-03
3.755343202369144841e-03
2.883418282365809125e-03
3.597756843790168076e-03
3.034981866063094901e-03
3.779794684574269616e-03
3.156307743203190085e-03
3.845272545971281479e-03
4.268200478196595808e-03
3.704593748518126336e-03
4.267654676252300751e-03
3.001586040546355433e-03
3.466915926874596706e-03
3.307554057970820728e-03
3.072309872438630952e-03
3.937930994246838581e-03
4.930624204782289854e-03
3.767627282285068106e-03
4.092995930024376401e-03
2.299366324089763009e-03
2.232078996358041398e-03
3.195376918826216273e-03
3.145676630152283246e-03
2.765400005745803462e-03
4.356269929663075108e-03
2.433162622584398097e-03
3.700545962592110584e-03
3.339050711632247145e-03
3.630443850126487560e-03
3.598615725770308756e-03
3.711177586107119834e-03
4.878760042548752063e-03
2.772276370743540202e-03
3.919387822527390687e-03
4.168765935922743443e-03
2.164233505437874062e-03
2.904721074784873472e-03
2.312608582928639672e-03
3.411868786223626760e-03
2.728981851751822400e-03
3.068961689059168923e-03
3.714660878708388875e-03
2.499192197317000319e-03
3.734587926501688887e-03
3.685805856853477825e-03
3.466331426091356221e-03
3.237323077513927852e-03
3.367846560154177243e-03
3.596454518171703259e-03
3.589935955492765465e-03
5.391595533440086269e-03
3.511348570695058992e-03
3.318961487355622051e-03
3.468238180434272348e-03
3.782477419699446439e-03
3.630132155069358286e-03
3.316597565940757920e-03
2.904423590605522115e-03
3.086716029666268339e-03
3.462394397965438964e-03
3.187394461234714562e-03
3.536082554394641159e-03
2.099695779659858756e-03
3.880901455747703867e-03
3.835564200497072578e-03
3.998180171954349681e-03
4.374607226296013153e-03
3.555167979586720036e-03
3.203851767980044757e-03
3.877155345980089381e-03
4.953817486782955207e-03
3.288687659991407219e-03
3.471751893632726762e-03
3.213696510327211740e-03
3.400334077828956469e-03
3.350392108644133400e-03
3.759791519158887929e-03
3.363458179514293780e-03
3.443444927302456975e-03
3.422963781891487974e-03
4.778353578488600713e-03
3.049359023801726833e-03
2.432598429127584821e-03
3.393194071223501473e-03
3.432120687277202039e-03
3.336068381422848794e-03
3.050089049281083740e-03
3.260317593650225321e-03
2.947845376072222127e-03
2.761026704038415432e-03
2.722982838663866312e-03
4.645864436372923456e-03
3.166583575242638404e-03
2.585397352716629904e-03
3.839703588555275996e-03
2.359378219671774343e-03
3.466815619876740043e-03
4.169567681532928942e-03
4.201136198586511231e-03
2.276267257687600212e-03
2.092950273856683963e-03
2.933513620685481316e-03
2.255062552563736906e-03
3.241161363256501483e-03
4.099550455025757073e-03
3.850715544053894164e-03
3.258635947684660090e-03
3.746153524320980626e-03
2.985923668495269259e-03
3.744486200797973730e-03
3.440976022134599379e-03
2.767237278900786229e-03
3.342706691004314508e-03
1.890755993872936898e-03
3.240506334576947079e-03
1.343437617017162250e-03
3.184566096145332367e-03
4.337216665261227691e-03
3.158892572489502802e-03
3.211344704406036196e-03
3.464250931010910608e-03
3.201833415665655824e-03
2.901335585548032916e-03
2.276416402120482602e-03
2.880877230652523994e-03
3.532184733807284746e-03
3.100387816477333247e-03
3.546395852942967920e-03
2.921378738519487400e-03
2.951462950866982991e-03
3.340713312454069925e-03
3.360847095577078943e-03
3.786647148609173768e-03
3.562368509642414860e-03
3.569460570478279627e-03
4.027788902249669102e-03
2.633392768814571492e-03
2.170768012729546587e-03
4.146582844884224434e-03
3.417062049184902903e-03
2.450193357656850566e-03
3.024287252377894260e-03
3.668013271022120460e-03
4.809227848666030800e-03
3.212542334986509974e-03
3.030212193131290917e-03
2.893731332063769358e-03
2.798100925335287106e-03
3.190725339056240707e-03
3.707746399466306433e-03
2.808308433638838190e-03
2.613325289289529941e-03
4.140203570706514451e-03
3.167496444634996470e-03
2.997310928647450162e-03
3.191753102281606226e-03
3.666029325790978732e-03
4.562750130144450737e-03
3.425669204472816826e-03
2.638155638980743418e-03
4.428280555123053144e-03
2.466703060972783024e-03
3.037769214878010410e-03
2.095754724587586999e-03
3.195132988062292841e-03
3.086772062093249593e-03
3.493149274427424875e-03
3.130575913084743256e-03
2.655650774953237283e-03
3.165099568443181192e-03
2.918335679086673379e-03
2.195244815220803464e-03
3.538816073802601801e-03
3.000332673163826416e-03
2.575534598417138742e-03
3.854886505830436207e-03
3.037089191361425165e-03
3.138415663075823283e-03
2.659496054615469608e-03
2.767570015748880511e-03
2.785719321710353538e-03
4.383251982885750554e-03
3.214428940606168551e-03
3.675791177302970350e-03
4.677336925839378073e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
6.608295808655315628e-01
2.460657358542909720e-02
9.896687161154882340e-03
6.557991546407655227e-03
4.979703865421291308e-03
4.286872645922077708e-03
3.168577312206612238e-03
5.045099453612441817e-03
3.651200489417206260e-03
4.406011074759525435e-03
3.818511687269918187e-03
2.766133479495799016e-03
4.464052463878733640e-03
2.485902456739803000e-03
2.365222410310781169e-03
4.878309673042844491e-03
4.794540613240779250e-03
4.810688749971589635e-03
2.410468228408944782e-03
2.986178802390759661e-03
3.402234941272688339e-03
8.741480460978200530e-04
2.994592962707581969e-03
2.237532698572693591e-03
3.814625490873013551e-03
2.483221404154024783e-03
3.410640360744400437e-03
2.929419371081506181e-03
4.046113239224840077e-03
4.402370276004246435e-03
2.310600386984096137e-03
3.289576152139313085e-03
2.425920206053689982e-03
6.313189667350198840e-03
4.530755664752694756e-03
6.346897166459798852e-03
1.751830698454218517e-03
3.774355032330718035e-03
2.614600489076382601e-03
1.979553380585578459e-03
1.360204785818363779e-03
2.804502816048285319e-03
5.894591726681095746e-03
2.755377010770578266e-03
3.823910398215515059e-03
3.409526700104958778e-03
2.021581244285673880e-03
3.809573183888240264e-03
3.224718824460142633e-03
2.424847507461248743e-03
3.068170086381656007e-03
3.634098942434976082e-03
3.581126771784839610e-03
4.056637271440281800e-03
5.866701933799137181e-03
3.398943085228594337e-03
2.073442077474324258e-03
3.723834376803653902e-03
4.334442439430326310e-03
4.349056572162914719e-03
3.477245683532600648e-03
3.394977004973923594e-03
4.061261887014275436e-03
3.806456593340208725e-03
3.034981866063094901e-03
3.704593748518126336e-03
3.072309872438630952e-03
2.299366324089763009e-03
4.356269929663075108e-03
3.598615725770308756e-03
4.168765935922743443e-03
2.728981851751822400e-03
3.685805856853477825e-03
3.589935955492765465e-03
3.782477419699446439e-03
3.462394397965438964e-03
3.835564200497072578e-03
3.877155345980089381e-03
3.400334077828956469e-03
3.422963781891487974e-03
3.432120687277202039e-03
2.761026704038415432e-03
3.839703588555275996e-03
2.276267257687600212e-03
4.099550455025757073e-03
3.744486200797973730e-03
3.240506334576947079e-03
3.211344704406036196e-03
2.880877230652523994e-03
2.951462950866982991e-03
3.569460570478279627e-03
3.417062049184902903e-03
3.212542334986509974e-03
3.707746399466306433e-03
2.997310928647450162e-03
2.638155638980743418e-03
3.195132988062292841e-03
3.165099568443181192e-03
2.575534598417138742e-03
2.767570015748880511e-03
4.677336925839378073e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
4.464289093017578125e+01,4.767677783966064453e+00,-0.000000000000000000e+00,3.987521362304687500e+01
-9.186462163925170898e-01,-1.592650532722473145e+00,0.000000000000000000e+00,6.740043163299560547e-01
-3.151676416397094727e+00,-3.230788230895996094e+00,0.000000000000000000e+00,7.911185175180435181e-02
-4.065352916717529297e+00,-4.103181838989257812e+00,0.000000000000000000e+00,3.782907128334045410e-02
-4.146379947662353516e+00,-4.180681228637695312e+00,0.000000000000000000e+00,3.430130705237388611e-02
-4.171834945678710938e+00,-4.206207275390625000e+00,0.000000000000000000e+00,3.437235578894615173e-02
-4.186809539794921875e+00,-4.220848083496093750e+00,0.000000000000000000e+00,3.403877839446067810e-02
-4.195625782012939453e+00,-4.229473114013671875e+00,0.000000000000000000e+00,3.384720534086227417e-02
-4.201550960540771484e+00,-4.235261917114257812e+00,0.000000000000000000e+00,3.371077403426170349e-02
-4.206357479095458984e+00,-4.239879608154296875e+00,0.000000000000000000e+00,3.352228924632072449e-02
-4.208254337310791016e+00,-4.235882759094238281e+00,0.000000000000000000e+00,2.762841433286666870e-02
-4.209818840026855469e+00,-4.254231452941894531e+00,0.000000000000000000e+00,4.441263526678085327e-02
-4.202780246734619141e+00,-4.213773727416992188e+00,0.000000000000000000e+00,1.099338382482528687e-02
-4.212729930877685547e+00,-4.265974044799804688e+00,0.000000000000000000e+00,5.324429273605346680e-02
-4.213356018066406250e+00,-4.231514453887939453e+00,0.000000000000000000e+00,1.815855689346790314e-02
-4.213248729705810547e+00,-4.275732994079589844e+00,0.000000000000000000e+00,6.248436123132705688e-02
-4.216400623321533203e+00,-4.255271434783935547e+00,0.000000000000000000e+00,3.887086361646652222e-02
-4.210594177246093750e+00,-4.284707069396972656e+00,0.000000000000000000e+00,7.411283254623413086e-02
-4.218751430511474609e+00,-4.244938850402832031e+00,0.000000000000000000e+00,2.618743851780891418e-02
-4.201130390167236328e+00,-4.211094856262207031e+00,0.000000000000000000e+00,9.964426048099994659e-03
-4.218452930450439453e+00,-4.250361442565917969e+00,0.000000000000000000e+00,3.190830349922180176e-02
-4.159376621246337891e+00,-4.172837257385253906e+00,0.000000000000000000e+00,1.346044056117534637e-02
-4.219886302947998047e+00,-4.250243186950683594e+00,0.000000000000000000e+00,3.035709634423255920e-02
-4.219096660614013672e+00,-4.241808891296386719e+00,0.000000000000000000e+00,2.271199598908424377e-02
-4.219146251678466797e+00,-4.244527816772460938e+00,0.000000000000000000e+00,2.538160234689712524e-02
-4.220166683197021484e+00,-4.253169059753417969e+00,0.000000000000000000e+00,3.300256654620170593e-02
-4.217221260070800781e+00,-4.239145278930664062e+00,0.000000000000000000e+00,2.192401513457298279e-02
-4.220412254333496094e+00,-4.249666213989257812e+00,0.000000000000000000e+00,2.925374172627925873e-02
-4.217529773712158203e+00,-4.244362831115722656e+00,0.000000000000000000e+00,2.683311328291893005e-02
-4.180523872375488281e+00,-4.191708087921142578e+00,0.000000000000000000e+00,1.118440553545951843e-02
-4.208579063415527344e+00,-4.226034641265869141e+00,0.000000000000000000e+00,1.745547354221343994e-02
-4.158255577087402344e+00,-4.168515205383300781e+00,0.000000000000000000e+00,1.025984622538089752e-02
-4.220825195312500000e+00,-4.256206989288330078e+00,0.000000000000000000e+00,3.538170456886291504e-02
-4.185178279876708984e+00,-4.196308135986328125e+00,0.000000000000000000e+00,1.112974900752305984e-02
-4.220361232757568359e+00,-4.248113155364990234e+00,0.000000000000000000e+00,2.775213494896888733e-02
-4.199075698852539062e+00,-4.307016849517822266e+00,0.000000000000000000e+00,1.079409420490264893e-01
-4.220846176147460938e+00,-4.261184692382812500e+00,0.000000000000000000e+00,4.033829271793365479e-02
-4.202305316925048828e+00,-4.302867889404296875e+00,0.000000000000000000e+00,1.005625128746032715e-01
-4.220453739166259766e+00,-4.255391120910644531e+00,0.000000000000000000e+00,3.493760898709297180e-02
-4.214725017547607422e+00,-4.279773712158203125e+00,0.000000000000000000e+00,6.504856795072555542e-02
-4.220610141754150391e+00,-4.245814323425292969e+00,0.000000000000000000e+00,2.520402520895004272e-02
-4.220281600952148438e+00,-4.245729923248291016e+00,0.000000000000000000e+00,2.544831112027168274e-02
-4.213819503784179688e+00,-4.235521316528320312e+00,0.000000000000000000e+00,2.170184813439846039e-02
-4.210297107696533203e+00,-4.286306858062744141e+00,0.000000000000000000e+00,7.600964605808258057e-02
-4.219318389892578125e+00,-4.241192817687988281e+00,0.000000000000000000e+00,2.187419310212135315e-02
-4.213791370391845703e+00,-4.265955924987792969e+00,0.000000000000000000e+00,5.216456577181816101e-02
-4.218346595764160156e+00,-4.243466377258300781e+00,0.000000000000000000e+00,2.511999942362308502e-02
-4.192703247070312500e+00,-4.309051513671875000e+00,0.000000000000000000e+00,1.163481473922729492e-01
-4.221748352050781250e+00,-4.253567218780517578e+00,0.000000000000000000e+00,3.181901574134826660e-02
-4.220883369445800781e+00,-4.257184028625488281e+00,0.000000000000000000e+00,3.630068153142929077e-02
-4.220945358276367188e+00,-4.257916450500488281e+00,0.000000000000000000e+00,3.697130084037780762e-02
-4.216051578521728516e+00,-4.232597351074218750e+00,0.000000000000000000e+00,1.654593460261821747e-02
-4.216588497161865234e+00,-4.229771614074707031e+00,0.000000000000000000e+00,1.318312622606754303e-02
-4.221075534820556641e+00,-4.262391090393066406e+00,0.000000000000000000e+00,4.131546616554260254e-02
-4.217921257019042969e+00,-4.276514530181884766e+00,0.000000000000000000e+00,5.859324336051940918e-02
-4.219947814941406250e+00,-4.240498542785644531e+00,0.000000000000000000e+00,2.055054903030395508e-02
-4.220914840698242188e+00,-4.244227409362792969e+00,0.000000000000000000e+00,2.331256121397018433e-02
-4.212699890136718750e+00,-4.220444679260253906e+00,0.000000000000000000e+00,7.744763977825641632e-03
-4.215091705322265625e+00,-4.243365287780761719e+00,0.000000000000000000e+00,2.827347069978713989e-02
-4.221061229705810547e+00,-4.263545989990234375e+00,0.000000000000000000e+00,4.248470067977905273e-02
-4.217784881591796875e+00,-4.279055595397949219e+00,0.000000000000000000e+00,6.127058342099189758e-02
-4.222026348114013672e+00,-4.258966445922851562e+00,0.000000000000000000e+00,3.694023936986923218e-02
-4.216989517211914062e+00,-4.276095390319824219e+00,0.000000000000000000e+00,5.910594016313552856e-02
-4.221636295318603516e+00,-4.263828277587890625e+00,0.000000000000000000e+00,4.219175130128860474e-02
-4.220343589782714844e+00,-4.240176200866699219e+00,0.000000000000000000e+00,1.983259432017803192e-02
-4.191849231719970703e+00,-4.200269699096679688e+00,0.000000000000000000e+00,8.420250378549098969e-03
-4.218834400177001953e+00,-4.269923210144042969e+00,0.000000000000000000e+00,5.108889192342758179e-02
-4.215133666992187500e+00,-4.278506278991699219e+00,0.000000000000000000e+00,6.337249279022216797e-02
-4.212307929992675781e+00,-4.221871852874755859e+00,0.000000000000000000e+00,9.563907980918884277e-03
-4.221714496612548828e+00,-4.263041496276855469e+00,0.000000000000000000e+00,4.132711887359619141e-02
-4.218278884887695312e+00,-4.233289718627929688e+00,0.000000000000000000e+00,1.501101814210414886e-02
-4.222075939178466797e+00,-4.258921623229980469e+00,0.000000000000000000e+00,3.684557229280471802e-02
-4.222150802612304688e+00,-4.258339881896972656e+00,0.000000000000000000e+00,3.618919104337692261e-02
-4.222140312194824219e+00,-4.258984565734863281e+00,0.000000000000000000e+00,3.684408217668533325e-02
-4.222132205963134766e+00,-4.251882553100585938e+00,0.000000000000000000e+00,2.975030243396759033e-02
-4.219593524932861328e+00,-4.273919582366943359e+00,0.000000000000000000e+00,5.432604998350143433e-02
-4.222102642059326172e+00,-4.261041641235351562e+00,0.000000000000000000e+00,3.893923014402389526e-02
-4.216190338134765625e+00,-4.236602783203125000e+00,0.000000000000000000e+00,2.041238732635974884e-02
-4.214754581451416016e+00,-4.233782768249511719e+00,0.000000000000000000e+00,1.902827620506286621e-02
-4.219204902648925781e+00,-4.257263183593750000e+00,0.000000000000000000e+00,3.805841878056526184e-02
-4.217187404632568359e+00,-4.278174400329589844e+00,0.000000000000000000e+00,6.098689883947372437e-02
-4.221577644348144531e+00,-4.247212409973144531e+00,0.000000000000000000e+00,2.563469856977462769e-02
-4.214208602905273438e+00,-4.288194656372070312e+00,0.000000000000000000e+00,7.398626208305358887e-02
-4.220631599426269531e+00,-4.244425773620605469e+00,0.000000000000000000e+00,2.379439584910869598e-02
-4.216621398925781250e+00,-4.236985683441162109e+00,0.000000000000000000e+00,2.036415785551071167e-02
-4.210434913635253906e+00,-4.295424461364746094e+00,0.000000000000000000e+00,8.498977124691009521e-02
-4.216436862945556641e+00,-4.283113002777099609e+00,0.000000000000000000e+00,6.667633354663848877e-02
-4.217730522155761719e+00,-4.276966094970703125e+00,0.000000000000000000e+00,5.923562496900558472e-02
-4.199616909027099609e+00,-4.211455345153808594e+00,0.000000000000000000e+00,1.183842122554779053e-02
-4.222092151641845703e+00,-4.261627674102783203e+00,0.000000000000000000e+00,3.953541815280914307e-02
-4.218106269836425781e+00,-4.240026950836181641e+00,0.000000000000000000e+00,2.192059159278869629e-02
-4.221780300140380859e+00,-4.264751434326171875e+00,0.000000000000000000e+00,4.297124966979026794e-02
-4.209934711456298828e+00,-4.218313217163085938e+00,0.000000000000000000e+00,8.378725498914718628e-03
-4.221002101898193359e+00,-4.248411178588867188e+00,0.000000000000000000e+00,2.740907296538352966e-02
-4.220600128173828125e+00,-4.264922142028808594e+00,0.000000000000000000e+00,4.432181641459465027e-02
-4.219773292541503906e+00,-4.254613876342773438e+00,0.000000000000000000e+00,3.484066948294639587e-02
-4.215528011322021484e+00,-4.225571632385253906e+00,0.000000000000000000e+00,1.004367694258689880e-02
-4.217573642730712891e+00,-4.275252342224121094e+00,0.000000000000000000e+00,5.767860263586044312e-02
-4.220186710357666016e+00,-4.258757591247558594e+00,0.000000000000000000e+00,3.857088461518287659e-02
-4.217805862426757812e+00,-4.235301017761230469e+00,0.000000000000000000e+00,1.749500073492527008e-02
-4.222411632537841797e+00,-4.253770828247070312e+00,0.000000000000000000e+00,3.135924786329269409e-02
-4.213858127593994141e+00,-4.254684448242187500e+00,0.000000000000000000e+00,4.082619398832321167e-02
-4.222239494323730469e+00,-4.255699157714843750e+00,0.000000000000000000e+00,3.345945104956626892e-02
-4.216129779815673828e+00,-4.228888034820556641e+00,0.000000000000000000e+00,1.275807525962591171e-02
-4.222244739532470703e+00,-4.251346588134765625e+00,0.000000000000000000e+00,2.910193055868148804e-02
-4.209082126617431641e+00,-4.214457511901855469e+00,0.000000000000000000e+00,5.375270731747150421e-03
-4.210684776306152344e+00,-4.227175235748291016e+00,0.000000000000000000e+00,1.649039983749389648e-02
-4.215123653411865234e+00,-4.228508472442626953e+00,0.000000000000000000e+00,1.338492892682552338e-02
-4.222181320190429688e+00,-4.259733200073242188e+00,0.000000000000000000e+00,3.755200654268264771e-02
-4.221487045288085938e+00,-4.264194488525390625e+00,0.000000000000000000e+00,4.270744696259498596e-02
-4.221836566925048828e+00,-4.254360675811767578e+00,0.000000000000000000e+00,3.252432122826576233e-02
-4.203990459442138672e+00,-4.303746223449707031e+00,0.000000000000000000e+00,9.975560009479522705e-02
-4.222115993499755859e+00,-4.262211799621582031e+00,0.000000000000000000e+00,4.009594768285751343e-02
-4.220159053802490234e+00,-4.264310836791992188e+00,0.000000000000000000e+00,4.415185377001762390e-02
-4.222076416015625000e+00,-4.254813671112060547e+00,0.000000000000000000e+00,3.273734450340270996e-02
-4.213241577148437500e+00,-4.230097293853759766e+00,0.000000000000000000e+00,1.685581542551517487e-02
-4.222346782684326172e+00,-4.252360343933105469e+00,0.000000000000000000e+00,3.001363575458526611e-02
-4.218552589416503906e+00,-4.260096549987792969e+00,0.000000000000000000e+00,4.154418408870697021e-02
-4.222454547882080078e+00,-4.256109237670898438e+00,0.000000000000000000e+00,3.365492448210716248e-02
-4.216761589050292969e+00,-4.259730815887451172e+00,0.000000000000000000e+00,4.296937957406044006e-02
-4.222317695617675781e+00,-4.260861873626708984e+00,0.000000000000000000e+00,3.854417055845260620e-02
-4.218960762023925781e+00,-4.238640785217285156e+00,0.000000000000000000e+00,1.967997476458549500e-02
-4.217597007751464844e+00,-4.256844520568847656e+00,0.000000000000000000e+00,3.924737125635147095e-02
-4.221652507781982422e+00,-4.245872020721435547e+00,0.000000000000000000e+00,2.421934157609939575e-02
-4.219908237457275391e+00,-4.258516311645507812e+00,0.000000000000000000e+00,3.860795497894287109e-02
-4.222254276275634766e+00,-4.252775669097900391e+00,0.000000000000000000e+00,3.052145242691040039e-02
-4.222321033477783203e+00,-4.252384185791015625e+00,0.000000000000000000e+00,3.006317466497421265e-02
-4.220259666442871094e+00,-4.252612113952636719e+00,0.000000000000000000e+00,3.235235437750816345e-02
-4.212258338928222656e+00,-4.220216751098632812e+00,0.000000000000000000e+00,7.958187721669673920e-03
-4.221934318542480469e+00,-4.247113227844238281e+00,0.000000000000000000e+00,2.517891675233840942e-02
-4.215384960174560547e+00,-4.261359214782714844e+00,0.000000000000000000e+00,4.597412794828414917e-02
-4.222322940826416016e+00,-4.257874488830566406e+00,0.000000000000000000e+00,3.555161133408546448e-02
-4.219922542572021484e+00,-4.252902030944824219e+00,0.000000000000000000e+00,3.297941759228706360e-02
-4.216955184936523438e+00,-4.230177402496337891e+00,0.000000000000000000e+00,1.322232373058795929e-02
-4.221769332885742188e+00,-4.262571334838867188e+00,0.000000000000000000e+00,4.080206900835037231e-02
-4.221085548400878906e+00,-4.242620468139648438e+00,0.000000000000000000e+00,2.153513580560684204e-02
-4.219025611877441406e+00,-4.244536399841308594e+00,0.000000000000000000e+00,2.551058866083621979e-02
-4.222383499145507812e+00,-4.258804321289062500e+00,0.000000000000000000e+00,3.642101213335990906e-02
-4.221833229064941406e+00,-4.250027656555175781e+00,0.000000000000000000e+00,2.819445729255676270e-02
-4.216662406921386719e+00,-4.265758514404296875e+00,0.000000000000000000e+00,4.909607768058776855e-02
-4.221618652343750000e+00,-4.266080856323242188e+00,0.000000000000000000e+00,4.446218535304069519e-02
-4.216429710388183594e+00,-4.271867752075195312e+00,0.000000000000000000e+00,5.543793365359306335e-02
-4.187864780426025391e+00,-4.316194057464599609e+00,0.000000000000000000e+00,1.283293962478637695e-01
-4.221706390380859375e+00,-4.265821933746337891e+00,0.000000000000000000e+00,4.411539435386657715e-02
-4.217116355895996094e+00,-4.274598121643066406e+00,0.000000000000000000e+00,5.748192965984344482e-02
-4.219583511352539062e+00,-4.268496513366699219e+00,0.000000000000000000e+00,4.891297593712806702e-02
-4.174405097961425781e+00,-4.318866252899169922e+00,0.000000000000000000e+00,1.444610953330993652e-01
-4.221382141113281250e+00,-4.257122516632080078e+00,0.000000000000000000e+00,3.574038296937942505e-02
-4.217342376708984375e+00,-4.230008125305175781e+00,0.000000000000000000e+00,1.266563683748245239e-02
-4.221876621246337891e+00,-4.262449264526367188e+00,0.000000000000000000e+00,4.057270288467407227e-02
-4.220469951629638672e+00,-4.239953994750976562e+00,0.000000000000000000e+00,1.948413811624050140e-02
-4.220374107360839844e+00,-4.246006965637207031e+00,0.000000000000000000e+00,2.563288062810897827e-02
-4.195574760437011719e+00,-4.213196277618408203e+00,0.000000000000000000e+00,1.762153767049312592e-02
-4.221153259277343750e+00,-4.268490314483642578e+00,0.000000000000000000e+00,4.733728617429733276e-02
-4.216082572937011719e+00,-4.238039970397949219e+00,0.000000000000000000e+00,2.195717766880989075e-02
-4.222375869750976562e+00,-4.253975391387939453e+00,0.000000000000000000e+00,3.159973025321960449e-02
-4.221347332000732422e+00,-4.263582706451416016e+00,0.000000000000000000e+00,4.223538935184478760e-02
-4.217075347900390625e+00,-4.245040893554687500e+00,0.000000000000000000e+00,2.796537429094314575e-02
-4.222342491149902344e+00,-4.257767677307128906e+00,0.000000000000000000e+00,3.542539104819297791e-02
-4.222267150878906250e+00,-4.258786201477050781e+00,0.000000000000000000e+00,3.651889413595199585e-02
-4.221209526062011719e+00,-4.243183135986328125e+00,0.000000000000000000e+00,2.197362110018730164e-02
-4.202392101287841797e+00,-4.301305770874023438e+00,0.000000000000000000e+00,9.891344606876373291e-02
-4.222261428833007812e+00,-4.252365112304687500e+00,0.000000000000000000e+00,3.010382503271102905e-02
-4.220629215240478516e+00,-4.265798091888427734e+00,0.000000000000000000e+00,4.516883939504623413e-02
-4.222484111785888672e+00,-4.255824565887451172e+00,0.000000000000000000e+00,3.334041684865951538e-02
-4.210758209228515625e+00,-4.293802261352539062e+00,0.000000000000000000e+00,8.304427564144134521e-02
-4.222230911254882812e+00,-4.250027656555175781e+00,0.000000000000000000e+00,2.779654785990715027e-02
-4.198147296905517578e+00,-4.211278915405273438e+00,0.000000000000000000e+00,1.313146669417619705e-02
-4.222194671630859375e+00,-4.259142398834228516e+00,0.000000000000000000e+00,3.694766759872436523e-02
-4.218718051910400391e+00,-4.252034187316894531e+00,0.000000000000000000e+00,3.331593796610832214e-02
-4.218640804290771484e+00,-4.275641441345214844e+00,0.000000000000000000e+00,5.700073391199111938e-02
-4.222530841827392578e+00,-4.257689476013183594e+00,0.000000000000000000e+00,3.515868633985519409e-02
-4.216351985931396484e+00,-4.267783164978027344e+00,0.000000000000000000e+00,5.143094435334205627e-02
-4.222506523132324219e+00,-4.256855964660644531e+00,0.000000000000000000e+00,3.434924036264419556e-02
-4.221646308898925781e+00,-4.250971794128417969e+00,0.000000000000000000e+00,2.932544425129890442e-02
-4.189215183258056641e+00,-4.311614990234375000e+00,0.000000000000000000e+00,1.223999187350273132e-01
-4.221901416778564453e+00,-4.261834144592285156e+00,0.000000000000000000e+00,3.993249684572219849e-02
-4.218457698822021484e+00,-4.278420925140380859e+00,0.000000000000000000e+00,5.996329337358474731e-02
-4.222531318664550781e+00,-4.253949165344238281e+00,0.000000000000000000e+00,3.141774982213973999e-02
-4.222151756286621094e+00,-4.253098011016845703e+00,0.000000000000000000e+00,3.094625286757946014e-02
-4.216721057891845703e+00,-4.229953765869140625e+00,0.000000000000000000e+00,1.323275454342365265e-02
-4.222321987152099609e+00,-4.256257534027099609e+00,0.000000000000000000e+00,3.393550962209701538e-02
-4.222481727600097656e+00,-4.253826141357421875e+00,0.000000000000000000e+00,3.134424984455108643e-02
-4.219624996185302734e+00,-4.238714218139648438e+00,0.000000000000000000e+00,1.908943615853786469e-02
-4.219646453857421875e+00,-4.237819671630859375e+00,0.000000000000000000e+00,1.817334070801734924e-02
-4.220890045166015625e+00,-4.268472671508789062e+00,0.000000000000000000e+00,4.758239537477493286e-02
-4.220932960510253906e+00,-4.246849536895751953e+00,0.000000000000000000e+00,2.591636031866073608e-02
-4.221799373626708984e+00,-4.255145072937011719e+00,0.000000000000000000e+00,3.334571421146392822e-02
-4.218792915344238281e+00,-4.238050460815429688e+00,0.000000000000000000e+00,1.925748959183692932e-02
-4.221117496490478516e+00,-4.242848396301269531e+00,0.000000000000000000e+00,2.173080667853355408e-02
-4.215831756591796875e+00,-4.235954284667968750e+00,0.000000000000000000e+00,2.012243680655956268e-02
-4.219512939453125000e+00,-4.258709430694580078e+00,0.000000000000000000e+00,3.919652476906776428e-02
-4.221668720245361328e+00,-4.246722221374511719e+00,0.000000000000000000e+00,2.505329996347427368e-02
-4.218727588653564453e+00,-4.233473300933837891e+00,0.000000000000000000e+00,1.474573835730552673e-02
-4.213696956634521484e+00,-4.229376792907714844e+00,0.000000000000000000e+00,1.567999646067619324e-02
-4.215570926666259766e+00,-4.240025043487548828e+00,0.000000000000000000e+00,2.445413731038570404e-02
-4.218425750732421875e+00,-4.276315689086914062e+00,0.000000000000000000e+00,5.788975954055786133e-02
-4.221030712127685547e+00,-4.267127990722656250e+00,0.000000000000000000e+00,4.609729722142219543e-02
-4.222260951995849609e+00,-4.260405063629150391e+00,0.000000000000000000e+00,3.814411163330078125e-02
-4.216703414916992188e+00,-4.236406803131103516e+00,0.000000000000000000e+00,1.970320567488670349e-02
-4.213116645812988281e+00,-4.221420288085937500e+00,0.000000000000000000e+00,8.303460665047168732e-03
-4.222430706024169922e+00,-4.252859115600585938e+00,0.000000000000000000e+00,3.042823821306228638e-02
-4.218424797058105469e+00,-4.232592582702636719e+00,0.000000000000000000e+00,1.416798867285251617e-02
-4.220166206359863281e+00,-4.240668296813964844e+00,0.000000000000000000e+00,2.050227113068103790e-02
-4.218995094299316406e+00,-4.242198467254638672e+00,0.000000000000000000e+00,2.320339530706405640e-02
-4.218505382537841797e+00,-4.243595123291015625e+00,0.000000000000000000e+00,2.508961781859397888e-02
-4.219394207000732422e+00,-4.241547584533691406e+00,0.000000000000000000e+00,2.215359546244144440e-02
-4.220543861389160156e+00,-4.251120567321777344e+00,0.000000000000000000e+00,3.057662956416606903e-02
-4.220000267028808594e+00,-4.273753166198730469e+00,0.000000000000000000e+00,5.375311523675918579e-02
-4.220186233520507812e+00,-4.270986080169677734e+00,0.000000000000000000e+00,5.079966038465499878e-02
-4.202765464782714844e+00,-4.303194999694824219e+00,0.000000000000000000e+00,1.004296168684959412e-01
-4.221807956695556641e+00,-4.261337280273437500e+00,0.000000000000000000e+00,3.952920064330101013e-02
-4.218391418457031250e+00,-4.233213424682617188e+00,0.000000000000000000e+00,1.482192240655422211e-02
-4.199638843536376953e+00,-4.224848747253417969e+00,0.000000000000000000e+00,2.520991489291191101e-02
-4.222079753875732422e+00,-4.253143310546875000e+00,0.000000000000000000e+00,3.106343559920787811e-02
-4.220288276672363281e+00,-4.249796867370605469e+00,0.000000000000000000e+00,2.950860559940338135e-02
-4.219937324523925781e+00,-4.268761634826660156e+00,0.000000000000000000e+00,4.882412403821945190e-02
-4.214440345764160156e+00,-4.239764213562011719e+00,0.000000000000000000e+00,2.532366476953029633e-02
-4.221683025360107422e+00,-4.266623973846435547e+00,0.000000000000000000e+00,4.494073987007141113e-02
-4.215578079223632812e+00,-4.228328227996826172e+00,0.000000000000000000e+00,1.275015063583850861e-02
-4.220224857330322266e+00,-4.262652873992919922e+00,0.000000000000000000e+00,4.242811352014541626e-02
-4.221847534179687500e+00,-4.247432231903076172e+00,0.000000000000000000e+00,2.558455616235733032e-02
-4.219560623168945312e+00,-4.273593902587890625e+00,0.000000000000000000e+00,5.403323471546173096e-02
-4.219095230102539062e+00,-4.248211860656738281e+00,0.000000000000000000e+00,2.911656349897384644e-02
-4.221951007843017578e+00,-4.259995937347412109e+00,0.000000000000000000e+00,3.804481774568557739e-02
-4.222331047058105469e+00,-4.252511024475097656e+00,0.000000000000000000e+00,3.018002770841121674e-02
-4.222337722778320312e+00,-4.255580902099609375e+00,0.000000000000000000e+00,3.324336186051368713e-02
-4.219723701477050781e+00,-4.271917343139648438e+00,0.000000000000000000e+00,5.219355225563049316e-02
-4.222012519836425781e+00,-4.264289855957031250e+00,0.000000000000000000e+00,4.227750003337860107e-02
-4.221341609954833984e+00,-4.250651359558105469e+00,0.000000000000000000e+00,2.930988371372222900e-02
-4.206261157989501953e+00,-4.225755691528320312e+00,0.000000000000000000e+00,1.949457079172134399e-02
-4.220022678375244141e+00,-4.238578319549560547e+00,0.000000000000000000e+00,1.855568028986454010e-02
-4.220530509948730469e+00,-4.267714500427246094e+00,0.000000000000000000e+00,4.718415439128875732e-02
-4.200622558593750000e+00,-4.216608047485351562e+00,0.000000000000000000e+00,1.598572731018066406e-02
-4.222069263458251953e+00,-4.264040946960449219e+00,0.000000000000000000e+00,4.197157174348831177e-02
-4.220003128051757812e+00,-4.258987426757812500e+00,0.000000000000000000e+00,3.898427635431289673e-02
-4.203358173370361328e+00,-4.223110675811767578e+00,0.000000000000000000e+00,1.975257880985736847e-02
-4.221860885620117188e+00,-4.251939773559570312e+00,0.000000000000000000e+00,3.007904067635536194e-02
-4.221470355987548828e+00,-4.260664463043212891e+00,0.000000000000000000e+00,3.919397667050361633e-02
-4.220882892608642578e+00,-4.265376091003417969e+00,0.000000000000000000e+00,4.449307173490524292e-02
-4.220655918121337891e+00,-4.250642776489257812e+00,0.000000000000000000e+00,2.998678758740425110e-02
-4.220636844635009766e+00,-4.242647171020507812e+00,0.000000000000000000e+00,2.201014757156372070e-02
-4.222422122955322266e+00,-4.252563476562500000e+00,0.000000000000000000e+00,3.014119714498519897e-02
-4.221661567687988281e+00,-4.257559299468994141e+00,0.000000000000000000e+00,3.589763119816780090e-02
-4.220154762268066406e+00,-4.262336730957031250e+00,0.000000000000000000e+00,4.218191653490066528e-02
-4.218475341796875000e+00,-4.238800525665283203e+00,0.000000000000000000e+00,2.032505534589290619e-02
-4.221336841583251953e+00,-4.245009422302246094e+00,0.000000000000000000e+00,2.367248758673667908e-02
-4.219651222229003906e+00,-4.236358642578125000e+00,0.000000000000000000e+00,1.670765690505504608e-02
-4.211970806121826172e+00,-4.224884986877441406e+00,0.000000000000000000e+00,1.291438471525907516e-02
-4.219877719879150391e+00,-4.252681255340576172e+00,0.000000000000000000e+00,3.280374035239219666e-02
-4.218055725097656250e+00,-4.242237091064453125e+00,0.000000000000000000e+00,2.418116480112075806e-02
-4.220471858978271484e+00,-4.242936134338378906e+00,0.000000000000000000e+00,2.246420830488204956e-02
-4.222224712371826172e+00,-4.261656761169433594e+00,0.000000000000000000e+00,3.943193703889846802e-02
-4.219988822937011719e+00,-4.265305519104003906e+00,0.000000000000000000e+00,4.531677812337875366e-02
-4.220175743103027344e+00,-4.256999015808105469e+00,0.000000000000000000e+00,3.682330250740051270e-02
-4.218968868255615234e+00,-4.269290924072265625e+00,0.000000000000000000e+00,5.032207816839218140e-02
-4.214341163635253906e+00,-4.278563499450683594e+00,0.000000000000000000e+00,6.422229856252670288e-02
-4.221887588500976562e+00,-4.263993263244628906e+00,0.000000000000000000e+00,4.210568964481353760e-02
-4.222219467163085938e+00,-4.253711223602294922e+00,0.000000000000000000e+00,3.149198368191719055e-02
-4.217423915863037109e+00,-4.238957881927490234e+00,0.000000000000000000e+00,2.153382264077663422e-02
-4.222154617309570312e+00,-4.257243156433105469e+00,0.000000000000000000e+00,3.508873283863067627e-02
-4.221988201141357422e+00,-4.264658927917480469e+00,0.000000000000000000e+00,4.267092421650886536e-02
-4.221977710723876953e+00,-4.248644828796386719e+00,0.000000000000000000e+00,2.666733227670192719e-02
-4.201916694641113281e+00,-4.204763412475585938e+00,0.000000000000000000e+00,2.846823772415518761e-03
-4.221629619598388672e+00,-4.257164955139160156e+00,0.000000000000000000e+00,3.553527593612670898e-02
-4.221770763397216797e+00,-4.262416839599609375e+00,0.000000000000000000e+00,4.064584523439407349e-02
-4.221535205841064453e+00,-4.258513450622558594e+00,0.000000000000000000e+00,3.697839379310607910e-02
-4.222231864929199219e+00,-4.259445190429687500e+00,0.000000000000000000e+00,3.721320256590843201e-02
-4.218986511230468750e+00,-4.277706146240234375e+00,0.000000000000000000e+00,5.871978402137756348e-02
-4.222423553466796875e+00,-4.257688522338867188e+00,0.000000000000000000e+00,3.526487201452255249e-02
-4.208867073059082031e+00,-4.290878295898437500e+00,0.000000000000000000e+00,8.201137930154800415e-02
-4.220627307891845703e+00,-4.241911411285400391e+00,0.000000000000000000e+00,2.128407731652259827e-02
-4.216361045837402344e+00,-4.277211189270019531e+00,0.000000000000000000e+00,6.085006147623062134e-02
-4.219171047210693359e+00,-4.256960868835449219e+00,0.000000000000000000e+00,3.778974711894989014e-02
-4.219571590423583984e+00,-4.244968414306640625e+00,0.000000000000000000e+00,2.539687976241111755e-02
-4.218405246734619141e+00,-4.263660907745361328e+00,0.000000000000000000e+00,4.525565728545188904e-02
-4.222264766693115234e+00,-4.255889892578125000e+00,0.000000000000000000e+00,3.362510725855827332e-02
-4.193840980529785156e+00,-4.215736389160156250e+00,0.000000000000000000e+00,2.189540304243564606e-02
-4.222263336181640625e+00,-4.251745223999023438e+00,0.000000000000000000e+00,2.948173508048057556e-02
-4.220015048980712891e+00,-4.239725589752197266e+00,0.000000000000000000e+00,1.971046067774295807e-02
-4.218268871307373047e+00,-4.236541748046875000e+00,0.000000000000000000e+00,1.827275566756725311e-02
-4.222423076629638672e+00,-4.251556396484375000e+00,0.000000000000000000e+00,2.913332730531692505e-02
-4.222023487091064453e+00,-4.262288570404052734e+00,0.000000000000000000e+00,4.026514664292335510e-02
-4.222542285919189453e+00,-4.254799842834472656e+00,0.000000000000000000e+00,3.225732222199440002e-02
-4.220945835113525391e+00,-4.241743087768554688e+00,0.000000000000000000e+00,2.079716697335243225e-02
-4.221883773803710938e+00,-4.261941909790039062e+00,0.000000000000000000e+00,4.005822166800498962e-02
-4.216400623321533203e+00,-4.281550407409667969e+00,0.000000000000000000e+00,6.514969468116760254e-02
-4.204073429107666016e+00,-4.218020439147949219e+00,0.000000000000000000e+00,1.394710410386323929e-02
-4.221902370452880859e+00,-4.249578475952148438e+00,0.000000000000000000e+00,2.767596021294593811e-02
-4.221515178680419922e+00,-4.247754096984863281e+00,0.000000000000000000e+00,2.623871713876724243e-02
-4.217588901519775391e+00,-4.273537158966064453e+00,0.000000000000000000e+00,5.594830214977264404e-02
-4.219576358795166016e+00,-4.268580436706542969e+00,0.000000000000000000e+00,4.900396615266799927e-02
-4.197339057922363281e+00,-4.222078800201416016e+00,0.000000000000000000e+00,2.473978325724601746e-02
-4.222486495971679688e+00,-4.256948471069335938e+00,0.000000000000000000e+00,3.446194902062416077e-02
-4.220008373260498047e+00,-4.248278617858886719e+00,0.000000000000000000e+00,2.827009186148643494e-02
-4.208569526672363281e+00,-4.281325340270996094e+00,0.000000000000000000e+00,7.275602966547012329e-02
-4.221219062805175781e+00,-4.264311790466308594e+00,0.000000000000000000e+00,4.309281706809997559e-02
-4.220077991485595703e+00,-4.245124816894531250e+00,0.000000000000000000e+00,2.504699304699897766e-02
-4.221457004547119141e+00,-4.250199794769287109e+00,0.000000000000000000e+00,2.874258160591125488e-02
-4.221304416656494141e+00,-4.264690399169921875e+00,0.000000000000000000e+00,4.338601231575012207e-02
-4.222284317016601562e+00,-4.253633499145507812e+00,0.000000000000000000e+00,3.134942054748535156e-02
-4.211935520172119141e+00,-4.274646759033203125e+00,0.000000000000000000e+00,6.271127611398696899e-02
-4.221439361572265625e+00,-4.243717193603515625e+00,0.000000000000000000e+00,2.227794751524925232e-02
-4.211790561676025391e+00,-4.281248569488525391e+00,0.000000000000000000e+00,6.945794075727462769e-02
-4.222248077392578125e+00,-4.262114048004150391e+00,0.000000000000000000e+00,3.986573964357376099e-02
-4.222176074981689453e+00,-4.259443759918212891e+00,0.000000000000000000e+00,3.726764023303985596e-02
-4.222057819366455078e+00,-4.248689174652099609e+00,0.000000000000000000e+00,2.663120999932289124e-02
-4.222041130065917969e+00,-4.250205516815185547e+00,0.000000000000000000e+00,2.816434949636459351e-02
-4.221490859985351562e+00,-4.254060268402099609e+00,0.000000000000000000e+00,3.256941959261894226e-02
-4.222074031829833984e+00,-4.264029502868652344e+00,0.000000000000000000e+00,4.195544123649597168e-02
-4.213120460510253906e+00,-4.274204254150390625e+00,0.000000000000000000e+00,6.108383834362030029e-02
-4.216750621795654297e+00,-4.228312015533447266e+00,0.000000000000000000e+00,1.156134717166423798e-02
-4.221189975738525391e+00,-4.242405891418457031e+00,0.000000000000000000e+00,2.121601067483425140e-02
-4.218190670013427734e+00,-4.246915817260742188e+00,0.000000000000000000e+00,2.872538380324840546e-02
-4.220306396484375000e+00,-4.265687942504882812e+00,0.000000000000000000e+00,4.538137465715408325e-02
-4.219884872436523438e+00,-4.264092922210693359e+00,0.000000000000000000e+00,4.420813173055648804e-02
-4.221014976501464844e+00,-4.241606712341308594e+00,0.000000000000000000e+00,2.059165015816688538e-02
-4.221879482269287109e+00,-4.265022277832031250e+00,0.000000000000000000e+00,4.314299672842025757e-02
-4.220245838165283203e+00,-4.247202873229980469e+00,0.000000000000000000e+00,2.695699408650398254e-02
-4.218924045562744141e+00,-4.268392562866210938e+00,0.000000000000000000e+00,4.946848005056381226e-02
-4.187684059143066406e+00,-4.202463150024414062e+00,0.000000000000000000e+00,1.477903686463832855e-02
-4.222158908843994141e+00,-4.262251853942871094e+00,0.000000000000000000e+00,4.009285941720008850e-02
-4.221984386444091797e+00,-4.250111103057861328e+00,0.000000000000000000e+00,2.812653034925460815e-02
-4.221646785736083984e+00,-4.264598369598388672e+00,0.000000000000000000e+00,4.295147210359573364e-02
-4.219471454620361328e+00,-4.270788669586181641e+00,0.000000000000000000e+00,5.131740868091583252e-02
-4.222476482391357422e+00,-4.259305000305175781e+00,0.000000000000000000e+00,3.682831674814224243e-02
-4.219487667083740234e+00,-4.269854545593261719e+00,0.000000000000000000e+00,5.036695301532745361e-02
-4.222201824188232422e+00,-4.251904010772705078e+00,0.000000000000000000e+00,2.970237471163272858e-02
-4.220584392547607422e+00,-4.249471664428710938e+00,0.000000000000000000e+00,2.888745069503784180e-02
-4.214001178741455078e+00,-4.235984802246093750e+00,0.000000000000000000e+00,2.198381721973419189e-02
-4.221022129058837891e+00,-4.250631332397460938e+00,0.000000000000000000e+00,2.960921451449394226e-02
-4.221587181091308594e+00,-4.263505935668945312e+00,0.000000000000000000e+00,4.191887378692626953e-02
-4.218426704406738281e+00,-4.279092788696289062e+00,0.000000000000000000e+00,6.066603213548660278e-02
-4.221391677856445312e+00,-4.263018608093261719e+00,0.000000000000000000e+00,4.162716120481491089e-02
-4.221814632415771484e+00,-4.264163970947265625e+00,0.000000000000000000e+00,4.234942048788070679e-02
-4.219609737396240234e+00,-4.237853050231933594e+00,0.000000000000000000e+00,1.824354939162731171e-02
-4.220697879791259766e+00,-4.250258922576904297e+00,0.000000000000000000e+00,2.956098318099975586e-02
-4.222171306610107422e+00,-4.249476432800292969e+00,0.000000000000000000e+00,2.730530500411987305e-02
-4.222542762756347656e+00,-4.254564762115478516e+00,0.000000000000000000e+00,3.202189132571220398e-02
-4.220346927642822266e+00,-4.243330955505371094e+00,0.000000000000000000e+00,2.298382110893726349e-02
-4.219145774841308594e+00,-4.270992755889892578e+00,0.000000000000000000e+00,5.184718966484069824e-02
-4.219592094421386719e+00,-4.239108085632324219e+00,0.000000000000000000e+00,1.951609738171100616e-02
-4.222263336181640625e+00,-4.262292861938476562e+00,0.000000000000000000e+00,4.002945870161056519e-02
-4.222563743591308594e+00,-4.256611824035644531e+00,0.000000000000000000e+00,3.404809534549713135e-02
-4.217827320098876953e+00,-4.273706436157226562e+00,0.000000000000000000e+00,5.587930232286453247e-02
-4.221238136291503906e+00,-4.257776260375976562e+00,0.000000000000000000e+00,3.653803840279579163e-02
-4.219344139099121094e+00,-4.265935897827148438e+00,0.000000000000000000e+00,4.659183323383331299e-02
-4.218007564544677734e+00,-4.280042648315429688e+00,0.000000000000000000e+00,6.203486770391464233e-02
-4.221631050109863281e+00,-4.246111869812011719e+00,0.000000000000000000e+00,2.448081225156784058e-02
-4.220219135284423828e+00,-4.270056724548339844e+00,0.000000000000000000e+00,4.983747377991676331e-02
-4.220961570739746094e+00,-4.266826629638671875e+00,0.000000000000000000e+00,4.586496204137802124e-02
-4.217060565948486328e+00,-4.236420631408691406e+00,0.000000000000000000e+00,1.935992762446403503e-02
-4.221336841583251953e+00,-4.245953559875488281e+00,0.000000000000000000e+00,2.461667545139789581e-02
-4.220291614532470703e+00,-4.238554000854492188e+00,0.000000000000000000e+00,1.826250925660133362e-02
-4.222142219543457031e+00,-4.254992485046386719e+00,0.000000000000000000e+00,3.285006061196327209e-02
-4.217518329620361328e+00,-4.238235473632812500e+00,0.000000000000000000e+00,2.071725949645042419e-02
-4.222168445587158203e+00,-4.248809814453125000e+00,0.000000000000000000e+00,2.664149552583694458e-02
-4.222294330596923828e+00,-4.258968353271484375e+00,0.000000000000000000e+00,3.667411953210830688e-02
-4.221556186676025391e+00,-4.247995376586914062e+00,0.000000000000000000e+00,2.643902972340583801e-02
-4.222337722778320312e+00,-4.260809898376464844e+00,0.000000000000000000e+00,3.847210854291915894e-02
-4.217693328857421875e+00,-4.277503967285156250e+00,0.000000000000000000e+00,5.981065332889556885e-02
-4.222497940063476562e+00,-4.254689216613769531e+00,0.000000000000000000e+00,3.219116851687431335e-02
-4.221191883087158203e+00,-4.265522956848144531e+00,0.000000000000000000e+00,4.433108121156692505e-02
-4.221652984619140625e+00,-4.255917549133300781e+00,0.000000000000000000e+00,3.426476567983627319e-02
-4.222512722015380859e+00,-4.257523536682128906e+00,0.000000000000000000e+00,3.501076251268386841e-02
-4.222520828247070312e+00,-4.255322456359863281e+00,0.000000000000000000e+00,3.280150145292282104e-02
-4.212651252746582031e+00,-4.283718109130859375e+00,0.000000000000000000e+00,7.106703519821166992e-02
-4.222567081451416016e+00,-4.255827426910400391e+00,0.000000000000000000e+00,3.326020017266273499e-02
-4.221978187561035156e+00,-4.255873680114746094e+00,0.000000000000000000e+00,3.389564529061317444e-02
-4.214529991149902344e+00,-4.273889541625976562e+00,0.000000000000000000e+00,5.935949459671974182e-02
-4.222384452819824219e+00,-4.260858535766601562e+00,0.000000000000000000e+00,3.847387433052062988e-02
-4.217547893524169922e+00,-4.279850482940673828e+00,0.000000000000000000e+00,6.230258196592330933e-02
-4.222127914428710938e+00,-4.251599788665771484e+00,0.000000000000000000e+00,2.947208099067211151e-02
-4.221369743347167969e+00,-4.246310234069824219e+00,0.000000000000000000e+00,2.494035288691520691e-02
-4.222560405731201172e+00,-4.255754470825195312e+00,0.000000000000000000e+00,3.319393843412399292e-02
-4.222563743591308594e+00,-4.257096767425537109e+00,0.000000000000000000e+00,3.453290089964866638e-02
-4.222161293029785156e+00,-4.262019157409667969e+00,0.000000000000000000e+00,3.985766693949699402e-02
-4.222570419311523438e+00,-4.256206512451171875e+00,0.000000000000000000e+00,3.363620862364768982e-02
-4.218631267547607422e+00,-4.242715835571289062e+00,0.000000000000000000e+00,2.408444695174694061e-02
-4.222103595733642578e+00,-4.262478351593017578e+00,0.000000000000000000e+00,4.037456214427947998e-02
-4.222315788269042969e+00,-4.260279178619384766e+00,0.000000000000000000e+00,3.796318173408508301e-02
-4.221971511840820312e+00,-4.262891769409179688e+00,0.000000000000000000e+00,4.092047363519668579e-02
-4.217483997344970703e+00,-4.271650314331054688e+00,0.000000000000000000e+00,5.416613444685935974e-02
-4.222312927246093750e+00,-4.255615234375000000e+00,0.000000000000000000e+00,3.330207988619804382e-02
-4.221744537353515625e+00,-4.252249717712402344e+00,0.000000000000000000e+00,3.050507977604866028e-02
-4.221132278442382812e+00,-4.265479564666748047e+00,0.000000000000000000e+00,4.434752464294433594e-02
-4.215036869049072266e+00,-4.283976078033447266e+00,0.000000000000000000e+00,6.893943995237350464e-02
-4.222200393676757812e+00,-4.250821113586425781e+00,0.000000000000000000e+00,2.862079441547393799e-02
-4.222559452056884766e+00,-4.255402565002441406e+00,0.000000000000000000e+00,3.284329921007156372e-02
-4.220999240875244141e+00,-4.253927230834960938e+00,0.000000000000000000e+00,3.292790800333023071e-02
-4.221232891082763672e+00,-4.257496833801269531e+00,0.000000000000000000e+00,3.626381978392601013e-02
-4.221697330474853516e+00,-4.262573242187500000e+00,0.000000000000000000e+00,4.087613523006439209e-02
-4.221623420715332031e+00,-4.261345863342285156e+00,0.000000000000000000e+00,3.972234204411506653e-02
-4.222189903259277344e+00,-4.249479293823242188e+00,0.000000000000000000e+00,2.728939801454544067e-02
-4.221947193145751953e+00,-4.257296562194824219e+00,0.000000000000000000e+00,3.534939885139465332e-02
-4.221947193145751953e+00,-4.250880241394042969e+00,0.000000000000000000e+00,2.893283776938915253e-02
-4.216922760009765625e+00,-4.276327133178710938e+00,0.000000000000000000e+00,5.940458178520202637e-02
-4.221302509307861328e+00,-4.245555877685546875e+00,0.000000000000000000e+00,2.425356209278106689e-02
-4.217031478881835938e+00,-4.237436294555664062e+00,0.000000000000000000e+00,2.040491811931133270e-02
-4.222473144531250000e+00,-4.255070686340332031e+00,0.000000000000000000e+00,3.259735926985740662e-02
-4.221527576446533203e+00,-4.254952430725097656e+00,0.000000000000000000e+00,3.342469781637191772e-02
-4.222469329833984375e+00,-4.253775596618652344e+00,0.000000000000000000e+00,3.130638971924781799e-02
-4.221464633941650391e+00,-4.246848583221435547e+00,0.000000000000000000e+00,2.538410574197769165e-02
-4.221808433532714844e+00,-4.251310348510742188e+00,0.000000000000000000e+00,2.950185909867286682e-02
-4.221866607666015625e+00,-4.248572349548339844e+00,0.000000000000000000e+00,2.670559287071228027e-02
-4.222486019134521484e+00,-4.257010459899902344e+00,0.000000000000000000e+00,3.452437371015548706e-02
-4.221398830413818359e+00,-4.243844032287597656e+00,0.000000000000000000e+00,2.244519069790840149e-02
-4.213662624359130859e+00,-4.281611442565917969e+00,0.000000000000000000e+00,6.794875115156173706e-02
-4.222480773925781250e+00,-4.252614021301269531e+00,0.000000000000000000e+00,3.013339638710021973e-02
-4.216116428375244141e+00,-4.234676361083984375e+00,0.000000000000000000e+00,1.855996996164321899e-02
-4.221031188964843750e+00,-4.261996269226074219e+00,0.000000000000000000e+00,4.096512496471405029e-02
-4.221737384796142578e+00,-4.248511314392089844e+00,0.000000000000000000e+00,2.677400782704353333e-02
-4.222504138946533203e+00,-4.257368087768554688e+00,0.000000000000000000e+00,3.486383706331253052e-02
-4.221848487854003906e+00,-4.265752792358398438e+00,0.000000000000000000e+00,4.390439763665199280e-02
-4.220930099487304688e+00,-4.267171382904052734e+00,0.000000000000000000e+00,4.624119400978088379e-02
-4.219147205352783203e+00,-4.240655899047851562e+00,0.000000000000000000e+00,2.150871418416500092e-02
-4.220520019531250000e+00,-4.242745399475097656e+00,0.000000000000000000e+00,2.222522161900997162e-02
-4.221659183502197266e+00,-4.246026992797851562e+00,0.000000000000000000e+00,2.436765655875205994e-02
-4.188783645629882812e+00,-4.207883358001708984e+00,0.000000000000000000e+00,1.909985579550266266e-02
-4.222026824951171875e+00,-4.249513149261474609e+00,0.000000000000000000e+00,2.748633921146392822e-02
-4.221560001373291016e+00,-4.265997886657714844e+00,0.000000000000000000e+00,4.443805292248725891e-02
-4.220878601074218750e+00,-4.262109756469726562e+00,0.000000000000000000e+00,4.123102873563766479e-02
-4.222378730773925781e+00,-4.253508567810058594e+00,0.000000000000000000e+00,3.112964332103729248e-02
-4.222368240356445312e+00,-4.258107662200927734e+00,0.000000000000000000e+00,3.573948517441749573e-02
-4.221652507781982422e+00,-4.247051239013671875e+00,0.000000000000000000e+00,2.539866417646408081e-02
-4.222441673278808594e+00,-4.260145187377929688e+00,0.000000000000000000e+00,3.770356625318527222e-02
-4.221405029296875000e+00,-4.256835460662841797e+00,0.000000000000000000e+00,3.543025255203247070e-02
-4.221789836883544922e+00,-4.248733043670654297e+00,0.000000000000000000e+00,2.694325335323810577e-02
-4.222435951232910156e+00,-4.252285957336425781e+00,0.000000000000000000e+00,2.985019981861114502e-02
-4.215150356292724609e+00,-4.228950500488281250e+00,0.000000000000000000e+00,1.380014233291149139e-02
-4.222435474395751953e+00,-4.253414630889892578e+00,0.000000000000000000e+00,3.097931481897830963e-02
-4.204096794128417969e+00,-4.213167667388916016e+00,0.000000000000000000e+00,9.071025997400283813e-03
-4.222239494323730469e+00,-4.249676704406738281e+00,0.000000000000000000e+00,2.743705734610557556e-02
-4.221628665924072266e+00,-4.266085624694824219e+00,0.000000000000000000e+00,4.445704072713851929e-02
-4.222381114959716797e+00,-4.251028537750244141e+00,0.000000000000000000e+00,2.864760532975196838e-02
-4.222009181976318359e+00,-4.248785972595214844e+00,0.000000000000000000e+00,2.677665837109088898e-02
-4.221829414367675781e+00,-4.256584167480468750e+00,0.000000000000000000e+00,3.475494310259819031e-02
-4.221907138824462891e+00,-4.249492168426513672e+00,0.000000000000000000e+00,2.758498489856719971e-02
-4.221763610839843750e+00,-4.253118515014648438e+00,0.000000000000000000e+00,3.135499358177185059e-02
-4.221529483795166016e+00,-4.244668006896972656e+00,0.000000000000000000e+00,2.313857525587081909e-02
-4.222093582153320312e+00,-4.262884140014648438e+00,0.000000000000000000e+00,4.079073294997215271e-02
-4.222513675689697266e+00,-4.257863998413085938e+00,0.000000000000000000e+00,3.535011410713195801e-02
-4.222455501556396484e+00,-4.253195762634277344e+00,0.000000000000000000e+00,3.074021264910697937e-02
-4.222539424896240234e+00,-4.257624626159667969e+00,0.000000000000000000e+00,3.508507087826728821e-02
-4.218362331390380859e+00,-4.241135597229003906e+00,0.000000000000000000e+00,2.277320995926856995e-02
-4.221065044403076172e+00,-4.246973991394042969e+00,0.000000000000000000e+00,2.590888366103172302e-02
-4.222469329833984375e+00,-4.252968311309814453e+00,0.000000000000000000e+00,3.049883991479873657e-02
-4.222264766693115234e+00,-4.253590583801269531e+00,0.000000000000000000e+00,3.132600337266921997e-02
-4.222093105316162109e+00,-4.260903358459472656e+00,0.000000000000000000e+00,3.881016373634338379e-02
-4.222492694854736328e+00,-4.257782936096191406e+00,0.000000000000000000e+00,3.529044240713119507e-02
-4.221297264099121094e+00,-4.253669738769531250e+00,0.000000000000000000e+00,3.237265348434448242e-02
-4.221941471099853516e+00,-4.263774871826171875e+00,0.000000000000000000e+00,4.183316975831985474e-02
-4.222456455230712891e+00,-4.252785682678222656e+00,0.000000000000000000e+00,3.032941929996013641e-02
-4.213959217071533203e+00,-4.233958244323730469e+00,0.000000000000000000e+00,1.999897509813308716e-02
-4.221036434173583984e+00,-4.266901016235351562e+00,0.000000000000000000e+00,4.586473852396011353e-02
-4.222492218017578125e+00,-4.257862091064453125e+00,0.000000000000000000e+00,3.536963462829589844e-02
-4.219464302062988281e+00,-4.235690116882324219e+00,0.000000000000000000e+00,1.622574031352996826e-02
-4.221548557281494141e+00,-4.248389244079589844e+00,0.000000000000000000e+00,2.684079483151435852e-02
-4.222123146057128906e+00,-4.259030342102050781e+00,0.000000000000000000e+00,3.690738603472709656e-02
-4.216548442840576172e+00,-4.277477741241455078e+00,0.000000000000000000e+00,6.092943996191024780e-02
-4.222253322601318359e+00,-4.251072406768798828e+00,0.000000000000000000e+00,2.881925925612449646e-02
-4.222276210784912109e+00,-4.250058174133300781e+00,0.000000000000000000e+00,2.778183668851852417e-02
-4.221645832061767578e+00,-4.246870517730712891e+00,0.000000000000000000e+00,2.522480301558971405e-02
-4.222529888153076172e+00,-4.254349708557128906e+00,0.000000000000000000e+00,3.182005137205123901e-02
-4.222033500671386719e+00,-4.256390571594238281e+00,0.000000000000000000e+00,3.435696288943290710e-02
-4.222537517547607422e+00,-4.257042407989501953e+00,0.000000000000000000e+00,3.450484201312065125e-02
-4.222193717956542969e+00,-4.252288341522216797e+00,0.000000000000000000e+00,3.009472228586673737e-02
-4.213931083679199219e+00,-4.239450454711914062e+00,0.000000000000000000e+00,2.551943250000476837e-02
-4.221500873565673828e+00,-4.265923500061035156e+00,0.000000000000000000e+00,4.442248493432998657e-02
-4.221569538116455078e+00,-4.251892089843750000e+00,0.000000000000000000e+00,3.032268211245536804e-02
-4.222450256347656250e+00,-4.252943038940429688e+00,0.000000000000000000e+00,3.049295023083686829e-02
-4.220157146453857422e+00,-4.250788688659667969e+00,0.000000000000000000e+00,3.063142672181129456e-02
-4.222254276275634766e+00,-4.259762763977050781e+00,0.000000000000000000e+00,3.750830516219139099e-02
-4.218180179595947266e+00,-4.275123596191406250e+00,0.000000000000000000e+00,5.694323033094406128e-02
-4.222496986389160156e+00,-4.257321357727050781e+00,0.000000000000000000e+00,3.482454642653465271e-02
-4.222409725189208984e+00,-4.252194404602050781e+00,0.000000000000000000e+00,2.978445589542388916e-02
-4.220602989196777344e+00,-4.270606040954589844e+00,0.000000000000000000e+00,5.000325664877891541e-02
-4.215876579284667969e+00,-4.238792419433593750e+00,0.000000000000000000e+00,2.291571162641048431e-02
-4.218159198760986328e+00,-4.245575428009033203e+00,0.000000000000000000e+00,2.741634286940097809e-02
-4.216819286346435547e+00,-4.233069896697998047e+00,0.000000000000000000e+00,1.625069417059421539e-02
-4.222017765045166016e+00,-4.249224662780761719e+00,0.000000000000000000e+00,2.720703370869159698e-02
-4.222008228302001953e+00,-4.251707077026367188e+00,0.000000000000000000e+00,2.969887480139732361e-02
-4.222003936767578125e+00,-4.256655216217041016e+00,0.000000000000000000e+00,3.465106338262557983e-02
-4.222115516662597656e+00,-4.254495143890380859e+00,0.000000000000000000e+00,3.237969800829887390e-02
-4.222101211547851562e+00,-4.249255657196044922e+00,0.000000000000000000e+00,2.715437300503253937e-02
-4.222444534301757812e+00,-4.252041816711425781e+00,0.000000000000000000e+00,2.959735319018363953e-02
-4.221393108367919922e+00,-4.250805854797363281e+00,0.000000000000000000e+00,2.941275760531425476e-02
-4.218714714050292969e+00,-4.237062454223632812e+00,0.000000000000000000e+00,1.834777370095252991e-02
-4.221984386444091797e+00,-4.254377365112304688e+00,0.000000000000000000e+00,3.239277750253677368e-02
-4.221969604492187500e+00,-4.246992111206054688e+00,0.000000000000000000e+00,2.502242103219032288e-02
-4.222170352935791016e+00,-4.250102996826171875e+00,0.000000000000000000e+00,2.793262898921966553e-02
-4.221955776214599609e+00,-4.264982223510742188e+00,0.000000000000000000e+00,4.302661865949630737e-02
-4.222260475158691406e+00,-4.249880790710449219e+00,0.000000000000000000e+00,2.762020379304885864e-02
-4.220564365386962891e+00,-4.244592666625976562e+00,0.000000000000000000e+00,2.402841486036777496e-02
-4.216278553009033203e+00,-4.239860534667968750e+00,0.000000000000000000e+00,2.358218841254711151e-02
-4.217319965362548828e+00,-4.240074157714843750e+00,0.000000000000000000e+00,2.275400608777999878e-02
-4.218169689178466797e+00,-4.244468688964843750e+00,0.000000000000000000e+00,2.629889361560344696e-02
-4.220243930816650391e+00,-4.270517349243164062e+00,0.000000000000000000e+00,5.027362704277038574e-02
-4.222405433654785156e+00,-4.251688003540039062e+00,0.000000000000000000e+00,2.928278595209121704e-02
-4.222125530242919922e+00,-4.261978149414062500e+00,0.000000000000000000e+00,3.985281288623809814e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
5.596160888671875000e-03
1.278821751475334167e-02
1.991978846490383148e-02
2.699144929647445679e-02
3.400345519185066223e-02
4.095628112554550171e-02
4.785022512078285217e-02
5.468574166297912598e-02
6.146315857768058777e-02
6.818290054798126221e-02
7.484520226716995239e-02
8.145061135292053223e-02
8.799938112497329712e-02
9.449191391468048096e-02
1.009285897016525269e-01
1.073096543550491333e-01
1.136356443166732788e-01
1.199068203568458557e-01
1.261235177516937256e-01
1.322861313819885254e-01
1.383949220180511475e-01
1.444503962993621826e-01
1.504527628421783447e-01
1.564024537801742554e-01
1.622997224330902100e-01
1.681449860334396362e-01
1.739385426044464111e-01
1.796807646751403809e-01
1.853719055652618408e-01
1.910122931003570557e-01
1.966024339199066162e-01
2.021424174308776855e-01
2.076327204704284668e-01
2.130736112594604492e-01
2.184654176235198975e-01
2.238084077835083008e-01
2.291030287742614746e-01
2.343494296073913574e-01
2.395479977130889893e-01
2.446990609169006348e-01
2.498029172420501709e-01
2.548598051071166992e-01
2.598701119422912598e-01
2.648340463638305664e-01
2.697519958019256592e-01
2.746241688728332520e-01
2.794509530067443848e-01
2.842325866222381592e-01
2.889693379402160645e-01
2.936614453792572021e-01
2.983092963695526123e-01
3.029131591320037842e-01
3.074732720851898193e-01
3.119899332523345947e-01
3.164633810520172119e-01
3.208939433097839355e-01
3.252818584442138672e-01
3.296273350715637207e-01
3.339307308197021484e-01
3.381922841072082520e-01
3.424122035503387451e-01
3.465907871723175049e-01
3.507284224033355713e-01
3.548251092433929443e-01
3.588812053203582764e-01
3.628970384597778320e-01
3.668727576732635498e-01
3.708087503910064697e-01
3.747050166130065918e-01
3.785620033740997314e-01
3.823798596858978271e-01
3.861588537693023682e-01
3.898991942405700684e-01
3.936011195182800293e-01
3.972648680210113525e-01
4.008907377719879150e-01
4.044787883758544922e-01
4.080293476581573486e-01
4.115426838397979736e-01
4.150189459323883057e-01
4.184583723545074463e-01
4.218610823154449463e-01
4.252274036407470703e-01
4.285576045513153076e-01
4.318517744541168213e-01
4.351100623607635498e-01
4.383328258991241455e-01
4.415202438831329346e-01
4.446724355220794678e-01
4.477896392345428467e-01
4.508720338344573975e-01
4.539198577404022217e-01
4.569331705570220947e-01
4.599123597145080566e-01
4.628575146198272705e-01
4.657688140869140625e-01
4.686464071273803711e-01
4.714905917644500732e-01
4.743014276027679443e-01
4.770790338516235352e-01
4.798238575458526611e-01
4.825358390808105469e-01
4.852151870727539062e-01
4.878621399402618408e-01
4.904766976833343506e-01
4.930591881275177002e-01
4.956097602844238281e-01
4.981286227703094482e-01
5.006157755851745605e-01
5.030714273452758789e-01
5.054957270622253418e-01
5.078890323638916016e-01
5.102511048316955566e-01
5.125823616981506348e-01
5.148829817771911621e-01
5.171529054641723633e-01
5.193924307823181152e-01
5.216017365455627441e-01
5.237808227539062500e-01
5.259298682212829590e-01
5.280490517616271973e-01
5.301384925842285156e-01
5.321983098983764648e-01
5.342286229133605957e-01
5.362296104431152344e-01
5.382012128829956055e-01
5.401437282562255859e-01
5.420573353767395020e-01
5.439420342445373535e-01
5.457980036735534668e-01
5.476253032684326172e-01
5.494240522384643555e-01
5.511943697929382324e-01
5.529363751411437988e-01
5.546501278877258301e-01
5.563358664512634277e-01
5.579935908317565918e-01
5.596233010292053223e-01
5.612254142761230469e-01
5.627997517585754395e-01
5.643464326858520508e-01
5.658658146858215332e-01
5.673575997352600098e-01
5.688220858573913574e-01
5.702593922615051270e-01
5.716696381568908691e-01
5.730527639389038086e-01
5.744089484214782715e-01
5.757381916046142578e-01
5.770406126976013184e-01
5.783164501190185547e-01
5.795655846595764160e-01
5.807881951332092285e-01
5.819843411445617676e-01
5.831539034843444824e-01
5.842972397804260254e-01
5.854142308235168457e-01
5.865050554275512695e-01
5.875698328018188477e-01
5.886083841323852539e-01
5.896210074424743652e-01
5.906076431274414062e-01
5.915684103965759277e-01
5.925033688545227051e-01
5.934125781059265137e-01
5.942959189414978027e-01
5.951537489891052246e-01
5.959858298301696777e-01
5.967925190925598145e-01
5.975735783576965332e-01
5.983291268348693848e-01
5.990592837333679199e-01
5.997641682624816895e-01
6.004435420036315918e-01
6.010977029800415039e-01
6.017265915870666504e-01
6.023303270339965820e-01
6.029088497161865234e-01
6.034621596336364746e-01
6.039904356002807617e-01
6.044936776161193848e-01
6.049717068672180176e-01
6.054248213768005371e-01
6.058530211448669434e-01
6.062561869621276855e-01
6.066344380378723145e-01
6.069875955581665039e-01
6.073160171508789062e-01
6.076195240020751953e-01
6.078981161117553711e-01
6.081520915031433105e-01
6.083809733390808105e-01
6.085851788520812988e-01
6.087645292282104492e-01
6.089192032814025879e-01
6.090490221977233887e-01
6.091540455818176270e-01
6.092342734336853027e-01
6.092899441719055176e-01
6.093207001686096191e-01
6.093267798423767090e-01
6.093080639839172363e-01
6.092646718025207520e-01
6.091966032981872559e-01
6.091036200523376465e-01
6.089859604835510254e-01
6.088435053825378418e-01
6.086763739585876465e-01
6.084844470024108887e-01
6.082678437232971191e-01
6.080262660980224609e-01
6.077599525451660156e-01
6.074689626693725586e-01
6.071530580520629883e-01
6.068122982978820801e-01
6.064466238021850586e-01
6.060561537742614746e-01
6.056407690048217773e-01
6.052004098892211914e-01
6.047351956367492676e-01
6.042448878288269043e-01
6.037296652793884277e-01
6.031895279884338379e-01
6.026242375373840332e-01
6.020337939262390137e-01
6.014183163642883301e-01
6.007778048515319824e-01
6.001119017601013184e-01
5.994208455085754395e-01
5.987045168876647949e-01
5.979630351066589355e-01
5.971961617469787598e-01
5.964038968086242676e-01
5.955862402915954590e-01
5.947430729866027832e-01
5.938743948936462402e-01
5.929801464080810547e-01
5.920603871345520020e-01
5.911149382591247559e-01
5.901437401771545410e-01
5.891467928886413574e-01
5.881242156028747559e-01
5.870755314826965332e-01
5.860009789466857910e-01
5.849004387855529785e-01
5.837738513946533203e-01
5.826211571693420410e-01
5.814422965049743652e-01
5.802372097969055176e-01
5.790057778358459473e-01
5.777480006217956543e-01
5.764637589454650879e-01
5.751529932022094727e-01
5.738155841827392578e-01
5.724516510963439941e-01
5.710608363151550293e-01
5.696430802345275879e-01
5.681986212730407715e-01
5.667271018028259277e-01
5.652284622192382812e-01
5.637027621269226074e-01
5.621497631072998047e-01
5.605693459510803223e-01
5.589615702629089355e-01
5.573261976242065430e-01
5.556633472442626953e-01
5.539726614952087402e-01
5.522541403770446777e-01
5.505077838897705078e-01
5.487334132194519043e-01
5.469307899475097656e-01
5.451000332832336426e-01
5.432409644126892090e-01
5.413534641265869141e-01
5.394373536109924316e-01
5.374925136566162109e-01
5.355190038681030273e-01
5.335164666175842285e-01
5.314850211143493652e-01
5.294243693351745605e-01
5.273344516754150391e-01
5.252151489257812500e-01
5.230662822723388672e-01
5.208877921104431152e-01
5.186794400215148926e-01
5.164412856101989746e-01
5.141729712486267090e-01
5.118745565414428711e-01
5.095456838607788086e-01
5.071864724159240723e-01
5.047965049743652344e-01
5.023759007453918457e-01
4.999242126941680908e-01
4.974415302276611328e-01
4.949276149272918701e-01
4.923824369907379150e-01
4.898055791854858398e-01
4.871971011161804199e-01
4.845567643642425537e-01
4.818843305110931396e-01
4.791797995567321777e-01
4.764428436756134033e-01
4.736733734607696533e-01
4.708711504936218262e-01
4.680361151695251465e-01
4.651679694652557373e-01
4.622666537761688232e-01
4.593318104743957520e-01
4.563634693622589111e-01
4.533612728118896484e-01
4.503251314163208008e-01
4.472547471523284912e-01
4.441500604152679443e-01
4.410107135772705078e-01
4.378367364406585693e-01
4.346277415752410889e-01
4.313835799694061279e-01
4.281040430068969727e-01
4.247889518737792969e-01
4.214380979537963867e-01
4.180511534214019775e-01
4.146281182765960693e-01
4.111684560775756836e-01
4.076723754405975342e-01
4.041393399238586426e-01
4.005692303180694580e-01
3.969616591930389404e-01
3.933167755603790283e-01
3.896339833736419678e-01
3.859131932258605957e-01
3.821542561054229736e-01
3.783567547798156738e-01
3.745205998420715332e-01
3.706455528736114502e-01
3.667312562465667725e-01
3.627775609493255615e-01
3.587841689586639404e-01
3.547509014606475830e-01
3.506774008274078369e-01
3.465635180473327637e-01
3.424090147018432617e-01
3.382136821746826172e-01
3.339771032333374023e-01
3.296990692615509033e-01
3.253793716430664062e-01
3.210178315639495850e-01
3.166140615940093994e-01
3.121678531169891357e-01
3.076788783073425293e-01
3.031468987464904785e-01
2.985718548297882080e-01
2.939531803131103516e-01
2.892906963825225830e-01
2.845842540264129639e-01
2.798334658145904541e-01
2.750381231307983398e-01
2.701980471611022949e-01
2.653126716613769531e-01
2.603820264339447021e-01
2.554057240486145020e-01
2.503834962844848633e-01
2.453149855136871338e-01
2.402002215385437012e-01
2.350385487079620361e-01
2.298299372196197510e-01
2.245741486549377441e-01
2.192707061767578125e-01
2.139195799827575684e-01
2.085202336311340332e-01
2.030726671218872070e-01
1.975764036178588867e-01
1.920313239097595215e-01
1.864371001720428467e-01
1.807934045791625977e-01
1.751000285148620605e-01
1.693568825721740723e-01
1.635634005069732666e-01
1.577194929122924805e-01
1.518248915672302246e-01
1.458792984485626221e-01
1.398825496435165405e-01
1.338341534137725830e-01
1.277341842651367188e-01
1.215822920203208923e-01
1.153778359293937683e-01
1.091213300824165344e-01
1.028118655085563660e-01
9.644956141710281372e-02
9.003399312496185303e-02
8.356503397226333618e-02
7.704237103462219238e-02
7.046615332365036011e-02
6.383548676967620850e-02
5.715082585811614990e-02
5.041137337684631348e-02
4.361735656857490540e-02
3.676839172840118408e-02
2.986400574445724487e-02
2.290461957454681396e-02
1.588951796293258667e-02
8.818790316581726074e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
5.596160888671875000e-03
3.400345519185066223e-02
6.146315857768058777e-02
8.799938112497329712e-02
1.136356443166732788e-01
1.383949220180511475e-01
1.622997224330902100e-01
1.853719055652618408e-01
2.076327204704284668e-01
2.291030287742614746e-01
2.498029172420501709e-01
2.697519958019256592e-01
2.889693379402160645e-01
3.074732720851898193e-01
3.252818584442138672e-01
3.424122035503387451e-01
3.588812053203582764e-01
3.747050166130065918e-01
3.898991942405700684e-01
4.044787883758544922e-01
4.184583723545074463e-01
4.318517744541168213e-01
4.446724355220794678e-01
4.569331705570220947e-01
4.686464071273803711e-01
4.798238575458526611e-01
4.904766976833343506e-01
5.006157755851745605e-01
5.102511048316955566e-01
5.193924307823181152e-01
5.280490517616271973e-01
5.362296104431152344e-01
5.439420342445373535e-01
5.511943697929382324e-01
5.579935908317565918e-01
5.643464326858520508e-01
5.702593922615051270e-01
5.757381916046142578e-01
5.807881951332092285e-01
5.854142308235168457e-01
5.896210074424743652e-01
5.934125781059265137e-01
5.967925190925598145e-01
5.997641682624816895e-01
6.023303270339965820e-01
6.044936776161193848e-01
6.062561869621276855e-01
6.076195240020751953e-01
6.085851788520812988e-01
6.091540455818176270e-01
6.093267798423767090e-01
6.091036200523376465e-01
6.084844470024108887e-01
6.074689626693725586e-01
6.060561537742614746e-01
6.042448878288269043e-01
6.020337939262390137e-01
5.994208455085754395e-01
5.964038968086242676e-01
5.929801464080810547e-01
5.891467928886413574e-01
5.849004387855529785e-01
5.802372097969055176e-01
5.751529932022094727e-01
5.696430802345275879e-01
5.637027621269226074e-01
5.573261976242065430e-01
5.505077838897705078e-01
5.432409644126892090e-01
5.355190038681030273e-01
5.273344516754150391e-01
5.186794400215148926e-01
5.095456838607788086e-01
4.999242126941680908e-01
4.898055791854858398e-01
4.791797995567321777e-01
4.680361151695251465e-01
4.563634693622589111e-01
4.441500604152679443e-01
4.313835799694061279e-01
4.180511534214019775e-01
4.041393399238586426e-01
3.896339833736419678e-01
3.745205998420715332e-01
3.587841689586639404e-01
3.424090147018432617e-01
3.253793716430664062e-01
3.076788783073425293e-01
2.892906963825225830e-01
2.701980471611022949e-01
2.503834962844848633e-01
2.298299372196197510e-01
2.085202336311340332e-01
1.864371001720428467e-01
1.635634005069732666e-01
1.398825496435165405e-01
1.153778359293937683e-01
9.003399312496185303e-02
6.383548676967620850e-02
3.676839172840118408e-02
8.818790316581726074e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
2.952328800004616061e-01
4.020173580665813429e-01
4.034405539628652670e-01
3.987169265806693175e-01
3.937217068572305689e-01
3.869409012596543573e-01
3.783015015075804066e-01
3.673021058850390874e-01
3.532060731583955837e-01
3.348580856305344300e-01
3.103706757865146715e-01
2.765676085801890838e-01
2.283403553222963789e-01
1.603745824811731446e-01
8.949189195381729300e-02
5.771846547749467232e-02
4.645838592016308943e-02
4.276194031291451203e-02
3.975869037571784503e-02
3.856765181755679450e-02
3.697578187768629093e-02
3.720260795945948967e-02
3.336970586466674049e-02
3.585335024765859413e-02
3.503510353918275200e-02
3.003525520425297246e-02
3.243049374667180546e-02
2.978085360816054572e-02
2.698674308811194883e-02
2.857207170037149094e-02
2.492899717208066357e-02
2.805725980305510958e-02
2.624708663910327658e-02
2.533018458999241468e-02
2.554904798904942750e-02
2.492710379285753217e-02
1.801226962894078923e-02
2.223935245677293587e-02
2.075474489891024343e-02
2.399522113996972045e-02
1.974710954128467907e-02
2.001314287854940796e-02
1.583058401759468783e-02
1.838320161033375061e-02
1.593992024986993009e-02
1.751739001607515930e-02
1.591828394486361625e-02
1.502743757161888877e-02
1.549295837162545722e-02
1.444000795479617044e-02
1.223170699158511975e-02
1.485204389298274384e-02
1.282835466361083830e-02
1.327881493164581941e-02
1.237704653233866713e-02
1.223437697063466979e-02
1.212072036336824671e-02
1.181492533506019009e-02
1.217641120625320358e-02
8.764989166086152583e-03
1.175600968199904534e-02
1.291627881354735254e-02
1.135523335452643355e-02
9.075494218781007122e-03
1.680888191253273808e-02
1.072011701549500408e-02
9.068921544745650251e-03
1.406550049326504848e-02
1.030658157398667979e-02
8.113433843044720595e-03
9.866806669170615288e-03
8.216090491842072824e-03
8.504729545838883575e-03
5.274231312930196397e-03
7.739150480474197083e-03
1.234759308451516963e-02
7.027555033318595712e-03
9.751587110780241680e-03
6.544524830184882125e-03
9.350301566459136640e-03
7.524077151241322092e-03
7.171345057183951995e-03
6.776669331465453965e-03
8.599797778616434518e-03
5.487103994922455305e-03
6.083394846528603073e-03
1.001544196152206502e-02
4.153378124806716282e-03
7.379682015102155025e-03
1.073113121116629071e-02
7.189355348160971979e-03
6.428853124743149836e-03
4.885551659223574296e-03
6.795951820008661395e-03
7.670696859467974506e-03
6.121677622968629655e-03
6.017817637623312614e-03
5.901213587574879148e-03
9.616645742933048469e-03
4.536500392333274977e-03
6.162947268175181931e-03
7.492352067377624179e-03
5.642899214479862521e-03
6.114514068790597064e-03
4.454341226438013855e-03
5.967827408033480469e-03
1.058325733101962360e-02
5.209959097202103255e-03
6.985927824579515194e-03
7.965439559050681989e-03
4.784141233242208101e-03
6.996786423400461891e-03
5.603301481979628719e-03
1.167404497324356881e-02
5.787644855913938458e-03
4.413969198465826464e-03
5.392221387606779132e-03
3.294618955176534247e-03
4.803601266097252097e-03
5.355746245471972380e-03
5.124896250650833734e-03
5.437922966050998293e-03
9.726258557050329254e-03
4.448267645582774411e-03
4.383426494430102058e-03
5.924849890122708441e-03
1.093829577672630893e-02
5.120154721833774202e-03
5.032814567788783909e-03
6.200901934577266253e-03
3.779483372974516003e-03
7.080875987403751140e-03
8.163162570721936573e-03
5.569181380647284831e-03
3.899590836522242622e-03
5.298543421703897673e-03
3.748829057444598521e-03
5.511781990239385601e-03
3.949896655480400476e-03
5.201718072918015516e-03
3.590995416396971195e-03
4.086453551374794220e-03
6.366095702163174393e-03
4.213960582947976451e-03
5.263417174888033144e-03
6.794037689596886705e-03
5.256886234570697612e-03
6.189200477778454557e-03
4.655360564304338380e-03
3.923607821588334654e-03
5.774988085802749450e-03
4.705461974708832935e-03
7.455408074408711137e-03
3.312586072074370086e-03
3.784121127294467601e-03
5.083969069699435274e-03
3.993428471194193294e-03
3.692193252586870120e-03
5.851624533982368453e-03
3.980672099198098723e-03
8.546952671265569193e-03
3.985639749909711607e-03
7.586391883710051805e-03
3.807060409295086236e-03
4.274587628729293286e-03
1.027369763825772622e-02
3.776244825358797148e-03
3.329342934123520614e-03
8.159975902944009360e-03
4.431366891756683205e-03
2.738669122540634757e-03
3.954649652983889367e-03
6.002775484382999113e-03
2.321505358675330939e-03
6.575919732474482492e-03
3.785315469398358758e-03
4.855237863627127372e-03
8.134746835750349125e-03
3.609499625541464068e-03
3.800288060457309922e-03
2.899410046382428982e-03
3.782826139878643374e-03
7.746018277565793614e-03
3.691378990923748372e-03
8.033082767357709042e-03
6.464675269710915516e-03
2.721032421175327218e-03
4.571533922976268351e-03
3.349208555516741334e-03
3.592426447757209474e-03
9.165951206517967964e-03
3.688647526425154963e-03
1.420604464612983120e-02
3.646823467419973812e-03
2.530426975913011977e-03
3.703578464558043848e-03
2.818378009995572368e-03
3.784107718518015147e-03
2.808231933102897909e-03
3.471840201682460571e-03
5.451938828030928469e-03
2.888547306781713737e-03
3.455154606192532580e-03
1.062448628276263518e-02
3.370390595580645583e-03
6.806133637876240344e-03
3.101931754503619350e-03
2.951287828271824312e-03
3.008135162669526175e-03
3.813602555168567072e-03
7.542948714487467295e-03
3.136413390562358718e-03
3.504848952953117970e-03
1.137353611711905584e-02
3.620376676530177602e-03
2.684648499362674023e-03
4.259379901959033272e-03
2.156638399466085428e-03
3.285646163740358651e-03
2.347566931885821696e-03
2.395309594618110372e-03
4.039064721611542418e-03
4.688661581818557092e-03
2.021650735806607754e-03
2.969021824156415929e-03
2.889414167569415246e-03
7.254684059373896383e-03
3.650025397207613907e-03
2.294356280248578683e-03
3.565599505707941694e-03
2.014489291516128027e-03
3.980248401822628589e-03
7.671810269408177452e-03
3.582799420631297815e-03
2.323193803300345386e-03
3.199322586623220589e-03
7.226988521001422722e-03
2.816364768161726956e-03
4.189265998133470149e-03
2.245160836318317935e-03
2.942239551019771616e-03
4.971035342287413207e-03
2.367817523420369039e-03
4.619932247089882614e-03
2.243724664335092905e-03
3.428805634112215041e-03
2.075901197928380505e-03
4.242778327582519271e-03
5.334386194414579042e-03
2.388309074676402567e-03
2.798497924222313749e-03
5.491461424692741476e-03
3.007200033090638540e-03
1.912741652138921127e-03
1.945095859168007556e-03
2.036546964355915625e-03
3.744563846750910505e-03
1.741237578914883125e-03
2.502497081542698169e-03
6.041778659461750217e-03
2.284915866882245451e-03
3.350666838426830975e-03
4.005993774136344665e-03
2.473246244186387815e-03
1.908282666760052195e-03
3.424309754278418751e-03
1.355325221658276909e-03
2.923426357340187624e-03
2.232870675156335867e-03
2.572079034512363138e-03
2.393447631512827210e-03
4.586601624845995304e-03
2.091082521875009103e-03
5.094129822762249148e-03
1.932304553829040927e-03
2.754897187519322627e-03
1.484495389248340546e-03
2.270412508075892854e-03
3.119716880929644578e-03
2.901389639906291895e-03
3.350740565218057743e-03
8.501468098943780125e-03
2.219909218000205072e-03
2.968769325822252000e-03
3.487655644185980695e-03
3.117675995045505501e-03
2.996056176036551635e-03
2.524181123951625347e-03
5.650425528488052518e-03
2.611876979011146412e-03
4.062450803872625152e-03
1.923948449077103173e-03
5.625607725106607053e-03
1.970589294034545864e-03
3.709619451173996971e-03
2.255896428216991670e-03
2.095020447958126711e-03
3.605028624237385012e-03
2.710475101370577681e-03
3.109347557481208051e-03
2.227553328363593866e-03
3.356967861027731082e-03
6.322285401661468379e-03
2.224710417383897812e-03
6.511858039962774118e-03
2.393008482756062410e-03
1.583268262619287299e-03
4.007278562703291483e-03
7.588786408987051833e-03
2.154675448409138373e-03
1.332797519847701145e-02
2.963117812373869918e-03
7.876323656513672597e-03
1.832915552059848855e-03
4.148771440146155516e-03
1.822012359824603514e-03
3.200175820487384613e-03
4.635705180216823616e-03
1.922460891881800802e-03
3.546699140919159100e-03
3.254542396490903069e-03
2.456815238650071273e-03
3.550561454000634651e-03
1.598786621834584086e-03
1.824597980025402695e-03
2.499049385627025253e-03
2.236610740044849173e-03
1.567674157972822778e-03
2.858612311899126710e-03
3.601683691860283962e-03
1.469913069199606541e-03
6.431614500769808861e-03
2.360148797812384146e-03
2.272607710901943055e-03
3.415130958955508479e-03
1.718731574166021837e-03
9.032769466273139411e-03
1.863121463847743986e-03
2.849430258990243332e-03
2.788196709214836328e-03
2.490309058942453795e-03
6.765360993465282906e-03
1.523273161531963054e-03
2.696780008475088437e-03
4.403419854898026932e-03
1.419280596105146992e-03
3.708100347853336178e-03
6.015256702991594699e-03
2.084140855338681778e-03
1.316321972768112053e-02
2.886398499494859191e-03
1.833881836956382768e-03
2.390867778238390043e-03
1.443160951690627752e-03
2.790098732169776167e-03
1.797013653660727191e-03
3.149388286576697196e-03
2.596609274586451823e-03
1.968234352011570629e-03
7.364350432170113474e-03
1.006736107684684566e-03
2.255735291517181520e-03
1.040409458443816064e-03
1.435724338869628089e-03
6.002768791704290140e-03
1.984773637058605093e-03
1.254366028109183632e-03
1.458225536551641718e-03
2.232501244313987460e-03
1.704067520850648500e-03
2.240687544674099547e-03
3.672186677951154877e-03
4.530368245797441323e-03
2.641358329711933003e-03
1.600336555190366499e-03
1.269162440793720429e-03
3.142009602383451575e-03
2.943377727824404537e-03
2.440487226728692543e-03
6.836515587796978231e-03
3.298263988890462201e-03
1.499513801481917570e-03
2.871876709723493286e-03
3.663954498243111348e-03
6.012818727779385870e-03
1.915188303429225932e-03
1.792758034506838341e-03
3.482454411515552815e-03
3.168626351467517324e-03
9.140877425275440674e-04
1.603956397744199470e-03
3.278592910304633633e-03
1.302128315997568443e-03
3.917046201145045481e-03
1.456065634643030279e-03
4.348365314081868889e-03
3.013690454449313976e-03
2.462302394514077203e-03
2.639402141092846502e-03
1.896442646919092000e-03
2.596891681177720609e-03
9.680394177335776423e-03
1.520033060756481504e-03
2.419350970554402704e-03
3.488593220256729858e-03
3.104556457506255172e-03
2.957208053528590647e-03
3.014963896708937417e-03
1.967975488600394365e-03
1.874756395723214822e-03
2.992665789005015658e-03
1.189307882420560141e-03
3.861425388808124078e-03
1.329626629780820577e-03
3.125596354617721923e-03
1.713493651156035085e-03
1.281127881658745971e-03
3.001561486217991896e-03
6.559201127147916942e-03
1.386942798347067874e-03
1.987147251927130071e-03
5.294608175641521419e-03
1.216343321272329208e-03
5.408120128556507221e-03
1.350475535435628847e-03
5.528242814303085950e-03
1.801292515926066753e-03
8.109626248369368462e-03
1.655428009116968703e-03
2.219163160707701612e-03
1.643954669553829035e-03
3.312399952426035334e-03
2.644816328377355610e-03
1.570030834609932417e-03
2.078551294482563865e-03
2.086302444342716216e-03
5.524590566511313784e-03
1.506341433469873510e-03
2.923851782278134945e-03
1.045778600160863743e-03
1.360319978010750535e-03
2.223887312450395330e-03
3.166425628140167540e-03
3.093022926659391540e-03
1.219995184464196499e-03
2.774506055032372690e-03
1.717166917709087113e-03
1.834660914201186868e-03
3.226297137685407278e-03
5.684268290740086653e-03
8.650534064367992144e-04
2.057127010839637522e-03
2.180243873579729499e-03
3.043214576628543774e-03
3.636917023317125502e-03
1.437061245355777473e-03
2.536630948762989834e-03
2.814794307233050869e-03
1.472523962722233851e-03
1.365461124204012198e-03
1.885867101619153685e-03
2.971451699134232231e-03
1.630245281933910247e-03
1.845498045279889750e-03
1.787643893242303042e-03
5.207668793700683668e-03
1.390118160213234472e-03
1.545076143745242533e-03
1.892115223197082981e-03
8.858179246419486258e-04
4.545501497855857637e-03
1.314905677258377528e-03
4.668746804173059400e-03
1.016628204021622619e-03
3.996577522269702601e-03
1.259961004983249904e-03
3.349373370468635043e-03
1.545273794126882745e-03
1.642710057214678008e-03
2.070862121884827888e-03
9.077751931216808531e-04
2.778523320261398755e-03
1.172117406230063124e-03
2.232453922891727578e-03
2.416828002464396080e-03
5.850164161721488343e-03
1.346193216703544084e-03
5.721732863767146557e-03
1.329931799468464211e-03
7.884931838631143233e-03
1.516536235037569888e-03
2.000983563845969496e-03
1.552030834086833054e-03
2.397186994065654379e-03
2.099328154100070509e-03
1.127181964150179069e-03
1.628976968826958407e-03
4.062236866847360704e-03
1.280695371137820010e-03
3.495120107918268069e-03
1.230709404536482190e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
2.952328800004616061e-01
3.869409012596543573e-01
3.103706757865146715e-01
5.771846547749467232e-02
3.697578187768629093e-02
3.003525520425297246e-02
2.492899717208066357e-02
2.492710379285753217e-02
1.974710954128467907e-02
1.751739001607515930e-02
1.223170699158511975e-02
1.223437697063466979e-02
1.175600968199904534e-02
1.072011701549500408e-02
9.866806669170615288e-03
1.234759308451516963e-02
7.524077151241322092e-03
6.083394846528603073e-03
7.189355348160971979e-03
6.121677622968629655e-03
6.162947268175181931e-03
5.967827408033480469e-03
4.784141233242208101e-03
4.413969198465826464e-03
5.124896250650833734e-03
5.924849890122708441e-03
3.779483372974516003e-03
5.298543421703897673e-03
3.590995416396971195e-03
6.794037689596886705e-03
5.774988085802749450e-03
5.083969069699435274e-03
8.546952671265569193e-03
1.027369763825772622e-02
2.738669122540634757e-03
3.785315469398358758e-03
2.899410046382428982e-03
6.464675269710915516e-03
9.165951206517967964e-03
3.703578464558043848e-03
5.451938828030928469e-03
6.806133637876240344e-03
7.542948714487467295e-03
2.684648499362674023e-03
2.395309594618110372e-03
2.889414167569415246e-03
2.014489291516128027e-03
3.199322586623220589e-03
2.942239551019771616e-03
3.428805634112215041e-03
2.798497924222313749e-03
2.036546964355915625e-03
2.284915866882245451e-03
3.424309754278418751e-03
2.393447631512827210e-03
2.754897187519322627e-03
3.350740565218057743e-03
3.117675995045505501e-03
4.062450803872625152e-03
2.255896428216991670e-03
2.227553328363593866e-03
2.393008482756062410e-03
1.332797519847701145e-02
1.822012359824603514e-03
3.254542396490903069e-03
2.499049385627025253e-03
1.469913069199606541e-03
1.718731574166021837e-03
2.490309058942453795e-03
1.419280596105146992e-03
2.886398499494859191e-03
1.797013653660727191e-03
1.006736107684684566e-03
1.984773637058605093e-03
2.240687544674099547e-03
1.269162440793720429e-03
3.298263988890462201e-03
1.915188303429225932e-03
1.603956397744199470e-03
4.348365314081868889e-03
2.596891681177720609e-03
3.104556457506255172e-03
2.992665789005015658e-03
1.713493651156035085e-03
1.987147251927130071e-03
5.528242814303085950e-03
1.643954669553829035e-03
2.086302444342716216e-03
1.360319978010750535e-03
2.774506055032372690e-03
8.650534064367992144e-04
1.437061245355777473e-03
1.885867101619153685e-03
5.207668793700683668e-03
4.545501497855857637e-03
1.259961004983249904e-03
9.077751931216808531e-04
5.850164161721488343e-03
1.516536235037569888e-03
1.127181964150179069e-03
1.230709404536482190e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.493170043945312500e+03,-3.502747774124145508e+00,0.000000000000000000e+00,1.496672851562500000e+03
1.452484846115112305e+00,-9.039128422737121582e-01,0.000000000000000000e+00,2.356397628784179688e+00
-8.647161126136779785e-01,-8.689262866973876953e-01,0.000000000000000000e+00,4.210192244499921799e-03
-9.344041347503662109e-01,-9.494009613990783691e-01,0.000000000000000000e+00,1.499684713780879974e-02
-1.020484089851379395e+00,-1.027908682823181152e+00,0.000000000000000000e+00,7.424646057188510895e-03
-1.126850247383117676e+00,-1.134359478950500488e+00,0.000000000000000000e+00,7.509248331189155579e-03
-1.259837627410888672e+00,-1.267213821411132812e+00,0.000000000000000000e+00,7.376213558018207550e-03
-1.424715995788574219e+00,-1.431966423988342285e+00,0.000000000000000000e+00,7.250412367284297943e-03
-1.628800868988037109e+00,-1.635893583297729492e+00,0.000000000000000000e+00,7.092763669788837433e-03
-1.882310986518859863e+00,-1.889207839965820312e+00,0.000000000000000000e+00,6.896861828863620758e-03
-2.199256896972656250e+00,-2.205915927886962891e+00,0.000000000000000000e+00,6.659066304564476013e-03
-2.596603155136108398e+00,-2.602958679199218750e+00,0.000000000000000000e+00,6.355457007884979248e-03
-3.082879543304443359e+00,-3.088832139968872070e+00,0.000000000000000000e+00,5.952543579041957855e-03
-3.607543230056762695e+00,-3.612843036651611328e+00,0.000000000000000000e+00,5.299821961671113968e-03
-3.825464963912963867e+00,-3.990704536437988281e+00,0.000000000000000000e+00,1.652395278215408325e-01
-4.043307304382324219e+00,-4.043951034545898438e+00,0.000000000000000000e+00,6.436926778405904770e-04
-4.042183876037597656e+00,-4.054654121398925781e+00,-0.000000000000000000e+00,1.247041020542383194e-02
-4.008820056915283203e+00,-4.052797794342041016e+00,-0.000000000000000000e+00,4.397771507501602173e-02
-4.080677509307861328e+00,-4.081241130828857422e+00,0.000000000000000000e+00,5.637512076646089554e-04
-4.081727981567382812e+00,-4.083140850067138672e+00,0.000000000000000000e+00,1.413002493791282177e-03
-4.093214035034179688e+00,-4.095767974853515625e+00,0.000000000000000000e+00,2.554152626544237137e-03
-4.023975849151611328e+00,-4.071927547454833984e+00,-0.000000000000000000e+00,4.795180261135101318e-02
-4.046834468841552734e+00,-4.130955696105957031e+00,0.000000000000000000e+00,8.412134647369384766e-02
-3.916703701019287109e+00,-4.063117980957031250e+00,-0.000000000000000000e+00,1.464142054319381714e-01
-3.874770879745483398e+00,-4.061969757080078125e+00,-0.000000000000000000e+00,1.871988326311111450e-01
-4.058626174926757812e+00,-4.143044471740722656e+00,0.000000000000000000e+00,8.441832661628723145e-02
-3.998233556747436523e+00,-4.084347724914550781e+00,-0.000000000000000000e+00,8.611412346363067627e-02
-4.107758045196533203e+00,-4.112781047821044922e+00,0.000000000000000000e+00,5.023124162107706070e-03
-4.081002712249755859e+00,-4.151672363281250000e+00,0.000000000000000000e+00,7.066980004310607910e-02
-4.102936267852783203e+00,-4.114977836608886719e+00,-0.000000000000000000e+00,1.204134989529848099e-02
-4.010340690612792969e+00,-4.173276424407958984e+00,0.000000000000000000e+00,1.629357635974884033e-01
-3.898105859756469727e+00,-4.087098598480224609e+00,-0.000000000000000000e+00,1.889928281307220459e-01
-4.038459300994873047e+00,-4.108043670654296875e+00,-0.000000000000000000e+00,6.958424299955368042e-02
-4.117895603179931641e+00,-4.128539085388183594e+00,0.000000000000000000e+00,1.064361631870269775e-02
-4.006795883178710938e+00,-4.106315612792968750e+00,-0.000000000000000000e+00,9.951996058225631714e-02
-3.932044744491577148e+00,-4.099956512451171875e+00,-0.000000000000000000e+00,1.679117232561111450e-01
-3.405974388122558594e+00,-4.242806911468505859e+00,0.000000000000000000e+00,8.368325233459472656e-01
-4.137494564056396484e+00,-4.140955924987792969e+00,-0.000000000000000000e+00,3.461219603195786476e-03
-4.152149677276611328e+00,-4.156483650207519531e+00,0.000000000000000000e+00,4.334026016294956207e-03
-3.587250232696533203e+00,-4.078197479248046875e+00,-0.000000000000000000e+00,4.909473061561584473e-01
-4.153087139129638672e+00,-4.153916358947753906e+00,0.000000000000000000e+00,8.293389691971242428e-04
-4.151755332946777344e+00,-4.154742717742919922e+00,0.000000000000000000e+00,2.987270709127187729e-03
-3.947097778320312500e+00,-4.213282108306884766e+00,0.000000000000000000e+00,2.661842703819274902e-01
-4.137034416198730469e+00,-4.148846626281738281e+00,-0.000000000000000000e+00,1.181242056190967560e-02
-4.123993873596191406e+00,-4.188412666320800781e+00,0.000000000000000000e+00,6.441866606473922729e-02
-4.078876495361328125e+00,-4.198542594909667969e+00,0.000000000000000000e+00,1.196663379669189453e-01
-4.165090084075927734e+00,-4.173747062683105469e+00,0.000000000000000000e+00,8.657159283757209778e-03
-4.056742191314697266e+00,-4.206441402435302734e+00,0.000000000000000000e+00,1.496993452310562134e-01
-4.165078639984130859e+00,-4.165738105773925781e+00,0.000000000000000000e+00,6.596653256565332413e-04
-4.118747711181640625e+00,-4.196820735931396484e+00,0.000000000000000000e+00,7.807310670614242554e-02
-4.020155906677246094e+00,-4.216067314147949219e+00,0.000000000000000000e+00,1.959111988544464111e-01
-4.153268814086914062e+00,-4.161160945892333984e+00,-0.000000000000000000e+00,7.892209105193614960e-03
-4.137460708618164062e+00,-4.197724342346191406e+00,0.000000000000000000e+00,6.026347726583480835e-02
-4.171214580535888672e+00,-4.172340393066406250e+00,0.000000000000000000e+00,1.125760725699365139e-03
-4.088442802429199219e+00,-4.209111213684082031e+00,0.000000000000000000e+00,1.206685304641723633e-01
-4.176304817199707031e+00,-4.178190231323242188e+00,0.000000000000000000e+00,1.885301317088305950e-03
-4.136691093444824219e+00,-4.201541423797607422e+00,0.000000000000000000e+00,6.485049426555633545e-02
-4.149187088012695312e+00,-4.164313316345214844e+00,-0.000000000000000000e+00,1.512643601745367050e-02
-4.173792839050292969e+00,-4.187823295593261719e+00,0.000000000000000000e+00,1.403043605387210846e-02
-4.005107879638671875e+00,-4.228260993957519531e+00,0.000000000000000000e+00,2.231532335281372070e-01
-4.176375389099121094e+00,-4.177423477172851562e+00,0.000000000000000000e+00,1.048137433826923370e-03
-4.084806442260742188e+00,-4.148729324340820312e+00,-0.000000000000000000e+00,6.392295658588409424e-02
-4.176842212677001953e+00,-4.177185535430908203e+00,0.000000000000000000e+00,3.431977820582687855e-04
-4.181986331939697266e+00,-4.183734893798828125e+00,0.000000000000000000e+00,1.748666167259216309e-03
-4.116452217102050781e+00,-4.203341484069824219e+00,0.000000000000000000e+00,8.688915520906448364e-02
-4.179657936096191406e+00,-4.180338859558105469e+00,0.000000000000000000e+00,6.808892940171062946e-04
-4.182674884796142578e+00,-4.186000823974609375e+00,0.000000000000000000e+00,3.326022531837224960e-03
-4.180326938629150391e+00,-4.183626174926757812e+00,0.000000000000000000e+00,3.299292176961898804e-03
-4.176873207092285156e+00,-4.178041458129882812e+00,0.000000000000000000e+00,1.168426591902971268e-03
-4.182614326477050781e+00,-4.190945625305175781e+00,0.000000000000000000e+00,8.331475779414176941e-03
-4.145072460174560547e+00,-4.206140518188476562e+00,0.000000000000000000e+00,6.106799840927124023e-02
-4.178197860717773438e+00,-4.179600715637207031e+00,0.000000000000000000e+00,1.402850029990077019e-03
-4.164829254150390625e+00,-4.201044082641601562e+00,0.000000000000000000e+00,3.621497377753257751e-02
-3.855062246322631836e+00,-4.247972488403320312e+00,0.000000000000000000e+00,3.929102122783660889e-01
-4.182001590728759766e+00,-4.194412231445312500e+00,0.000000000000000000e+00,1.241051312536001205e-02
-4.099308013916015625e+00,-4.156604290008544922e+00,-0.000000000000000000e+00,5.729646608233451843e-02
-4.181158065795898438e+00,-4.195905685424804688e+00,0.000000000000000000e+00,1.474783010780811310e-02
-4.175750255584716797e+00,-4.198446273803710938e+00,0.000000000000000000e+00,2.269595861434936523e-02
-4.183001518249511719e+00,-4.195094108581542969e+00,0.000000000000000000e+00,1.209270581603050232e-02
-4.183475017547607422e+00,-4.192181587219238281e+00,0.000000000000000000e+00,8.706350810825824738e-03
-4.132081508636474609e+00,-4.166004180908203125e+00,-0.000000000000000000e+00,3.392257168889045715e-02
-4.184959888458251953e+00,-4.193086624145507812e+00,0.000000000000000000e+00,8.126898668706417084e-03
-4.170242309570312500e+00,-4.203953266143798828e+00,0.000000000000000000e+00,3.371093422174453735e-02
-4.118387222290039062e+00,-4.161182403564453125e+00,-0.000000000000000000e+00,4.279510304331779480e-02
-4.141727447509765625e+00,-4.211865425109863281e+00,0.000000000000000000e+00,7.013803720474243164e-02
-4.166456699371337891e+00,-4.205641746520996094e+00,0.000000000000000000e+00,3.918488323688507080e-02
-4.137041091918945312e+00,-4.164107799530029297e+00,-0.000000000000000000e+00,2.706669829785823822e-02
-3.714477062225341797e+00,-4.261996269226074219e+00,0.000000000000000000e+00,5.475190877914428711e-01
-4.180639266967773438e+00,-4.181349277496337891e+00,0.000000000000000000e+00,7.101411465555429459e-04
-3.565638065338134766e+00,-4.107866287231445312e+00,-0.000000000000000000e+00,5.422282814979553223e-01
-4.175115585327148438e+00,-4.178790092468261719e+00,0.000000000000000000e+00,3.674504114314913750e-03
-4.147444248199462891e+00,-4.210865974426269531e+00,0.000000000000000000e+00,6.342153996229171753e-02
-4.152482032775878906e+00,-4.209362030029296875e+00,0.000000000000000000e+00,5.687997117638587952e-02
-4.160745620727539062e+00,-4.175265312194824219e+00,0.000000000000000000e+00,1.451989077031612396e-02
-4.157066345214843750e+00,-4.174709796905517578e+00,0.000000000000000000e+00,1.764351315796375275e-02
-4.187424659729003906e+00,-4.190838813781738281e+00,0.000000000000000000e+00,3.414329607039690018e-03
-4.181811809539794922e+00,-4.183531761169433594e+00,0.000000000000000000e+00,1.720012864097952843e-03
-4.176689147949218750e+00,-4.197863578796386719e+00,0.000000000000000000e+00,2.117443084716796875e-02
-4.092761039733886719e+00,-4.157648563385009766e+00,-0.000000000000000000e+00,6.488762050867080688e-02
-4.132705211639404297e+00,-4.215741157531738281e+00,0.000000000000000000e+00,8.303599804639816284e-02
-4.176592826843261719e+00,-4.202481269836425781e+00,0.000000000000000000e+00,2.588835731148719788e-02
-3.969045639038085938e+00,-4.142997741699218750e+00,-0.000000000000000000e+00,1.739520430564880371e-01
-4.180945396423339844e+00,-4.199593544006347656e+00,0.000000000000000000e+00,1.864795200526714325e-02
-4.167956829071044922e+00,-4.207221031188964844e+00,0.000000000000000000e+00,3.926436975598335266e-02
-4.128717899322509766e+00,-4.217289447784423828e+00,0.000000000000000000e+00,8.857159316539764404e-02
-4.183678150177001953e+00,-4.186655998229980469e+00,0.000000000000000000e+00,2.977832918986678123e-03
-4.142451763153076172e+00,-4.166790485382080078e+00,-0.000000000000000000e+00,2.433864586055278778e-02
-4.185279846191406250e+00,-4.185928344726562500e+00,0.000000000000000000e+00,6.482840981334447861e-04
-4.185763835906982422e+00,-4.192531585693359375e+00,0.000000000000000000e+00,6.767846643924713135e-03
-3.891925573348999023e+00,-4.134545326232910156e+00,-0.000000000000000000e+00,2.426197975873947144e-01
-4.180354118347167969e+00,-4.201156616210937500e+00,0.000000000000000000e+00,2.080262079834938049e-02
-4.173996925354003906e+00,-4.178466320037841797e+00,-0.000000000000000000e+00,4.469275474548339844e-03
-4.144577980041503906e+00,-4.214841842651367188e+00,0.000000000000000000e+00,7.026389986276626587e-02
-3.746310472488403320e+00,-4.121471881866455078e+00,-0.000000000000000000e+00,3.751614689826965332e-01
-4.187586784362792969e+00,-4.190123081207275391e+00,0.000000000000000000e+00,2.536225132644176483e-03
-4.183819293975830078e+00,-4.199237823486328125e+00,0.000000000000000000e+00,1.541846804320812225e-02
-4.167439460754394531e+00,-4.205860137939453125e+00,0.000000000000000000e+00,3.842084482312202454e-02
-3.888629913330078125e+00,-4.249515533447265625e+00,0.000000000000000000e+00,3.608855605125427246e-01
-4.188251018524169922e+00,-4.193457126617431641e+00,0.000000000000000000e+00,5.205954425036907196e-03
-4.187690734863281250e+00,-4.191461563110351562e+00,0.000000000000000000e+00,3.770691342651844025e-03
-4.185823440551757812e+00,-4.191645622253417969e+00,0.000000000000000000e+00,5.822114646434783936e-03
-4.185416698455810547e+00,-4.197762489318847656e+00,0.000000000000000000e+00,1.234573312103748322e-02
-4.160809993743896484e+00,-4.172894954681396484e+00,-0.000000000000000000e+00,1.208487339317798615e-02
-4.178470134735107422e+00,-4.202421665191650391e+00,0.000000000000000000e+00,2.395171113312244415e-02
-4.177797317504882812e+00,-4.200421333312988281e+00,0.000000000000000000e+00,2.262389101088047028e-02
-4.182511329650878906e+00,-4.182907104492187500e+00,-0.000000000000000000e+00,3.957523440476506948e-04
-4.145185947418212891e+00,-4.167398452758789062e+00,-0.000000000000000000e+00,2.221260778605937958e-02
-4.158404350280761719e+00,-4.172683715820312500e+00,-0.000000000000000000e+00,1.427943538874387741e-02
-4.184590339660644531e+00,-4.185490608215332031e+00,0.000000000000000000e+00,9.000516147352755070e-04
-4.127201557159423828e+00,-4.165849685668945312e+00,-0.000000000000000000e+00,3.864815458655357361e-02
-4.155398368835449219e+00,-4.209971427917480469e+00,0.000000000000000000e+00,5.457307398319244385e-02
-4.151063442230224609e+00,-4.169897079467773438e+00,-0.000000000000000000e+00,1.883348263800144196e-02
-4.167136192321777344e+00,-4.175149917602539062e+00,-0.000000000000000000e+00,8.013571612536907196e-03
-4.171004772186279297e+00,-4.178094387054443359e+00,-0.000000000000000000e+00,7.089805789291858673e-03
-4.181001186370849609e+00,-4.202145576477050781e+00,0.000000000000000000e+00,2.114433795213699341e-02
-4.175751686096191406e+00,-4.184822559356689453e+00,0.000000000000000000e+00,9.070683270692825317e-03
-3.697422742843627930e+00,-4.264957904815673828e+00,0.000000000000000000e+00,5.675351023674011230e-01
-4.182220458984375000e+00,-4.184973716735839844e+00,0.000000000000000000e+00,2.753383480012416840e-03
-4.188341617584228516e+00,-4.196134090423583984e+00,0.000000000000000000e+00,7.792290765792131424e-03
-4.174647808074951172e+00,-4.204685211181640625e+00,0.000000000000000000e+00,3.003760427236557007e-02
-4.178494930267333984e+00,-4.203433036804199219e+00,0.000000000000000000e+00,2.493822202086448669e-02
-4.178463935852050781e+00,-4.200688838958740234e+00,0.000000000000000000e+00,2.222498506307601929e-02
-4.152111053466796875e+00,-4.213595867156982422e+00,0.000000000000000000e+00,6.148461252450942993e-02
-4.185356140136718750e+00,-4.196857452392578125e+00,0.000000000000000000e+00,1.150134671479463577e-02
-4.141435146331787109e+00,-4.217301368713378906e+00,0.000000000000000000e+00,7.586619257926940918e-02
-4.136825084686279297e+00,-4.167790412902832031e+00,-0.000000000000000000e+00,3.096540085971355438e-02
-4.151440143585205078e+00,-4.170280933380126953e+00,-0.000000000000000000e+00,1.884055882692337036e-02
-4.183113098144531250e+00,-4.187588691711425781e+00,0.000000000000000000e+00,4.475601483136415482e-03
-4.187602043151855469e+00,-4.187829017639160156e+00,0.000000000000000000e+00,2.270049590151757002e-04
-4.182866096496582031e+00,-4.202040195465087891e+00,0.000000000000000000e+00,1.917398348450660706e-02
-4.167402267456054688e+00,-4.175895690917968750e+00,-0.000000000000000000e+00,8.493278175592422485e-03
-4.182890892028808594e+00,-4.201886653900146484e+00,0.000000000000000000e+00,1.899571157991886139e-02
-4.187545299530029297e+00,-4.194060325622558594e+00,0.000000000000000000e+00,6.514986045658588409e-03
-4.179026126861572266e+00,-4.204290390014648438e+00,0.000000000000000000e+00,2.526442147791385651e-02
-4.177114963531494141e+00,-4.205894470214843750e+00,0.000000000000000000e+00,2.877951785922050476e-02
-4.144980430603027344e+00,-4.216340541839599609e+00,0.000000000000000000e+00,7.136011868715286255e-02
-4.180604934692382812e+00,-4.202183723449707031e+00,0.000000000000000000e+00,2.157869189977645874e-02
-4.182121753692626953e+00,-4.183068275451660156e+00,-0.000000000000000000e+00,9.465075563639402390e-04
-4.186661243438720703e+00,-4.193576335906982422e+00,0.000000000000000000e+00,6.915213540196418762e-03
-4.189675331115722656e+00,-4.192827701568603516e+00,0.000000000000000000e+00,3.152578603476285934e-03
-4.177044391632080078e+00,-4.203475475311279297e+00,0.000000000000000000e+00,2.643115073442459106e-02
-4.188787937164306641e+00,-4.189833641052246094e+00,0.000000000000000000e+00,1.045767101459205151e-03
-4.185399055480957031e+00,-4.191385269165039062e+00,0.000000000000000000e+00,5.986225791275501251e-03
-4.183815956115722656e+00,-4.185111045837402344e+00,0.000000000000000000e+00,1.295303460210561752e-03
-4.175790786743164062e+00,-4.179438591003417969e+00,-0.000000000000000000e+00,3.648018930107355118e-03
-4.113333702087402344e+00,-4.164447784423828125e+00,-0.000000000000000000e+00,5.111422389745712280e-02
-4.188042163848876953e+00,-4.190404415130615234e+00,0.000000000000000000e+00,2.362282713875174522e-03
-4.166784763336181641e+00,-4.209625244140625000e+00,0.000000000000000000e+00,4.284038394689559937e-02
-4.063693523406982422e+00,-4.168287277221679688e+00,0.000000000000000000e+00,1.045938134193420410e-01
-4.188529968261718750e+00,-4.189471244812011719e+00,0.000000000000000000e+00,9.411472710780799389e-04
-4.141759395599365234e+00,-4.216811180114746094e+00,0.000000000000000000e+00,7.505174726247787476e-02
-4.189536571502685547e+00,-4.195136070251464844e+00,0.000000000000000000e+00,5.599633790552616119e-03
-4.183890819549560547e+00,-4.201610565185546875e+00,0.000000000000000000e+00,1.771978288888931274e-02
-4.134645938873291016e+00,-4.214937210083007812e+00,0.000000000000000000e+00,8.029138296842575073e-02
-3.879277229309082031e+00,-4.136668682098388672e+00,-0.000000000000000000e+00,2.573915421962738037e-01
-4.181239128112792969e+00,-4.182560443878173828e+00,-0.000000000000000000e+00,1.321452902629971504e-03
-4.158572673797607422e+00,-4.174657821655273438e+00,-0.000000000000000000e+00,1.608498767018318176e-02
-4.103234767913818359e+00,-4.214610576629638672e+00,0.000000000000000000e+00,1.113756522536277771e-01
-4.187926769256591797e+00,-4.197844505310058594e+00,0.000000000000000000e+00,9.917659685015678406e-03
-4.145235538482666016e+00,-4.216666221618652344e+00,0.000000000000000000e+00,7.143054902553558350e-02
-4.187624454498291016e+00,-4.199317455291748047e+00,0.000000000000000000e+00,1.169294491410255432e-02
-4.181206226348876953e+00,-4.202872276306152344e+00,0.000000000000000000e+00,2.166592329740524292e-02
-3.881863117218017578e+00,-4.134109497070312500e+00,-0.000000000000000000e+00,2.522463500499725342e-01
-4.186458587646484375e+00,-4.186498641967773438e+00,0.000000000000000000e+00,4.004576112492941320e-05
-4.150859832763671875e+00,-4.170118331909179688e+00,-0.000000000000000000e+00,1.925834827125072479e-02
-4.023495197296142578e+00,-4.148417472839355469e+00,-0.000000000000000000e+00,1.249222606420516968e-01
-4.186250209808349609e+00,-4.200965881347656250e+00,0.000000000000000000e+00,1.471576653420925140e-02
-4.178810119628906250e+00,-4.200870990753173828e+00,0.000000000000000000e+00,2.206084504723548889e-02
-4.011158466339111328e+00,-4.239427089691162109e+00,0.000000000000000000e+00,2.282684594392776489e-01
-4.185120105743408203e+00,-4.185419082641601562e+00,-0.000000000000000000e+00,2.990723005495965481e-04
-4.147070884704589844e+00,-4.208767890930175781e+00,0.000000000000000000e+00,6.169693544507026672e-02
-4.190144538879394531e+00,-4.192474365234375000e+00,0.000000000000000000e+00,2.329998649656772614e-03
-3.932257890701293945e+00,-4.135595321655273438e+00,-0.000000000000000000e+00,2.033374756574630737e-01
-4.185588359832763672e+00,-4.200969219207763672e+00,0.000000000000000000e+00,1.538101211190223694e-02
-4.190084934234619141e+00,-4.196254730224609375e+00,0.000000000000000000e+00,6.169921718537807465e-03
-4.173883914947509766e+00,-4.208017349243164062e+00,0.000000000000000000e+00,3.413359075784683228e-02
-4.190496921539306641e+00,-4.192683219909667969e+00,0.000000000000000000e+00,2.186391968280076981e-03
-4.183853149414062500e+00,-4.201624870300292969e+00,0.000000000000000000e+00,1.777159422636032104e-02
-4.190388202667236328e+00,-4.195935249328613281e+00,0.000000000000000000e+00,5.546965636312961578e-03
-4.175536632537841797e+00,-4.204026222229003906e+00,0.000000000000000000e+00,2.848956175148487091e-02
-4.026669979095458984e+00,-4.151632308959960938e+00,-0.000000000000000000e+00,1.249625384807586670e-01
-4.190537452697753906e+00,-4.193380832672119141e+00,0.000000000000000000e+00,2.843592781573534012e-03
-4.178034305572509766e+00,-4.186976432800292969e+00,0.000000000000000000e+00,8.942198008298873901e-03
-4.063632011413574219e+00,-4.153767585754394531e+00,-0.000000000000000000e+00,9.013578295707702637e-02
-4.189517021179199219e+00,-4.191213607788085938e+00,0.000000000000000000e+00,1.696806866675615311e-03
-4.155389785766601562e+00,-4.205397605895996094e+00,0.000000000000000000e+00,5.000762268900871277e-02
-4.189664840698242188e+00,-4.191930770874023438e+00,0.000000000000000000e+00,2.265985589474439621e-03
-4.172209739685058594e+00,-4.208266258239746094e+00,0.000000000000000000e+00,3.605660796165466309e-02
-4.179364681243896484e+00,-4.183473110198974609e+00,0.000000000000000000e+00,4.108344670385122299e-03
-4.186171054840087891e+00,-4.190328598022460938e+00,0.000000000000000000e+00,4.157446790486574173e-03
-4.117747783660888672e+00,-4.164793491363525391e+00,-0.000000000000000000e+00,4.704576730728149414e-02
-4.181177139282226562e+00,-4.183518886566162109e+00,0.000000000000000000e+00,2.341683954000473022e-03
-4.186921596527099609e+00,-4.192922115325927734e+00,0.000000000000000000e+00,6.000411696732044220e-03
-4.181324958801269531e+00,-4.191521644592285156e+00,0.000000000000000000e+00,1.019691862165927887e-02
-4.187277793884277344e+00,-4.195279598236083984e+00,0.000000000000000000e+00,8.001958951354026794e-03
-4.184055805206298828e+00,-4.185504913330078125e+00,0.000000000000000000e+00,1.449146657250821590e-03
-4.175479888916015625e+00,-4.182003498077392578e+00,0.000000000000000000e+00,6.523563060909509659e-03
-4.182856082916259766e+00,-4.194223880767822266e+00,0.000000000000000000e+00,1.136801391839981079e-02
-4.178054809570312500e+00,-4.184799194335937500e+00,0.000000000000000000e+00,6.744590122252702713e-03
-4.186139106750488281e+00,-4.201772689819335938e+00,0.000000000000000000e+00,1.563379541039466858e-02
-4.163585662841796875e+00,-4.212135314941406250e+00,0.000000000000000000e+00,4.854977875947952271e-02
-4.184349060058593750e+00,-4.188654422760009766e+00,0.000000000000000000e+00,4.305209964513778687e-03
-4.156813144683837891e+00,-4.173384189605712891e+00,-0.000000000000000000e+00,1.657121069729328156e-02
-4.108509540557861328e+00,-4.225001335144042969e+00,0.000000000000000000e+00,1.164920106530189514e-01
-4.187590599060058594e+00,-4.188828945159912109e+00,0.000000000000000000e+00,1.238186843693256378e-03
-4.181189537048339844e+00,-4.199110031127929688e+00,0.000000000000000000e+00,1.792066358029842377e-02
-4.135076999664306641e+00,-4.170794486999511719e+00,-0.000000000000000000e+00,3.571728244423866272e-02
-4.187160015106201172e+00,-4.191028594970703125e+00,0.000000000000000000e+00,3.868698142468929291e-03
-4.190628528594970703e+00,-4.192508697509765625e+00,0.000000000000000000e+00,1.879971474409103394e-03
-4.187241554260253906e+00,-4.200659751892089844e+00,0.000000000000000000e+00,1.341799832880496979e-02
-4.187238693237304688e+00,-4.201095581054687500e+00,0.000000000000000000e+00,1.385694835335016251e-02
-4.181729793548583984e+00,-4.204467773437500000e+00,0.000000000000000000e+00,2.273781783878803253e-02
-3.756357669830322266e+00,-4.122518539428710938e+00,-0.000000000000000000e+00,3.661607503890991211e-01
-4.184667587280273438e+00,-4.186122894287109375e+00,0.000000000000000000e+00,1.455146702937781811e-03
-4.184006214141845703e+00,-4.186040878295898438e+00,0.000000000000000000e+00,2.034844830632209778e-03
-4.188961505889892578e+00,-4.189261436462402344e+00,0.000000000000000000e+00,2.998213458340615034e-04
-4.183521747589111328e+00,-4.187422275543212891e+00,0.000000000000000000e+00,3.900636220350861549e-03
-4.187566280364990234e+00,-4.189698219299316406e+00,0.000000000000000000e+00,2.131897956132888794e-03
-4.154803752899169922e+00,-4.212118148803710938e+00,0.000000000000000000e+00,5.731440708041191101e-02
-4.189137935638427734e+00,-4.197670936584472656e+00,0.000000000000000000e+00,8.532851003110408783e-03
-4.172877788543701172e+00,-4.208735466003417969e+00,0.000000000000000000e+00,3.585750982165336609e-02
-4.019543170928955078e+00,-4.150650501251220703e+00,-0.000000000000000000e+00,1.311071813106536865e-01
-4.190223217010498047e+00,-4.195686340332031250e+00,0.000000000000000000e+00,5.463215522468090057e-03
-4.178355216979980469e+00,-4.190103530883789062e+00,0.000000000000000000e+00,1.174854300916194916e-02
-4.190374374389648438e+00,-4.191574096679687500e+00,0.000000000000000000e+00,1.199906459078192711e-03
-4.173384189605712891e+00,-4.207161903381347656e+00,0.000000000000000000e+00,3.377783298492431641e-02
-4.190803527832031250e+00,-4.197022438049316406e+00,0.000000000000000000e+00,6.218913011252880096e-03
-4.174140930175781250e+00,-4.204963684082031250e+00,0.000000000000000000e+00,3.082260303199291229e-02
-4.183561325073242188e+00,-4.202973365783691406e+00,0.000000000000000000e+00,1.941227167844772339e-02
-4.191135406494140625e+00,-4.194087982177734375e+00,0.000000000000000000e+00,2.952795242890715599e-03
-4.181260108947753906e+00,-4.183257102966308594e+00,-0.000000000000000000e+00,1.997020095586776733e-03
-3.959551811218261719e+00,-4.142677783966064453e+00,-0.000000000000000000e+00,1.831260025501251221e-01
-4.181904315948486328e+00,-4.184364318847656250e+00,0.000000000000000000e+00,2.460078801959753036e-03
-4.137970447540283203e+00,-4.216679573059082031e+00,0.000000000000000000e+00,7.870896905660629272e-02
-4.142799377441406250e+00,-4.220025062561035156e+00,0.000000000000000000e+00,7.722558081150054932e-02
-4.078600883483886719e+00,-4.228897094726562500e+00,0.000000000000000000e+00,1.502963006496429443e-01
-4.189217567443847656e+00,-4.189952850341796875e+00,0.000000000000000000e+00,7.350857486017048359e-04
-4.085861206054687500e+00,-4.228363513946533203e+00,0.000000000000000000e+00,1.425023525953292847e-01
-4.187448024749755859e+00,-4.200760841369628906e+00,0.000000000000000000e+00,1.331278868019580841e-02
-4.182933807373046875e+00,-4.196317672729492188e+00,0.000000000000000000e+00,1.338363625109195709e-02
-4.190049648284912109e+00,-4.190605163574218750e+00,0.000000000000000000e+00,5.553235532715916634e-04
-4.181210041046142578e+00,-4.200867652893066406e+00,0.000000000000000000e+00,1.965764909982681274e-02
-4.121467590332031250e+00,-4.222222328186035156e+00,0.000000000000000000e+00,1.007546633481979370e-01
-4.182322978973388672e+00,-4.183715343475341797e+00,-0.000000000000000000e+00,1.392408856190741062e-03
-4.180486679077148438e+00,-4.205252170562744141e+00,0.000000000000000000e+00,2.476546540856361389e-02
-4.165761470794677734e+00,-4.212068557739257812e+00,0.000000000000000000e+00,4.630714654922485352e-02
-4.166925430297851562e+00,-4.209922790527343750e+00,0.000000000000000000e+00,4.299739748239517212e-02
-4.180449485778808594e+00,-4.184044361114501953e+00,0.000000000000000000e+00,3.594916546717286110e-03
-4.190160751342773438e+00,-4.197765350341796875e+00,0.000000000000000000e+00,7.604800164699554443e-03
-4.190924644470214844e+00,-4.196369171142578125e+00,0.000000000000000000e+00,5.444494076073169708e-03
-4.155227184295654297e+00,-4.216372966766357422e+00,0.000000000000000000e+00,6.114570051431655884e-02
-4.183538913726806641e+00,-4.185840606689453125e+00,0.000000000000000000e+00,2.301470609381794930e-03
-4.191136837005615234e+00,-4.192975044250488281e+00,0.000000000000000000e+00,1.838405849412083626e-03
-4.173099517822265625e+00,-4.193828105926513672e+00,0.000000000000000000e+00,2.072845958173274994e-02
-4.189470767974853516e+00,-4.199850082397460938e+00,0.000000000000000000e+00,1.037937588989734650e-02
-4.188363552093505859e+00,-4.199946403503417969e+00,0.000000000000000000e+00,1.158296596258878708e-02
-3.997402906417846680e+00,-4.240840435028076172e+00,0.000000000000000000e+00,2.434374690055847168e-01
-4.190801143646240234e+00,-4.195773124694824219e+00,0.000000000000000000e+00,4.972204566001892090e-03
-4.175786018371582031e+00,-4.180803298950195312e+00,-0.000000000000000000e+00,5.017185118049383163e-03
-4.020741939544677734e+00,-4.235404968261718750e+00,0.000000000000000000e+00,2.146628350019454956e-01
-4.190238952636718750e+00,-4.196308135986328125e+00,0.000000000000000000e+00,6.068990565836429596e-03
-4.104083061218261719e+00,-4.160693645477294922e+00,-0.000000000000000000e+00,5.661081522703170776e-02
-4.187099933624267578e+00,-4.187993049621582031e+00,0.000000000000000000e+00,8.931265329010784626e-04
-4.179368972778320312e+00,-4.206799030303955078e+00,0.000000000000000000e+00,2.742995321750640869e-02
-4.156600475311279297e+00,-4.215764045715332031e+00,0.000000000000000000e+00,5.916342139244079590e-02
-4.111049175262451172e+00,-4.167189598083496094e+00,-0.000000000000000000e+00,5.614060908555984497e-02
-4.189750194549560547e+00,-4.190551757812500000e+00,0.000000000000000000e+00,8.013275219127535820e-04
-4.189121723175048828e+00,-4.199211120605468750e+00,0.000000000000000000e+00,1.008920185267925262e-02
-3.967057704925537109e+00,-4.144619464874267578e+00,-0.000000000000000000e+00,1.775616556406021118e-01
-4.187551021575927734e+00,-4.197635650634765625e+00,0.000000000000000000e+00,1.008484791964292526e-02
-4.171755313873291016e+00,-4.178872108459472656e+00,-0.000000000000000000e+00,7.116737775504589081e-03
-4.191395759582519531e+00,-4.194416046142578125e+00,0.000000000000000000e+00,3.020311240106821060e-03
-4.147468566894531250e+00,-4.178777694702148438e+00,0.000000000000000000e+00,3.130903840065002441e-02
-4.189932346343994141e+00,-4.199212074279785156e+00,0.000000000000000000e+00,9.279694408178329468e-03
-4.177840709686279297e+00,-4.203712940216064453e+00,0.000000000000000000e+00,2.587209083139896393e-02
-4.190486907958984375e+00,-4.197937965393066406e+00,0.000000000000000000e+00,7.450879551470279694e-03
-3.841475963592529297e+00,-4.255911827087402344e+00,0.000000000000000000e+00,4.144358932971954346e-01
-4.187494754791259766e+00,-4.187939643859863281e+00,0.000000000000000000e+00,4.446806851774454117e-04
-3.753526210784912109e+00,-4.265335083007812500e+00,0.000000000000000000e+00,5.118089914321899414e-01
-4.189676761627197266e+00,-4.198076248168945312e+00,0.000000000000000000e+00,8.399526588618755341e-03
-4.167531490325927734e+00,-4.178571224212646484e+00,-0.000000000000000000e+00,1.103967148810625076e-02
-4.185563564300537109e+00,-4.186605453491210938e+00,0.000000000000000000e+00,1.042119809426367283e-03
-4.060803413391113281e+00,-4.232724189758300781e+00,0.000000000000000000e+00,1.719209253787994385e-01
-4.191279411315917969e+00,-4.194103240966796875e+00,0.000000000000000000e+00,2.823594491928815842e-03
-4.128505229949951172e+00,-4.165404319763183594e+00,-0.000000000000000000e+00,3.689921647310256958e-02
-4.172933101654052734e+00,-4.181347370147705078e+00,0.000000000000000000e+00,8.414301089942455292e-03
-4.179064750671386719e+00,-4.206799507141113281e+00,0.000000000000000000e+00,2.773488312959671021e-02
-4.180375576019287109e+00,-4.190677165985107422e+00,0.000000000000000000e+00,1.030177064239978790e-02
-4.155421257019042969e+00,-4.176285743713378906e+00,0.000000000000000000e+00,2.086458541452884674e-02
-4.191316604614257812e+00,-4.193934440612792969e+00,0.000000000000000000e+00,2.617641352117061615e-03
-4.127670288085937500e+00,-4.164872169494628906e+00,-0.000000000000000000e+00,3.720184043049812317e-02
-4.190730094909667969e+00,-4.192818641662597656e+00,0.000000000000000000e+00,2.088672015815973282e-03
-4.061175346374511719e+00,-4.155010223388671875e+00,-0.000000000000000000e+00,9.383486956357955933e-02
-4.187521934509277344e+00,-4.201370239257812500e+00,0.000000000000000000e+00,1.384807191789150238e-02
-4.179066658020019531e+00,-4.184044361114501953e+00,0.000000000000000000e+00,4.977785050868988037e-03
-4.190434932708740234e+00,-4.191097736358642578e+00,0.000000000000000000e+00,6.626255926676094532e-04
-4.179070949554443359e+00,-4.182464599609375000e+00,-0.000000000000000000e+00,3.393805120140314102e-03
-4.142383575439453125e+00,-4.170488357543945312e+00,-0.000000000000000000e+00,2.810456231236457825e-02
-4.186880588531494141e+00,-4.192982673645019531e+00,0.000000000000000000e+00,6.102069746702909470e-03
-4.184604167938232422e+00,-4.195028781890869141e+00,0.000000000000000000e+00,1.042478438466787338e-02
-4.096211433410644531e+00,-4.162118911743164062e+00,-0.000000000000000000e+00,6.590767204761505127e-02
-4.191270351409912109e+00,-4.195602416992187500e+00,0.000000000000000000e+00,4.332131240516901016e-03
-4.168762683868408203e+00,-4.203258991241455078e+00,0.000000000000000000e+00,3.449634462594985962e-02
-4.165416240692138672e+00,-4.213075160980224609e+00,0.000000000000000000e+00,4.765912890434265137e-02
-4.190548419952392578e+00,-4.198419570922851562e+00,0.000000000000000000e+00,7.870957255363464355e-03
-4.190261363983154297e+00,-4.191662788391113281e+00,0.000000000000000000e+00,1.401518587954342365e-03
-4.182680606842041016e+00,-4.202239036560058594e+00,0.000000000000000000e+00,1.955865323543548584e-02
-4.172562599182128906e+00,-4.209199905395507812e+00,0.000000000000000000e+00,3.663742542266845703e-02
-4.183197498321533203e+00,-4.186487197875976562e+00,0.000000000000000000e+00,3.289587562903761864e-03
-4.145752906799316406e+00,-4.169854640960693359e+00,-0.000000000000000000e+00,2.410170808434486389e-02
-4.191249370574951172e+00,-4.196509361267089844e+00,0.000000000000000000e+00,5.259775556623935699e-03
-4.155115604400634766e+00,-4.183322906494140625e+00,0.000000000000000000e+00,2.820725180208683014e-02
-4.190688610076904297e+00,-4.193327903747558594e+00,0.000000000000000000e+00,2.639480633661150932e-03
-4.151170253753662109e+00,-4.173487663269042969e+00,-0.000000000000000000e+00,2.231725864112377167e-02
-4.181330680847167969e+00,-4.205375194549560547e+00,0.000000000000000000e+00,2.404472231864929199e-02
-4.191346645355224609e+00,-4.193417549133300781e+00,0.000000000000000000e+00,2.070787362754344940e-03
-4.147018432617187500e+00,-4.173469543457031250e+00,0.000000000000000000e+00,2.645099721848964691e-02
-4.189453125000000000e+00,-4.197825431823730469e+00,0.000000000000000000e+00,8.372294716536998749e-03
-4.169112205505371094e+00,-4.178765296936035156e+00,-0.000000000000000000e+00,9.652951732277870178e-03
-4.073799133300781250e+00,-4.231979846954345703e+00,0.000000000000000000e+00,1.581808477640151978e-01
-4.188245773315429688e+00,-4.199836730957031250e+00,0.000000000000000000e+00,1.159106194972991943e-02
-4.116955280303955078e+00,-4.164052009582519531e+00,-0.000000000000000000e+00,4.709651321172714233e-02
-4.189869403839111328e+00,-4.197597503662109375e+00,0.000000000000000000e+00,7.727976888418197632e-03
-4.184486865997314453e+00,-4.186062335968017578e+00,0.000000000000000000e+00,1.575459726154804230e-03
-4.180015563964843750e+00,-4.206665039062500000e+00,0.000000000000000000e+00,2.664967998862266541e-02
-4.190172672271728516e+00,-4.197980880737304688e+00,0.000000000000000000e+00,7.808385882526636124e-03
-4.181104660034179688e+00,-4.191327571868896484e+00,0.000000000000000000e+00,1.022276561707258224e-02
-4.100519657135009766e+00,-4.160813331604003906e+00,-0.000000000000000000e+00,6.029367446899414062e-02
-4.190489768981933594e+00,-4.191380500793457031e+00,0.000000000000000000e+00,8.905911818146705627e-04
-4.137343406677246094e+00,-4.166873931884765625e+00,-0.000000000000000000e+00,2.953068166971206665e-02
-4.189846992492675781e+00,-4.192771911621093750e+00,0.000000000000000000e+00,2.924932632595300674e-03
-3.904468297958374023e+00,-4.253063201904296875e+00,0.000000000000000000e+00,3.485948145389556885e-01
-4.185317516326904297e+00,-4.203180313110351562e+00,0.000000000000000000e+00,1.786290854215621948e-02
-4.173951625823974609e+00,-4.208547592163085938e+00,0.000000000000000000e+00,3.459576144814491272e-02
-4.189252376556396484e+00,-4.192724227905273438e+00,0.000000000000000000e+00,3.471852745860815048e-03
-4.184150695800781250e+00,-4.203481674194335938e+00,0.000000000000000000e+00,1.933084055781364441e-02
-4.190339088439941406e+00,-4.191206455230712891e+00,0.000000000000000000e+00,8.675768622197210789e-04
-4.168320655822753906e+00,-4.177461624145507812e+00,-0.000000000000000000e+00,9.141011163592338562e-03
-4.167763710021972656e+00,-4.210566997528076172e+00,0.000000000000000000e+00,4.280309751629829407e-02
-4.160061836242675781e+00,-4.175627708435058594e+00,-0.000000000000000000e+00,1.556573435664176941e-02
-4.119811534881591797e+00,-4.222921371459960938e+00,0.000000000000000000e+00,1.031098514795303345e-01
-4.165303230285644531e+00,-4.177349090576171875e+00,-0.000000000000000000e+00,1.204576808959245682e-02
-4.089932441711425781e+00,-4.229138374328613281e+00,0.000000000000000000e+00,1.392059922218322754e-01
-4.142185211181640625e+00,-4.218589782714843750e+00,0.000000000000000000e+00,7.640438526868820190e-02
-4.065034389495849609e+00,-4.155451297760009766e+00,-0.000000000000000000e+00,9.041671454906463623e-02
-4.180771350860595703e+00,-4.183156490325927734e+00,-0.000000000000000000e+00,2.385059138759970665e-03
-4.180145263671875000e+00,-4.204922199249267578e+00,0.000000000000000000e+00,2.477673813700675964e-02
-4.189786434173583984e+00,-4.198936939239501953e+00,0.000000000000000000e+00,9.150284342467784882e-03
-4.187242031097412109e+00,-4.188721656799316406e+00,0.000000000000000000e+00,1.479799160733819008e-03
-4.190731525421142578e+00,-4.198259353637695312e+00,0.000000000000000000e+00,7.527727168053388596e-03
-4.190788745880126953e+00,-4.191969871520996094e+00,0.000000000000000000e+00,1.181000028736889362e-03
-4.166058063507080078e+00,-4.212993144989013672e+00,0.000000000000000000e+00,4.693486541509628296e-02
-4.111049175262451172e+00,-4.165501594543457031e+00,-0.000000000000000000e+00,5.445254221558570862e-02
-4.155983924865722656e+00,-4.173976898193359375e+00,-0.000000000000000000e+00,1.799291372299194336e-02
-4.128992557525634766e+00,-4.223596096038818359e+00,0.000000000000000000e+00,9.460344910621643066e-02
-4.167651176452636719e+00,-4.212662220001220703e+00,0.000000000000000000e+00,4.501093178987503052e-02
-4.188812732696533203e+00,-4.192847251892089844e+00,0.000000000000000000e+00,4.034438170492649078e-03
-3.822522163391113281e+00,-4.265100479125976562e+00,0.000000000000000000e+00,4.425782561302185059e-01
-4.186780929565429688e+00,-4.187042713165283203e+00,0.000000000000000000e+00,2.615847333800047636e-04
-3.835172653198242188e+00,-4.133222103118896484e+00,-0.000000000000000000e+00,2.980495691299438477e-01
-4.186253547668457031e+00,-4.186909675598144531e+00,0.000000000000000000e+00,6.563498172909021378e-04
-4.185841083526611328e+00,-4.187660217285156250e+00,0.000000000000000000e+00,1.818935386836528778e-03
-4.190520286560058594e+00,-4.191306114196777344e+00,0.000000000000000000e+00,7.860185578465461731e-04
-4.169498443603515625e+00,-4.179762363433837891e+00,0.000000000000000000e+00,1.026386860758066177e-02
-4.053179264068603516e+00,-4.156859397888183594e+00,-0.000000000000000000e+00,1.036800444126129150e-01
-4.190355300903320312e+00,-4.191483020782470703e+00,0.000000000000000000e+00,1.127699506469070911e-03
-4.181543350219726562e+00,-4.206180572509765625e+00,0.000000000000000000e+00,2.463704906404018402e-02
-4.185043334960937500e+00,-4.185735702514648438e+00,-0.000000000000000000e+00,6.923339096829295158e-04
-4.148779869079589844e+00,-4.218085289001464844e+00,0.000000000000000000e+00,6.930544227361679077e-02
-4.169490814208984375e+00,-4.208194255828857422e+00,0.000000000000000000e+00,3.870326653122901917e-02
-4.182628154754638672e+00,-4.205555915832519531e+00,0.000000000000000000e+00,2.292777225375175476e-02
-4.167485237121582031e+00,-4.182177066802978516e+00,0.000000000000000000e+00,1.469172723591327667e-02
-4.191475391387939453e+00,-4.195414543151855469e+00,0.000000000000000000e+00,3.939061425626277924e-03
-4.189813613891601562e+00,-4.192077636718750000e+00,0.000000000000000000e+00,2.264109207317233086e-03
-4.191391944885253906e+00,-4.195085048675537109e+00,0.000000000000000000e+00,3.693298902362585068e-03
-3.893864393234252930e+00,-4.144543647766113281e+00,-0.000000000000000000e+00,2.506792843341827393e-01
-4.189088344573974609e+00,-4.195233345031738281e+00,0.000000000000000000e+00,6.145153194665908813e-03
-3.867093324661254883e+00,-4.255607604980468750e+00,0.000000000000000000e+00,3.885143399238586426e-01
-4.186409950256347656e+00,-4.188261985778808594e+00,0.000000000000000000e+00,1.851969165727496147e-03
-4.014870643615722656e+00,-4.235994338989257812e+00,0.000000000000000000e+00,2.211236059665679932e-01
-4.188705921173095703e+00,-4.191720962524414062e+00,0.000000000000000000e+00,3.014956833794713020e-03
-4.103611469268798828e+00,-4.160066127777099609e+00,-0.000000000000000000e+00,5.645466595888137817e-02
-4.190010547637939453e+00,-4.198087692260742188e+00,0.000000000000000000e+00,8.077076636254787445e-03
-4.155124187469482422e+00,-4.216839313507080078e+00,0.000000000000000000e+00,6.171528249979019165e-02
-4.113595485687255859e+00,-4.165386199951171875e+00,-0.000000000000000000e+00,5.179080367088317871e-02
-4.148173332214355469e+00,-4.172947883605957031e+00,-0.000000000000000000e+00,2.477436698973178864e-02
-4.168689250946044922e+00,-4.182757377624511719e+00,0.000000000000000000e+00,1.406833715736865997e-02
-4.156264781951904297e+00,-4.173097133636474609e+00,-0.000000000000000000e+00,1.683241873979568481e-02
-4.186363220214843750e+00,-4.201720237731933594e+00,0.000000000000000000e+00,1.535692438483238220e-02
-4.182237148284912109e+00,-4.206197738647460938e+00,0.000000000000000000e+00,2.396074309945106506e-02
-4.182763576507568359e+00,-4.185542106628417969e+00,0.000000000000000000e+00,2.778462367132306099e-03
-4.191069602966308594e+00,-4.193526744842529297e+00,0.000000000000000000e+00,2.457271795719861984e-03
-4.188201904296875000e+00,-4.200401306152343750e+00,0.000000000000000000e+00,1.219954341650009155e-02
-4.191318988800048828e+00,-4.192705154418945312e+00,0.000000000000000000e+00,1.386044546961784363e-03
-4.181696891784667969e+00,-4.183700084686279297e+00,-0.000000000000000000e+00,2.003126079216599464e-03
-4.182910442352294922e+00,-4.185343742370605469e+00,0.000000000000000000e+00,2.433278597891330719e-03
-4.183778285980224609e+00,-4.201690673828125000e+00,0.000000000000000000e+00,1.791244745254516602e-02
-4.179477214813232422e+00,-4.182607173919677734e+00,-0.000000000000000000e+00,3.129949560388922691e-03
-4.177330493927001953e+00,-4.203767299652099609e+00,0.000000000000000000e+00,2.643674798309803009e-02
-4.189885616302490234e+00,-4.198618888854980469e+00,0.000000000000000000e+00,8.733345195651054382e-03
-4.187871932983398438e+00,-4.201750278472900391e+00,0.000000000000000000e+00,1.387819275259971619e-02
-4.184695720672607422e+00,-4.202571868896484375e+00,0.000000000000000000e+00,1.787631213665008545e-02
-4.188998699188232422e+00,-4.201210975646972656e+00,0.000000000000000000e+00,1.221235003322362900e-02
-4.170623779296875000e+00,-4.210106849670410156e+00,0.000000000000000000e+00,3.948320075869560242e-02
-4.191072463989257812e+00,-4.197787284851074219e+00,0.000000000000000000e+00,6.714751478284597397e-03
-4.184340953826904297e+00,-4.199759483337402344e+00,0.000000000000000000e+00,1.541850715875625610e-02
-4.189602375030517578e+00,-4.191864013671875000e+00,0.000000000000000000e+00,2.261626301333308220e-03
-4.106021881103515625e+00,-4.162733554840087891e+00,-0.000000000000000000e+00,5.671148374676704407e-02
-4.188970088958740234e+00,-4.189160346984863281e+00,0.000000000000000000e+00,1.903513184515759349e-04
-4.188171863555908203e+00,-4.188719749450683594e+00,0.000000000000000000e+00,5.478145903907716274e-04
-4.187973499298095703e+00,-4.191967487335205078e+00,0.000000000000000000e+00,3.993932623416185379e-03
-4.191183567047119141e+00,-4.193779468536376953e+00,0.000000000000000000e+00,2.595711499452590942e-03
-4.100180149078369141e+00,-4.227896213531494141e+00,0.000000000000000000e+00,1.277160048484802246e-01
-4.191534519195556641e+00,-4.196302890777587891e+00,0.000000000000000000e+00,4.768322687596082687e-03
-4.187040328979492188e+00,-4.191086769104003906e+00,0.000000000000000000e+00,4.046557936817407608e-03
-4.175731182098388672e+00,-4.182026863098144531e+00,0.000000000000000000e+00,6.295867729932069778e-03
-4.153226852416992188e+00,-4.187927722930908203e+00,0.000000000000000000e+00,3.470085188746452332e-02
-4.189962387084960938e+00,-4.198498725891113281e+00,0.000000000000000000e+00,8.536329492926597595e-03
-4.183232784271240234e+00,-4.204958438873291016e+00,0.000000000000000000e+00,2.172567695379257202e-02
-4.179834842681884766e+00,-4.206716537475585938e+00,0.000000000000000000e+00,2.688156999647617340e-02
-4.189950466156005859e+00,-4.199714660644531250e+00,0.000000000000000000e+00,9.764138609170913696e-03
-4.183043003082275391e+00,-4.186384201049804688e+00,0.000000000000000000e+00,3.341216128319501877e-03
-4.175001621246337891e+00,-4.208292961120605469e+00,0.000000000000000000e+00,3.329144045710563660e-02
-4.184672832489013672e+00,-4.185750484466552734e+00,0.000000000000000000e+00,1.077637309208512306e-03
-4.191586971282958984e+00,-4.194681644439697266e+00,0.000000000000000000e+00,3.094878979027271271e-03
-4.186187744140625000e+00,-4.200682640075683594e+00,0.000000000000000000e+00,1.449468825012445450e-02
-4.078151702880859375e+00,-4.230625629425048828e+00,0.000000000000000000e+00,1.524741053581237793e-01
-4.188031673431396484e+00,-4.189020156860351562e+00,0.000000000000000000e+00,9.883664315566420555e-04
-4.176563739776611328e+00,-4.193595886230468750e+00,0.000000000000000000e+00,1.703212223947048187e-02
-4.130112171173095703e+00,-4.167484760284423828e+00,-0.000000000000000000e+00,3.737262636423110962e-02
-4.166520595550537109e+00,-4.212183952331542969e+00,0.000000000000000000e+00,4.566337168216705322e-02
-4.183895587921142578e+00,-4.185864448547363281e+00,0.000000000000000000e+00,1.968681113794445992e-03
-4.189462661743164062e+00,-4.191119670867919922e+00,0.000000000000000000e+00,1.656809472478926182e-03
-4.189859390258789062e+00,-4.190766811370849609e+00,0.000000000000000000e+00,9.073598193936049938e-04
-4.171855926513671875e+00,-4.211051940917968750e+00,0.000000000000000000e+00,3.919614851474761963e-02
-4.187752723693847656e+00,-4.187956809997558594e+00,0.000000000000000000e+00,2.042044070549309254e-04
-4.185949325561523438e+00,-4.192324638366699219e+00,0.000000000000000000e+00,6.375456228852272034e-03
-4.172078132629394531e+00,-4.178790569305419922e+00,-0.000000000000000000e+00,6.712535396218299866e-03
-4.084391117095947266e+00,-4.229183673858642578e+00,0.000000000000000000e+00,1.447924226522445679e-01
-4.189330577850341797e+00,-4.190898895263671875e+00,0.000000000000000000e+00,1.568419742397964001e-03
-4.186456203460693359e+00,-4.198474884033203125e+00,0.000000000000000000e+00,1.201883051544427872e-02
-4.179112911224365234e+00,-4.182520866394042969e+00,-0.000000000000000000e+00,3.408144228160381317e-03
-4.191335678100585938e+00,-4.197547912597656250e+00,0.000000000000000000e+00,6.212323904037475586e-03
-4.188946247100830078e+00,-4.193675041198730469e+00,0.000000000000000000e+00,4.728893749415874481e-03
-4.182156562805175781e+00,-4.203715324401855469e+00,0.000000000000000000e+00,2.155888825654983521e-02
-4.126710414886474609e+00,-4.217262268066406250e+00,0.000000000000000000e+00,9.055177122354507446e-02
-4.188201427459716797e+00,-4.188432693481445312e+00,0.000000000000000000e+00,2.314790035597980022e-04
-4.185771942138671875e+00,-4.203084945678710938e+00,0.000000000000000000e+00,1.731309667229652405e-02
-4.183561325073242188e+00,-4.184636116027832031e+00,-0.000000000000000000e+00,1.074768952094018459e-03
-4.144776821136474609e+00,-4.217998504638671875e+00,0.000000000000000000e+00,7.322157174348831177e-02
-4.023345947265625000e+00,-4.150875091552734375e+00,-0.000000000000000000e+00,1.275292485952377319e-01
-4.191370964050292969e+00,-4.192789077758789062e+00,0.000000000000000000e+00,1.418251544237136841e-03
-4.166405677795410156e+00,-4.207916259765625000e+00,0.000000000000000000e+00,4.151080176234245300e-02
-4.190205097198486328e+00,-4.198818683624267578e+00,0.000000000000000000e+00,8.613749407231807709e-03
-4.186481952667236328e+00,-4.188866615295410156e+00,0.000000000000000000e+00,2.384541090577840805e-03
-4.191732883453369141e+00,-4.196424484252929688e+00,0.000000000000000000e+00,4.691538400948047638e-03
-4.187324523925781250e+00,-4.191159248352050781e+00,0.000000000000000000e+00,3.834544681012630463e-03
-4.183883190155029297e+00,-4.185676574707031250e+00,0.000000000000000000e+00,1.793190836906433105e-03
-4.191600799560546875e+00,-4.195116519927978516e+00,0.000000000000000000e+00,3.515949007123708725e-03
-4.178169727325439453e+00,-4.181680679321289062e+00,-0.000000000000000000e+00,3.510943381115794182e-03
-4.157646656036376953e+00,-4.214699745178222656e+00,0.000000000000000000e+00,5.705312639474868774e-02
-4.158329963684082031e+00,-4.175964832305908203e+00,-0.000000000000000000e+00,1.763500832021236420e-02
-4.162507534027099609e+00,-4.215023040771484375e+00,0.000000000000000000e+00,5.251528322696685791e-02
-4.188355445861816406e+00,-4.188809394836425781e+00,0.000000000000000000e+00,4.539978108368813992e-04
-4.169821739196777344e+00,-4.179791450500488281e+00,-0.000000000000000000e+00,9.969774633646011353e-03
-4.096057415008544922e+00,-4.227880477905273438e+00,0.000000000000000000e+00,1.318230628967285156e-01
-4.190363883972167969e+00,-4.195927619934082031e+00,0.000000000000000000e+00,5.563959944993257523e-03
-4.124038219451904297e+00,-4.164316654205322266e+00,-0.000000000000000000e+00,4.027839750051498413e-02
-4.191630363464355469e+00,-4.194034576416015625e+00,0.000000000000000000e+00,2.404084661975502968e-03
-4.098175048828125000e+00,-4.162657737731933594e+00,-0.000000000000000000e+00,6.448265165090560913e-02
-4.190902709960937500e+00,-4.192011356353759766e+00,0.000000000000000000e+00,1.108562224544584751e-03
-4.190344333648681641e+00,-4.191274642944335938e+00,0.000000000000000000e+00,9.301226818934082985e-04
-4.159612178802490234e+00,-4.215258121490478516e+00,0.000000000000000000e+00,5.564617365598678589e-02
-4.117013931274414062e+00,-4.168824672698974609e+00,-0.000000000000000000e+00,5.181074514985084534e-02
-4.187413692474365234e+00,-4.201810359954833984e+00,0.000000000000000000e+00,1.439681835472583771e-02
-4.179760456085205078e+00,-4.206251144409179688e+00,0.000000000000000000e+00,2.649051137268543243e-02
-4.191430091857910156e+00,-4.196792602539062500e+00,0.000000000000000000e+00,5.362450145184993744e-03
-4.158931255340576172e+00,-4.196848869323730469e+00,0.000000000000000000e+00,3.791750967502593994e-02
-4.191019535064697266e+00,-4.194710731506347656e+00,0.000000000000000000e+00,3.691401099786162376e-03
-4.166937351226806641e+00,-4.176507949829101562e+00,-0.000000000000000000e+00,9.570477530360221863e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.646686673164367676e-04
7.561076432466506958e-03
1.470012590289115906e-02
2.178186178207397461e-02
2.880630642175674438e-02
3.577344119548797607e-02
4.268332570791244507e-02
4.953613877296447754e-02
5.633193999528884888e-02
6.307099014520645142e-02
6.975321471691131592e-02
7.637886703014373779e-02
8.294812589883804321e-02
8.946117758750915527e-02
9.591813385486602783e-02
1.023193597793579102e-01
1.086649373173713684e-01
1.149551644921302795e-01
1.211902573704719543e-01
1.273705363273620605e-01
1.334961056709289551e-01
1.395674943923950195e-01
1.455848217010498047e-01
1.515483856201171875e-01
1.574584841728210449e-01
1.633155196905136108e-01
1.691195964813232422e-01
1.748713552951812744e-01
1.805708110332489014e-01
1.862185001373291016e-01
1.918146312236785889e-01
1.973595619201660156e-01
2.028537690639495850e-01
2.082974016666412354e-01
2.136909365653991699e-01
2.190346419811248779e-01
2.243289351463317871e-01
2.295742332935333252e-01
2.347707152366638184e-01
2.399188578128814697e-01
2.450190186500549316e-01
2.500714659690856934e-01
2.550766468048095703e-01
2.600349187850952148e-01
2.649465203285217285e-01
2.698119282722473145e-01
2.746314406394958496e-01
2.794053554534912109e-01
2.841341793537139893e-01
2.888180017471313477e-01
2.934574484825134277e-01
2.980526685714721680e-01
3.026040494441986084e-01
3.071119487285614014e-01
3.115766048431396484e-01
3.159984350204467773e-01
3.203777670860290527e-01
3.247148096561431885e-01
3.290100097656250000e-01
3.332636356353759766e-01
3.374759256839752197e-01
3.416472971439361572e-01
3.457779288291931152e-01
3.498682081699371338e-01
3.539183437824249268e-01
3.579286634922027588e-01
3.618994653224945068e-01
3.658309876918792725e-01
3.697234690189361572e-01
3.735773265361785889e-01
3.773926496505737305e-01
3.811697661876678467e-01
3.849090039730072021e-01
3.886104226112365723e-01
3.922744095325469971e-01
3.959011733531951904e-01
3.994909226894378662e-01
4.030439257621765137e-01
4.065603315830230713e-01
4.100405871868133545e-01
4.134845733642578125e-01
4.168927073478698730e-01
4.202651679515838623e-01
4.236022233963012695e-01
4.269038438796997070e-01
4.301706254482269287e-01
4.334022998809814453e-01
4.365994036197662354e-01
4.397619068622589111e-01
4.428900778293609619e-01
4.459841847419738770e-01
4.490442574024200439e-01
4.520704746246337891e-01
4.550631642341613770e-01
4.580223560333251953e-01
4.609481990337371826e-01
4.638409018516540527e-01
4.667005538940429688e-01
4.695275127887725830e-01
4.723215401172637939e-01
4.750832319259643555e-01
4.778124094009399414e-01
4.805093109607696533e-01
4.831740856170654297e-01
4.858069419860839844e-01
4.884079098701477051e-01
4.909770786762237549e-01
4.935147464275360107e-01
4.960209131240844727e-01
4.984958469867706299e-01
5.009394288063049316e-01
5.033519864082336426e-01
5.057334899902343750e-01
5.080841779708862305e-01
5.104041099548339844e-01
5.126935839653015137e-01
5.149524211883544922e-01
5.171808004379272461e-01
5.193790197372436523e-01
5.215470194816589355e-01
5.236849188804626465e-01
5.257928967475891113e-01
5.278710722923278809e-01
5.299195051193237305e-01
5.319382548332214355e-01
5.339273810386657715e-01
5.358870625495910645e-01
5.378175973892211914e-01
5.397188067436218262e-01
5.415908098220825195e-01
5.434339046478271484e-01
5.452479124069213867e-01
5.470331907272338867e-01
5.487897396087646484e-01
5.505175590515136719e-01
5.522168278694152832e-01
5.538876056671142578e-01
5.555300712585449219e-01
5.571442842483520508e-01
5.587302446365356445e-01
5.602880716323852539e-01
5.618178844451904297e-01
5.633199810981750488e-01
5.647940039634704590e-01
5.662404894828796387e-01
5.676592588424682617e-01
5.690504312515258789e-01
5.704141259193420410e-01
5.717504620552062988e-01
5.730594992637634277e-01
5.743413567543029785e-01
5.755959749221801758e-01
5.768236517906188965e-01
5.780242681503295898e-01
5.791980624198913574e-01
5.803450345993041992e-01
5.814653635025024414e-01
5.825588703155517578e-01
5.836259722709655762e-01
5.846665501594543457e-01
5.856807231903076172e-01
5.866686105728149414e-01
5.876302123069763184e-01
5.885655879974365234e-01
5.894749164581298828e-01
5.903582572937011719e-01
5.912156105041503906e-01
5.920471549034118652e-01
5.928528308868408203e-01
5.936327576637268066e-01
5.943870544433593750e-01
5.951157212257385254e-01
5.958188772201538086e-01
5.964966416358947754e-01
5.971488952636718750e-01
5.977758169174194336e-01
5.983776450157165527e-01
5.989540219306945801e-01
5.995054244995117188e-01
6.000316739082336426e-01
6.005328893661499023e-01
6.010091900825500488e-01
6.014604568481445312e-01
6.018869280815124512e-01
6.022886037826538086e-01
6.026655435562133789e-01
6.030176281929016113e-01
6.033450961112976074e-01
6.036480069160461426e-01
6.039263010025024414e-01
6.041800379753112793e-01
6.044093966484069824e-01
6.046141982078552246e-01
6.047945022583007812e-01
6.049506664276123047e-01
6.050822734832763672e-01
6.051895618438720703e-01
6.052725911140441895e-01
6.053313612937927246e-01
6.053661108016967773e-01
6.053763031959533691e-01
6.053624153137207031e-01
6.053243875503540039e-01
6.052622199058532715e-01
6.051759123802185059e-01
6.050654053688049316e-01
6.049307584762573242e-01
6.047722101211547852e-01
6.045894026756286621e-01
6.043824553489685059e-01
6.041513681411743164e-01
6.038962602615356445e-01
6.036170721054077148e-01
6.033137440681457520e-01
6.029862165451049805e-01
6.026344895362854004e-01
6.022588014602661133e-01
6.018587946891784668e-01
6.014347076416015625e-01
6.009863018989562988e-01
6.005137562751770020e-01
6.000169515609741211e-01
5.994957685470581055e-01
5.989502668380737305e-01
5.983804464340209961e-01
5.977862477302551270e-01
5.971673727035522461e-01
5.965242981910705566e-01
5.958564877510070801e-01
5.951642394065856934e-01
5.944472551345825195e-01
5.937055945396423340e-01
5.929391980171203613e-01
5.921480059623718262e-01
5.913318395614624023e-01
5.904908180236816406e-01
5.896247625350952148e-01
5.887334942817687988e-01
5.878171324729919434e-01
5.868756175041198730e-01
5.859087109565734863e-01
5.849163532257080078e-01
5.838984847068786621e-01
5.828550457954406738e-01
5.817858576774597168e-01
5.806910395622253418e-01
5.795702338218688965e-01
5.784235000610351562e-01
5.772507190704345703e-01
5.760515928268432617e-01
5.748263001441955566e-01
5.735744833946228027e-01
5.722962021827697754e-01
5.709912180900573730e-01
5.696594119071960449e-01
5.683007836341857910e-01
5.669150948524475098e-01
5.655022859573364258e-01
5.640621185302734375e-01
5.625945329666137695e-01
5.610994696617126465e-01
5.595766305923461914e-01
5.580259561538696289e-01
5.564472079277038574e-01
5.548403859138488770e-01
5.532053112983703613e-01
5.515416860580444336e-01
5.498495697975158691e-01
5.481286644935607910e-01
5.463788509368896484e-01
5.445998907089233398e-01
5.427916646003723145e-01
5.409541130065917969e-01
5.390869379043579102e-01
5.371900796890258789e-01
5.352631807327270508e-01
5.333063006401062012e-01
5.313190817832946777e-01
5.293014645576477051e-01
5.272530317306518555e-01
5.251740217208862305e-01
5.230638980865478516e-01
5.209226012229919434e-01
5.187499523162841797e-01
5.165457129478454590e-01
5.143097043037414551e-01
5.120417475700378418e-01
5.097417831420898438e-01
5.074093937873840332e-01
5.050444006919860840e-01
5.026467442512512207e-01
5.002162456512451172e-01
4.977525472640991211e-01
4.952556490898132324e-01
4.927251935005187988e-01
4.901609420776367188e-01
4.875628948211669922e-01
4.849306046962738037e-01
4.822640717029571533e-01
4.795630872249603271e-01
4.768272936344146729e-01
4.740566015243530273e-01
4.712508022785186768e-01
4.684096872806549072e-01
4.655330181121826172e-01
4.626205563545227051e-01
4.596722424030303955e-01
4.566878080368041992e-01
4.536669254302978516e-01
4.506095051765441895e-01
4.475153684616088867e-01
4.443843662738800049e-01
4.412162303924560547e-01
4.380105733871459961e-01
4.347674846649169922e-01
4.314865767955780029e-01
4.281678199768066406e-01
4.248108863830566406e-01
4.214156568050384521e-01
4.179819524288177490e-01
4.145094454288482666e-01
4.109982550144195557e-01
4.074476957321166992e-01
4.038580656051635742e-01
4.002289772033691406e-01
3.965601921081542969e-01
3.928517103195190430e-01
3.891031146049499512e-01
3.853144049644470215e-01
3.814852833747863770e-01
3.776158392429351807e-01
3.737055957317352295e-01
3.697546720504760742e-01
3.657625615596771240e-01
3.617294430732727051e-01
3.576549291610717773e-01
3.535390794277191162e-01
3.493815064430236816e-01
3.451820611953735352e-01
3.409408032894134521e-01
3.366575837135314941e-01
3.323322534561157227e-01
3.279646039009094238e-01
3.235544264316558838e-01
3.191018402576446533e-01
3.146065473556518555e-01
3.100683689117431641e-01
3.054874241352081299e-01
3.008634150028228760e-01
2.961963713169097900e-01
2.914859652519226074e-01
2.867324352264404297e-01
2.819354534149169922e-01
2.770949900150299072e-01
2.722110450267791748e-01
2.672834992408752441e-01
2.623121440410614014e-01
2.572971582412719727e-01
2.522383630275726318e-01
2.471356093883514404e-01
2.419890165328979492e-01
2.367984652519226074e-01
2.315639257431030273e-01
2.262852787971496582e-01
2.209626734256744385e-01
2.155960798263549805e-01
2.101852297782897949e-01
2.047304511070251465e-01
1.992315948009490967e-01
1.936886906623840332e-01
1.881017684936523438e-01
1.824706196784973145e-01
1.767955422401428223e-01
1.710765659809112549e-01
1.653133928775787354e-01
1.595063805580139160e-01
1.536555886268615723e-01
1.477610468864440918e-01
1.418225467205047607e-01
1.358405649662017822e-01
1.298149526119232178e-01
1.237456426024436951e-01
1.176329553127288818e-01
1.114769577980041504e-01
1.052779033780097961e-01
9.903545677661895752e-02
9.275013208389282227e-02
8.642202615737915039e-02
8.005073666572570801e-02
7.363720238208770752e-02
6.718109548091888428e-02
6.068264320492744446e-02
5.414201319217681885e-02
4.755944758653640747e-02
4.093497991561889648e-02
3.426886349916458130e-02
2.756138518452644348e-02
2.081251889467239380e-02
1.402257382869720459e-02
7.191810756921768188e-03
3.203079104423522949e-04


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.646686673164367676e-04
2.880630642175674438e-02
5.633193999528884888e-02
8.294812589883804321e-02
1.086649373173713684e-01
1.334961056709289551e-01
1.574584841728210449e-01
1.805708110332489014e-01
2.028537690639495850e-01
2.243289351463317871e-01
2.450190186500549316e-01
2.649465203285217285e-01
2.841341793537139893e-01
3.026040494441986084e-01
3.203777670860290527e-01
3.374759256839752197e-01
3.539183437824249268e-01
3.697234690189361572e-01
3.849090039730072021e-01
3.994909226894378662e-01
4.134845733642578125e-01
4.269038438796997070e-01
4.397619068622589111e-01
4.520704746246337891e-01
4.638409018516540527e-01
4.750832319259643555e-01
4.858069419860839844e-01
4.960209131240844727e-01
5.057334899902343750e-01
5.149524211883544922e-01
5.236849188804626465e-01
5.319382548332214355e-01
5.397188067436218262e-01
5.470331907272338867e-01
5.538876056671142578e-01
5.602880716323852539e-01
5.662404894828796387e-01
5.717504620552062988e-01
5.768236517906188965e-01
5.814653635025024414e-01
5.856807231903076172e-01
5.894749164581298828e-01
5.928528308868408203e-01
5.958188772201538086e-01
5.983776450157165527e-01
6.005328893661499023e-01
6.022886037826538086e-01
6.036480069160461426e-01
6.046141982078552246e-01
6.051895618438720703e-01
6.053763031959533691e-01
6.051759123802185059e-01
6.045894026756286621e-01
6.036170721054077148e-01
6.022588014602661133e-01
6.005137562751770020e-01
5.983804464340209961e-01
5.958564877510070801e-01
5.929391980171203613e-01
5.896247625350952148e-01
5.859087109565734863e-01
5.817858576774597168e-01
5.772507190704345703e-01
5.722962021827697754e-01
5.669150948524475098e-01
5.610994696617126465e-01
5.548403859138488770e-01
5.481286644935607910e-01
5.409541130065917969e-01
5.333063006401062012e-01
5.251740217208862305e-01
5.165457129478454590e-01
5.074093937873840332e-01
4.977525472640991211e-01
4.875628948211669922e-01
4.768272936344146729e-01
4.655330181121826172e-01
4.536669254302978516e-01
4.412162303924560547e-01
4.281678199768066406e-01
4.145094454288482666e-01
4.002289772033691406e-01
3.853144049644470215e-01
3.697546720504760742e-01
3.535390794277191162e-01
3.366575837135314941e-01
3.191018402576446533e-01
3.008634150028228760e-01
2.819354534149169922e-01
2.623121440410614014e-01
2.419890165328979492e-01
2.209626734256744385e-01
1.992315948009490967e-01
1.767955422401428223e-01
1.536555886268615723e-01
1.298149526119232178e-01
1.052779033780097961e-01
8.005073666572570801e-02
5.414201319217681885e-02
2.756138518452644348e-02
3.203079104423522949e-04


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
9.586455626079941617e-01
3.847518288398735220e-01
4.235891265185640631e-01
4.189217858932270389e-01
4.174628482762426929e-01
4.163150465450665694e-01
4.149790742373847818e-01
4.133113453756769307e-01
4.112544892390777584e-01
4.087324117919576283e-01
4.056527283920196569e-01
4.019038747011935420e-01
3.973521860106032921e-01
3.918380652925090857e-01
3.851719327868978193e-01
3.771274433573261198e-01
3.674331826010610591e-01
3.557624334253083331e-01
3.417178161706481698e-01
3.248097230399688007e-01
3.051368247656991994e-01
2.907500904117438778e-01
2.766893924813695893e-01
2.640190368108156216e-01
2.459193228306180978e-01
2.292833382707064049e-01
2.174374597332824066e-01
2.020988631773187327e-01
1.928996886885452344e-01
1.817858282191451846e-01
1.647643556824747724e-01
1.575668991835834643e-01
1.442508166393462188e-01
1.390334264117487062e-01
1.245700401358631332e-01
1.198388690971949472e-01
1.134166499931480998e-01
1.079994183589317730e-01
1.017964685752336118e-01
9.587922943293893108e-02
8.911045391643580837e-02
8.181931202419348570e-02
7.724647995889134811e-02
7.642306985404372088e-02
7.448200213657869828e-02
6.548009897904873144e-02
6.586761528978114788e-02
6.173797919720832444e-02
5.506039326106442616e-02
5.387342635218997366e-02
5.055022796147826125e-02
5.103253052298682702e-02
5.281546190159211451e-02
4.748936514744904469e-02
4.701368124669343812e-02
4.502011691831504098e-02
4.306702901195879479e-02
4.002744645669602946e-02
4.246710526161438098e-02
4.225574997218773526e-02
3.484355689077529850e-02
3.959492096630669311e-02
3.705758811433527283e-02
3.624277179037565383e-02
3.790237764110384461e-02
3.379908649034476381e-02
3.250135428334390703e-02
3.390398156236872768e-02
2.984657781949718106e-02
3.317326107188755396e-02
3.366620134380765572e-02
3.401960203581463199e-02
3.386905732110089690e-02
3.403427961914685940e-02
3.348423134206563595e-02
3.517205567476722194e-02
3.205659267083387637e-02
3.175407860424955819e-02
2.936594929935205239e-02
3.172328437431059384e-02
3.212469995330410194e-02
3.172695172138250558e-02
3.220964364114162898e-02
3.050802817401597131e-02
2.938395997812185551e-02
2.737884481688447613e-02
3.468137218228206642e-02
3.122327547190882277e-02
3.133604937190152817e-02
3.369074725218079019e-02
3.011415063547643114e-02
3.330161086070621002e-02
3.146604786310306517e-02
3.054234258202166707e-02
3.063244095196513903e-02
3.032089720410521133e-02
3.161751695964880315e-02
3.305498592547096576e-02
3.091085772297808704e-02
3.259344146110856877e-02
2.999890420358650861e-02
3.158156914434953610e-02
2.695546894531885770e-02
2.873188196917348530e-02
2.810070653782584249e-02
2.559942951196157723e-02
2.809335822473412944e-02
2.831126922114909558e-02
2.915209318002321207e-02
2.781146575500431650e-02
3.130210778864777471e-02
2.526961166328522621e-02
3.080419258281124825e-02
3.218424327685041192e-02
3.052559646797394985e-02
2.936338249904421951e-02
3.108611649414926709e-02
3.120128189089423770e-02
2.916266137195621874e-02
3.297613166921860295e-02
3.047317751011804215e-02
3.198140951714536356e-02
2.883840676136424294e-02
2.993304098402571958e-02
2.771711011867385513e-02
3.114620839496321306e-02
2.931925379185778766e-02
3.008212133871568383e-02
2.938577102515363068e-02
3.076106003106179876e-02
2.525052223766529463e-02
3.152233663445801193e-02
2.792533049596353581e-02
2.986804372793305795e-02
2.743500355992561229e-02
3.181971572199121523e-02
2.887081984641062457e-02
3.168333487165401335e-02
2.862121489873862765e-02
3.060910420948396993e-02
2.839982524562030541e-02
2.717023653469639519e-02
2.774231911299093398e-02
2.697708587390687876e-02
3.393585246600865080e-02
3.093562406456216649e-02
2.898368606365111025e-02
2.912739878813377231e-02
3.107302562843802449e-02
3.173869385493084672e-02
2.773199623071634021e-02
3.147794298349945730e-02
2.576145124120653510e-02
2.805487497662970467e-02
2.873890803920609374e-02
3.083360367055155288e-02
3.036356873159979167e-02
3.050072207680709982e-02
2.819636533220439001e-02
2.781578926902989954e-02
2.894100038184817258e-02
2.896343925144601386e-02
2.569827503850753356e-02
3.119363214992124100e-02
2.830465709956699050e-02
2.622828024965591365e-02
3.049619572242717042e-02
2.662598755642556561e-02
2.671345517811913456e-02
2.609902875450256093e-02
3.189776580840162495e-02
2.789638536571701841e-02
2.943451616652384764e-02
2.920757248675916184e-02
2.815710603417586819e-02
2.887911430058200113e-02
2.740056781829081078e-02
2.794011586002925068e-02
2.824612881065330025e-02
2.979218000591519686e-02
2.862123117163894309e-02
2.869875632506363808e-02
2.670030143153871022e-02
2.659426674693104314e-02
3.026811217676888405e-02
2.267968574058921299e-02
2.862280331192341293e-02
2.861656064870283372e-02
2.828960280992806955e-02
2.616519959805252774e-02
2.882846056915584765e-02
2.899303481584683886e-02
2.761921190126412351e-02
2.680592737867086225e-02
3.264211167294709531e-02
2.776535159593845545e-02
2.734164011084218998e-02
2.875475663481374955e-02
2.689888577095655292e-02
2.774912125733170962e-02
2.640862903651973112e-02
2.938793975321638691e-02
2.594179695968558061e-02
2.989798935630052362e-02
2.705244843150654555e-02
3.185779535332342732e-02
2.822042644742568662e-02
2.657845736016998389e-02
2.879442648887495237e-02
2.885406836308682804e-02
2.740884451124424304e-02
2.659622466111205910e-02
2.534189553200030462e-02
2.800474667502985196e-02
2.499716576743844440e-02
2.940542226236886672e-02
2.595915819023686399e-02
3.066834925157398486e-02
2.639538315966203502e-02
2.814306716723388724e-02
2.623881061654501773e-02
2.644234539184653343e-02
2.737570223951427129e-02
2.534660799351886110e-02
2.566249822702901945e-02
2.719853746925635779e-02
2.834132794045610484e-02
2.530502446075650128e-02
2.727955374024628940e-02
2.721994785077956960e-02
2.869930045111166242e-02
2.456861417831752992e-02
2.679208445103921712e-02
2.688474817016526380e-02
2.545548453808011216e-02
1.999228984565653428e-02
3.103626408281757315e-02
2.350366219856057232e-02
2.656100100762838132e-02
2.809139492080290137e-02
2.502210374034196869e-02
2.707504512661454421e-02
2.641809789617819565e-02
2.542484620334194839e-02
2.334644000691857291e-02
2.313340186444804575e-02
2.575513184545656295e-02
2.709818029860804403e-02
2.196505042306873268e-02
3.039328074783488945e-02
2.179936456474112702e-02
2.378053397716691983e-02
2.757197851821650489e-02
2.508527706984198941e-02
2.465501321928936437e-02
2.423570138763531112e-02
2.493025816346820106e-02
2.239111060126454736e-02
2.571067789184604963e-02
1.919263602095433105e-02
2.662227793213983729e-02
2.667534986347344303e-02
2.458474728683514993e-02
2.817412426149564983e-02
2.461947156960422531e-02
2.227722966326787721e-02
2.256161568853803576e-02
2.501419705723654380e-02
2.593843273269123492e-02
2.501315362840775269e-02
2.404326228922082712e-02
2.531177825191839592e-02
2.480428525515670016e-02
2.381421676506092003e-02
2.381177935987434727e-02
2.267163227357477107e-02
2.455066176839756573e-02
2.599922806736114714e-02
2.092072568899814786e-02
2.503768866824354275e-02
2.394466939059235883e-02
2.255728124494711315e-02
2.107285978100884374e-02
2.275816018551240702e-02
2.069104619172232665e-02
2.528536538383184193e-02
2.229212382449928184e-02
2.650018011545850552e-02
2.640814058221263930e-02
2.181727163332681033e-02
2.475882100567442998e-02
2.255030922796539411e-02
2.310719904111696935e-02
2.841036935762288052e-02
2.399823919608241526e-02
2.144758067094655954e-02
2.997269070803129654e-02
2.485816554216648683e-02
2.132719712772126672e-02
2.426997628862180220e-02
2.434945711637463706e-02
2.134394590266872060e-02
2.358467506766909888e-02
2.196999786085358092e-02
2.352517120089166192e-02
2.644860207380507131e-02
2.232912100892112464e-02
2.857418727021572569e-02
2.229728115172193922e-02
2.456263279828303434e-02
2.079983666474409520e-02
2.241823177445820270e-02
2.102385907592316250e-02
2.144210514421959063e-02
2.209124203473898304e-02
2.640336628968921462e-02
2.006683445257896950e-02
2.396306570829551813e-02
2.281527667213572447e-02
2.206446124092472511e-02
2.521289460868219798e-02
2.714135596010404730e-02
2.100176794450710205e-02
2.235236255210754086e-02
2.072847337094891815e-02
2.185204787202747051e-02
2.369775861963505093e-02
2.139034056812494020e-02
2.906325641687025271e-02
1.865038815864311292e-02
2.953965973312983051e-02
1.865995687081727777e-02
2.609580762080624880e-02
2.274479029617142156e-02
2.062322516049279117e-02
1.859549260733947551e-02
2.355024014075873459e-02
2.282846719827355542e-02
2.463542777230874614e-02
2.645934909574632413e-02
2.011896862916014508e-02
2.462868081178070170e-02
2.129453552423452370e-02
1.891090403498332101e-02
2.053402579840634193e-02
2.222303639399115377e-02
2.030001651807074661e-02
1.951470750270420731e-02
2.347099491560198162e-02
2.477434927283640037e-02
2.333150620380388535e-02
1.542120010511296123e-02
2.058603896012758602e-02
2.628774386302953209e-02
2.302083107247943419e-02
2.128427284082497553e-02
2.326969927930460161e-02
1.921565000423613306e-02
1.953866811832018560e-02
2.389604591472329828e-02
2.271112130182048952e-02
1.590834173501035412e-02
2.124235157295837825e-02
2.534862394603581287e-02
1.821256563447738730e-02
1.980084169305910968e-02
2.640654919344826226e-02
1.928147950520507983e-02
1.797628327171192641e-02
2.638134906871479612e-02
1.572784951232353984e-02
1.913660751103921087e-02
1.874278799018544786e-02
1.755392123587042053e-02
1.951957924312021017e-02
2.085853902924750952e-02
2.067208020690596351e-02
2.100482675351166006e-02
1.817257659213595070e-02
1.714727938870851121e-02
2.058077101659454289e-02
1.470603682649625557e-02
1.803282906612666686e-02
1.669467997419464902e-02
2.921450098653354324e-02
1.777334120120183450e-02
1.905784131099901024e-02
2.114386573537680586e-02
1.977000882094871737e-02
1.633718939712301005e-02
2.227561572956556282e-02
1.729919824103485354e-02
2.094203356106389205e-02
1.692974799279537215e-02
2.140438958958938015e-02
1.769455528667288405e-02
2.243601120363412568e-02
1.840632669223049578e-02
2.212428157810250248e-02
1.777410753292974627e-02
2.537099050584323487e-02
1.595549902765811337e-02
2.271776827288581393e-02
1.882470891765113466e-02
1.800527689760137579e-02
2.125940938740090991e-02
1.803369541624489508e-02
2.202633975288183568e-02
1.739762735617670850e-02
2.100997885407437926e-02
1.746579503749078749e-02
1.771951487270913977e-02
1.934703841807856525e-02
2.177638725205070444e-02
1.702447127482290684e-02
1.802388655098412229e-02
2.279116812615012561e-02
1.729310216808843670e-02
1.865700355780939776e-02
2.137711965449711621e-02
1.875540739260084591e-02
2.643309556667741353e-02
1.788534105666783267e-02
1.995249622690139710e-02
1.491374153762619476e-02
1.613807719311621119e-02
2.129473033297971801e-02
1.568014325842005327e-02
2.735571861218633744e-02
1.572837684317892476e-02
2.104073676842267010e-02
1.704729625837171289e-02
1.716786429852428658e-02
1.771086061793062869e-02
1.766277881828084290e-02
1.696691877235752266e-02
2.235399458655070587e-02
2.141466770576516340e-02
1.602353727168773917e-02
1.866546649169260191e-02
2.313495798763262959e-02
1.739227224992342946e-02
1.586323069025283652e-02
2.154898130544632973e-02
1.517956942835410085e-02
1.927764659964818772e-02
2.120202779562571291e-02
1.433950142423950913e-02
2.074539126897905622e-02
2.583956975720560004e-02
1.482200935155228959e-02
2.265112193948357749e-02
1.926492611251969314e-02
1.495789284484192253e-02
1.936792102741213481e-02
1.993509125935106346e-02
2.035038360739496038e-02
1.665738019460551514e-02
1.719130942690473909e-02
1.606319514864367956e-02
2.956899407304870372e-02
1.643754278029136220e-02
1.478233821911405579e-02
2.306101362555072753e-02
1.574490285552173491e-02
2.159572875583890689e-02
1.526444584522102313e-02
1.648946830259339844e-02
2.046004439471807088e-02
1.562918354866509735e-02
1.487726025909379135e-02
1.855549908115319488e-02
1.618817682729015855e-02
1.562927114153031191e-02
1.770668593103929753e-02
2.467270845208967278e-02
1.296353940314930349e-02
1.873888596235710399e-02
1.835160502935479290e-02
1.695619796161935630e-02
1.425454951933338710e-02
1.697469608470547273e-02
1.465122455614244548e-02
1.429553440221782018e-02
1.656676898683276042e-02
2.121894988456110576e-02
1.273606580205376496e-02
1.665174540176344101e-02
2.896878003890562825e-02
1.415142895635636625e-02
1.812369374874976333e-02
1.374120642611277240e-02
2.252491207587262873e-02
1.558576313901241517e-02
1.290782304027299557e-02
1.824507856995961907e-02
1.325527151182791068e-02
1.473445190955424179e-02
2.020824825457200394e-02
1.932861785325554888e-02
1.461133240952173888e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
9.586455626079941617e-01
4.163150465450665694e-01
4.056527283920196569e-01
3.771274433573261198e-01
3.051368247656991994e-01
2.292833382707064049e-01
1.647643556824747724e-01
1.198388690971949472e-01
8.911045391643580837e-02
6.548009897904873144e-02
5.055022796147826125e-02
4.502011691831504098e-02
3.484355689077529850e-02
3.379908649034476381e-02
3.366620134380765572e-02
3.517205567476722194e-02
3.212469995330410194e-02
2.737884481688447613e-02
3.011415063547643114e-02
3.032089720410521133e-02
2.999890420358650861e-02
2.559942951196157723e-02
3.130210778864777471e-02
2.936338249904421951e-02
3.047317751011804215e-02
3.114620839496321306e-02
2.525052223766529463e-02
3.181971572199121523e-02
2.839982524562030541e-02
3.093562406456216649e-02
2.773199623071634021e-02
3.083360367055155288e-02
2.894100038184817258e-02
2.622828024965591365e-02
3.189776580840162495e-02
2.887911430058200113e-02
2.862123117163894309e-02
2.267968574058921299e-02
2.882846056915584765e-02
2.776535159593845545e-02
2.640862903651973112e-02
3.185779535332342732e-02
2.740884451124424304e-02
2.940542226236886672e-02
2.623881061654501773e-02
2.719853746925635779e-02
2.869930045111166242e-02
1.999228984565653428e-02
2.502210374034196869e-02
2.313340186444804575e-02
2.179936456474112702e-02
2.423570138763531112e-02
2.662227793213983729e-02
2.227722966326787721e-02
2.404326228922082712e-02
2.267163227357477107e-02
2.394466939059235883e-02
2.528536538383184193e-02
2.475882100567442998e-02
2.144758067094655954e-02
2.434945711637463706e-02
2.644860207380507131e-02
2.079983666474409520e-02
2.640336628968921462e-02
2.521289460868219798e-02
2.185204787202747051e-02
2.953965973312983051e-02
1.859549260733947551e-02
2.011896862916014508e-02
2.222303639399115377e-02
2.333150620380388535e-02
2.128427284082497553e-02
2.271112130182048952e-02
1.980084169305910968e-02
1.572784951232353984e-02
2.085853902924750952e-02
2.058077101659454289e-02
1.777334120120183450e-02
2.227561572956556282e-02
1.769455528667288405e-02
2.537099050584323487e-02
2.125940938740090991e-02
1.746579503749078749e-02
1.802388655098412229e-02
1.875540739260084591e-02
1.613807719311621119e-02
2.104073676842267010e-02
1.696691877235752266e-02
2.313495798763262959e-02
1.927764659964818772e-02
1.482200935155228959e-02
1.993509125935106346e-02
2.956899407304870372e-02
2.159572875583890689e-02
1.487726025909379135e-02
2.467270845208967278e-02
1.425454951933338710e-02
2.121894988456110576e-02
1.812369374874976333e-02
1.824507856995961907e-02
1.461133240952173888e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
4.728096484375000000e+04,1.381376361846923828e+01,-0.000000000000000000e+00,4.726715234375000000e+04
2.895402221679687500e+02,-1.353868007659912109e+00,0.000000000000000000e+00,2.908941040039062500e+02
4.046185970306396484e+00,-5.132209062576293945e-01,-0.000000000000000000e+00,4.559406757354736328e+00
-5.537809729576110840e-01,-6.121085882186889648e-01,-0.000000000000000000e+00,5.832759290933609009e-02
-6.390463113784790039e-01,-6.392778754234313965e-01,0.000000000000000000e+00,2.315473248017951846e-04
-6.578289866447448730e-01,-6.588660478591918945e-01,0.000000000000000000e+00,1.037058653309941292e-03
-6.803207993507385254e-01,-6.811937093734741211e-01,0.000000000000000000e+00,8.729340042918920517e-04
-7.081516981124877930e-01,-7.089976072311401367e-01,0.000000000000000000e+00,8.459250093437731266e-04
-7.423072457313537598e-01,-7.431426048278808594e-01,0.000000000000000000e+00,8.353538578376173973e-04
-7.839496731758117676e-01,-7.847827672958374023e-01,0.000000000000000000e+00,8.331099525094032288e-04
-8.344569206237792969e-01,-8.352857828140258789e-01,0.000000000000000000e+00,8.288910612463951111e-04
-8.954320549964904785e-01,-8.962528705596923828e-01,0.000000000000000000e+00,8.208334911614656448e-04
-9.687118530273437500e-01,-9.695243239402770996e-01,0.000000000000000000e+00,8.124789455905556679e-04
-1.056379437446594238e+00,-1.057185649871826172e+00,0.000000000000000000e+00,8.062628330662846565e-04
-1.160748600959777832e+00,-1.161543965339660645e+00,0.000000000000000000e+00,7.953747408464550972e-04
-1.284345865249633789e+00,-1.285123467445373535e+00,0.000000000000000000e+00,7.775801932439208031e-04
-1.429863214492797852e+00,-1.430623173713684082e+00,0.000000000000000000e+00,7.599191740155220032e-04
-1.600075006484985352e+00,-1.600822091102600098e+00,0.000000000000000000e+00,7.470725104212760925e-04
-1.797715902328491211e+00,-1.798441171646118164e+00,0.000000000000000000e+00,7.252719951793551445e-04
-2.025221586227416992e+00,-2.025914430618286133e+00,0.000000000000000000e+00,6.928266957402229309e-04
-2.212739944458007812e+00,-2.271263360977172852e+00,-0.000000000000000000e+00,5.852339789271354675e-02
-2.069657802581787109e+00,-2.461012363433837891e+00,0.000000000000000000e+00,3.913545012474060059e-01
-2.610215663909912109e+00,-2.610496044158935547e+00,0.000000000000000000e+00,2.804370597004890442e-04
-1.822064399719238281e+00,-2.730575084686279297e+00,-0.000000000000000000e+00,9.085106849670410156e-01
-2.890931367874145508e+00,-2.940747737884521484e+00,0.000000000000000000e+00,4.981631785631179810e-02
-1.599509239196777344e+00,-3.122159004211425781e+00,0.000000000000000000e+00,1.522649765014648438e+00
-3.192099571228027344e+00,-3.201563835144042969e+00,-0.000000000000000000e+00,9.464276954531669617e-03
-2.116897583007812500e+00,-3.356336116790771484e+00,0.000000000000000000e+00,1.239438533782958984e+00
-3.359282493591308594e+00,-3.404221057891845703e+00,-0.000000000000000000e+00,4.493847489356994629e-02
-3.419626474380493164e+00,-3.486687183380126953e+00,-0.000000000000000000e+00,6.706067919731140137e-02
-1.373228311538696289e+00,-3.650932788848876953e+00,0.000000000000000000e+00,2.277704477310180664e+00
-3.414157390594482422e+00,-3.651556015014648438e+00,0.000000000000000000e+00,2.373986691236495972e-01
-2.752475738525390625e+00,-3.770412921905517578e+00,0.000000000000000000e+00,1.017937183380126953e+00
-3.667215824127197266e+00,-3.764273166656494141e+00,-0.000000000000000000e+00,9.705725312232971191e-02
-1.960426807403564453e+00,-3.891143321990966797e+00,0.000000000000000000e+00,1.930716514587402344e+00
-3.741800308227539062e+00,-3.885481834411621094e+00,0.000000000000000000e+00,1.436816155910491943e-01
-3.243501901626586914e+00,-3.930067300796508789e+00,0.000000000000000000e+00,6.865654587745666504e-01
-3.898900508880615234e+00,-3.933285236358642578e+00,0.000000000000000000e+00,3.438461571931838989e-02
-3.733648061752319336e+00,-3.949407577514648438e+00,0.000000000000000000e+00,2.157594114542007446e-01
-3.964594364166259766e+00,-3.979866504669189453e+00,0.000000000000000000e+00,1.527209673076868057e-02
-3.486730575561523438e+00,-4.027100563049316406e+00,0.000000000000000000e+00,5.403698682785034180e-01
-2.894080162048339844e+00,-4.064659118652343750e+00,0.000000000000000000e+00,1.170578956604003906e+00
-2.505862474441528320e+00,-4.070235252380371094e+00,0.000000000000000000e+00,1.564372777938842773e+00
-3.971669673919677734e+00,-4.055533409118652344e+00,0.000000000000000000e+00,8.386361598968505859e-02
-3.550341129302978516e+00,-4.034962177276611328e+00,-0.000000000000000000e+00,4.846209287643432617e-01
-2.880978584289550781e+00,-4.116903305053710938e+00,0.000000000000000000e+00,1.235924601554870605e+00
-3.192537307739257812e+00,-4.054377079010009766e+00,-0.000000000000000000e+00,8.618396520614624023e-01
-3.743841886520385742e+00,-4.073644638061523438e+00,-0.000000000000000000e+00,3.298027515411376953e-01
-3.137422084808349609e+00,-4.139601230621337891e+00,0.000000000000000000e+00,1.002179145812988281e+00
-3.835831880569458008e+00,-4.128274917602539062e+00,0.000000000000000000e+00,2.924430668354034424e-01
-2.762576580047607422e+00,-4.148153305053710938e+00,0.000000000000000000e+00,1.385576725006103516e+00
-4.062446594238281250e+00,-4.110831260681152344e+00,-0.000000000000000000e+00,4.838484525680541992e-02
-3.440754413604736328e+00,-4.089549064636230469e+00,-0.000000000000000000e+00,6.487947106361389160e-01
-4.102797508239746094e+00,-4.127734661102294922e+00,0.000000000000000000e+00,2.493728138506412506e-02
-3.452877998352050781e+00,-4.098556518554687500e+00,-0.000000000000000000e+00,6.456784009933471680e-01
-4.053181171417236328e+00,-4.124598503112792969e+00,0.000000000000000000e+00,7.141716778278350830e-02
-4.115066051483154297e+00,-4.131053924560546875e+00,0.000000000000000000e+00,1.598770730197429657e-02
-2.911662578582763672e+00,-4.171905040740966797e+00,0.000000000000000000e+00,1.260242342948913574e+00
-2.609341144561767578e+00,-4.102678775787353516e+00,-0.000000000000000000e+00,1.493337512016296387e+00
-2.971574306488037109e+00,-4.097793102264404297e+00,-0.000000000000000000e+00,1.126218795776367188e+00
-3.106092453002929688e+00,-4.177920818328857422e+00,0.000000000000000000e+00,1.071828246116638184e+00
-4.025413513183593750e+00,-4.127305030822753906e+00,-0.000000000000000000e+00,1.018916890025138855e-01
-3.106137275695800781e+00,-4.129670143127441406e+00,0.000000000000000000e+00,1.023532867431640625e+00
-4.104174613952636719e+00,-4.148155212402343750e+00,0.000000000000000000e+00,4.398069530725479126e-02
-3.062547683715820312e+00,-4.107410907745361328e+00,-0.000000000000000000e+00,1.044863224029541016e+00
-4.065515041351318359e+00,-4.156593322753906250e+00,0.000000000000000000e+00,9.107819944620132446e-02
-3.907952308654785156e+00,-4.163793563842773438e+00,0.000000000000000000e+00,2.558411359786987305e-01
-3.811780214309692383e+00,-4.161988258361816406e+00,0.000000000000000000e+00,3.502080142498016357e-01
-1.738376140594482422e+00,-4.204647541046142578e+00,0.000000000000000000e+00,2.466271400451660156e+00
-4.129162311553955078e+00,-4.143728256225585938e+00,-0.000000000000000000e+00,1.456617843359708786e-02
-4.058814048767089844e+00,-4.140607833862304688e+00,0.000000000000000000e+00,8.179388195276260376e-02
-3.542387962341308594e+00,-4.138819694519042969e+00,0.000000000000000000e+00,5.964317917823791504e-01
-3.998121738433837891e+00,-4.133512496948242188e+00,-0.000000000000000000e+00,1.353906989097595215e-01
-4.036101341247558594e+00,-4.135286331176757812e+00,-0.000000000000000000e+00,9.918478131294250488e-02
-3.632858276367187500e+00,-4.123257160186767578e+00,-0.000000000000000000e+00,4.903987944126129150e-01
-2.514747142791748047e+00,-4.101839065551757812e+00,-0.000000000000000000e+00,1.587091922760009766e+00
-4.120768547058105469e+00,-4.144552230834960938e+00,0.000000000000000000e+00,2.378382161259651184e-02
-3.925865411758422852e+00,-4.156053066253662109e+00,0.000000000000000000e+00,2.301875501871109009e-01
-2.790529012680053711e+00,-4.186700820922851562e+00,0.000000000000000000e+00,1.396171808242797852e+00
-4.145077228546142578e+00,-4.147396087646484375e+00,0.000000000000000000e+00,2.318964572623372078e-03
-4.075173854827880859e+00,-4.148632049560546875e+00,0.000000000000000000e+00,7.345812022686004639e-02
-2.954816341400146484e+00,-4.131806373596191406e+00,0.000000000000000000e+00,1.176990151405334473e+00
-3.754566669464111328e+00,-4.129570960998535156e+00,-0.000000000000000000e+00,3.750043213367462158e-01
-4.145949363708496094e+00,-4.151662826538085938e+00,0.000000000000000000e+00,5.713397637009620667e-03
-4.131464958190917969e+00,-4.156549930572509766e+00,0.000000000000000000e+00,2.508484199643135071e-02
-3.245610952377319336e+00,-4.181640625000000000e+00,0.000000000000000000e+00,9.360296130180358887e-01
8.356008529663085938e-01,-4.073453426361083984e+00,-0.000000000000000000e+00,4.909054279327392578e+00
-4.086683750152587891e+00,-4.142860412597656250e+00,0.000000000000000000e+00,5.617680400609970093e-02
-3.958753585815429688e+00,-4.134866714477539062e+00,-0.000000000000000000e+00,1.761130541563034058e-01
-1.722669601440429688e+00,-4.091789245605468750e+00,-0.000000000000000000e+00,2.369119644165039062e+00
-4.134027957916259766e+00,-4.151110172271728516e+00,0.000000000000000000e+00,1.708241552114486694e-02
-3.679637432098388672e+00,-4.148610115051269531e+00,0.000000000000000000e+00,4.689726829528808594e-01
-4.132374286651611328e+00,-4.148819923400878906e+00,0.000000000000000000e+00,1.644546724855899811e-02
-3.334898471832275391e+00,-4.179384231567382812e+00,0.000000000000000000e+00,8.444856405258178711e-01
-4.117820262908935547e+00,-4.154770851135253906e+00,0.000000000000000000e+00,3.695061057806015015e-02
-3.764341115951538086e+00,-4.155879497528076172e+00,0.000000000000000000e+00,3.915383219718933105e-01
-4.104063987731933594e+00,-4.140388488769531250e+00,-0.000000000000000000e+00,3.632446750998497009e-02
-3.714605569839477539e+00,-4.123553276062011719e+00,-0.000000000000000000e+00,4.089477062225341797e-01
-3.389090061187744141e+00,-4.119228839874267578e+00,-0.000000000000000000e+00,7.301387786865234375e-01
-4.060560226440429688e+00,-4.136258125305175781e+00,-0.000000000000000000e+00,7.569806277751922607e-02
-4.127806186676025391e+00,-4.154132843017578125e+00,0.000000000000000000e+00,2.632652595639228821e-02
-4.129792690277099609e+00,-4.144399642944335938e+00,0.000000000000000000e+00,1.460696291178464890e-02
-3.235853672027587891e+00,-4.184574604034423828e+00,0.000000000000000000e+00,9.487208127975463867e-01
-4.049540042877197266e+00,-4.160793304443359375e+00,0.000000000000000000e+00,1.112531274557113647e-01
-3.822160482406616211e+00,-4.167947769165039062e+00,0.000000000000000000e+00,3.457872271537780762e-01
-2.250986576080322266e+00,-4.201985359191894531e+00,0.000000000000000000e+00,1.950998783111572266e+00
-3.914720773696899414e+00,-4.161718368530273438e+00,0.000000000000000000e+00,2.469975501298904419e-01
-3.862366914749145508e+00,-4.150172233581542969e+00,0.000000000000000000e+00,2.878053784370422363e-01
-4.049948692321777344e+00,-4.153338432312011719e+00,0.000000000000000000e+00,1.033897548913955688e-01
-3.894097089767456055e+00,-4.165379524230957031e+00,0.000000000000000000e+00,2.712824940681457520e-01
-3.984647989273071289e+00,-4.132290840148925781e+00,-0.000000000000000000e+00,1.476428806781768799e-01
2.621245384216308594e-01,-4.186630725860595703e+00,0.000000000000000000e+00,4.448755264282226562e+00
-4.052808761596679688e+00,-4.137930870056152344e+00,-0.000000000000000000e+00,8.512197434902191162e-02
-3.985795736312866211e+00,-4.143356800079345703e+00,0.000000000000000000e+00,1.575609743595123291e-01
-4.138912200927734375e+00,-4.149187564849853516e+00,0.000000000000000000e+00,1.027530897408723831e-02
-3.562698841094970703e+00,-4.157397270202636719e+00,0.000000000000000000e+00,5.946983695030212402e-01
-4.127038955688476562e+00,-4.141908645629882812e+00,-0.000000000000000000e+00,1.486983429640531540e-02
-4.034461021423339844e+00,-4.139739990234375000e+00,0.000000000000000000e+00,1.052789762616157532e-01
-4.080906391143798828e+00,-4.141871929168701172e+00,-0.000000000000000000e+00,6.096541509032249451e-02
-4.043825626373291016e+00,-4.133509635925292969e+00,-0.000000000000000000e+00,8.968412131071090698e-02
-2.693786621093750000e+00,-4.125102996826171875e+00,0.000000000000000000e+00,1.431316256523132324e+00
-3.689682960510253906e+00,-4.123974323272705078e+00,-0.000000000000000000e+00,4.342914521694183350e-01
-4.071944713592529297e+00,-4.156606674194335938e+00,0.000000000000000000e+00,8.466196060180664062e-02
-3.905809640884399414e+00,-4.146813869476318359e+00,0.000000000000000000e+00,2.410043329000473022e-01
-3.300312757492065430e+00,-4.180158615112304688e+00,0.000000000000000000e+00,8.798457980155944824e-01
-4.142868041992187500e+00,-4.146301269531250000e+00,0.000000000000000000e+00,3.433070844039320946e-03
-3.230120897293090820e+00,-4.179444789886474609e+00,0.000000000000000000e+00,9.493238329887390137e-01
-4.138923645019531250e+00,-4.149771690368652344e+00,0.000000000000000000e+00,1.084782183170318604e-02
-3.986560821533203125e+00,-4.157073497772216797e+00,0.000000000000000000e+00,1.705125570297241211e-01
-3.829341411590576172e+00,-4.128085136413574219e+00,-0.000000000000000000e+00,2.987436056137084961e-01
-1.942894458770751953e+00,-4.196967124938964844e+00,0.000000000000000000e+00,2.254072666168212891e+00
-4.070275306701660156e+00,-4.135915756225585938e+00,-0.000000000000000000e+00,6.564048677682876587e-02
-3.856880187988281250e+00,-4.162850379943847656e+00,0.000000000000000000e+00,3.059701621532440186e-01
-3.872488737106323242e+00,-4.164716243743896484e+00,0.000000000000000000e+00,2.922275662422180176e-01
-4.090529918670654297e+00,-4.158241748809814453e+00,0.000000000000000000e+00,6.771177798509597778e-02
-3.996816158294677734e+00,-4.133299827575683594e+00,-0.000000000000000000e+00,1.364835947751998901e-01
-4.137084484100341797e+00,-4.151454448699951172e+00,0.000000000000000000e+00,1.436975970864295959e-02
-3.678763866424560547e+00,-4.120422840118408203e+00,-0.000000000000000000e+00,4.416590332984924316e-01
-3.911465167999267578e+00,-4.133708000183105469e+00,-0.000000000000000000e+00,2.222429066896438599e-01
-4.094022274017333984e+00,-4.151461124420166016e+00,0.000000000000000000e+00,5.743895843625068665e-02
-3.834605455398559570e+00,-4.158454895019531250e+00,0.000000000000000000e+00,3.238494396209716797e-01
-3.824751853942871094e+00,-4.168785095214843750e+00,0.000000000000000000e+00,3.440332412719726562e-01
-3.827401876449584961e+00,-4.160401821136474609e+00,0.000000000000000000e+00,3.329999744892120361e-01
-4.009223937988281250e+00,-4.163055419921875000e+00,0.000000000000000000e+00,1.538313627243041992e-01
-3.341048002243041992e+00,-4.113420963287353516e+00,-0.000000000000000000e+00,7.723729610443115234e-01
-4.126110553741455078e+00,-4.148325920104980469e+00,0.000000000000000000e+00,2.221526578068733215e-02
-3.835969686508178711e+00,-4.165242195129394531e+00,0.000000000000000000e+00,3.292724788188934326e-01
-4.106348037719726562e+00,-4.152350425720214844e+00,0.000000000000000000e+00,4.600258916616439819e-02
-2.688064098358154297e+00,-4.143568038940429688e+00,0.000000000000000000e+00,1.455504059791564941e+00
-4.130727767944335938e+00,-4.144857406616210938e+00,0.000000000000000000e+00,1.412956975400447845e-02
-3.897158622741699219e+00,-4.131338596343994141e+00,-0.000000000000000000e+00,2.341798543930053711e-01
-4.133609294891357422e+00,-4.146721839904785156e+00,0.000000000000000000e+00,1.311248168349266052e-02
-2.624377250671386719e+00,-4.177421569824218750e+00,0.000000000000000000e+00,1.553044319152832031e+00
-4.058466434478759766e+00,-4.139233112335205078e+00,-0.000000000000000000e+00,8.076655119657516479e-02
-4.058189868927001953e+00,-4.154079437255859375e+00,0.000000000000000000e+00,9.588967263698577881e-02
-2.813504219055175781e+00,-4.142567157745361328e+00,0.000000000000000000e+00,1.329062938690185547e+00
-4.130731582641601562e+00,-4.140810489654541016e+00,-0.000000000000000000e+00,1.007889583706855774e-02
-4.038050651550292969e+00,-4.134130001068115234e+00,-0.000000000000000000e+00,9.607952833175659180e-02
-3.482778072357177734e+00,-4.119039535522460938e+00,-0.000000000000000000e+00,6.362614631652832031e-01
-4.094378948211669922e+00,-4.143654823303222656e+00,0.000000000000000000e+00,4.927584156394004822e-02
-3.948471307754516602e+00,-4.131373405456542969e+00,-0.000000000000000000e+00,1.829021126031875610e-01
-3.971896171569824219e+00,-4.153591156005859375e+00,0.000000000000000000e+00,1.816950142383575439e-01
-2.681411266326904297e+00,-4.191504478454589844e+00,0.000000000000000000e+00,1.510093212127685547e+00
-4.123367786407470703e+00,-4.138534545898437500e+00,-0.000000000000000000e+00,1.516652293503284454e-02
-3.865575313568115234e+00,-4.164187908172607422e+00,0.000000000000000000e+00,2.986124753952026367e-01
-4.056795597076416016e+00,-4.141991615295410156e+00,0.000000000000000000e+00,8.519592881202697754e-02
-4.131729602813720703e+00,-4.147485256195068359e+00,0.000000000000000000e+00,1.575543731451034546e-02
-3.624680519104003906e+00,-4.170366764068603516e+00,0.000000000000000000e+00,5.456862449645996094e-01
-3.590276718139648438e+00,-4.174304962158203125e+00,0.000000000000000000e+00,5.840283036231994629e-01
-4.101596832275390625e+00,-4.144000053405761719e+00,-0.000000000000000000e+00,4.240299388766288757e-02
-4.005467414855957031e+00,-4.133836746215820312e+00,0.000000000000000000e+00,1.283691078424453735e-01
-4.013004302978515625e+00,-4.146643638610839844e+00,0.000000000000000000e+00,1.336393058300018311e-01
-3.793702840805053711e+00,-4.125169277191162109e+00,-0.000000000000000000e+00,3.314664065837860107e-01
-4.109114646911621094e+00,-4.149158477783203125e+00,0.000000000000000000e+00,4.004398733377456665e-02
-3.833752155303955078e+00,-4.155457496643066406e+00,0.000000000000000000e+00,3.217053413391113281e-01
-2.825221538543701172e+00,-4.108745098114013672e+00,-0.000000000000000000e+00,1.283523559570312500e+00
-4.013291358947753906e+00,-4.134736537933349609e+00,-0.000000000000000000e+00,1.214450299739837646e-01
-4.122685909271240234e+00,-4.151412487030029297e+00,0.000000000000000000e+00,2.872672863304615021e-02
-3.760183811187744141e+00,-4.143256187438964844e+00,0.000000000000000000e+00,3.830723762512207031e-01
-7.155194282531738281e-01,-4.080523967742919922e+00,-0.000000000000000000e+00,3.365004539489746094e+00
-4.110240459442138672e+00,-4.144135475158691406e+00,0.000000000000000000e+00,3.389513120055198669e-02
-3.932771205902099609e+00,-4.129801750183105469e+00,-0.000000000000000000e+00,1.970304250717163086e-01
-3.749028205871582031e+00,-4.164713859558105469e+00,0.000000000000000000e+00,4.156856238842010498e-01
-3.969449281692504883e+00,-4.160887718200683594e+00,0.000000000000000000e+00,1.914384514093399048e-01
-3.938568830490112305e+00,-4.128173351287841797e+00,-0.000000000000000000e+00,1.896045058965682983e-01
-3.285358905792236328e+00,-4.181308269500732422e+00,0.000000000000000000e+00,8.959493041038513184e-01
-4.119540214538574219e+00,-4.146088600158691406e+00,0.000000000000000000e+00,2.654854580760002136e-02
-3.803683042526245117e+00,-4.134415149688720703e+00,0.000000000000000000e+00,3.307321667671203613e-01
-3.882194519042968750e+00,-4.158603668212890625e+00,0.000000000000000000e+00,2.764090299606323242e-01
-4.103413105010986328e+00,-4.142944812774658203e+00,-0.000000000000000000e+00,3.953153267502784729e-02
-4.007068157196044922e+00,-4.132247924804687500e+00,-0.000000000000000000e+00,1.251797378063201904e-01
-3.700033664703369141e+00,-4.151249885559082031e+00,0.000000000000000000e+00,4.512163102626800537e-01
-4.111080169677734375e+00,-4.140908241271972656e+00,-0.000000000000000000e+00,2.982786670327186584e-02
-4.110359668731689453e+00,-4.153342247009277344e+00,0.000000000000000000e+00,4.298245534300804138e-02
-3.221855640411376953e+00,-4.110600471496582031e+00,-0.000000000000000000e+00,8.887449502944946289e-01
-4.130696296691894531e+00,-4.150197505950927734e+00,0.000000000000000000e+00,1.950099691748619080e-02
-4.125091075897216797e+00,-4.142658233642578125e+00,-0.000000000000000000e+00,1.756717823445796967e-02
-3.991984128952026367e+00,-4.131791591644287109e+00,-0.000000000000000000e+00,1.398075520992279053e-01
-4.096917629241943359e+00,-4.150530815124511719e+00,0.000000000000000000e+00,5.361313000321388245e-02
-4.135856628417968750e+00,-4.144454956054687500e+00,0.000000000000000000e+00,8.598321117460727692e-03
-4.143923282623291016e+00,-4.146044731140136719e+00,-0.000000000000000000e+00,2.121315337717533112e-03
-4.098056316375732422e+00,-4.150453567504882812e+00,0.000000000000000000e+00,5.239714309573173523e-02
-3.867698192596435547e+00,-4.130283355712890625e+00,-0.000000000000000000e+00,2.625852823257446289e-01
-4.053854465484619141e+00,-4.136090755462646484e+00,0.000000000000000000e+00,8.223634213209152222e-02
-3.943941593170166016e+00,-4.138247489929199219e+00,0.000000000000000000e+00,1.943058818578720093e-01
-3.166182279586791992e+00,-4.123104095458984375e+00,0.000000000000000000e+00,9.569218158721923828e-01
-4.141570568084716797e+00,-4.142997741699218750e+00,-0.000000000000000000e+00,1.427271054126322269e-03
-4.139918804168701172e+00,-4.145281791687011719e+00,0.000000000000000000e+00,5.362825933843851089e-03
-3.288683176040649414e+00,-4.159826278686523438e+00,0.000000000000000000e+00,8.711431622505187988e-01
-4.117744922637939453e+00,-4.139834403991699219e+00,0.000000000000000000e+00,2.208938635885715485e-02
-3.882674455642700195e+00,-4.142353057861328125e+00,0.000000000000000000e+00,2.596786916255950928e-01
-4.131818771362304688e+00,-4.146191596984863281e+00,0.000000000000000000e+00,1.437277719378471375e-02
-3.774472713470458984e+00,-4.129738807678222656e+00,-0.000000000000000000e+00,3.552659749984741211e-01
-4.064268112182617188e+00,-4.148212909698486328e+00,0.000000000000000000e+00,8.394461125135421753e-02
-3.683387041091918945e+00,-4.164433479309082031e+00,0.000000000000000000e+00,4.810465276241302490e-01
-2.565103530883789062e+00,-4.105519294738769531e+00,-0.000000000000000000e+00,1.540415763854980469e+00
-4.124143600463867188e+00,-4.143592834472656250e+00,-0.000000000000000000e+00,1.944939047098159790e-02
-3.906853675842285156e+00,-4.128161430358886719e+00,-0.000000000000000000e+00,2.213076949119567871e-01
-3.454532146453857422e+00,-4.129424571990966797e+00,0.000000000000000000e+00,6.748923659324645996e-01
-3.246971130371093750e+00,-4.115963935852050781e+00,-0.000000000000000000e+00,8.689927458763122559e-01
-4.146876335144042969e+00,-4.147817611694335938e+00,0.000000000000000000e+00,9.414363885298371315e-04
-3.605125188827514648e+00,-4.169981479644775391e+00,0.000000000000000000e+00,5.648562908172607422e-01
-3.198749065399169922e+00,-4.120073318481445312e+00,-0.000000000000000000e+00,9.213243722915649414e-01
-4.142921447753906250e+00,-4.150558471679687500e+00,0.000000000000000000e+00,7.636911235749721527e-03
-3.956516981124877930e+00,-4.133171081542968750e+00,-0.000000000000000000e+00,1.766541004180908203e-01
-4.142298221588134766e+00,-4.147263526916503906e+00,0.000000000000000000e+00,4.965138155966997147e-03
-3.918743371963500977e+00,-4.161029815673828125e+00,0.000000000000000000e+00,2.422863841056823730e-01
-4.144443035125732422e+00,-4.146668910980224609e+00,-0.000000000000000000e+00,2.225885866209864616e-03
-4.138081073760986328e+00,-4.146214485168457031e+00,0.000000000000000000e+00,8.133450523018836975e-03
-3.484154224395751953e+00,-4.135541439056396484e+00,0.000000000000000000e+00,6.513871550559997559e-01
-4.125644207000732422e+00,-4.139877319335937500e+00,-0.000000000000000000e+00,1.423289533704519272e-02
-3.002945184707641602e+00,-4.170965194702148438e+00,0.000000000000000000e+00,1.168020009994506836e+00
-4.139617919921875000e+00,-4.148953437805175781e+00,0.000000000000000000e+00,9.335611015558242798e-03
-4.047572135925292969e+00,-4.146236896514892578e+00,0.000000000000000000e+00,9.866471588611602783e-02
-4.145507812500000000e+00,-4.148190975189208984e+00,0.000000000000000000e+00,2.683200174942612648e-03
-2.438448905944824219e+00,-4.199939727783203125e+00,0.000000000000000000e+00,1.761490941047668457e+00
-4.137192726135253906e+00,-4.138991355895996094e+00,-0.000000000000000000e+00,1.798808807507157326e-03
-2.937771797180175781e+00,-4.163947105407714844e+00,0.000000000000000000e+00,1.226175308227539062e+00
-4.103917121887207031e+00,-4.151361465454101562e+00,0.000000000000000000e+00,4.744451493024826050e-02
-4.087712287902832031e+00,-4.142991065979003906e+00,0.000000000000000000e+00,5.527858436107635498e-02
-4.137512207031250000e+00,-4.149827957153320312e+00,0.000000000000000000e+00,1.231597829610109329e-02
-3.832998752593994141e+00,-4.143723487854003906e+00,0.000000000000000000e+00,3.107248544692993164e-01
-4.101171493530273438e+00,-4.141411304473876953e+00,-0.000000000000000000e+00,4.023958370089530945e-02
-3.530187129974365234e+00,-4.123584270477294922e+00,-0.000000000000000000e+00,5.933970212936401367e-01
-4.033319473266601562e+00,-4.159839630126953125e+00,0.000000000000000000e+00,1.265201419591903687e-01
-4.036922454833984375e+00,-4.155423164367675781e+00,0.000000000000000000e+00,1.185009330511093140e-01
-4.078929424285888672e+00,-4.148921966552734375e+00,0.000000000000000000e+00,6.999273598194122314e-02
-3.933419942855834961e+00,-4.136911869049072266e+00,0.000000000000000000e+00,2.034918516874313354e-01
-1.554826498031616211e+00,-4.201939582824707031e+00,0.000000000000000000e+00,2.647113084793090820e+00
-4.087801456451416016e+00,-4.138152122497558594e+00,0.000000000000000000e+00,5.035072565078735352e-02
-2.524013996124267578e+00,-4.193367958068847656e+00,0.000000000000000000e+00,1.669353961944580078e+00
-4.124572753906250000e+00,-4.154745101928710938e+00,0.000000000000000000e+00,3.017238900065422058e-02
-3.936224699020385742e+00,-4.151189804077148438e+00,0.000000000000000000e+00,2.149651646614074707e-01
-3.085908889770507812e+00,-4.116674423217773438e+00,-0.000000000000000000e+00,1.030765414237976074e+00
-4.099874019622802734e+00,-4.147493362426757812e+00,0.000000000000000000e+00,4.761946201324462891e-02
-3.581963777542114258e+00,-4.157230377197265625e+00,0.000000000000000000e+00,5.752666592597961426e-01
-3.801011562347412109e+00,-4.129312038421630859e+00,-0.000000000000000000e+00,3.283005654811859131e-01
-3.768200397491455078e+00,-4.164670944213867188e+00,0.000000000000000000e+00,3.964704275131225586e-01
-4.131062030792236328e+00,-4.150576591491699219e+00,0.000000000000000000e+00,1.951477304100990295e-02
-1.947561264038085938e+00,-4.207201957702636719e+00,0.000000000000000000e+00,2.259640693664550781e+00
-4.130358695983886719e+00,-4.143648147583007812e+00,0.000000000000000000e+00,1.328951492905616760e-02
-3.591774940490722656e+00,-4.137109756469726562e+00,0.000000000000000000e+00,5.453349351882934570e-01
-4.123353958129882812e+00,-4.144048690795898438e+00,-0.000000000000000000e+00,2.069467306137084961e-02
-4.109659671783447266e+00,-4.151034832000732422e+00,0.000000000000000000e+00,4.137497395277023315e-02
-3.994638442993164062e+00,-4.135833263397216797e+00,-0.000000000000000000e+00,1.411948055028915405e-01
-4.052938461303710938e+00,-4.162967681884765625e+00,0.000000000000000000e+00,1.100293174386024475e-01
-4.139909744262695312e+00,-4.154330253601074219e+00,0.000000000000000000e+00,1.442048233002424240e-02
-4.056791305541992188e+00,-4.153437614440917969e+00,0.000000000000000000e+00,9.664617478847503662e-02
-3.793199539184570312e+00,-4.167848587036132812e+00,0.000000000000000000e+00,3.746489584445953369e-01
-4.137528419494628906e+00,-4.152144432067871094e+00,0.000000000000000000e+00,1.461613550782203674e-02
-4.110167026519775391e+00,-4.156928062438964844e+00,0.000000000000000000e+00,4.676113277673721313e-02
-4.087929725646972656e+00,-4.143155097961425781e+00,0.000000000000000000e+00,5.522540584206581116e-02
-3.929366111755371094e+00,-4.133034706115722656e+00,-0.000000000000000000e+00,2.036686241626739502e-01
-3.847887039184570312e+00,-4.137525558471679688e+00,0.000000000000000000e+00,2.896384000778198242e-01
-4.030589580535888672e+00,-4.162208557128906250e+00,0.000000000000000000e+00,1.316189020872116089e-01
-4.100306987762451172e+00,-4.151432991027832031e+00,0.000000000000000000e+00,5.112613365054130554e-02
-4.042141437530517578e+00,-4.138343811035156250e+00,-0.000000000000000000e+00,9.620215743780136108e-02
-4.093745231628417969e+00,-4.140628337860107422e+00,-0.000000000000000000e+00,4.688324034214019775e-02
-3.927740812301635742e+00,-4.169728279113769531e+00,0.000000000000000000e+00,2.419874370098114014e-01
-4.133672237396240234e+00,-4.153432369232177734e+00,0.000000000000000000e+00,1.976006664335727692e-02
-4.051962852478027344e+00,-4.158885478973388672e+00,0.000000000000000000e+00,1.069226041436195374e-01
-3.685989379882812500e+00,-4.159469604492187500e+00,0.000000000000000000e+00,4.734802544116973877e-01
-3.961092233657836914e+00,-4.168308258056640625e+00,0.000000000000000000e+00,2.072160542011260986e-01
-4.025913238525390625e+00,-4.145850658416748047e+00,0.000000000000000000e+00,1.199374645948410034e-01
-3.710260868072509766e+00,-4.177296638488769531e+00,0.000000000000000000e+00,4.670357704162597656e-01
-3.528707981109619141e+00,-4.122954368591308594e+00,-0.000000000000000000e+00,5.942465066909790039e-01
-4.052853584289550781e+00,-4.145902633666992188e+00,0.000000000000000000e+00,9.304886311292648315e-02
-4.141518115997314453e+00,-4.148591041564941406e+00,0.000000000000000000e+00,7.072855718433856964e-03
-4.147164344787597656e+00,-4.147901535034179688e+00,0.000000000000000000e+00,7.371199317276477814e-04
-4.149365425109863281e+00,-4.154514312744140625e+00,0.000000000000000000e+00,5.148839671164751053e-03
-4.068620681762695312e+00,-4.158286094665527344e+00,0.000000000000000000e+00,8.966526389122009277e-02
-3.916844129562377930e+00,-4.158136367797851562e+00,0.000000000000000000e+00,2.412922680377960205e-01
-4.028575897216796875e+00,-4.159882068634033203e+00,0.000000000000000000e+00,1.313063055276870728e-01
-3.428776741027832031e+00,-4.131848335266113281e+00,0.000000000000000000e+00,7.030717134475708008e-01
-4.095396518707275391e+00,-4.157969951629638672e+00,0.000000000000000000e+00,6.257325410842895508e-02
-4.093636512756347656e+00,-4.161545753479003906e+00,0.000000000000000000e+00,6.790927797555923462e-02
-4.110674381256103516e+00,-4.146359443664550781e+00,0.000000000000000000e+00,3.568528965115547180e-02
-3.952580690383911133e+00,-4.135971546173095703e+00,-0.000000000000000000e+00,1.833908408880233765e-01
-4.141741275787353516e+00,-4.156966209411621094e+00,0.000000000000000000e+00,1.522496715188026428e-02
-4.080996990203857422e+00,-4.147962093353271484e+00,0.000000000000000000e+00,6.696511059999465942e-02
-3.621614456176757812e+00,-4.159286499023437500e+00,0.000000000000000000e+00,5.376719832420349121e-01
-4.107627868652343750e+00,-4.155658721923828125e+00,0.000000000000000000e+00,4.803069680929183960e-02
-4.089287757873535156e+00,-4.155565261840820312e+00,0.000000000000000000e+00,6.627740710973739624e-02
-4.088973999023437500e+00,-4.148178577423095703e+00,0.000000000000000000e+00,5.920460447669029236e-02
-4.095262050628662109e+00,-4.152060985565185547e+00,0.000000000000000000e+00,5.679900199174880981e-02
-3.656603336334228516e+00,-4.166480064392089844e+00,0.000000000000000000e+00,5.098768472671508789e-01
-4.149834632873535156e+00,-4.152671337127685547e+00,0.000000000000000000e+00,2.836640691384673119e-03
-3.610698223114013672e+00,-4.122174263000488281e+00,-0.000000000000000000e+00,5.114760398864746094e-01
-4.125149250030517578e+00,-4.159290790557861328e+00,0.000000000000000000e+00,3.414154797792434692e-02
-4.145256996154785156e+00,-4.152498245239257812e+00,0.000000000000000000e+00,7.241303101181983948e-03
-4.023958206176757812e+00,-4.156749248504638672e+00,0.000000000000000000e+00,1.327909082174301147e-01
-3.560099840164184570e+00,-4.170031547546386719e+00,0.000000000000000000e+00,6.099316477775573730e-01
-3.946897029876708984e+00,-4.150127410888671875e+00,0.000000000000000000e+00,2.032303661108016968e-01
-4.130113601684570312e+00,-4.150876522064208984e+00,0.000000000000000000e+00,2.076310478150844574e-02
-4.070179462432861328e+00,-4.163774967193603516e+00,0.000000000000000000e+00,9.359540045261383057e-02
-4.132597923278808594e+00,-4.149638652801513672e+00,0.000000000000000000e+00,1.704086363315582275e-02
-3.718366861343383789e+00,-4.171900749206542969e+00,0.000000000000000000e+00,4.535338580608367920e-01
-3.929679155349731445e+00,-4.139968872070312500e+00,0.000000000000000000e+00,2.102896422147750854e-01
-3.737764358520507812e+00,-4.140268802642822266e+00,0.000000000000000000e+00,4.025044143199920654e-01
-3.972967624664306641e+00,-4.140594482421875000e+00,-0.000000000000000000e+00,1.676267981529235840e-01
-4.057404518127441406e+00,-4.156944751739501953e+00,0.000000000000000000e+00,9.954009950160980225e-02
-3.767508029937744141e+00,-4.127032756805419922e+00,-0.000000000000000000e+00,3.595246970653533936e-01
-4.127058029174804688e+00,-4.152297973632812500e+00,0.000000000000000000e+00,2.523995935916900635e-02
-3.102602958679199219e+00,-4.127775669097900391e+00,-0.000000000000000000e+00,1.025172829627990723e+00
-4.035581588745117188e+00,-4.148708820343017578e+00,0.000000000000000000e+00,1.131270229816436768e-01
-3.291591405868530273e+00,-4.123747825622558594e+00,-0.000000000000000000e+00,8.321564793586730957e-01
-4.118601322174072266e+00,-4.147209644317626953e+00,0.000000000000000000e+00,2.860813215374946594e-02
-4.143706321716308594e+00,-4.152269363403320312e+00,0.000000000000000000e+00,8.563108742237091064e-03
-4.065818309783935547e+00,-4.140633583068847656e+00,0.000000000000000000e+00,7.481510192155838013e-02
-4.155374526977539062e+00,-4.158331394195556641e+00,0.000000000000000000e+00,2.956806914880871773e-03
-4.045938968658447266e+00,-4.151194095611572266e+00,0.000000000000000000e+00,1.052553281188011169e-01
-4.151872158050537109e+00,-4.159401893615722656e+00,0.000000000000000000e+00,7.529737893491983414e-03
-4.061500549316406250e+00,-4.144442081451416016e+00,0.000000000000000000e+00,8.294146507978439331e-02
-4.117354869842529297e+00,-4.147514343261718750e+00,-0.000000000000000000e+00,3.015945293009281158e-02
-4.035862922668457031e+00,-4.144175052642822266e+00,-0.000000000000000000e+00,1.083119213581085205e-01
-4.071568965911865234e+00,-4.166079998016357422e+00,0.000000000000000000e+00,9.451107680797576904e-02
-4.115108966827392578e+00,-4.152045249938964844e+00,0.000000000000000000e+00,3.693610429763793945e-02
-4.146761417388916016e+00,-4.153743267059326172e+00,0.000000000000000000e+00,6.982076913118362427e-03
-1.911721706390380859e+00,-4.113232612609863281e+00,-0.000000000000000000e+00,2.201510906219482422e+00
-4.132841587066650391e+00,-4.144108295440673828e+00,-0.000000000000000000e+00,1.126651279628276825e-02
-4.151207447052001953e+00,-4.158017158508300781e+00,0.000000000000000000e+00,6.809806451201438904e-03
-4.003259181976318359e+00,-4.155483245849609375e+00,0.000000000000000000e+00,1.522242426872253418e-01
-4.017837047576904297e+00,-4.142239570617675781e+00,-0.000000000000000000e+00,1.244025528430938721e-01
-3.875217914581298828e+00,-4.171542167663574219e+00,0.000000000000000000e+00,2.963241338729858398e-01
-4.130777835845947266e+00,-4.152011394500732422e+00,0.000000000000000000e+00,2.123354002833366394e-02
-4.104391574859619141e+00,-4.147007465362548828e+00,-0.000000000000000000e+00,4.261582344770431519e-02
-4.146046638488769531e+00,-4.153185844421386719e+00,-0.000000000000000000e+00,7.139181718230247498e-03
-4.131918907165527344e+00,-4.162497520446777344e+00,0.000000000000000000e+00,3.057863935828208923e-02
-4.070712089538574219e+00,-4.152774333953857422e+00,0.000000000000000000e+00,8.206222951412200928e-02
-4.126695156097412109e+00,-4.155616283416748047e+00,0.000000000000000000e+00,2.892097458243370056e-02
-4.064877986907958984e+00,-4.146556854248046875e+00,0.000000000000000000e+00,8.167909830808639526e-02
-2.512717723846435547e+00,-4.206766605377197266e+00,0.000000000000000000e+00,1.694049000740051270e+00
-4.126742839813232422e+00,-4.162820816040039062e+00,0.000000000000000000e+00,3.607806935906410217e-02
-4.033963203430175781e+00,-4.147294044494628906e+00,0.000000000000000000e+00,1.133310645818710327e-01
-3.666588068008422852e+00,-4.148576736450195312e+00,0.000000000000000000e+00,4.819887280464172363e-01
-4.153131484985351562e+00,-4.155274868011474609e+00,0.000000000000000000e+00,2.143306657671928406e-03
-3.748748779296875000e+00,-4.161969184875488281e+00,0.000000000000000000e+00,4.132204651832580566e-01
-4.034707069396972656e+00,-4.148022651672363281e+00,-0.000000000000000000e+00,1.133153736591339111e-01
-4.154678344726562500e+00,-4.157580375671386719e+00,0.000000000000000000e+00,2.902004169300198555e-03
-4.120814800262451172e+00,-4.152533531188964844e+00,0.000000000000000000e+00,3.171884268522262573e-02
-3.862902641296386719e+00,-4.163753032684326172e+00,0.000000000000000000e+00,3.008504211902618408e-01
-3.777472734451293945e+00,-4.181258201599121094e+00,0.000000000000000000e+00,4.037855565547943115e-01
-4.141133308410644531e+00,-4.154886245727539062e+00,0.000000000000000000e+00,1.375298853963613510e-02
-4.023965835571289062e+00,-4.143739700317382812e+00,0.000000000000000000e+00,1.197737604379653931e-01
-3.280328273773193359e+00,-4.186478614807128906e+00,0.000000000000000000e+00,9.061502814292907715e-01
-4.157021999359130859e+00,-4.157356262207031250e+00,0.000000000000000000e+00,3.341392148286104202e-04
-3.955031633377075195e+00,-4.136547088623046875e+00,-0.000000000000000000e+00,1.815153807401657104e-01
-3.801864385604858398e+00,-4.176530361175537109e+00,0.000000000000000000e+00,3.746660649776458740e-01
-4.152182579040527344e+00,-4.158166885375976562e+00,0.000000000000000000e+00,5.984408315271139145e-03
-3.984507799148559570e+00,-4.158027648925781250e+00,0.000000000000000000e+00,1.735197752714157104e-01
-3.255295276641845703e+00,-4.186673164367675781e+00,0.000000000000000000e+00,9.313780069351196289e-01
-4.126575469970703125e+00,-4.159682273864746094e+00,0.000000000000000000e+00,3.310657292604446411e-02
-4.023129463195800781e+00,-4.163554191589355469e+00,0.000000000000000000e+00,1.404245048761367798e-01
-4.088157176971435547e+00,-4.170338153839111328e+00,0.000000000000000000e+00,8.218103647232055664e-02
-3.911334037780761719e+00,-4.167749404907226562e+00,0.000000000000000000e+00,2.564152479171752930e-01
-4.123579978942871094e+00,-4.152206897735595703e+00,-0.000000000000000000e+00,2.862698957324028015e-02
-4.155670166015625000e+00,-4.159756183624267578e+00,0.000000000000000000e+00,4.085917491465806961e-03
-3.456331968307495117e+00,-4.140734672546386719e+00,0.000000000000000000e+00,6.844026446342468262e-01
-4.055464267730712891e+00,-4.150650024414062500e+00,-0.000000000000000000e+00,9.518570452928543091e-02
-4.014219760894775391e+00,-4.175900459289550781e+00,0.000000000000000000e+00,1.616808325052261353e-01
-3.475345849990844727e+00,-4.137386322021484375e+00,-0.000000000000000000e+00,6.620404720306396484e-01
-2.965314865112304688e+00,-4.200509071350097656e+00,0.000000000000000000e+00,1.235194087028503418e+00
-4.141933441162109375e+00,-4.166360855102539062e+00,0.000000000000000000e+00,2.442760765552520752e-02
-4.158481121063232422e+00,-4.164701938629150391e+00,0.000000000000000000e+00,6.220988463610410690e-03
-4.132277011871337891e+00,-4.149194240570068359e+00,0.000000000000000000e+00,1.691702008247375488e-02
-4.153823375701904297e+00,-4.160693645477294922e+00,0.000000000000000000e+00,6.870284676551818848e-03
-4.106336593627929688e+00,-4.153787612915039062e+00,-0.000000000000000000e+00,4.745085909962654114e-02
-4.094867706298828125e+00,-4.158545970916748047e+00,0.000000000000000000e+00,6.367844343185424805e-02
-4.081712722778320312e+00,-4.164565086364746094e+00,0.000000000000000000e+00,8.285247534513473511e-02
-4.037691116333007812e+00,-4.175038814544677734e+00,0.000000000000000000e+00,1.373478770256042480e-01
-4.099327087402343750e+00,-4.163770675659179688e+00,0.000000000000000000e+00,6.444381177425384521e-02
-3.542777299880981445e+00,-4.175293922424316406e+00,0.000000000000000000e+00,6.325166225433349609e-01
-3.494642972946166992e+00,-4.130246162414550781e+00,-0.000000000000000000e+00,6.356031894683837891e-01
-4.130181312561035156e+00,-4.157091140747070312e+00,-0.000000000000000000e+00,2.690976485610008240e-02
-4.097596645355224609e+00,-4.152489662170410156e+00,-0.000000000000000000e+00,5.489321425557136536e-02
-4.112617969512939453e+00,-4.156274318695068359e+00,-0.000000000000000000e+00,4.365626350045204163e-02
-4.118381023406982422e+00,-4.162057399749755859e+00,0.000000000000000000e+00,4.367621988058090210e-02
-4.027095317840576172e+00,-4.149839401245117188e+00,-0.000000000000000000e+00,1.227442696690559387e-01
-3.437377691268920898e+00,-4.135968208312988281e+00,-0.000000000000000000e+00,6.985904574394226074e-01
-4.153548240661621094e+00,-4.159461021423339844e+00,-0.000000000000000000e+00,5.912833847105503082e-03
-3.926590919494628906e+00,-4.171384811401367188e+00,0.000000000000000000e+00,2.447938024997711182e-01
-4.157638549804687500e+00,-4.162633895874023438e+00,0.000000000000000000e+00,4.995242692530155182e-03
-4.066375732421875000e+00,-4.161711692810058594e+00,0.000000000000000000e+00,9.533589333295822144e-02
-3.813742399215698242e+00,-4.179346561431884766e+00,0.000000000000000000e+00,3.656042516231536865e-01
-4.161152362823486328e+00,-4.162908554077148438e+00,0.000000000000000000e+00,1.756376004777848721e-03
-4.071341991424560547e+00,-4.168113708496093750e+00,0.000000000000000000e+00,9.677148610353469849e-02
-2.129615783691406250e+00,-4.118309974670410156e+00,-0.000000000000000000e+00,1.988694310188293457e+00
-4.109089851379394531e+00,-4.161489486694335938e+00,0.000000000000000000e+00,5.239977687597274780e-02
-4.129688262939453125e+00,-4.169363975524902344e+00,0.000000000000000000e+00,3.967583552002906799e-02
-3.885870933532714844e+00,-4.160931587219238281e+00,0.000000000000000000e+00,2.750605344772338867e-01
-3.956835985183715820e+00,-4.176006793975830078e+00,0.000000000000000000e+00,2.191707193851470947e-01
-3.633795738220214844e+00,-4.146452903747558594e+00,0.000000000000000000e+00,5.126571655273437500e-01
-4.131327152252197266e+00,-4.165719509124755859e+00,0.000000000000000000e+00,3.439217060804367065e-02
-3.853093385696411133e+00,-4.160048007965087891e+00,0.000000000000000000e+00,3.069546818733215332e-01
-4.143280982971191406e+00,-4.162687301635742188e+00,0.000000000000000000e+00,1.940621249377727509e-02
-4.137609958648681641e+00,-4.168010234832763672e+00,0.000000000000000000e+00,3.040030784904956818e-02
-4.034958362579345703e+00,-4.162944316864013672e+00,0.000000000000000000e+00,1.279859691858291626e-01
-2.829940795898437500e+00,-4.122916698455810547e+00,-0.000000000000000000e+00,1.292976021766662598e+00
-4.130280017852783203e+00,-4.166892051696777344e+00,0.000000000000000000e+00,3.661207854747772217e-02
-4.109556674957275391e+00,-4.157567977905273438e+00,0.000000000000000000e+00,4.801108315587043762e-02
-4.102960109710693359e+00,-4.171835899353027344e+00,0.000000000000000000e+00,6.887584924697875977e-02
-3.492945909500122070e+00,-4.131996154785156250e+00,-0.000000000000000000e+00,6.390502452850341797e-01
-4.152810573577880859e+00,-4.163150310516357422e+00,0.000000000000000000e+00,1.033958699554204941e-02
-4.133008480072021484e+00,-4.161467552185058594e+00,0.000000000000000000e+00,2.845895290374755859e-02
-3.594704627990722656e+00,-4.192709445953369141e+00,0.000000000000000000e+00,5.980048775672912598e-01
-4.131188392639160156e+00,-4.160299301147460938e+00,-0.000000000000000000e+00,2.911073155701160431e-02
-4.120754718780517578e+00,-4.162241935729980469e+00,0.000000000000000000e+00,4.148734360933303833e-02
-4.129313945770263672e+00,-4.172605991363525391e+00,0.000000000000000000e+00,4.329187050461769104e-02
-3.983006715774536133e+00,-4.154220104217529297e+00,0.000000000000000000e+00,1.712132990360260010e-01
-4.160231590270996094e+00,-4.166989326477050781e+00,0.000000000000000000e+00,6.757861003279685974e-03
-4.138024330139160156e+00,-4.156640529632568359e+00,-0.000000000000000000e+00,1.861613988876342773e-02
-4.041977882385253906e+00,-4.177178382873535156e+00,0.000000000000000000e+00,1.352005898952484131e-01
-3.635037422180175781e+00,-4.139228820800781250e+00,-0.000000000000000000e+00,5.041915178298950195e-01
-3.443660259246826172e+00,-4.142347335815429688e+00,-0.000000000000000000e+00,6.986870169639587402e-01
-3.133503437042236328e+00,-4.129390239715576172e+00,-0.000000000000000000e+00,9.958866834640502930e-01
-4.151181221008300781e+00,-4.161766052246093750e+00,-0.000000000000000000e+00,1.058487873524427414e-02
-4.137049674987792969e+00,-4.163214683532714844e+00,0.000000000000000000e+00,2.616490423679351807e-02
-3.801040410995483398e+00,-4.157059669494628906e+00,0.000000000000000000e+00,3.560192286968231201e-01
-3.666787624359130859e+00,-4.147537231445312500e+00,-0.000000000000000000e+00,4.807496666908264160e-01
-4.160238742828369141e+00,-4.162682533264160156e+00,0.000000000000000000e+00,2.443807199597358704e-03
-3.421137332916259766e+00,-4.132994651794433594e+00,-0.000000000000000000e+00,7.118573784828186035e-01
-4.144912719726562500e+00,-4.159544467926025391e+00,-0.000000000000000000e+00,1.463154144585132599e-02
-4.163902282714843750e+00,-4.165897369384765625e+00,0.000000000000000000e+00,1.994921825826168060e-03
-4.145814418792724609e+00,-4.164659976959228516e+00,0.000000000000000000e+00,1.884557306766510010e-02
-4.072310924530029297e+00,-4.173141002655029297e+00,0.000000000000000000e+00,1.008302494883537292e-01
-4.153296470642089844e+00,-4.159887313842773438e+00,-0.000000000000000000e+00,6.591053679585456848e-03
-4.079136371612548828e+00,-4.160994529724121094e+00,0.000000000000000000e+00,8.185799419879913330e-02
-4.162831306457519531e+00,-4.169673919677734375e+00,0.000000000000000000e+00,6.842645816504955292e-03
-4.153268337249755859e+00,-4.161982536315917969e+00,0.000000000000000000e+00,8.714005351066589355e-03
-3.907475471496582031e+00,-4.145490646362304688e+00,0.000000000000000000e+00,2.380151599645614624e-01
-4.160957336425781250e+00,-4.168992519378662109e+00,0.000000000000000000e+00,8.035243488848209381e-03
-4.032950878143310547e+00,-4.173145771026611328e+00,0.000000000000000000e+00,1.401948630809783936e-01
-3.791696786880493164e+00,-4.145208358764648438e+00,-0.000000000000000000e+00,3.535116314888000488e-01
-4.158280372619628906e+00,-4.169084548950195312e+00,0.000000000000000000e+00,1.080434583127498627e-02
-4.077172279357910156e+00,-4.172715663909912109e+00,0.000000000000000000e+00,9.554325044155120850e-02
-4.072833061218261719e+00,-4.173227310180664062e+00,0.000000000000000000e+00,1.003943532705307007e-01
-4.015198230743408203e+00,-4.152113914489746094e+00,-0.000000000000000000e+00,1.369157135486602783e-01
-4.058665275573730469e+00,-4.159514427185058594e+00,0.000000000000000000e+00,1.008493527770042419e-01
-4.148227691650390625e+00,-4.167712688446044922e+00,0.000000000000000000e+00,1.948520913720130920e-02
-4.132472991943359375e+00,-4.171408653259277344e+00,0.000000000000000000e+00,3.893586620688438416e-02
-3.754604101181030273e+00,-4.137429237365722656e+00,0.000000000000000000e+00,3.828251063823699951e-01
-4.124359130859375000e+00,-4.161190509796142578e+00,0.000000000000000000e+00,3.683131188154220581e-02
-4.158419609069824219e+00,-4.169875621795654297e+00,0.000000000000000000e+00,1.145611610263586044e-02
-4.118139266967773438e+00,-4.166881561279296875e+00,0.000000000000000000e+00,4.874245077371597290e-02
-4.158432006835937500e+00,-4.163857460021972656e+00,-0.000000000000000000e+00,5.425585899502038956e-03
-3.735260486602783203e+00,-4.177939891815185547e+00,0.000000000000000000e+00,4.426794052124023438e-01
-4.154856681823730469e+00,-4.166576862335205078e+00,0.000000000000000000e+00,1.172011997550725937e-02
-4.118645668029785156e+00,-4.171555519104003906e+00,0.000000000000000000e+00,5.291002616286277771e-02
-4.134336948394775391e+00,-4.164276599884033203e+00,0.000000000000000000e+00,2.993983775377273560e-02
-4.037741184234619141e+00,-4.155679225921630859e+00,-0.000000000000000000e+00,1.179382577538490295e-01
-4.152603626251220703e+00,-4.171388149261474609e+00,0.000000000000000000e+00,1.878431811928749084e-02
-4.066729545593261719e+00,-4.162611007690429688e+00,0.000000000000000000e+00,9.588146954774856567e-02
-4.164140701293945312e+00,-4.167082309722900391e+00,0.000000000000000000e+00,2.941743470728397369e-03
-4.155655860900878906e+00,-4.171653747558593750e+00,0.000000000000000000e+00,1.599775254726409912e-02
-3.933686017990112305e+00,-4.153866291046142578e+00,-0.000000000000000000e+00,2.201802283525466919e-01
-3.999476909637451172e+00,-4.168662548065185547e+00,0.000000000000000000e+00,1.691855192184448242e-01
-4.159625530242919922e+00,-4.171699523925781250e+00,0.000000000000000000e+00,1.207390893250703812e-02
-4.106717586517333984e+00,-4.158103942871093750e+00,-0.000000000000000000e+00,5.138612911105155945e-02
-4.155440807342529297e+00,-4.167961120605468750e+00,0.000000000000000000e+00,1.252043806016445160e-02
-4.080767631530761719e+00,-4.177343368530273438e+00,0.000000000000000000e+00,9.657566249370574951e-02
-3.927906513214111328e+00,-4.186688423156738281e+00,0.000000000000000000e+00,2.587818205356597900e-01
-3.973958730697631836e+00,-4.161002635955810547e+00,0.000000000000000000e+00,1.870438158512115479e-01
-3.557575464248657227e+00,-4.146426677703857422e+00,-0.000000000000000000e+00,5.888511538505554199e-01
-4.120691776275634766e+00,-4.162898063659667969e+00,-0.000000000000000000e+00,4.220643639564514160e-02
-3.775166988372802734e+00,-4.154991149902343750e+00,0.000000000000000000e+00,3.798241317272186279e-01
-4.063664436340332031e+00,-4.154521465301513672e+00,-0.000000000000000000e+00,9.085722267627716064e-02
-4.129026889801025391e+00,-4.174676895141601562e+00,0.000000000000000000e+00,4.564994573593139648e-02
-4.154194355010986328e+00,-4.170828342437744141e+00,0.000000000000000000e+00,1.663412898778915405e-02
-3.773470163345336914e+00,-4.139968872070312500e+00,0.000000000000000000e+00,3.664986789226531982e-01
-4.159587383270263672e+00,-4.169282913208007812e+00,0.000000000000000000e+00,9.695417247712612152e-03
-4.163276672363281250e+00,-4.168527603149414062e+00,0.000000000000000000e+00,5.250925663858652115e-03
-3.565512418746948242e+00,-4.148592948913574219e+00,-0.000000000000000000e+00,5.830805301666259766e-01
-4.114961147308349609e+00,-4.156919956207275391e+00,0.000000000000000000e+00,4.195879027247428894e-02
-4.108623504638671875e+00,-4.164793014526367188e+00,0.000000000000000000e+00,5.616971477866172791e-02
-4.127149581909179688e+00,-4.164041042327880859e+00,-0.000000000000000000e+00,3.689130023121833801e-02
-4.128935337066650391e+00,-4.170126914978027344e+00,0.000000000000000000e+00,4.119174182415008545e-02
-4.109311103820800781e+00,-4.179509639739990234e+00,0.000000000000000000e+00,7.019849866628646851e-02
-4.138434410095214844e+00,-4.174823284149169922e+00,0.000000000000000000e+00,3.638901561498641968e-02
-4.125555038452148438e+00,-4.164076805114746094e+00,0.000000000000000000e+00,3.852194547653198242e-02
-4.087917804718017578e+00,-4.160254478454589844e+00,0.000000000000000000e+00,7.233645021915435791e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
-1.244321465492248535e-03
5.559667944908142090e-03
1.231470704078674316e-02
1.902100443840026855e-02
2.567878365516662598e-02
3.228805959224700928e-02
3.884900361299514771e-02
4.536183923482894897e-02
5.182666331529617310e-02
5.824369192123413086e-02
6.461307406425476074e-02
7.093498110771179199e-02
7.720957696437835693e-02
8.343697339296340942e-02
8.961746096611022949e-02
9.575111418962478638e-02
1.018382161855697632e-01
1.078788042068481445e-01
1.138731986284255981e-01
1.198214739561080933e-01
1.257238388061523438e-01
1.315805464982986450e-01
1.373916566371917725e-01
1.431575417518615723e-01
1.488782167434692383e-01
1.545539498329162598e-01
1.601848900318145752e-01
1.657713204622268677e-01
1.713132858276367188e-01
1.768110394477844238e-01
1.822649538516998291e-01
1.876748502254486084e-01
1.930412650108337402e-01
1.983642280101776123e-01
2.036439925432205200e-01
2.088806331157684326e-01
2.140745222568511963e-01
2.192258238792419434e-01
2.243346273899078369e-01
2.294012308120727539e-01
2.344257086515426636e-01
2.394084632396697998e-01
2.443494200706481934e-01
2.492489963769912720e-01
2.541072964668273926e-01
2.589245438575744629e-01
2.637009322643280029e-01
2.684366106986999512e-01
2.731317877769470215e-01
2.777867317199707031e-01
2.824015617370605469e-01
2.869764566421508789e-01
2.915117144584655762e-01
2.960073947906494141e-01
3.004637360572814941e-01
3.048810362815856934e-01
3.092593252658843994e-01
3.135988712310791016e-01
3.178998231887817383e-01
3.221624493598937988e-01
3.263868689537048340e-01
3.305733203887939453e-01
3.347218632698059082e-01
3.388327956199645996e-01
3.429063856601715088e-01
3.469424843788146973e-01
3.509416878223419189e-01
3.549039661884307861e-01
3.588294386863708496e-01
3.627183437347412109e-01
3.665709495544433594e-01
3.703873753547668457e-01
3.741677999496459961e-01
3.779121637344360352e-01
3.816210627555847168e-01
3.852943778038024902e-01
3.889323472976684570e-01
3.925350904464721680e-01
3.961029648780822754e-01
3.996358513832092285e-01
4.031341671943664551e-01
4.065979123115539551e-01
4.100272655487060547e-01
4.134225249290466309e-01
4.167836904525756836e-01
4.201110005378723145e-01
4.234045743942260742e-01
4.266645312309265137e-01
4.298911094665527344e-01
4.330844283103942871e-01
4.362446069717407227e-01
4.393718242645263672e-01
4.424661993980407715e-01
4.455279111862182617e-01
4.485571384429931641e-01
4.515538811683654785e-01
4.545184373855590820e-01
4.574508070945739746e-01
4.603511691093444824e-01
4.632197022438049316e-01
4.660565257072448730e-01
4.688617587089538574e-01
4.716355800628662109e-01
4.743779897689819336e-01
4.770892262458801270e-01
4.797694087028503418e-01
4.824185967445373535e-01
4.850370287895202637e-01
4.876246452331542969e-01
4.901815652847290039e-01
4.927082061767578125e-01
4.952043890953063965e-01
4.976702928543090820e-01
5.001059770584106445e-01
5.025117397308349609e-01
5.048874020576477051e-01
5.072333812713623047e-01
5.095496177673339844e-01
5.118361711502075195e-01
5.140932202339172363e-01
5.163208246231079102e-01
5.185190439224243164e-01
5.206880569458007812e-01
5.228278636932373047e-01
5.249386429786682129e-01
5.270205140113830566e-01
5.290734171867370605e-01
5.310974717140197754e-01
5.330928564071655273e-01
5.350596308708190918e-01
5.369977951049804688e-01
5.389074683189392090e-01
5.407887697219848633e-01
5.426416397094726562e-01
5.444662570953369141e-01
5.462627410888671875e-01
5.480310320854187012e-01
5.497712492942810059e-01
5.514835119247436523e-01
5.531677603721618652e-01
5.548241734504699707e-01
5.564526915550231934e-01
5.580534934997558594e-01
5.596265792846679688e-01
5.611720085144042969e-01
5.626897811889648438e-01
5.641800165176391602e-01
5.656427145004272461e-01
5.670779347419738770e-01
5.684857368469238281e-01
5.698661804199218750e-01
5.712192058563232422e-01
5.725449919700622559e-01
5.738433599472045898e-01
5.751146674156188965e-01
5.763585567474365234e-01
5.775753855705261230e-01
5.787650346755981445e-01
5.799275636672973633e-01
5.810629725456237793e-01
5.821713805198669434e-01
5.832526087760925293e-01
5.843067765235900879e-01
5.853339433670043945e-01
5.863341093063354492e-01
5.873073339462280273e-01
5.882535576820373535e-01
5.891726613044738770e-01
5.900649428367614746e-01
5.909302234649658203e-01
5.917685031890869141e-01
5.925797820091247559e-01
5.933642387390136719e-01
5.941216349601745605e-01
5.948520898818969727e-01
5.955556035041809082e-01
5.962321758270263672e-01
5.968816876411437988e-01
5.975043177604675293e-01
5.980998277664184570e-01
5.986684560775756836e-01
5.992099046707153320e-01
5.997244715690612793e-01
6.002117991447448730e-01
6.006721854209899902e-01
6.011054515838623047e-01
6.015115380287170410e-01
6.018905639648437500e-01
6.022423505783081055e-01
6.025669574737548828e-01
6.028643250465393066e-01
6.031343340873718262e-01
6.033772230148315430e-01
6.035926938056945801e-01
6.037808060646057129e-01
6.039416193962097168e-01
6.040748357772827148e-01
6.041806936264038086e-01
6.042589545249938965e-01
6.043096780776977539e-01
6.043327450752258301e-01
6.043283343315124512e-01
6.042960882186889648e-01
6.042361855506896973e-01
6.041483879089355469e-01
6.040328145027160645e-01
6.038894057273864746e-01
6.037179827690124512e-01
6.035186052322387695e-01
6.032911539077758789e-01
6.030356287956237793e-01
6.027519106864929199e-01
6.024398803710937500e-01
6.020995974540710449e-01
6.017310619354248047e-01
6.013340353965759277e-01
6.009085178375244141e-01
6.004546284675598145e-01
5.999719500541687012e-01
5.994607210159301758e-01
5.989207029342651367e-01
5.983518958091735840e-01
5.977541804313659668e-01
5.971276164054870605e-01
5.964720249176025391e-01
5.957872867584228516e-01
5.950734019279479980e-01
5.943304300308227539e-01
5.935580730438232422e-01
5.927563309669494629e-01
5.919251441955566406e-01
5.910644531250000000e-01
5.901742577552795410e-01
5.892543196678161621e-01
5.883045792579650879e-01
5.873250961303710938e-01
5.863156914710998535e-01
5.852763056755065918e-01
5.842068195343017578e-01
5.831073522567749023e-01
5.819774866104125977e-01
5.808175206184387207e-01
5.796270966529846191e-01
5.784062147140502930e-01
5.771548151969909668e-01
5.758728981018066406e-01
5.745602846145629883e-01
5.732169151306152344e-01
5.718426108360290527e-01
5.704374909400939941e-01
5.690013766288757324e-01
5.675341486930847168e-01
5.660358071327209473e-01
5.645063519477844238e-01
5.629454255104064941e-01
5.613532066345214844e-01
5.597295761108398438e-01
5.580744147300720215e-01
5.563876032829284668e-01
5.546692013740539551e-01
5.529190301895141602e-01
5.511370301246643066e-01
5.493231415748596191e-01
5.474772453308105469e-01
5.455994009971618652e-01
5.436894893646240234e-01
5.417473912239074707e-01
5.397731065750122070e-01
5.377665162086486816e-01
5.357275605201721191e-01
5.336562395095825195e-01
5.315524339675903320e-01
5.294160842895507812e-01
5.272470712661743164e-01
5.250455737113952637e-01
5.228111743927001953e-01
5.205442309379577637e-01
5.182443857192993164e-01
5.159117579460144043e-01
5.135461091995239258e-01
5.111476182937622070e-01
5.087161064147949219e-01
5.062515735626220703e-01
5.037539005279541016e-01
5.012231469154357910e-01
4.986593127250671387e-01
4.960622191429138184e-01
4.934319853782653809e-01
4.907684922218322754e-01
4.880716204643249512e-01
4.853416681289672852e-01
4.825782775878906250e-01
4.797816872596740723e-01
4.769517183303833008e-01
4.740883111953735352e-01
4.711917042732238770e-01
4.682615995407104492e-01
4.652981758117675781e-01
4.623014330863952637e-01
4.592712521553039551e-01
4.562076926231384277e-01
4.531108140945434570e-01
4.499806165695190430e-01
4.468170404434204102e-01
4.436202645301818848e-01
4.403901696205139160e-01
4.371267557144165039e-01
4.338301420211791992e-01
4.305003881454467773e-01
4.271373748779296875e-01
4.237412810325622559e-01
4.203121662139892578e-01
4.168499708175659180e-01
4.133547544479370117e-01
4.098266959190368652e-01
4.062658548355102539e-01
4.026720523834228516e-01
3.990457653999328613e-01
3.953866362571716309e-01
3.916950225830078125e-01
3.879708647727966309e-01
3.842144012451171875e-01
3.804256319999694824e-01
3.766046166419982910e-01
3.727513551712036133e-01
3.688662648200988770e-01
3.649492263793945312e-01
3.610003590583801270e-01
3.570197820663452148e-01
3.530077338218688965e-01
3.489642143249511719e-01
3.448895812034606934e-01
3.407834470272064209e-01
3.366466164588928223e-01
3.324787616729736328e-01
3.282801508903503418e-01
3.240511417388916016e-01
3.197915852069854736e-01
3.155017495155334473e-01
3.111820220947265625e-01
3.068322539329528809e-01
3.024529218673706055e-01
2.980440855026245117e-01
2.936058044433593750e-01
2.891385853290557861e-01
2.846422791481018066e-01
2.801173329353332520e-01
2.755638360977172852e-01
2.709820270538330078e-01
2.663722634315490723e-01
2.617346048355102539e-01
2.570694684982299805e-01
2.523768544197082520e-01
2.476571202278137207e-01
2.429106831550598145e-01
2.381373643875122070e-01
2.333378046751022339e-01
2.285120487213134766e-01
2.236605435609817505e-01
2.187836468219757080e-01
2.138812541961669922e-01
2.089541554450988770e-01
2.040019780397415161e-01
1.990255117416381836e-01
1.940249651670455933e-01
1.890009045600891113e-01
1.839530169963836670e-01
1.788820326328277588e-01
1.737882494926452637e-01
1.686719954013824463e-01
1.635332703590393066e-01
1.583729982376098633e-01
1.531909853219985962e-01
1.479878574609756470e-01
1.427638828754425049e-01
1.375194191932678223e-01
1.322547346353530884e-01
1.269704401493072510e-01
1.216667443513870239e-01
1.163439899682998657e-01
1.110022589564323425e-01
1.056426018476486206e-01
1.002649366855621338e-01
9.486952424049377441e-02
8.945740014314651489e-02
8.402819186449050903e-02
7.858255505561828613e-02
7.312121987342834473e-02
6.764425337314605713e-02
6.215211749076843262e-02
5.664534866809844971e-02
5.112403631210327148e-02
4.558914899826049805e-02
4.004043340682983398e-02
3.447882831096649170e-02
2.890463173389434814e-02
2.331816405057907104e-02
1.772003620862960815e-02
1.211053133010864258e-02
6.490096449851989746e-03
8.589327335357666016e-04


==> DG_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-1.244321465492248535e-03
2.567878365516662598e-02
5.182666331529617310e-02
7.720957696437835693e-02
1.018382161855697632e-01
1.257238388061523438e-01
1.488782167434692383e-01
1.713132858276367188e-01
1.930412650108337402e-01
2.140745222568511963e-01
2.344257086515426636e-01
2.541072964668273926e-01
2.731317877769470215e-01
2.915117144584655762e-01
3.092593252658843994e-01
3.263868689537048340e-01
3.429063856601715088e-01
3.588294386863708496e-01
3.741677999496459961e-01
3.889323472976684570e-01
4.031341671943664551e-01
4.167836904525756836e-01
4.298911094665527344e-01
4.424661993980407715e-01
4.545184373855590820e-01
4.660565257072448730e-01
4.770892262458801270e-01
4.876246452331542969e-01
4.976702928543090820e-01
5.072333812713623047e-01
5.163208246231079102e-01
5.249386429786682129e-01
5.330928564071655273e-01
5.407887697219848633e-01
5.480310320854187012e-01
5.548241734504699707e-01
5.611720085144042969e-01
5.670779347419738770e-01
5.725449919700622559e-01
5.775753855705261230e-01
5.821713805198669434e-01
5.863341093063354492e-01
5.900649428367614746e-01
5.933642387390136719e-01
5.962321758270263672e-01
5.986684560775756836e-01
6.006721854209899902e-01
6.022423505783081055e-01
6.033772230148315430e-01
6.040748357772827148e-01
6.043327450752258301e-01
6.041483879089355469e-01
6.035186052322387695e-01
6.024398803710937500e-01
6.009085178375244141e-01
5.989207029342651367e-01
5.964720249176025391e-01
5.935580730438232422e-01
5.901742577552795410e-01
5.863156914710998535e-01
5.819774866104125977e-01
5.771548151969909668e-01
5.718426108360290527e-01
5.660358071327209473e-01
5.597295761108398438e-01
5.529190301895141602e-01
5.455994009971618652e-01
5.377665162086486816e-01
5.294160842895507812e-01
5.205442309379577637e-01
5.111476182937622070e-01
5.012231469154357910e-01
4.907684922218322754e-01
4.797816872596740723e-01
4.682615995407104492e-01
4.562076926231384277e-01
4.436202645301818848e-01
4.305003881454467773e-01
4.168499708175659180e-01
4.026720523834228516e-01
3.879708647727966309e-01
3.727513551712036133e-01
3.570197820663452148e-01
3.407834470272064209e-01
3.240511417388916016e-01
3.068322539329528809e-01
2.891385853290557861e-01
2.709820270538330078e-01
2.523768544197082520e-01
2.333378046751022339e-01
2.138812541961669922e-01
1.940249651670455933e-01
1.737882494926452637e-01
1.531909853219985962e-01
1.322547346353530884e-01
1.110022589564323425e-01
8.945740014314651489e-02
6.764425337314605713e-02
4.558914899826049805e-02
2.331816405057907104e-02
8.589327335357666016e-04


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
3.821428693025065160e-01
1.271103950862912113e-01
1.195939452535325492e-01
1.114637439557570747e-01
9.478849571106798266e-02
7.473961791542678423e-02
7.028292893716181489e-02
6.694379723477758559e-02
6.438294929935271804e-02
6.866517550418826943e-02
6.356826098605683484e-02
6.752416597503105300e-02
6.715903629913563821e-02
6.698012184697242632e-02
6.957654918482955586e-02
6.514130271850716858e-02
6.577740671429163632e-02
6.565906311593693034e-02
6.742988009082363787e-02
6.346871302050308139e-02
6.900234326835003040e-02
6.783751407277950618e-02
7.042144154103499587e-02
6.745912332884039520e-02
6.676488342568577539e-02
6.566144446468319407e-02
7.159326387533425373e-02
6.830984752514401848e-02
6.738224501403684841e-02
6.779909268000185174e-02
6.681863626379891397e-02
6.540047341256603752e-02
7.225657649471370347e-02
6.405162321966335892e-02
6.880162702828396259e-02
7.065452640210219404e-02
7.005058925666242386e-02
6.791566776406103567e-02
6.638611115050116473e-02
6.822892862860598095e-02
6.854235709036789193e-02
6.818236488281463614e-02
6.666479067653245660e-02
6.749720201248274321e-02
7.026037929668721427e-02
7.005476614238143052e-02
6.984734571473184828e-02
6.714866625023796498e-02
6.702268147137113719e-02
7.144745460417095684e-02
7.479208476489387913e-02
7.013666633416133778e-02
7.250385105472671732e-02
7.203521629829515160e-02
7.081693646376625850e-02
7.043610631458505078e-02
7.025061378890774810e-02
6.713852758345160987e-02
7.842771115131033643e-02
6.948021140301795240e-02
6.403508146569539261e-02
6.802699283739754854e-02
6.920801965084204255e-02
7.066207528886683797e-02
6.643151423791600341e-02
7.210932925755111911e-02
6.516516616516147831e-02
6.526241788870529303e-02
6.788309642210341166e-02
6.594344943760739597e-02
7.138257774908624009e-02
7.118259154231104668e-02
6.533011568955529591e-02
6.591284395268920404e-02
7.065192170625493595e-02
6.954327723823526541e-02
7.132511057215513983e-02
6.842748728820845228e-02
6.696494702433017365e-02
7.057849756435753685e-02
6.786002963156646806e-02
6.838006922750812511e-02
6.725310252839866720e-02
6.651240906895054816e-02
6.949147541340894296e-02
6.588811207015084215e-02
6.991562709021492683e-02
7.014887534341468500e-02
6.811107346263843565e-02
6.986259424888563441e-02
6.841113578084440094e-02
6.803322728080776760e-02
6.825729925013060417e-02
6.975571450308455657e-02
6.848138861921770904e-02
7.025447718417719700e-02
6.886445197262550111e-02
7.056879324850556801e-02
6.872937228699221857e-02
7.293877735205071822e-02
6.908186050896100716e-02
6.826293855830029011e-02
6.836346822493240272e-02
6.586029492215336734e-02
6.734917817982036259e-02
6.889667884595805647e-02
6.788613728601189390e-02
6.894675396807344037e-02
6.893091700888363815e-02
6.820676124048742628e-02
6.797704290831627083e-02
6.799021533742317935e-02
7.583136593806850956e-02
6.958698008363049803e-02
7.247832131483410156e-02
6.914090634659973700e-02
6.725420755246229454e-02
6.812074854175287353e-02
6.863059769782289821e-02
6.678197832174290194e-02
6.690255065018189951e-02
6.622334052508987989e-02
6.795096147123787234e-02
6.931343126496865292e-02
6.763439410275186303e-02
6.562975394470020596e-02
6.779014208257719276e-02
6.825960759185077664e-02
7.007288014822855848e-02
6.783126901997925395e-02
6.873338366990126846e-02
6.971957803715346513e-02
6.983980390489914758e-02
6.772003734497675231e-02
6.722066697587382456e-02
6.834996226862295743e-02
6.952895030569947177e-02
6.879941948721408906e-02
6.883689816779127446e-02
6.720098876355029560e-02
6.961605488219775595e-02
7.079214823749217789e-02
7.043229770773985765e-02
6.500098848053503797e-02
6.884044266290242908e-02
7.043419903235559332e-02
6.414993859760954875e-02
6.939203034693677830e-02
7.149500949259254834e-02
6.627065573291469891e-02
7.177497225756500343e-02
6.917825540889575853e-02
6.723546304349764524e-02
6.865524952839320572e-02
6.875303286033011829e-02
6.858173874415036952e-02
6.597626186189285702e-02
6.920815338739269573e-02
7.242024964710662427e-02
6.835870568627896993e-02
6.836083602676079618e-02
7.039965373703700735e-02
6.833231575423678872e-02
6.795768443846939011e-02
7.176981599349457897e-02
6.815909217906601647e-02
6.752384503405063632e-02
6.941283832972042211e-02
6.825654780758245999e-02
6.913139942968912766e-02
6.881744589528655809e-02
6.827483368928478902e-02
6.974887337233698359e-02
6.974610320696325583e-02
6.919038477426511791e-02
6.804523013725226332e-02
7.078691775046373758e-02
6.762423877416846862e-02
6.934599983263006751e-02
6.888424854671262865e-02
7.288264814564167360e-02
6.817695708722962267e-02
6.697842921437138775e-02
6.759124559540062582e-02
6.962513221355672022e-02
6.811700398053860406e-02
6.756268487502345432e-02
6.995953507749004541e-02
7.077351767053659259e-02
6.857249702247548984e-02
6.730607113394743157e-02
6.750422714941525792e-02
7.136248633486248771e-02
6.620405053422862007e-02
6.906376333662611611e-02
6.844312416528235132e-02
6.833660851806436232e-02
6.889321576204961162e-02
6.735346365196499818e-02
6.482702745981472336e-02
6.824437046545270280e-02
6.910563385344337117e-02
6.764022534302351064e-02
6.772728803988284363e-02
6.953644996759317243e-02
6.993130777677449006e-02
6.729281635976733233e-02
6.936948693875784333e-02
6.820447203172112782e-02
6.506120431684206395e-02
6.798644794305898353e-02
6.674458771109201272e-02
6.908282230547874159e-02
7.006905074629236896e-02
6.677385203159347249e-02
7.011777886177870955e-02
6.609387039934655483e-02
6.645566035895557333e-02
6.648244186024526714e-02
7.030341786186568298e-02
6.938324558760833316e-02
6.830741300855244780e-02
6.620236686241769142e-02
6.900113170607174995e-02
7.041886805696923046e-02
6.487259843162884732e-02
6.821965798184159713e-02
6.847900204984971873e-02
6.777168729505908540e-02
6.756855353613561155e-02
6.883474692757005076e-02
6.763177349422033746e-02
6.992488809446924247e-02
6.819931372700993588e-02
6.923799302935629285e-02
6.957581785148386766e-02
6.876682674665231254e-02
6.880375510573241704e-02
7.117108755504072959e-02
6.868667319884957934e-02
6.697590926719867999e-02
6.836146202103768332e-02
6.931172192592142955e-02
6.909369690925741547e-02
6.787772481068615749e-02
6.895814842728828498e-02
6.807877143997206892e-02
6.839178814315521882e-02
7.145115180360768481e-02
6.937588682339412838e-02
6.953258963214663246e-02
6.945102152806116591e-02
6.678834930954523352e-02
6.860807376982348826e-02
6.566934870603541308e-02
6.912383056865756270e-02
6.708664779978841530e-02
7.059217773336462498e-02
6.993730292983380004e-02
6.896567025039292143e-02
6.884248386601329872e-02
7.313390342511363884e-02
6.819169782373568633e-02
6.841150468717442645e-02
6.951377198136299285e-02
6.826804542289265088e-02
6.923484662391043987e-02
6.939200316988172745e-02
7.116990385183714907e-02
6.676029673924394059e-02
6.967707441428969140e-02
7.140155732087029306e-02
6.844284234002200040e-02
6.802225661162503156e-02
6.975809598573863568e-02
6.837074127440712079e-02
6.796107529937597813e-02
7.101796312059818761e-02
6.841631683536975039e-02
6.957605908126650307e-02
7.018191490752956341e-02
6.786061016976670246e-02
6.949924348510452821e-02
6.856137526726921450e-02
6.933677912764192597e-02
6.662080490580170322e-02
6.734898048070170340e-02
6.876258746007826717e-02
6.938159067595017770e-02
6.963093139970980006e-02
6.782387398741607232e-02
7.079805932423956227e-02
6.877831020177825605e-02
6.647248179282896907e-02
6.794218669360643781e-02
6.980687486209193049e-02
6.941905817734031481e-02
6.996586151390352115e-02
6.638467603739331424e-02
6.942569255583758148e-02
6.808407428157349506e-02
6.936619955581167785e-02
6.830021071155746581e-02
6.774761361000729287e-02
6.823374755182662343e-02
7.008832375084944610e-02
6.841912082016378405e-02
6.795645432735053504e-02
7.251654691910999762e-02
6.903187995603714266e-02
7.175785691550932988e-02
6.856777330798720371e-02
6.718607795479115963e-02
6.632238779917763727e-02
6.721996760811103921e-02
7.064723052763677291e-02
6.687613224160388059e-02
6.859128775735831574e-02
6.841963886076402046e-02
6.512166509957045823e-02
6.850731538636879725e-02
7.202373933835326536e-02
6.855605176515326693e-02
6.855414537275593412e-02
6.852007927509243257e-02
6.772781184817924793e-02
6.891801054366093748e-02
6.716500043701684186e-02
6.859506887575504697e-02
6.648571745609824224e-02
6.914360688227080831e-02
6.978644692917024273e-02
6.780970792020808713e-02
7.077850397374228775e-02
6.804126838329746518e-02
7.041442535770009448e-02
6.840131814663552579e-02
6.771675812669256111e-02
6.761236267516756993e-02
7.026769798390393451e-02
6.983864798343736302e-02
6.834300597664218213e-02
6.962102611728378243e-02
6.833789927309055767e-02
6.898702736782844069e-02
7.005638616783566031e-02
6.752149411785600408e-02
7.088693856023788042e-02
6.976524300572813087e-02
6.986366387052608817e-02
6.673454343144301359e-02
6.875466171202058996e-02
6.915037341125856996e-02
7.044386131926286265e-02
6.953700873486140521e-02
6.784288092397729175e-02
6.723741907473326784e-02
6.588281944333435058e-02
6.898557402580596243e-02
7.273497442214170439e-02
6.813721643082792934e-02
6.716117470432272918e-02
6.903886056217033163e-02
6.761257696454529842e-02
6.881931292226309282e-02
6.962415097944968378e-02
6.931951993872065287e-02
6.797366922410048862e-02
6.932110165233987265e-02
6.913473397259872755e-02
7.044644173012755417e-02
6.791766453937765624e-02
6.972683741190251194e-02
6.842304837155116504e-02
6.885834664992195042e-02
6.708818044253202217e-02
6.774882257847458789e-02
6.672475692497906175e-02
6.873173282027017494e-02
6.790216029100001882e-02
6.888749773782538999e-02
6.791271658271395839e-02
6.590174794670387859e-02
6.926230281002483669e-02
6.674591610973880373e-02
6.859443638515019814e-02
6.864061803813722995e-02
7.033840567488794382e-02
6.914783701135973626e-02
6.871802567126487904e-02
7.122368864848410697e-02
6.968426225834087329e-02
6.940252406237104599e-02
6.791319592176885134e-02
6.870872465119598482e-02
6.909526028728062153e-02
6.957919256126106344e-02
6.881083531293187561e-02
6.984333804714885907e-02
6.918587866365048800e-02
6.953354752387870541e-02
6.732798917063440025e-02
7.050190696640461219e-02
6.901983407063359832e-02
7.036080777717945711e-02
6.911328432770733055e-02
6.833446769685047606e-02
6.712064135205107751e-02
6.821276485358056252e-02
6.913885070122294252e-02
6.799283271490877412e-02
6.901628394152183044e-02
6.892868636189149190e-02
7.180427142969446341e-02
6.929326577054260861e-02
6.847337986511484176e-02
6.829793288754198999e-02
6.918232217404840512e-02
6.807647365727483024e-02
6.861018044655560477e-02
6.878809271855114427e-02
6.908322457534658845e-02
7.157369460540830008e-02
6.881270999223210172e-02
6.715478025052235012e-02
6.926799495887286939e-02
6.750057535422772370e-02
6.868192588060298420e-02
6.864660455692962737e-02
6.753351673661073251e-02
6.940746388441063064e-02
6.668161644875060523e-02
6.848250401004897514e-02
6.813241794064087142e-02
6.747143193345192524e-02
6.642254759108411066e-02
6.903127566281755390e-02
6.964971668553791850e-02
6.939882268804717369e-02
7.113747564025736658e-02
6.806120059505457731e-02
6.846390123159727670e-02
6.865062875500302364e-02
6.938045493150493681e-02
6.829203335325709223e-02
7.021860725704347217e-02
6.796395080396726296e-02
6.969810718879701494e-02
6.758197371348952098e-02
6.902090114369993645e-02
7.006345343318730323e-02
6.922825706387590594e-02
6.963819485771113871e-02
6.462075662854205316e-02
6.843806574150723687e-02
6.993045775995587743e-02
6.982148990912012687e-02
6.722572092299775037e-02
6.569835103807079857e-02
6.892497774471507965e-02
6.792536010003655256e-02
6.926393040017178593e-02
6.688081943018024667e-02
6.880648923446246179e-02
6.797710638461010313e-02
7.013364160526899815e-02
6.844052190859079010e-02
6.890907163795036150e-02
6.976873975802636019e-02
6.794500146244439320e-02
6.867745686988752096e-02
6.816247041397054118e-02
6.615564781273569617e-02
6.882326194979387912e-02
6.980430612953417158e-02
6.733954057831255391e-02
6.838535681067396677e-02
6.962540611334139262e-02
6.951615202450363296e-02
6.905680115209632264e-02
6.702878917927068692e-02
6.807281469594914092e-02
6.757611875008849578e-02
6.938210084813903333e-02
6.872995249589648747e-02
6.716078605793179834e-02
6.834570923859524527e-02
7.005412464261810690e-02
6.808341746159685126e-02
7.011532109462974283e-02
6.893598121007654678e-02
6.930989315859424627e-02
6.851636235924830898e-02
6.985851961237642127e-02
6.736873541049205605e-02
6.874462410257863032e-02
6.779670307257719408e-02
6.870316201384336907e-02
6.817300622965855039e-02
6.717137142186466181e-02
6.788422699351184808e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
3.821428693025065160e-01
7.473961791542678423e-02
6.356826098605683484e-02
6.514130271850716858e-02
6.900234326835003040e-02
6.566144446468319407e-02
6.681863626379891397e-02
7.065452640210219404e-02
6.854235709036789193e-02
7.005476614238143052e-02
7.479208476489387913e-02
7.043610631458505078e-02
6.403508146569539261e-02
7.210932925755111911e-02
7.138257774908624009e-02
6.954327723823526541e-02
6.786002963156646806e-02
6.588811207015084215e-02
6.841113578084440094e-02
7.025447718417719700e-02
6.908186050896100716e-02
6.889667884595805647e-02
6.797704290831627083e-02
6.914090634659973700e-02
6.690255065018189951e-02
6.562975394470020596e-02
6.873338366990126846e-02
6.834996226862295743e-02
6.961605488219775595e-02
7.043419903235559332e-02
7.177497225756500343e-02
6.858173874415036952e-02
6.836083602676079618e-02
6.815909217906601647e-02
6.881744589528655809e-02
6.804523013725226332e-02
7.288264814564167360e-02
6.811700398053860406e-02
6.730607113394743157e-02
6.844312416528235132e-02
6.824437046545270280e-02
6.993130777677449006e-02
6.798644794305898353e-02
7.011777886177870955e-02
6.938324558760833316e-02
6.487259843162884732e-02
6.883474692757005076e-02
6.957581785148386766e-02
6.697590926719867999e-02
6.895814842728828498e-02
6.953258963214663246e-02
6.912383056865756270e-02
6.884248386601329872e-02
6.826804542289265088e-02
6.967707441428969140e-02
6.837074127440712079e-02
7.018191490752956341e-02
6.662080490580170322e-02
6.782387398741607232e-02
6.980687486209193049e-02
6.808407428157349506e-02
7.008832375084944610e-02
7.175785691550932988e-02
7.064723052763677291e-02
6.850731538636879725e-02
6.772781184817924793e-02
6.914360688227080831e-02
7.041442535770009448e-02
6.983864798343736302e-02
7.005638616783566031e-02
6.673454343144301359e-02
6.784288092397729175e-02
6.813721643082792934e-02
6.962415097944968378e-02
7.044644173012755417e-02
6.708818044253202217e-02
6.888749773782538999e-02
6.859443638515019814e-02
7.122368864848410697e-02
6.909526028728062153e-02
6.953354752387870541e-02
6.911328432770733055e-02
6.799283271490877412e-02
6.847337986511484176e-02
6.878809271855114427e-02
6.926799495887286939e-02
6.940746388441063064e-02
6.642254759108411066e-02
6.806120059505457731e-02
7.021860725704347217e-02
7.006345343318730323e-02
6.993045775995587743e-02
6.792536010003655256e-02
7.013364160526899815e-02
6.867745686988752096e-02
6.733954057831255391e-02
6.702878917927068692e-02
6.716078605793179834e-02
6.893598121007654678e-02
6.874462410257863032e-02
6.788422699351184808e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.827104866504669189e-01
4.283457696437835693e-01
4.709886610507965088e-01
5.107474923133850098e-01
5.477424860000610352e-01
5.821025967597961426e-01
6.139622926712036133e-01
6.434606313705444336e-01
6.707385182380676270e-01
6.959369182586669922e-01
7.191942930221557617e-01
7.406461834907531738e-01
7.604228258132934570e-01
7.786492705345153809e-01
7.954442501068115234e-01
8.109194636344909668e-01
8.251794576644897461e-01
8.383223414421081543e-01
8.504385948181152344e-01
8.616116642951965332e-01
8.719193339347839355e-01
8.814321160316467285e-01
8.902155160903930664e-01
8.983287215232849121e-01
9.058263897895812988e-01
9.127584695816040039e-01
9.191700816154479980e-01
9.251027703285217285e-01
9.305945038795471191e-01
9.356797337532043457e-01
9.403901100158691406e-01
9.447543025016784668e-01
9.487987160682678223e-01
9.525477290153503418e-01
9.560229778289794922e-01
9.592452645301818848e-01
9.622329473495483398e-01
9.650028347969055176e-01
9.675711989402770996e-01
9.699522852897644043e-01
9.721596837043762207e-01
9.742053151130676270e-01
9.761009812355041504e-01
9.778571724891662598e-01
9.794836640357971191e-01
9.809894561767578125e-01
9.823830127716064453e-01
9.836723208427429199e-01
9.848642945289611816e-01
9.859661459922790527e-01
9.869838356971740723e-01
9.879233241081237793e-01
9.887903332710266113e-01
9.895893931388854980e-01
9.903257489204406738e-01
9.910039305686950684e-01
9.916275143623352051e-01
9.922009110450744629e-01
9.927273988723754883e-01
9.932103753089904785e-01
9.936532974243164062e-01
9.940589070320129395e-01
9.944300055503845215e-01
9.947689175605773926e-01
9.950784444808959961e-01
9.953605532646179199e-01
9.956172704696655273e-01
9.958508610725402832e-01
9.960629343986511230e-01
9.962550997734069824e-01
9.964291453361511230e-01
9.965863823890686035e-01
9.967284202575683594e-01
9.968562722206115723e-01
9.969712495803833008e-01
9.970744848251342773e-01
9.971670508384704590e-01
9.972496628761291504e-01
9.973233938217163086e-01
9.973893165588378906e-01
9.974474310874938965e-01
9.974993467330932617e-01
9.975449442863464355e-01
9.975854754447937012e-01
9.976209998130798340e-01
9.976522922515869141e-01
9.976796507835388184e-01
9.977036118507385254e-01
9.977245926856994629e-01
9.977427124977111816e-01
9.977588057518005371e-01
9.977728724479675293e-01
9.977850317955017090e-01
9.977957606315612793e-01
9.978049993515014648e-01
9.978134036064147949e-01
9.978207945823669434e-01
9.978273510932922363e-01
9.978334903717041016e-01
9.978391528129577637e-01
9.978443384170532227e-01
9.978492259979248047e-01
9.978540539741516113e-01
9.978587031364440918e-01
9.978634119033813477e-01
9.978680610656738281e-01
9.978727698326110840e-01
9.978776574134826660e-01
9.978824853897094727e-01
9.978876709938049316e-01
9.978929758071899414e-01
9.978983998298645020e-01
9.979038834571838379e-01
9.979097247123718262e-01
9.979158043861389160e-01
9.979220032691955566e-01
9.979282021522521973e-01
9.979345798492431641e-01
9.979410171508789062e-01
9.979476332664489746e-01
9.979544878005981445e-01
9.979612231254577637e-01
9.979680180549621582e-01
9.979748725891113281e-01
9.979816675186157227e-01
9.979884028434753418e-01
9.979953169822692871e-01
9.980017542839050293e-01
9.980084300041198730e-01
9.980146288871765137e-01
9.980210661888122559e-01
9.980270266532897949e-01
9.980329275131225586e-01
9.980385303497314453e-01
9.980438351631164551e-01
9.980489611625671387e-01
9.980535507202148438e-01
9.980581402778625488e-01
9.980624318122863770e-01
9.980661273002624512e-01
9.980694651603698730e-01
9.980725049972534180e-01
9.980751872062683105e-01
9.980773329734802246e-01
9.980790615081787109e-01
9.980805516242980957e-01
9.980814456939697266e-01
9.980818629264831543e-01
9.980819821357727051e-01
9.980815052986145020e-01
9.980807900428771973e-01
9.980793595314025879e-01
9.980776906013488770e-01
9.980754852294921875e-01
9.980727434158325195e-01
9.980694651603698730e-01
9.980660676956176758e-01
9.980619549751281738e-01
9.980574846267700195e-01
9.980524778366088867e-01
9.980470538139343262e-01
9.980412125587463379e-01
9.980351328849792480e-01
9.980285763740539551e-01
9.980216622352600098e-01
9.980143308639526367e-01
9.980067610740661621e-01
9.979984164237976074e-01
9.979901909828186035e-01
9.979814887046813965e-01
9.979724287986755371e-01
9.979630112648010254e-01
9.979536533355712891e-01
9.979436993598937988e-01
9.979336857795715332e-01
9.979234933853149414e-01
9.979131221771240234e-01
9.979025125503540039e-01
9.978917241096496582e-01
9.978809952735900879e-01
9.978699088096618652e-01
9.978588223457336426e-01
9.978476166725158691e-01
9.978363513946533203e-01
9.978250861167907715e-01
9.978137612342834473e-01
9.978024959564208984e-01
9.977911114692687988e-01
9.977800250053405762e-01
9.977688193321228027e-01
9.977577328681945801e-01
9.977467656135559082e-01
9.977360367774963379e-01
9.977253079414367676e-01
9.977148175239562988e-01
9.977044463157653809e-01
9.976943731307983398e-01
9.976844191551208496e-01
9.976747632026672363e-01
9.976653456687927246e-01
9.976561665534973145e-01
9.976472854614257812e-01
9.976387619972229004e-01
9.976304769515991211e-01
9.976224899291992188e-01
9.976149201393127441e-01
9.976077079772949219e-01
9.976008534431457520e-01
9.975944757461547852e-01
9.975883364677429199e-01
9.975826740264892578e-01
9.975773096084594727e-01
9.975723028182983398e-01
9.975679516792297363e-01
9.975638985633850098e-01
9.975603222846984863e-01
9.975571632385253906e-01
9.975544810295104980e-01
9.975522160530090332e-01
9.975504279136657715e-01
9.975489974021911621e-01
9.975480437278747559e-01
9.975476861000061035e-01
9.975478053092956543e-01
9.975481033325195312e-01
9.975491762161254883e-01
9.975502490997314453e-01
9.975520968437194824e-01
9.975544214248657227e-01
9.975571036338806152e-01
9.975600838661193848e-01
9.975634217262268066e-01
9.975672364234924316e-01
9.975716471672058105e-01
9.975761175155639648e-01
9.975811243057250977e-01
9.975864291191101074e-01
9.975920319557189941e-01
9.975980520248413086e-01
9.976044893264770508e-01
9.976108670234680176e-01
9.976177811622619629e-01
9.976249933242797852e-01
9.976321458816528320e-01
9.976398348808288574e-01
9.976477026939392090e-01
9.976555705070495605e-01
9.976636171340942383e-01
9.976719021797180176e-01
9.976802468299865723e-01
9.976888895034790039e-01
9.976974725723266602e-01
9.977061152458190918e-01
9.977147579193115234e-01
9.977233409881591797e-01
9.977319836616516113e-01
9.977406859397888184e-01
9.977492690086364746e-01
9.977577328681945801e-01
9.977661967277526855e-01
9.977745413780212402e-01
9.977827072143554688e-01
9.977906346321105957e-01
9.977985024452209473e-01
9.978061318397521973e-01
9.978134036064147949e-01
9.978206157684326172e-01
9.978275895118713379e-01
9.978343248367309570e-01
9.978407025337219238e-01
9.978465437889099121e-01
9.978523254394531250e-01
9.978576302528381348e-01
9.978628754615783691e-01
9.978675246238708496e-01
9.978718161582946777e-01
9.978756904602050781e-01
9.978792667388916016e-01
9.978823065757751465e-01
9.978851079940795898e-01
9.978875517845153809e-01
9.978893399238586426e-01
9.978908896446228027e-01
9.978918433189392090e-01
9.978924989700317383e-01
9.978925585746765137e-01
9.978922605514526367e-01
9.978916645050048828e-01
9.978904724121093750e-01
9.978888630867004395e-01
9.978867769241333008e-01
9.978840947151184082e-01
9.978811144828796387e-01
9.978775978088378906e-01
9.978735446929931641e-01
9.978689551353454590e-01
9.978638291358947754e-01
9.978580474853515625e-01
9.978517889976501465e-01
9.978448152542114258e-01
9.978371262550354004e-01
9.978290200233459473e-01
9.978197216987609863e-01
9.978096485137939453e-01
9.977988600730895996e-01
9.977867603302001953e-01
9.977736473083496094e-01
9.977591633796691895e-01
9.977433085441589355e-01
9.977259039878845215e-01
9.977068305015563965e-01
9.976858496665954590e-01
9.976624846458435059e-01
9.976367950439453125e-01
9.976084232330322266e-01
9.975770115852355957e-01
9.975421428680419922e-01
9.975035786628723145e-01
9.974607825279235840e-01
9.974132180213928223e-01
9.973602890968322754e-01
9.973018765449523926e-01
9.972369670867919922e-01
9.971647858619689941e-01
9.970847964286804199e-01
9.969958662986755371e-01
9.968975186347961426e-01
9.967885613441467285e-01
9.966677427291870117e-01
9.965340495109558105e-01
9.963863492012023926e-01
9.962228536605834961e-01
9.960424900054931641e-01
9.958435297012329102e-01
9.956243038177490234e-01
9.953827261924743652e-01
9.951170086860656738e-01
9.948245882987976074e-01
9.945037961006164551e-01
9.941518306732177734e-01
9.937658309936523438e-01
9.933430552482604980e-01
9.928806424140930176e-01
9.923748373985290527e-01
9.918226003646850586e-01
9.912199378013610840e-01
9.905626773834228516e-01
9.898470044136047363e-01
9.890678524971008301e-01
9.882205128669738770e-01
9.872997403144836426e-01
9.862996935844421387e-01
9.852151274681091309e-01
9.840388298034667969e-01
9.827642440795898438e-01
9.813840985298156738e-01
9.798906445503234863e-01
9.782752394676208496e-01
9.765289425849914551e-01
9.746420979499816895e-01
9.726042151451110840e-01
9.704040884971618652e-01
9.680294394493103027e-01
9.654672741889953613e-01
9.627032876014709473e-01
9.597219824790954590e-01
9.565065503120422363e-01
9.530387520790100098e-01
9.492986202239990234e-01
9.452643990516662598e-01
9.409119486808776855e-01
9.362154603004455566e-01
9.311460852622985840e-01
9.256723523139953613e-01
9.197597503662109375e-01
9.133705496788024902e-01
9.064628481864929199e-01
8.989911675453186035e-01
8.909048438072204590e-01
8.821493983268737793e-01
8.726646304130554199e-01
8.623849749565124512e-01
8.512389063835144043e-01
8.391490578651428223e-01
8.260311484336853027e-01
8.117950558662414551e-01
7.963434457778930664e-01
7.795726656913757324e-01
7.613720297813415527e-01
7.416259646415710449e-01
7.202123999595642090e-01
6.970044374465942383e-01
6.718701124191284180e-01
6.446766257286071777e-01
6.152870655059814453e-01
5.835669040679931641e-01
5.493819713592529297e-01
5.126024484634399414e-01
4.731029272079467773e-01
4.307690858840942383e-01
3.854927718639373779e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.827104866504669189e-01
5.477424860000610352e-01
6.707385182380676270e-01
7.604228258132934570e-01
8.251794576644897461e-01
8.719193339347839355e-01
9.058263897895812988e-01
9.305945038795471191e-01
9.487987160682678223e-01
9.622329473495483398e-01
9.721596837043762207e-01
9.794836640357971191e-01
9.848642945289611816e-01
9.887903332710266113e-01
9.916275143623352051e-01
9.936532974243164062e-01
9.950784444808959961e-01
9.960629343986511230e-01
9.967284202575683594e-01
9.971670508384704590e-01
9.974474310874938965e-01
9.976209998130798340e-01
9.977245926856994629e-01
9.977850317955017090e-01
9.978207945823669434e-01
9.978443384170532227e-01
9.978634119033813477e-01
9.978824853897094727e-01
9.979038834571838379e-01
9.979282021522521973e-01
9.979544878005981445e-01
9.979816675186157227e-01
9.980084300041198730e-01
9.980329275131225586e-01
9.980535507202148438e-01
9.980694651603698730e-01
9.980790615081787109e-01
9.980819821357727051e-01
9.980776906013488770e-01
9.980660676956176758e-01
9.980470538139343262e-01
9.980216622352600098e-01
9.979901909828186035e-01
9.979536533355712891e-01
9.979131221771240234e-01
9.978699088096618652e-01
9.978250861167907715e-01
9.977800250053405762e-01
9.977360367774963379e-01
9.976943731307983398e-01
9.976561665534973145e-01
9.976224899291992188e-01
9.975944757461547852e-01
9.975723028182983398e-01
9.975571632385253906e-01
9.975489974021911621e-01
9.975481033325195312e-01
9.975544214248657227e-01
9.975672364234924316e-01
9.975864291191101074e-01
9.976108670234680176e-01
9.976398348808288574e-01
9.976719021797180176e-01
9.977061152458190918e-01
9.977406859397888184e-01
9.977745413780212402e-01
9.978061318397521973e-01
9.978343248367309570e-01
9.978576302528381348e-01
9.978756904602050781e-01
9.978875517845153809e-01
9.978924989700317383e-01
9.978904724121093750e-01
9.978811144828796387e-01
9.978638291358947754e-01
9.978371262550354004e-01
9.977988600730895996e-01
9.977433085441589355e-01
9.976624846458435059e-01
9.975421428680419922e-01
9.973602890968322754e-01
9.970847964286804199e-01
9.966677427291870117e-01
9.960424900054931641e-01
9.951170086860656738e-01
9.937658309936523438e-01
9.918226003646850586e-01
9.890678524971008301e-01
9.852151274681091309e-01
9.798906445503234863e-01
9.726042151451110840e-01
9.627032876014709473e-01
9.492986202239990234e-01
9.311460852622985840e-01
9.064628481864929199e-01
8.726646304130554199e-01
8.260311484336853027e-01
7.613720297813415527e-01
6.718701124191284180e-01
5.493819713592529297e-01
3.854927718639373779e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
8.937722971044235187e-01
2.593789655496311908e-01
2.528966627057190886e-01
2.400554796502734067e-01
2.172873688235208434e-01
1.738992528259518111e-01
9.792365424277381381e-02
8.613105426680565946e-02
7.314082873311489319e-02
6.183696181555864424e-02
4.896292565227575166e-02
3.031983076005680816e-02
2.837243837169726307e-02
2.550978793835625980e-02
2.480346027299483794e-02
1.992734357486759811e-02
2.266647177729387563e-02
1.739826565131427291e-02
1.900269951669613169e-02
1.564770663600915934e-02
1.563857136520834662e-02
1.541463976564214772e-02
1.395931981146897143e-02
1.401389151649148034e-02
1.558223769542168603e-02
1.194780674951984208e-02
1.166272800215837485e-02
1.204637732022582723e-02
1.112797951185642148e-02
1.082392837282451781e-02
1.083937650832625388e-02
1.000012777344231121e-02
1.200207666847364664e-02
1.099560846521280277e-02
1.134677987179820782e-02
1.016737450147094102e-02
1.046425314728059545e-02
9.404641387950300399e-03
1.059251346776790038e-02
9.773706975618270260e-03
9.620309207226231465e-03
2.278345304526425974e-02
1.059605223637015946e-02
1.001171018426107520e-02
9.981327651267043674e-03
9.148696882593010393e-03
1.077575475884112559e-02
8.916467913493498695e-03
1.268906929893324348e-02
8.678422625701155690e-03
1.355458977346316214e-02
9.446133064535794030e-03
1.701848741882522331e-02
1.048623732293629991e-02
8.994920814319956950e-03
1.111159912100773313e-02
1.212406578274011562e-02
1.247708767744146879e-02
1.387930155827597073e-02
9.246424401845899921e-03
9.931815438480233113e-03
1.023893964134341313e-02
8.995723619663801782e-03
1.184960230420167675e-02
8.608205273478148831e-03
1.555685000967868895e-02
9.094698303317879512e-03
1.221146790438986697e-02
9.312210770162766479e-03
8.340206501557159702e-03
9.798210256694268178e-03
8.544771507418587667e-03
1.071332190133924417e-02
1.082172923832860033e-02
1.318460676333463311e-02
1.307442828043398932e-02
8.167113351160028289e-03
1.344515270719498327e-02
1.189731831072533309e-02
8.466694514050850801e-03
1.177562768124452985e-02
1.281555437758276871e-02
8.250675928276456420e-03
1.698848609941401230e-02
8.450272773999054077e-03
8.059314158379526222e-03
8.941465758870757036e-03
1.065660781016648101e-02
8.418090388909272442e-03
1.326159408629807267e-02
1.178663863943906105e-02
8.547332859427840893e-03
8.599052327307074930e-03
1.020855273235138534e-02
1.639901725768446936e-02
9.442280257619348541e-03
7.854052568311724325e-03
1.060619305378384704e-02
9.249686553080702783e-03
9.851514844675564320e-03
7.973078843327919413e-03
8.797376327056759260e-03
1.009389367942490311e-02
8.528652345402580950e-03
1.453172872841974710e-02
9.718385057021312542e-03
1.039518943363265148e-02
1.148659793145805422e-02
8.637701439339727158e-03
8.591203604456202486e-03
9.084421898661695916e-03
1.196704230276509837e-02
1.335136548667194105e-02
1.447685317717421934e-02
8.650613778692330808e-03
1.330101608710799327e-02
8.076163888219892520e-03
9.204511854754546946e-03
1.017607815884296295e-02
1.158111116923909827e-02
1.240518795523561958e-02
1.137987788452751725e-02
8.895164617668016235e-03
1.010864655522256995e-02
1.154942137268665826e-02
1.240407672511981314e-02
7.970180497637528727e-03
9.004078319489995652e-03
1.251261277771597603e-02
8.625008666563706988e-03
9.799381323198970428e-03
7.999700798788877271e-03
1.004384767268129940e-02
8.630917019843061325e-03
9.782852043760573157e-03
9.496013794737424504e-03
7.806790612092377735e-03
1.174666728606539416e-02
9.217882451502049448e-03
1.077581677599596596e-02
8.450549462105253276e-03
1.077147935897566564e-02
8.075774743264660729e-03
1.182623215036946243e-02
1.052739127848956006e-02
1.128995920183107141e-02
1.289504859969506367e-02
1.007995455766221016e-02
1.096733615631372873e-02
1.002501700926132326e-02
1.088649990879122023e-02
9.456880633263907432e-03
1.147828769404895567e-02
1.252891098507173326e-02
1.284139830714656726e-02
8.315533304836241271e-03
1.273862299242548533e-02
1.091854321350873604e-02
7.867662599684067254e-03
1.069757250374149884e-02
8.927717556660530115e-03
9.832764832410455583e-03
8.682757931553469061e-03
1.023692740318294520e-02
1.060798694249876981e-02
8.427518384640028323e-03
1.294475063049798681e-02
1.073477057908761925e-02
1.169838343702540862e-02
8.771957710127514449e-03
9.037414014039950316e-03
8.365140584578881905e-03
1.287040896401222406e-02
8.283700284191850352e-03
1.193058283447714918e-02
1.189721838477483806e-02
9.252958812003846470e-03
7.714346982847140877e-03
1.581435826582376636e-02
9.540107910846027869e-03
8.719311157505979168e-03
7.735398310128178447e-03
1.367146633905835622e-02
1.197183349238928850e-02
7.968309816687849101e-03
1.280749484169174668e-02
1.102469373629951128e-02
9.605118101224522850e-03
8.996963805976422937e-03
1.098196559065818360e-02
1.220729820895585793e-02
1.030633705029566916e-02
1.281348905589601954e-02
1.007759316752261138e-02
8.282074493031659282e-03
1.065667835229745786e-02
1.209144589095463226e-02
7.813755418605409370e-03
1.207560745353694794e-02
7.690742201227949645e-03
1.235383334173025503e-02
9.458562426454557651e-03
8.879157129626086276e-03
8.911384112942637506e-03
1.091695575078065021e-02
1.189227774888362670e-02
1.076423079173693086e-02
9.068381790097732389e-03
9.475099350523897082e-03
8.818883461107334190e-03
1.013271843661429049e-02
7.994676035717943399e-03
1.262204520780189042e-02
8.744178223250022655e-03
8.971597993155435921e-03
8.782614095299795184e-03
1.283733195338757418e-02
1.175857078145423930e-02
7.956140009236877322e-03
8.132420944604826230e-03
1.202613226692775088e-02
8.265740195054242442e-03
9.367914213913931462e-03
1.135471977971205283e-02
1.070684224796665876e-02
1.279664512627015811e-02
1.232385796086603313e-02
1.033391977947982834e-02
9.204098012511747681e-03
1.026554366816943668e-02
8.351340628371438715e-03
1.085601059283036220e-02
9.073917313622847231e-03
7.997818512955209846e-03
1.282817964441542932e-02
1.020985371897731482e-02
7.996021377010584935e-03
1.046358105323483105e-02
1.133635614740208589e-02
8.629456706129128019e-03
9.005812917434645806e-03
1.336306005847577062e-02
9.297392844278716192e-03
7.942580085953755697e-03
1.154713919711522659e-02
1.105101439028739231e-02
1.148473396541019320e-02
1.142547291404943065e-02
1.273957402933602844e-02
1.007470004861984146e-02
8.398673996482818732e-03
9.328805611085856306e-03
8.992618217751316076e-03
8.117496636182990055e-03
1.274678054014438157e-02
1.027631839856579625e-02
8.334904625458681993e-03
9.872353011262401112e-03
1.279689187528750167e-02
9.216545509542201434e-03
8.582497694361517632e-03
1.197374499240918926e-02
1.119734272947076580e-02
7.891879808012503342e-03
9.688801694760865515e-03
1.269531864852814496e-02
8.667199831160684112e-03
8.517008310831068740e-03
1.133037725335451530e-02
1.167117026223964474e-02
8.704677073080827054e-03
9.087323320185660552e-03
1.190613484512106392e-02
1.148758938371399578e-02
8.119348825892229796e-03
8.810115382777886084e-03
1.266800167481269869e-02
1.099001599980228491e-02
7.920421545646320199e-03
9.319557029351312194e-03
1.178797640230641076e-02
1.137439667705528526e-02
8.738732114582804106e-03
8.606526010882077984e-03
1.109201298207973876e-02
1.232158589342381531e-02
8.487780773583640179e-03
8.372085810675567938e-03
1.012620332266139095e-02
1.230931754073302624e-02
1.044656953097017338e-02
8.214829529357994820e-03
8.730645811142136517e-03
1.190809199604137870e-02
1.251522050857667608e-02
8.959732630417450647e-03
8.338268153191075518e-03
9.395552537368467155e-03
1.182088115630637593e-02
1.183550564615159020e-02
9.190935675853764350e-03
8.339821286481646431e-03
9.746064441371720885e-03
1.284804367613891392e-02
1.072618158439803647e-02
7.990321007547965607e-03
9.085990866191700349e-03
1.120867315838603925e-02
1.224099082912570059e-02
9.552184775047246890e-03
8.597795444650023489e-03
9.147411601287354366e-03
1.176292984064645879e-02
1.196940114507888744e-02
8.805352442401733967e-03
8.347201337372222446e-03
1.020785776243018222e-02
1.281037258735637056e-02
1.008776100793658780e-02
8.023852038500976433e-03
9.354054744730088897e-03
1.205378484013020640e-02
1.161735821360016657e-02
8.641668874215597401e-03
8.907782947824828546e-03
1.026309874430262649e-02
1.225394709802490184e-02
1.037545154337908559e-02
8.562739192514146752e-03
8.963394017246226544e-03
1.124310562370454611e-02
1.242903968222245671e-02
9.502425013191300590e-03
8.062137179087790206e-03
9.424648755938297082e-03
1.261098424344649083e-02
1.160734882833951674e-02
8.298139376209668835e-03
8.654052416198026315e-03
1.023310369348862277e-02
1.218737878394257103e-02
1.120807825326507884e-02
8.899338905006324782e-03
8.851009538249592426e-03
9.685483308969330962e-03
1.206097405609053708e-02
1.183734858289536840e-02
9.240583099747861143e-03
8.190647319613456045e-03
9.319622534751440673e-03
1.230058713113236189e-02
1.228450430671559554e-02
8.968461710441731974e-03
8.145031153437547883e-03
9.487282427494957496e-03
1.162296258176754270e-02
1.216474342563588634e-02
9.803958067196461706e-03
8.699838882327167594e-03
9.068313910673754877e-03
1.026965951644461320e-02
1.242393655914171384e-02
1.126493653214007302e-02
8.596748659587380784e-03
8.384026489552167186e-03
9.639665747842840124e-03
1.259098519032744029e-02
1.177910245041361922e-02
8.588395727926589202e-03
8.446881788364930463e-03
9.687869604678562424e-03
1.173496881084003761e-02
1.207321711828364223e-02
9.688156788745214826e-03
8.685020609601509789e-03
9.015548035596414669e-03
1.042032501416756927e-02
1.251706987276435951e-02
1.093308476250787892e-02
8.414913341878623929e-03
8.584556096601161229e-03
1.013882774856315894e-02
1.269347929982896604e-02
1.127488533084417335e-02
8.293183515765550906e-03
8.677933878365977696e-03
9.884883651599318463e-03
1.191185676968753958e-02
1.172484175191642296e-02
9.321754762907518213e-03
8.744178663437159396e-03
9.240683255795714007e-03
1.125399861174608204e-02
1.239043622290196371e-02
9.837493150372344022e-03
8.119212089814781264e-03
8.985821715997151932e-03
1.157844875076430129e-02
1.258606003403468961e-02
9.566249942592688557e-03
8.108844626932823832e-03
9.264064548347276246e-03
1.150076731979506398e-02
1.216967091141378347e-02
9.454223892173070978e-03
8.565695021940147522e-03
9.552333861794973582e-03
1.145821543197664098e-02
1.199093826605067067e-02
9.344556326929378057e-03
8.770655270462454980e-03
9.566885064372265129e-03
1.158000733034800396e-02
1.156563170776605219e-02
9.124013850446442697e-03
8.938154488773379647e-03
9.801101600666032101e-03
1.216503145161048662e-02
1.089155095575505133e-02
8.845100590977367574e-03
8.924057642395821430e-03
1.058000380060777033e-02
1.234580061590125760e-02
9.878797702096396571e-03
8.463590800674018408e-03
9.169342476015862609e-03
1.183683357298987750e-02
1.183804702918996900e-02
9.117338044275285699e-03
8.580049542239965785e-03
9.869871179454984406e-03
1.253461495256053687e-02
1.056908566403105647e-02
8.282472844186261618e-03
8.989029029211023300e-03
1.131657655223200325e-02
1.236889494694374571e-02
9.564668482240919201e-03
8.261390211451119167e-03
9.543730455698598916e-03
1.246773788266222413e-02
1.145590017842867785e-02
8.364364193174987291e-03
8.690258241593678407e-03
1.049774644224426776e-02
1.261666960692327429e-02
1.025754930957181732e-02
8.081590922400029228e-03
9.188726828704030236e-03
1.209623379318799236e-02
1.202293873327917213e-02
8.704304310323145166e-03
8.513094162702518689e-03
1.011594886422277975e-02
1.267207924577153783e-02
1.047564349901122793e-02
8.089352182043390085e-03
9.031471664038472763e-03
1.164151830105607938e-02
1.220038031942769115e-02
8.848648928719350312e-03
8.456816296740428049e-03
9.926902725720948215e-03
1.263717135434771696e-02
1.053153457346343164e-02
8.256300015932530739e-03
9.018071985382103070e-03
1.151652164995419642e-02
1.209415974144052025e-02
9.330373659663092692e-03
8.669479979847193735e-03
9.963012503585447904e-03
1.245720952516012406e-02
1.045506274778138824e-02
8.468907790019944773e-03
9.126868572984791345e-03
1.148046231154105541e-02
1.187227197297547991e-02
9.301278361119042284e-03
8.941008395136774284e-03
1.015698654756641041e-02
1.218702464554247307e-02
1.020588346132194658e-02
8.720420105196814362e-03
9.376911093804982805e-03
1.158029230245138409e-02
1.144818748515994550e-02
9.030686534008652844e-03
9.264079814162159282e-03
1.062426990752858395e-02
1.195854518159930775e-02
9.475259282261946220e-03
8.916601285371044197e-03
9.955575472112718205e-03
1.189006803654663914e-02
1.080163352326468824e-02
8.604175870245743887e-03
9.541567787556241506e-03
1.128699725364364428e-02
1.182308211670798567e-02
8.764686096820045735e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
8.937722971044235187e-01
1.738992528259518111e-01
4.896292565227575166e-02
1.992734357486759811e-02
1.563857136520834662e-02
1.194780674951984208e-02
1.083937650832625388e-02
1.016737450147094102e-02
9.620309207226231465e-03
9.148696882593010393e-03
1.355458977346316214e-02
1.111159912100773313e-02
9.931815438480233113e-03
1.555685000967868895e-02
9.798210256694268178e-03
1.307442828043398932e-02
1.177562768124452985e-02
8.059314158379526222e-03
1.178663863943906105e-02
9.442280257619348541e-03
7.973078843327919413e-03
9.718385057021312542e-03
9.084421898661695916e-03
1.330101608710799327e-02
1.240518795523561958e-02
1.240407672511981314e-02
9.799381323198970428e-03
9.496013794737424504e-03
8.450549462105253276e-03
1.128995920183107141e-02
1.088649990879122023e-02
8.315533304836241271e-03
8.927717556660530115e-03
8.427518384640028323e-03
9.037414014039950316e-03
1.189721838477483806e-02
8.719311157505979168e-03
1.280749484169174668e-02
1.220729820895585793e-02
1.065667835229745786e-02
1.235383334173025503e-02
1.189227774888362670e-02
1.013271843661429049e-02
8.782614095299795184e-03
1.202613226692775088e-02
1.279664512627015811e-02
8.351340628371438715e-03
1.020985371897731482e-02
9.005812917434645806e-03
1.105101439028739231e-02
8.398673996482818732e-03
1.027631839856579625e-02
8.582497694361517632e-03
1.269531864852814496e-02
8.704677073080827054e-03
8.810115382777886084e-03
1.178797640230641076e-02
1.232158589342381531e-02
1.044656953097017338e-02
8.959732630417450647e-03
9.190935675853764350e-03
7.990321007547965607e-03
8.597795444650023489e-03
8.347201337372222446e-03
9.354054744730088897e-03
1.026309874430262649e-02
1.124310562370454611e-02
1.261098424344649083e-02
1.218737878394257103e-02
1.206097405609053708e-02
1.230058713113236189e-02
1.162296258176754270e-02
1.026965951644461320e-02
9.639665747842840124e-03
9.687869604678562424e-03
9.015548035596414669e-03
8.584556096601161229e-03
8.677933878365977696e-03
8.744178663437159396e-03
8.119212089814781264e-03
8.108844626932823832e-03
8.565695021940147522e-03
8.770655270462454980e-03
8.938154488773379647e-03
8.924057642395821430e-03
9.169342476015862609e-03
9.869871179454984406e-03
1.131657655223200325e-02
1.246773788266222413e-02
1.261666960692327429e-02
1.202293873327917213e-02
1.047564349901122793e-02
8.848648928719350312e-03
8.256300015932530739e-03
8.669479979847193735e-03
9.126868572984791345e-03
1.015698654756641041e-02
1.158029230245138409e-02
1.195854518159930775e-02
1.080163352326468824e-02
8.764686096820045735e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
5.646222829818725586e-02
1.267472952604293823e-01
1.921904087066650391e-01
2.530451416969299316e-01
3.095631301403045654e-01
3.619951903820037842e-01
4.105873703956604004e-01
4.555801451206207275e-01
4.972058236598968506e-01
5.356895923614501953e-01
5.712460279464721680e-01
6.040809154510498047e-01
6.343889236450195312e-01
6.623544692993164062e-01
6.881520748138427734e-01
7.119446992874145508e-01
7.338851690292358398e-01
7.541165351867675781e-01
7.727721929550170898e-01
7.899756431579589844e-01
8.058419227600097656e-01
8.204768896102905273e-01
8.339791297912597656e-01
8.464392423629760742e-01
8.579407930374145508e-01
8.685603141784667969e-01
8.783689737319946289e-01
8.874316215515136719e-01
8.958078622817993164e-01
9.035524129867553711e-01
9.107156991958618164e-01
9.173432588577270508e-01
9.234775304794311523e-01
9.291572570800781250e-01
9.344176054000854492e-01
9.392913579940795898e-01
9.438078403472900391e-01
9.479945898056030273e-01
9.518765211105346680e-01
9.554765224456787109e-01
9.588158130645751953e-01
9.619135856628417969e-01
9.647876024246215820e-01
9.674543142318725586e-01
9.699285030364990234e-01
9.722243547439575195e-01
9.743545055389404297e-01
9.763306379318237305e-01
9.781634807586669922e-01
9.798634052276611328e-01
9.814397096633911133e-01
9.829006195068359375e-01
9.842543601989746094e-01
9.855084419250488281e-01
9.866694211959838867e-01
9.877439737319946289e-01
9.887377023696899414e-01
9.896563291549682617e-01
9.905049800872802734e-01
9.912883043289184570e-01
9.920109510421752930e-01
9.926769733428955078e-01
9.932901859283447266e-01
9.938542842864990234e-01
9.943727254867553711e-01
9.948486089706420898e-01
9.952849149703979492e-01
9.956845045089721680e-01
9.960497617721557617e-01
9.963833093643188477e-01
9.966874122619628906e-01
9.969643354415893555e-01
9.972156286239624023e-01
9.974437952041625977e-01
9.976499080657958984e-01
9.978361129760742188e-01
9.980038404464721680e-01
9.981545209884643555e-01
9.982894659042358398e-01
9.984098672866821289e-01
9.985170364379882812e-01
9.986120462417602539e-01
9.986959695816040039e-01
9.987696409225463867e-01
9.988342523574829102e-01
9.988901615142822266e-01
9.989385604858398438e-01
9.989802837371826172e-01
9.990154504776000977e-01
9.990452527999877930e-01
9.990701675415039062e-01
9.990905523300170898e-01
9.991068840026855469e-01
9.991201162338256836e-01
9.991300106048583984e-01
9.991374015808105469e-01
9.991425275802612305e-01
9.991456270217895508e-01
9.991472959518432617e-01
9.991476535797119141e-01
9.991469383239746094e-01
9.991456270217895508e-01
9.991436004638671875e-01
9.991412162780761719e-01
9.991387128829956055e-01
9.991360902786254883e-01
9.991335868835449219e-01
9.991315603256225586e-01
9.991295337677001953e-01
9.991284608840942383e-01
9.991275072097778320e-01
9.991273880004882812e-01
9.991281032562255859e-01
9.991292953491210938e-01
9.991316795349121094e-01
9.991347789764404297e-01
9.991389513015747070e-01
9.991439580917358398e-01
9.991497993469238281e-01
9.991565942764282227e-01
9.991643428802490234e-01
9.991730451583862305e-01
9.991827011108398438e-01
9.991934299468994141e-01
9.992049932479858398e-01
9.992175102233886719e-01
9.992307424545288086e-01
9.992450475692749023e-01
9.992601871490478516e-01
9.992758035659790039e-01
9.992926120758056641e-01
9.993100166320800781e-01
9.993280172348022461e-01
9.993469715118408203e-01
9.993662834167480469e-01
9.993861913681030273e-01
9.994068145751953125e-01
9.994276762008666992e-01
9.994493722915649414e-01
9.994711875915527344e-01
9.994934797286987305e-01
9.995162487030029297e-01
9.995390176773071289e-01
9.995622634887695312e-01
9.995857477188110352e-01
9.996091127395629883e-01
9.996329545974731445e-01
9.996566772460937500e-01
9.996805191040039062e-01
9.997043609619140625e-01
9.997280836105346680e-01
9.997515678405761719e-01
9.997752904891967773e-01
9.997985363006591797e-01
9.998216629028320312e-01
9.998446702957153320e-01
9.998672008514404297e-01
9.998896121978759766e-01
9.999115467071533203e-01
9.999332427978515625e-01
9.999542236328125000e-01
9.999749660491943359e-01
9.999952316284179688e-01
1.000014901161193848e+00
1.000034213066101074e+00
1.000052571296691895e+00
1.000070810317993164e+00
1.000088095664978027e+00
1.000104665756225586e+00
1.000120759010314941e+00
1.000136017799377441e+00
1.000150561332702637e+00
1.000164151191711426e+00
1.000177025794982910e+00
1.000189423561096191e+00
1.000200748443603516e+00
1.000211358070373535e+00
1.000220894813537598e+00
1.000229716300964355e+00
1.000237703323364258e+00
1.000244617462158203e+00
1.000250816345214844e+00
1.000255823135375977e+00
1.000259876251220703e+00
1.000263094902038574e+00
1.000265240669250488e+00
1.000266313552856445e+00
1.000266551971435547e+00
1.000265717506408691e+00
1.000263929367065430e+00
1.000260949134826660e+00
1.000257015228271484e+00
1.000252127647399902e+00
1.000246286392211914e+00
1.000239014625549316e+00
1.000231146812438965e+00
1.000222086906433105e+00
1.000211834907531738e+00
1.000200629234313965e+00
1.000188231468200684e+00
1.000174999237060547e+00
1.000160574913024902e+00
1.000145196914672852e+00
1.000128746032714844e+00
1.000111460685729980e+00
1.000092983245849609e+00
1.000073552131652832e+00
1.000053167343139648e+00
1.000031709671020508e+00
1.000009298324584961e+00
9.999858140945434570e-01
9.999614953994750977e-01
9.999363422393798828e-01
9.999101161956787109e-01
9.998830556869506836e-01
9.998551607131958008e-01
9.998264312744140625e-01
9.997968673706054688e-01
9.997661113739013672e-01
9.997349977493286133e-01
9.997029304504394531e-01
9.996701478958129883e-01
9.996366500854492188e-01
9.996025562286376953e-01
9.995676279067993164e-01
9.995323419570922852e-01
9.994962215423583984e-01
9.994595050811767578e-01
9.994225502014160156e-01
9.993847608566284180e-01
9.993466138839721680e-01
9.993079900741577148e-01
9.992692470550537109e-01
9.992297887802124023e-01
9.991902112960815430e-01
9.991505146026611328e-01
9.991103410720825195e-01
9.990702867507934570e-01
9.990296363830566406e-01
9.989891052246093750e-01
9.989486932754516602e-01
9.989082813262939453e-01
9.988677501678466797e-01
9.988275766372680664e-01
9.987872838973999023e-01
9.987473487854003906e-01
9.987076520919799805e-01
9.986683130264282227e-01
9.986294507980346680e-01
9.985910654067993164e-01
9.985526800155639648e-01
9.985153675079345703e-01
9.984784126281738281e-01
9.984421730041503906e-01
9.984066486358642578e-01
9.983718395233154297e-01
9.983379840850830078e-01
9.983048439025878906e-01
9.982728958129882812e-01
9.982417821884155273e-01
9.982116222381591797e-01
9.981825351715087891e-01
9.981547594070434570e-01
9.981282949447631836e-01
9.981030225753784180e-01
9.980788230895996094e-01
9.980562925338745117e-01
9.980350732803344727e-01
9.980154037475585938e-01
9.979969263076782227e-01
9.979801177978515625e-01
9.979649782180786133e-01
9.979513883590698242e-01
9.979393482208251953e-01
9.979289770126342773e-01
9.979202747344970703e-01
9.979131221771240234e-01
9.979078769683837891e-01
9.979040622711181641e-01
9.979022741317749023e-01
9.979017972946166992e-01
9.979029893875122070e-01
9.979059696197509766e-01
9.979104995727539062e-01
9.979164600372314453e-01
9.979239702224731445e-01
9.979329109191894531e-01
9.979430437088012695e-01
9.979547262191772461e-01
9.979673624038696289e-01
9.979808330535888672e-01
9.979956150054931641e-01
9.980108737945556641e-01
9.980267286300659180e-01
9.980432987213134766e-01
9.980597496032714844e-01
9.980763196945190430e-01
9.980927705764770508e-01
9.981086254119873047e-01
9.981236457824707031e-01
9.981377124786376953e-01
9.981502294540405273e-01
9.981613159179687500e-01
9.981698989868164062e-01
9.981760978698730469e-01
9.981795549392700195e-01
9.981793165206909180e-01
9.981751441955566406e-01
9.981665611267089844e-01
9.981527328491210938e-01
9.981334209442138672e-01
9.981076717376708984e-01
9.980750083923339844e-01
9.980342388153076172e-01
9.979852437973022461e-01
9.979265928268432617e-01
9.978578090667724609e-01
9.977778196334838867e-01
9.976856708526611328e-01
9.975800514221191406e-01
9.974601268768310547e-01
9.973248243331909180e-01
9.971724748611450195e-01
9.970022439956665039e-01
9.968124628067016602e-01
9.966017007827758789e-01
9.963686466217041016e-01
9.961116313934326172e-01
9.958285093307495117e-01
9.955180883407592773e-01
9.951781034469604492e-01
9.948067665100097656e-01
9.944018125534057617e-01
9.939610958099365234e-01
9.934822320938110352e-01
9.929627180099487305e-01
9.924000501632690430e-01
9.917914867401123047e-01
9.911339282989501953e-01
9.904242753982543945e-01
9.896593093872070312e-01
9.888353347778320312e-01
9.879490137100219727e-01
9.869959354400634766e-01
9.859720468521118164e-01
9.848728179931640625e-01
9.836932420730590820e-01
9.824283123016357422e-01
9.810720682144165039e-01
9.796186685562133789e-01
9.780614376068115234e-01
9.763934612274169922e-01
9.746068716049194336e-01
9.726936817169189453e-01
9.706443548202514648e-01
9.684491157531738281e-01
9.660973548889160156e-01
9.635772705078125000e-01
9.608757495880126953e-01
9.579786062240600586e-01
9.548704624176025391e-01
9.515341520309448242e-01
9.479507207870483398e-01
9.440996646881103516e-01
9.399580955505371094e-01
9.355008602142333984e-01
9.307005405426025391e-01
9.255260229110717773e-01
9.199446439743041992e-01
9.139189720153808594e-01
9.074079990386962891e-01
9.003674983978271484e-01
8.927477598190307617e-01
8.844954967498779297e-01
8.755514621734619141e-01
8.658506870269775391e-01
8.553231954574584961e-01
8.438919782638549805e-01
8.314734697341918945e-01
8.179771900177001953e-01
8.033058643341064453e-01
7.873535156250000000e-01
7.700070142745971680e-01
7.511460781097412109e-01
7.306418418884277344e-01
7.083570957183837891e-01
6.841483116149902344e-01
6.578644514083862305e-01
6.293476223945617676e-01
5.984348058700561523e-01
5.649583935737609863e-01
5.287451744079589844e-01
4.896229803562164307e-01
4.474164545536041260e-01
4.019524455070495605e-01
3.530627489089965820e-01
3.005800843238830566e-01
2.443486303091049194e-01
1.842249184846878052e-01
1.200692504644393921e-01
5.176273733377456665e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
5.646222829818725586e-02
3.095631301403045654e-01
4.972058236598968506e-01
6.343889236450195312e-01
7.338851690292358398e-01
8.058419227600097656e-01
8.579407930374145508e-01
8.958078622817993164e-01
9.234775304794311523e-01
9.438078403472900391e-01
9.588158130645751953e-01
9.699285030364990234e-01
9.781634807586669922e-01
9.842543601989746094e-01
9.887377023696899414e-01
9.920109510421752930e-01
9.943727254867553711e-01
9.960497617721557617e-01
9.972156286239624023e-01
9.980038404464721680e-01
9.985170364379882812e-01
9.988342523574829102e-01
9.990154504776000977e-01
9.991068840026855469e-01
9.991425275802612305e-01
9.991469383239746094e-01
9.991387128829956055e-01
9.991295337677001953e-01
9.991281032562255859e-01
9.991389513015747070e-01
9.991643428802490234e-01
9.992049932479858398e-01
9.992601871490478516e-01
9.993280172348022461e-01
9.994068145751953125e-01
9.994934797286987305e-01
9.995857477188110352e-01
9.996805191040039062e-01
9.997752904891967773e-01
9.998672008514404297e-01
9.999542236328125000e-01
1.000034213066101074e+00
1.000104665756225586e+00
1.000164151191711426e+00
1.000211358070373535e+00
1.000244617462158203e+00
1.000263094902038574e+00
1.000265717506408691e+00
1.000252127647399902e+00
1.000222086906433105e+00
1.000174999237060547e+00
1.000111460685729980e+00
1.000031709671020508e+00
9.999363422393798828e-01
9.998264312744140625e-01
9.997029304504394531e-01
9.995676279067993164e-01
9.994225502014160156e-01
9.992692470550537109e-01
9.991103410720825195e-01
9.989486932754516602e-01
9.987872838973999023e-01
9.986294507980346680e-01
9.984784126281738281e-01
9.983379840850830078e-01
9.982116222381591797e-01
9.981030225753784180e-01
9.980154037475585938e-01
9.979513883590698242e-01
9.979131221771240234e-01
9.979017972946166992e-01
9.979164600372314453e-01
9.979547262191772461e-01
9.980108737945556641e-01
9.980763196945190430e-01
9.981377124786376953e-01
9.981760978698730469e-01
9.981665611267089844e-01
9.980750083923339844e-01
9.978578090667724609e-01
9.974601268768310547e-01
9.968124628067016602e-01
9.958285093307495117e-01
9.944018125534057617e-01
9.924000501632690430e-01
9.896593093872070312e-01
9.859720468521118164e-01
9.810720682144165039e-01
9.746068716049194336e-01
9.660973548889160156e-01
9.548704624176025391e-01
9.399580955505371094e-01
9.199446439743041992e-01
8.927477598190307617e-01
8.553231954574584961e-01
8.033058643341064453e-01
7.306418418884277344e-01
6.293476223945617676e-01
4.896229803562164307e-01
3.005800843238830566e-01
5.176273733377456665e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
7.448303421231352583e-01
6.451359149466894261e-01
3.292216732640872445e-01
3.073624321410698967e-01
2.937076816140861135e-01
2.785582632815870041e-01
2.590369604640677115e-01
2.259482298779646736e-01
1.936195300900532545e-01
1.407086304694159240e-01
1.086416695094563067e-01
1.085252415847664520e-01
1.030463645817592810e-01
9.413748366244568955e-02
9.311896303069897018e-02
9.180282692988170345e-02
8.715813983959240507e-02
7.928791275709791420e-02
7.813773988117267422e-02
7.225322568106283538e-02
7.460134027359337228e-02
6.589960576761508260e-02
5.980114951781771021e-02
5.779301513193437628e-02
5.700056465220652152e-02
5.047764390408313040e-02
4.497841888046311132e-02
4.014883521218250845e-02
4.110902989898680693e-02
4.028013140855668528e-02
3.634427261996685948e-02
3.543688094381746562e-02
3.357183615202204846e-02
3.469671433086293777e-02
2.942432956579655798e-02
2.798073906608456243e-02
2.167453626422547949e-02
2.875112883145137729e-02
2.584718689587415033e-02
3.525496859748586398e-02
2.367066841263711433e-02
3.033860154117740127e-02
2.380762412290218094e-02
2.119474050412772231e-02
1.974616091104467938e-02
2.882287180894131315e-02
2.298372771890374450e-02
2.206663906414305099e-02
2.286516026042746327e-02
1.775842195919961897e-02
2.163962504493100597e-02
2.481438364001663580e-02
2.035790724129100254e-02
2.454178708367468070e-02
2.102477993420825281e-02
2.135312495571324229e-02
2.004538320136734636e-02
1.795408374744523680e-02
1.857342511365228307e-02
1.805150017911383992e-02
2.229206339731787043e-02
1.757723248369898877e-02
1.854325183640725613e-02
1.866925923173236995e-02
1.684739034160515070e-02
1.558269428586330982e-02
1.882774796449584662e-02
1.786998468741227142e-02
1.771280489356848176e-02
1.817913984765178945e-02
1.733250019708329828e-02
2.231427226174843154e-02
1.717470507335042834e-02
1.846137681009804229e-02
1.922766373405940948e-02
1.648046159036728464e-02
1.513229389046555178e-02
1.604451105395068161e-02
1.485230601039099797e-02
2.005897793893665626e-02
1.528347941421285411e-02
1.629364640828187896e-02
1.475447882459769711e-02
1.567120884561793576e-02
1.806785413573471638e-02
1.500543134753068789e-02
2.208465437894904099e-02
1.504347149546173164e-02
1.556571494620821380e-02
1.412419204310466983e-02
1.616536273329589879e-02
2.309542797082693791e-02
1.345367719820261647e-02
1.499092486803576228e-02
2.150875113141067357e-02
1.460853559395259606e-02
1.550324746084075743e-02
1.460322264914265880e-02
1.273997582330570894e-02
2.091723488729653815e-02
1.394764299480807240e-02
1.161901265768504332e-02
1.435969075103032608e-02
1.309366092810137529e-02
1.296199473247254715e-02
1.426213288055316018e-02
1.255451668017544369e-02
1.151419695560180166e-02
1.219752632966766837e-02
1.414603581951973110e-02
1.191589030767436705e-02
1.369832359838603526e-02
1.707913795515427283e-02
9.661655478950733136e-03
1.327303333525575203e-02
1.401044517696401620e-02
1.393420442688038906e-02
1.133670382783468801e-02
9.770597383607528344e-03
1.104730234656457061e-02
1.151173909812654335e-02
1.313175354599642984e-02
1.123661741349688686e-02
1.056045310569522430e-02
1.104322287051691734e-02
1.156075773799624881e-02
1.088457266208800629e-02
9.918748037230112891e-03
9.564901502880428924e-03
1.482853626025088141e-02
1.085023872964153285e-02
1.620672369864754880e-02
1.122226410116930993e-02
1.137156747406987446e-02
1.090884596964746510e-02
1.054944931045111514e-02
1.022944601820940935e-02
1.344878490601490034e-02
7.652290575349313291e-03
1.297867998706545359e-02
6.818032935928692098e-03
9.208222775110913236e-03
1.151934242987502459e-02
1.097111778173229940e-02
7.490922543633958715e-03
9.324811793699868540e-03
1.093868867876158710e-02
1.105543076020324388e-02
9.421853560007742434e-03
1.155091478371179925e-02
1.177403092329422363e-02
9.251187837331118630e-03
9.880036811368090796e-03
7.257088883862495426e-03
1.086854539193424576e-02
1.205010936981690262e-02
8.591668371356464898e-03
9.572510085438900099e-03
9.978241983722362790e-03
9.217633615422727786e-03
7.899448207462845400e-03
7.579802995613027852e-03
8.526550242819159672e-03
1.100907639012534828e-02
6.130615821585070659e-03
7.166695891944570990e-03
7.692254265226877719e-03
6.578870849603572941e-03
9.217076208935127274e-03
9.070806431839771242e-03
8.392866827269952756e-03
1.345619274501801479e-02
9.185000974628109577e-03
8.411426926562583228e-03
1.257218980460894815e-02
8.365446828302248311e-03
1.004821369912556155e-02
8.347698112166084330e-03
1.256832221870892580e-02
9.947812545410454968e-03
8.155622464348137590e-03
9.135620909533237466e-03
9.146531873130579401e-03
9.476641016868282003e-03
1.960727896488794614e-02
1.074878550784153126e-02
8.648310555254569085e-03
1.567595977815198355e-02
7.788638572904781412e-03
1.054505132218558350e-02
9.213542216409775429e-03
8.350048340047398765e-03
6.590802110634771081e-03
1.023587665296995554e-02
7.652196365306764003e-03
8.486777823278049068e-03
6.758435769063632359e-03
7.727199371213843218e-03
9.680045391408620761e-03
1.022696712044010928e-02
1.359714928098121854e-02
7.834246318563123368e-03
1.140373604863067353e-02
7.640178776776972679e-03
7.086029327078662531e-03
8.467987104098489981e-03
7.073051580240123648e-03
8.875235351037286460e-03
8.889902673305045272e-03
9.887898542210711225e-03
7.723008480889643167e-03
8.752405678377336504e-03
8.085511181988230128e-03
7.131137051100168434e-03
1.257270799323782773e-02
7.461284785497815548e-03
8.357985597089301680e-03
7.181181289319578734e-03
7.678577809630932408e-03
7.096922633017806875e-03
1.066215106911316650e-02
7.029148449693130643e-03
1.147594427490524101e-02
8.419994716783580496e-03
9.210016814631755838e-03
1.038416728969764405e-02
8.154562191707860272e-03
8.934412156949168154e-03
1.062752649043927945e-02
9.937029420066764360e-03
7.209785231692132298e-03
8.462284870991010691e-03
7.159128689239703351e-03
8.479362841233127265e-03
7.390407162255471958e-03
1.276281968658807275e-02
8.074646223902663331e-03
7.155695634167320331e-03
7.514028676306724885e-03
7.989506329777120927e-03
6.844550827089151100e-03
9.779676226886498472e-03
8.995218421793033797e-03
8.428755639155387919e-03
8.568722239777020258e-03
6.446345444882965563e-03
8.642052036990055877e-03
6.578701023002723157e-03
7.530765422500100906e-03
8.686325530388368590e-03
7.451581586872523325e-03
8.081812574388490614e-03
1.270413044937347517e-02
7.635560426053980727e-03
6.390962485383814770e-03
7.252531157356655912e-03
7.021096956753432664e-03
7.171881042518075608e-03
8.780048826075879942e-03
6.876775643350010320e-03
9.594291154794461554e-03
7.409508682726076607e-03
1.638282207877512012e-02
8.003224093288676885e-03
7.093958176457111110e-03
7.546197685440122344e-03
7.345299616567835428e-03
6.095677991653418101e-03
7.760408214027936756e-03
1.010008453946981480e-02
1.086652508473919324e-02
6.551054929478084508e-03
8.825100440330212181e-03
1.396048013042429890e-02
7.904241556336262867e-03
9.453516074750657402e-03
6.682054188799752513e-03
6.846355531749999217e-03
7.070908259616165252e-03
8.068178083675936474e-03
6.817979685411506251e-03
1.439602863180279059e-02
6.927123100842477905e-03
1.224638339263078857e-02
7.058000789655616974e-03
7.037251135971346605e-03
6.972926499193744451e-03
8.491603212906720377e-03
7.140669853361676991e-03
1.069078624151020493e-02
6.769863073271627577e-03
7.226852085112830601e-03
6.357301405637063099e-03
9.253790946058793390e-03
9.654706118626234582e-03
7.079454213312113414e-03
6.679006217942751872e-03
6.687120131607303571e-03
7.336913878823514423e-03
5.734317509536869355e-03
6.444219063417264658e-03
1.008892603571229056e-02
6.922743738553317761e-03
7.378302885811413581e-03
1.201584660110646338e-02
6.755252741883564782e-03
7.387118149657185759e-03
9.658439104758888630e-03
7.055606515973609182e-03
6.135780214358533928e-03
5.866520244371083333e-03
8.024480400531905019e-03
9.631538868559556127e-03
6.772248095489781690e-03
6.575884570070906002e-03
9.624221885548263702e-03
6.985464295559503344e-03
7.266661994552906824e-03
6.688823887348781250e-03
4.791324178223925652e-03
5.049964566107598835e-03
7.254466754180603598e-03
5.872387248463095330e-03
5.504370005512737585e-03
7.471179296314541148e-03
6.234142090500987589e-03
9.167835696229378883e-03
6.222407603757963007e-03
5.768114359431378291e-03
4.757836620984299235e-03
5.610224606357292094e-03
7.929473580593336679e-03
1.112329385918254566e-02
7.062286454537190956e-03
7.474480513718723303e-03
4.983225487701018440e-03
5.911978774859476087e-03
5.213402416001921072e-03
7.085304587372181009e-03
8.266193880085807855e-03
1.230845873775843029e-02
7.119492071190019859e-03
5.110191242256548194e-03
8.220741159925614577e-03
6.539199376581321561e-03
5.405333708620891145e-03
6.463009243265009293e-03
5.840954171972181051e-03
6.121511839193734955e-03
8.407762497596664442e-03
5.376474488491253534e-03
6.198653720875662264e-03
8.410327147926499602e-03
6.929248849275947142e-03
4.669551507813062517e-03
8.886468998446002757e-03
5.910964563062463296e-03
7.125807580175219993e-03
5.108418549727594161e-03
6.297417429250205291e-03
5.980835732342488185e-03
6.639498948873357245e-03
4.862439965061644831e-03
5.752306766485956735e-03
7.692241303924353402e-03
4.472474072690741168e-03
5.438006012252987256e-03
7.554079982244261623e-03
1.385470900049046161e-02
5.869224948572024023e-03
5.732816058373766711e-03
8.079443280615225889e-03
5.603267719314429518e-03
5.079520601076510308e-03
4.402532726544368738e-03
5.758991612129529987e-03
5.022077768635670528e-03
5.747478976527570053e-03
5.603184725600756332e-03
5.300899566040727720e-03
5.933923389329490324e-03
5.369856720404411581e-03
5.294395263184209152e-03
9.316572412887053067e-03
6.208975086924965747e-03
4.273681582578473838e-03
5.764553921405872992e-03
5.662935920451807673e-03
5.695785904660436924e-03
5.245609518537318154e-03
4.137889042739133043e-03
6.215486136967663874e-03
5.045649490777665176e-03
4.975357817796731939e-03
1.188899380348493878e-02
7.039665866244296417e-03
4.906865030874374076e-03
6.801643914380066901e-03
6.016634078624388988e-03
6.708249585436741949e-03
5.448091963520292590e-03
7.790963275504473977e-03
6.399708383875552485e-03
5.402630163419367727e-03
7.902226208378345870e-03
7.083409673477083709e-03
5.123713507386008434e-03
6.750283441579314932e-03
7.697619687803429825e-03
6.051678831583843024e-03
5.243814513483385439e-03
5.745286305983826440e-03
6.299150531912412442e-03
6.051418806869121245e-03
7.628177948111117268e-03
8.817696021307606588e-03
5.479640712019851964e-03
5.893676825911557497e-03
4.506149637957542788e-03
3.997371962662049465e-03
4.585183144686457747e-03
5.835503273123033435e-03
5.101269372538775292e-03
8.665019789533878747e-03
5.323560104027329903e-03
1.045942410341152776e-02
5.207692757829902874e-03
5.257752409920668675e-03
6.463886879732623839e-03
6.424005991655700257e-03
5.415123666311649070e-03
5.454754379888378593e-03
5.263738011362349006e-03
6.796370995878273438e-03
4.102867938356810282e-03
4.956573380813150687e-03
5.500593926596025404e-03
5.529503431256650031e-03
5.102562576411903174e-03
6.301248388021066411e-03
8.187696017348712260e-03
5.336808866526984892e-03
5.069531738242949795e-03
4.474704826370363119e-03
4.753858000264985645e-03
5.496727904289320371e-03
5.871512392312632639e-03
7.816375921572476723e-03
3.832303722344566118e-03
4.974719271761243559e-03
8.609967283727754453e-03
5.256001395782183665e-03
6.492857474284487000e-03
7.891773752099299002e-03
1.072680576238609074e-02
5.587642911205872344e-03
5.838255737730449306e-03
6.257698744512681446e-03
5.489839838824108961e-03
7.685168603358868977e-03
7.110508904755960015e-03
3.888886403384618062e-03
6.049751446267825558e-03
4.303206699329892998e-03
5.453110166431816841e-03
4.590790412558315610e-03
4.236082289407417691e-03
5.803073372657947641e-03
5.272655394532788607e-03
1.130371966671066611e-02
4.625564914281589217e-03
1.081825834418010876e-02
5.600358459780754861e-03
1.031990439790808796e-02
4.352244640379717040e-03
6.567255414041455776e-03
6.983389256594852573e-03
4.350653010694715411e-03
4.622736389368034028e-03
5.897628197217579318e-03
7.452800838841262820e-03
5.168253550302878176e-03
4.669337006324237975e-03
4.997386549955476487e-03
1.097029033777527016e-02
5.148883327886323927e-03
1.129406306018592397e-02
4.489379621445061148e-03
6.213810139188719744e-03
7.796852090760068681e-03
5.204417958065696466e-03
5.878114122836588379e-03
6.073265573679259913e-03
4.266190796755060799e-03
5.946953135067344944e-03
3.288133055179636409e-03
6.761198615056525189e-03
6.415816890907367377e-03
4.138638866301783820e-03
4.861879678998365720e-03
3.524530999777108434e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
7.448303421231352583e-01
2.785582632815870041e-01
1.086416695094563067e-01
9.180282692988170345e-02
7.460134027359337228e-02
5.047764390408313040e-02
3.634427261996685948e-02
2.798073906608456243e-02
2.367066841263711433e-02
2.882287180894131315e-02
2.163962504493100597e-02
2.135312495571324229e-02
2.229206339731787043e-02
1.558269428586330982e-02
1.733250019708329828e-02
1.648046159036728464e-02
1.528347941421285411e-02
1.500543134753068789e-02
1.616536273329589879e-02
1.460853559395259606e-02
1.394764299480807240e-02
1.426213288055316018e-02
1.191589030767436705e-02
1.401044517696401620e-02
1.151173909812654335e-02
1.156075773799624881e-02
1.085023872964153285e-02
1.054944931045111514e-02
6.818032935928692098e-03
9.324811793699868540e-03
1.177403092329422363e-02
1.205010936981690262e-02
7.899448207462845400e-03
7.166695891944570990e-03
8.392866827269952756e-03
8.365446828302248311e-03
8.155622464348137590e-03
1.074878550784153126e-02
9.213542216409775429e-03
8.486777823278049068e-03
1.359714928098121854e-02
8.467987104098489981e-03
7.723008480889643167e-03
7.461284785497815548e-03
1.066215106911316650e-02
1.038416728969764405e-02
7.209785231692132298e-03
1.276281968658807275e-02
6.844550827089151100e-03
6.446345444882965563e-03
7.451581586872523325e-03
7.252531157356655912e-03
9.594291154794461554e-03
7.546197685440122344e-03
1.086652508473919324e-02
9.453516074750657402e-03
6.817979685411506251e-03
7.037251135971346605e-03
6.769863073271627577e-03
7.079454213312113414e-03
6.444219063417264658e-03
6.755252741883564782e-03
5.866520244371083333e-03
9.624221885548263702e-03
5.049964566107598835e-03
6.234142090500987589e-03
5.610224606357292094e-03
4.983225487701018440e-03
1.230845873775843029e-02
5.405333708620891145e-03
5.376474488491253534e-03
8.886468998446002757e-03
5.980835732342488185e-03
4.472474072690741168e-03
5.732816058373766711e-03
5.758991612129529987e-03
5.933923389329490324e-03
4.273681582578473838e-03
4.137889042739133043e-03
7.039665866244296417e-03
5.448091963520292590e-03
7.083409673477083709e-03
5.243814513483385439e-03
8.817696021307606588e-03
4.585183144686457747e-03
1.045942410341152776e-02
5.415123666311649070e-03
4.956573380813150687e-03
8.187696017348712260e-03
5.496727904289320371e-03
8.609967283727754453e-03
5.587642911205872344e-03
7.110508904755960015e-03
4.590790412558315610e-03
4.625564914281589217e-03
6.567255414041455776e-03
7.452800838841262820e-03
5.148883327886323927e-03
5.204417958065696466e-03
3.288133055179636409e-03
3.524530999777108434e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.387924194335937500e+01,-3.949539661407470703e+00,0.000000000000000000e+00,1.782878112792968750e+01
-4.637539386749267578e+00,-4.989530563354492188e+00,0.000000000000000000e+00,3.519909679889678955e-01
-8.051417350769042969e+00,-8.072072029113769531e+00,0.000000000000000000e+00,2.065447531640529633e-02
-8.185940742492675781e+00,-8.227975845336914062e+00,0.000000000000000000e+00,4.203507676720619202e-02
-8.282636642456054688e+00,-8.315205574035644531e+00,0.000000000000000000e+00,3.256867825984954834e-02
-8.382279396057128906e+00,-8.410809516906738281e+00,0.000000000000000000e+00,2.853015996515750885e-02
-8.503885269165039062e+00,-8.528395652770996094e+00,0.000000000000000000e+00,2.451057732105255127e-02
-8.640277862548828125e+00,-8.723066329956054688e+00,0.000000000000000000e+00,8.278836309909820557e-02
-8.851080894470214844e+00,-8.863632202148437500e+00,0.000000000000000000e+00,1.255165226757526398e-02
-9.062690734863281250e+00,-9.066069602966308594e+00,0.000000000000000000e+00,3.378588706254959106e-03
-9.126119613647460938e+00,-9.186996459960937500e+00,0.000000000000000000e+00,6.087670102715492249e-02
-9.169291496276855469e+00,-9.171265602111816406e+00,0.000000000000000000e+00,1.974247861653566360e-03
-9.187441825866699219e+00,-9.191081047058105469e+00,0.000000000000000000e+00,3.639039117842912674e-03
-9.161097526550292969e+00,-9.236590385437011719e+00,0.000000000000000000e+00,7.549285888671875000e-02
-9.213500976562500000e+00,-9.225517272949218750e+00,0.000000000000000000e+00,1.201605051755905151e-02
-9.217991828918457031e+00,-9.220794677734375000e+00,0.000000000000000000e+00,2.802583388984203339e-03
-9.229877471923828125e+00,-9.232292175292968750e+00,0.000000000000000000e+00,2.414683811366558075e-03
-9.231811523437500000e+00,-9.271007537841796875e+00,0.000000000000000000e+00,3.919602558016777039e-02
-9.258532524108886719e+00,-9.261736869812011719e+00,0.000000000000000000e+00,3.204156411811709404e-03
-9.262343406677246094e+00,-9.283689498901367188e+00,0.000000000000000000e+00,2.134653180837631226e-02
-9.218578338623046875e+00,-9.251016616821289062e+00,-0.000000000000000000e+00,3.243810683488845825e-02
-9.286009788513183594e+00,-9.287450790405273438e+00,0.000000000000000000e+00,1.441323198378086090e-03
-9.296523094177246094e+00,-9.307561874389648438e+00,0.000000000000000000e+00,1.103856228291988373e-02
-9.301128387451171875e+00,-9.301246643066406250e+00,0.000000000000000000e+00,1.186817098641768098e-04
-9.282066345214843750e+00,-9.292974472045898438e+00,-0.000000000000000000e+00,1.090811565518379211e-02
-9.315514564514160156e+00,-9.316510200500488281e+00,0.000000000000000000e+00,9.954305132851004601e-04
-9.319935798645019531e+00,-9.335079193115234375e+00,0.000000000000000000e+00,1.514342427253723145e-02
-9.272965431213378906e+00,-9.356369018554687500e+00,0.000000000000000000e+00,8.340396732091903687e-02
-9.331325531005859375e+00,-9.334351539611816406e+00,0.000000000000000000e+00,3.026096848770976067e-03
-9.329778671264648438e+00,-9.330818176269531250e+00,0.000000000000000000e+00,1.039904076606035233e-03
-9.337750434875488281e+00,-9.339676856994628906e+00,0.000000000000000000e+00,1.926396740600466728e-03
-9.330933570861816406e+00,-9.333383560180664062e+00,0.000000000000000000e+00,2.449997002258896828e-03
-9.333233833312988281e+00,-9.336139678955078125e+00,0.000000000000000000e+00,2.905534813180565834e-03
-9.341839790344238281e+00,-9.345383644104003906e+00,0.000000000000000000e+00,3.544308943673968315e-03
-9.344964027404785156e+00,-9.356060028076171875e+00,0.000000000000000000e+00,1.109607331454753876e-02
-9.348537445068359375e+00,-9.352787017822265625e+00,0.000000000000000000e+00,4.249996971338987350e-03
-9.206325531005859375e+00,-9.399085998535156250e+00,0.000000000000000000e+00,1.927605420351028442e-01
-9.341611862182617188e+00,-9.343270301818847656e+00,0.000000000000000000e+00,1.658646157011389732e-03
-9.351155281066894531e+00,-9.355539321899414062e+00,0.000000000000000000e+00,4.384192638099193573e-03
-9.176085472106933594e+00,-9.307122230529785156e+00,-0.000000000000000000e+00,1.310364305973052979e-01
-9.349934577941894531e+00,-9.364478111267089844e+00,0.000000000000000000e+00,1.454340387135744095e-02
-9.287262916564941406e+00,-9.327681541442871094e+00,-0.000000000000000000e+00,4.041832685470581055e-02
-9.353032112121582031e+00,-9.354595184326171875e+00,0.000000000000000000e+00,1.563366735354065895e-03
-9.346138000488281250e+00,-9.369551658630371094e+00,0.000000000000000000e+00,2.341329306364059448e-02
-9.320694923400878906e+00,-9.380693435668945312e+00,0.000000000000000000e+00,5.999854207038879395e-02
-9.234740257263183594e+00,-9.321651458740234375e+00,-0.000000000000000000e+00,8.691092580556869507e-02
-9.352542877197265625e+00,-9.352673530578613281e+00,0.000000000000000000e+00,1.304530887864530087e-04
-9.355026245117187500e+00,-9.357115745544433594e+00,0.000000000000000000e+00,2.089724177494645119e-03
-9.349903106689453125e+00,-9.352136611938476562e+00,0.000000000000000000e+00,2.233230043202638626e-03
-9.272563934326171875e+00,-9.392373085021972656e+00,0.000000000000000000e+00,1.198093444108963013e-01
-9.355648040771484375e+00,-9.356598854064941406e+00,0.000000000000000000e+00,9.504819754511117935e-04
-9.300309181213378906e+00,-9.334365844726562500e+00,-0.000000000000000000e+00,3.405695408582687378e-02
-9.356991767883300781e+00,-9.363382339477539062e+00,0.000000000000000000e+00,6.390217691659927368e-03
-9.298521995544433594e+00,-9.335636138916015625e+00,0.000000000000000000e+00,3.711371496319770813e-02
-9.353742599487304688e+00,-9.355491638183593750e+00,0.000000000000000000e+00,1.749197952449321747e-03
-9.337083816528320312e+00,-9.378749847412109375e+00,0.000000000000000000e+00,4.166565835475921631e-02
-9.357487678527832031e+00,-9.360873222351074219e+00,0.000000000000000000e+00,3.385161515325307846e-03
-9.317147254943847656e+00,-9.384351730346679688e+00,0.000000000000000000e+00,6.720447540283203125e-02
-9.357771873474121094e+00,-9.366910934448242188e+00,0.000000000000000000e+00,9.139362722635269165e-03
-9.355912208557128906e+00,-9.370039939880371094e+00,0.000000000000000000e+00,1.412745192646980286e-02
-9.317563056945800781e+00,-9.339889526367187500e+00,-0.000000000000000000e+00,2.232620120048522949e-02
-9.352146148681640625e+00,-9.375047683715820312e+00,0.000000000000000000e+00,2.290137112140655518e-02
-9.359227180480957031e+00,-9.364793777465820312e+00,0.000000000000000000e+00,5.566832143813371658e-03
-9.356767654418945312e+00,-9.364222526550292969e+00,0.000000000000000000e+00,7.454467006027698517e-03
-9.352083206176757812e+00,-9.373215675354003906e+00,0.000000000000000000e+00,2.113263867795467377e-02
-9.328581809997558594e+00,-9.382786750793457031e+00,0.000000000000000000e+00,5.420468375086784363e-02
-9.357297897338867188e+00,-9.362284660339355469e+00,0.000000000000000000e+00,4.986841697245836258e-03
-9.359960556030273438e+00,-9.364603042602539062e+00,0.000000000000000000e+00,4.642687737941741943e-03
-9.360053062438964844e+00,-9.362166404724121094e+00,0.000000000000000000e+00,2.113730646669864655e-03
-9.359559059143066406e+00,-9.364162445068359375e+00,0.000000000000000000e+00,4.602917935699224472e-03
-9.360578536987304688e+00,-9.365050315856933594e+00,0.000000000000000000e+00,4.472252912819385529e-03
-9.333320617675781250e+00,-9.349110603332519531e+00,0.000000000000000000e+00,1.579015702009201050e-02
-9.360205650329589844e+00,-9.361573219299316406e+00,0.000000000000000000e+00,1.367729855701327324e-03
-9.351892471313476562e+00,-9.355591773986816406e+00,0.000000000000000000e+00,3.699609311297535896e-03
-9.356530189514160156e+00,-9.356575012207031250e+00,0.000000000000000000e+00,4.453786095837131143e-05
-9.361184120178222656e+00,-9.365049362182617188e+00,0.000000000000000000e+00,3.865339094772934914e-03
-9.325136184692382812e+00,-9.384127616882324219e+00,0.000000000000000000e+00,5.899120494723320007e-02
-9.361443519592285156e+00,-9.367393493652343750e+00,0.000000000000000000e+00,5.949598271399736404e-03
-9.352811813354492188e+00,-9.370173454284667969e+00,0.000000000000000000e+00,1.736121810972690582e-02
-9.359489440917968750e+00,-9.362000465393066406e+00,0.000000000000000000e+00,2.510959282517433167e-03
-9.359229087829589844e+00,-9.370848655700683594e+00,0.000000000000000000e+00,1.161961257457733154e-02
-9.351493835449218750e+00,-9.353932380676269531e+00,0.000000000000000000e+00,2.438746159896254539e-03
-9.355623245239257812e+00,-9.373493194580078125e+00,0.000000000000000000e+00,1.786966249346733093e-02
-9.361263275146484375e+00,-9.363287925720214844e+00,0.000000000000000000e+00,2.024246612563729286e-03
-9.352177619934082031e+00,-9.354337692260742188e+00,0.000000000000000000e+00,2.159674419090151787e-03
-9.361868858337402344e+00,-9.367867469787597656e+00,0.000000000000000000e+00,5.998752079904079437e-03
-9.318040847778320312e+00,-9.348266601562500000e+00,0.000000000000000000e+00,3.022586926817893982e-02
-9.361937522888183594e+00,-9.364218711853027344e+00,0.000000000000000000e+00,2.281200606375932693e-03
-9.349274635314941406e+00,-9.379525184631347656e+00,0.000000000000000000e+00,3.025086782872676849e-02
-9.361720085144042969e+00,-9.370964050292968750e+00,0.000000000000000000e+00,9.244162589311599731e-03
-9.354203224182128906e+00,-9.359399795532226562e+00,0.000000000000000000e+00,5.196641664952039719e-03
-9.202377319335937500e+00,-9.320727348327636719e+00,-0.000000000000000000e+00,1.183498054742813110e-01
-9.359776496887207031e+00,-9.372316360473632812e+00,0.000000000000000000e+00,1.253954973071813583e-02
-9.361949920654296875e+00,-9.368544578552246094e+00,0.000000000000000000e+00,6.594882346689701080e-03
-9.285120964050292969e+00,-9.336830139160156250e+00,0.000000000000000000e+00,5.170876160264015198e-02
-9.360635757446289062e+00,-9.363821983337402344e+00,0.000000000000000000e+00,3.186219371855258942e-03
-9.352817535400390625e+00,-9.356262207031250000e+00,0.000000000000000000e+00,3.445015288889408112e-03
-9.359157562255859375e+00,-9.375008583068847656e+00,0.000000000000000000e+00,1.585118845105171204e-02
-9.360789299011230469e+00,-9.370830535888671875e+00,0.000000000000000000e+00,1.004116609692573547e-02
-9.342545509338378906e+00,-9.349353790283203125e+00,-0.000000000000000000e+00,6.808464415371417999e-03
-9.361910820007324219e+00,-9.362491607666015625e+00,0.000000000000000000e+00,5.808601854369044304e-04
-9.102277755737304688e+00,-9.421072959899902344e+00,0.000000000000000000e+00,3.187950253486633301e-01
-9.357832908630371094e+00,-9.374754905700683594e+00,0.000000000000000000e+00,1.692179590463638306e-02
-9.363561630249023438e+00,-9.368776321411132812e+00,0.000000000000000000e+00,5.215054377913475037e-03
-9.327382087707519531e+00,-9.387886047363281250e+00,0.000000000000000000e+00,6.050394475460052490e-02
-9.361098289489746094e+00,-9.362648010253906250e+00,0.000000000000000000e+00,1.549349864944815636e-03
-9.363845825195312500e+00,-9.369212150573730469e+00,0.000000000000000000e+00,5.366226658225059509e-03
-9.347367286682128906e+00,-9.382972717285156250e+00,0.000000000000000000e+00,3.560584411025047302e-02
-9.364042282104492188e+00,-9.369926452636718750e+00,0.000000000000000000e+00,5.884175188839435577e-03
-9.361671447753906250e+00,-9.362562179565429688e+00,0.000000000000000000e+00,8.904068381525576115e-04
-9.363508224487304688e+00,-9.371833801269531250e+00,0.000000000000000000e+00,8.325418457388877869e-03
-9.358885765075683594e+00,-9.363151550292968750e+00,0.000000000000000000e+00,4.265446681529283524e-03
-9.317876815795898438e+00,-9.344083786010742188e+00,-0.000000000000000000e+00,2.620684169232845306e-02
-9.330951690673828125e+00,-9.380582809448242188e+00,0.000000000000000000e+00,4.963118582963943481e-02
-9.356606483459472656e+00,-9.358491897583007812e+00,0.000000000000000000e+00,1.885642181150615215e-03
-9.348532676696777344e+00,-9.355014801025390625e+00,0.000000000000000000e+00,6.482233759015798569e-03
-9.306243896484375000e+00,-9.397299766540527344e+00,0.000000000000000000e+00,9.105588495731353760e-02
-9.363526344299316406e+00,-9.371464729309082031e+00,0.000000000000000000e+00,7.938452064990997314e-03
-9.067511558532714844e+00,-9.424073219299316406e+00,0.000000000000000000e+00,3.565619587898254395e-01
-9.360236167907714844e+00,-9.375278472900390625e+00,0.000000000000000000e+00,1.504192873835563660e-02
-9.364923477172851562e+00,-9.368214607238769531e+00,0.000000000000000000e+00,3.290948458015918732e-03
-9.360979080200195312e+00,-9.363842010498046875e+00,0.000000000000000000e+00,2.863108878955245018e-03
-9.364602088928222656e+00,-9.368618011474609375e+00,0.000000000000000000e+00,4.016388673335313797e-03
-9.342460632324218750e+00,-9.378617286682128906e+00,0.000000000000000000e+00,3.615627810359001160e-02
-9.364905357360839844e+00,-9.370533943176269531e+00,0.000000000000000000e+00,5.628954153507947922e-03
-9.355927467346191406e+00,-9.370525360107421875e+00,0.000000000000000000e+00,1.459800172597169876e-02
-9.364842414855957031e+00,-9.371734619140625000e+00,0.000000000000000000e+00,6.891845725476741791e-03
-9.357115745544433594e+00,-9.378717422485351562e+00,0.000000000000000000e+00,2.160144224762916565e-02
-9.334692955017089844e+00,-9.387844085693359375e+00,0.000000000000000000e+00,5.315101519227027893e-02
-9.319823265075683594e+00,-9.346375465393066406e+00,0.000000000000000000e+00,2.655267342925071716e-02
-9.365229606628417969e+00,-9.370406150817871094e+00,0.000000000000000000e+00,5.176734179258346558e-03
-9.359502792358398438e+00,-9.362127304077148438e+00,0.000000000000000000e+00,2.624628832563757896e-03
-9.364465713500976562e+00,-9.367284774780273438e+00,0.000000000000000000e+00,2.818756503984332085e-03
-9.331606864929199219e+00,-9.383048057556152344e+00,0.000000000000000000e+00,5.144073069095611572e-02
-9.364698410034179688e+00,-9.368178367614746094e+00,0.000000000000000000e+00,3.479578997939825058e-03
-9.350004196166992188e+00,-9.378977775573730469e+00,0.000000000000000000e+00,2.897401712834835052e-02
-9.365415573120117188e+00,-9.370471000671386719e+00,0.000000000000000000e+00,5.055235698819160461e-03
-9.351612091064453125e+00,-9.357418060302734375e+00,0.000000000000000000e+00,5.805763881653547287e-03
-9.300540924072265625e+00,-9.396882057189941406e+00,0.000000000000000000e+00,9.634089469909667969e-02
-9.339434623718261719e+00,-9.352835655212402344e+00,0.000000000000000000e+00,1.340148691087961197e-02
-9.276734352111816406e+00,-9.401561737060546875e+00,0.000000000000000000e+00,1.248277276754379272e-01
-9.362848281860351562e+00,-9.373407363891601562e+00,0.000000000000000000e+00,1.055928692221641541e-02
-9.355835914611816406e+00,-9.363836288452148438e+00,0.000000000000000000e+00,8.000060915946960449e-03
-9.361021041870117188e+00,-9.362248420715332031e+00,0.000000000000000000e+00,1.227023429237306118e-03
-9.308748245239257812e+00,-9.394844055175781250e+00,0.000000000000000000e+00,8.609585464000701904e-02
-9.364550590515136719e+00,-9.372096061706542969e+00,0.000000000000000000e+00,7.545721717178821564e-03
-9.365333557128906250e+00,-9.368418693542480469e+00,0.000000000000000000e+00,3.085398115217685699e-03
-9.356828689575195312e+00,-9.363234519958496094e+00,0.000000000000000000e+00,6.405809894204139709e-03
-9.364633560180664062e+00,-9.370987892150878906e+00,0.000000000000000000e+00,6.354128476232290268e-03
-9.357001304626464844e+00,-9.360651016235351562e+00,0.000000000000000000e+00,3.649560734629631042e-03
-9.349759101867675781e+00,-9.364642143249511719e+00,0.000000000000000000e+00,1.488347165286540985e-02
-9.365048408508300781e+00,-9.373907089233398438e+00,0.000000000000000000e+00,8.858235552906990051e-03
-9.365818977355957031e+00,-9.371865272521972656e+00,0.000000000000000000e+00,6.046327762305736542e-03
-9.335673332214355469e+00,-9.391044616699218750e+00,0.000000000000000000e+00,5.537169799208641052e-02
-9.363190650939941406e+00,-9.363932609558105469e+00,0.000000000000000000e+00,7.423229399137198925e-04
-9.343543052673339844e+00,-9.354129791259765625e+00,0.000000000000000000e+00,1.058648340404033661e-02
-9.357327461242675781e+00,-9.380464553833007812e+00,0.000000000000000000e+00,2.313687838613986969e-02
-9.285088539123535156e+00,-9.398795127868652344e+00,0.000000000000000000e+00,1.137064546346664429e-01
-9.365922927856445312e+00,-9.370223999023437500e+00,0.000000000000000000e+00,4.301101434975862503e-03
-9.348225593566894531e+00,-9.360382080078125000e+00,0.000000000000000000e+00,1.215631142258644104e-02
-9.357783317565917969e+00,-9.380571365356445312e+00,0.000000000000000000e+00,2.278777956962585449e-02
-9.336616516113281250e+00,-9.387993812561035156e+00,0.000000000000000000e+00,5.137768760323524475e-02
-9.360801696777343750e+00,-9.379575729370117188e+00,0.000000000000000000e+00,1.877426169812679291e-02
-9.359034538269042969e+00,-9.360436439514160156e+00,0.000000000000000000e+00,1.401722081936895847e-03
-9.313785552978515625e+00,-9.395266532897949219e+00,0.000000000000000000e+00,8.148050308227539062e-02
-9.353838920593261719e+00,-9.383124351501464844e+00,0.000000000000000000e+00,2.928572893142700195e-02
-9.355087280273437500e+00,-9.381563186645507812e+00,0.000000000000000000e+00,2.647607028484344482e-02
-9.265269279479980469e+00,-9.401749610900878906e+00,0.000000000000000000e+00,1.364798843860626221e-01
-9.366212844848632812e+00,-9.371068000793457031e+00,0.000000000000000000e+00,4.854769445955753326e-03
-9.358479499816894531e+00,-9.381086349487304688e+00,0.000000000000000000e+00,2.260666340589523315e-02
-9.352989196777343750e+00,-9.381939888000488281e+00,0.000000000000000000e+00,2.895022556185722351e-02
-9.314826965332031250e+00,-9.346077919006347656e+00,0.000000000000000000e+00,3.125118464231491089e-02
-9.364886283874511719e+00,-9.366618156433105469e+00,0.000000000000000000e+00,1.731839147396385670e-03
-9.362138748168945312e+00,-9.379092216491699219e+00,0.000000000000000000e+00,1.695385389029979706e-02
-9.363974571228027344e+00,-9.368911743164062500e+00,0.000000000000000000e+00,4.936843179166316986e-03
-9.366484642028808594e+00,-9.372768402099609375e+00,0.000000000000000000e+00,6.283754948526620865e-03
-9.325492858886718750e+00,-9.384557723999023438e+00,0.000000000000000000e+00,5.906480550765991211e-02
-9.365151405334472656e+00,-9.371969223022460938e+00,0.000000000000000000e+00,6.818000227212905884e-03
-9.364966392517089844e+00,-9.372098922729492188e+00,0.000000000000000000e+00,7.132962346076965332e-03
-9.363862037658691406e+00,-9.365085601806640625e+00,0.000000000000000000e+00,1.223970088176429272e-03
-9.366586685180664062e+00,-9.372992515563964844e+00,0.000000000000000000e+00,6.405574269592761993e-03
-9.365576744079589844e+00,-9.374113082885742188e+00,0.000000000000000000e+00,8.536675944924354553e-03
-9.363558769226074219e+00,-9.364739418029785156e+00,0.000000000000000000e+00,1.180810038931667805e-03
-9.359814643859863281e+00,-9.363239288330078125e+00,0.000000000000000000e+00,3.424783702939748764e-03
-9.108149528503417969e+00,-9.313248634338378906e+00,-0.000000000000000000e+00,2.050990164279937744e-01
-9.365584373474121094e+00,-9.367952346801757812e+00,0.000000000000000000e+00,2.368185203522443771e-03
-9.366668701171875000e+00,-9.371133804321289062e+00,0.000000000000000000e+00,4.464870318770408630e-03
-9.320031166076660156e+00,-9.345184326171875000e+00,-0.000000000000000000e+00,2.515270747244358063e-02
-9.364872932434082031e+00,-9.374462127685546875e+00,0.000000000000000000e+00,9.588986635208129883e-03
-9.356809616088867188e+00,-9.362360000610351562e+00,0.000000000000000000e+00,5.550663918256759644e-03
-9.358983039855957031e+00,-9.381103515625000000e+00,0.000000000000000000e+00,2.212066575884819031e-02
-9.364871978759765625e+00,-9.373633384704589844e+00,0.000000000000000000e+00,8.761008270084857941e-03
-9.353533744812011719e+00,-9.383489608764648438e+00,0.000000000000000000e+00,2.995546534657478333e-02
-9.355183601379394531e+00,-9.361680984497070312e+00,0.000000000000000000e+00,6.497572176158428192e-03
-9.365512847900390625e+00,-9.373491287231445312e+00,0.000000000000000000e+00,7.978291250765323639e-03
-9.351997375488281250e+00,-9.379499435424804688e+00,0.000000000000000000e+00,2.750163152813911438e-02
-9.357518196105957031e+00,-9.375013351440429688e+00,0.000000000000000000e+00,1.749518699944019318e-02
-9.366833686828613281e+00,-9.371200561523437500e+00,0.000000000000000000e+00,4.366517998278141022e-03
-9.356663703918457031e+00,-9.359954833984375000e+00,0.000000000000000000e+00,3.290842520073056221e-03
-9.351075172424316406e+00,-9.359832763671875000e+00,0.000000000000000000e+00,8.757297880947589874e-03
-9.357485771179199219e+00,-9.362693786621093750e+00,0.000000000000000000e+00,5.208068527281284332e-03
-9.366629600524902344e+00,-9.370853424072265625e+00,0.000000000000000000e+00,4.223406314849853516e-03
-9.355901718139648438e+00,-9.361083984375000000e+00,0.000000000000000000e+00,5.182628985494375229e-03
-9.366516113281250000e+00,-9.374448776245117188e+00,0.000000000000000000e+00,7.932691834867000580e-03
-9.352746963500976562e+00,-9.382011413574218750e+00,0.000000000000000000e+00,2.926480583846569061e-02
-9.364058494567871094e+00,-9.364539146423339844e+00,0.000000000000000000e+00,4.803325864486396313e-04
-9.358118057250976562e+00,-9.381201744079589844e+00,0.000000000000000000e+00,2.308331243693828583e-02
-9.364617347717285156e+00,-9.364970207214355469e+00,0.000000000000000000e+00,3.529266978148370981e-04
-9.364358901977539062e+00,-9.364731788635253906e+00,0.000000000000000000e+00,3.730012685991823673e-04
-9.366243362426757812e+00,-9.371986389160156250e+00,0.000000000000000000e+00,5.743184592574834824e-03
-9.367202758789062500e+00,-9.370666503906250000e+00,0.000000000000000000e+00,3.463606815785169601e-03
-9.364905357360839844e+00,-9.374423980712890625e+00,0.000000000000000000e+00,9.518880397081375122e-03
-9.366644859313964844e+00,-9.368972778320312500e+00,0.000000000000000000e+00,2.328366739675402641e-03
-9.360651016235351562e+00,-9.379538536071777344e+00,0.000000000000000000e+00,1.888747327029705048e-02
-9.336705207824707031e+00,-9.355484962463378906e+00,0.000000000000000000e+00,1.877984777092933655e-02
-9.363046646118164062e+00,-9.379346847534179688e+00,0.000000000000000000e+00,1.630030199885368347e-02
-9.333687782287597656e+00,-9.391582489013671875e+00,0.000000000000000000e+00,5.789428576827049255e-02
-9.365872383117675781e+00,-9.375614166259765625e+00,0.000000000000000000e+00,9.741910733282566071e-03
-9.367141723632812500e+00,-9.372612953186035156e+00,0.000000000000000000e+00,5.471454933285713196e-03
-9.352437019348144531e+00,-9.386363983154296875e+00,0.000000000000000000e+00,3.392684087157249451e-02
-9.352196693420410156e+00,-9.356753349304199219e+00,-0.000000000000000000e+00,4.556613042950630188e-03
-9.341749191284179688e+00,-9.379638671875000000e+00,0.000000000000000000e+00,3.788981214165687561e-02
-9.347954750061035156e+00,-9.354638099670410156e+00,-0.000000000000000000e+00,6.683316547423601151e-03
-9.364665985107421875e+00,-9.366822242736816406e+00,0.000000000000000000e+00,2.156427130103111267e-03
-9.366768836975097656e+00,-9.369585037231445312e+00,0.000000000000000000e+00,2.816134830936789513e-03
-9.328740119934082031e+00,-9.346420288085937500e+00,-0.000000000000000000e+00,1.768026314675807953e-02
-9.364922523498535156e+00,-9.366921424865722656e+00,0.000000000000000000e+00,1.999184954911470413e-03
-9.357788085937500000e+00,-9.361505508422851562e+00,0.000000000000000000e+00,3.717284183949232101e-03
-9.331447601318359375e+00,-9.350965499877929688e+00,0.000000000000000000e+00,1.951767690479755402e-02
-9.344266891479492188e+00,-9.353525161743164062e+00,-0.000000000000000000e+00,9.258672595024108887e-03
-9.350610733032226562e+00,-9.385038375854492188e+00,0.000000000000000000e+00,3.442796692252159119e-02
-9.361663818359375000e+00,-9.362879753112792969e+00,0.000000000000000000e+00,1.216314616613090038e-03
-9.366502761840820312e+00,-9.369223594665527344e+00,0.000000000000000000e+00,2.720684278756380081e-03
-9.364336967468261719e+00,-9.377468109130859375e+00,0.000000000000000000e+00,1.313080545514822006e-02
-9.367457389831542969e+00,-9.371372222900390625e+00,0.000000000000000000e+00,3.914745058864355087e-03
-9.362784385681152344e+00,-9.362918853759765625e+00,0.000000000000000000e+00,1.347724028164520860e-04
-9.366847038269042969e+00,-9.369542121887207031e+00,0.000000000000000000e+00,2.694671042263507843e-03
-9.335561752319335938e+00,-9.393864631652832031e+00,0.000000000000000000e+00,5.830244719982147217e-02
-9.366919517517089844e+00,-9.369724273681640625e+00,0.000000000000000000e+00,2.804473275318741798e-03
-9.333126068115234375e+00,-9.388035774230957031e+00,0.000000000000000000e+00,5.490973964333534241e-02
-9.366452217102050781e+00,-9.372849464416503906e+00,0.000000000000000000e+00,6.396837532520294189e-03
-9.340576171875000000e+00,-9.385562896728515625e+00,0.000000000000000000e+00,4.498656094074249268e-02
-9.355547904968261719e+00,-9.377569198608398438e+00,0.000000000000000000e+00,2.202169783413410187e-02
-9.360235214233398438e+00,-9.362751007080078125e+00,0.000000000000000000e+00,2.515845233574509621e-03
-9.363232612609863281e+00,-9.364851951599121094e+00,0.000000000000000000e+00,1.619556569494307041e-03
-9.336046218872070312e+00,-9.382019042968750000e+00,0.000000000000000000e+00,4.597271978855133057e-02
-9.358454704284667969e+00,-9.361518859863281250e+00,0.000000000000000000e+00,3.064115997403860092e-03
-9.364849090576171875e+00,-9.377173423767089844e+00,0.000000000000000000e+00,1.232459209859371185e-02
-9.355778694152832031e+00,-9.382928848266601562e+00,0.000000000000000000e+00,2.715027704834938049e-02
-9.366389274597167969e+00,-9.367711067199707031e+00,0.000000000000000000e+00,1.322147902101278305e-03
-9.367012977600097656e+00,-9.370402336120605469e+00,0.000000000000000000e+00,3.389217657968401909e-03
-9.365808486938476562e+00,-9.366959571838378906e+00,0.000000000000000000e+00,1.150721218436956406e-03
-9.341954231262207031e+00,-9.354681968688964844e+00,0.000000000000000000e+00,1.272765826433897018e-02
-9.366510391235351562e+00,-9.368093490600585938e+00,0.000000000000000000e+00,1.583071891218423843e-03
-9.358618736267089844e+00,-9.379649162292480469e+00,0.000000000000000000e+00,2.103046886622905731e-02
-9.366464614868164062e+00,-9.373384475708007812e+00,0.000000000000000000e+00,6.919873878359794617e-03
-9.360262870788574219e+00,-9.373572349548339844e+00,0.000000000000000000e+00,1.330954115837812424e-02
-9.367398262023925781e+00,-9.369565010070800781e+00,0.000000000000000000e+00,2.167204627767205238e-03
-9.362282752990722656e+00,-9.362902641296386719e+00,0.000000000000000000e+00,6.199653726071119308e-04
-9.367548942565917969e+00,-9.373517036437988281e+00,0.000000000000000000e+00,5.967930890619754791e-03
-9.352515220642089844e+00,-9.383325576782226562e+00,0.000000000000000000e+00,3.081001155078411102e-02
-9.367357254028320312e+00,-9.372902870178222656e+00,0.000000000000000000e+00,5.545761901885271072e-03
-9.157820701599121094e+00,-9.321400642395019531e+00,-0.000000000000000000e+00,1.635795682668685913e-01
-9.366357803344726562e+00,-9.374166488647460938e+00,0.000000000000000000e+00,7.809099741280078888e-03
-9.367651939392089844e+00,-9.371523857116699219e+00,0.000000000000000000e+00,3.872315632179379463e-03
-9.365156173706054688e+00,-9.374775886535644531e+00,0.000000000000000000e+00,9.619680233299732208e-03
-9.362980842590332031e+00,-9.377174377441406250e+00,0.000000000000000000e+00,1.419367268681526184e-02
-9.361093521118164062e+00,-9.380689620971679688e+00,0.000000000000000000e+00,1.959602348506450653e-02
-9.365450859069824219e+00,-9.367115020751953125e+00,0.000000000000000000e+00,1.664115348830819130e-03
-9.353665351867675781e+00,-9.366297721862792969e+00,0.000000000000000000e+00,1.263275742530822754e-02
-9.352476119995117188e+00,-9.358259201049804688e+00,0.000000000000000000e+00,5.783389322459697723e-03
-9.365867614746093750e+00,-9.376497268676757812e+00,0.000000000000000000e+00,1.062956079840660095e-02
-9.358833312988281250e+00,-9.362333297729492188e+00,0.000000000000000000e+00,3.499674610793590546e-03
-9.249702453613281250e+00,-9.336323738098144531e+00,0.000000000000000000e+00,8.662130683660507202e-02
-9.365418434143066406e+00,-9.365745544433593750e+00,0.000000000000000000e+00,3.269967273809015751e-04
-9.364075660705566406e+00,-9.365345001220703125e+00,0.000000000000000000e+00,1.269738306291401386e-03
-9.367654800415039062e+00,-9.370852470397949219e+00,0.000000000000000000e+00,3.197220619767904282e-03
-9.359415054321289062e+00,-9.376467704772949219e+00,0.000000000000000000e+00,1.705250702798366547e-02
-9.367650032043457031e+00,-9.371030807495117188e+00,0.000000000000000000e+00,3.380801994353532791e-03
-9.343759536743164062e+00,-9.389518737792968750e+00,0.000000000000000000e+00,4.575941339135169983e-02
-9.367212295532226562e+00,-9.370887756347656250e+00,0.000000000000000000e+00,3.675444750115275383e-03
-9.340062141418457031e+00,-9.358627319335937500e+00,0.000000000000000000e+00,1.856523007154464722e-02
-9.367726325988769531e+00,-9.372015953063964844e+00,0.000000000000000000e+00,4.289361648261547089e-03
-9.350369453430175781e+00,-9.359659194946289062e+00,0.000000000000000000e+00,9.289327077567577362e-03
-9.367489814758300781e+00,-9.370230674743652344e+00,0.000000000000000000e+00,2.741015050560235977e-03
-9.350378036499023438e+00,-9.381118774414062500e+00,0.000000000000000000e+00,3.074043244123458862e-02
-9.367725372314453125e+00,-9.371085166931152344e+00,0.000000000000000000e+00,3.359548747539520264e-03
-9.337861061096191406e+00,-9.381832122802734375e+00,0.000000000000000000e+00,4.397059977054595947e-02
-9.367303848266601562e+00,-9.371458053588867188e+00,0.000000000000000000e+00,4.154530819505453110e-03
-9.366296768188476562e+00,-9.370722770690917969e+00,0.000000000000000000e+00,4.425770603120326996e-03
-9.367471694946289062e+00,-9.374193191528320312e+00,0.000000000000000000e+00,6.721546873450279236e-03
-9.366175651550292969e+00,-9.367134094238281250e+00,0.000000000000000000e+00,9.587095701135694981e-04
-9.363155364990234375e+00,-9.372889518737792969e+00,0.000000000000000000e+00,9.734190069139003754e-03
-9.362731933593750000e+00,-9.372079849243164062e+00,0.000000000000000000e+00,9.347945451736450195e-03
-9.335551261901855469e+00,-9.353611946105957031e+00,0.000000000000000000e+00,1.806087605655193329e-02
-9.364598274230957031e+00,-9.375657081604003906e+00,0.000000000000000000e+00,1.105860341340303421e-02
-9.367643356323242188e+00,-9.374008178710937500e+00,0.000000000000000000e+00,6.364805623888969421e-03
-9.346951484680175781e+00,-9.385179519653320312e+00,0.000000000000000000e+00,3.822787851095199585e-02
-9.364774703979492188e+00,-9.365607261657714844e+00,0.000000000000000000e+00,8.323086076416075230e-04
-9.361810684204101562e+00,-9.379220008850097656e+00,0.000000000000000000e+00,1.740955375134944916e-02
-9.359882354736328125e+00,-9.381519317626953125e+00,0.000000000000000000e+00,2.163740247488021851e-02
-9.327085494995117188e+00,-9.350703239440917969e+00,0.000000000000000000e+00,2.361783944070339203e-02
-9.366742134094238281e+00,-9.368340492248535156e+00,0.000000000000000000e+00,1.598574104718863964e-03
-9.363558769226074219e+00,-9.376494407653808594e+00,0.000000000000000000e+00,1.293576322495937347e-02
-9.316176414489746094e+00,-9.347318649291992188e+00,0.000000000000000000e+00,3.114243224263191223e-02
-9.367922782897949219e+00,-9.371499061584472656e+00,0.000000000000000000e+00,3.575802315026521683e-03
-9.357650756835937500e+00,-9.364942550659179688e+00,0.000000000000000000e+00,7.292254362255334854e-03
-9.365553855895996094e+00,-9.369889259338378906e+00,0.000000000000000000e+00,4.335759673267602921e-03
-9.366890907287597656e+00,-9.368739128112792969e+00,0.000000000000000000e+00,1.848641899414360523e-03
-9.351906776428222656e+00,-9.383455276489257812e+00,0.000000000000000000e+00,3.154818341135978699e-02
-9.364773750305175781e+00,-9.371679306030273438e+00,0.000000000000000000e+00,6.905460730195045471e-03
-9.361864089965820312e+00,-9.363297462463378906e+00,0.000000000000000000e+00,1.433090306818485260e-03
-9.351034164428710938e+00,-9.355381965637207031e+00,-0.000000000000000000e+00,4.347862210124731064e-03
-9.367808341979980469e+00,-9.370380401611328125e+00,0.000000000000000000e+00,2.572517376393079758e-03
-9.366474151611328125e+00,-9.375969886779785156e+00,0.000000000000000000e+00,9.496046230196952820e-03
-9.343789100646972656e+00,-9.354258537292480469e+00,-0.000000000000000000e+00,1.046952884644269943e-02
-9.365022659301757812e+00,-9.365392684936523438e+00,0.000000000000000000e+00,3.701429232023656368e-04
-9.364768028259277344e+00,-9.364821434020996094e+00,0.000000000000000000e+00,5.359366696211509407e-05
-9.367325782775878906e+00,-9.369355201721191406e+00,0.000000000000000000e+00,2.029556082561612129e-03
-9.341678619384765625e+00,-9.384195327758789062e+00,0.000000000000000000e+00,4.251631349325180054e-02
-9.317996025085449219e+00,-9.393945693969726562e+00,0.000000000000000000e+00,7.594992220401763916e-02
-9.364535331726074219e+00,-9.366269111633300781e+00,0.000000000000000000e+00,1.733736367896199226e-03
-9.355588912963867188e+00,-9.379251480102539062e+00,0.000000000000000000e+00,2.366212569177150726e-02
-9.365335464477539062e+00,-9.377432823181152344e+00,0.000000000000000000e+00,1.209723297506570816e-02
-9.364001274108886719e+00,-9.366416931152343750e+00,0.000000000000000000e+00,2.415271941572427750e-03
-9.360676765441894531e+00,-9.382450103759765625e+00,0.000000000000000000e+00,2.177329175174236298e-02
-9.359609603881835938e+00,-9.361009597778320312e+00,0.000000000000000000e+00,1.400190987624228001e-03
-9.368098258972167969e+00,-9.373017311096191406e+00,0.000000000000000000e+00,4.918934311717748642e-03
-9.363036155700683594e+00,-9.379226684570312500e+00,0.000000000000000000e+00,1.619034819304943085e-02
-9.351090431213378906e+00,-9.383947372436523438e+00,0.000000000000000000e+00,3.285691142082214355e-02
-9.366888999938964844e+00,-9.375359535217285156e+00,0.000000000000000000e+00,8.470904082059860229e-03
-9.362048149108886719e+00,-9.364537239074707031e+00,0.000000000000000000e+00,2.489490201696753502e-03
-9.292965888977050781e+00,-9.342794418334960938e+00,-0.000000000000000000e+00,4.982805997133255005e-02
-9.365539550781250000e+00,-9.367057800292968750e+00,0.000000000000000000e+00,1.518471515737473965e-03
-9.361770629882812500e+00,-9.362920761108398438e+00,0.000000000000000000e+00,1.150172902271151543e-03
-9.360215187072753906e+00,-9.381136894226074219e+00,0.000000000000000000e+00,2.092164754867553711e-02
-9.363500595092773438e+00,-9.378994941711425781e+00,0.000000000000000000e+00,1.549413241446018219e-02
-9.364512443542480469e+00,-9.376687049865722656e+00,0.000000000000000000e+00,1.217425893992185593e-02
-9.365623474121093750e+00,-9.367115020751953125e+00,0.000000000000000000e+00,1.491454662755131721e-03
-9.356097221374511719e+00,-9.367213249206542969e+00,0.000000000000000000e+00,1.111591421067714691e-02
-9.364315032958984375e+00,-9.370220184326171875e+00,0.000000000000000000e+00,5.904773715883493423e-03
-9.367027282714843750e+00,-9.370012283325195312e+00,0.000000000000000000e+00,2.985140774399042130e-03
-9.360142707824707031e+00,-9.381058692932128906e+00,0.000000000000000000e+00,2.091561630368232727e-02
-9.367181777954101562e+00,-9.371236801147460938e+00,0.000000000000000000e+00,4.054584074765443802e-03
-9.366756439208984375e+00,-9.368529319763183594e+00,0.000000000000000000e+00,1.773312338627874851e-03
-9.365101814270019531e+00,-9.376749038696289062e+00,0.000000000000000000e+00,1.164678111672401428e-02
-9.339654922485351562e+00,-9.382675170898437500e+00,0.000000000000000000e+00,4.302059486508369446e-02
-9.367899894714355469e+00,-9.374770164489746094e+00,0.000000000000000000e+00,6.869998760521411896e-03
-9.367931365966796875e+00,-9.374042510986328125e+00,0.000000000000000000e+00,6.111158989369869232e-03
-9.355788230895996094e+00,-9.365806579589843750e+00,0.000000000000000000e+00,1.001830678433179855e-02
-9.366363525390625000e+00,-9.373651504516601562e+00,0.000000000000000000e+00,7.288414053618907928e-03
-9.367768287658691406e+00,-9.374530792236328125e+00,0.000000000000000000e+00,6.762556266039609909e-03
-9.343554496765136719e+00,-9.356957435607910156e+00,0.000000000000000000e+00,1.340332068502902985e-02
-9.363721847534179688e+00,-9.365914344787597656e+00,0.000000000000000000e+00,2.192295622080564499e-03
-9.357136726379394531e+00,-9.381921768188476562e+00,0.000000000000000000e+00,2.478544786572456360e-02
-9.362709045410156250e+00,-9.362919807434082031e+00,0.000000000000000000e+00,2.104179147863760591e-04
-9.367980003356933594e+00,-9.373643875122070312e+00,0.000000000000000000e+00,5.663644988089799881e-03
-9.367494583129882812e+00,-9.369336128234863281e+00,0.000000000000000000e+00,1.841325778514146805e-03
-9.318893432617187500e+00,-9.396288871765136719e+00,0.000000000000000000e+00,7.739565521478652954e-02
-9.368072509765625000e+00,-9.373312950134277344e+00,0.000000000000000000e+00,5.240213125944137573e-03
-9.299727439880371094e+00,-9.397403717041015625e+00,0.000000000000000000e+00,9.767618030309677124e-02
-9.366722106933593750e+00,-9.367384910583496094e+00,0.000000000000000000e+00,6.624092929996550083e-04
-9.340720176696777344e+00,-9.388806343078613281e+00,0.000000000000000000e+00,4.808638989925384521e-02
-9.368047714233398438e+00,-9.374452590942382812e+00,0.000000000000000000e+00,6.405072752386331558e-03
-9.366607666015625000e+00,-9.368674278259277344e+00,0.000000000000000000e+00,2.066490240395069122e-03
-9.325938224792480469e+00,-9.391823768615722656e+00,0.000000000000000000e+00,6.588560342788696289e-02
-9.364815711975097656e+00,-9.379971504211425781e+00,0.000000000000000000e+00,1.515567861497402191e-02
-9.361155509948730469e+00,-9.365018844604492188e+00,0.000000000000000000e+00,3.863736987113952637e-03
-9.216156959533691406e+00,-9.331505775451660156e+00,-0.000000000000000000e+00,1.153485178947448730e-01
-9.360881805419921875e+00,-9.380295753479003906e+00,0.000000000000000000e+00,1.941417157649993896e-02
-9.368215560913085938e+00,-9.373773574829101562e+00,0.000000000000000000e+00,5.558433476835489273e-03
-9.358611106872558594e+00,-9.380486488342285156e+00,0.000000000000000000e+00,2.187494002282619476e-02
-9.367833137512207031e+00,-9.374191284179687500e+00,0.000000000000000000e+00,6.358264014124870300e-03
-9.361296653747558594e+00,-9.378422737121582031e+00,0.000000000000000000e+00,1.712602376937866211e-02
-9.320636749267578125e+00,-9.394541740417480469e+00,0.000000000000000000e+00,7.390514016151428223e-02
-9.367725372314453125e+00,-9.369473457336425781e+00,0.000000000000000000e+00,1.747970236465334892e-03
-9.363100051879882812e+00,-9.378671646118164062e+00,0.000000000000000000e+00,1.557192299515008926e-02
-9.346657752990722656e+00,-9.386039733886718750e+00,0.000000000000000000e+00,3.938196972012519836e-02
-9.362781524658203125e+00,-9.381247520446777344e+00,0.000000000000000000e+00,1.846579276025295258e-02
-9.360420227050781250e+00,-9.381025314331054688e+00,0.000000000000000000e+00,2.060528658330440521e-02
-9.367037773132324219e+00,-9.367725372314453125e+00,0.000000000000000000e+00,6.872001104056835175e-04
-9.365619659423828125e+00,-9.375919342041015625e+00,0.000000000000000000e+00,1.029990054666996002e-02
-9.355270385742187500e+00,-9.383345603942871094e+00,0.000000000000000000e+00,2.807488851249217987e-02
-9.324508666992187500e+00,-9.345764160156250000e+00,-0.000000000000000000e+00,2.125518955290317535e-02
-9.367447853088378906e+00,-9.368551254272460938e+00,0.000000000000000000e+00,1.103877788409590721e-03
-9.354878425598144531e+00,-9.383418083190917969e+00,0.000000000000000000e+00,2.853994071483612061e-02
-9.366008758544921875e+00,-9.369741439819335938e+00,0.000000000000000000e+00,3.733049146831035614e-03
-9.304548263549804688e+00,-9.396481513977050781e+00,0.000000000000000000e+00,9.193351119756698608e-02
-9.368305206298828125e+00,-9.373814582824707031e+00,0.000000000000000000e+00,5.509535782039165497e-03
-9.364872932434082031e+00,-9.378263473510742188e+00,0.000000000000000000e+00,1.339031383395195007e-02
-9.311469078063964844e+00,-9.393095970153808594e+00,0.000000000000000000e+00,8.162661641836166382e-02
-9.365741729736328125e+00,-9.367281913757324219e+00,0.000000000000000000e+00,1.539890537969768047e-03
-9.365007400512695312e+00,-9.379506111145019531e+00,0.000000000000000000e+00,1.449880283325910568e-02
-9.355625152587890625e+00,-9.385927200317382812e+00,0.000000000000000000e+00,3.030178323388099670e-02
-9.247829437255859375e+00,-9.337766647338867188e+00,0.000000000000000000e+00,8.993694931268692017e-02
-9.365886688232421875e+00,-9.366466522216796875e+00,0.000000000000000000e+00,5.795024917460978031e-04
-9.367301940917968750e+00,-9.374136924743652344e+00,0.000000000000000000e+00,6.834834348410367966e-03
-9.364909172058105469e+00,-9.367200851440429688e+00,0.000000000000000000e+00,2.291763201355934143e-03
-9.220589637756347656e+00,-9.408212661743164062e+00,0.000000000000000000e+00,1.876230686902999878e-01
-9.366066932678222656e+00,-9.368204116821289062e+00,0.000000000000000000e+00,2.137342933565378189e-03
-9.351138114929199219e+00,-9.389092445373535156e+00,0.000000000000000000e+00,3.795479238033294678e-02
-9.348423004150390625e+00,-9.359397888183593750e+00,0.000000000000000000e+00,1.097485236823558807e-02
-9.367739677429199219e+00,-9.370205879211425781e+00,0.000000000000000000e+00,2.466140547767281532e-03
-9.356583595275878906e+00,-9.386160850524902344e+00,0.000000000000000000e+00,2.957724407315254211e-02
-9.346076011657714844e+00,-9.359350204467773438e+00,0.000000000000000000e+00,1.327389478683471680e-02
-9.358901977539062500e+00,-9.360569000244140625e+00,-0.000000000000000000e+00,1.667166361585259438e-03
-9.365432739257812500e+00,-9.379611968994140625e+00,0.000000000000000000e+00,1.417970657348632812e-02
-9.364177703857421875e+00,-9.364748001098632812e+00,0.000000000000000000e+00,5.702959024347364902e-04
-9.368139266967773438e+00,-9.372978210449218750e+00,0.000000000000000000e+00,4.839283414185047150e-03
-9.367079734802246094e+00,-9.370824813842773438e+00,0.000000000000000000e+00,3.744638990610837936e-03
-9.367771148681640625e+00,-9.375933647155761719e+00,0.000000000000000000e+00,8.162051439285278320e-03
-9.367253303527832031e+00,-9.369477272033691406e+00,0.000000000000000000e+00,2.224074909463524818e-03
-9.365280151367187500e+00,-9.366777420043945312e+00,0.000000000000000000e+00,1.497531193308532238e-03
-9.367481231689453125e+00,-9.368426322937011719e+00,0.000000000000000000e+00,9.449196513742208481e-04
-9.361646652221679688e+00,-9.363883972167968750e+00,0.000000000000000000e+00,2.237252891063690186e-03
-9.323382377624511719e+00,-9.352634429931640625e+00,0.000000000000000000e+00,2.925234660506248474e-02
-9.368571281433105469e+00,-9.372427940368652344e+00,0.000000000000000000e+00,3.856221446767449379e-03
-9.366572380065917969e+00,-9.368240356445312500e+00,0.000000000000000000e+00,1.667772768996655941e-03
-9.360510826110839844e+00,-9.381774902343750000e+00,0.000000000000000000e+00,2.126419171690940857e-02
-9.356369972229003906e+00,-9.379311561584472656e+00,0.000000000000000000e+00,2.294149436056613922e-02
-9.365890502929687500e+00,-9.379162788391113281e+00,0.000000000000000000e+00,1.327201910316944122e-02
-9.368297576904296875e+00,-9.372854232788085938e+00,0.000000000000000000e+00,4.556868225336074829e-03
-9.367005348205566406e+00,-9.377184867858886719e+00,0.000000000000000000e+00,1.017986889928579330e-02
-9.355709075927734375e+00,-9.359769821166992188e+00,0.000000000000000000e+00,4.061095882207155228e-03
-9.368035316467285156e+00,-9.374661445617675781e+00,0.000000000000000000e+00,6.626421585679054260e-03
-9.316019058227539062e+00,-9.349670410156250000e+00,0.000000000000000000e+00,3.365167602896690369e-02
-9.368594169616699219e+00,-9.373015403747558594e+00,0.000000000000000000e+00,4.420986399054527283e-03
-9.368403434753417969e+00,-9.372495651245117188e+00,0.000000000000000000e+00,4.092200193554162979e-03
-9.362573623657226562e+00,-9.364012718200683594e+00,0.000000000000000000e+00,1.439388957805931568e-03
-9.368478775024414062e+00,-9.372571945190429688e+00,0.000000000000000000e+00,4.093365278095006943e-03
-9.367440223693847656e+00,-9.371836662292480469e+00,0.000000000000000000e+00,4.396127071231603622e-03
-9.365382194519042969e+00,-9.378675460815429688e+00,0.000000000000000000e+00,1.329351402819156647e-02
-9.367551803588867188e+00,-9.373037338256835938e+00,0.000000000000000000e+00,5.485134664922952652e-03
-9.363880157470703125e+00,-9.365873336791992188e+00,0.000000000000000000e+00,1.992760458961129189e-03
-9.322628021240234375e+00,-9.394916534423828125e+00,0.000000000000000000e+00,7.228887826204299927e-02
-9.368476867675781250e+00,-9.371078491210937500e+00,0.000000000000000000e+00,2.602007240056991577e-03
-9.366674423217773438e+00,-9.377068519592285156e+00,0.000000000000000000e+00,1.039419136941432953e-02
-9.366516113281250000e+00,-9.371318817138671875e+00,0.000000000000000000e+00,4.802826326340436935e-03
-9.368649482727050781e+00,-9.373381614685058594e+00,0.000000000000000000e+00,4.732127301394939423e-03
-9.361325263977050781e+00,-9.371488571166992188e+00,0.000000000000000000e+00,1.016319543123245239e-02
-9.360009193420410156e+00,-9.364090919494628906e+00,0.000000000000000000e+00,4.081355873495340347e-03
-9.367909431457519531e+00,-9.369760513305664062e+00,0.000000000000000000e+00,1.850953092798590660e-03
-9.368453979492187500e+00,-9.374254226684570312e+00,0.000000000000000000e+00,5.800031125545501709e-03
-9.349165916442871094e+00,-9.388801574707031250e+00,0.000000000000000000e+00,3.963582962751388550e-02
-9.341071128845214844e+00,-9.388358116149902344e+00,0.000000000000000000e+00,4.728724807500839233e-02
-9.367243766784667969e+00,-9.368595123291015625e+00,0.000000000000000000e+00,1.350922044366598129e-03
-9.366341590881347656e+00,-9.366860389709472656e+00,0.000000000000000000e+00,5.183697212487459183e-04
-9.350456237792968750e+00,-9.358990669250488281e+00,0.000000000000000000e+00,8.534459397196769714e-03
-9.328856468200683594e+00,-9.392287254333496094e+00,0.000000000000000000e+00,6.343124061822891235e-02
-9.368368148803710938e+00,-9.372723579406738281e+00,0.000000000000000000e+00,4.355783108621835709e-03
-9.362236976623535156e+00,-9.381117820739746094e+00,0.000000000000000000e+00,1.888105645775794983e-02
-9.364787101745605469e+00,-9.379952430725097656e+00,0.000000000000000000e+00,1.516519114375114441e-02
-9.363361358642578125e+00,-9.369709014892578125e+00,0.000000000000000000e+00,6.347244139760732651e-03
-9.350703239440917969e+00,-9.361430168151855469e+00,0.000000000000000000e+00,1.072665955871343613e-02
-9.315509796142578125e+00,-9.349891662597656250e+00,0.000000000000000000e+00,3.438165038824081421e-02
-9.367377281188964844e+00,-9.368387222290039062e+00,0.000000000000000000e+00,1.009906060062348843e-03
-9.367829322814941406e+00,-9.373137474060058594e+00,0.000000000000000000e+00,5.307944025844335556e-03
-9.358587265014648438e+00,-9.363108634948730469e+00,0.000000000000000000e+00,4.521789029240608215e-03
-9.358849525451660156e+00,-9.384569168090820312e+00,0.000000000000000000e+00,2.571975439786911011e-02
-9.352896690368652344e+00,-9.365228652954101562e+00,0.000000000000000000e+00,1.233169622719287872e-02
-9.356843948364257812e+00,-9.360679626464843750e+00,0.000000000000000000e+00,3.836133982986211777e-03
-9.360240936279296875e+00,-9.383207321166992188e+00,0.000000000000000000e+00,2.296604774892330170e-02
-9.366913795471191406e+00,-9.371586799621582031e+00,0.000000000000000000e+00,4.672546871006488800e-03
-9.298089981079101562e+00,-9.396435737609863281e+00,0.000000000000000000e+00,9.834623336791992188e-02
-9.366862297058105469e+00,-9.370635986328125000e+00,0.000000000000000000e+00,3.773894626647233963e-03
-9.365854263305664062e+00,-9.375883102416992188e+00,0.000000000000000000e+00,1.002873759716749191e-02
-9.356423377990722656e+00,-9.386807441711425781e+00,0.000000000000000000e+00,3.038385137915611267e-02
-9.283296585083007812e+00,-9.400738716125488281e+00,0.000000000000000000e+00,1.174424663186073303e-01
-9.368436813354492188e+00,-9.370925903320312500e+00,0.000000000000000000e+00,2.489370526745915413e-03
-9.257493019104003906e+00,-9.341882705688476562e+00,0.000000000000000000e+00,8.438934385776519775e-02
-9.366528511047363281e+00,-9.377078056335449219e+00,0.000000000000000000e+00,1.054907031357288361e-02
-9.270625114440917969e+00,-9.340019226074218750e+00,-0.000000000000000000e+00,6.939420849084854126e-02
-9.367195129394531250e+00,-9.370640754699707031e+00,0.000000000000000000e+00,3.446026239544153214e-03
-9.340562820434570312e+00,-9.356759071350097656e+00,0.000000000000000000e+00,1.619577966630458832e-02
-9.366506576538085938e+00,-9.372768402099609375e+00,0.000000000000000000e+00,6.261994596570730209e-03
-9.360327720642089844e+00,-9.362780570983886719e+00,0.000000000000000000e+00,2.452743938192725182e-03
-9.359129905700683594e+00,-9.370944023132324219e+00,0.000000000000000000e+00,1.181453093886375427e-02
-9.365122795104980469e+00,-9.377164840698242188e+00,0.000000000000000000e+00,1.204165816307067871e-02
-9.366029739379882812e+00,-9.379081726074218750e+00,0.000000000000000000e+00,1.305157691240310669e-02
-9.366023063659667969e+00,-9.369655609130859375e+00,0.000000000000000000e+00,3.632074920460581779e-03
-9.364838600158691406e+00,-9.379647254943847656e+00,0.000000000000000000e+00,1.480844989418983459e-02
-9.367807388305664062e+00,-9.369524955749511719e+00,0.000000000000000000e+00,1.717884442768990993e-03
-9.288909912109375000e+00,-9.393327713012695312e+00,0.000000000000000000e+00,1.044179946184158325e-01
-9.367738723754882812e+00,-9.369603157043457031e+00,0.000000000000000000e+00,1.864461461082100868e-03
-9.329989433288574219e+00,-9.351562500000000000e+00,0.000000000000000000e+00,2.157332561910152435e-02
-9.368066787719726562e+00,-9.369416236877441406e+00,0.000000000000000000e+00,1.349576748907566071e-03
-9.335850715637207031e+00,-9.356478691101074219e+00,0.000000000000000000e+00,2.062777616083621979e-02
-9.368279457092285156e+00,-9.374893188476562500e+00,0.000000000000000000e+00,6.613987963646650314e-03
-9.361377716064453125e+00,-9.362136840820312500e+00,-0.000000000000000000e+00,7.587035652250051498e-04
-9.346303939819335938e+00,-9.357089996337890625e+00,0.000000000000000000e+00,1.078594941645860672e-02
-9.367198944091796875e+00,-9.368193626403808594e+00,0.000000000000000000e+00,9.942969772964715958e-04
-9.362238883972167969e+00,-9.364189147949218750e+00,0.000000000000000000e+00,1.950606005266308784e-03
-9.368526458740234375e+00,-9.371858596801757812e+00,0.000000000000000000e+00,3.331869374960660934e-03
-9.363909721374511719e+00,-9.369449615478515625e+00,0.000000000000000000e+00,5.540294572710990906e-03
-9.362527847290039062e+00,-9.365358352661132812e+00,0.000000000000000000e+00,2.830441342666745186e-03
-9.355782508850097656e+00,-9.384259223937988281e+00,0.000000000000000000e+00,2.847637422382831573e-02
-9.349680900573730469e+00,-9.365960121154785156e+00,0.000000000000000000e+00,1.627911068499088287e-02
-9.367034912109375000e+00,-9.370428085327148438e+00,0.000000000000000000e+00,3.393488936126232147e-03
-9.368046760559082031e+00,-9.374754905700683594e+00,0.000000000000000000e+00,6.708176806569099426e-03
-9.368716239929199219e+00,-9.371287345886230469e+00,0.000000000000000000e+00,2.571156248450279236e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
2.477377653121948242e-03
7.561223208904266357e-02
1.440111547708511353e-01
2.078629434108734131e-01
2.673658430576324463e-01
3.227262794971466064e-01
3.741557002067565918e-01
4.218668639659881592e-01
4.660729467868804932e-01
5.069841742515563965e-01
5.448088049888610840e-01
5.797472596168518066e-01
6.119951009750366211e-01
6.417396068572998047e-01
6.691597104072570801e-01
6.944257020950317383e-01
7.176990509033203125e-01
7.391310334205627441e-01
7.588645815849304199e-01
7.770328521728515625e-01
7.937602400779724121e-01
8.091625571250915527e-01
8.233471512794494629e-01
8.364131450653076172e-01
8.484521508216857910e-01
8.595492243766784668e-01
8.697816729545593262e-01
8.792217969894409180e-01
8.879350423812866211e-01
8.959814310073852539e-01
9.034161567687988281e-01
9.102901220321655273e-01
9.166496396064758301e-01
9.225367903709411621e-01
9.279902577400207520e-01
9.330454468727111816e-01
9.377345442771911621e-01
9.420872926712036133e-01
9.461302161216735840e-01
9.498881697654724121e-01
9.533837437629699707e-01
9.566370248794555664e-01
9.596666097640991211e-01
9.624901413917541504e-01
9.651231169700622559e-01
9.675797224044799805e-01
9.698730111122131348e-01
9.720150828361511230e-01
9.740168452262878418e-01
9.758883714675903320e-01
9.776384830474853516e-01
9.792761802673339844e-01
9.808092713356018066e-01
9.822443723678588867e-01
9.835882782936096191e-01
9.848473072052001953e-01
9.860269427299499512e-01
9.871315956115722656e-01
9.881671667098999023e-01
9.891371130943298340e-01
9.900457262992858887e-01
9.908972382545471191e-01
9.916946887969970703e-01
9.924411773681640625e-01
9.931402802467346191e-01
9.937942624092102051e-01
9.944058656692504883e-01
9.949776530265808105e-01
9.955118298530578613e-01
9.960104823112487793e-01
9.964753389358520508e-01
9.969092011451721191e-01
9.973127841949462891e-01
9.976882338523864746e-01
9.980372786521911621e-01
9.983606934547424316e-01
9.986603856086730957e-01
9.989374876022338867e-01
9.991933703422546387e-01
9.994293451309204102e-01
9.996461868286132812e-01
9.998449683189392090e-01
1.000026464462280273e+00
1.000192165374755859e+00
1.000342488288879395e+00
1.000478625297546387e+00
1.000600934028625488e+00
1.000710844993591309e+00
1.000808238983154297e+00
1.000894904136657715e+00
1.000970244407653809e+00
1.001035690307617188e+00
1.001091837882995605e+00
1.001138806343078613e+00
1.001177549362182617e+00
1.001208424568176270e+00
1.001231551170349121e+00
1.001248002052307129e+00
1.001258015632629395e+00
1.001262187957763672e+00
1.001260161399841309e+00
1.001253843307495117e+00
1.001241564750671387e+00
1.001225352287292480e+00
1.001205205917358398e+00
1.001181006431579590e+00
1.001152992248535156e+00
1.001121878623962402e+00
1.001087784767150879e+00
1.001050949096679688e+00
1.001011490821838379e+00
1.000970244407653809e+00
1.000926494598388672e+00
1.000881075859069824e+00
1.000834345817565918e+00
1.000785708427429199e+00
1.000736355781555176e+00
1.000685811042785645e+00
1.000634670257568359e+00
1.000582337379455566e+00
1.000529766082763672e+00
1.000476717948913574e+00
1.000423192977905273e+00
1.000369787216186523e+00
1.000315904617309570e+00
1.000262618064880371e+00
1.000209331512451172e+00
1.000156521797180176e+00
1.000103950500488281e+00
1.000051856040954590e+00
1.000000476837158203e+00
9.999491572380065918e-01
9.998987317085266113e-01
9.998493790626525879e-01
9.998009800910949707e-01
9.997534155845642090e-01
9.997064471244812012e-01
9.996606707572937012e-01
9.996159672737121582e-01
9.995724558830261230e-01
9.995300173759460449e-01
9.994887113571166992e-01
9.994489550590515137e-01
9.994103312492370605e-01
9.993725419044494629e-01
9.993365406990051270e-01
9.993014931678771973e-01
9.992681741714477539e-01
9.992360472679138184e-01
9.992054104804992676e-01
9.991757273674011230e-01
9.991478323936462402e-01
9.991216063499450684e-01
9.990962147712707520e-01
9.990726113319396973e-01
9.990505576133728027e-01
9.990301728248596191e-01
9.990108013153076172e-01
9.989929795265197754e-01
9.989769458770751953e-01
9.989617466926574707e-01
9.989484548568725586e-01
9.989370107650756836e-01
9.989264011383056641e-01
9.989172816276550293e-01
9.989096522331237793e-01
9.989030957221984863e-01
9.988986849784851074e-01
9.988960027694702148e-01
9.988938570022583008e-01
9.988932013511657715e-01
9.988942742347717285e-01
9.988967776298522949e-01
9.989005923271179199e-01
9.989053606986999512e-01
9.989119172096252441e-01
9.989193677902221680e-01
9.989281296730041504e-01
9.989389777183532715e-01
9.989500045776367188e-01
9.989629387855529785e-01
9.989773631095886230e-01
9.989923834800720215e-01
9.990086555480957031e-01
9.990260004997253418e-01
9.990449547767639160e-01
9.990646243095397949e-01
9.990858435630798340e-01
9.991077780723571777e-01
9.991309642791748047e-01
9.991548657417297363e-01
9.991803169250488281e-01
9.992060065269470215e-01
9.992337822914123535e-01
9.992612004280090332e-01
9.992906451225280762e-01
9.993203282356262207e-01
9.993509650230407715e-01
9.993826746940612793e-01
9.994146227836608887e-01
9.994476437568664551e-01
9.994815587997436523e-01
9.995159506797790527e-01
9.995508193969726562e-01
9.995860457420349121e-01
9.996230006217956543e-01
9.996599555015563965e-01
9.996969699859619141e-01
9.997348189353942871e-01
9.997733235359191895e-01
9.998120665550231934e-01
9.998508095741271973e-01
9.998900294303894043e-01
9.999301433563232422e-01
9.999697208404541016e-01
1.000010490417480469e+00
1.000050306320190430e+00
1.000090956687927246e+00
1.000131368637084961e+00
1.000172019004821777e+00
1.000212192535400391e+00
1.000252604484558105e+00
1.000293254852294922e+00
1.000333070755004883e+00
1.000373244285583496e+00
1.000412702560424805e+00
1.000452160835266113e+00
1.000490903854370117e+00
1.000529885292053223e+00
1.000568151473999023e+00
1.000605463981628418e+00
1.000642538070678711e+00
1.000679135322570801e+00
1.000714898109436035e+00
1.000749468803405762e+00
1.000784277915954590e+00
1.000817179679870605e+00
1.000849485397338867e+00
1.000881075859069824e+00
1.000911474227905273e+00
1.000940680503845215e+00
1.000968575477600098e+00
1.000995874404907227e+00
1.001021146774291992e+00
1.001045465469360352e+00
1.001068353652954102e+00
1.001089334487915039e+00
1.001109123229980469e+00
1.001127243041992188e+00
1.001143455505371094e+00
1.001158237457275391e+00
1.001171469688415527e+00
1.001182317733764648e+00
1.001191139221191406e+00
1.001197934150695801e+00
1.001202583312988281e+00
1.001205444335937500e+00
1.001205682754516602e+00
1.001204252243041992e+00
1.001199841499328613e+00
1.001192927360534668e+00
1.001183748245239258e+00
1.001171588897705078e+00
1.001157045364379883e+00
1.001139640808105469e+00
1.001119732856750488e+00
1.001096725463867188e+00
1.001070976257324219e+00
1.001041769981384277e+00
1.001009702682495117e+00
1.000974297523498535e+00
1.000936031341552734e+00
1.000894188880920410e+00
1.000848650932312012e+00
1.000800013542175293e+00
1.000747919082641602e+00
1.000691652297973633e+00
1.000632286071777344e+00
1.000568866729736328e+00
1.000502109527587891e+00
1.000431060791015625e+00
1.000355958938598633e+00
1.000276923179626465e+00
1.000193953514099121e+00
1.000106573104858398e+00
1.000015139579772949e+00
9.999194145202636719e-01
9.998192191123962402e-01
9.997147321701049805e-01
9.996057152748107910e-01
9.994922280311584473e-01
9.993738532066345215e-01
9.992508292198181152e-01
9.991229772567749023e-01
9.989904761314392090e-01
9.988526701927185059e-01
9.987103343009948730e-01
9.985623955726623535e-01
9.984097480773925781e-01
9.982518553733825684e-01
9.980884790420532227e-01
9.979196786880493164e-01
9.977455139160156250e-01
9.975653886795043945e-01
9.973800778388977051e-01
9.971889853477478027e-01
9.969917535781860352e-01
9.967885017395019531e-01
9.965789914131164551e-01
9.963634610176086426e-01
9.961414933204650879e-01
9.959128499031066895e-01
9.956774115562438965e-01
9.954351186752319336e-01
9.951854944229125977e-01
9.949286580085754395e-01
9.946642518043518066e-01
9.943920373916625977e-01
9.941112995147705078e-01
9.938226342201232910e-01
9.935249090194702148e-01
9.932175874710083008e-01
9.929009675979614258e-01
9.925744533538818359e-01
9.922369718551635742e-01
9.918878674507141113e-01
9.915273189544677734e-01
9.911542534828186035e-01
9.907679557800292969e-01
9.903672337532043457e-01
9.899511933326721191e-01
9.895191788673400879e-01
9.890695214271545410e-01
9.886010885238647461e-01
9.881131052970886230e-01
9.876027703285217285e-01
9.870693087577819824e-01
9.865105748176574707e-01
9.859235882759094238e-01
9.853075146675109863e-01
9.846584200859069824e-01
9.839736223220825195e-01
9.832504391670227051e-01
9.824846386909484863e-01
9.816724061965942383e-01
9.808093905448913574e-01
9.798908829689025879e-01
9.789105057716369629e-01
9.778632521629333496e-01
9.767417311668395996e-01
9.755387902259826660e-01
9.742458462715148926e-01
9.728534221649169922e-01
9.713518619537353516e-01
9.697294235229492188e-01
9.679732918739318848e-01
9.660690426826477051e-01
9.640015959739685059e-01
9.617533087730407715e-01
9.593047499656677246e-01
9.566348791122436523e-01
9.537199735641479492e-01
9.505338668823242188e-01
9.470472931861877441e-01
9.432290792465209961e-01
9.390442967414855957e-01
9.344545006752014160e-01
9.294174313545227051e-01
9.238879084587097168e-01
9.178158044815063477e-01
9.111471772193908691e-01
9.038233160972595215e-01
8.957813978195190430e-01
8.869535326957702637e-01
8.772677779197692871e-01
8.666471838951110840e-01
8.550097942352294922e-01
8.422697186470031738e-01
8.283373117446899414e-01
8.131179213523864746e-01
7.965134978294372559e-01
7.784243226051330566e-01
7.587478756904602051e-01
7.373775839805603027e-01
7.142090201377868652e-01
6.891356110572814941e-01
6.620504260063171387e-01
6.328514218330383301e-01
6.014346480369567871e-01
5.677034854888916016e-01
5.315634608268737793e-01
4.929262697696685791e-01
4.517081379890441895e-01
4.078335464000701904e-01
3.612376451492309570e-01
3.118584752082824707e-01
2.596487104892730713e-01
2.045668661594390869e-01
1.465830802917480469e-01
8.568143099546432495e-02
2.184980362653732300e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
2.477377653121948242e-03
2.673658430576324463e-01
4.660729467868804932e-01
6.119951009750366211e-01
7.176990509033203125e-01
7.937602400779724121e-01
8.484521508216857910e-01
8.879350423812866211e-01
9.166496396064758301e-01
9.377345442771911621e-01
9.533837437629699707e-01
9.651231169700622559e-01
9.740168452262878418e-01
9.808092713356018066e-01
9.860269427299499512e-01
9.900457262992858887e-01
9.931402802467346191e-01
9.955118298530578613e-01
9.973127841949462891e-01
9.986603856086730957e-01
9.996461868286132812e-01
1.000342488288879395e+00
1.000808238983154297e+00
1.001091837882995605e+00
1.001231551170349121e+00
1.001260161399841309e+00
1.001205205917358398e+00
1.001087784767150879e+00
1.000926494598388672e+00
1.000736355781555176e+00
1.000529766082763672e+00
1.000315904617309570e+00
1.000103950500488281e+00
9.998987317085266113e-01
9.997064471244812012e-01
9.995300173759460449e-01
9.993725419044494629e-01
9.992360472679138184e-01
9.991216063499450684e-01
9.990301728248596191e-01
9.989617466926574707e-01
9.989172816276550293e-01
9.988960027694702148e-01
9.988967776298522949e-01
9.989193677902221680e-01
9.989629387855529785e-01
9.990260004997253418e-01
9.991077780723571777e-01
9.992060065269470215e-01
9.993203282356262207e-01
9.994476437568664551e-01
9.995860457420349121e-01
9.997348189353942871e-01
9.998900294303894043e-01
1.000050306320190430e+00
1.000212192535400391e+00
1.000373244285583496e+00
1.000529885292053223e+00
1.000679135322570801e+00
1.000817179679870605e+00
1.000940680503845215e+00
1.001045465469360352e+00
1.001127243041992188e+00
1.001182317733764648e+00
1.001205444335937500e+00
1.001192927360534668e+00
1.001139640808105469e+00
1.001041769981384277e+00
1.000894188880920410e+00
1.000691652297973633e+00
1.000431060791015625e+00
1.000106573104858398e+00
9.997147321701049805e-01
9.992508292198181152e-01
9.987103343009948730e-01
9.980884790420532227e-01
9.973800778388977051e-01
9.965789914131164551e-01
9.956774115562438965e-01
9.946642518043518066e-01
9.935249090194702148e-01
9.922369718551635742e-01
9.907679557800292969e-01
9.890695214271545410e-01
9.870693087577819824e-01
9.846584200859069824e-01
9.816724061965942383e-01
9.778632521629333496e-01
9.728534221649169922e-01
9.660690426826477051e-01
9.566348791122436523e-01
9.432290792465209961e-01
9.238879084587097168e-01
8.957813978195190430e-01
8.550097942352294922e-01
7.965134978294372559e-01
7.142090201377868652e-01
6.014346480369567871e-01
4.517081379890441895e-01
2.596487104892730713e-01
2.184980362653732300e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
9.816272488192127055e-01
6.847934627244013361e-01
4.932297246763113208e-01
3.689686925130501449e-01
3.480226569272714121e-01
3.471068835031345667e-01
3.426901608416744738e-01
3.387419967556498102e-01
3.310624529055086196e-01
3.294827613037928926e-01
3.300167484522121275e-01
3.201930790479793898e-01
3.152364690221934884e-01
3.107843163154585531e-01
3.041958951601889116e-01
2.993669380378977674e-01
2.950176068297035159e-01
2.811986484597999159e-01
2.777130427353785569e-01
2.755650532407104003e-01
2.688620637970781102e-01
2.591247472725292655e-01
2.481404933702823778e-01
2.480042891005370120e-01
2.355950900620898680e-01
2.270487435220682748e-01
2.240017432011423004e-01
2.137939989400330087e-01
2.017010324353145367e-01
2.040934983075708697e-01
1.924902461723671521e-01
2.034155653480954895e-01
1.852749049650402602e-01
1.875731272533926464e-01
1.807739729068075785e-01
1.784552311261266566e-01
1.756081168452035268e-01
1.694562928128984514e-01
1.716644895415736227e-01
1.728661723851892262e-01
1.690871123279161226e-01
1.685795974846732992e-01
1.570777230931402479e-01
1.648263047826231953e-01
1.635518431933425665e-01
1.632292317521040759e-01
1.651090004342320172e-01
1.568228052077355050e-01
1.599945112957498472e-01
1.603494166906902496e-01
1.528123097737030256e-01
1.562038270695580156e-01
1.571491925089265052e-01
1.566001311441214405e-01
1.524327774135779134e-01
1.534979820528045713e-01
1.570651257611367924e-01
1.579364228804011616e-01
1.497869896612986085e-01
1.452431223834433627e-01
1.498633100557769937e-01
1.469901249978559088e-01
1.490533323499842466e-01
1.514600700489527885e-01
1.512721603086099043e-01
1.488980526127230697e-01
1.464384164337728667e-01
1.458558981831390433e-01
1.451623267993809030e-01
1.457708420982695707e-01
1.361588038437070713e-01
1.365884777599361832e-01
1.459907124533340317e-01
1.406476565378280696e-01
1.347824778310983129e-01
1.395888898755024421e-01
1.281900544926810048e-01
1.319235619724607456e-01
1.384462451346032685e-01
1.319458900105961174e-01
1.337808475026880661e-01
1.291651493828131492e-01
1.309513939228100776e-01
1.319034136280732294e-01
1.289641047300842669e-01
1.316071592268411583e-01
1.270395159572545729e-01
1.234105884666081843e-01
1.268538807269845581e-01
1.301870168604238320e-01
1.240698322871395948e-01
1.222607608827981918e-01
1.167489891117856060e-01
1.213286941396543167e-01
1.223031662798724079e-01
1.208304911252213315e-01
1.204142130712114872e-01
1.190270855468640726e-01
1.148114446700943814e-01
1.178218600747367034e-01
1.256188808686512781e-01
1.149436121228881169e-01
1.241963400991449168e-01
1.143833757074007168e-01
1.143710027964075504e-01
1.112652760384452016e-01
1.104743541606404839e-01
1.087505099853176421e-01
1.114751742581679417e-01
1.091078638103750997e-01
1.105146228440492123e-01
1.149501127272619799e-01
1.070942965101805283e-01
1.057314231641577756e-01
1.062406588184941075e-01
1.114997867724942526e-01
1.064441730757179905e-01
1.015425710575756646e-01
1.070362177567771439e-01
1.034354789996688451e-01
1.039676668861243686e-01
1.007330303938260979e-01
1.016450719601730418e-01
1.007688049820034126e-01
1.021229475304486350e-01
1.000799309272984577e-01
9.919207124454068603e-02
9.058761932810087403e-02
1.002896144127131128e-01
9.432449134718810801e-02
9.878517973014348807e-02
9.496027707312573729e-02
8.437831826335473462e-02
9.606696951188310740e-02
1.114845491858229704e-01
9.530238526486889405e-02
9.488359631134506145e-02
8.797273350105234979e-02
9.239849207434305822e-02
9.495825160884267813e-02
9.274913709120030658e-02
9.202430224808785808e-02
9.127515813642113340e-02
8.779261953898943871e-02
8.735242977088333860e-02
9.168403925458970538e-02
9.349611910324757968e-02
9.670153333689411601e-02
8.923369879524964410e-02
9.078684589043088671e-02
8.859888881418659379e-02
9.025473964145624972e-02
8.651701510645448678e-02
8.926558984429415478e-02
8.779461849136674378e-02
8.077407837728588225e-02
9.243055284386378356e-02
8.801010909902537427e-02
8.570022938308628768e-02
9.258816332316545383e-02
8.374389500043254164e-02
8.946648180461326538e-02
7.988102097699269211e-02
8.075040888151509277e-02
8.228742218166644473e-02
9.088505899068236027e-02
8.304223249169495613e-02
7.812643230218468959e-02
8.572350001272725784e-02
8.649850503375690336e-02
8.072273522766820752e-02
9.091663815489098299e-02
8.472788599540768961e-02
8.160736456424118324e-02
8.446962187764663066e-02
8.123065523562678081e-02
8.136689411018181717e-02
7.885122154917872939e-02
7.836992553313761045e-02
7.760130624090615103e-02
7.873662135513245786e-02
8.315582348014373404e-02
8.180441503115401525e-02
7.367417549169935631e-02
6.774111441100309772e-02
7.959354857750930434e-02
7.549606843575458470e-02
8.034385923045740674e-02
7.446111146537047476e-02
7.709415660196973497e-02
8.096445955998569921e-02
7.754259804127912326e-02
7.444232634461460385e-02
7.959107166901266406e-02
7.473802098556106555e-02
8.008444136714719386e-02
7.723745216501930189e-02
7.860776354163540036e-02
7.446820039054273532e-02
7.890942240596825197e-02
7.590958090922861334e-02
7.743081529939994934e-02
7.844144254720256115e-02
7.626566984845903341e-02
7.638647516584186337e-02
7.219355411447092585e-02
7.641939586791973715e-02
7.656305664944607070e-02
8.050744523674790987e-02
7.627757892916724181e-02
7.230780878499036557e-02
7.435730718420485719e-02
7.755216451917643083e-02
7.776243145069930418e-02
7.437013342111702119e-02
7.121927690689094925e-02
6.987053332997331112e-02
7.747701853153370066e-02
7.376490333370819275e-02
6.863235473075482429e-02
7.701525505633408097e-02
7.553606896774761603e-02
7.685096347695884178e-02
7.016841415001470739e-02
7.054827866965776573e-02
7.908316323886574462e-02
7.288163995032316544e-02
7.045568825313697214e-02
7.492705455648777935e-02
7.261637082754149319e-02
6.816309976539493276e-02
8.162524258359442342e-02
7.226912212558302129e-02
7.830070569039038197e-02
7.209893381595909589e-02
6.842672654595255421e-02
7.110082413011829805e-02
7.170028420145158066e-02
7.250403076899122889e-02
7.041501142077849495e-02
7.292755845712217688e-02
7.048391680429476336e-02
7.909278524143310840e-02
7.293964789732881870e-02
7.062172805317998292e-02
7.622263526609031337e-02
7.155870981934843444e-02
6.903991855559089841e-02
6.799323111914176709e-02
7.139450124912943840e-02
6.762050652184248278e-02
7.075586414496662369e-02
7.483509852180399158e-02
7.427377791421765907e-02
7.025042064893360916e-02
6.879118434910561075e-02
6.950238444616062272e-02
7.332109490409606523e-02
6.480260062546212840e-02
7.363194120494599704e-02
6.918844083665477707e-02
7.016717101589559080e-02
7.177952481314311961e-02
7.080662569283721619e-02
6.502628757290633554e-02
6.768369883105869456e-02
7.265103438543189796e-02
6.926899789154951359e-02
6.386976327086123228e-02
6.743508397663866560e-02
7.122752442467680800e-02
7.070949721882290040e-02
6.701075770827036315e-02
6.883016248511003576e-02
6.761029396912938971e-02
6.668068742502890334e-02
6.376971751800925015e-02
6.977847118911854885e-02
6.421246622401881321e-02
7.030954492151071655e-02
6.577437004015471156e-02
6.612988501242096639e-02
6.690215400778784516e-02
6.760723910955925009e-02
6.737052842965444988e-02
6.597546082298084980e-02
6.833877171934092665e-02
6.500810783729904507e-02
6.907724013358980397e-02
6.595603677155452427e-02
6.703635669752822102e-02
6.618187501371324000e-02
7.334308628893244919e-02
6.633829534111652937e-02
6.547792663126106305e-02
6.581639686515917964e-02
6.465520308210899458e-02
6.754650592925794117e-02
6.638755164306452128e-02
7.041007712027717858e-02
6.698117088393709673e-02
6.696925444182649789e-02
6.473566010157530415e-02
5.453889150565224136e-02
6.873104820059511288e-02
6.449866517729849202e-02
6.431585686661912826e-02
6.472637542366876939e-02
6.550115284036339691e-02
5.714793689121065723e-02
6.527368126992394437e-02
6.344248748049903519e-02
6.493461438362060911e-02
6.457008625591710571e-02
7.435860739532154651e-02
6.510493374277251388e-02
6.317531857012619045e-02
6.699939103081219149e-02
6.366532534962671130e-02
5.973828265900799767e-02
6.491437668563115881e-02
6.215957717055108078e-02
6.745250204077485323e-02
6.367639257328588931e-02
6.226471328510673614e-02
6.321922707960188348e-02
6.297806103490248553e-02
6.168425377799108961e-02
6.321271210281963204e-02
6.501495806500880159e-02
6.294542456779879391e-02
6.460374425629689110e-02
6.239616492489731547e-02
6.509027699618646912e-02
5.786228637051058638e-02
6.410086734442546619e-02
6.442159970570289496e-02
6.364518248146736057e-02
5.938494973204621469e-02
6.127938525086195493e-02
6.497521386623567041e-02
6.114899395862934128e-02
6.487265980926983089e-02
6.137842648425782116e-02
6.502162186545409894e-02
6.172996389756962160e-02
5.989901334231043095e-02
5.926537139321518682e-02
5.960435832760330871e-02
6.683651718483754611e-02
6.200205207671377616e-02
5.957285965164705460e-02
5.663645351916964110e-02
6.044673475941016172e-02
5.514801151593491657e-02
5.424667461084108078e-02
6.025877628481297876e-02
6.152163412883302623e-02
5.818605467605147963e-02
6.062080490612403033e-02
5.818138706947408034e-02
6.039619406864576295e-02
5.892293447577669901e-02
5.792412581109928488e-02
5.618066018686264373e-02
5.703471586959244638e-02
5.868494628198669960e-02
6.476951635985976619e-02
6.095570225594745123e-02
5.872842594646373454e-02
5.976069403276282332e-02
5.341399359839594380e-02
5.965326585885519228e-02
5.387998364623285130e-02
6.059195339229542926e-02
5.159671261485192229e-02
5.732914109080649440e-02
5.633994596698140706e-02
6.387301049094222527e-02
5.781917827909806296e-02
5.568075873461973690e-02
5.929454812548273779e-02
5.633254082563528276e-02
5.934197263531708344e-02
4.849701383100207125e-02
6.277775797267197422e-02
5.898742863068779513e-02
5.899238274882743355e-02
6.176556146214228632e-02
5.770029571748693659e-02
6.190909103726414953e-02
5.742035858882718613e-02
5.887463721251221666e-02
5.783684516866759856e-02
5.902536834614837552e-02
5.547970214631268993e-02
5.533716493477478654e-02
5.360714443587638600e-02
5.870731633521771714e-02
5.865908013760724737e-02
5.883723329946722452e-02
5.825983728646284138e-02
4.977484508711205874e-02
4.984299484584410467e-02
5.747818338471136212e-02
5.765986445412555478e-02
5.764308798553854224e-02
5.632031636894391236e-02
5.722774231709751996e-02
5.674160577961966795e-02
5.254326810431615008e-02
5.443251446682236677e-02
5.518567561753292411e-02
5.542500822887346662e-02
5.525085499618524049e-02
5.501640378961026451e-02
5.635736053760453945e-02
5.297937334358859135e-02
5.591397853195249901e-02
5.722662715906712272e-02
5.488880523383930787e-02
5.168876013514953766e-02
5.386218391183482390e-02
5.750526468457531348e-02
5.964458180329125503e-02
5.671934024790462742e-02
5.665216679138186662e-02
5.588204827917736539e-02
5.410298936422509170e-02
5.318919928468016783e-02
5.727952286195485410e-02
5.521177522088292766e-02
5.718370989561163964e-02
5.483445035042916471e-02
5.446481382644996483e-02
5.456388358626080431e-02
5.367995860998575619e-02
5.243189271407457108e-02
5.581253454012075066e-02
5.434680388765984749e-02
5.363929042609710818e-02
5.429700482745940249e-02
5.195048002288298744e-02
5.448778507656670822e-02
5.208385837593314943e-02
5.647409003831584118e-02
5.275305053428505642e-02
5.496677663055708069e-02
5.544132791978031299e-02
5.105474047495602019e-02
5.623570657909199993e-02
5.591243468536009897e-02
5.066455540360143006e-02
5.640266229049892971e-02
4.692028572583292062e-02
5.439855285543349073e-02
5.439454904587753825e-02
5.425071528646273344e-02
4.323409710053528060e-02
5.480315586566799485e-02
4.902409639072161096e-02
5.730752266652062304e-02
5.353132574816898276e-02
5.343299412491711586e-02
5.491280856110139497e-02
5.348751051816626884e-02
5.563823545950116051e-02
5.015200165944382060e-02
4.999122987995224809e-02
5.046415606093535011e-02
5.114567549752884607e-02
5.549775596037995196e-02
5.307953609997805716e-02
5.481313980169947447e-02
5.520202946136458511e-02
5.294403289898357012e-02
6.118173139787656117e-02
5.448692256752747654e-02
5.275920255486715726e-02
5.401031152888279008e-02
5.069169333281115658e-02
5.068762257874517146e-02
5.106943698465431919e-02
4.944479703871792337e-02
5.025304995708786138e-02
5.263393106095541618e-02
5.171305787630864348e-02
5.294338413675041960e-02
4.979903307908079696e-02
5.465786943219549943e-02
5.332324968791316011e-02
5.109976682266232501e-02
5.084635247246990092e-02
5.249085582562049851e-02
5.133174869421329445e-02
5.454188702515062187e-02
5.233179035258615081e-02
4.954850525159500835e-02
5.115029040464795507e-02
5.621259112620663467e-02
5.435401022446424008e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
9.816272488192127055e-01
3.471068835031345667e-01
3.300167484522121275e-01
2.993669380378977674e-01
2.688620637970781102e-01
2.270487435220682748e-01
1.924902461723671521e-01
1.784552311261266566e-01
1.690871123279161226e-01
1.632292317521040759e-01
1.528123097737030256e-01
1.534979820528045713e-01
1.498633100557769937e-01
1.488980526127230697e-01
1.361588038437070713e-01
1.395888898755024421e-01
1.337808475026880661e-01
1.316071592268411583e-01
1.240698322871395948e-01
1.208304911252213315e-01
1.256188808686512781e-01
1.112652760384452016e-01
1.105146228440492123e-01
1.114997867724942526e-01
1.039676668861243686e-01
1.000799309272984577e-01
9.878517973014348807e-02
9.530238526486889405e-02
9.274913709120030658e-02
9.168403925458970538e-02
8.859888881418659379e-02
8.077407837728588225e-02
8.374389500043254164e-02
9.088505899068236027e-02
8.072273522766820752e-02
8.123065523562678081e-02
7.873662135513245786e-02
7.959354857750930434e-02
8.096445955998569921e-02
8.008444136714719386e-02
7.590958090922861334e-02
7.219355411447092585e-02
7.230780878499036557e-02
7.121927690689094925e-02
7.701525505633408097e-02
7.908316323886574462e-02
6.816309976539493276e-02
6.842672654595255421e-02
7.292755845712217688e-02
7.622263526609031337e-02
6.762050652184248278e-02
6.879118434910561075e-02
6.918844083665477707e-02
6.768369883105869456e-02
7.122752442467680800e-02
6.668068742502890334e-02
6.577437004015471156e-02
6.597546082298084980e-02
6.703635669752822102e-02
6.581639686515917964e-02
6.698117088393709673e-02
6.449866517729849202e-02
6.527368126992394437e-02
6.510493374277251388e-02
6.491437668563115881e-02
6.321922707960188348e-02
6.294542456779879391e-02
6.410086734442546619e-02
6.497521386623567041e-02
6.172996389756962160e-02
6.200205207671377616e-02
5.424667461084108078e-02
5.818138706947408034e-02
5.703471586959244638e-02
5.976069403276282332e-02
5.159671261485192229e-02
5.568075873461973690e-02
6.277775797267197422e-02
6.190909103726414953e-02
5.547970214631268993e-02
5.883723329946722452e-02
5.765986445412555478e-02
5.254326810431615008e-02
5.501640378961026451e-02
5.488880523383930787e-02
5.671934024790462742e-02
5.727952286195485410e-02
5.456388358626080431e-02
5.363929042609710818e-02
5.647409003831584118e-02
5.623570657909199993e-02
5.439855285543349073e-02
4.902409639072161096e-02
5.348751051816626884e-02
5.114567549752884607e-02
5.294403289898357012e-02
5.069169333281115658e-02
5.263393106095541618e-02
5.332324968791316011e-02
5.454188702515062187e-02
5.435401022446424008e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
2.601993560791015625e+01,7.002192139625549316e-01,0.000000000000000000e+00,2.531971549987792969e+01
-4.280636787414550781e+00,-4.404146671295166016e+00,0.000000000000000000e+00,1.235099956393241882e-01
-6.639877796173095703e+00,-6.683477401733398438e+00,0.000000000000000000e+00,4.359948262572288513e-02
-7.739349365234375000e+00,-7.759846210479736328e+00,0.000000000000000000e+00,2.049667201936244965e-02
-7.759997367858886719e+00,-7.918779373168945312e+00,0.000000000000000000e+00,1.587821841239929199e-01
-7.913642406463623047e+00,-7.916491985321044922e+00,0.000000000000000000e+00,2.849669661372900009e-03
-7.941997528076171875e+00,-7.951383113861083984e+00,0.000000000000000000e+00,9.385460987687110901e-03
-7.975982666015625000e+00,-7.979900836944580078e+00,0.000000000000000000e+00,3.918217495083808899e-03
-7.904787540435791016e+00,-8.044203758239746094e+00,0.000000000000000000e+00,1.394162476062774658e-01
-8.043904304504394531e+00,-8.048790931701660156e+00,0.000000000000000000e+00,4.886150825768709183e-03
-7.862133502960205078e+00,-8.035205841064453125e+00,0.000000000000000000e+00,1.730721294879913330e-01
-8.110463142395019531e+00,-8.116818428039550781e+00,0.000000000000000000e+00,6.355416029691696167e-03
-8.148313522338867188e+00,-8.150635719299316406e+00,0.000000000000000000e+00,2.322456566616892815e-03
-8.179718017578125000e+00,-8.182145118713378906e+00,0.000000000000000000e+00,2.426715567708015442e-03
-8.225463867187500000e+00,-8.229938507080078125e+00,0.000000000000000000e+00,4.474320914596319199e-03
-8.260990142822265625e+00,-8.262117385864257812e+00,0.000000000000000000e+00,1.127486466430127621e-03
-8.282909393310546875e+00,-8.289411544799804688e+00,0.000000000000000000e+00,6.502544973045587540e-03
-8.121859550476074219e+00,-8.394582748413085938e+00,0.000000000000000000e+00,2.727233171463012695e-01
-8.314643859863281250e+00,-8.410908699035644531e+00,0.000000000000000000e+00,9.626525640487670898e-02
-8.382442474365234375e+00,-8.413982391357421875e+00,0.000000000000000000e+00,3.153977170586585999e-02
-8.456364631652832031e+00,-8.458272933959960938e+00,-0.000000000000000000e+00,1.908125123009085655e-03
-8.469326019287109375e+00,-8.523668289184570312e+00,0.000000000000000000e+00,5.434272065758705139e-02
-8.371503829956054688e+00,-8.591053962707519531e+00,0.000000000000000000e+00,2.195501625537872314e-01
-8.569312095642089844e+00,-8.581168174743652344e+00,0.000000000000000000e+00,1.185634732246398926e-02
-8.584520339965820312e+00,-8.656546592712402344e+00,0.000000000000000000e+00,7.202665507793426514e-02
-8.579409599304199219e+00,-8.702825546264648438e+00,0.000000000000000000e+00,1.234158575534820557e-01
-8.669503211975097656e+00,-8.713923454284667969e+00,0.000000000000000000e+00,4.442024976015090942e-02
-8.744504928588867188e+00,-8.766931533813476562e+00,0.000000000000000000e+00,2.242655865848064423e-02
-8.585390090942382812e+00,-8.835568428039550781e+00,0.000000000000000000e+00,2.501787543296813965e-01
-8.770835876464843750e+00,-8.805380821228027344e+00,0.000000000000000000e+00,3.454537689685821533e-02
-8.774088859558105469e+00,-8.867828369140625000e+00,0.000000000000000000e+00,9.373983740806579590e-02
-7.942327499389648438e+00,-8.796400070190429688e+00,0.000000000000000000e+00,8.540726304054260254e-01
-8.868888854980468750e+00,-8.896038055419921875e+00,0.000000000000000000e+00,2.714882977306842804e-02
-8.780745506286621094e+00,-8.879080772399902344e+00,0.000000000000000000e+00,9.833540767431259155e-02
-8.906705856323242188e+00,-8.910290718078613281e+00,0.000000000000000000e+00,3.585222875699400902e-03
-8.812552452087402344e+00,-8.915265083312988281e+00,0.000000000000000000e+00,1.027127206325531006e-01
-8.929989814758300781e+00,-8.934265136718750000e+00,0.000000000000000000e+00,4.275585059076547623e-03
-8.845250129699707031e+00,-8.965229988098144531e+00,0.000000000000000000e+00,1.199801415205001831e-01
-8.938882827758789062e+00,-8.946557044982910156e+00,0.000000000000000000e+00,7.673864718526601791e-03
-8.920954704284667969e+00,-8.940703392028808594e+00,0.000000000000000000e+00,1.974872313439846039e-02
-8.941652297973632812e+00,-8.961433410644531250e+00,0.000000000000000000e+00,1.978094317018985748e-02
-8.957021713256835938e+00,-8.960025787353515625e+00,0.000000000000000000e+00,3.003635909408330917e-03
-8.461602210998535156e+00,-9.025769233703613281e+00,0.000000000000000000e+00,5.641670227050781250e-01
-8.971321105957031250e+00,-8.975316047668457031e+00,0.000000000000000000e+00,3.994965925812721252e-03
-8.965552330017089844e+00,-8.981125831604003906e+00,0.000000000000000000e+00,1.557390578091144562e-02
-8.975586891174316406e+00,-8.984025955200195312e+00,0.000000000000000000e+00,8.438595570623874664e-03
-8.924849510192871094e+00,-8.970560073852539062e+00,-0.000000000000000000e+00,4.571101441979408264e-02
-8.886438369750976562e+00,-9.013405799865722656e+00,0.000000000000000000e+00,1.269673109054565430e-01
-8.993741989135742188e+00,-8.994339942932128906e+00,0.000000000000000000e+00,5.984008312225341797e-04
-8.912735939025878906e+00,-8.997159957885742188e+00,0.000000000000000000e+00,8.442384004592895508e-02
-8.798577308654785156e+00,-9.031221389770507812e+00,0.000000000000000000e+00,2.326437532901763916e-01
-9.003649711608886719e+00,-9.012488365173339844e+00,0.000000000000000000e+00,8.838815614581108093e-03
-8.968291282653808594e+00,-9.010435104370117188e+00,0.000000000000000000e+00,4.214414209127426147e-02
-8.996848106384277344e+00,-9.005546569824218750e+00,-0.000000000000000000e+00,8.698482066392898560e-03
-8.987281799316406250e+00,-9.028713226318359375e+00,0.000000000000000000e+00,4.143106937408447266e-02
-9.016167640686035156e+00,-9.019276618957519531e+00,0.000000000000000000e+00,3.108688630163669586e-03
-8.860813140869140625e+00,-9.000800132751464844e+00,0.000000000000000000e+00,1.399874687194824219e-01
-8.747344970703125000e+00,-8.991182327270507812e+00,-0.000000000000000000e+00,2.438377141952514648e-01
-9.025933265686035156e+00,-9.036746978759765625e+00,0.000000000000000000e+00,1.081414707005023956e-02
-8.849618911743164062e+00,-9.057904243469238281e+00,0.000000000000000000e+00,2.082857936620712280e-01
-9.001654624938964844e+00,-9.036195755004882812e+00,0.000000000000000000e+00,3.454096242785453796e-02
-9.027785301208496094e+00,-9.048232078552246094e+00,0.000000000000000000e+00,2.044659480452537537e-02
-8.950467109680175781e+00,-9.028716087341308594e+00,-0.000000000000000000e+00,7.824913412332534790e-02
-8.849298477172851562e+00,-9.020017623901367188e+00,0.000000000000000000e+00,1.707192957401275635e-01
-8.781800270080566406e+00,-9.020973205566406250e+00,0.000000000000000000e+00,2.391730695962905884e-01
-8.918584823608398438e+00,-9.031873703002929688e+00,0.000000000000000000e+00,1.132890582084655762e-01
-8.998330116271972656e+00,-9.043421745300292969e+00,0.000000000000000000e+00,4.509153217077255249e-02
-8.990598678588867188e+00,-9.042347908020019531e+00,-0.000000000000000000e+00,5.174969136714935303e-02
-8.998348236083984375e+00,-9.045774459838867188e+00,-0.000000000000000000e+00,4.742610082030296326e-02
-8.909667015075683594e+00,-9.043354988098144531e+00,0.000000000000000000e+00,1.336877495050430298e-01
-8.941344261169433594e+00,-9.094388961791992188e+00,0.000000000000000000e+00,1.530451476573944092e-01
-8.990185737609863281e+00,-9.091067314147949219e+00,0.000000000000000000e+00,1.008819192647933960e-01
-8.615299224853515625e+00,-9.027479171752929688e+00,-0.000000000000000000e+00,4.121803045272827148e-01
-9.007694244384765625e+00,-9.062629699707031250e+00,0.000000000000000000e+00,5.493529140949249268e-02
-9.047770500183105469e+00,-9.091941833496093750e+00,0.000000000000000000e+00,4.417166113853454590e-02
-8.855298995971679688e+00,-9.055888175964355469e+00,-0.000000000000000000e+00,2.005894929170608521e-01
-8.690316200256347656e+00,-9.123556137084960938e+00,0.000000000000000000e+00,4.332399666309356689e-01
-9.035180091857910156e+00,-9.100096702575683594e+00,0.000000000000000000e+00,6.491696834564208984e-02
-8.886123657226562500e+00,-9.064404487609863281e+00,-0.000000000000000000e+00,1.782811880111694336e-01
-9.090929985046386719e+00,-9.099464416503906250e+00,0.000000000000000000e+00,8.534394204616546631e-03
-9.025051116943359375e+00,-9.094745635986328125e+00,0.000000000000000000e+00,6.969454884529113770e-02
-9.074391365051269531e+00,-9.110400199890136719e+00,0.000000000000000000e+00,3.600892424583435059e-02
-9.096146583557128906e+00,-9.098793983459472656e+00,-0.000000000000000000e+00,2.647078828886151314e-03
-9.026057243347167969e+00,-9.100527763366699219e+00,0.000000000000000000e+00,7.447017729282379150e-02
-9.105603218078613281e+00,-9.106166839599609375e+00,-0.000000000000000000e+00,5.639091832563281059e-04
-9.074151039123535156e+00,-9.095721244812011719e+00,-0.000000000000000000e+00,2.157017216086387634e-02
-9.104776382446289062e+00,-9.116810798645019531e+00,0.000000000000000000e+00,1.203406602144241333e-02
-8.943650245666503906e+00,-9.125803947448730469e+00,0.000000000000000000e+00,1.821541041135787964e-01
-9.108495712280273438e+00,-9.114603042602539062e+00,0.000000000000000000e+00,6.107775960117578506e-03
-8.912495613098144531e+00,-9.098403930664062500e+00,0.000000000000000000e+00,1.859087049961090088e-01
-9.118704795837402344e+00,-9.122183799743652344e+00,0.000000000000000000e+00,3.478639526292681694e-03
-9.096624374389648438e+00,-9.132617950439453125e+00,0.000000000000000000e+00,3.599398955702781677e-02
-8.753396034240722656e+00,-9.167406082153320312e+00,0.000000000000000000e+00,4.140099585056304932e-01
-9.128302574157714844e+00,-9.133915901184082031e+00,0.000000000000000000e+00,5.613159853965044022e-03
-9.119994163513183594e+00,-9.132595062255859375e+00,0.000000000000000000e+00,1.260071154683828354e-02
-9.130000114440917969e+00,-9.135447502136230469e+00,0.000000000000000000e+00,5.447367671877145767e-03
-9.131080627441406250e+00,-9.134441375732421875e+00,0.000000000000000000e+00,3.360552247613668442e-03
-9.136726379394531250e+00,-9.141427040100097656e+00,0.000000000000000000e+00,4.701029974967241287e-03
-9.050506591796875000e+00,-9.161999702453613281e+00,0.000000000000000000e+00,1.114930808544158936e-01
-9.122943878173828125e+00,-9.146392822265625000e+00,0.000000000000000000e+00,2.344880811870098114e-02
-8.607134819030761719e+00,-9.104972839355468750e+00,0.000000000000000000e+00,4.978377819061279297e-01
-9.082406997680664062e+00,-9.160690307617187500e+00,0.000000000000000000e+00,7.828315347433090210e-02
-8.597715377807617188e+00,-9.109430313110351562e+00,0.000000000000000000e+00,5.117150545120239258e-01
-9.151173591613769531e+00,-9.155442237854003906e+00,0.000000000000000000e+00,4.268229939043521881e-03
-9.053815841674804688e+00,-9.148105621337890625e+00,0.000000000000000000e+00,9.429024904966354370e-02
-9.143913269042968750e+00,-9.166787147521972656e+00,0.000000000000000000e+00,2.287409268319606781e-02
-9.130389213562011719e+00,-9.170238494873046875e+00,0.000000000000000000e+00,3.984886035323143005e-02
-8.986395835876464844e+00,-9.170376777648925781e+00,0.000000000000000000e+00,1.839811801910400391e-01
-9.160037994384765625e+00,-9.161010742187500000e+00,-0.000000000000000000e+00,9.724630508571863174e-04
-9.120306015014648438e+00,-9.177730560302734375e+00,0.000000000000000000e+00,5.742439255118370056e-02
-9.013216972351074219e+00,-9.173272132873535156e+00,0.000000000000000000e+00,1.600547432899475098e-01
-8.869654655456542969e+00,-9.144289970397949219e+00,0.000000000000000000e+00,2.746357321739196777e-01
-9.171005249023437500e+00,-9.175723075866699219e+00,0.000000000000000000e+00,4.718097858130931854e-03
-9.119165420532226562e+00,-9.187269210815429688e+00,0.000000000000000000e+00,6.810382008552551270e-02
-9.177342414855957031e+00,-9.177677154541015625e+00,0.000000000000000000e+00,3.343354910612106323e-04
-9.079859733581542969e+00,-9.157192230224609375e+00,0.000000000000000000e+00,7.733215391635894775e-02
-9.175905227661132812e+00,-9.176207542419433594e+00,0.000000000000000000e+00,3.019136202055960894e-04
-9.079668045043945312e+00,-9.193032264709472656e+00,0.000000000000000000e+00,1.133646219968795776e-01
-9.076482772827148438e+00,-9.172934532165527344e+00,0.000000000000000000e+00,9.645196050405502319e-02
-9.179846763610839844e+00,-9.187572479248046875e+00,0.000000000000000000e+00,7.725366856902837753e-03
-9.159242630004882812e+00,-9.186960220336914062e+00,0.000000000000000000e+00,2.771756239235401154e-02
-9.179140090942382812e+00,-9.197002410888671875e+00,0.000000000000000000e+00,1.786239631474018097e-02
-9.174516677856445312e+00,-9.194274902343750000e+00,0.000000000000000000e+00,1.975828409194946289e-02
-9.191061973571777344e+00,-9.193475723266601562e+00,0.000000000000000000e+00,2.413828624412417412e-03
-9.176235198974609375e+00,-9.190653800964355469e+00,0.000000000000000000e+00,1.441821455955505371e-02
-9.174322128295898438e+00,-9.196856498718261719e+00,0.000000000000000000e+00,2.253469638526439667e-02
-9.173819541931152344e+00,-9.195640563964843750e+00,0.000000000000000000e+00,2.182135358452796936e-02
-8.749400138854980469e+00,-9.236732482910156250e+00,0.000000000000000000e+00,4.873325824737548828e-01
-9.136130332946777344e+00,-9.197127342224121094e+00,0.000000000000000000e+00,6.099698692560195923e-02
-9.138800621032714844e+00,-9.215248107910156250e+00,0.000000000000000000e+00,7.644782215356826782e-02
-9.179125785827636719e+00,-9.195473670959472656e+00,0.000000000000000000e+00,1.634804904460906982e-02
-9.141720771789550781e+00,-9.217909812927246094e+00,0.000000000000000000e+00,7.618869841098785400e-02
-7.892181873321533203e+00,-9.249444961547851562e+00,0.000000000000000000e+00,1.357263207435607910e+00
-9.200982093811035156e+00,-9.207519531250000000e+00,0.000000000000000000e+00,6.537797860801219940e-03
-6.805688858032226562e+00,-9.142611503601074219e+00,0.000000000000000000e+00,2.336922645568847656e+00
-9.176993370056152344e+00,-9.213589668273925781e+00,0.000000000000000000e+00,3.659671917557716370e-02
-9.122445106506347656e+00,-9.215930938720703125e+00,0.000000000000000000e+00,9.348576515913009644e-02
-8.958287239074707031e+00,-9.241385459899902344e+00,0.000000000000000000e+00,2.830977737903594971e-01
-9.206463813781738281e+00,-9.218456268310546875e+00,0.000000000000000000e+00,1.199219562113285065e-02
-9.208378791809082031e+00,-9.209141731262207031e+00,0.000000000000000000e+00,7.625879952684044838e-04
-9.213526725769042969e+00,-9.213636398315429688e+00,-0.000000000000000000e+00,1.101310335798189044e-04
-9.199905395507812500e+00,-9.212996482849121094e+00,0.000000000000000000e+00,1.309091318398714066e-02
-9.212592124938964844e+00,-9.221534729003906250e+00,0.000000000000000000e+00,8.942802436649799347e-03
-9.148345947265625000e+00,-9.231343269348144531e+00,0.000000000000000000e+00,8.299750089645385742e-02
-9.123239517211914062e+00,-9.239457130432128906e+00,0.000000000000000000e+00,1.162180826067924500e-01
-9.203046798706054688e+00,-9.214780807495117188e+00,0.000000000000000000e+00,1.173432264477014542e-02
-9.126369476318359375e+00,-9.205432891845703125e+00,-0.000000000000000000e+00,7.906301319599151611e-02
-8.741044998168945312e+00,-9.192145347595214844e+00,0.000000000000000000e+00,4.510999917984008789e-01
-9.214964866638183594e+00,-9.222778320312500000e+00,0.000000000000000000e+00,7.813661359250545502e-03
-9.191954612731933594e+00,-9.214605331420898438e+00,-0.000000000000000000e+00,2.265093475580215454e-02
-9.213948249816894531e+00,-9.224081039428710938e+00,0.000000000000000000e+00,1.013243012130260468e-02
-9.205484390258789062e+00,-9.217298507690429688e+00,-0.000000000000000000e+00,1.181380264461040497e-02
-9.226207733154296875e+00,-9.232034683227539062e+00,0.000000000000000000e+00,5.827012471854686737e-03
-9.219631195068359375e+00,-9.223450660705566406e+00,0.000000000000000000e+00,3.819779260084033012e-03
-9.226134300231933594e+00,-9.226395606994628906e+00,0.000000000000000000e+00,2.608739014249294996e-04
-8.976212501525878906e+00,-9.256325721740722656e+00,0.000000000000000000e+00,2.801129519939422607e-01
-8.851014137268066406e+00,-9.206898689270019531e+00,0.000000000000000000e+00,3.558847904205322266e-01
-9.163331031799316406e+00,-9.218851089477539062e+00,-0.000000000000000000e+00,5.551963299512863159e-02
-9.216944694519042969e+00,-9.235418319702148438e+00,0.000000000000000000e+00,1.847339794039726257e-02
-8.974112510681152344e+00,-9.202849388122558594e+00,-0.000000000000000000e+00,2.287366539239883423e-01
-9.195886611938476562e+00,-9.237040519714355469e+00,0.000000000000000000e+00,4.115345329046249390e-02
-9.092438697814941406e+00,-9.218181610107421875e+00,0.000000000000000000e+00,1.257433295249938965e-01
-9.097628593444824219e+00,-9.256287574768066406e+00,0.000000000000000000e+00,1.586593389511108398e-01
-9.049835205078125000e+00,-9.253378868103027344e+00,0.000000000000000000e+00,2.035436928272247314e-01
-9.203907012939453125e+00,-9.243998527526855469e+00,0.000000000000000000e+00,4.009165242314338684e-02
-8.910793304443359375e+00,-9.213124275207519531e+00,0.000000000000000000e+00,3.023308515548706055e-01
-9.231108665466308594e+00,-9.239216804504394531e+00,0.000000000000000000e+00,8.107975125312805176e-03
-9.071986198425292969e+00,-9.259211540222167969e+00,0.000000000000000000e+00,1.872251629829406738e-01
-9.148386001586914062e+00,-9.224404335021972656e+00,-0.000000000000000000e+00,7.601837813854217529e-02
-9.189958572387695312e+00,-9.225350379943847656e+00,-0.000000000000000000e+00,3.539162874221801758e-02
-9.179865837097167969e+00,-9.252481460571289062e+00,0.000000000000000000e+00,7.261550426483154297e-02
-8.883611679077148438e+00,-9.202481269836425781e+00,-0.000000000000000000e+00,3.188693523406982422e-01
-9.223699569702148438e+00,-9.231225013732910156e+00,-0.000000000000000000e+00,7.525113876909017563e-03
-9.240041732788085938e+00,-9.242470741271972656e+00,0.000000000000000000e+00,2.429039450362324715e-03
-9.222925186157226562e+00,-9.235435485839843750e+00,0.000000000000000000e+00,1.251059398055076599e-02
-9.240194320678710938e+00,-9.244151115417480469e+00,0.000000000000000000e+00,3.956350032240152359e-03
-9.227821350097656250e+00,-9.244432449340820312e+00,0.000000000000000000e+00,1.661115698516368866e-02
-9.199831008911132812e+00,-9.253619194030761719e+00,0.000000000000000000e+00,5.378774553537368774e-02
-9.199132919311523438e+00,-9.254043579101562500e+00,0.000000000000000000e+00,5.491025000810623169e-02
-9.171707153320312500e+00,-9.255834579467773438e+00,0.000000000000000000e+00,8.412761241197586060e-02
-9.218949317932128906e+00,-9.251555442810058594e+00,0.000000000000000000e+00,3.260643407702445984e-02
-9.115080833435058594e+00,-9.232631683349609375e+00,0.000000000000000000e+00,1.175504550337791443e-01
-9.232936859130859375e+00,-9.239871978759765625e+00,0.000000000000000000e+00,6.934842094779014587e-03
-8.961734771728515625e+00,-9.267703056335449219e+00,0.000000000000000000e+00,3.059680461883544922e-01
-7.845567703247070312e+00,-9.286016464233398438e+00,0.000000000000000000e+00,1.440448522567749023e+00
-9.241591453552246094e+00,-9.248301506042480469e+00,0.000000000000000000e+00,6.710479967296123505e-03
-9.132977485656738281e+00,-9.267256736755371094e+00,0.000000000000000000e+00,1.342796087265014648e-01
-9.217970848083496094e+00,-9.241765022277832031e+00,0.000000000000000000e+00,2.379393577575683594e-02
-9.145049095153808594e+00,-9.263525009155273438e+00,0.000000000000000000e+00,1.184755414724349976e-01
-9.234242439270019531e+00,-9.256162643432617188e+00,0.000000000000000000e+00,2.192045375704765320e-02
-9.226463317871093750e+00,-9.241719245910644531e+00,0.000000000000000000e+00,1.525555923581123352e-02
-9.171113014221191406e+00,-9.259263038635253906e+00,0.000000000000000000e+00,8.814979344606399536e-02
-9.157026290893554688e+00,-9.262780189514160156e+00,0.000000000000000000e+00,1.057536303997039795e-01
-9.194510459899902344e+00,-9.244976043701171875e+00,0.000000000000000000e+00,5.046529322862625122e-02
-9.204879760742187500e+00,-9.265187263488769531e+00,0.000000000000000000e+00,6.030765920877456665e-02
-9.202747344970703125e+00,-9.239385604858398438e+00,-0.000000000000000000e+00,3.663822636008262634e-02
-9.236921310424804688e+00,-9.247513771057128906e+00,-0.000000000000000000e+00,1.059254724532365799e-02
-9.232422828674316406e+00,-9.244554519653320312e+00,-0.000000000000000000e+00,1.213196851313114166e-02
-9.027050018310546875e+00,-9.252407073974609375e+00,0.000000000000000000e+00,2.253565788269042969e-01
-9.245470046997070312e+00,-9.247126579284667969e+00,0.000000000000000000e+00,1.656625419855117798e-03
-9.253699302673339844e+00,-9.254420280456542969e+00,0.000000000000000000e+00,7.214054930955171585e-04
-9.221161842346191406e+00,-9.256698608398437500e+00,0.000000000000000000e+00,3.553649410605430603e-02
-9.004549026489257812e+00,-9.259158134460449219e+00,0.000000000000000000e+00,2.546092271804809570e-01
-9.245563507080078125e+00,-9.254455566406250000e+00,0.000000000000000000e+00,8.892048150300979614e-03
-9.241279602050781250e+00,-9.253656387329101562e+00,0.000000000000000000e+00,1.237633079290390015e-02
-9.184851646423339844e+00,-9.266936302185058594e+00,0.000000000000000000e+00,8.208493888378143311e-02
-9.228106498718261719e+00,-9.258728981018066406e+00,0.000000000000000000e+00,3.062219358980655670e-02
-9.237567901611328125e+00,-9.254824638366699219e+00,0.000000000000000000e+00,1.725668646395206451e-02
-9.133169174194335938e+00,-9.240071296691894531e+00,0.000000000000000000e+00,1.069023013114929199e-01
-9.249077796936035156e+00,-9.252653121948242188e+00,0.000000000000000000e+00,3.575353184714913368e-03
-9.014609336853027344e+00,-9.265513420104980469e+00,0.000000000000000000e+00,2.509043216705322266e-01
-9.248649597167968750e+00,-9.261103630065917969e+00,0.000000000000000000e+00,1.245388202369213104e-02
-9.235157966613769531e+00,-9.252257347106933594e+00,0.000000000000000000e+00,1.709915697574615479e-02
-9.197912216186523438e+00,-9.247689247131347656e+00,0.000000000000000000e+00,4.977716132998466492e-02
-9.237795829772949219e+00,-9.255602836608886719e+00,0.000000000000000000e+00,1.780665107071399689e-02
-9.148621559143066406e+00,-9.266965866088867188e+00,0.000000000000000000e+00,1.183447316288948059e-01
-9.119410514831542969e+00,-9.277212142944335938e+00,0.000000000000000000e+00,1.578018516302108765e-01
-9.078278541564941406e+00,-9.237988471984863281e+00,-0.000000000000000000e+00,1.597099602222442627e-01
-9.244600296020507812e+00,-9.263423919677734375e+00,0.000000000000000000e+00,1.882367208600044250e-02
-8.921030998229980469e+00,-9.271292686462402344e+00,0.000000000000000000e+00,3.502619564533233643e-01
-9.242404937744140625e+00,-9.249851226806640625e+00,-0.000000000000000000e+00,7.446610368788242340e-03
-9.235674858093261719e+00,-9.252097129821777344e+00,0.000000000000000000e+00,1.642196066677570343e-02
-9.124860763549804688e+00,-9.250082015991210938e+00,0.000000000000000000e+00,1.252211034297943115e-01
-9.149789810180664062e+00,-9.267417907714843750e+00,0.000000000000000000e+00,1.176280602812767029e-01
-9.208754539489746094e+00,-9.273196220397949219e+00,0.000000000000000000e+00,6.444154679775238037e-02
-9.016347885131835938e+00,-9.233922004699707031e+00,-0.000000000000000000e+00,2.175740897655487061e-01
-9.257930755615234375e+00,-9.263051033020019531e+00,0.000000000000000000e+00,5.120410118252038956e-03
-9.193192481994628906e+00,-9.275569915771484375e+00,0.000000000000000000e+00,8.237735182046890259e-02
-9.194991111755371094e+00,-9.248220443725585938e+00,-0.000000000000000000e+00,5.322919785976409912e-02
-9.195643424987792969e+00,-9.268281936645507812e+00,0.000000000000000000e+00,7.263819873332977295e-02
-9.113079071044921875e+00,-9.277875900268554688e+00,0.000000000000000000e+00,1.647964268922805786e-01
-8.306859970092773438e+00,-9.226196289062500000e+00,0.000000000000000000e+00,9.193364977836608887e-01
-9.256919860839843750e+00,-9.261363029479980469e+00,0.000000000000000000e+00,4.443059675395488739e-03
-9.050457954406738281e+00,-9.237273216247558594e+00,-0.000000000000000000e+00,1.868153661489486694e-01
-9.260694503784179688e+00,-9.264177322387695312e+00,0.000000000000000000e+00,3.482506843283772469e-03
-8.944877624511718750e+00,-9.265588760375976562e+00,0.000000000000000000e+00,3.207110166549682617e-01
-9.242110252380371094e+00,-9.268721580505371094e+00,0.000000000000000000e+00,2.661129646003246307e-02
-9.248037338256835938e+00,-9.261343955993652344e+00,0.000000000000000000e+00,1.330646406859159470e-02
-9.247291564941406250e+00,-9.260762214660644531e+00,0.000000000000000000e+00,1.347028743475675583e-02
-9.265535354614257812e+00,-9.266836166381835938e+00,0.000000000000000000e+00,1.301067066378891468e-03
-9.247804641723632812e+00,-9.257457733154296875e+00,-0.000000000000000000e+00,9.653489105403423309e-03
-9.265220642089843750e+00,-9.265522956848144531e+00,0.000000000000000000e+00,3.023470926564186811e-04
-9.107835769653320312e+00,-9.236593246459960938e+00,-0.000000000000000000e+00,1.287573426961898804e-01
-9.258788108825683594e+00,-9.260901451110839844e+00,0.000000000000000000e+00,2.113220049068331718e-03
-9.265166282653808594e+00,-9.265912055969238281e+00,0.000000000000000000e+00,7.454851875081658363e-04
-9.184211730957031250e+00,-9.246328353881835938e+00,-0.000000000000000000e+00,6.211667880415916443e-02
-9.256012916564941406e+00,-9.266595840454101562e+00,0.000000000000000000e+00,1.058266405016183853e-02
-9.246985435485839844e+00,-9.273225784301757812e+00,0.000000000000000000e+00,2.624043077230453491e-02
-9.093961715698242188e+00,-9.286569595336914062e+00,0.000000000000000000e+00,1.926081031560897827e-01
-9.256433486938476562e+00,-9.266175270080566406e+00,0.000000000000000000e+00,9.741413407027721405e-03
-9.197730064392089844e+00,-9.281659126281738281e+00,0.000000000000000000e+00,8.392906188964843750e-02
-9.264930725097656250e+00,-9.264936447143554688e+00,0.000000000000000000e+00,5.871479515917599201e-06
-8.865911483764648438e+00,-9.260638236999511719e+00,0.000000000000000000e+00,3.947271108627319336e-01
-9.243148803710937500e+00,-9.256499290466308594e+00,0.000000000000000000e+00,1.335083507001399994e-02
-9.265747070312500000e+00,-9.266546249389648438e+00,0.000000000000000000e+00,7.994591142050921917e-04
-9.257071495056152344e+00,-9.270209312438964844e+00,0.000000000000000000e+00,1.313805673271417618e-02
-9.247615814208984375e+00,-9.266591072082519531e+00,0.000000000000000000e+00,1.897519640624523163e-02
-9.041954040527343750e+00,-9.256316184997558594e+00,0.000000000000000000e+00,2.143618166446685791e-01
-9.122842788696289062e+00,-9.280565261840820312e+00,0.000000000000000000e+00,1.577221006155014038e-01
-9.228268623352050781e+00,-9.254689216613769531e+00,-0.000000000000000000e+00,2.642058953642845154e-02
-9.256137847900390625e+00,-9.266604423522949219e+00,0.000000000000000000e+00,1.046658493578433990e-02
-9.215195655822753906e+00,-9.259271621704101562e+00,-0.000000000000000000e+00,4.407557845115661621e-02
-9.211524963378906250e+00,-9.262777328491210938e+00,0.000000000000000000e+00,5.125248804688453674e-02
-9.114238739013671875e+00,-9.266902923583984375e+00,0.000000000000000000e+00,1.526646018028259277e-01
-8.985097885131835938e+00,-9.276738166809082031e+00,0.000000000000000000e+00,2.916400432586669922e-01
-9.259082794189453125e+00,-9.272239685058593750e+00,0.000000000000000000e+00,1.315684430301189423e-02
-9.152688980102539062e+00,-9.255871772766113281e+00,0.000000000000000000e+00,1.031827628612518311e-01
-9.220217704772949219e+00,-9.268326759338378906e+00,0.000000000000000000e+00,4.810898751020431519e-02
-9.177225112915039062e+00,-9.288352966308593750e+00,0.000000000000000000e+00,1.111277937889099121e-01
-9.262575149536132812e+00,-9.276112556457519531e+00,0.000000000000000000e+00,1.353719551116228104e-02
-9.164915084838867188e+00,-9.255479812622070312e+00,-0.000000000000000000e+00,9.056443721055984497e-02
-9.135801315307617188e+00,-9.256160736083984375e+00,-0.000000000000000000e+00,1.203589588403701782e-01
-9.271943092346191406e+00,-9.272517204284667969e+00,0.000000000000000000e+00,5.741427885368466377e-04
-9.258865356445312500e+00,-9.274302482604980469e+00,0.000000000000000000e+00,1.543679460883140564e-02
-9.213848114013671875e+00,-9.277993202209472656e+00,0.000000000000000000e+00,6.414461135864257812e-02
-9.208215713500976562e+00,-9.281807899475097656e+00,0.000000000000000000e+00,7.359211891889572144e-02
-9.215704917907714844e+00,-9.282723426818847656e+00,0.000000000000000000e+00,6.701865047216415405e-02
-9.242259979248046875e+00,-9.262609481811523438e+00,-0.000000000000000000e+00,2.034997940063476562e-02
-9.233985900878906250e+00,-9.280609130859375000e+00,0.000000000000000000e+00,4.662365838885307312e-02
-9.237579345703125000e+00,-9.264111518859863281e+00,0.000000000000000000e+00,2.653259597718715668e-02
-9.273202896118164062e+00,-9.277396202087402344e+00,0.000000000000000000e+00,4.193221684545278549e-03
-9.188782691955566406e+00,-9.285736083984375000e+00,0.000000000000000000e+00,9.695350378751754761e-02
-9.266965866088867188e+00,-9.276082038879394531e+00,0.000000000000000000e+00,9.115864522755146027e-03
-9.248384475708007812e+00,-9.270272254943847656e+00,0.000000000000000000e+00,2.188769541680812836e-02
-9.206941604614257812e+00,-9.267388343811035156e+00,0.000000000000000000e+00,6.044691801071166992e-02
-9.270467758178710938e+00,-9.275813102722167969e+00,0.000000000000000000e+00,5.345210433006286621e-03
-9.230850219726562500e+00,-9.264633178710937500e+00,-0.000000000000000000e+00,3.378275781869888306e-02
-9.275575637817382812e+00,-9.277811050415039062e+00,0.000000000000000000e+00,2.235735999420285225e-03
-9.264572143554687500e+00,-9.267370223999023438e+00,-0.000000000000000000e+00,2.798057859763503075e-03
-9.274184226989746094e+00,-9.276165008544921875e+00,0.000000000000000000e+00,1.981255132704973221e-03
-9.197260856628417969e+00,-9.281662940979003906e+00,0.000000000000000000e+00,8.440222591161727905e-02
-9.270450592041015625e+00,-9.277363777160644531e+00,0.000000000000000000e+00,6.912727840244770050e-03
-8.783384323120117188e+00,-9.246299743652343750e+00,0.000000000000000000e+00,4.629149436950683594e-01
-9.273536682128906250e+00,-9.273927688598632812e+00,0.000000000000000000e+00,3.909778024535626173e-04
-9.099691390991210938e+00,-9.289181709289550781e+00,0.000000000000000000e+00,1.894900649785995483e-01
-9.260273933410644531e+00,-9.279817581176757812e+00,0.000000000000000000e+00,1.954365521669387817e-02
-9.277554512023925781e+00,-9.278314590454101562e+00,0.000000000000000000e+00,7.604653364978730679e-04
-9.268794059753417969e+00,-9.275270462036132812e+00,0.000000000000000000e+00,6.476019509136676788e-03
-9.272735595703125000e+00,-9.273447036743164062e+00,0.000000000000000000e+00,7.113738683983683586e-04
-8.945098876953125000e+00,-9.249161720275878906e+00,-0.000000000000000000e+00,3.040632009506225586e-01
-9.263060569763183594e+00,-9.271227836608886719e+00,0.000000000000000000e+00,8.166895247995853424e-03
-9.106879234313964844e+00,-9.276385307312011719e+00,0.000000000000000000e+00,1.695059090852737427e-01
-9.259113311767578125e+00,-9.282724380493164062e+00,0.000000000000000000e+00,2.361071296036243439e-02
-7.958153724670410156e+00,-9.306864738464355469e+00,0.000000000000000000e+00,1.348710775375366211e+00
-9.241495132446289062e+00,-9.265774726867675781e+00,-0.000000000000000000e+00,2.427950128912925720e-02
-9.277146339416503906e+00,-9.278998374938964844e+00,0.000000000000000000e+00,1.852361368946731091e-03
-9.270550727844238281e+00,-9.280546188354492188e+00,0.000000000000000000e+00,9.995920583605766296e-03
-9.263721466064453125e+00,-9.277684211730957031e+00,0.000000000000000000e+00,1.396258175373077393e-02
-9.246243476867675781e+00,-9.270999908447265625e+00,-0.000000000000000000e+00,2.475679665803909302e-02
-8.592330932617187500e+00,-9.308224678039550781e+00,0.000000000000000000e+00,7.158933281898498535e-01
-9.267075538635253906e+00,-9.280626296997070312e+00,0.000000000000000000e+00,1.355116069316864014e-02
-9.279188156127929688e+00,-9.281267166137695312e+00,0.000000000000000000e+00,2.079254016280174255e-03
-9.219175338745117188e+00,-9.286439895629882812e+00,0.000000000000000000e+00,6.726425886154174805e-02
-9.275205612182617188e+00,-9.279745101928710938e+00,0.000000000000000000e+00,4.539726767688989639e-03
-8.350881576538085938e+00,-9.243115425109863281e+00,0.000000000000000000e+00,8.922340273857116699e-01
-9.268475532531738281e+00,-9.280591011047363281e+00,0.000000000000000000e+00,1.211527548730373383e-02
-9.280122756958007812e+00,-9.281358718872070312e+00,0.000000000000000000e+00,1.235567731782793999e-03
-9.182460784912109375e+00,-9.264708518981933594e+00,-0.000000000000000000e+00,8.224805444478988647e-02
-9.277588844299316406e+00,-9.281532287597656250e+00,0.000000000000000000e+00,3.943858202546834946e-03
-8.973799705505371094e+00,-9.305051803588867188e+00,0.000000000000000000e+00,3.312518596649169922e-01
-9.277151107788085938e+00,-9.277606010437011719e+00,0.000000000000000000e+00,4.551884485408663750e-04
-9.279736518859863281e+00,-9.284131050109863281e+00,0.000000000000000000e+00,4.394480027258396149e-03
-9.261093139648437500e+00,-9.269816398620605469e+00,-0.000000000000000000e+00,8.723144419491291046e-03
-9.278464317321777344e+00,-9.280370712280273438e+00,0.000000000000000000e+00,1.906810677610337734e-03
-9.260673522949218750e+00,-9.280512809753417969e+00,0.000000000000000000e+00,1.983975619077682495e-02
-9.270720481872558594e+00,-9.278182983398437500e+00,-0.000000000000000000e+00,7.462523411959409714e-03
-9.278632164001464844e+00,-9.281047821044921875e+00,0.000000000000000000e+00,2.415325259789824486e-03
-9.162190437316894531e+00,-9.292071342468261719e+00,0.000000000000000000e+00,1.298811435699462891e-01
-9.279247283935546875e+00,-9.282287597656250000e+00,0.000000000000000000e+00,3.039932809770107269e-03
-9.204607963562011719e+00,-9.269912719726562500e+00,-0.000000000000000000e+00,6.530428677797317505e-02
-9.272351264953613281e+00,-9.281218528747558594e+00,0.000000000000000000e+00,8.866921998560428619e-03
-9.268954277038574219e+00,-9.275464057922363281e+00,-0.000000000000000000e+00,6.509980186820030212e-03
-9.279882431030273438e+00,-9.281159400939941406e+00,-0.000000000000000000e+00,1.277245115488767624e-03
-9.137936592102050781e+00,-9.273788452148437500e+00,0.000000000000000000e+00,1.358521133661270142e-01
-9.121770858764648438e+00,-9.296538352966308594e+00,0.000000000000000000e+00,1.747678220272064209e-01
-9.197444915771484375e+00,-9.278414726257324219e+00,0.000000000000000000e+00,8.096971362829208374e-02
-9.177334785461425781e+00,-9.269284248352050781e+00,-0.000000000000000000e+00,9.194951504468917847e-02
-9.202399253845214844e+00,-9.271246910095214844e+00,-0.000000000000000000e+00,6.884807348251342773e-02
-9.259124755859375000e+00,-9.290616035461425781e+00,0.000000000000000000e+00,3.149089962244033813e-02
-9.274669647216796875e+00,-9.282688140869140625e+00,0.000000000000000000e+00,8.018049411475658417e-03
-9.133980751037597656e+00,-9.265162467956542969e+00,-0.000000000000000000e+00,1.311820447444915771e-01
-9.281579017639160156e+00,-9.283382415771484375e+00,-0.000000000000000000e+00,1.803126302547752857e-03
-9.205906867980957031e+00,-9.269317626953125000e+00,-0.000000000000000000e+00,6.341047585010528564e-02
-9.282921791076660156e+00,-9.283507347106933594e+00,0.000000000000000000e+00,5.855442723259329796e-04
-9.185566902160644531e+00,-9.267989158630371094e+00,-0.000000000000000000e+00,8.242199569940567017e-02
-9.283521652221679688e+00,-9.284741401672363281e+00,0.000000000000000000e+00,1.220147125422954559e-03
-9.273729324340820312e+00,-9.290995597839355469e+00,0.000000000000000000e+00,1.726645044982433319e-02
-9.271936416625976562e+00,-9.292682647705078125e+00,0.000000000000000000e+00,2.074665948748588562e-02
-9.247964859008789062e+00,-9.288687705993652344e+00,0.000000000000000000e+00,4.072320088744163513e-02
-8.983352661132812500e+00,-9.258466720581054688e+00,-0.000000000000000000e+00,2.751140892505645752e-01
-9.152056694030761719e+00,-9.288798332214355469e+00,0.000000000000000000e+00,1.367416083812713623e-01
-9.285315513610839844e+00,-9.288629531860351562e+00,0.000000000000000000e+00,3.314431989565491676e-03
-9.116659164428710938e+00,-9.302826881408691406e+00,0.000000000000000000e+00,1.861676275730133057e-01
-9.241973876953125000e+00,-9.290597915649414062e+00,0.000000000000000000e+00,4.862362146377563477e-02
-9.071506500244140625e+00,-9.306624412536621094e+00,0.000000000000000000e+00,2.351181209087371826e-01
-9.017459869384765625e+00,-9.306417465209960938e+00,0.000000000000000000e+00,2.889577150344848633e-01
-9.275459289550781250e+00,-9.284490585327148438e+00,0.000000000000000000e+00,9.030952118337154388e-03
-9.242945671081542969e+00,-9.285941123962402344e+00,0.000000000000000000e+00,4.299499094486236572e-02
-9.281253814697265625e+00,-9.294202804565429688e+00,0.000000000000000000e+00,1.294879801571369171e-02
-9.284481048583984375e+00,-9.287625312805175781e+00,0.000000000000000000e+00,3.143858863040804863e-03
-9.284147262573242188e+00,-9.291974067687988281e+00,0.000000000000000000e+00,7.826570421457290649e-03
-9.263697624206542969e+00,-9.287936210632324219e+00,0.000000000000000000e+00,2.423888072371482849e-02
-9.286575317382812500e+00,-9.290070533752441406e+00,0.000000000000000000e+00,3.495258511975407600e-03
-9.273319244384765625e+00,-9.295451164245605469e+00,0.000000000000000000e+00,2.213192172348499298e-02
-9.218069076538085938e+00,-9.299438476562500000e+00,0.000000000000000000e+00,8.136986196041107178e-02
-9.177303314208984375e+00,-9.304398536682128906e+00,0.000000000000000000e+00,1.270952820777893066e-01
-9.289165496826171875e+00,-9.291139602661132812e+00,0.000000000000000000e+00,1.974298153072595596e-03
-9.198225975036621094e+00,-9.270406723022460938e+00,-0.000000000000000000e+00,7.218099385499954224e-02
-9.282997131347656250e+00,-9.284142494201660156e+00,-0.000000000000000000e+00,1.145270187407732010e-03
-9.275947570800781250e+00,-9.286828041076660156e+00,0.000000000000000000e+00,1.088018715381622314e-02
-9.278394699096679688e+00,-9.285345077514648438e+00,-0.000000000000000000e+00,6.950417533516883850e-03
-8.842632293701171875e+00,-9.309377670288085938e+00,0.000000000000000000e+00,4.667453169822692871e-01
-9.288036346435546875e+00,-9.288799285888671875e+00,0.000000000000000000e+00,7.628931198269128799e-04
-9.067049026489257812e+00,-9.311161994934082031e+00,0.000000000000000000e+00,2.441125661134719849e-01
-9.091025352478027344e+00,-9.293720245361328125e+00,0.000000000000000000e+00,2.026952803134918213e-01
-8.716558456420898438e+00,-9.309799194335937500e+00,0.000000000000000000e+00,5.932406783103942871e-01
-9.270746231079101562e+00,-9.297984123229980469e+00,0.000000000000000000e+00,2.723753079771995544e-02
-9.204461097717285156e+00,-9.304762840270996094e+00,0.000000000000000000e+00,1.003015562891960144e-01
-8.988282203674316406e+00,-9.274490356445312500e+00,0.000000000000000000e+00,2.862084507942199707e-01
-9.279397010803222656e+00,-9.295320510864257812e+00,0.000000000000000000e+00,1.592334173619747162e-02
-9.064394950866699219e+00,-9.296082496643066406e+00,0.000000000000000000e+00,2.316872328519821167e-01
-9.283271789550781250e+00,-9.286499977111816406e+00,-0.000000000000000000e+00,3.228396177291870117e-03
-9.160227775573730469e+00,-9.295343399047851562e+00,0.000000000000000000e+00,1.351159065961837769e-01
-9.286759376525878906e+00,-9.287441253662109375e+00,-0.000000000000000000e+00,6.818976253271102905e-04
-8.106491088867187500e+00,-9.315479278564453125e+00,0.000000000000000000e+00,1.208988666534423828e+00
-9.275069236755371094e+00,-9.280398368835449219e+00,-0.000000000000000000e+00,5.329051986336708069e-03
-9.287950515747070312e+00,-9.289449691772460938e+00,0.000000000000000000e+00,1.498758909292519093e-03
-9.252557754516601562e+00,-9.284064292907714844e+00,-0.000000000000000000e+00,3.150695562362670898e-02
-9.257675170898437500e+00,-9.280280113220214844e+00,-0.000000000000000000e+00,2.260529622435569763e-02
-9.268928527832031250e+00,-9.290240287780761719e+00,0.000000000000000000e+00,2.131214924156665802e-02
-9.126504898071289062e+00,-9.282217979431152344e+00,0.000000000000000000e+00,1.557128578424453735e-01
-9.285774230957031250e+00,-9.291869163513183594e+00,0.000000000000000000e+00,6.095066200941801071e-03
-9.284401893615722656e+00,-9.287555694580078125e+00,-0.000000000000000000e+00,3.154085716232657433e-03
-9.280324935913085938e+00,-9.292295455932617188e+00,0.000000000000000000e+00,1.197027694433927536e-02
-9.203125000000000000e+00,-9.290604591369628906e+00,0.000000000000000000e+00,8.748005330562591553e-02
-9.270051956176757812e+00,-9.301876068115234375e+00,0.000000000000000000e+00,3.182390704751014709e-02
-9.249849319458007812e+00,-9.303748130798339844e+00,0.000000000000000000e+00,5.389883369207382202e-02
-9.062856674194335938e+00,-9.314167022705078125e+00,0.000000000000000000e+00,2.513103187084197998e-01
-9.285989761352539062e+00,-9.289707183837890625e+00,0.000000000000000000e+00,3.717233194038271904e-03
-9.251973152160644531e+00,-9.285370826721191406e+00,-0.000000000000000000e+00,3.339761868119239807e-02
-9.236776351928710938e+00,-9.285122871398925781e+00,0.000000000000000000e+00,4.834681004285812378e-02
-9.238486289978027344e+00,-9.288944244384765625e+00,0.000000000000000000e+00,5.045773088932037354e-02
-8.869666099548339844e+00,-9.319549560546875000e+00,0.000000000000000000e+00,4.498837888240814209e-01
-8.910573959350585938e+00,-9.318930625915527344e+00,0.000000000000000000e+00,4.083564579486846924e-01
-9.275089263916015625e+00,-9.291825294494628906e+00,0.000000000000000000e+00,1.673591136932373047e-02
-9.275834083557128906e+00,-9.296706199645996094e+00,0.000000000000000000e+00,2.087186835706233978e-02
-9.289237976074218750e+00,-9.290790557861328125e+00,0.000000000000000000e+00,1.552236615680158138e-03
-9.279461860656738281e+00,-9.291680335998535156e+00,0.000000000000000000e+00,1.221882738173007965e-02
-9.255874633789062500e+00,-9.295077323913574219e+00,0.000000000000000000e+00,3.920274972915649414e-02
-9.275544166564941406e+00,-9.293715476989746094e+00,0.000000000000000000e+00,1.817085966467857361e-02
-9.152625083923339844e+00,-9.314599037170410156e+00,0.000000000000000000e+00,1.619742959737777710e-01
-9.204962730407714844e+00,-9.294764518737792969e+00,0.000000000000000000e+00,8.980169892311096191e-02
-9.272719383239746094e+00,-9.295572280883789062e+00,0.000000000000000000e+00,2.285312861204147339e-02
-9.294808387756347656e+00,-9.296793937683105469e+00,0.000000000000000000e+00,1.985760405659675598e-03
-9.255160331726074219e+00,-9.300695419311523438e+00,0.000000000000000000e+00,4.553479328751564026e-02
-9.286076545715332031e+00,-9.295639991760253906e+00,0.000000000000000000e+00,9.563542902469635010e-03
-9.232695579528808594e+00,-9.298260688781738281e+00,0.000000000000000000e+00,6.556514650583267212e-02
-9.244305610656738281e+00,-9.302718162536621094e+00,0.000000000000000000e+00,5.841218307614326477e-02
-9.224905014038085938e+00,-9.305313110351562500e+00,0.000000000000000000e+00,8.040836453437805176e-02
-9.277174949645996094e+00,-9.296195983886718750e+00,0.000000000000000000e+00,1.902061328291893005e-02
-9.245645523071289062e+00,-9.296506881713867188e+00,0.000000000000000000e+00,5.086126923561096191e-02
-9.133087158203125000e+00,-9.305597305297851562e+00,0.000000000000000000e+00,1.725105345249176025e-01
-9.279689788818359375e+00,-9.303521156311035156e+00,0.000000000000000000e+00,2.383125200867652893e-02
-9.273876190185546875e+00,-9.288196563720703125e+00,-0.000000000000000000e+00,1.432062126696109772e-02
-9.083241462707519531e+00,-9.274436950683593750e+00,-0.000000000000000000e+00,1.911958605051040649e-01
-9.235967636108398438e+00,-9.293186187744140625e+00,0.000000000000000000e+00,5.721824988722801208e-02
-9.237653732299804688e+00,-9.293418884277343750e+00,0.000000000000000000e+00,5.576500296592712402e-02
-9.280814170837402344e+00,-9.291730880737304688e+00,-0.000000000000000000e+00,1.091700140386819839e-02
-9.124949455261230469e+00,-9.290049552917480469e+00,0.000000000000000000e+00,1.651003658771514893e-01
-9.274710655212402344e+00,-9.305679321289062500e+00,0.000000000000000000e+00,3.096892312169075012e-02
-9.271116256713867188e+00,-9.288296699523925781e+00,-0.000000000000000000e+00,1.718035526573657990e-02
-9.296064376831054688e+00,-9.296094894409179688e+00,-0.000000000000000000e+00,3.023526733159087598e-05
-9.183181762695312500e+00,-9.282580375671386719e+00,-0.000000000000000000e+00,9.939877688884735107e-02
-9.295163154602050781e+00,-9.296008110046386719e+00,-0.000000000000000000e+00,8.446759893558919430e-04
-9.275937080383300781e+00,-9.299864768981933594e+00,0.000000000000000000e+00,2.392721548676490784e-02
-9.293921470642089844e+00,-9.296307563781738281e+00,-0.000000000000000000e+00,2.385774161666631699e-03
-9.258808135986328125e+00,-9.306027412414550781e+00,0.000000000000000000e+00,4.721927642822265625e-02
-9.283274650573730469e+00,-9.303179740905761719e+00,0.000000000000000000e+00,1.990542560815811157e-02
-9.267868041992187500e+00,-9.301964759826660156e+00,0.000000000000000000e+00,3.409628570079803467e-02
-9.297298431396484375e+00,-9.298394203186035156e+00,0.000000000000000000e+00,1.095754792913794518e-03
-9.172890663146972656e+00,-9.312006950378417969e+00,0.000000000000000000e+00,1.391159147024154663e-01
-9.296133995056152344e+00,-9.299903869628906250e+00,0.000000000000000000e+00,3.769732778891921043e-03
-9.083794593811035156e+00,-9.319222450256347656e+00,0.000000000000000000e+00,2.354283034801483154e-01
-9.295125961303710938e+00,-9.300037384033203125e+00,0.000000000000000000e+00,4.911309573799371719e-03
-9.012079238891601562e+00,-9.303427696228027344e+00,0.000000000000000000e+00,2.913486957550048828e-01
-9.285993576049804688e+00,-9.291564941406250000e+00,-0.000000000000000000e+00,5.571052897721529007e-03
-9.295770645141601562e+00,-9.303283691406250000e+00,0.000000000000000000e+00,7.512910291552543640e-03
-9.280302047729492188e+00,-9.301866531372070312e+00,0.000000000000000000e+00,2.156425453722476959e-02
-9.239612579345703125e+00,-9.296896934509277344e+00,0.000000000000000000e+00,5.728418380022048950e-02
-9.188277244567871094e+00,-9.304764747619628906e+00,0.000000000000000000e+00,1.164876371622085571e-01
-9.262567520141601562e+00,-9.290164947509765625e+00,-0.000000000000000000e+00,2.759761922061443329e-02
-9.291547775268554688e+00,-9.293492317199707031e+00,-0.000000000000000000e+00,1.944940304383635521e-03
-9.069261550903320312e+00,-9.301579475402832031e+00,0.000000000000000000e+00,2.323182821273803711e-01
-9.272996902465820312e+00,-9.289919853210449219e+00,-0.000000000000000000e+00,1.692249625921249390e-02
-8.490364074707031250e+00,-9.313835144042968750e+00,0.000000000000000000e+00,8.234711885452270508e-01
-9.297280311584472656e+00,-9.299024581909179688e+00,0.000000000000000000e+00,1.743864733725786209e-03
-9.287965774536132812e+00,-9.296759605407714844e+00,0.000000000000000000e+00,8.793991990387439728e-03
-9.291137695312500000e+00,-9.298096656799316406e+00,0.000000000000000000e+00,6.958834361284971237e-03
-8.237938880920410156e+00,-9.348610877990722656e+00,0.000000000000000000e+00,1.110672235488891602e+00
-9.297209739685058594e+00,-9.298037528991699219e+00,0.000000000000000000e+00,8.279236499220132828e-04
-9.146509170532226562e+00,-9.313988685607910156e+00,0.000000000000000000e+00,1.674794703722000122e-01
-9.275614738464355469e+00,-9.291193962097167969e+00,0.000000000000000000e+00,1.557955332100391388e-02
-9.298466682434082031e+00,-9.300741195678710938e+00,0.000000000000000000e+00,2.274246187880635262e-03
-9.219826698303222656e+00,-9.298290252685546875e+00,0.000000000000000000e+00,7.846342772245407104e-02
-9.287662506103515625e+00,-9.300321578979492188e+00,0.000000000000000000e+00,1.265868917107582092e-02
-9.298615455627441406e+00,-9.300692558288574219e+00,0.000000000000000000e+00,2.077536191791296005e-03
-9.270923614501953125e+00,-9.292492866516113281e+00,0.000000000000000000e+00,2.156943641602993011e-02
-9.114316940307617188e+00,-9.308083534240722656e+00,0.000000000000000000e+00,1.937665492296218872e-01
-9.217562675476074219e+00,-9.310978889465332031e+00,0.000000000000000000e+00,9.341590106487274170e-02
-9.254842758178710938e+00,-9.309961318969726562e+00,0.000000000000000000e+00,5.511860549449920654e-02
-9.267793655395507812e+00,-9.310910224914550781e+00,0.000000000000000000e+00,4.311662912368774414e-02
-9.262744903564453125e+00,-9.290419578552246094e+00,-0.000000000000000000e+00,2.767444588243961334e-02
-9.300151824951171875e+00,-9.300266265869140625e+00,0.000000000000000000e+00,1.145779679063707590e-04
-9.156941413879394531e+00,-9.291749954223632812e+00,0.000000000000000000e+00,1.348089575767517090e-01
-9.295664787292480469e+00,-9.298258781433105469e+00,0.000000000000000000e+00,2.594036515802145004e-03
-9.300050735473632812e+00,-9.301511764526367188e+00,0.000000000000000000e+00,1.461394131183624268e-03
-8.902041435241699219e+00,-9.271578788757324219e+00,-0.000000000000000000e+00,3.695374727249145508e-01
-9.296204566955566406e+00,-9.298964500427246094e+00,0.000000000000000000e+00,2.759649418294429779e-03
-9.296854972839355469e+00,-9.302659988403320312e+00,0.000000000000000000e+00,5.805254913866519928e-03
-9.253021240234375000e+00,-9.300218582153320312e+00,0.000000000000000000e+00,4.719687253236770630e-02
-9.275135993957519531e+00,-9.307983398437500000e+00,0.000000000000000000e+00,3.284773975610733032e-02
-9.274986267089843750e+00,-9.306905746459960938e+00,0.000000000000000000e+00,3.191916272044181824e-02
-9.246277809143066406e+00,-9.301270484924316406e+00,0.000000000000000000e+00,5.499234423041343689e-02
-9.178080558776855469e+00,-9.306663513183593750e+00,0.000000000000000000e+00,1.285831034183502197e-01
-9.293769836425781250e+00,-9.308205604553222656e+00,0.000000000000000000e+00,1.443543564528226852e-02
-9.262214660644531250e+00,-9.306105613708496094e+00,0.000000000000000000e+00,4.389076679944992065e-02
-9.254209518432617188e+00,-9.310454368591308594e+00,0.000000000000000000e+00,5.624527484178543091e-02
-9.285779953002929688e+00,-9.297101020812988281e+00,-0.000000000000000000e+00,1.132134441286325455e-02
-9.270510673522949219e+00,-9.309573173522949219e+00,0.000000000000000000e+00,3.906253352761268616e-02
-9.191899299621582031e+00,-9.291315078735351562e+00,0.000000000000000000e+00,9.941595792770385742e-02
-9.265976905822753906e+00,-9.296089172363281250e+00,-0.000000000000000000e+00,3.011254221200942993e-02
-9.255316734313964844e+00,-9.304532051086425781e+00,0.000000000000000000e+00,4.921490699052810669e-02
-9.297818183898925781e+00,-9.307061195373535156e+00,0.000000000000000000e+00,9.242694824934005737e-03
-9.298710823059082031e+00,-9.302602767944335938e+00,0.000000000000000000e+00,3.892256878316402435e-03
-9.299907684326171875e+00,-9.305323600769042969e+00,0.000000000000000000e+00,5.416183732450008392e-03
-9.283105850219726562e+00,-9.297761917114257812e+00,0.000000000000000000e+00,1.465586572885513306e-02
-9.301426887512207031e+00,-9.302857398986816406e+00,0.000000000000000000e+00,1.430437085218727589e-03
-9.275975227355957031e+00,-9.313020706176757812e+00,0.000000000000000000e+00,3.704516589641571045e-02
-9.269556045532226562e+00,-9.310742378234863281e+00,0.000000000000000000e+00,4.118616506457328796e-02
-8.916687011718750000e+00,-9.288530349731445312e+00,0.000000000000000000e+00,3.718432188034057617e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
4.676997661590576172e-03
6.777900457382202148e-02
1.277509331703186035e-01
1.846554875373840332e-01
2.385610938072204590e-01
2.895466089248657227e-01
3.376935720443725586e-01
3.830929398536682129e-01
4.258388280868530273e-01
4.660298824310302734e-01
5.037669539451599121e-01
5.391548871994018555e-01
5.722988843917846680e-01
6.033049225807189941e-01
6.322794556617736816e-01
6.593273282051086426e-01
6.845524311065673828e-01
7.080569267272949219e-01
7.299396991729736328e-01
7.502970099449157715e-01
7.692221403121948242e-01
7.868041992187500000e-01
8.031296133995056152e-01
8.182798624038696289e-01
8.323329687118530273e-01
8.453630805015563965e-01
8.574399352073669434e-01
8.686293959617614746e-01
8.789939284324645996e-01
8.885917663574218750e-01
8.974774479866027832e-01
9.057019352912902832e-01
9.133138060569763184e-01
9.203569293022155762e-01
9.268732070922851562e-01
9.329013228416442871e-01
9.384768605232238770e-01
9.436334967613220215e-01
9.484016299247741699e-01
9.528110623359680176e-01
9.568873643875122070e-01
9.606550335884094238e-01
9.641374945640563965e-01
9.673553109169006348e-01
9.703283905982971191e-01
9.730741381645202637e-01
9.756096005439758301e-01
9.779500365257263184e-01
9.801096320152282715e-01
9.821013212203979492e-01
9.839373826980590820e-01
9.856292605400085449e-01
9.871867299079895020e-01
9.886196255683898926e-01
9.899366497993469238e-01
9.911460280418395996e-01
9.922553300857543945e-01
9.932716488838195801e-01
9.942007064819335938e-01
9.950492978096008301e-01
9.958222508430480957e-01
9.965252280235290527e-01
9.971627593040466309e-01
9.977388381958007812e-01
9.982582926750183105e-01
9.987242817878723145e-01
9.991405010223388672e-01
9.995101094245910645e-01
9.998360872268676758e-01
1.000121355056762695e+00
1.000368475914001465e+00
1.000579714775085449e+00
1.000757813453674316e+00
1.000904321670532227e+00
1.001021862030029297e+00
1.001111268997192383e+00
1.001175522804260254e+00
1.001215457916259766e+00
1.001232624053955078e+00
1.001228451728820801e+00
1.001204609870910645e+00
1.001162409782409668e+00
1.001102566719055176e+00
1.001026749610900879e+00
1.000935554504394531e+00
1.000830054283142090e+00
1.000711679458618164e+00
1.000580906867980957e+00
1.000438928604125977e+00
1.000286221504211426e+00
1.000123500823974609e+00
9.999521970748901367e-01
9.997727274894714355e-01
9.995853304862976074e-01
9.993913769721984863e-01
9.991909265518188477e-01
9.989849328994750977e-01
9.987738728523254395e-01
9.985582828521728516e-01
9.983388781547546387e-01
9.981161952018737793e-01
9.978910088539123535e-01
9.976629614830017090e-01
9.974335432052612305e-01
9.972025752067565918e-01
9.969705939292907715e-01
9.967384934425354004e-01
9.965060353279113770e-01
9.962747693061828613e-01
9.960439801216125488e-01
9.958145022392272949e-01
9.955866932868957520e-01
9.953612685203552246e-01
9.951380491256713867e-01
9.949175715446472168e-01
9.947006106376647949e-01
9.944871068000793457e-01
9.942776560783386230e-01
9.940723776817321777e-01
9.938717484474182129e-01
9.936759471893310547e-01
9.934855103492736816e-01
9.933006167411804199e-01
9.931210875511169434e-01
9.929487109184265137e-01
9.927819967269897461e-01
9.926225543022155762e-01
9.924700260162353516e-01
9.923242926597595215e-01
9.921863675117492676e-01
9.920564889907836914e-01
9.919341802597045898e-01
9.918202757835388184e-01
9.917148947715759277e-01
9.916179180145263672e-01
9.915301203727722168e-01
9.914517998695373535e-01
9.913821816444396973e-01
9.913222789764404297e-01
9.912718534469604492e-01
9.912314414978027344e-01
9.912008643150329590e-01
9.911808371543884277e-01
9.911709427833557129e-01
9.911711812019348145e-01
9.911827445030212402e-01
9.912038445472717285e-01
9.912366271018981934e-01
9.912795424461364746e-01
9.913344383239746094e-01
9.913995862007141113e-01
9.914763569831848145e-01
9.915643334388732910e-01
9.916630983352661133e-01
9.917733073234558105e-01
9.918950200080871582e-01
9.920281767845153809e-01
9.921724796295166016e-01
9.923278689384460449e-01
9.924948215484619141e-01
9.926729798316955566e-01
9.928629994392395020e-01
9.930636882781982422e-01
9.932759404182434082e-01
9.934993386268615723e-01
9.937335848808288574e-01
9.939786791801452637e-01
9.942347407341003418e-01
9.945015311241149902e-01
9.947791099548339844e-01
9.950672388076782227e-01
9.953656792640686035e-01
9.956743121147155762e-01
9.959928989410400391e-01
9.963212609291076660e-01
9.966595768928527832e-01
9.970067143440246582e-01
9.973635077476501465e-01
9.977292418479919434e-01
9.981037974357604980e-01
9.984866380691528320e-01
9.988777041435241699e-01
9.992765784263610840e-01
9.996832013130187988e-01
1.000097274780273438e+00
1.000517725944519043e+00
1.000945568084716797e+00
1.001379370689392090e+00
1.001818895339965820e+00
1.002263665199279785e+00
1.002714276313781738e+00
1.003169178962707520e+00
1.003628373146057129e+00
1.004091382026672363e+00
1.004558086395263672e+00
1.005027294158935547e+00
1.005499362945556641e+00
1.005973219871520996e+00
1.006448745727539062e+00
1.006924986839294434e+00
1.007401943206787109e+00
1.007878780364990234e+00
1.008354663848876953e+00
1.008829593658447266e+00
1.009302496910095215e+00
1.009773135185241699e+00
1.010240793228149414e+00
1.010705113410949707e+00
1.011165022850036621e+00
1.011620044708251953e+00
1.012069821357727051e+00
1.012513041496276855e+00
1.012949824333190918e+00
1.013379335403442383e+00
1.013800263404846191e+00
1.014212369918823242e+00
1.014615178108215332e+00
1.015007376670837402e+00
1.015388965606689453e+00
1.015758991241455078e+00
1.016116738319396973e+00
1.016460776329040527e+00
1.016791462898254395e+00
1.017107129096984863e+00
1.017408251762390137e+00
1.017692685127258301e+00
1.017960667610168457e+00
1.018210887908935547e+00
1.018443226814270020e+00
1.018656253814697266e+00
1.018849968910217285e+00
1.019022822380065918e+00
1.019174814224243164e+00
1.019304513931274414e+00
1.019412159919738770e+00
1.019496440887451172e+00
1.019556879997253418e+00
1.019592761993408203e+00
1.019603371620178223e+00
1.019587635993957520e+00
1.019546031951904297e+00
1.019476890563964844e+00
1.019380807876586914e+00
1.019255757331848145e+00
1.019102334976196289e+00
1.018919587135314941e+00
1.018707036972045898e+00
1.018464565277099609e+00
1.018191337585449219e+00
1.017887234687805176e+00
1.017551541328430176e+00
1.017184853553771973e+00
1.016786217689514160e+00
1.016355514526367188e+00
1.015892863273620605e+00
1.015397906303405762e+00
1.014870762825012207e+00
1.014311194419860840e+00
1.013719558715820312e+00
1.013095855712890625e+00
1.012440681457519531e+00
1.011753559112548828e+00
1.011034965515136719e+00
1.010286331176757812e+00
1.009507298469543457e+00
1.008698225021362305e+00
1.007860779762268066e+00
1.006994605064392090e+00
1.006101131439208984e+00
1.005181670188903809e+00
1.004236698150634766e+00
1.003267407417297363e+00
1.002275943756103516e+00
1.001262545585632324e+00
1.000229001045227051e+00
9.991772770881652832e-01
9.981089234352111816e-01
9.970262646675109863e-01
9.959303736686706543e-01
9.948241114616394043e-01
9.937091469764709473e-01
9.925883412361145020e-01
9.914638400077819824e-01
9.903382658958435059e-01
9.892151951789855957e-01
9.880962967872619629e-01
9.869854450225830078e-01
9.858853816986083984e-01
9.847995638847351074e-01
9.837315082550048828e-01
9.826844334602355957e-01
9.816625714302062988e-01
9.806690812110900879e-01
9.797080159187316895e-01
9.787833094596862793e-01
9.778994917869567871e-01
9.770595431327819824e-01
9.762690663337707520e-01
9.755313992500305176e-01
9.748508334159851074e-01
9.742321968078613281e-01
9.736790657043457031e-01
9.731960892677307129e-01
9.727873206138610840e-01
9.724566340446472168e-01
9.722083210945129395e-01
9.720464348793029785e-01
9.719739556312561035e-01
9.719950556755065918e-01
9.721125960350036621e-01
9.723297953605651855e-01
9.726484417915344238e-01
9.730715751647949219e-01
9.736000895500183105e-01
9.742358326911926270e-01
9.749796986579895020e-01
9.758314490318298340e-01
9.767905473709106445e-01
9.778557419776916504e-01
9.790251851081848145e-01
9.802958369255065918e-01
9.816641211509704590e-01
9.831247925758361816e-01
9.846726655960083008e-01
9.863013029098510742e-01
9.880018830299377441e-01
9.897654652595520020e-01
9.915822148323059082e-01
9.934403300285339355e-01
9.953274130821228027e-01
9.972283244132995605e-01
9.991276860237121582e-01
1.001008987426757812e+00
1.002853989601135254e+00
1.004643082618713379e+00
1.006354451179504395e+00
1.007965922355651855e+00
1.009454488754272461e+00
1.010795354843139648e+00
1.011961817741394043e+00
1.012926936149597168e+00
1.013662815093994141e+00
1.014140009880065918e+00
1.014329552650451660e+00
1.014199256896972656e+00
1.013720035552978516e+00
1.012859344482421875e+00
1.011586189270019531e+00
1.009868621826171875e+00
1.007674813270568848e+00
1.004974126815795898e+00
1.001735210418701172e+00
9.979289770126342773e-01
9.935248494148254395e-01
9.884958863258361816e-01
9.828149676322937012e-01
9.764563441276550293e-01
9.693955183029174805e-01
9.616103172302246094e-01
9.530816674232482910e-01
9.437890648841857910e-01
9.337174296379089355e-01
9.228526949882507324e-01
9.111822843551635742e-01
8.986982107162475586e-01
8.853918910026550293e-01
8.712596297264099121e-01
8.562988638877868652e-01
8.405105471611022949e-01
8.238960504531860352e-01
8.064622879028320312e-01
7.882159352302551270e-01
7.691670656204223633e-01
7.493263483047485352e-01
7.287091016769409180e-01
7.073312401771545410e-01
6.852100491523742676e-01
6.623650193214416504e-01
6.388159394264221191e-01
6.145874261856079102e-01
5.897016525268554688e-01
5.641826391220092773e-01
5.380572080612182617e-01
5.113506317138671875e-01
4.840904474258422852e-01
4.563037157058715820e-01
4.280177950859069824e-01
3.992604613304138184e-01
3.700599074363708496e-01
3.404434323310852051e-01
3.104393482208251953e-01
2.800734639167785645e-01
2.493734508752822876e-01
2.183660715818405151e-01
1.870762556791305542e-01
1.555279046297073364e-01
1.237473934888839722e-01
9.175635874271392822e-02
5.957944691181182861e-02
2.723746001720428467e-02
-5.249902606010437012e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
4.676997661590576172e-03
2.385610938072204590e-01
4.258388280868530273e-01
5.722988843917846680e-01
6.845524311065673828e-01
7.692221403121948242e-01
8.323329687118530273e-01
8.789939284324645996e-01
9.133138060569763184e-01
9.384768605232238770e-01
9.568873643875122070e-01
9.703283905982971191e-01
9.801096320152282715e-01
9.871867299079895020e-01
9.922553300857543945e-01
9.958222508430480957e-01
9.982582926750183105e-01
9.998360872268676758e-01
1.000757813453674316e+00
1.001175522804260254e+00
1.001204609870910645e+00
1.000935554504394531e+00
1.000438928604125977e+00
9.997727274894714355e-01
9.989849328994750977e-01
9.981161952018737793e-01
9.972025752067565918e-01
9.962747693061828613e-01
9.953612685203552246e-01
9.944871068000793457e-01
9.936759471893310547e-01
9.929487109184265137e-01
9.923242926597595215e-01
9.918202757835388184e-01
9.914517998695373535e-01
9.912314414978027344e-01
9.911711812019348145e-01
9.912795424461364746e-01
9.915643334388732910e-01
9.920281767845153809e-01
9.926729798316955566e-01
9.934993386268615723e-01
9.945015311241149902e-01
9.956743121147155762e-01
9.970067143440246582e-01
9.984866380691528320e-01
1.000097274780273438e+00
1.001818895339965820e+00
1.003628373146057129e+00
1.005499362945556641e+00
1.007401943206787109e+00
1.009302496910095215e+00
1.011165022850036621e+00
1.012949824333190918e+00
1.014615178108215332e+00
1.016116738319396973e+00
1.017408251762390137e+00
1.018443226814270020e+00
1.019174814224243164e+00
1.019556879997253418e+00
1.019546031951904297e+00
1.019102334976196289e+00
1.018191337585449219e+00
1.016786217689514160e+00
1.014870762825012207e+00
1.012440681457519531e+00
1.009507298469543457e+00
1.006101131439208984e+00
1.002275943756103516e+00
9.981089234352111816e-01
9.937091469764709473e-01
9.892151951789855957e-01
9.847995638847351074e-01
9.806690812110900879e-01
9.770595431327819824e-01
9.742321968078613281e-01
9.724566340446472168e-01
9.719950556755065918e-01
9.730715751647949219e-01
9.758314490318298340e-01
9.802958369255065918e-01
9.863013029098510742e-01
9.934403300285339355e-01
1.001008987426757812e+00
1.007965922355651855e+00
1.012926936149597168e+00
1.014199256896972656e+00
1.009868621826171875e+00
9.979289770126342773e-01
9.764563441276550293e-01
9.437890648841857910e-01
8.986982107162475586e-01
8.405105471611022949e-01
7.691670656204223633e-01
6.852100491523742676e-01
5.897016525268554688e-01
4.840904474258422852e-01
3.700599074363708496e-01
2.493734508752822876e-01
1.237473934888839722e-01
-5.249902606010437012e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.062974069210235184e+00
8.971902893762039310e-01
8.654317038503179793e-01
8.321623836920254424e-01
7.908725311658676427e-01
7.389591403693914762e-01
6.733632204136897892e-01
5.919634588511145656e-01
4.992112473626303948e-01
4.330341775301830287e-01
3.871630872714089677e-01
3.550123929447837057e-01
3.335972074097089402e-01
3.265647410653634841e-01
3.229663092278858283e-01
3.227997087384270603e-01
3.193207664986091876e-01
3.189339185380085095e-01
3.193133357925922455e-01
3.156495928773743187e-01
3.159941018936511248e-01
3.141872393134680919e-01
3.170442954284705128e-01
3.108177642817557818e-01
3.106020913030459463e-01
3.104243570551481479e-01
3.079440277481726995e-01
3.090964739803403472e-01
3.100207946541608250e-01
3.060474871352025228e-01
3.074872428821952552e-01
3.053304106777391391e-01
3.016307638421315551e-01
2.999537362537929575e-01
3.014677336131768026e-01
2.998780763351232559e-01
2.975768581992153661e-01
2.967645491357004950e-01
2.963080636301108628e-01
2.964465459827883009e-01
2.935505729594643509e-01
2.914840846623244497e-01
2.907503924926438943e-01
2.895200416679486466e-01
2.872429484648140185e-01
2.847293588798430197e-01
2.846711621160464278e-01
2.823141703219477217e-01
2.821286741763903705e-01
2.844060170862616199e-01
2.793182886939739595e-01
2.776170500343352332e-01
2.763504260380391098e-01
2.736235032151350111e-01
2.732749576757934062e-01
2.692056179387250503e-01
2.686706694342967938e-01
2.638657718660359919e-01
2.630583925763662623e-01
2.611888312528237721e-01
2.525948869880593195e-01
2.571381737986196403e-01
2.528967990238780716e-01
2.535621311742706219e-01
2.501085894826085010e-01
2.445046215779997090e-01
2.434919068476545101e-01
2.456165285444080471e-01
2.396179305208101518e-01
2.350503203543438391e-01
2.337725128233502647e-01
2.302599092545553339e-01
2.276273538229861837e-01
2.260502756239167466e-01
2.246801263413834293e-01
2.175580156902769680e-01
2.188874559341512094e-01
2.181039614724920028e-01
2.160148963681763623e-01
2.113203697326263841e-01
2.094726561180940139e-01
2.057064623306597839e-01
2.059644636052579969e-01
2.013421323215472125e-01
2.031154897866198905e-01
1.979285550302184449e-01
1.955319679879791717e-01
1.919359331886293929e-01
1.921795098268315183e-01
1.894029606458896842e-01
1.918098704081599160e-01
1.866953202416658519e-01
1.878838999034166124e-01
1.848123744986923944e-01
1.829198928020743242e-01
1.820756612851713307e-01
1.809808198424537884e-01
1.808370412453076115e-01
1.797393152421303819e-01
1.739369605008767306e-01
1.772863030899868575e-01
1.790178976022680224e-01
1.761226382225669906e-01
1.708512086209637015e-01
1.735092060427354532e-01
1.748691527094334841e-01
1.712647464720144508e-01
1.705934526581532606e-01
1.742897716968867527e-01
1.696271788794644630e-01
1.726145358854903333e-01
1.676253373668916136e-01
1.706479528967247694e-01
1.685418369133492855e-01
1.685166171083164188e-01
1.677641286860694636e-01
1.666197739814813117e-01
1.726754692984191764e-01
1.682530292830730911e-01
1.669404632338371830e-01
1.676424840353639423e-01
1.664777080147062382e-01
1.652910674712633754e-01
1.674413584985579573e-01
1.659552971678448230e-01
1.708119236794864992e-01
1.659264098253620534e-01
1.640940890465781010e-01
1.677339108022034841e-01
1.638087352147026277e-01
1.655923477098634189e-01
1.589735618227342551e-01
1.645368493375081453e-01
1.661808305141017073e-01
1.647034122184685145e-01
1.669482586651650224e-01
1.614825904274369006e-01
1.609999593808132679e-01
1.627135765707589110e-01
1.623952437069093591e-01
1.605035146811802371e-01
1.617621908817307441e-01
1.614927531199074617e-01
1.637635130390243665e-01
1.607962512847497527e-01
1.631272527099215663e-01
1.609843132612959471e-01
1.622714907467968370e-01
1.600073959643324162e-01
1.613975210316324072e-01
1.623075649174863799e-01
1.588234256657208021e-01
1.597139536386911751e-01
1.593200129979020219e-01
1.586076758200852532e-01
1.589542701408942771e-01
1.586707699637250057e-01
1.578329248557910625e-01
1.551940734579115022e-01
1.608212279145838086e-01
1.583685506163457490e-01
1.575810915416985536e-01
1.594494492937300612e-01
1.567888457184967166e-01
1.568696206932940485e-01
1.541023892137126650e-01
1.581249655619659800e-01
1.581819829063212390e-01
1.577532205528446585e-01
1.538107505916568585e-01
1.580773223292585017e-01
1.577488255730460642e-01
1.520174796854388277e-01
1.551421351984762220e-01
1.557276231511630915e-01
1.526585717972496758e-01
1.544751046388148918e-01
1.563554938480466450e-01
1.547861926808662414e-01
1.547544762331460599e-01
1.547485395790919593e-01
1.533614447064181596e-01
1.550881928966351408e-01
1.560899146196276233e-01
1.512133980125591748e-01
1.553157668963299209e-01
1.506688804471633114e-01
1.533131932361339600e-01
1.526702901757954756e-01
1.526066938347432622e-01
1.535406996098046262e-01
1.526012374184289311e-01
1.516171446982867710e-01
1.487445323227677696e-01
1.528341087850791646e-01
1.530697282623111333e-01
1.539024486517537593e-01
1.448751119870169968e-01
1.513074209443032447e-01
1.507609909208111887e-01
1.527293744825211907e-01
1.517802419316466866e-01
1.504824138952603196e-01
1.538434975341549105e-01
1.509272470108788400e-01
1.504768921611524257e-01
1.508841147328896792e-01
1.474699930047208840e-01
1.494018007927080116e-01
1.510660068832508640e-01
1.485274499418487715e-01
1.481420584246091188e-01
1.481157337448686939e-01
1.491222795092821962e-01
1.484640779014903267e-01
1.468226039857837839e-01
1.512713076375181986e-01
1.473477231031957990e-01
1.495900077465561751e-01
1.469797324368222746e-01
1.486741459732722481e-01
1.487486556125172665e-01
1.476971301878371168e-01
1.486865220700928081e-01
1.485316819086105466e-01
1.466359184096346635e-01
1.456597647297865061e-01
1.480492268467224481e-01
1.448563112248108797e-01
1.454520317606222690e-01
1.466969071563848648e-01
1.459536329605232996e-01
1.491566857755587117e-01
1.463773633704934518e-01
1.459004885703533705e-01
1.452998176940881181e-01
1.451187770968023483e-01
1.462463035438823777e-01
1.440878323561836927e-01
1.440628812566189521e-01
1.439764187079918545e-01
1.442995210149978225e-01
1.410387893964860639e-01
1.434086295128306765e-01
1.437064148595635638e-01
1.454936178187130891e-01
1.453915399592732860e-01
1.430404871107783249e-01
1.446873425362012189e-01
1.433399858696458029e-01
1.425795957501665712e-01
1.457826747183908478e-01
1.433560226828223538e-01
1.449428659758763283e-01
1.428057739993886799e-01
1.408789962944417828e-01
1.432482358119554489e-01
1.409656314420894563e-01
1.394912159962684306e-01
1.426727779537689533e-01
1.394491170484545850e-01
1.420641934570179843e-01
1.440541829701265375e-01
1.409549337681645365e-01
1.395718079237891207e-01
1.411979636830415219e-01
1.396141205032042643e-01
1.427160449660360431e-01
1.400399024232465428e-01
1.389376483554142783e-01
1.399908787073791405e-01
1.411183542608572539e-01
1.363485817192840177e-01
1.412410598418588625e-01
1.392436246164401037e-01
1.435270729069884621e-01
1.414735872019063090e-01
1.389453923374014133e-01
1.412722611195450229e-01
1.392956137070999467e-01
1.424142513559835399e-01
1.387719447529619510e-01
1.355578409500727000e-01
1.387439832975505549e-01
1.415968734043431265e-01
1.369913638743117112e-01
1.360120892527467984e-01
1.368766186004215235e-01
1.369690083418886040e-01
1.323295769329921046e-01
1.374342949345652154e-01
1.397143642254969342e-01
1.370160334364854959e-01
1.368614283828526734e-01
1.368531736800629450e-01
1.368273334877430081e-01
1.361132013785570638e-01
1.355127103770934482e-01
1.377701215337659990e-01
1.347813011717607090e-01
1.352158837051854468e-01
1.359591919739986388e-01
1.350497203746862662e-01
1.346899698088470931e-01
1.347671664932640068e-01
1.335556855056790893e-01
1.331776155671891282e-01
1.328562998207005463e-01
1.366090746075568352e-01
1.324603819843622743e-01
1.343743661132791867e-01
1.332388885841457593e-01
1.333043545380293293e-01
1.329530483267627183e-01
1.311296266092730201e-01
1.342992145398051451e-01
1.304522131949403529e-01
1.349348827286551977e-01
1.310068005788125600e-01
1.318400321407336706e-01
1.301846516727990233e-01
1.303380162825735211e-01
1.324717729829226476e-01
1.294417712075609239e-01
1.297037439080299115e-01
1.300328050296044868e-01
1.312479639142810905e-01
1.295005439513834400e-01
1.275554075536861065e-01
1.303373182844267120e-01
1.297642024961199736e-01
1.288153291321272043e-01
1.286243543366238085e-01
1.328135738006360755e-01
1.299683292871713636e-01
1.282287220274107298e-01
1.286161997004673374e-01
1.309646400999323890e-01
1.271826831880394915e-01
1.272725836726577575e-01
1.278269464655200360e-01
1.263761865881271873e-01
1.261203028826738126e-01
1.275832383408676274e-01
1.273627357744561983e-01
1.294578916197568486e-01
1.255360500746550978e-01
1.307646207556389661e-01
1.270657132405010881e-01
1.258093634008391748e-01
1.264581170399524390e-01
1.249330479475194988e-01
1.248671591964947425e-01
1.230397630516548158e-01
1.249529736924637618e-01
1.299828218412265590e-01
1.273135317546243706e-01
1.245878680039773229e-01
1.251447393530152052e-01
1.245353223978128976e-01
1.263576223378063135e-01
1.237252712281504546e-01
1.266562057841474354e-01
1.231504345079060259e-01
1.238706674185116180e-01
1.220445996391701093e-01
1.239590409693051704e-01
1.222083310274290208e-01
1.210672856488271970e-01
1.226746707777619377e-01
1.201796640924584075e-01
1.211112319056744241e-01
1.211951857390091980e-01
1.225282559313803782e-01
1.218600415793487518e-01
1.211073691702543031e-01
1.205206831215644703e-01
1.182849397866032187e-01
1.199849955056100093e-01
1.200796182943115048e-01
1.174784409724640571e-01
1.197587431705265104e-01
1.154632003890780773e-01
1.228812928402721605e-01
1.208894603496964565e-01
1.184724867625647493e-01
1.208291464499836460e-01
1.199967629038286715e-01
1.210417619269114481e-01
1.206651891047545028e-01
1.178229204442250433e-01
1.182617809760467820e-01
1.160354258266353411e-01
1.183351307215160381e-01
1.197799667618692915e-01
1.179222543382418276e-01
1.188622734595729119e-01
1.141210476415842334e-01
1.169857291481435496e-01
1.183812615099776311e-01
1.157455234259478216e-01
1.181474194514639114e-01
1.180693480114783367e-01
1.155594351239707523e-01
1.171309930381793513e-01
1.161708404823299373e-01
1.202073915045809294e-01
1.160425516289835396e-01
1.190456762062630375e-01
1.168047764800703020e-01
1.116885520918973473e-01
1.144412424952185869e-01
1.130904061498566732e-01
1.093670519448514677e-01
1.163763256373280403e-01
1.140915986968604467e-01
1.143094675590121123e-01
1.140834808058827227e-01
1.168004606393259898e-01
1.149378764887231674e-01
1.066213827525893526e-01
1.163290784765506347e-01
1.130901684459344331e-01
1.194420973646393019e-01
1.159696574323683810e-01
1.131405610726948785e-01
1.152505021339028657e-01
1.125960144066373569e-01
1.132525656432621375e-01
1.123013563927266895e-01
1.139707504796615284e-01
1.082098771123201492e-01
1.114075961723555858e-01
1.134447390549850471e-01
1.111022552797728269e-01
1.119366153330594443e-01
1.133167192005371526e-01
1.101387971741644434e-01
1.144989481673231307e-01
1.112286969995316399e-01
1.114965727670242934e-01
1.104567001581354124e-01
1.129452689468578991e-01
1.114906813244455341e-01
1.076476249126581269e-01
1.075085249094377970e-01
1.103881184596746251e-01
1.096452979888799389e-01
1.062020705937923026e-01
1.093483114452940136e-01
1.086930168988852474e-01
1.105331563530974198e-01
1.086201586529321889e-01
1.079789020877764405e-01
1.085512773058527475e-01
1.079559824524803924e-01
1.050262857151441909e-01
1.087569910999217210e-01
1.033198326720778937e-01
1.060103457182850067e-01
1.043064578777302270e-01
1.045468244492850640e-01
1.061792904514105018e-01
1.009422571449752615e-01
1.064443061934721990e-01
1.042996043880927981e-01
1.026704788494238740e-01
1.063968917177325058e-01
1.052162500966578040e-01
1.021436957460092332e-01
1.053605735272959559e-01
1.019914916035952884e-01
1.035254332995570875e-01
1.039749862654221757e-01
1.007541713850785281e-01
1.038539623866648748e-01
1.057629408387227576e-01
1.033606635938884577e-01
1.092822588409096130e-01
1.055137309822906516e-01
1.028370143961822580e-01
1.039695479051979538e-01
1.058512043261552876e-01
1.042707136985304428e-01
1.061274458798460163e-01
1.054864875161726084e-01
1.011659083308223822e-01
1.022058537097760011e-01
1.098528516483166795e-01
1.064761578379544993e-01
1.023066841138891292e-01
1.071938027962231754e-01
1.029372301844519028e-01
1.062409975011981006e-01
1.028777120432924769e-01
1.057208051141356880e-01
1.015028439756743284e-01
1.025382091863522999e-01
1.000115381883643906e-01
1.031528954557212469e-01
1.009261841754054978e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.062974069210235184e+00
7.389591403693914762e-01
3.871630872714089677e-01
3.227997087384270603e-01
3.159941018936511248e-01
3.104243570551481479e-01
3.074872428821952552e-01
2.998780763351232559e-01
2.935505729594643509e-01
2.847293588798430197e-01
2.793182886939739595e-01
2.692056179387250503e-01
2.525948869880593195e-01
2.445046215779997090e-01
2.337725128233502647e-01
2.175580156902769680e-01
2.094726561180940139e-01
1.979285550302184449e-01
1.918098704081599160e-01
1.820756612851713307e-01
1.772863030899868575e-01
1.748691527094334841e-01
1.726145358854903333e-01
1.677641286860694636e-01
1.676424840353639423e-01
1.708119236794864992e-01
1.655923477098634189e-01
1.669482586651650224e-01
1.605035146811802371e-01
1.631272527099215663e-01
1.623075649174863799e-01
1.589542701408942771e-01
1.583685506163457490e-01
1.541023892137126650e-01
1.580773223292585017e-01
1.526585717972496758e-01
1.547485395790919593e-01
1.553157668963299209e-01
1.535406996098046262e-01
1.530697282623111333e-01
1.527293744825211907e-01
1.504768921611524257e-01
1.485274499418487715e-01
1.468226039857837839e-01
1.486741459732722481e-01
1.466359184096346635e-01
1.466969071563848648e-01
1.452998176940881181e-01
1.439764187079918545e-01
1.454936178187130891e-01
1.425795957501665712e-01
1.408789962944417828e-01
1.394491170484545850e-01
1.411979636830415219e-01
1.399908787073791405e-01
1.435270729069884621e-01
1.424142513559835399e-01
1.369913638743117112e-01
1.374342949345652154e-01
1.368273334877430081e-01
1.352158837051854468e-01
1.335556855056790893e-01
1.343743661132791867e-01
1.342992145398051451e-01
1.301846516727990233e-01
1.300328050296044868e-01
1.297642024961199736e-01
1.282287220274107298e-01
1.278269464655200360e-01
1.294578916197568486e-01
1.264581170399524390e-01
1.299828218412265590e-01
1.263576223378063135e-01
1.220445996391701093e-01
1.201796640924584075e-01
1.211073691702543031e-01
1.174784409724640571e-01
1.184724867625647493e-01
1.178229204442250433e-01
1.179222543382418276e-01
1.157455234259478216e-01
1.161708404823299373e-01
1.116885520918973473e-01
1.140915986968604467e-01
1.066213827525893526e-01
1.131405610726948785e-01
1.139707504796615284e-01
1.119366153330594443e-01
1.114965727670242934e-01
1.075085249094377970e-01
1.086930168988852474e-01
1.079559824524803924e-01
1.043064578777302270e-01
1.042996043880927981e-01
1.053605735272959559e-01
1.038539623866648748e-01
1.028370143961822580e-01
1.054864875161726084e-01
1.023066841138891292e-01
1.057208051141356880e-01
1.009261841754054978e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
6.499156494140625000e+02,2.450883626937866211e+00,0.000000000000000000e+00,6.474647827148437500e+02
2.603466987609863281e+00,-1.003963828086853027e+00,0.000000000000000000e+00,3.607430696487426758e+00
-1.520210981369018555e+00,-1.579863190650939941e+00,0.000000000000000000e+00,5.965218693017959595e-02
-2.147983551025390625e+00,-2.152008295059204102e+00,0.000000000000000000e+00,4.024851601570844650e-03
-2.822667598724365234e+00,-2.829140186309814453e+00,0.000000000000000000e+00,6.472589913755655289e-03
-3.626410245895385742e+00,-3.631236314773559570e+00,0.000000000000000000e+00,4.825961310416460037e-03
-4.563170433044433594e+00,-4.566917896270751953e+00,0.000000000000000000e+00,3.747486975044012070e-03
-5.604303359985351562e+00,-5.607043266296386719e+00,0.000000000000000000e+00,2.739792224019765854e-03
-6.576796531677246094e+00,-6.626609802246093750e+00,0.000000000000000000e+00,4.981314390897750854e-02
-7.203920841217041016e+00,-7.253536701202392578e+00,0.000000000000000000e+00,4.961596056818962097e-02
-7.437087059020996094e+00,-7.628126144409179688e+00,0.000000000000000000e+00,1.910389661788940430e-01
-7.859753608703613281e+00,-7.874657630920410156e+00,0.000000000000000000e+00,1.490422710776329041e-02
-7.018082618713378906e+00,-8.032297134399414062e+00,0.000000000000000000e+00,1.014214634895324707e+00
-7.468873500823974609e+00,-8.078195571899414062e+00,0.000000000000000000e+00,6.093221902847290039e-01
-7.651175975799560547e+00,-8.101915359497070312e+00,0.000000000000000000e+00,4.507393836975097656e-01
-8.080303192138671875e+00,-8.099123001098632812e+00,0.000000000000000000e+00,1.881960406899452209e-02
-7.743672370910644531e+00,-8.126995086669921875e+00,0.000000000000000000e+00,3.833225369453430176e-01
-8.003441810607910156e+00,-8.127862930297851562e+00,0.000000000000000000e+00,1.244210079312324524e-01
-8.120862007141113281e+00,-8.122915267944335938e+00,-0.000000000000000000e+00,2.053477568551898003e-03
-7.842861652374267578e+00,-8.152935028076171875e+00,0.000000000000000000e+00,3.100733757019042969e-01
-8.077178955078125000e+00,-8.147823333740234375e+00,0.000000000000000000e+00,7.064408063888549805e-02
-8.029293060302734375e+00,-8.162143707275390625e+00,0.000000000000000000e+00,1.328505575656890869e-01
-7.598709583282470703e+00,-8.136072158813476562e+00,0.000000000000000000e+00,5.373625159263610840e-01
-7.815107822418212891e+00,-8.187572479248046875e+00,0.000000000000000000e+00,3.724647164344787598e-01
-8.038687705993652344e+00,-8.187543869018554688e+00,0.000000000000000000e+00,1.488557606935501099e-01
-8.170610427856445312e+00,-8.188286781311035156e+00,0.000000000000000000e+00,1.767623610794544220e-02
-7.910165309906005859e+00,-8.207618713378906250e+00,0.000000000000000000e+00,2.974534332752227783e-01
-8.133613586425781250e+00,-8.194939613342285156e+00,0.000000000000000000e+00,6.132612377405166626e-02
-7.933435916900634766e+00,-8.187517166137695312e+00,-0.000000000000000000e+00,2.540811300277709961e-01
-8.199687004089355469e+00,-8.218935966491699219e+00,0.000000000000000000e+00,1.924907788634300232e-02
-7.806713581085205078e+00,-8.205533981323242188e+00,0.000000000000000000e+00,3.988203108310699463e-01
-8.126785278320312500e+00,-8.221183776855468750e+00,-0.000000000000000000e+00,9.439817816019058228e-02
-8.151724815368652344e+00,-8.250682830810546875e+00,0.000000000000000000e+00,9.895826131105422974e-02
-7.777095794677734375e+00,-8.263365745544433594e+00,0.000000000000000000e+00,4.862698018550872803e-01
-8.247930526733398438e+00,-8.249897003173828125e+00,0.000000000000000000e+00,1.966057810932397842e-03
-8.251384735107421875e+00,-8.260053634643554688e+00,-0.000000000000000000e+00,8.669376373291015625e-03
-8.170327186584472656e+00,-8.278845787048339844e+00,0.000000000000000000e+00,1.085187345743179321e-01
-8.268877029418945312e+00,-8.282680511474609375e+00,0.000000000000000000e+00,1.380323246121406555e-02
-8.284372329711914062e+00,-8.285486221313476562e+00,0.000000000000000000e+00,1.113665988668799400e-03
-8.101055145263671875e+00,-8.281633377075195312e+00,0.000000000000000000e+00,1.805786192417144775e-01
-8.291357994079589844e+00,-8.304592132568359375e+00,0.000000000000000000e+00,1.323376037180423737e-02
-8.285197257995605469e+00,-8.319019317626953125e+00,0.000000000000000000e+00,3.382202237844467163e-02
-8.233489990234375000e+00,-8.324642181396484375e+00,0.000000000000000000e+00,9.115248918533325195e-02
-8.325039863586425781e+00,-8.330965042114257812e+00,0.000000000000000000e+00,5.924880970269441605e-03
-8.257534027099609375e+00,-8.348080635070800781e+00,0.000000000000000000e+00,9.054687619209289551e-02
-8.095653533935546875e+00,-8.364757537841796875e+00,0.000000000000000000e+00,2.691041827201843262e-01
-8.314161300659179688e+00,-8.363724708557128906e+00,0.000000000000000000e+00,4.956375434994697571e-02
-8.178594589233398438e+00,-8.379011154174804688e+00,0.000000000000000000e+00,2.004167437553405762e-01
-8.376990318298339844e+00,-8.378236770629882812e+00,0.000000000000000000e+00,1.246638596057891846e-03
-8.211317062377929688e+00,-8.362934112548828125e+00,0.000000000000000000e+00,1.516174077987670898e-01
-8.394119262695312500e+00,-8.397199630737304688e+00,0.000000000000000000e+00,3.080737078562378883e-03
-8.388661384582519531e+00,-8.406074523925781250e+00,-0.000000000000000000e+00,1.741355471312999725e-02
-8.411431312561035156e+00,-8.416505813598632812e+00,0.000000000000000000e+00,5.074920132756233215e-03
-8.432355880737304688e+00,-8.432561874389648438e+00,0.000000000000000000e+00,2.055932563962414861e-04
-8.401358604431152344e+00,-8.434095382690429688e+00,0.000000000000000000e+00,3.273639827966690063e-02
-8.453226089477539062e+00,-8.460358619689941406e+00,0.000000000000000000e+00,7.132393307983875275e-03
-8.459782600402832031e+00,-8.463384628295898438e+00,0.000000000000000000e+00,3.602223936468362808e-03
-8.224703788757324219e+00,-8.496395111083984375e+00,0.000000000000000000e+00,2.716915905475616455e-01
-8.336339950561523438e+00,-8.499254226684570312e+00,0.000000000000000000e+00,1.629144698381423950e-01
-8.501489639282226562e+00,-8.508205413818359375e+00,0.000000000000000000e+00,6.715379655361175537e-03
-6.826132774353027344e+00,-8.565517425537109375e+00,0.000000000000000000e+00,1.739384889602661133e+00
-8.532381057739257812e+00,-8.532712936401367188e+00,0.000000000000000000e+00,3.317349182907491922e-04
-8.512577056884765625e+00,-8.558471679687500000e+00,0.000000000000000000e+00,4.589428752660751343e-02
-8.377738952636718750e+00,-8.549971580505371094e+00,-0.000000000000000000e+00,1.722325831651687622e-01
-8.342434883117675781e+00,-8.568279266357421875e+00,-0.000000000000000000e+00,2.258446067571640015e-01
-8.498148918151855469e+00,-8.604482650756835938e+00,0.000000000000000000e+00,1.063338369131088257e-01
-8.581935882568359375e+00,-8.608172416687011719e+00,-0.000000000000000000e+00,2.623664215207099915e-02
-8.140482902526855469e+00,-8.595017433166503906e+00,0.000000000000000000e+00,4.545341432094573975e-01
-8.556072235107421875e+00,-8.628837585449218750e+00,-0.000000000000000000e+00,7.276546955108642578e-02
-8.644865036010742188e+00,-8.656216621398925781e+00,0.000000000000000000e+00,1.135191507637500763e-02
-8.662438392639160156e+00,-8.662876129150390625e+00,0.000000000000000000e+00,4.375062708277255297e-04
-8.631479263305664062e+00,-8.679439544677734375e+00,0.000000000000000000e+00,4.796030744910240173e-02
-8.593512535095214844e+00,-8.697299957275390625e+00,0.000000000000000000e+00,1.037871092557907104e-01
-8.670817375183105469e+00,-8.701253890991210938e+00,0.000000000000000000e+00,3.043656796216964722e-02
-8.554903984069824219e+00,-8.706135749816894531e+00,-0.000000000000000000e+00,1.512321084737777710e-01
-8.399524688720703125e+00,-8.748949050903320312e+00,0.000000000000000000e+00,3.494245111942291260e-01
-8.652354240417480469e+00,-8.739826202392578125e+00,0.000000000000000000e+00,8.747161924839019775e-02
-8.248155593872070312e+00,-8.737314224243164062e+00,-0.000000000000000000e+00,4.891590774059295654e-01
-8.679030418395996094e+00,-8.752050399780273438e+00,0.000000000000000000e+00,7.302022725343704224e-02
-8.720776557922363281e+00,-8.776921272277832031e+00,0.000000000000000000e+00,5.614458024501800537e-02
-8.769939422607421875e+00,-8.783681869506835938e+00,-0.000000000000000000e+00,1.374201942235231400e-02
-8.668828964233398438e+00,-8.804760932922363281e+00,0.000000000000000000e+00,1.359321922063827515e-01
-8.771895408630371094e+00,-8.800409317016601562e+00,-0.000000000000000000e+00,2.851410955190658569e-02
-8.820001602172851562e+00,-8.822875022888183594e+00,0.000000000000000000e+00,2.873710356652736664e-03
-8.660155296325683594e+00,-8.811601638793945312e+00,-0.000000000000000000e+00,1.514460146427154541e-01
-8.836367607116699219e+00,-8.837970733642578125e+00,-0.000000000000000000e+00,1.602703239768743515e-03
-8.661917686462402344e+00,-8.850268363952636719e+00,0.000000000000000000e+00,1.883511245250701904e-01
-8.595650672912597656e+00,-8.867911338806152344e+00,0.000000000000000000e+00,2.722607851028442383e-01
-8.855818748474121094e+00,-8.864556312561035156e+00,0.000000000000000000e+00,8.737578988075256348e-03
-8.785004615783691406e+00,-8.879317283630371094e+00,0.000000000000000000e+00,9.431231021881103516e-02
-8.606322288513183594e+00,-8.863135337829589844e+00,0.000000000000000000e+00,2.568131685256958008e-01
-8.872370719909667969e+00,-8.887955665588378906e+00,0.000000000000000000e+00,1.558531727641820908e-02
-8.872195243835449219e+00,-8.882274627685546875e+00,-0.000000000000000000e+00,1.007969677448272705e-02
-8.893457412719726562e+00,-8.895857810974121094e+00,0.000000000000000000e+00,2.399994293227791786e-03
-8.803414344787597656e+00,-8.906268119812011719e+00,0.000000000000000000e+00,1.028540879487991333e-01
-8.903280258178710938e+00,-8.907522201538085938e+00,0.000000000000000000e+00,4.242368042469024658e-03
-8.774013519287109375e+00,-8.914466857910156250e+00,0.000000000000000000e+00,1.404531598091125488e-01
-8.738694190979003906e+00,-8.914397239685058594e+00,0.000000000000000000e+00,1.757033318281173706e-01
-8.915802001953125000e+00,-8.916707038879394531e+00,-0.000000000000000000e+00,9.054595720954239368e-04
-7.957884311676025391e+00,-8.949181556701660156e+00,0.000000000000000000e+00,9.912973046302795410e-01
-8.866355895996093750e+00,-8.925901412963867188e+00,0.000000000000000000e+00,5.954517796635627747e-02
-8.835844993591308594e+00,-8.918911933898925781e+00,0.000000000000000000e+00,8.306720107793807983e-02
-8.669062614440917969e+00,-8.935564041137695312e+00,0.000000000000000000e+00,2.665014266967773438e-01
-7.934287071228027344e+00,-8.960110664367675781e+00,0.000000000000000000e+00,1.025823712348937988e+00
-8.901551246643066406e+00,-8.944054603576660156e+00,0.000000000000000000e+00,4.250350221991539001e-02
-8.856399536132812500e+00,-8.933976173400878906e+00,-0.000000000000000000e+00,7.757695764303207397e-02
-8.685930252075195312e+00,-8.955132484436035156e+00,0.000000000000000000e+00,2.692020535469055176e-01
-8.739929199218750000e+00,-8.954681396484375000e+00,0.000000000000000000e+00,2.147517949342727661e-01
-8.539255142211914062e+00,-8.935354232788085938e+00,0.000000000000000000e+00,3.960991501808166504e-01
-8.844364166259765625e+00,-8.960323333740234375e+00,0.000000000000000000e+00,1.159594282507896423e-01
-8.753155708312988281e+00,-8.942838668823242188e+00,-0.000000000000000000e+00,1.896832883358001709e-01
-8.640346527099609375e+00,-8.968043327331542969e+00,0.000000000000000000e+00,3.276970982551574707e-01
-8.890111923217773438e+00,-8.952026367187500000e+00,-0.000000000000000000e+00,6.191433966159820557e-02
-8.893170356750488281e+00,-8.961798667907714844e+00,0.000000000000000000e+00,6.862863898277282715e-02
-8.960242271423339844e+00,-8.961932182312011719e+00,-0.000000000000000000e+00,1.689950004220008850e-03
-8.140785217285156250e+00,-8.959057807922363281e+00,0.000000000000000000e+00,8.182728886604309082e-01
-8.906342506408691406e+00,-8.970650672912597656e+00,0.000000000000000000e+00,6.430777162313461304e-02
-8.245603561401367188e+00,-8.940985679626464844e+00,-0.000000000000000000e+00,6.953825354576110840e-01
-8.955480575561523438e+00,-8.963059425354003906e+00,-0.000000000000000000e+00,7.578767370432615280e-03
-8.952706336975097656e+00,-8.967616081237792969e+00,0.000000000000000000e+00,1.490970235317945480e-02
-8.958055496215820312e+00,-8.965677261352539062e+00,0.000000000000000000e+00,7.622127421200275421e-03
-8.966183662414550781e+00,-8.971179008483886719e+00,0.000000000000000000e+00,4.995801020413637161e-03
-8.943428039550781250e+00,-8.976755142211914062e+00,0.000000000000000000e+00,3.332742676138877869e-02
-8.949670791625976562e+00,-8.966264724731445312e+00,-0.000000000000000000e+00,1.659378223121166229e-02
-8.844588279724121094e+00,-8.969183921813964844e+00,-0.000000000000000000e+00,1.245951876044273376e-01
-7.352484703063964844e+00,-8.944090843200683594e+00,-0.000000000000000000e+00,1.591606378555297852e+00
-8.972745895385742188e+00,-8.973116874694824219e+00,0.000000000000000000e+00,3.712816687766462564e-04
-8.679032325744628906e+00,-8.984727859497070312e+00,0.000000000000000000e+00,3.056959509849548340e-01
-8.520978927612304688e+00,-8.962184906005859375e+00,0.000000000000000000e+00,4.412063658237457275e-01
-8.968675613403320312e+00,-8.981071472167968750e+00,0.000000000000000000e+00,1.239592209458351135e-02
-8.852232933044433594e+00,-8.972496986389160156e+00,0.000000000000000000e+00,1.202635914087295532e-01
-7.770891189575195312e+00,-9.006387710571289062e+00,0.000000000000000000e+00,1.235496520996093750e+00
-8.937941551208496094e+00,-8.977065086364746094e+00,0.000000000000000000e+00,3.912320360541343689e-02
-8.052125930786132812e+00,-8.961645126342773438e+00,-0.000000000000000000e+00,9.095188379287719727e-01
-8.712983131408691406e+00,-8.973379135131835938e+00,-0.000000000000000000e+00,2.603956460952758789e-01
-7.509182929992675781e+00,-8.960268020629882812e+00,-0.000000000000000000e+00,1.451085090637207031e+00
-8.934854507446289062e+00,-8.992288589477539062e+00,0.000000000000000000e+00,5.743370205163955688e-02
-8.954681396484375000e+00,-8.991763114929199219e+00,0.000000000000000000e+00,3.708182647824287415e-02
-8.932482719421386719e+00,-8.988083839416503906e+00,0.000000000000000000e+00,5.560123175382614136e-02
-8.982505798339843750e+00,-8.986934661865234375e+00,0.000000000000000000e+00,4.429225344210863113e-03
-8.961965560913085938e+00,-8.995341300964355469e+00,0.000000000000000000e+00,3.337613120675086975e-02
-8.297168731689453125e+00,-8.985091209411621094e+00,0.000000000000000000e+00,6.879222989082336426e-01
-8.977481842041015625e+00,-8.988997459411621094e+00,-0.000000000000000000e+00,1.151538640260696411e-02
-8.783812522888183594e+00,-8.978990554809570312e+00,-0.000000000000000000e+00,1.951779127120971680e-01
-8.956589698791503906e+00,-8.994556427001953125e+00,0.000000000000000000e+00,3.796628117561340332e-02
-8.648047447204589844e+00,-8.980599403381347656e+00,0.000000000000000000e+00,3.325521051883697510e-01
-8.810855865478515625e+00,-8.988033294677734375e+00,-0.000000000000000000e+00,1.771778762340545654e-01
-8.947263717651367188e+00,-8.986474990844726562e+00,-0.000000000000000000e+00,3.921164944767951965e-02
-8.992510795593261719e+00,-8.996507644653320312e+00,0.000000000000000000e+00,3.996733110398054123e-03
-8.793290138244628906e+00,-8.988257408142089844e+00,0.000000000000000000e+00,1.949668824672698975e-01
-8.466493606567382812e+00,-8.981980323791503906e+00,-0.000000000000000000e+00,5.154870748519897461e-01
-8.978307723999023438e+00,-9.002004623413085938e+00,0.000000000000000000e+00,2.369685098528862000e-02
-8.889993667602539062e+00,-8.998641967773437500e+00,0.000000000000000000e+00,1.086481437087059021e-01
-8.997621536254882812e+00,-8.998929023742675781e+00,0.000000000000000000e+00,1.307335915043950081e-03
-8.715143203735351562e+00,-8.999803543090820312e+00,0.000000000000000000e+00,2.846598625183105469e-01
-8.994309425354003906e+00,-8.999337196350097656e+00,-0.000000000000000000e+00,5.028243176639080048e-03
-8.985030174255371094e+00,-9.003089904785156250e+00,0.000000000000000000e+00,1.805955171585083008e-02
-8.609368324279785156e+00,-9.009836196899414062e+00,0.000000000000000000e+00,4.004678726196289062e-01
-8.082417488098144531e+00,-9.021703720092773438e+00,0.000000000000000000e+00,9.392864704132080078e-01
-8.958865165710449219e+00,-8.992793083190917969e+00,0.000000000000000000e+00,3.392821177840232849e-02
-8.905376434326171875e+00,-9.005879402160644531e+00,0.000000000000000000e+00,1.005028486251831055e-01
-9.003360748291015625e+00,-9.006006240844726562e+00,0.000000000000000000e+00,2.645390573889017105e-03
-8.872787475585937500e+00,-8.995908737182617188e+00,-0.000000000000000000e+00,1.231212168931961060e-01
-8.982959747314453125e+00,-9.009745597839355469e+00,0.000000000000000000e+00,2.678586170077323914e-02
-8.939175605773925781e+00,-9.010765075683593750e+00,0.000000000000000000e+00,7.158984988927841187e-02
-8.495085716247558594e+00,-9.024100303649902344e+00,0.000000000000000000e+00,5.290144085884094238e-01
-8.872764587402343750e+00,-9.001493453979492188e+00,0.000000000000000000e+00,1.287290900945663452e-01
-8.818084716796875000e+00,-9.000205993652343750e+00,-0.000000000000000000e+00,1.821214258670806885e-01
-8.793998718261718750e+00,-9.000188827514648438e+00,-0.000000000000000000e+00,2.061902284622192383e-01
-8.673087120056152344e+00,-9.025337219238281250e+00,0.000000000000000000e+00,3.522503674030303955e-01
-8.683037757873535156e+00,-8.998510360717773438e+00,-0.000000000000000000e+00,3.154728412628173828e-01
-8.766256332397460938e+00,-9.001491546630859375e+00,-0.000000000000000000e+00,2.352348864078521729e-01
-8.118562698364257812e+00,-9.032660484313964844e+00,0.000000000000000000e+00,9.140977859497070312e-01
-8.992296218872070312e+00,-9.015920639038085938e+00,0.000000000000000000e+00,2.362438105046749115e-02
-8.889791488647460938e+00,-9.014658927917480469e+00,0.000000000000000000e+00,1.248677670955657959e-01
-8.658515930175781250e+00,-9.028424263000488281e+00,0.000000000000000000e+00,3.699085414409637451e-01
-9.004600524902343750e+00,-9.018514633178710938e+00,0.000000000000000000e+00,1.391382981091737747e-02
-9.009202957153320312e+00,-9.011116027832031250e+00,0.000000000000000000e+00,1.912793493829667568e-03
-8.859356880187988281e+00,-9.013870239257812500e+00,0.000000000000000000e+00,1.545137166976928711e-01
-9.005583763122558594e+00,-9.018157958984375000e+00,0.000000000000000000e+00,1.257453486323356628e-02
-9.004202842712402344e+00,-9.015917778015136719e+00,-0.000000000000000000e+00,1.171468198299407959e-02
-8.862821578979492188e+00,-9.021606445312500000e+00,0.000000000000000000e+00,1.587849855422973633e-01
-8.937340736389160156e+00,-9.013291358947753906e+00,-0.000000000000000000e+00,7.595069706439971924e-02
-8.563870429992675781e+00,-9.005935668945312500e+00,-0.000000000000000000e+00,4.420650303363800049e-01
-8.678613662719726562e+00,-9.032711029052734375e+00,0.000000000000000000e+00,3.540972173213958740e-01
-8.710949897766113281e+00,-9.009698867797851562e+00,-0.000000000000000000e+00,2.987487316131591797e-01
-8.515854835510253906e+00,-9.039426803588867188e+00,0.000000000000000000e+00,5.235722064971923828e-01
-9.000113487243652344e+00,-9.020689010620117188e+00,-0.000000000000000000e+00,2.057572081685066223e-02
-8.932325363159179688e+00,-9.027126312255859375e+00,0.000000000000000000e+00,9.480061382055282593e-02
-9.020293235778808594e+00,-9.024374961853027344e+00,0.000000000000000000e+00,4.081298597157001495e-03
-9.020982742309570312e+00,-9.022186279296875000e+00,0.000000000000000000e+00,1.203229534439742565e-03
-8.997767448425292969e+00,-9.025441169738769531e+00,0.000000000000000000e+00,2.767330966889858246e-02
-8.925404548645019531e+00,-9.030058860778808594e+00,0.000000000000000000e+00,1.046547368168830872e-01
-8.265011787414550781e+00,-9.047145843505859375e+00,0.000000000000000000e+00,7.821338176727294922e-01
-8.922176361083984375e+00,-9.020905494689941406e+00,-0.000000000000000000e+00,9.872940182685852051e-02
-8.869878768920898438e+00,-9.021097183227539062e+00,0.000000000000000000e+00,1.512182950973510742e-01
-8.579026222229003906e+00,-9.015553474426269531e+00,-0.000000000000000000e+00,4.365276098251342773e-01
-6.396117210388183594e+00,-9.065516471862792969e+00,0.000000000000000000e+00,2.669399499893188477e+00
-8.894511222839355469e+00,-9.034134864807128906e+00,0.000000000000000000e+00,1.396237462759017944e-01
-9.023348808288574219e+00,-9.031292915344238281e+00,0.000000000000000000e+00,7.944046519696712494e-03
-8.972945213317871094e+00,-9.028447151184082031e+00,0.000000000000000000e+00,5.550223961472511292e-02
-8.984306335449218750e+00,-9.030461311340332031e+00,0.000000000000000000e+00,4.615505412220954895e-02
-9.025452613830566406e+00,-9.034005165100097656e+00,0.000000000000000000e+00,8.552500046789646149e-03
-8.882699966430664062e+00,-9.019418716430664062e+00,0.000000000000000000e+00,1.367185562849044800e-01
-8.990258216857910156e+00,-9.030398368835449219e+00,0.000000000000000000e+00,4.014046490192413330e-02
-8.989869117736816406e+00,-9.036026000976562500e+00,0.000000000000000000e+00,4.615703970193862915e-02
-8.861817359924316406e+00,-9.034845352172851562e+00,0.000000000000000000e+00,1.730282008647918701e-01
-8.557318687438964844e+00,-9.049946784973144531e+00,0.000000000000000000e+00,4.926283657550811768e-01
-8.656082153320312500e+00,-9.043153762817382812e+00,0.000000000000000000e+00,3.870719075202941895e-01
-8.973649024963378906e+00,-9.029251098632812500e+00,-0.000000000000000000e+00,5.560217425227165222e-02
-8.853578567504882812e+00,-9.039976119995117188e+00,0.000000000000000000e+00,1.863971948623657227e-01
-8.951434135437011719e+00,-9.042904853820800781e+00,0.000000000000000000e+00,9.147091209888458252e-02
-8.969044685363769531e+00,-9.044893264770507812e+00,0.000000000000000000e+00,7.584892213344573975e-02
-8.970805168151855469e+00,-9.040714263916015625e+00,0.000000000000000000e+00,6.990946829319000244e-02
-8.945613861083984375e+00,-9.039289474487304688e+00,0.000000000000000000e+00,9.367574006319046021e-02
-8.833642005920410156e+00,-9.051127433776855469e+00,0.000000000000000000e+00,2.174856066703796387e-01
-8.313988685607910156e+00,-9.024563789367675781e+00,-0.000000000000000000e+00,7.105748653411865234e-01
-8.752039909362792969e+00,-9.049856185913085938e+00,0.000000000000000000e+00,2.978164255619049072e-01
-8.951417922973632812e+00,-9.036060333251953125e+00,0.000000000000000000e+00,8.464287221431732178e-02
-9.038821220397949219e+00,-9.046549797058105469e+00,0.000000000000000000e+00,7.728671189397573471e-03
-8.895035743713378906e+00,-9.044517517089843750e+00,0.000000000000000000e+00,1.494819223880767822e-01
-9.020617485046386719e+00,-9.041233062744140625e+00,0.000000000000000000e+00,2.061557583510875702e-02
-9.012887001037597656e+00,-9.041952133178710938e+00,-0.000000000000000000e+00,2.906511723995208740e-02
-9.004935264587402344e+00,-9.039165496826171875e+00,-0.000000000000000000e+00,3.423012048006057739e-02
-8.741940498352050781e+00,-9.038672447204589844e+00,0.000000000000000000e+00,2.967323958873748779e-01
-9.009291648864746094e+00,-9.049562454223632812e+00,0.000000000000000000e+00,4.027054831385612488e-02
-8.880960464477539062e+00,-9.051056861877441406e+00,0.000000000000000000e+00,1.700965166091918945e-01
-8.825315475463867188e+00,-9.039897918701171875e+00,0.000000000000000000e+00,2.145823091268539429e-01
-8.940411567687988281e+00,-9.057693481445312500e+00,0.000000000000000000e+00,1.172815561294555664e-01
-9.037129402160644531e+00,-9.052256584167480469e+00,0.000000000000000000e+00,1.512708701193332672e-02
-9.012953758239746094e+00,-9.049733161926269531e+00,0.000000000000000000e+00,3.677967563271522522e-02
-8.988405227661132812e+00,-9.048701286315917969e+00,0.000000000000000000e+00,6.029584631323814392e-02
-8.702841758728027344e+00,-9.035470008850097656e+00,-0.000000000000000000e+00,3.326278924942016602e-01
-9.040893554687500000e+00,-9.048601150512695312e+00,0.000000000000000000e+00,7.707819808274507523e-03
-8.948601722717285156e+00,-9.047316551208496094e+00,-0.000000000000000000e+00,9.871517121791839600e-02
-8.967865943908691406e+00,-9.055684089660644531e+00,0.000000000000000000e+00,8.781833201646804810e-02
-9.051871299743652344e+00,-9.053268432617187500e+00,0.000000000000000000e+00,1.396725885570049286e-03
-8.942916870117187500e+00,-9.046318054199218750e+00,-0.000000000000000000e+00,1.034007370471954346e-01
-9.040348052978515625e+00,-9.057903289794921875e+00,0.000000000000000000e+00,1.755540259182453156e-02
-9.038130760192871094e+00,-9.058590888977050781e+00,0.000000000000000000e+00,2.045992016792297363e-02
-9.032283782958984375e+00,-9.057054519653320312e+00,0.000000000000000000e+00,2.477098815143108368e-02
-9.043636322021484375e+00,-9.056842803955078125e+00,0.000000000000000000e+00,1.320676598697900772e-02
-8.515995025634765625e+00,-9.074346542358398438e+00,0.000000000000000000e+00,5.583515167236328125e-01
-9.048682212829589844e+00,-9.059846878051757812e+00,0.000000000000000000e+00,1.116501353681087494e-02
-9.048944473266601562e+00,-9.059873580932617188e+00,0.000000000000000000e+00,1.092898193746805191e-02
-8.427596092224121094e+00,-9.046651840209960938e+00,-0.000000000000000000e+00,6.190560460090637207e-01
-9.002008438110351562e+00,-9.051711082458496094e+00,0.000000000000000000e+00,4.970310628414154053e-02
-8.998548507690429688e+00,-9.063293457031250000e+00,0.000000000000000000e+00,6.474466621875762939e-02
-9.039689064025878906e+00,-9.057217597961425781e+00,0.000000000000000000e+00,1.752811856567859650e-02
-9.046959877014160156e+00,-9.061222076416015625e+00,0.000000000000000000e+00,1.426245737820863724e-02
-9.030953407287597656e+00,-9.060902595520019531e+00,-0.000000000000000000e+00,2.994906157255172729e-02
-8.923913955688476562e+00,-9.049859046936035156e+00,0.000000000000000000e+00,1.259448975324630737e-01
-8.652517318725585938e+00,-9.054685592651367188e+00,-0.000000000000000000e+00,4.021680951118469238e-01
-8.681827545166015625e+00,-9.050541877746582031e+00,-0.000000000000000000e+00,3.687146306037902832e-01
-8.999024391174316406e+00,-9.059702873229980469e+00,-0.000000000000000000e+00,6.067875027656555176e-02
-8.971338272094726562e+00,-9.072059631347656250e+00,0.000000000000000000e+00,1.007216125726699829e-01
-8.773099899291992188e+00,-9.058487892150878906e+00,0.000000000000000000e+00,2.853876948356628418e-01
-9.033093452453613281e+00,-9.068210601806640625e+00,0.000000000000000000e+00,3.511688858270645142e-02
-8.856319427490234375e+00,-9.075544357299804688e+00,0.000000000000000000e+00,2.192254066467285156e-01
-8.797924041748046875e+00,-9.060529708862304688e+00,0.000000000000000000e+00,2.626056969165802002e-01
-8.815886497497558594e+00,-9.078504562377929688e+00,0.000000000000000000e+00,2.626177370548248291e-01
-8.920381546020507812e+00,-9.061140060424804688e+00,-0.000000000000000000e+00,1.407586485147476196e-01
-8.225981712341308594e+00,-9.052570343017578125e+00,0.000000000000000000e+00,8.265882134437561035e-01
-8.841459274291992188e+00,-9.064643859863281250e+00,-0.000000000000000000e+00,2.231847494840621948e-01
-8.401406288146972656e+00,-9.080102920532226562e+00,0.000000000000000000e+00,6.786968111991882324e-01
-9.066984176635742188e+00,-9.068292617797851562e+00,0.000000000000000000e+00,1.308474107645452023e-03
-9.066739082336425781e+00,-9.073408126831054688e+00,0.000000000000000000e+00,6.668971385806798935e-03
-8.980919837951660156e+00,-9.061538696289062500e+00,0.000000000000000000e+00,8.061900734901428223e-02
-8.998723030090332031e+00,-9.074337005615234375e+00,0.000000000000000000e+00,7.561362534761428833e-02
-8.708358764648437500e+00,-9.081167221069335938e+00,0.000000000000000000e+00,3.728086054325103760e-01
-9.070136070251464844e+00,-9.071837425231933594e+00,-0.000000000000000000e+00,1.701013417914509773e-03
-8.975111007690429688e+00,-9.065674781799316406e+00,-0.000000000000000000e+00,9.056346118450164795e-02
-8.626264572143554688e+00,-9.089788436889648438e+00,0.000000000000000000e+00,4.635233879089355469e-01
-8.980440139770507812e+00,-9.068724632263183594e+00,0.000000000000000000e+00,8.828449994325637817e-02
-9.073113441467285156e+00,-9.074469566345214844e+00,-0.000000000000000000e+00,1.356246997602283955e-03
-9.058083534240722656e+00,-9.062217712402343750e+00,0.000000000000000000e+00,4.133833106607198715e-03
-9.023409843444824219e+00,-9.065601348876953125e+00,-0.000000000000000000e+00,4.219117015600204468e-02
-9.071859359741210938e+00,-9.076790809631347656e+00,0.000000000000000000e+00,4.931285046041011810e-03
-9.049215316772460938e+00,-9.067758560180664062e+00,-0.000000000000000000e+00,1.854284107685089111e-02
-9.067470550537109375e+00,-9.075343132019042969e+00,0.000000000000000000e+00,7.872611284255981445e-03
-8.663925170898437500e+00,-9.061326026916503906e+00,0.000000000000000000e+00,3.974012434482574463e-01
-9.056788444519042969e+00,-9.077150344848632812e+00,0.000000000000000000e+00,2.036217600107192993e-02
-8.398383140563964844e+00,-9.095461845397949219e+00,0.000000000000000000e+00,6.970784664154052734e-01
-9.035686492919921875e+00,-9.074990272521972656e+00,-0.000000000000000000e+00,3.930352255702018738e-02
-8.751753807067871094e+00,-9.065397262573242188e+00,0.000000000000000000e+00,3.136433064937591553e-01
-8.477210998535156250e+00,-9.090833663940429688e+00,0.000000000000000000e+00,6.136228442192077637e-01
-8.878821372985839844e+00,-9.090521812438964844e+00,0.000000000000000000e+00,2.117004245519638062e-01
-9.071112632751464844e+00,-9.084233283996582031e+00,0.000000000000000000e+00,1.312080118805170059e-02
-9.042550086975097656e+00,-9.085680007934570312e+00,0.000000000000000000e+00,4.312948510050773621e-02
-7.597281455993652344e+00,-9.107188224792480469e+00,0.000000000000000000e+00,1.509906530380249023e+00
-9.064104080200195312e+00,-9.081526756286621094e+00,0.000000000000000000e+00,1.742288842797279358e-02
-9.026655197143554688e+00,-9.074580192565917969e+00,0.000000000000000000e+00,4.792510345578193665e-02
-9.070738792419433594e+00,-9.083225250244140625e+00,0.000000000000000000e+00,1.248681545257568359e-02
-9.059247016906738281e+00,-9.085250854492187500e+00,0.000000000000000000e+00,2.600351534783840179e-02
-9.014387130737304688e+00,-9.082149505615234375e+00,0.000000000000000000e+00,6.776253879070281982e-02
-9.045931816101074219e+00,-9.081963539123535156e+00,-0.000000000000000000e+00,3.603134304285049438e-02
-8.961561203002929688e+00,-9.090133666992187500e+00,0.000000000000000000e+00,1.285725533962249756e-01
-9.079599380493164062e+00,-9.088008880615234375e+00,0.000000000000000000e+00,8.409241214394569397e-03
-8.965322494506835938e+00,-9.079419136047363281e+00,0.000000000000000000e+00,1.140967831015586853e-01
-9.083584785461425781e+00,-9.091554641723632812e+00,0.000000000000000000e+00,7.969675585627555847e-03
-9.000461578369140625e+00,-9.091355323791503906e+00,0.000000000000000000e+00,9.089389443397521973e-02
-8.830259323120117188e+00,-9.081836700439453125e+00,-0.000000000000000000e+00,2.515773177146911621e-01
-9.061595916748046875e+00,-9.089282989501953125e+00,0.000000000000000000e+00,2.768713980913162231e-02
-9.082829475402832031e+00,-9.090755462646484375e+00,0.000000000000000000e+00,7.925627753138542175e-03
-9.029809951782226562e+00,-9.094429969787597656e+00,0.000000000000000000e+00,6.462012231349945068e-02
-9.019592285156250000e+00,-9.094662666320800781e+00,0.000000000000000000e+00,7.507055997848510742e-02
-9.057569503784179688e+00,-9.096652030944824219e+00,0.000000000000000000e+00,3.908263146877288818e-02
-9.046258926391601562e+00,-9.099724769592285156e+00,0.000000000000000000e+00,5.346601083874702454e-02
-8.838793754577636719e+00,-9.081721305847167969e+00,-0.000000000000000000e+00,2.429271638393402100e-01
-9.007671356201171875e+00,-9.099216461181640625e+00,0.000000000000000000e+00,9.154494106769561768e-02
-9.064919471740722656e+00,-9.092189788818359375e+00,0.000000000000000000e+00,2.726999111473560333e-02
-9.080576896667480469e+00,-9.096775054931640625e+00,0.000000000000000000e+00,1.619811169803142548e-02
-9.059272766113281250e+00,-9.095578193664550781e+00,0.000000000000000000e+00,3.630544245243072510e-02
-8.476156234741210938e+00,-9.102866172790527344e+00,0.000000000000000000e+00,6.267096400260925293e-01
-9.012981414794921875e+00,-9.105785369873046875e+00,0.000000000000000000e+00,9.280374646186828613e-02
-8.914266586303710938e+00,-9.090704917907714844e+00,-0.000000000000000000e+00,1.764381825923919678e-01
-8.900698661804199219e+00,-9.108216285705566406e+00,0.000000000000000000e+00,2.075177431106567383e-01
-8.751107215881347656e+00,-9.088436126708984375e+00,0.000000000000000000e+00,3.373290002346038818e-01
-9.039993286132812500e+00,-9.102913856506347656e+00,0.000000000000000000e+00,6.292042136192321777e-02
-9.090007781982421875e+00,-9.100798606872558594e+00,-0.000000000000000000e+00,1.079079415649175644e-02
-8.740471839904785156e+00,-9.111534118652343750e+00,0.000000000000000000e+00,3.710623979568481445e-01
-9.025407791137695312e+00,-9.106057167053222656e+00,0.000000000000000000e+00,8.064892888069152832e-02
-9.074316024780273438e+00,-9.098896026611328125e+00,-0.000000000000000000e+00,2.458022907376289368e-02
-9.025783538818359375e+00,-9.112915039062500000e+00,0.000000000000000000e+00,8.713164180517196655e-02
-9.046798706054687500e+00,-9.110494613647460938e+00,0.000000000000000000e+00,6.369604915380477905e-02
-9.031352996826171875e+00,-9.105318069458007812e+00,-0.000000000000000000e+00,7.396510243415832520e-02
-8.797589302062988281e+00,-9.099783897399902344e+00,-0.000000000000000000e+00,3.021948039531707764e-01
-8.971932411193847656e+00,-9.106225967407226562e+00,-0.000000000000000000e+00,1.342932879924774170e-01
-9.040518760681152344e+00,-9.118774414062500000e+00,0.000000000000000000e+00,7.825596630573272705e-02
-8.973441123962402344e+00,-9.103451728820800781e+00,-0.000000000000000000e+00,1.300109773874282837e-01
-9.108585357666015625e+00,-9.109979629516601562e+00,0.000000000000000000e+00,1.394316321238875389e-03
-9.078599929809570312e+00,-9.110819816589355469e+00,-0.000000000000000000e+00,3.222008794546127319e-02
-9.068639755249023438e+00,-9.110894203186035156e+00,-0.000000000000000000e+00,4.225475713610649109e-02
-9.086140632629394531e+00,-9.101418495178222656e+00,0.000000000000000000e+00,1.527762040495872498e-02
-9.096030235290527344e+00,-9.110124588012695312e+00,0.000000000000000000e+00,1.409404445439577103e-02
-9.034071922302246094e+00,-9.111791610717773438e+00,-0.000000000000000000e+00,7.771949470043182373e-02
-9.106465339660644531e+00,-9.112543106079101562e+00,-0.000000000000000000e+00,6.077570840716362000e-03
-7.723752021789550781e+00,-9.099074363708496094e+00,0.000000000000000000e+00,1.375322341918945312e+00
-9.086361885070800781e+00,-9.117054939270019531e+00,0.000000000000000000e+00,3.069322928786277771e-02
-8.782290458679199219e+00,-9.123290061950683594e+00,0.000000000000000000e+00,3.409992754459381104e-01
-9.111839294433593750e+00,-9.115626335144042969e+00,0.000000000000000000e+00,3.787445602938532829e-03
-8.764472007751464844e+00,-9.125937461853027344e+00,0.000000000000000000e+00,3.614650070667266846e-01
-9.108291625976562500e+00,-9.121770858764648438e+00,0.000000000000000000e+00,1.347957365214824677e-02
-8.997502326965332031e+00,-9.120021820068359375e+00,0.000000000000000000e+00,1.225195005536079407e-01
-8.920796394348144531e+00,-9.113612174987792969e+00,-0.000000000000000000e+00,1.928155869245529175e-01
-8.627447128295898438e+00,-9.106535911560058594e+00,-0.000000000000000000e+00,4.790884256362915039e-01
-9.121905326843261719e+00,-9.123342514038085938e+00,0.000000000000000000e+00,1.436886959709227085e-03
-8.898868560791015625e+00,-9.103999137878417969e+00,-0.000000000000000000e+00,2.051305770874023438e-01
-9.065385818481445312e+00,-9.121187210083007812e+00,0.000000000000000000e+00,5.580108612775802612e-02
-8.988088607788085938e+00,-9.121053695678710938e+00,0.000000000000000000e+00,1.329648643732070923e-01
-9.042824745178222656e+00,-9.123701095581054688e+00,0.000000000000000000e+00,8.087612688541412354e-02
-9.116693496704101562e+00,-9.125735282897949219e+00,0.000000000000000000e+00,9.042140096426010132e-03
-9.009159088134765625e+00,-9.128625869750976562e+00,0.000000000000000000e+00,1.194665282964706421e-01
-8.986067771911621094e+00,-9.134965896606445312e+00,0.000000000000000000e+00,1.488978415727615356e-01
-9.101142883300781250e+00,-9.125932693481445312e+00,0.000000000000000000e+00,2.478981204330921173e-02
-9.088336944580078125e+00,-9.110724449157714844e+00,-0.000000000000000000e+00,2.238765172660350800e-02
-9.117646217346191406e+00,-9.118904113769531250e+00,0.000000000000000000e+00,1.258217263966798782e-03
-9.119225502014160156e+00,-9.127312660217285156e+00,0.000000000000000000e+00,8.087294176220893860e-03
-9.051605224609375000e+00,-9.127766609191894531e+00,0.000000000000000000e+00,7.616160064935684204e-02
-9.033056259155273438e+00,-9.129527091979980469e+00,0.000000000000000000e+00,9.647081792354583740e-02
-9.015214920043945312e+00,-9.119592666625976562e+00,-0.000000000000000000e+00,1.043774932622909546e-01
-8.986642837524414062e+00,-9.131989479064941406e+00,0.000000000000000000e+00,1.453467607498168945e-01
-8.972174644470214844e+00,-9.117621421813964844e+00,-0.000000000000000000e+00,1.454464495182037354e-01
-9.128952026367187500e+00,-9.131818771362304688e+00,0.000000000000000000e+00,2.867185510694980621e-03
-9.105969429016113281e+00,-9.130526542663574219e+00,0.000000000000000000e+00,2.455737814307212830e-02
-9.071431159973144531e+00,-9.137427330017089844e+00,0.000000000000000000e+00,6.599640101194381714e-02
-9.044198989868164062e+00,-9.126449584960937500e+00,-0.000000000000000000e+00,8.225072920322418213e-02
-9.084220886230468750e+00,-9.134172439575195312e+00,0.000000000000000000e+00,4.995170235633850098e-02
-9.004673004150390625e+00,-9.139305114746093750e+00,0.000000000000000000e+00,1.346321702003479004e-01
-9.042667388916015625e+00,-9.134459495544433594e+00,0.000000000000000000e+00,9.179228544235229492e-02
-8.895480155944824219e+00,-9.143249511718750000e+00,0.000000000000000000e+00,2.477696537971496582e-01
-9.052565574645996094e+00,-9.139117240905761719e+00,0.000000000000000000e+00,8.655206859111785889e-02
-9.005412101745605469e+00,-9.134204864501953125e+00,-0.000000000000000000e+00,1.287930309772491455e-01
-9.097303390502929688e+00,-9.133921623229980469e+00,0.000000000000000000e+00,3.661784529685974121e-02
-9.018295288085937500e+00,-9.132507324218750000e+00,-0.000000000000000000e+00,1.142122298479080200e-01
-9.107529640197753906e+00,-9.138298034667968750e+00,0.000000000000000000e+00,3.076793812215328217e-02
-9.132004737854003906e+00,-9.140662193298339844e+00,0.000000000000000000e+00,8.657317608594894409e-03
-8.960401535034179688e+00,-9.150366783142089844e+00,0.000000000000000000e+00,1.899649649858474731e-01
-9.092301368713378906e+00,-9.139383316040039062e+00,-0.000000000000000000e+00,4.708223044872283936e-02
-8.707272529602050781e+00,-9.148611068725585938e+00,0.000000000000000000e+00,4.413389265537261963e-01
-8.953385353088378906e+00,-9.151556015014648438e+00,0.000000000000000000e+00,1.981709748506546021e-01
-9.119287490844726562e+00,-9.144084930419921875e+00,0.000000000000000000e+00,2.479735389351844788e-02
-8.537751197814941406e+00,-9.159180641174316406e+00,0.000000000000000000e+00,6.214292049407958984e-01
-9.099808692932128906e+00,-9.135160446166992188e+00,0.000000000000000000e+00,3.535164520144462585e-02
-9.136939048767089844e+00,-9.139684677124023438e+00,0.000000000000000000e+00,2.745888195931911469e-03
-9.144428253173828125e+00,-9.146034240722656250e+00,0.000000000000000000e+00,1.606264268048107624e-03
-8.985594749450683594e+00,-9.141722679138183594e+00,0.000000000000000000e+00,1.561279892921447754e-01
-9.141740798950195312e+00,-9.142067909240722656e+00,0.000000000000000000e+00,3.267317952122539282e-04
-8.744878768920898438e+00,-9.137898445129394531e+00,0.000000000000000000e+00,3.930194675922393799e-01
-8.557563781738281250e+00,-9.133687019348144531e+00,-0.000000000000000000e+00,5.761235356330871582e-01
-9.146430015563964844e+00,-9.147991180419921875e+00,0.000000000000000000e+00,1.560950651764869690e-03
-9.094271659851074219e+00,-9.149715423583984375e+00,0.000000000000000000e+00,5.544377118349075317e-02
-8.933592796325683594e+00,-9.158682823181152344e+00,0.000000000000000000e+00,2.250896990299224854e-01
-9.116455078125000000e+00,-9.144933700561523438e+00,-0.000000000000000000e+00,2.847898378968238831e-02
-8.994433403015136719e+00,-9.140340805053710938e+00,0.000000000000000000e+00,1.459077745676040649e-01
-9.008218765258789062e+00,-9.146595001220703125e+00,0.000000000000000000e+00,1.383763104677200317e-01
-8.643114089965820312e+00,-9.139370918273925781e+00,-0.000000000000000000e+00,4.962563514709472656e-01
-8.747668266296386719e+00,-9.160737991333007812e+00,0.000000000000000000e+00,4.130696654319763184e-01
-9.113777160644531250e+00,-9.150645256042480469e+00,0.000000000000000000e+00,3.686831891536712646e-02
-9.100632667541503906e+00,-9.146595954895019531e+00,0.000000000000000000e+00,4.596370831131935120e-02
-9.133131980895996094e+00,-9.155735969543457031e+00,0.000000000000000000e+00,2.260418422520160675e-02
-8.890460014343261719e+00,-9.152511596679687500e+00,0.000000000000000000e+00,2.620518803596496582e-01
-9.113292694091796875e+00,-9.147538185119628906e+00,0.000000000000000000e+00,3.424581885337829590e-02
-9.149017333984375000e+00,-9.154256820678710938e+00,-0.000000000000000000e+00,5.239654332399368286e-03
-9.053592681884765625e+00,-9.153450012207031250e+00,0.000000000000000000e+00,9.985695034265518188e-02
-9.141225814819335938e+00,-9.154367446899414062e+00,0.000000000000000000e+00,1.314157247543334961e-02
-8.796801567077636719e+00,-9.138530731201171875e+00,-0.000000000000000000e+00,3.417291641235351562e-01
-8.636107444763183594e+00,-9.149112701416015625e+00,0.000000000000000000e+00,5.130054950714111328e-01
-8.630889892578125000e+00,-9.140816688537597656e+00,-0.000000000000000000e+00,5.099270343780517578e-01
-9.145127296447753906e+00,-9.151581764221191406e+00,-0.000000000000000000e+00,6.454864051192998886e-03
-8.652173995971679688e+00,-9.170285224914550781e+00,0.000000000000000000e+00,5.181108713150024414e-01
-9.143797874450683594e+00,-9.159917831420898438e+00,0.000000000000000000e+00,1.611973345279693604e-02
-9.001270294189453125e+00,-9.166833877563476562e+00,0.000000000000000000e+00,1.655638515949249268e-01
-6.838224411010742188e+00,-9.183994293212890625e+00,0.000000000000000000e+00,2.345769643783569336e+00
-9.110894203186035156e+00,-9.155713081359863281e+00,0.000000000000000000e+00,4.481879621744155884e-02
-9.150492668151855469e+00,-9.160886764526367188e+00,0.000000000000000000e+00,1.039419602602720261e-02
-9.024871826171875000e+00,-9.162704467773437500e+00,0.000000000000000000e+00,1.378322988748550415e-01
-9.113142967224121094e+00,-9.161189079284667969e+00,0.000000000000000000e+00,4.804638400673866272e-02
-9.147686958312988281e+00,-9.152753829956054688e+00,-0.000000000000000000e+00,5.066595505923032761e-03
-9.047926902770996094e+00,-9.154785156250000000e+00,-0.000000000000000000e+00,1.068578734993934631e-01
-6.292356491088867188e+00,-9.193362236022949219e+00,0.000000000000000000e+00,2.901005506515502930e+00
-9.117295265197753906e+00,-9.152723312377929688e+00,0.000000000000000000e+00,3.542837128043174744e-02
-9.110533714294433594e+00,-9.160810470581054688e+00,-0.000000000000000000e+00,5.027700588107109070e-02
-9.007813453674316406e+00,-9.143927574157714844e+00,-0.000000000000000000e+00,1.361140757799148560e-01
-9.145193099975585938e+00,-9.154697418212890625e+00,0.000000000000000000e+00,9.504335001111030579e-03
-9.093666076660156250e+00,-9.160322189331054688e+00,-0.000000000000000000e+00,6.665651500225067139e-02
-9.119479179382324219e+00,-9.157970428466796875e+00,0.000000000000000000e+00,3.849138692021369934e-02
-9.161230087280273438e+00,-9.164455413818359375e+00,0.000000000000000000e+00,3.225319553166627884e-03
-8.992369651794433594e+00,-9.166794776916503906e+00,0.000000000000000000e+00,1.744253188371658325e-01
-9.159096717834472656e+00,-9.165243148803710938e+00,0.000000000000000000e+00,6.146152503788471222e-03
-9.081068038940429688e+00,-9.158561706542968750e+00,-0.000000000000000000e+00,7.749414443969726562e-02
-8.387768745422363281e+00,-9.179242134094238281e+00,0.000000000000000000e+00,7.914734482765197754e-01
-9.144330024719238281e+00,-9.168799400329589844e+00,0.000000000000000000e+00,2.446947805583477020e-02
-8.987936019897460938e+00,-9.158937454223632812e+00,-0.000000000000000000e+00,1.710016429424285889e-01
-9.152902603149414062e+00,-9.167685508728027344e+00,-0.000000000000000000e+00,1.478322409093379974e-02
-8.432291984558105469e+00,-9.175224304199218750e+00,0.000000000000000000e+00,7.429321408271789551e-01
-9.143686294555664062e+00,-9.162583351135253906e+00,0.000000000000000000e+00,1.889730244874954224e-02
-9.148934364318847656e+00,-9.169630050659179688e+00,-0.000000000000000000e+00,2.069587633013725281e-02
-9.071604728698730469e+00,-9.158041000366210938e+00,0.000000000000000000e+00,8.643664419651031494e-02
-9.123023986816406250e+00,-9.169933319091796875e+00,0.000000000000000000e+00,4.690907523036003113e-02
-9.127410888671875000e+00,-9.170175552368164062e+00,0.000000000000000000e+00,4.276510328054428101e-02
-9.099750518798828125e+00,-9.173137664794921875e+00,0.000000000000000000e+00,7.338751852512359619e-02
-9.155494689941406250e+00,-9.166191101074218750e+00,0.000000000000000000e+00,1.069616898894309998e-02
-9.156519889831542969e+00,-9.167391777038574219e+00,0.000000000000000000e+00,1.087161619216203690e-02
-8.819686889648437500e+00,-9.184861183166503906e+00,0.000000000000000000e+00,3.651738166809082031e-01
-8.823284149169921875e+00,-9.183815002441406250e+00,0.000000000000000000e+00,3.605303764343261719e-01
-8.890443801879882812e+00,-9.167320251464843750e+00,0.000000000000000000e+00,2.768766582012176514e-01
-9.002985000610351562e+00,-9.168497085571289062e+00,-0.000000000000000000e+00,1.655122786760330200e-01
-8.870267868041992188e+00,-9.186925888061523438e+00,0.000000000000000000e+00,3.166577816009521484e-01
-9.014893531799316406e+00,-9.173874855041503906e+00,0.000000000000000000e+00,1.589811146259307861e-01
-9.142846107482910156e+00,-9.173814773559570312e+00,-0.000000000000000000e+00,3.096863068640232086e-02
-9.170686721801757812e+00,-9.171842575073242188e+00,0.000000000000000000e+00,1.156125217676162720e-03
-9.173580169677734375e+00,-9.176393508911132812e+00,0.000000000000000000e+00,2.813724568113684654e-03
-8.836063385009765625e+00,-9.182654380798339844e+00,0.000000000000000000e+00,3.465913534164428711e-01
-8.965159416198730469e+00,-9.171908378601074219e+00,-0.000000000000000000e+00,2.067489326000213623e-01
-9.118600845336914062e+00,-9.179315567016601562e+00,0.000000000000000000e+00,6.071473285555839539e-02
-9.014655113220214844e+00,-9.188811302185058594e+00,0.000000000000000000e+00,1.741564571857452393e-01
-9.167068481445312500e+00,-9.176714897155761719e+00,0.000000000000000000e+00,9.646716527640819550e-03
-8.519165992736816406e+00,-9.197858810424804688e+00,0.000000000000000000e+00,6.786931157112121582e-01
-9.103397369384765625e+00,-9.182622909545898438e+00,0.000000000000000000e+00,7.922521233558654785e-02
-8.954304695129394531e+00,-9.191431045532226562e+00,0.000000000000000000e+00,2.371267974376678467e-01
-9.034719467163085938e+00,-9.189900398254394531e+00,0.000000000000000000e+00,1.551814079284667969e-01
-9.036589622497558594e+00,-9.182910919189453125e+00,0.000000000000000000e+00,1.463214606046676636e-01
-7.577936649322509766e+00,-9.204574584960937500e+00,0.000000000000000000e+00,1.626638054847717285e+00
-9.070479393005371094e+00,-9.184569358825683594e+00,0.000000000000000000e+00,1.140900179743766785e-01
-8.967816352844238281e+00,-9.192176818847656250e+00,0.000000000000000000e+00,2.243606746196746826e-01
-8.805172920227050781e+00,-9.197570800781250000e+00,0.000000000000000000e+00,3.923982381820678711e-01
-8.890060424804687500e+00,-9.179204940795898438e+00,0.000000000000000000e+00,2.891441285610198975e-01
-9.093914985656738281e+00,-9.182630538940429688e+00,-0.000000000000000000e+00,8.871601521968841553e-02
-8.884999275207519531e+00,-9.197359085083007812e+00,0.000000000000000000e+00,3.123593926429748535e-01
-8.980936050415039062e+00,-9.180668830871582031e+00,-0.000000000000000000e+00,1.997327357530593872e-01
-9.019318580627441406e+00,-9.197499275207519531e+00,0.000000000000000000e+00,1.781804859638214111e-01
-9.162848472595214844e+00,-9.188385963439941406e+00,-0.000000000000000000e+00,2.553760632872581482e-02
-9.126416206359863281e+00,-9.191169738769531250e+00,0.000000000000000000e+00,6.475377827882766724e-02
-8.169191360473632812e+00,-9.205844879150390625e+00,0.000000000000000000e+00,1.036653637886047363e+00
-9.183886528015136719e+00,-9.190336227416992188e+00,0.000000000000000000e+00,6.449919193983078003e-03
-9.160887718200683594e+00,-9.185932159423828125e+00,0.000000000000000000e+00,2.504476532340049744e-02
-9.176506996154785156e+00,-9.191893577575683594e+00,0.000000000000000000e+00,1.538611948490142822e-02
-9.104179382324218750e+00,-9.175098419189453125e+00,-0.000000000000000000e+00,7.091889530420303345e-02
-9.170921325683593750e+00,-9.186901092529296875e+00,0.000000000000000000e+00,1.597988419234752655e-02
-9.115721702575683594e+00,-9.188663482666015625e+00,-0.000000000000000000e+00,7.294134795665740967e-02
-9.135528564453125000e+00,-9.191812515258789062e+00,0.000000000000000000e+00,5.628366395831108093e-02
-8.634170532226562500e+00,-9.179018974304199219e+00,-0.000000000000000000e+00,5.448486208915710449e-01
-9.164304733276367188e+00,-9.188006401062011719e+00,0.000000000000000000e+00,2.370132319629192352e-02
-9.072432518005371094e+00,-9.181254386901855469e+00,-0.000000000000000000e+00,1.088222116231918335e-01
-9.171734809875488281e+00,-9.184920310974121094e+00,0.000000000000000000e+00,1.318574603646993637e-02
-9.134607315063476562e+00,-9.197579383850097656e+00,0.000000000000000000e+00,6.297183036804199219e-02
-9.163293838500976562e+00,-9.195265769958496094e+00,0.000000000000000000e+00,3.197201341390609741e-02
-9.070338249206542969e+00,-9.173958778381347656e+00,-0.000000000000000000e+00,1.036203801631927490e-01
-9.009992599487304688e+00,-9.179362297058105469e+00,-0.000000000000000000e+00,1.693701297044754028e-01
-9.187187194824218750e+00,-9.192449569702148438e+00,0.000000000000000000e+00,5.262282211333513260e-03
-9.001457214355468750e+00,-9.178022384643554688e+00,-0.000000000000000000e+00,1.765649318695068359e-01
-9.186168670654296875e+00,-9.191646575927734375e+00,0.000000000000000000e+00,5.478039383888244629e-03
-9.038068771362304688e+00,-9.186088562011718750e+00,0.000000000000000000e+00,1.480194777250289917e-01
-9.180294990539550781e+00,-9.190599441528320312e+00,-0.000000000000000000e+00,1.030441373586654663e-02
-9.028411865234375000e+00,-9.182222366333007812e+00,-0.000000000000000000e+00,1.538107246160507202e-01
-9.187180519104003906e+00,-9.196115493774414062e+00,0.000000000000000000e+00,8.934502489864826202e-03
-8.999246597290039062e+00,-9.187487602233886719e+00,-0.000000000000000000e+00,1.882414072751998901e-01
-9.053971290588378906e+00,-9.201953887939453125e+00,0.000000000000000000e+00,1.479823291301727295e-01
-9.129696846008300781e+00,-9.193457603454589844e+00,0.000000000000000000e+00,6.376085430383682251e-02


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
6.166931241750717163e-03
5.981423333287239075e-02
1.114581078290939331e-01
1.611182242631912231e-01
2.088161557912826538e-01
2.545787394046783447e-01
2.984346747398376465e-01
3.404158949851989746e-01
3.805571794509887695e-01
4.188961386680603027e-01
4.554721117019653320e-01
4.903268814086914062e-01
5.235040187835693359e-01
5.550488233566284180e-01
5.850082635879516602e-01
6.134299039840698242e-01
6.403625607490539551e-01
6.658561229705810547e-01
6.899601221084594727e-01
7.127250432968139648e-01
7.342016696929931641e-01
7.544399499893188477e-01
7.734900712966918945e-01
7.914019823074340820e-01
8.082243800163269043e-01
8.240057229995727539e-01
8.387936353683471680e-01
8.526347875595092773e-01
8.655745983123779297e-01
8.776577711105346680e-01
8.889272809028625488e-01
8.994251489639282227e-01
9.091922640800476074e-01
9.182678461074829102e-01
9.266898036003112793e-01
9.344947934150695801e-01
9.417181015014648438e-01
9.483934640884399414e-01
9.545531272888183594e-01
9.602284431457519531e-01
9.654490947723388672e-01
9.702425003051757812e-01
9.746369123458862305e-01
9.786570072174072266e-01
9.823274612426757812e-01
9.856715202331542969e-01
9.887111186981201172e-01
9.914669990539550781e-01
9.939591884613037109e-01
9.962055683135986328e-01
9.982242584228515625e-01
1.000031352043151855e+00
1.001643061637878418e+00
1.003073334693908691e+00
1.004336833953857422e+00
1.005445957183837891e+00
1.006412625312805176e+00
1.007248759269714355e+00
1.007964849472045898e+00
1.008571028709411621e+00
1.009076118469238281e+00
1.009489774703979492e+00
1.009819269180297852e+00
1.010072469711303711e+00
1.010256409645080566e+00
1.010377883911132812e+00
1.010442972183227539e+00
1.010456800460815430e+00
1.010425329208374023e+00
1.010353207588195801e+00
1.010245084762573242e+00
1.010104656219482422e+00
1.009936094284057617e+00
1.009742736816406250e+00
1.009528160095214844e+00
1.009295344352722168e+00
1.009046554565429688e+00
1.008785009384155273e+00
1.008512496948242188e+00
1.008231163024902344e+00
1.007943391799926758e+00
1.007649898529052734e+00
1.007353544235229492e+00
1.007054686546325684e+00
1.006754994392395020e+00
1.006455898284912109e+00
1.006158113479614258e+00
1.005862712860107422e+00
1.005569934844970703e+00
1.005281329154968262e+00
1.004997253417968750e+00
1.004717469215393066e+00
1.004443526268005371e+00
1.004175186157226562e+00
1.003912687301635742e+00
1.003656744956970215e+00
1.003407239913940430e+00
1.003164291381835938e+00
1.002928018569946289e+00
1.002698898315429688e+00
1.002476692199707031e+00
1.002261042594909668e+00
1.002052068710327148e+00
1.001850128173828125e+00
1.001654744148254395e+00
1.001465320587158203e+00
1.001282453536987305e+00
1.001105904579162598e+00
1.000935792922973633e+00
1.000770568847656250e+00
1.000611305236816406e+00
1.000457406044006348e+00
1.000308990478515625e+00
1.000164747238159180e+00
1.000025749206542969e+00
9.998906850814819336e-01
9.997602701187133789e-01
9.996335506439208984e-01
9.995105266571044922e-01
9.993904829025268555e-01
9.992738962173461914e-01
9.991605281829833984e-01
9.990494251251220703e-01
9.989409446716308594e-01
9.988346099853515625e-01
9.987303018569946289e-01
9.986274242401123047e-01
9.985259771347045898e-01
9.984257221221923828e-01
9.983270168304443359e-01
9.982284307479858398e-01
9.981307983398437500e-01
9.980335235595703125e-01
9.979362487792968750e-01
9.978395700454711914e-01
9.977422952651977539e-01
9.976451396942138672e-01
9.975471496582031250e-01
9.974485635757446289e-01
9.973491430282592773e-01
9.972488880157470703e-01
9.971476793289184570e-01
9.970450401306152344e-01
9.969415664672851562e-01
9.968367815017700195e-01
9.967306852340698242e-01
9.966229200363159180e-01
9.965133666992187500e-01
9.964022636413574219e-01
9.962894916534423828e-01
9.961752891540527344e-01
9.960589408874511719e-01
9.959411621093750000e-01
9.958220720291137695e-01
9.957005977630615234e-01
9.955776929855346680e-01
9.954530000686645508e-01
9.953261613845825195e-01
9.951980113983154297e-01
9.950681924819946289e-01
9.949371814727783203e-01
9.948043823242187500e-01
9.946696758270263672e-01
9.945344924926757812e-01
9.943976402282714844e-01
9.942600727081298828e-01
9.941209554672241211e-01
9.939811229705810547e-01
9.938406944274902344e-01
9.936993122100830078e-01
9.935579299926757812e-01
9.934160709381103516e-01
9.932734966278076172e-01
9.931313991546630859e-01
9.929895401000976562e-01
9.928480386734008789e-01
9.927071332931518555e-01
9.925668239593505859e-01
9.924278259277343750e-01
9.922895431518554688e-01
9.921531677246093750e-01
9.920185804367065430e-01
9.918856620788574219e-01
9.917550086975097656e-01
9.916267395019531250e-01
9.915012121200561523e-01
9.913784265518188477e-01
9.912590980529785156e-01
9.911435842514038086e-01
9.910310506820678711e-01
9.909236431121826172e-01
9.908202886581420898e-01
9.907219409942626953e-01
9.906280040740966797e-01
9.905400276184082031e-01
9.904575347900390625e-01
9.903807640075683594e-01
9.903106689453125000e-01
9.902473688125610352e-01
9.901909828186035156e-01
9.901419878005981445e-01
9.901008605957031250e-01
9.900676012039184570e-01
9.900430440902709961e-01
9.900271892547607422e-01
9.900205135345458984e-01
9.900230169296264648e-01
9.900360107421875000e-01
9.900586605072021484e-01
9.900922775268554688e-01
9.901368618011474609e-01
9.901933670043945312e-01
9.902608394622802734e-01
9.903407096862792969e-01
9.904333353042602539e-01
9.905385971069335938e-01
9.906570911407470703e-01
9.907891750335693359e-01
9.909348487854003906e-01
9.910951852798461914e-01
9.912705421447753906e-01
9.914600849151611328e-01
9.916656017303466797e-01
9.918867349624633789e-01
9.921234846115112305e-01
9.923772811889648438e-01
9.926470518112182617e-01
9.929342269897460938e-01
9.932384490966796875e-01
9.935605525970458984e-01
9.939002990722656250e-01
9.942585229873657227e-01
9.946349859237670898e-01
9.950301647186279297e-01
9.954442977905273438e-01
9.958775043487548828e-01
9.963297843933105469e-01
9.968018531799316406e-01
9.972934722900390625e-01
9.978053569793701172e-01
9.983370304107666016e-01
9.988884925842285156e-01
9.994604587554931641e-01
1.000052690505981445e+00
1.000665187835693359e+00
1.001297712326049805e+00
1.001951575279235840e+00
1.002624988555908203e+00
1.003319025039672852e+00
1.004033088684082031e+00
1.004767417907714844e+00
1.005521655082702637e+00
1.006295442581176758e+00
1.007088899612426758e+00
1.007901430130004883e+00
1.008733391761779785e+00
1.009583711624145508e+00
1.010452151298522949e+00
1.011338472366333008e+00
1.012242436408996582e+00
1.013163208961486816e+00
1.014100074768066406e+00
1.015052676200866699e+00
1.016020417213439941e+00
1.017002582550048828e+00
1.017998218536376953e+00
1.019006133079528809e+00
1.020026087760925293e+00
1.021056771278381348e+00
1.022097349166870117e+00
1.023146152496337891e+00
1.024203062057495117e+00
1.025265812873840332e+00
1.026333928108215332e+00
1.027404904365539551e+00
1.028478503227233887e+00
1.029552698135375977e+00
1.030625700950622559e+00
1.031695842742919922e+00
1.032761216163635254e+00
1.033820033073425293e+00
1.034870386123657227e+00
1.035910606384277344e+00
1.036937355995178223e+00
1.037949562072753906e+00
1.038944244384765625e+00
1.039918899536132812e+00
1.040871381759643555e+00
1.041798353195190430e+00
1.042697668075561523e+00
1.043565750122070312e+00
1.044400215148925781e+00
1.045197725296020508e+00
1.045954704284667969e+00
1.046668052673339844e+00
1.047334432601928711e+00
1.047949910163879395e+00
1.048511266708374023e+00
1.049014210700988770e+00
1.049455046653747559e+00
1.049829721450805664e+00
1.050133824348449707e+00
1.050363421440124512e+00
1.050513982772827148e+00
1.050580501556396484e+00
1.050558686256408691e+00
1.050444006919860840e+00
1.050231456756591797e+00
1.049916028976440430e+00
1.049492359161376953e+00
1.048955678939819336e+00
1.048300743103027344e+00
1.047521710395812988e+00
1.046613454818725586e+00
1.045570492744445801e+00
1.044387102127075195e+00
1.043057560920715332e+00
1.041575908660888672e+00
1.039936780929565430e+00
1.038133859634399414e+00
1.036161661148071289e+00
1.034013271331787109e+00
1.031683921813964844e+00
1.029166936874389648e+00
1.026456117630004883e+00
1.023545742034912109e+00
1.020429730415344238e+00
1.017101526260375977e+00
1.013556122779846191e+00
1.009786844253540039e+00
1.005788087844848633e+00
1.001553535461425781e+00
9.970778226852416992e-01
9.923551082611083984e-01
9.873796701431274414e-01
9.821462631225585938e-01
9.766494035720825195e-01
9.708836078643798828e-01
9.648437500000000000e-01
9.585256576538085938e-01
9.519236087799072266e-01
9.450333118438720703e-01
9.378499984741210938e-01
9.303702116012573242e-01
9.225893616676330566e-01
9.145039319992065430e-01
9.061098098754882812e-01
8.974040150642395020e-01
8.883833885192871094e-01
8.790453672409057617e-01
8.693873286247253418e-01
8.594066500663757324e-01
8.491015434265136719e-01
8.384703397750854492e-01
8.275110721588134766e-01
8.162231445312500000e-01
8.046057224273681641e-01
7.926578521728515625e-01
7.803790569305419922e-01
7.677701711654663086e-01
7.548313736915588379e-01
7.415624856948852539e-01
7.279651165008544922e-01
7.140399217605590820e-01
6.997891068458557129e-01
6.852140426635742188e-01
6.703170537948608398e-01
6.551002860069274902e-01
6.395661830902099609e-01
6.237180233001708984e-01
6.075584888458251953e-01
5.910911560058593750e-01
5.743193030357360840e-01
5.572468042373657227e-01
5.398786664009094238e-01
5.222180485725402832e-01
5.042697191238403320e-01
4.860388040542602539e-01
4.675287604331970215e-01
4.487454891204833984e-01
4.296941757202148438e-01
4.103797674179077148e-01
3.908076882362365723e-01
3.709831237792968750e-01
3.509134650230407715e-01
3.306014537811279297e-01
3.100545406341552734e-01
2.892791926860809326e-01
2.682795524597167969e-01
2.470626682043075562e-01
2.256350070238113403e-01
2.040019184350967407e-01
1.821697205305099487e-01
1.601442247629165649e-01
1.379316300153732300e-01
1.155377179384231567e-01
9.296952188014984131e-02
7.023201882839202881e-02
4.733105376362800598e-02
2.427386119961738586e-02
1.065421849489212036e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
6.166931241750717163e-03
2.088161557912826538e-01
3.805571794509887695e-01
5.235040187835693359e-01
6.403625607490539551e-01
7.342016696929931641e-01
8.082243800163269043e-01
8.655745983123779297e-01
9.091922640800476074e-01
9.417181015014648438e-01
9.654490947723388672e-01
9.823274612426757812e-01
9.939591884613037109e-01
1.001643061637878418e+00
1.006412625312805176e+00
1.009076118469238281e+00
1.010256409645080566e+00
1.010425329208374023e+00
1.009936094284057617e+00
1.009046554565429688e+00
1.007943391799926758e+00
1.006754994392395020e+00
1.005569934844970703e+00
1.004443526268005371e+00
1.003407239913940430e+00
1.002476692199707031e+00
1.001654744148254395e+00
1.000935792922973633e+00
1.000308990478515625e+00
9.997602701187133789e-01
9.992738962173461914e-01
9.988346099853515625e-01
9.984257221221923828e-01
9.980335235595703125e-01
9.976451396942138672e-01
9.972488880157470703e-01
9.968367815017700195e-01
9.964022636413574219e-01
9.959411621093750000e-01
9.954530000686645508e-01
9.949371814727783203e-01
9.943976402282714844e-01
9.938406944274902344e-01
9.932734966278076172e-01
9.927071332931518555e-01
9.921531677246093750e-01
9.916267395019531250e-01
9.911435842514038086e-01
9.907219409942626953e-01
9.903807640075683594e-01
9.901419878005981445e-01
9.900271892547607422e-01
9.900586605072021484e-01
9.902608394622802734e-01
9.906570911407470703e-01
9.912705421447753906e-01
9.921234846115112305e-01
9.932384490966796875e-01
9.946349859237670898e-01
9.963297843933105469e-01
9.983370304107666016e-01
1.000665187835693359e+00
1.003319025039672852e+00
1.006295442581176758e+00
1.009583711624145508e+00
1.013163208961486816e+00
1.017002582550048828e+00
1.021056771278381348e+00
1.025265812873840332e+00
1.029552698135375977e+00
1.033820033073425293e+00
1.037949562072753906e+00
1.041798353195190430e+00
1.045197725296020508e+00
1.047949910163879395e+00
1.049829721450805664e+00
1.050580501556396484e+00
1.049916028976440430e+00
1.047521710395812988e+00
1.043057560920715332e+00
1.036161661148071289e+00
1.026456117630004883e+00
1.013556122779846191e+00
9.970778226852416992e-01
9.766494035720825195e-01
9.519236087799072266e-01
9.225893616676330566e-01
8.883833885192871094e-01
8.491015434265136719e-01
8.046057224273681641e-01
7.548313736915588379e-01
6.997891068458557129e-01
6.395661830902099609e-01
5.743193030357360840e-01
5.042697191238403320e-01
4.296941757202148438e-01
3.509134650230407715e-01
2.682795524597167969e-01
1.821697205305099487e-01
9.296952188014984131e-02
1.065421849489212036e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
2.569921414911430890e+00
1.044498880927184459e+00
9.564172223221545366e-01
9.647622446942474284e-01
9.636563968090607890e-01
9.633974796587535527e-01
9.628081232942070633e-01
9.620437549455393977e-01
9.610929575188222884e-01
9.599212159824058732e-01
9.584821059887096428e-01
9.567164467006312734e-01
9.545547668641747308e-01
9.519102732767940056e-01
9.486760519016962379e-01
9.447224710398431924e-01
9.398899382725289797e-01
9.339850312570486812e-01
9.267651356540510532e-01
9.179298825007662366e-01
9.071077249835057810e-01
8.938226644381584984e-01
8.774620967942690086e-01
8.551505755933799247e-01
8.442646818842562961e-01
8.308765098314249142e-01
8.092410576911576170e-01
8.021802571137196525e-01
7.794271780379820047e-01
7.671499908354998398e-01
7.485304688578766630e-01
7.347126193980324516e-01
7.162249162511655776e-01
7.012260320343505215e-01
6.877802883526866751e-01
6.638730983514630202e-01
6.545627123842405748e-01
6.381199819896601344e-01
6.183508413447534879e-01
6.074847501174586162e-01
5.933413504995571630e-01
5.794762905286682253e-01
5.586007130894916628e-01
5.438597283111346048e-01
5.351552398988624892e-01
5.246452598372267628e-01
5.113925723568187864e-01
4.987386972613625513e-01
4.737270857049930561e-01
4.787886280932017735e-01
4.718585780150778564e-01
4.611776535931869092e-01
4.518930943549788193e-01
4.514675160197311743e-01
4.394431841305384556e-01
4.262926407143987073e-01
4.307173809154513644e-01
4.212771570770521001e-01
4.228301788622685908e-01
4.086486990579155099e-01
3.860192801517128292e-01
3.967772100943421365e-01
3.949562159252842375e-01
3.859554920549277401e-01
3.836959398845782299e-01
3.774858124194107600e-01
3.740521374149658462e-01
3.701836310921844952e-01
3.675509687332969011e-01
3.687315845765765099e-01
3.628716329167155363e-01
3.678467162918023781e-01
3.629497943652611469e-01
3.613717355279780774e-01
3.561841301766024426e-01
3.607909550803622412e-01
3.579700571996569658e-01
3.578025167053064948e-01
3.598255430944448108e-01
3.475421780020347962e-01
3.594504141261717911e-01
3.538236389606586596e-01
3.546635837732916019e-01
3.538980112663722144e-01
3.529181848195837023e-01
3.529960802307143264e-01
3.509736369938976086e-01
3.492227974471726060e-01
3.606048883430786334e-01
3.522031012397118244e-01
3.523246247768566652e-01
3.520247761275925313e-01
3.371907263464617444e-01
3.519986027589943056e-01
3.411804163695167924e-01
3.529059566388617064e-01
3.543453164511181641e-01
3.509687061750034198e-01
3.428780321416967647e-01
3.502455811144876696e-01
3.452420153274594061e-01
3.488040891216563910e-01
3.515222557701115358e-01
3.407966713336768594e-01
3.492030775084168370e-01
3.489565534688401915e-01
3.458664244558419809e-01
3.547705662340961408e-01
3.497924007484970454e-01
3.508399922071978594e-01
3.484893330874642703e-01
3.508905171314182225e-01
3.396994421036512168e-01
3.543953138377521350e-01
3.491524315388214172e-01
3.591939761902923078e-01
3.572041317456572940e-01
3.503353496086794028e-01
3.568361003409467047e-01
3.553934888803468861e-01
3.468684995328010223e-01
3.585151357918158199e-01
3.510739402716883673e-01
3.564159292435989390e-01
3.506837605374167888e-01
3.589777796987985159e-01
3.547575871999986141e-01
3.516794980486088185e-01
3.559332126672878349e-01
3.484697798031830551e-01
3.561112187852243371e-01
3.505941205431293839e-01
3.532180671946137385e-01
3.400503266492565513e-01
3.543701011891809416e-01
3.497774472324361450e-01
3.539018821109578550e-01
3.527475462088923708e-01
3.525746846026858727e-01
3.473752384444894759e-01
3.501024545017712986e-01
3.508356769986054613e-01
3.509904910697604907e-01
3.487365632382105618e-01
3.603447806453919378e-01
3.545382095208546303e-01
3.490788126527989421e-01
3.537285991303193988e-01
3.495454721626597983e-01
3.539389450933327907e-01
3.491591335140578622e-01
3.530887083580176444e-01
3.482619511171434201e-01
3.522561188192063764e-01
3.448081473603759606e-01
3.549257162378809394e-01
3.490053779956192037e-01
3.531438922180420992e-01
3.496609691989974178e-01
3.512415683079251338e-01
3.467806455629015017e-01
3.486896297015744106e-01
3.488022531076316324e-01
3.501265992636456992e-01
3.479946803035003922e-01
3.521398616444145757e-01
3.436159846477285229e-01
3.500706105031304860e-01
3.488204393381579838e-01
3.489409104799238714e-01
3.506302197512325414e-01
3.485522578742087374e-01
3.532351678414332175e-01
3.503057989675524286e-01
3.535163442313993265e-01
3.504010575350694490e-01
3.490709330052603754e-01
3.499567721912076323e-01
3.434638098091077896e-01
3.495473195578999714e-01
3.499096703818034837e-01
3.506042807813112283e-01
3.456897159557954513e-01
3.525556407192471098e-01
3.492863651418116056e-01
3.426630997332349993e-01
3.499040428786372448e-01
3.424539652888521357e-01
3.506643903718925648e-01
3.463687401085970841e-01
3.484335311424039960e-01
3.455593250416638118e-01
3.544862384845583470e-01
3.505212431403111895e-01
3.455784047236336587e-01
3.516792524900883010e-01
3.486526123766380825e-01
3.456071886314321939e-01
3.495287791007766209e-01
3.451897676942489168e-01
3.471162421560347600e-01
3.498560595974570253e-01
3.469114025635619547e-01
3.421574164813780961e-01
3.452211878663962175e-01
3.447649251658526648e-01
3.474855747467043843e-01
3.427977793911360371e-01
3.460321452020685973e-01
3.416093028700533107e-01
3.450711849588086189e-01
3.410006316755636591e-01
3.451704899261583415e-01
3.403811987185039745e-01
3.461787545610927608e-01
3.432632264276775369e-01
3.430246784852707953e-01
3.431385831601370118e-01
3.427815064515191135e-01
3.405543329309841383e-01
3.418367867728914766e-01
3.400718433058603773e-01
3.403824899177581020e-01
3.442472132832981591e-01
3.428112604978825750e-01
3.395077631219053371e-01
3.429133687442807443e-01
3.414033971894608332e-01
3.399171324692207841e-01
3.405232101433572911e-01
3.408667572947514657e-01
3.400877711644968993e-01
3.401969198718537979e-01
3.394288393664958714e-01
3.426979903507179070e-01
3.387705826928702479e-01
3.412478211760296420e-01
3.386519050914934548e-01
3.415709607593415686e-01
3.376782381589796822e-01
3.381713696526461033e-01
3.416983838267635964e-01
3.380609156184514186e-01
3.392439479617821441e-01
3.375586203475750002e-01
3.395200044445356169e-01
3.413121886906155811e-01
3.362817157892056263e-01
3.344314288985447137e-01
3.359761759608634879e-01
3.372206074436457368e-01
3.382402104812312627e-01
3.352220696464198735e-01
3.376898286916971692e-01
3.336313146766202720e-01
3.347809837898274576e-01
3.362258293040303880e-01
3.295129516565052374e-01
3.339709640262516488e-01
3.361218523956543969e-01
3.357851571874650998e-01
3.300599780853450960e-01
3.338935155021757750e-01
3.356195778552600872e-01
3.327071377366048188e-01
3.330237178643572493e-01
3.359154007493687644e-01
3.338278931494373380e-01
3.270516153896120271e-01
3.331749993114355712e-01
3.328319872180831585e-01
3.351630850066693035e-01
3.331304408100650427e-01
3.286055625886957210e-01
3.311275397990227631e-01
3.327606474756620858e-01
3.262083330109650792e-01
3.286544782837267920e-01
3.308917641458096748e-01
3.299175046008798184e-01
3.213964187729673183e-01
3.337741111699464303e-01
3.310627399759028533e-01
3.301078655468779322e-01
3.295496420298871798e-01
3.296253731169515033e-01
3.280776567425851553e-01
3.283036951306158024e-01
3.281084270943438463e-01
3.249364037081199919e-01
3.269153746437197805e-01
3.266013569937300520e-01
3.279038197118650522e-01
3.223410141053969502e-01
3.260683838029643788e-01
3.272921975731113431e-01
3.193849171537175291e-01
3.270065277997942221e-01
3.249366038929288325e-01
3.228248441673508551e-01
3.240913828682131514e-01
3.259615636018708407e-01
3.235015958016296267e-01
3.281893235071131065e-01
3.246409800360616771e-01
3.232997217264571566e-01
3.199291708826670910e-01
3.219646343205274652e-01
3.217874998375602758e-01
3.219400932391537351e-01
3.238373075715486049e-01
3.210475562631358581e-01
3.230238143793962013e-01
3.203976026223199769e-01
3.270725410388981014e-01
3.246400966725500603e-01
3.205889465797882032e-01
3.197520629248207236e-01
3.186072707036131102e-01
3.186868917449203198e-01
3.197788205921250904e-01
3.193707715143863646e-01
3.217326340154039732e-01
3.179150512710387511e-01
3.198787643068131126e-01
3.184688292249124308e-01
3.184312482953942647e-01
3.173354659065312222e-01
3.189487403233889351e-01
3.162963600589644431e-01
3.162240132227129852e-01
3.153275592321825860e-01
3.154009842081665904e-01
3.129824052031952020e-01
3.159888859331176358e-01
3.151620154189365697e-01
3.156208459973989244e-01
3.140674912660851859e-01
3.127210015616420646e-01
3.136785123847004031e-01
3.150728607866486453e-01
3.121856101872961253e-01
3.139112118714122990e-01
3.107272753067968352e-01
3.120446924987606563e-01
3.086592704053209291e-01
3.091618545152636233e-01
3.126838989508615163e-01
3.079215961168497162e-01
3.100525454312154650e-01
3.084387627931857168e-01
3.076495268426752139e-01
3.050977721444370627e-01
3.054031165732891129e-01
3.053159013510918229e-01
3.060056761105041101e-01
3.025450798717908563e-01
3.060021028864013393e-01
3.061697114949838983e-01
3.048036845187858113e-01
3.016341200988910121e-01
3.023107372877539833e-01
3.032822699090686469e-01
2.993608746917763019e-01
3.016354822388658818e-01
2.997988633005811976e-01
2.968761681932857721e-01
2.974742343015405743e-01
2.978039774646625837e-01
2.979498226699132113e-01
2.978932323437800678e-01
2.952538619485478577e-01
2.980562240385902784e-01
2.965938484546427611e-01
2.929121201823504106e-01
3.076357409278235866e-01
2.975652047105701858e-01
2.942065909818595837e-01
2.932204128175071034e-01
2.931660279800238356e-01
2.938679549056834039e-01
2.942398666118137829e-01
2.905795124001598340e-01
2.919473411378606942e-01
2.923647554162384643e-01
2.887244882878862162e-01
2.911105801660621162e-01
2.918517775326425201e-01
2.887313085972550430e-01
2.930863249144124438e-01
2.877508808703705401e-01
2.885979520801042475e-01
2.873745154478200559e-01
2.861145490974285055e-01
2.841095009277151973e-01
2.881312859157211248e-01
2.827038762260005722e-01
2.864994566021667466e-01
2.871365688295036689e-01
2.818920440530321425e-01
2.889752947287324014e-01
2.831696185437468372e-01
2.828579590284248102e-01
2.810099644838508492e-01
2.813038951411083177e-01
2.830939537365475545e-01
2.811091162618270523e-01
2.778527580981760559e-01
2.800974307178600853e-01
2.784656781589159302e-01
2.758838546687256144e-01
2.803753431493867243e-01
2.758307652640629160e-01
2.767324422216945745e-01
2.830233629644451354e-01
2.751614950539928994e-01
2.825294208493998038e-01
2.771213099489784337e-01
2.786214404684305146e-01
2.701890799637084450e-01
2.759402457338269721e-01
2.779107747106080439e-01
2.735657751672543880e-01
2.744428782857784577e-01
2.767801974253350505e-01
2.733729275057809605e-01
2.751860353209274468e-01
2.715103505769168590e-01
2.713943979027794717e-01
2.813050579566457876e-01
2.760513997879389669e-01
2.744814673896965873e-01
2.715570142010289012e-01
2.734259496759988695e-01
2.727436878842431356e-01
2.697635558251755272e-01
2.758776280110817880e-01
2.715256585317838423e-01
2.717591893805134107e-01
2.694944874879605656e-01
2.720050254367905040e-01
2.682487442518975973e-01
2.723369783319707360e-01
2.674278089104145106e-01
2.680781220207995030e-01
2.743920320941782287e-01
2.689527932741047067e-01
2.673828711149242032e-01
2.685049646572941762e-01
2.650043022822843874e-01
2.652271711942564836e-01
2.637646370809400564e-01
2.723675263476101338e-01
2.676686040925896903e-01
2.640946937374126224e-01
2.685817474546383088e-01
2.656474665215455833e-01
2.665920945398805864e-01
2.642436044455852562e-01
2.639021942915518726e-01
2.682287708580013974e-01
2.630161200527156296e-01
2.642129005674038744e-01
2.657814049651395227e-01
2.611534190375123243e-01
2.620322866678924112e-01
2.622694825467475344e-01
2.615490882839789366e-01
2.658788188136471109e-01
2.596278179008603137e-01
2.604880929029406711e-01
2.584733621765739064e-01
2.649344294397365518e-01
2.600378700914955932e-01
2.612949747543668599e-01
2.609513672541003970e-01
2.582176853761360968e-01
2.607547841750473827e-01
2.590096458640759880e-01
2.581857643179316653e-01
2.594238494339636270e-01
2.631271062156004814e-01
2.588349907358399316e-01
2.567849804871773500e-01
2.561366720552883947e-01
2.557911193677013251e-01
2.555277681723382432e-01
2.539882614066631961e-01
2.590622896178261803e-01
2.517635734670992109e-01
2.551989210592245927e-01
2.561626966045205123e-01
2.596306206207568135e-01
2.541932053550327031e-01
2.571766582012978697e-01
2.561572789356880708e-01
2.553648011281098862e-01
2.549606250886770065e-01
2.516385415245714352e-01
2.567764431481103782e-01
2.545308773338421093e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
2.569921414911430890e+00
9.633974796587535527e-01
9.584821059887096428e-01
9.447224710398431924e-01
9.071077249835057810e-01
8.308765098314249142e-01
7.485304688578766630e-01
6.638730983514630202e-01
5.933413504995571630e-01
5.246452598372267628e-01
4.718585780150778564e-01
4.262926407143987073e-01
3.860192801517128292e-01
3.774858124194107600e-01
3.628716329167155363e-01
3.607909550803622412e-01
3.594504141261717911e-01
3.529960802307143264e-01
3.523246247768566652e-01
3.529059566388617064e-01
3.452420153274594061e-01
3.489565534688401915e-01
3.484893330874642703e-01
3.591939761902923078e-01
3.468684995328010223e-01
3.589777796987985159e-01
3.561112187852243371e-01
3.497774472324361450e-01
3.501024545017712986e-01
3.545382095208546303e-01
3.491591335140578622e-01
3.549257162378809394e-01
3.467806455629015017e-01
3.521398616444145757e-01
3.506302197512325414e-01
3.504010575350694490e-01
3.499096703818034837e-01
3.426630997332349993e-01
3.484335311424039960e-01
3.516792524900883010e-01
3.471162421560347600e-01
3.447649251658526648e-01
3.450711849588086189e-01
3.432632264276775369e-01
3.418367867728914766e-01
3.395077631219053371e-01
3.408667572947514657e-01
3.387705826928702479e-01
3.381713696526461033e-01
3.395200044445356169e-01
3.372206074436457368e-01
3.347809837898274576e-01
3.357851571874650998e-01
3.330237178643572493e-01
3.328319872180831585e-01
3.327606474756620858e-01
3.213964187729673183e-01
3.296253731169515033e-01
3.269153746437197805e-01
3.272921975731113431e-01
3.240913828682131514e-01
3.232997217264571566e-01
3.238373075715486049e-01
3.246400966725500603e-01
3.197788205921250904e-01
3.184688292249124308e-01
3.162240132227129852e-01
3.151620154189365697e-01
3.150728607866486453e-01
3.086592704053209291e-01
3.084387627931857168e-01
3.060056761105041101e-01
3.016341200988910121e-01
2.997988633005811976e-01
2.978932323437800678e-01
3.076357409278235866e-01
2.938679549056834039e-01
2.887244882878862162e-01
2.877508808703705401e-01
2.881312859157211248e-01
2.889752947287324014e-01
2.830939537365475545e-01
2.758838546687256144e-01
2.751614950539928994e-01
2.759402457338269721e-01
2.733729275057809605e-01
2.760513997879389669e-01
2.697635558251755272e-01
2.720050254367905040e-01
2.743920320941782287e-01
2.652271711942564836e-01
2.685817474546383088e-01
2.682287708580013974e-01
2.620322866678924112e-01
2.604880929029406711e-01
2.609513672541003970e-01
2.594238494339636270e-01
2.557911193677013251e-01
2.551989210592245927e-01
2.561572789356880708e-01
2.545308773338421093e-01


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
5.017253125000000000e+05,5.923696517944335938e+01,-0.000000000000000000e+00,5.016660625000000000e+05
1.675846435546875000e+03,1.977463603019714355e+00,-0.000000000000000000e+00,1.673869018554687500e+03
1.285632991790771484e+01,7.987996935844421387e-02,0.000000000000000000e+00,1.277645015716552734e+01
3.136762678623199463e-01,2.528318166732788086e-01,0.000000000000000000e+00,6.084445863962173462e-02
2.516617774963378906e-01,2.303197383880615234e-01,0.000000000000000000e+00,2.134202606976032257e-02
2.273018807172775269e-01,2.255877554416656494e-01,0.000000000000000000e+00,1.714121550321578979e-03
2.151243984699249268e-01,2.141657322645187378e-01,0.000000000000000000e+00,9.586680680513381958e-04
2.002078890800476074e-01,1.993212252855300903e-01,0.000000000000000000e+00,8.866655407473444939e-04
1.817546188831329346e-01,1.808667927980422974e-01,0.000000000000000000e+00,8.878243388608098030e-04
1.590390503406524658e-01,1.581487059593200684e-01,0.000000000000000000e+00,8.903380949050188065e-04
1.311691403388977051e-01,1.302854120731353760e-01,0.000000000000000000e+00,8.837308851070702076e-04
9.705454856157302856e-02,9.615585207939147949e-02,0.000000000000000000e+00,8.986968314275145531e-04
5.534832552075386047e-02,5.445765703916549683e-02,0.000000000000000000e+00,8.906675502657890320e-04
4.456753376871347427e-03,3.574770875275135040e-03,0.000000000000000000e+00,8.819825015962123871e-04
-5.758731439709663391e-02,-5.846367031335830688e-02,0.000000000000000000e+00,8.763542864471673965e-04
-1.331378668546676636e-01,-1.340145915746688843e-01,0.000000000000000000e+00,8.767226245254278183e-04
-2.250485569238662720e-01,-2.259344458580017090e-01,0.000000000000000000e+00,8.858828805387020111e-04
-3.367420732975006104e-01,-3.376111090183258057e-01,0.000000000000000000e+00,8.690453250892460346e-04
-4.723464548587799072e-01,-4.732028543949127197e-01,0.000000000000000000e+00,8.563931332901120186e-04
-6.368266940116882324e-01,-6.377036571502685547e-01,0.000000000000000000e+00,8.769676787778735161e-04
-8.361895680427551270e-01,-8.370512127876281738e-01,0.000000000000000000e+00,8.616654085926711559e-04
-1.077697157859802246e+00,-1.078538417816162109e+00,0.000000000000000000e+00,8.412682218477129936e-04
-1.370200395584106445e+00,-1.371045589447021484e+00,0.000000000000000000e+00,8.451977046206593513e-04
-9.026051163673400879e-01,-1.763895034790039062e+00,0.000000000000000000e+00,8.612899184226989746e-01
-8.062751293182373047e-01,-1.951013326644897461e+00,0.000000000000000000e+00,1.144738197326660156e+00
-2.156513690948486328e+00,-2.174837350845336914e+00,0.000000000000000000e+00,1.832364685833454132e-02
4.107176780700683594e+00,-2.540114164352416992e+00,0.000000000000000000e+00,6.647291183471679688e+00
-2.580657005310058594e+00,-2.647023677825927734e+00,-0.000000000000000000e+00,6.636667251586914062e-02
8.417906761169433594e-01,-3.016861915588378906e+00,0.000000000000000000e+00,3.858652591705322266e+00
-2.573581695556640625e+00,-3.205399513244628906e+00,0.000000000000000000e+00,6.318178772926330566e-01
-1.215311288833618164e+00,-3.492634296417236328e+00,0.000000000000000000e+00,2.277323007583618164e+00
-3.677433967590332031e+00,-3.695037364959716797e+00,-0.000000000000000000e+00,1.760344207286834717e-02
-3.720933675765991211e+00,-3.968011617660522461e+00,0.000000000000000000e+00,2.470778673887252808e-01
-4.085458278656005859e+00,-4.180598258972167969e+00,-0.000000000000000000e+00,9.514014422893524170e-02
-3.174782752990722656e+00,-4.367148876190185547e+00,-0.000000000000000000e+00,1.192366003990173340e+00
-1.965636730194091797e+00,-4.702032089233398438e+00,0.000000000000000000e+00,2.736395359039306641e+00
-3.253937721252441406e+00,-4.817586898803710938e+00,-0.000000000000000000e+00,1.563649177551269531e+00
-4.345967292785644531e+00,-5.033835887908935547e+00,-0.000000000000000000e+00,6.878688335418701172e-01
-4.718237400054931641e+00,-5.289869308471679688e+00,0.000000000000000000e+00,5.716318488121032715e-01
-5.056371212005615234e+00,-5.420859336853027344e+00,0.000000000000000000e+00,3.644879162311553955e-01
-4.331774711608886719e+00,-5.590818405151367188e+00,-0.000000000000000000e+00,1.259043455123901367e+00
-3.463177919387817383e+00,-5.754286766052246094e+00,-0.000000000000000000e+00,2.291108846664428711e+00
-5.154278755187988281e+00,-6.002341747283935547e+00,0.000000000000000000e+00,8.480628132820129395e-01
-2.382427692413330078e+00,-6.169776916503906250e+00,0.000000000000000000e+00,3.787349224090576172e+00
-6.136932373046875000e+00,-6.257978439331054688e+00,-0.000000000000000000e+00,1.210461780428886414e-01
-6.244462490081787109e+00,-6.373264312744140625e+00,0.000000000000000000e+00,1.288015991449356079e-01
-6.434814453125000000e+00,-6.510174751281738281e+00,-0.000000000000000000e+00,7.536035031080245972e-02
-6.095897674560546875e+00,-6.643024444580078125e+00,0.000000000000000000e+00,5.471267700195312500e-01
1.780566406250000000e+01,-6.902073860168457031e+00,0.000000000000000000e+00,2.470773887634277344e+01
-6.758308887481689453e+00,-6.837508201599121094e+00,0.000000000000000000e+00,7.919912040233612061e-02
-3.742352247238159180e+00,-6.899033546447753906e+00,-0.000000000000000000e+00,3.156681299209594727e+00
-3.957899808883666992e+00,-7.000764846801757812e+00,-0.000000000000000000e+00,3.042865037918090820e+00
-6.912778854370117188e+00,-7.090163230895996094e+00,-0.000000000000000000e+00,1.773845553398132324e-01
1.182931232452392578e+01,-7.082581520080566406e+00,-0.000000000000000000e+00,1.891189384460449219e+01
-7.174601554870605469e+00,-7.204846382141113281e+00,0.000000000000000000e+00,3.024492785334587097e-02
-7.313632011413574219e+00,-7.319766998291015625e+00,0.000000000000000000e+00,6.135112605988979340e-03
-7.068242073059082031e+00,-7.280623435974121094e+00,0.000000000000000000e+00,2.123813629150390625e-01
-7.324895858764648438e+00,-7.362134933471679688e+00,-0.000000000000000000e+00,3.723890334367752075e-02
3.163297080993652344e+01,-7.329103946685791016e+00,-0.000000000000000000e+00,3.896207427978515625e+01
-7.334867000579833984e+00,-7.469519138336181641e+00,0.000000000000000000e+00,1.346520781517028809e-01
1.767605209350585938e+01,-7.667574405670166016e+00,0.000000000000000000e+00,2.534362602233886719e+01
-7.556562423706054688e+00,-7.565476894378662109e+00,-0.000000000000000000e+00,8.914344012737274170e-03
-4.578076362609863281e+00,-7.575097560882568359e+00,-0.000000000000000000e+00,2.997021436691284180e+00
-7.466519355773925781e+00,-7.652261734008789062e+00,0.000000000000000000e+00,1.857421994209289551e-01
-6.293942451477050781e+00,-7.665595054626464844e+00,-0.000000000000000000e+00,1.371652364730834961e+00
-7.658523082733154297e+00,-7.718091487884521484e+00,0.000000000000000000e+00,5.956853926181793213e-02
-7.681840419769287109e+00,-7.743979930877685547e+00,0.000000000000000000e+00,6.213944777846336365e-02
-7.252923011779785156e+00,-7.774430274963378906e+00,0.000000000000000000e+00,5.215071439743041992e-01
-7.711089134216308594e+00,-7.793231010437011719e+00,0.000000000000000000e+00,8.214208483695983887e-02
-6.450315475463867188e+00,-7.787426948547363281e+00,0.000000000000000000e+00,1.337111353874206543e+00
-7.615122795104980469e+00,-7.828316688537597656e+00,0.000000000000000000e+00,2.131938934326171875e-01
-7.713787555694580078e+00,-7.791203975677490234e+00,0.000000000000000000e+00,7.741644233465194702e-02
-7.294107437133789062e+00,-7.823876857757568359e+00,-0.000000000000000000e+00,5.297694206237792969e-01
-7.173478126525878906e+00,-7.841047286987304688e+00,0.000000000000000000e+00,6.675690412521362305e-01
-5.484649181365966797e+00,-7.880939960479736328e+00,0.000000000000000000e+00,2.396290779113769531e+00
-4.809254646301269531e+00,-7.836376667022705078e+00,-0.000000000000000000e+00,3.027122020721435547e+00
-7.170480728149414062e+00,-7.860395908355712891e+00,-0.000000000000000000e+00,6.899151206016540527e-01
-7.833360671997070312e+00,-7.863980293273925781e+00,0.000000000000000000e+00,3.061982430517673492e-02
-4.206375598907470703e+00,-7.843313694000244141e+00,-0.000000000000000000e+00,3.636938095092773438e+00
-4.421499252319335938e+00,-7.944468975067138672e+00,0.000000000000000000e+00,3.522969484329223633e+00
-7.106376171112060547e+00,-7.854466438293457031e+00,0.000000000000000000e+00,7.480904459953308105e-01
-7.892251491546630859e+00,-7.893348217010498047e+00,0.000000000000000000e+00,1.096907071769237518e-03
-7.192068099975585938e+00,-7.890465259552001953e+00,0.000000000000000000e+00,6.983970403671264648e-01
-7.755950927734375000e+00,-7.893987178802490234e+00,0.000000000000000000e+00,1.380363702774047852e-01
-7.787698268890380859e+00,-7.901151180267333984e+00,0.000000000000000000e+00,1.134529262781143188e-01
-7.829244136810302734e+00,-7.898585796356201172e+00,-0.000000000000000000e+00,6.934163719415664673e-02
-6.390840530395507812e+00,-7.918389320373535156e+00,0.000000000000000000e+00,1.527548909187316895e+00
-7.908871173858642578e+00,-7.927024841308593750e+00,0.000000000000000000e+00,1.815364137291908264e-02
-5.949608802795410156e+00,-7.840652465820312500e+00,-0.000000000000000000e+00,1.891043663024902344e+00
-7.864966392517089844e+00,-7.906166553497314453e+00,0.000000000000000000e+00,4.120030254125595093e-02
-7.139855384826660156e+00,-7.901938915252685547e+00,-0.000000000000000000e+00,7.620835900306701660e-01
-7.677897453308105469e+00,-7.908842563629150391e+00,0.000000000000000000e+00,2.309448719024658203e-01
1.553962898254394531e+01,-8.028007507324218750e+00,0.000000000000000000e+00,2.356763648986816406e+01
-7.886845588684082031e+00,-7.907989025115966797e+00,0.000000000000000000e+00,2.114321477711200714e-02
8.650908470153808594e-01,-7.993396282196044922e+00,0.000000000000000000e+00,8.858487129211425781e+00
-7.718683719635009766e+00,-7.899878978729248047e+00,-0.000000000000000000e+00,1.811952441930770874e-01
4.725914001464843750e+00,-7.880167961120605469e+00,-0.000000000000000000e+00,1.260608196258544922e+01
-7.763722896575927734e+00,-7.915961265563964844e+00,0.000000000000000000e+00,1.522383391857147217e-01
-1.913964748382568359e+00,-7.981254100799560547e+00,0.000000000000000000e+00,6.067289352416992188e+00
-7.846817016601562500e+00,-7.921709060668945312e+00,0.000000000000000000e+00,7.489212602376937866e-02
-3.761960029602050781e+00,-7.963126182556152344e+00,0.000000000000000000e+00,4.201166152954101562e+00
-7.708490371704101562e+00,-7.929478168487548828e+00,-0.000000000000000000e+00,2.209876924753189087e-01
-7.826448917388916016e+00,-7.911982536315917969e+00,0.000000000000000000e+00,8.553341031074523926e-02
1.939311504364013672e+00,-7.998122692108154297e+00,0.000000000000000000e+00,9.937434196472167969e+00
-7.875615596771240234e+00,-7.927974700927734375e+00,0.000000000000000000e+00,5.235892161726951599e-02
-7.687716484069824219e+00,-7.931540489196777344e+00,0.000000000000000000e+00,2.438240498304367065e-01
-6.281341552734375000e+00,-7.956753730773925781e+00,0.000000000000000000e+00,1.675412178039550781e+00
-4.648894309997558594e+00,-7.882636547088623047e+00,-0.000000000000000000e+00,3.233741998672485352e+00
-7.872099876403808594e+00,-7.923534870147705078e+00,-0.000000000000000000e+00,5.143507570028305054e-02
-6.798469066619873047e+00,-7.920510768890380859e+00,0.000000000000000000e+00,1.122041702270507812e+00
-7.883886814117431641e+00,-7.934242725372314453e+00,0.000000000000000000e+00,5.035597458481788635e-02
-7.631121158599853516e+00,-7.918293952941894531e+00,0.000000000000000000e+00,2.871729135513305664e-01
4.593769073486328125e+00,-8.007848739624023438e+00,0.000000000000000000e+00,1.260161781311035156e+01
-7.564454078674316406e+00,-7.892146110534667969e+00,0.000000000000000000e+00,3.276918828487396240e-01
-7.916396141052246094e+00,-7.928549289703369141e+00,0.000000000000000000e+00,1.215309835970401764e-02
-7.749964237213134766e+00,-7.855604171752929688e+00,0.000000000000000000e+00,1.056400537490844727e-01
-7.821823596954345703e+00,-7.870800018310546875e+00,0.000000000000000000e+00,4.897619038820266724e-02
-7.917153358459472656e+00,-7.920285701751708984e+00,0.000000000000000000e+00,3.132174722850322723e-03
-6.872997760772705078e+00,-7.874934673309326172e+00,0.000000000000000000e+00,1.001936912536621094e+00
-7.853396415710449219e+00,-7.883176803588867188e+00,-0.000000000000000000e+00,2.978018671274185181e-02
-7.057405471801757812e+00,-7.948073863983154297e+00,0.000000000000000000e+00,8.906684517860412598e-01
-7.307202339172363281e+00,-7.858261585235595703e+00,-0.000000000000000000e+00,5.510594844818115234e-01
-7.906958580017089844e+00,-7.915002822875976562e+00,0.000000000000000000e+00,8.044335991144180298e-03
-7.299973011016845703e+00,-7.874506473541259766e+00,0.000000000000000000e+00,5.745333433151245117e-01
-7.860993385314941406e+00,-7.917934894561767578e+00,0.000000000000000000e+00,5.694154277443885803e-02
-4.714218139648437500e+00,-7.852543354034423828e+00,-0.000000000000000000e+00,3.138324975967407227e+00
-7.880053997039794922e+00,-7.888367652893066406e+00,0.000000000000000000e+00,8.313443511724472046e-03
-6.191792488098144531e+00,-7.905725002288818359e+00,-0.000000000000000000e+00,1.713932275772094727e+00
-7.701335430145263672e+00,-7.878126621246337891e+00,-0.000000000000000000e+00,1.767912954092025757e-01
-7.753491401672363281e+00,-7.934596538543701172e+00,0.000000000000000000e+00,1.811048984527587891e-01
-7.526010036468505859e+00,-7.876180171966552734e+00,-0.000000000000000000e+00,3.501702547073364258e-01
-7.398719310760498047e+00,-7.915188789367675781e+00,-0.000000000000000000e+00,5.164695978164672852e-01
-7.652018547058105469e+00,-7.899641990661621094e+00,0.000000000000000000e+00,2.476236671209335327e-01
1.103714370727539062e+01,-8.007984161376953125e+00,0.000000000000000000e+00,1.904512786865234375e+01
-7.576746940612792969e+00,-7.892632007598876953e+00,0.000000000000000000e+00,3.158851265907287598e-01
-7.822338104248046875e+00,-7.922326087951660156e+00,-0.000000000000000000e+00,9.998783469200134277e-02
-7.787503242492675781e+00,-7.892657279968261719e+00,-0.000000000000000000e+00,1.051540821790695190e-01
-5.604266166687011719e+00,-7.896686077117919922e+00,-0.000000000000000000e+00,2.292419910430908203e+00
-7.898806095123291016e+00,-7.903091430664062500e+00,-0.000000000000000000e+00,4.285367205739021301e-03
-4.589657783508300781e+00,-7.947058677673339844e+00,0.000000000000000000e+00,3.357400655746459961e+00
-7.893253326416015625e+00,-7.921452522277832031e+00,0.000000000000000000e+00,2.819898165762424469e-02
-7.879214286804199219e+00,-7.915901184082031250e+00,0.000000000000000000e+00,3.668705746531486511e-02
-7.553592681884765625e+00,-7.912354469299316406e+00,-0.000000000000000000e+00,3.587616682052612305e-01
-7.860993862152099609e+00,-7.930882453918457031e+00,0.000000000000000000e+00,6.988845765590667725e-02
-6.924895763397216797e+00,-7.843812465667724609e+00,-0.000000000000000000e+00,9.189165234565734863e-01
-7.873498439788818359e+00,-7.888578414916992188e+00,0.000000000000000000e+00,1.508012693375349045e-02
-7.108657836914062500e+00,-7.924701690673828125e+00,-0.000000000000000000e+00,8.160436749458312988e-01
-7.750691413879394531e+00,-7.895880222320556641e+00,0.000000000000000000e+00,1.451889127492904663e-01
-7.913182258605957031e+00,-7.925069808959960938e+00,0.000000000000000000e+00,1.188734173774719238e-02
-7.881556510925292969e+00,-7.892689228057861328e+00,-0.000000000000000000e+00,1.113258581608533859e-02
-7.875476837158203125e+00,-7.928169250488281250e+00,0.000000000000000000e+00,5.269232392311096191e-02
-7.753927707672119141e+00,-7.899677753448486328e+00,0.000000000000000000e+00,1.457499116659164429e-01
-7.834499835968017578e+00,-7.934536457061767578e+00,0.000000000000000000e+00,1.000368446111679077e-01
-7.480906486511230469e+00,-7.903050422668457031e+00,-0.000000000000000000e+00,4.221437275409698486e-01
-4.011058807373046875e+00,-7.965604305267333984e+00,0.000000000000000000e+00,3.954545497894287109e+00
-7.732073307037353516e+00,-7.884352207183837891e+00,-0.000000000000000000e+00,1.522790342569351196e-01
-7.913747310638427734e+00,-7.927889347076416016e+00,-0.000000000000000000e+00,1.414193026721477509e-02
-7.546748638153076172e+00,-7.898513793945312500e+00,0.000000000000000000e+00,3.517650365829467773e-01
-7.585211277008056641e+00,-7.921596527099609375e+00,-0.000000000000000000e+00,3.363852500915527344e-01
-7.846661090850830078e+00,-7.913098335266113281e+00,0.000000000000000000e+00,6.643712520599365234e-02
-7.086610317230224609e+00,-7.947619438171386719e+00,0.000000000000000000e+00,8.610092401504516602e-01
-7.840667724609375000e+00,-7.931206703186035156e+00,0.000000000000000000e+00,9.053900092840194702e-02
-7.575429439544677734e+00,-7.931899547576904297e+00,0.000000000000000000e+00,3.564699590206146240e-01
-7.524765491485595703e+00,-7.919311523437500000e+00,0.000000000000000000e+00,3.945459127426147461e-01
-7.930503368377685547e+00,-7.935661792755126953e+00,0.000000000000000000e+00,5.158632062375545502e-03
-7.535754680633544922e+00,-7.904964447021484375e+00,0.000000000000000000e+00,3.692099452018737793e-01
-4.637675762176513672e+00,-7.972825050354003906e+00,0.000000000000000000e+00,3.335149288177490234e+00
-7.801019191741943359e+00,-7.921978473663330078e+00,0.000000000000000000e+00,1.209594607353210449e-01
-7.343978881835937500e+00,-7.929006099700927734e+00,0.000000000000000000e+00,5.850274562835693359e-01
-7.881922721862792969e+00,-7.928071975708007812e+00,-0.000000000000000000e+00,4.614910483360290527e-02
-7.855080127716064453e+00,-7.917677402496337891e+00,0.000000000000000000e+00,6.259725242853164673e-02
-7.884302139282226562e+00,-7.931110858917236328e+00,0.000000000000000000e+00,4.680852964520454407e-02
-7.236476898193359375e+00,-7.895978927612304688e+00,0.000000000000000000e+00,6.595020890235900879e-01
-7.918395996093750000e+00,-7.919140338897705078e+00,0.000000000000000000e+00,7.444196380674839020e-04
-3.462564468383789062e+00,-7.888230323791503906e+00,-0.000000000000000000e+00,4.425665855407714844e+00
-7.913080215454101562e+00,-7.918251514434814453e+00,0.000000000000000000e+00,5.171432625502347946e-03
-6.778159618377685547e+00,-7.926036834716796875e+00,0.000000000000000000e+00,1.147877097129821777e+00
-7.847864627838134766e+00,-7.921333312988281250e+00,0.000000000000000000e+00,7.346855849027633667e-02
-2.653240203857421875e+00,-7.976201057434082031e+00,0.000000000000000000e+00,5.322960853576660156e+00
-7.887476444244384766e+00,-7.923966884613037109e+00,-0.000000000000000000e+00,3.649060800671577454e-02
-5.272197723388671875e+00,-7.916398048400878906e+00,-0.000000000000000000e+00,2.644200086593627930e+00
-7.825148105621337891e+00,-7.917271137237548828e+00,0.000000000000000000e+00,9.212304651737213135e-02
-7.917973041534423828e+00,-7.952682971954345703e+00,0.000000000000000000e+00,3.471010923385620117e-02
-7.595349311828613281e+00,-7.904914379119873047e+00,0.000000000000000000e+00,3.095650374889373779e-01
-7.915176868438720703e+00,-7.926784038543701172e+00,0.000000000000000000e+00,1.160711236298084259e-02
-3.536401271820068359e+00,-7.979037761688232422e+00,0.000000000000000000e+00,4.442636489868164062e+00
-7.891887187957763672e+00,-7.922287940979003906e+00,0.000000000000000000e+00,3.040066733956336975e-02
-5.293704986572265625e+00,-7.980598449707031250e+00,0.000000000000000000e+00,2.686893701553344727e+00
-7.880919456481933594e+00,-7.916144371032714844e+00,0.000000000000000000e+00,3.522491827607154846e-02
-7.928938388824462891e+00,-7.946779727935791016e+00,-0.000000000000000000e+00,1.784140802919864655e-02
-7.500543117523193359e+00,-7.932753562927246094e+00,0.000000000000000000e+00,4.322102665901184082e-01
-7.942097663879394531e+00,-7.952864646911621094e+00,0.000000000000000000e+00,1.076679024845361710e-02
-7.138670921325683594e+00,-7.886059761047363281e+00,-0.000000000000000000e+00,7.473887801170349121e-01
-7.906291007995605469e+00,-7.917310714721679688e+00,-0.000000000000000000e+00,1.101962942630052567e-02
-7.951776027679443359e+00,-7.952888488769531250e+00,0.000000000000000000e+00,1.112278318032622337e-03
-7.441711425781250000e+00,-7.907844066619873047e+00,0.000000000000000000e+00,4.661327004432678223e-01
-7.914951324462890625e+00,-7.930961132049560547e+00,0.000000000000000000e+00,1.600962691009044647e-02
-7.874793052673339844e+00,-7.952832221984863281e+00,0.000000000000000000e+00,7.803906500339508057e-02
-7.909564495086669922e+00,-7.924293041229248047e+00,-0.000000000000000000e+00,1.472837384790182114e-02
-7.937725543975830078e+00,-7.955077171325683594e+00,-0.000000000000000000e+00,1.735167950391769409e-02
-7.929992675781250000e+00,-7.942356109619140625e+00,0.000000000000000000e+00,1.236359961330890656e-02
3.040456771850585938e-01,-7.912125587463378906e+00,-0.000000000000000000e+00,8.216171264648437500e+00
-7.800630569458007812e+00,-7.942057609558105469e+00,-0.000000000000000000e+00,1.414270699024200439e-01
-5.509186744689941406e+00,-7.982187747955322266e+00,0.000000000000000000e+00,2.473000764846801758e+00
-7.940042972564697266e+00,-7.955369949340820312e+00,0.000000000000000000e+00,1.532711647450923920e-02
-5.321708679199218750e+00,-7.964745998382568359e+00,0.000000000000000000e+00,2.643037557601928711e+00
-7.918439388275146484e+00,-7.939569950103759766e+00,0.000000000000000000e+00,2.113046869635581970e-02
-7.962628841400146484e+00,-7.972901821136474609e+00,0.000000000000000000e+00,1.027315668761730194e-02
-7.835337638854980469e+00,-7.950658798217773438e+00,0.000000000000000000e+00,1.153211444616317749e-01
-7.526064872741699219e+00,-7.983503818511962891e+00,0.000000000000000000e+00,4.574387967586517334e-01
-7.812834739685058594e+00,-7.957991123199462891e+00,0.000000000000000000e+00,1.451562345027923584e-01
-7.655704021453857422e+00,-7.987333774566650391e+00,0.000000000000000000e+00,3.316298425197601318e-01
-7.758453369140625000e+00,-7.955375671386718750e+00,0.000000000000000000e+00,1.969224512577056885e-01
-7.699211120605468750e+00,-7.991684913635253906e+00,0.000000000000000000e+00,2.924737632274627686e-01
-7.635260105133056641e+00,-7.950364589691162109e+00,0.000000000000000000e+00,3.151046931743621826e-01
-7.960753917694091797e+00,-7.969809055328369141e+00,0.000000000000000000e+00,9.055146947503089905e-03
-7.746299743652343750e+00,-7.969681262969970703e+00,-0.000000000000000000e+00,2.233813852071762085e-01
-7.498074054718017578e+00,-7.967952728271484375e+00,-0.000000000000000000e+00,4.698788225650787354e-01
-7.023611068725585938e+00,-7.969646930694580078e+00,-0.000000000000000000e+00,9.460361003875732422e-01
-7.869355678558349609e+00,-7.989367961883544922e+00,0.000000000000000000e+00,1.200121417641639709e-01
-7.766961097717285156e+00,-7.980605125427246094e+00,0.000000000000000000e+00,2.136442065238952637e-01
-7.302265167236328125e+00,-7.994385719299316406e+00,0.000000000000000000e+00,6.921204328536987305e-01
-7.985244750976562500e+00,-7.989877223968505859e+00,0.000000000000000000e+00,4.632703959941864014e-03
-7.639111518859863281e+00,-7.964346885681152344e+00,0.000000000000000000e+00,3.252352774143218994e-01
-7.963640213012695312e+00,-7.972807884216308594e+00,0.000000000000000000e+00,9.167653508484363556e-03
-7.995193004608154297e+00,-7.996178150177001953e+00,0.000000000000000000e+00,9.850281057879328728e-04
-7.569914340972900391e+00,-7.974513530731201172e+00,0.000000000000000000e+00,4.045990407466888428e-01
-7.980693817138671875e+00,-7.983120441436767578e+00,0.000000000000000000e+00,2.426810329779982567e-03
-6.872139453887939453e+00,-7.996699810028076172e+00,0.000000000000000000e+00,1.124560356140136719e+00
-7.970403194427490234e+00,-7.989552974700927734e+00,0.000000000000000000e+00,1.914970017969608307e-02
-7.479092121124267578e+00,-7.988738059997558594e+00,0.000000000000000000e+00,5.096459984779357910e-01
-7.952731609344482422e+00,-7.992595195770263672e+00,0.000000000000000000e+00,3.986357897520065308e-02
-7.148824691772460938e+00,-7.991842269897460938e+00,0.000000000000000000e+00,8.430176377296447754e-01
-7.988966941833496094e+00,-7.997219562530517578e+00,0.000000000000000000e+00,8.252485655248165131e-03
-7.377157688140869141e+00,-7.971250534057617188e+00,-0.000000000000000000e+00,5.940927863121032715e-01
-7.966068267822265625e+00,-8.000932693481445312e+00,-0.000000000000000000e+00,3.486422449350357056e-02
-7.861023426055908203e+00,-7.984239101409912109e+00,0.000000000000000000e+00,1.232157200574874878e-01
-7.591021060943603516e+00,-8.000327110290527344e+00,-0.000000000000000000e+00,4.093058705329895020e-01
-7.789189338684082031e+00,-7.980559349060058594e+00,-0.000000000000000000e+00,1.913702189922332764e-01
-7.715734481811523438e+00,-8.008190155029296875e+00,0.000000000000000000e+00,2.924558818340301514e-01
-7.830832958221435547e+00,-8.006144523620605469e+00,0.000000000000000000e+00,1.753115653991699219e-01
-6.915091514587402344e+00,-7.977578639984130859e+00,-0.000000000000000000e+00,1.062487244606018066e+00
-7.976450443267822266e+00,-8.007434844970703125e+00,0.000000000000000000e+00,3.098419308662414551e-02
-7.400043964385986328e+00,-7.996643543243408203e+00,0.000000000000000000e+00,5.965994000434875488e-01
-7.978898048400878906e+00,-8.010765075683593750e+00,0.000000000000000000e+00,3.186703473329544067e-02
-7.409111976623535156e+00,-7.999594688415527344e+00,0.000000000000000000e+00,5.904825925827026367e-01
-7.935084819793701172e+00,-7.983468055725097656e+00,-0.000000000000000000e+00,4.838311299681663513e-02
-8.013935089111328125e+00,-8.019577980041503906e+00,0.000000000000000000e+00,5.643350072205066681e-03
-7.609872341156005859e+00,-8.034667968750000000e+00,0.000000000000000000e+00,4.247955679893493652e-01
-7.785110950469970703e+00,-8.020046234130859375e+00,-0.000000000000000000e+00,2.349354028701782227e-01
-7.931439399719238281e+00,-8.012046813964843750e+00,-0.000000000000000000e+00,8.060722798109054565e-02
-6.516753196716308594e+00,-8.001661300659179688e+00,-0.000000000000000000e+00,1.484908342361450195e+00
-7.981204032897949219e+00,-8.026333808898925781e+00,-0.000000000000000000e+00,4.512976855039596558e-02
-7.715732574462890625e+00,-8.009777069091796875e+00,0.000000000000000000e+00,2.940444350242614746e-01
-7.479357242584228516e+00,-8.040697097778320312e+00,0.000000000000000000e+00,5.613399744033813477e-01
-7.995999813079833984e+00,-8.030557632446289062e+00,0.000000000000000000e+00,3.455778956413269043e-02
-7.722476005554199219e+00,-8.020501136779785156e+00,0.000000000000000000e+00,2.980248928070068359e-01
-4.534408569335937500e+00,-8.071735382080078125e+00,0.000000000000000000e+00,3.537327051162719727e+00
-7.956445693969726562e+00,-8.036231994628906250e+00,0.000000000000000000e+00,7.978630810976028442e-02
-7.677934169769287109e+00,-8.023327827453613281e+00,0.000000000000000000e+00,3.453938364982604980e-01
-8.019059181213378906e+00,-8.023799896240234375e+00,0.000000000000000000e+00,4.740279633551836014e-03
-3.682412624359130859e+00,-8.066000938415527344e+00,0.000000000000000000e+00,4.383588314056396484e+00
-7.987014293670654297e+00,-8.037611007690429688e+00,0.000000000000000000e+00,5.059652775526046753e-02
-7.407109260559082031e+00,-8.022071838378906250e+00,-0.000000000000000000e+00,6.149628162384033203e-01
-8.042806625366210938e+00,-8.044872283935546875e+00,-0.000000000000000000e+00,2.065204083919525146e-03
-7.824202537536621094e+00,-8.043601036071777344e+00,0.000000000000000000e+00,2.193987369537353516e-01
-1.518435001373291016e+00,-8.015317916870117188e+00,-0.000000000000000000e+00,6.496882915496826172e+00
-8.005102157592773438e+00,-8.038125991821289062e+00,0.000000000000000000e+00,3.302415087819099426e-02
-2.880373001098632812e+00,-8.092079162597656250e+00,0.000000000000000000e+00,5.211706161499023438e+00
-7.998316287994384766e+00,-8.042834281921386719e+00,0.000000000000000000e+00,4.451808333396911621e-02
-5.476887226104736328e+00,-8.039012908935546875e+00,-0.000000000000000000e+00,2.562125682830810547e+00
-7.920034408569335938e+00,-8.027939796447753906e+00,0.000000000000000000e+00,1.079051867127418518e-01
-7.706427097320556641e+00,-8.041112899780273438e+00,-0.000000000000000000e+00,3.346855938434600830e-01
-6.770754814147949219e+00,-8.077407836914062500e+00,0.000000000000000000e+00,1.306653261184692383e+00
-7.935290813446044922e+00,-8.055240631103515625e+00,-0.000000000000000000e+00,1.199497282505035400e-01
-7.744489192962646484e+00,-8.044477462768554688e+00,0.000000000000000000e+00,2.999880909919738770e-01
-4.896495342254638672e+00,-8.094506263732910156e+00,0.000000000000000000e+00,3.198010921478271484e+00
-7.916160106658935547e+00,-8.074571609497070312e+00,0.000000000000000000e+00,1.584113836288452148e-01
-7.923026561737060547e+00,-8.057240486145019531e+00,-0.000000000000000000e+00,1.342138946056365967e-01
-7.673607826232910156e+00,-8.063316345214843750e+00,-0.000000000000000000e+00,3.897083997726440430e-01
2.413891792297363281e+00,-8.132941246032714844e+00,0.000000000000000000e+00,1.054683303833007812e+01
-7.994529724121093750e+00,-8.038442611694335938e+00,-0.000000000000000000e+00,4.391303658485412598e-02
-7.998227119445800781e+00,-8.056783676147460938e+00,-0.000000000000000000e+00,5.855657160282135010e-02
-6.815389156341552734e+00,-8.060159683227539062e+00,-0.000000000000000000e+00,1.244770526885986328e+00
-7.934750556945800781e+00,-8.066691398620605469e+00,-0.000000000000000000e+00,1.319409757852554321e-01
-6.966292381286621094e+00,-8.064560890197753906e+00,-0.000000000000000000e+00,1.098268628120422363e+00
-7.856900215148925781e+00,-8.076493263244628906e+00,-0.000000000000000000e+00,2.195932418107986450e-01
-8.063400268554687500e+00,-8.076375961303710938e+00,-0.000000000000000000e+00,1.297600101679563522e-02
-7.901093482971191406e+00,-8.076601982116699219e+00,-0.000000000000000000e+00,1.755083352327346802e-01
-7.376275539398193359e+00,-8.102039337158203125e+00,0.000000000000000000e+00,7.257637977600097656e-01
-7.791786670684814453e+00,-8.085472106933593750e+00,0.000000000000000000e+00,2.936855554580688477e-01
-7.844040870666503906e+00,-8.088893890380859375e+00,0.000000000000000000e+00,2.448527812957763672e-01
-7.827672958374023438e+00,-8.078154563903808594e+00,-0.000000000000000000e+00,2.504816651344299316e-01
-6.396244049072265625e+00,-8.120615005493164062e+00,0.000000000000000000e+00,1.724371075630187988e+00
-8.066307067871093750e+00,-8.092057228088378906e+00,-0.000000000000000000e+00,2.574997209012508392e-02
-7.897884368896484375e+00,-8.083121299743652344e+00,-0.000000000000000000e+00,1.852367520332336426e-01
-1.608415603637695312e+00,-8.146269798278808594e+00,0.000000000000000000e+00,6.537854194641113281e+00
-8.007280349731445312e+00,-8.085622787475585938e+00,-0.000000000000000000e+00,7.834274321794509888e-02
-7.773458957672119141e+00,-8.098420143127441406e+00,-0.000000000000000000e+00,3.249610662460327148e-01
-7.906774997711181641e+00,-8.116376876831054688e+00,0.000000000000000000e+00,2.096018493175506592e-01
-7.914086341857910156e+00,-8.104866027832031250e+00,-0.000000000000000000e+00,1.907797902822494507e-01
-7.055747985839843750e+00,-8.094966888427734375e+00,0.000000000000000000e+00,1.039218783378601074e+00
-8.106369018554687500e+00,-8.110779762268066406e+00,0.000000000000000000e+00,4.411115776747465134e-03
-7.590871810913085938e+00,-8.076807022094726562e+00,-0.000000000000000000e+00,4.859350025653839111e-01
-8.091865539550781250e+00,-8.102736473083496094e+00,-0.000000000000000000e+00,1.087133679538965225e-02
-6.717301845550537109e+00,-8.111040115356445312e+00,0.000000000000000000e+00,1.393738150596618652e+00
-6.742619037628173828e+00,-8.138721466064453125e+00,0.000000000000000000e+00,1.396102428436279297e+00
-7.987896919250488281e+00,-8.119960784912109375e+00,-0.000000000000000000e+00,1.320637166500091553e-01
-7.979456901550292969e+00,-8.123220443725585938e+00,0.000000000000000000e+00,1.437633633613586426e-01
-7.991611957550048828e+00,-8.121280670166015625e+00,0.000000000000000000e+00,1.296685189008712769e-01
-5.734321594238281250e+00,-8.103845596313476562e+00,-0.000000000000000000e+00,2.369524240493774414e+00
-8.073481559753417969e+00,-8.127128601074218750e+00,-0.000000000000000000e+00,5.364739894866943359e-02
-7.595893383026123047e+00,-8.115644454956054688e+00,0.000000000000000000e+00,5.197510719299316406e-01
-8.131961822509765625e+00,-8.132268905639648438e+00,-0.000000000000000000e+00,3.071109531447291374e-04
-6.815266609191894531e+00,-8.085517883300781250e+00,0.000000000000000000e+00,1.270251154899597168e+00
-8.090764999389648438e+00,-8.104280471801757812e+00,0.000000000000000000e+00,1.351509522646665573e-02
-8.130142211914062500e+00,-8.131235122680664062e+00,0.000000000000000000e+00,1.092788297683000565e-03
-7.988565444946289062e+00,-8.137973785400390625e+00,0.000000000000000000e+00,1.494081914424896240e-01
-7.922379493713378906e+00,-8.145926475524902344e+00,0.000000000000000000e+00,2.235471606254577637e-01
-8.143758773803710938e+00,-8.144186973571777344e+00,0.000000000000000000e+00,4.280258435755968094e-04
-7.768320560455322266e+00,-8.134933471679687500e+00,-0.000000000000000000e+00,3.666129112243652344e-01
-8.113253593444824219e+00,-8.139955520629882812e+00,0.000000000000000000e+00,2.670165523886680603e-02
-7.451239109039306641e+00,-8.121754646301269531e+00,-0.000000000000000000e+00,6.705153584480285645e-01
-8.133129119873046875e+00,-8.150016784667968750e+00,0.000000000000000000e+00,1.688805781304836273e-02
-8.080465316772460938e+00,-8.137657165527343750e+00,0.000000000000000000e+00,5.719228833913803101e-02
-8.129892349243164062e+00,-8.146659851074218750e+00,0.000000000000000000e+00,1.676792278885841370e-02
-7.926207065582275391e+00,-8.148438453674316406e+00,0.000000000000000000e+00,2.222312390804290771e-01
-8.130230903625488281e+00,-8.154312133789062500e+00,0.000000000000000000e+00,2.408134751021862030e-02
-7.767543315887451172e+00,-8.142074584960937500e+00,0.000000000000000000e+00,3.745312392711639404e-01
-8.139943122863769531e+00,-8.160533905029296875e+00,-0.000000000000000000e+00,2.059114724397659302e-02
-7.932748794555664062e+00,-8.162000656127929688e+00,0.000000000000000000e+00,2.292517423629760742e-01
-7.871862888336181641e+00,-8.169662475585937500e+00,0.000000000000000000e+00,2.977997660636901855e-01
-7.948479175567626953e+00,-8.166198730468750000e+00,0.000000000000000000e+00,2.177193611860275269e-01
-8.006573677062988281e+00,-8.184547424316406250e+00,0.000000000000000000e+00,1.779740750789642334e-01
-8.090048789978027344e+00,-8.164907455444335938e+00,0.000000000000000000e+00,7.485901564359664917e-02
-8.084357261657714844e+00,-8.169498443603515625e+00,0.000000000000000000e+00,8.514131605625152588e-02
-7.049144268035888672e+00,-8.162734985351562500e+00,-0.000000000000000000e+00,1.113590717315673828e+00
-7.511722087860107422e+00,-8.173988342285156250e+00,-0.000000000000000000e+00,6.622664332389831543e-01
-7.958540916442871094e+00,-8.184154510498046875e+00,-0.000000000000000000e+00,2.256137430667877197e-01
-8.057542800903320312e+00,-8.179077148437500000e+00,0.000000000000000000e+00,1.215348020195960999e-01
-2.570000171661376953e+00,-8.163976669311523438e+00,-0.000000000000000000e+00,5.593976497650146484e+00
-8.111665725708007812e+00,-8.190575599670410156e+00,0.000000000000000000e+00,7.890988886356353760e-02
-7.263738632202148438e+00,-8.175607681274414062e+00,-0.000000000000000000e+00,9.118692874908447266e-01
-8.160509109497070312e+00,-8.199225425720214844e+00,0.000000000000000000e+00,3.871650993824005127e-02
-8.172598838806152344e+00,-8.191823959350585938e+00,0.000000000000000000e+00,1.922474615275859833e-02
-8.147698402404785156e+00,-8.213016510009765625e+00,0.000000000000000000e+00,6.531825661659240723e-02
-8.117007255554199219e+00,-8.209554672241210938e+00,0.000000000000000000e+00,9.254764765501022339e-02
-7.810074329376220703e+00,-8.185521125793457031e+00,-0.000000000000000000e+00,3.754469156265258789e-01
-8.200300216674804688e+00,-8.218610763549804688e+00,0.000000000000000000e+00,1.831060275435447693e-02
-7.745711803436279297e+00,-8.207085609436035156e+00,0.000000000000000000e+00,4.613738656044006348e-01
-8.190809249877929688e+00,-8.215147972106933594e+00,0.000000000000000000e+00,2.433827519416809082e-02
-7.861921310424804688e+00,-8.218232154846191406e+00,-0.000000000000000000e+00,3.563108742237091064e-01
-7.991226196289062500e+00,-8.238474845886230469e+00,0.000000000000000000e+00,2.472485750913619995e-01
-8.198669433593750000e+00,-8.235757827758789062e+00,0.000000000000000000e+00,3.708806633949279785e-02
-8.038097381591796875e+00,-8.236648559570312500e+00,0.000000000000000000e+00,1.985514760017395020e-01
-8.135702133178710938e+00,-8.233234405517578125e+00,0.000000000000000000e+00,9.753210097551345825e-02
-7.910846710205078125e+00,-8.255798339843750000e+00,0.000000000000000000e+00,3.449518382549285889e-01
-8.111403465270996094e+00,-8.232818603515625000e+00,0.000000000000000000e+00,1.214152723550796509e-01
-3.312226295471191406e+00,-8.223262786865234375e+00,-0.000000000000000000e+00,4.911036491394042969e+00
-8.163315773010253906e+00,-8.239636421203613281e+00,-0.000000000000000000e+00,7.632050663232803345e-02
-7.751616954803466797e+00,-8.262000083923339844e+00,0.000000000000000000e+00,5.103829503059387207e-01
-8.198916435241699219e+00,-8.255687713623046875e+00,-0.000000000000000000e+00,5.677084624767303467e-02
-6.950355529785156250e+00,-8.246402740478515625e+00,-0.000000000000000000e+00,1.296047091484069824e+00
-8.167385101318359375e+00,-8.276281356811523438e+00,0.000000000000000000e+00,1.088958457112312317e-01
-8.110893249511718750e+00,-8.260008811950683594e+00,-0.000000000000000000e+00,1.491160094738006592e-01
-7.926791191101074219e+00,-8.273546218872070312e+00,0.000000000000000000e+00,3.467549681663513184e-01
-6.528016567230224609e+00,-8.296302795410156250e+00,0.000000000000000000e+00,1.768286347389221191e+00
-8.192682266235351562e+00,-8.288057327270507812e+00,0.000000000000000000e+00,9.537534415721893311e-02
-8.078578948974609375e+00,-8.286515235900878906e+00,0.000000000000000000e+00,2.079362571239471436e-01
-7.677623748779296875e+00,-8.283393859863281250e+00,-0.000000000000000000e+00,6.057703495025634766e-01
-8.062819480895996094e+00,-8.284690856933593750e+00,-0.000000000000000000e+00,2.218717634677886963e-01
-8.289001464843750000e+00,-8.302021026611328125e+00,-0.000000000000000000e+00,1.301973126828670502e-02
-8.270021438598632812e+00,-8.285638809204101562e+00,-0.000000000000000000e+00,1.561773568391799927e-02
-8.151281356811523438e+00,-8.296045303344726562e+00,0.000000000000000000e+00,1.447643339633941650e-01
-8.316749572753906250e+00,-8.317193984985351562e+00,0.000000000000000000e+00,4.448223626241087914e-04
-7.580474853515625000e+00,-8.224951744079589844e+00,-0.000000000000000000e+00,6.444770693778991699e-01
-8.281448364257812500e+00,-8.288364410400390625e+00,0.000000000000000000e+00,6.915854290127754211e-03
-7.485212326049804688e+00,-8.308311462402343750e+00,0.000000000000000000e+00,8.230988979339599609e-01
-7.940094470977783203e+00,-8.318452835083007812e+00,0.000000000000000000e+00,3.783584833145141602e-01
-8.245881080627441406e+00,-8.317510604858398438e+00,0.000000000000000000e+00,7.162985205650329590e-02
-8.287429809570312500e+00,-8.313199996948242188e+00,0.000000000000000000e+00,2.577028796076774597e-02
-7.234580039978027344e+00,-8.307554244995117188e+00,-0.000000000000000000e+00,1.072973966598510742e+00
-8.274333953857421875e+00,-8.333349227905273438e+00,0.000000000000000000e+00,5.901484563946723938e-02
-8.263748168945312500e+00,-8.325595855712890625e+00,0.000000000000000000e+00,6.184726953506469727e-02
-7.909319877624511719e+00,-8.325440406799316406e+00,0.000000000000000000e+00,4.161205291748046875e-01
-8.210127830505371094e+00,-8.345836639404296875e+00,0.000000000000000000e+00,1.357087492942810059e-01
-8.069493293762207031e+00,-8.329799652099609375e+00,0.000000000000000000e+00,2.603068053722381592e-01
-7.397714614868164062e+00,-8.329188346862792969e+00,0.000000000000000000e+00,9.314739704132080078e-01
-8.342059135437011719e+00,-8.345163345336914062e+00,0.000000000000000000e+00,3.104410134255886078e-03
-7.892255783081054688e+00,-8.318954467773437500e+00,0.000000000000000000e+00,4.266985058784484863e-01
-7.758285999298095703e+00,-8.348602294921875000e+00,-0.000000000000000000e+00,5.903164148330688477e-01
-8.217639923095703125e+00,-8.347194671630859375e+00,0.000000000000000000e+00,1.295547783374786377e-01
-8.241488456726074219e+00,-8.354673385620117188e+00,0.000000000000000000e+00,1.131849884986877441e-01
-8.319200515747070312e+00,-8.362490653991699219e+00,0.000000000000000000e+00,4.328999668359756470e-02
-8.081796646118164062e+00,-8.376321792602539062e+00,0.000000000000000000e+00,2.945254445075988770e-01
-7.709304809570312500e+00,-8.348471641540527344e+00,-0.000000000000000000e+00,6.391669511795043945e-01
-7.563028335571289062e+00,-8.382633209228515625e+00,0.000000000000000000e+00,8.196046948432922363e-01
-8.305303573608398438e+00,-8.360879898071289062e+00,0.000000000000000000e+00,5.557648837566375732e-02
-7.231816291809082031e+00,-8.354604721069335938e+00,-0.000000000000000000e+00,1.122788548469543457e+00
-8.384793281555175781e+00,-8.387973785400390625e+00,0.000000000000000000e+00,3.180821426212787628e-03
-7.834464550018310547e+00,-8.350084304809570312e+00,0.000000000000000000e+00,5.156197547912597656e-01
-6.920464992523193359e+00,-8.377685546875000000e+00,0.000000000000000000e+00,1.457220673561096191e+00
-6.236134529113769531e+00,-8.378710746765136719e+00,-0.000000000000000000e+00,2.142576456069946289e+00
-8.341284751892089844e+00,-8.394144058227539062e+00,0.000000000000000000e+00,5.285893380641937256e-02
-8.278167724609375000e+00,-8.393362045288085938e+00,0.000000000000000000e+00,1.151944771409034729e-01
-8.160592079162597656e+00,-8.381961822509765625e+00,0.000000000000000000e+00,2.213693410158157349e-01
-8.254045486450195312e+00,-8.394414901733398438e+00,0.000000000000000000e+00,1.403698623180389404e-01
-8.162737846374511719e+00,-8.415186882019042969e+00,0.000000000000000000e+00,2.524494528770446777e-01
-8.387747764587402344e+00,-8.401636123657226562e+00,0.000000000000000000e+00,1.388813927769660950e-02
-8.374421119689941406e+00,-8.410444259643554688e+00,0.000000000000000000e+00,3.602356463670730591e-02
-8.079023361206054688e+00,-8.427503585815429688e+00,0.000000000000000000e+00,3.484800755977630615e-01
-8.198857307434082031e+00,-8.400899887084960938e+00,0.000000000000000000e+00,2.020421326160430908e-01
-7.913857460021972656e+00,-8.428089141845703125e+00,0.000000000000000000e+00,5.142319202423095703e-01
-8.394037246704101562e+00,-8.421379089355468750e+00,0.000000000000000000e+00,2.734196558594703674e-02
-8.237482070922851562e+00,-8.386009216308593750e+00,0.000000000000000000e+00,1.485266983509063721e-01
-8.408155441284179688e+00,-8.430168151855468750e+00,0.000000000000000000e+00,2.201298251748085022e-02
-7.888370037078857422e+00,-8.390344619750976562e+00,0.000000000000000000e+00,5.019747018814086914e-01
-8.364109992980957031e+00,-8.418899536132812500e+00,0.000000000000000000e+00,5.478947609663009644e-02
-8.302680015563964844e+00,-8.409749984741210938e+00,-0.000000000000000000e+00,1.070702001452445984e-01
-4.643088340759277344e+00,-8.465764999389648438e+00,0.000000000000000000e+00,3.822676658630371094e+00
-8.413187026977539062e+00,-8.427085876464843750e+00,0.000000000000000000e+00,1.389881782233715057e-02
-7.211544990539550781e+00,-8.415261268615722656e+00,0.000000000000000000e+00,1.203716516494750977e+00
-8.402929306030273438e+00,-8.439571380615234375e+00,-0.000000000000000000e+00,3.664170950651168823e-02
-8.360754013061523438e+00,-8.436792373657226562e+00,0.000000000000000000e+00,7.603811472654342651e-02
-7.708341121673583984e+00,-8.423995971679687500e+00,0.000000000000000000e+00,7.156547904014587402e-01
-8.409698486328125000e+00,-8.441438674926757812e+00,0.000000000000000000e+00,3.174044936895370483e-02
-8.283063888549804688e+00,-8.430877685546875000e+00,-0.000000000000000000e+00,1.478137522935867310e-01
-6.394783973693847656e+00,-8.458684921264648438e+00,0.000000000000000000e+00,2.063900947570800781e+00
-8.448191642761230469e+00,-8.453395843505859375e+00,0.000000000000000000e+00,5.204455927014350891e-03
-8.360217094421386719e+00,-8.398485183715820312e+00,0.000000000000000000e+00,3.826837241649627686e-02
-8.386484146118164062e+00,-8.427742958068847656e+00,0.000000000000000000e+00,4.125913605093955994e-02
-8.372418403625488281e+00,-8.436933517456054688e+00,0.000000000000000000e+00,6.451554596424102783e-02
-8.395549774169921875e+00,-8.451658248901367188e+00,-0.000000000000000000e+00,5.610840395092964172e-02
-8.417232513427734375e+00,-8.442518234252929688e+00,0.000000000000000000e+00,2.528573945164680481e-02
-7.216594219207763672e+00,-8.444110870361328125e+00,0.000000000000000000e+00,1.227516770362854004e+00
-8.452135086059570312e+00,-8.463639259338378906e+00,0.000000000000000000e+00,1.150461565703153610e-02
-8.363900184631347656e+00,-8.430210113525390625e+00,0.000000000000000000e+00,6.631006300449371338e-02
-7.378581047058105469e+00,-8.450880050659179688e+00,0.000000000000000000e+00,1.072298884391784668e+00
-5.315479755401611328e+00,-8.446566581726074219e+00,-0.000000000000000000e+00,3.131086826324462891e+00
-8.451066970825195312e+00,-8.465078353881835938e+00,-0.000000000000000000e+00,1.401116326451301575e-02
-8.194380760192871094e+00,-8.451147079467773438e+00,0.000000000000000000e+00,2.567665576934814453e-01
-8.343503952026367188e+00,-8.471519470214843750e+00,-0.000000000000000000e+00,1.280157566070556641e-01
-7.902722835540771484e+00,-8.451490402221679688e+00,0.000000000000000000e+00,5.487675666809082031e-01
-8.417106628417968750e+00,-8.478025436401367188e+00,0.000000000000000000e+00,6.091908738017082214e-02
-8.402230262756347656e+00,-8.474479675292968750e+00,0.000000000000000000e+00,7.224899530410766602e-02
-8.253305435180664062e+00,-8.440068244934082031e+00,0.000000000000000000e+00,1.867623627185821533e-01
-8.460165977478027344e+00,-8.469254493713378906e+00,0.000000000000000000e+00,9.088191203773021698e-03
-7.721254348754882812e+00,-8.478548049926757812e+00,0.000000000000000000e+00,7.572934627532958984e-01
-5.231059074401855469e+00,-8.465858459472656250e+00,-0.000000000000000000e+00,3.234799385070800781e+00
-8.386402130126953125e+00,-8.492115020751953125e+00,0.000000000000000000e+00,1.057132333517074585e-01
-8.274432182312011719e+00,-8.492320060729980469e+00,0.000000000000000000e+00,2.178876698017120361e-01
-8.286691665649414062e+00,-8.497541427612304688e+00,-0.000000000000000000e+00,2.108501493930816650e-01
-8.233504295349121094e+00,-8.450423240661621094e+00,-0.000000000000000000e+00,2.169188410043716431e-01
-6.960985183715820312e+00,-8.472517013549804688e+00,-0.000000000000000000e+00,1.511532068252563477e+00
-8.468107223510742188e+00,-8.497154235839843750e+00,0.000000000000000000e+00,2.904710546135902405e-02
-8.298594474792480469e+00,-8.473499298095703125e+00,0.000000000000000000e+00,1.749045997858047485e-01
-5.029519557952880859e+00,-8.481512069702148438e+00,-0.000000000000000000e+00,3.451992511749267578e+00
-8.418289184570312500e+00,-8.483221054077148438e+00,0.000000000000000000e+00,6.493178009986877441e-02
-7.824153900146484375e+00,-8.498661994934082031e+00,0.000000000000000000e+00,6.745078563690185547e-01
-8.492888450622558594e+00,-8.498813629150390625e+00,0.000000000000000000e+00,5.925189238041639328e-03
-8.079258918762207031e+00,-8.473474502563476562e+00,-0.000000000000000000e+00,3.942154347896575928e-01
-7.871666908264160156e+00,-8.500420570373535156e+00,-0.000000000000000000e+00,6.287537217140197754e-01
-8.464521408081054688e+00,-8.496910095214843750e+00,0.000000000000000000e+00,3.238845244050025940e-02
-8.448205947875976562e+00,-8.488573074340820312e+00,-0.000000000000000000e+00,4.036682099103927612e-02
-6.571106910705566406e+00,-8.517984390258789062e+00,0.000000000000000000e+00,1.946877479553222656e+00
-8.492252349853515625e+00,-8.508789062500000000e+00,-0.000000000000000000e+00,1.653695665299892426e-02
-8.500778198242187500e+00,-8.508602142333984375e+00,0.000000000000000000e+00,7.823756895959377289e-03
-8.249266624450683594e+00,-8.512804031372070312e+00,0.000000000000000000e+00,2.635372877120971680e-01
-8.078278541564941406e+00,-8.489332199096679688e+00,0.000000000000000000e+00,4.110536575317382812e-01
-7.543178558349609375e+00,-8.526420593261718750e+00,0.000000000000000000e+00,9.832420945167541504e-01
-8.299659729003906250e+00,-8.516873359680175781e+00,-0.000000000000000000e+00,2.172140181064605713e-01
-8.076583862304687500e+00,-8.531477928161621094e+00,0.000000000000000000e+00,4.548938572406768799e-01
-8.461112022399902344e+00,-8.495603561401367188e+00,0.000000000000000000e+00,3.449194505810737610e-02
-8.511997222900390625e+00,-8.520550727844238281e+00,0.000000000000000000e+00,8.553911000490188599e-03
-8.306712150573730469e+00,-8.515872955322265625e+00,0.000000000000000000e+00,2.091603428125381470e-01
-8.042532920837402344e+00,-8.515439033508300781e+00,0.000000000000000000e+00,4.729058146476745605e-01
-8.399963378906250000e+00,-8.529577255249023438e+00,-0.000000000000000000e+00,1.296137273311614990e-01
-8.479002952575683594e+00,-8.517416000366210938e+00,0.000000000000000000e+00,3.841277956962585449e-02
-8.346230506896972656e+00,-8.525554656982421875e+00,-0.000000000000000000e+00,1.793238222599029541e-01
-8.403892517089843750e+00,-8.532804489135742188e+00,0.000000000000000000e+00,1.289124488830566406e-01
-8.209811210632324219e+00,-8.525903701782226562e+00,0.000000000000000000e+00,3.160928189754486084e-01
-6.820633888244628906e+00,-8.503401756286621094e+00,0.000000000000000000e+00,1.682768106460571289e+00
-8.459746360778808594e+00,-8.527126312255859375e+00,-0.000000000000000000e+00,6.737966090440750122e-02
-8.142189979553222656e+00,-8.537450790405273438e+00,-0.000000000000000000e+00,3.952608704566955566e-01
-8.389546394348144531e+00,-8.541772842407226562e+00,-0.000000000000000000e+00,1.522267162799835205e-01
-7.677540302276611328e+00,-8.548627853393554688e+00,0.000000000000000000e+00,8.710876703262329102e-01
-7.502898693084716797e+00,-8.550880432128906250e+00,0.000000000000000000e+00,1.047981619834899902e+00
-8.518192291259765625e+00,-8.555381774902343750e+00,0.000000000000000000e+00,3.718966618180274963e-02
-8.388734817504882812e+00,-8.529563903808593750e+00,0.000000000000000000e+00,1.408286541700363159e-01
-7.559961795806884766e+00,-8.569172859191894531e+00,0.000000000000000000e+00,1.009210944175720215e+00
-8.546535491943359375e+00,-8.548755645751953125e+00,0.000000000000000000e+00,2.219722606241703033e-03
-8.441967010498046875e+00,-8.542552947998046875e+00,-0.000000000000000000e+00,1.005859747529029846e-01
-8.074997901916503906e+00,-8.525453567504882812e+00,0.000000000000000000e+00,4.504552483558654785e-01
-8.527370452880859375e+00,-8.554021835327148438e+00,0.000000000000000000e+00,2.665099315345287323e-02
-8.317880630493164062e+00,-8.538766860961914062e+00,0.000000000000000000e+00,2.208867073059082031e-01
-4.254953861236572266e+00,-8.536037445068359375e+00,-0.000000000000000000e+00,4.281083583831787109e+00
-8.528094291687011719e+00,-8.547472000122070312e+00,-0.000000000000000000e+00,1.937738806009292603e-02
-8.364879608154296875e+00,-8.551794052124023438e+00,0.000000000000000000e+00,1.869145631790161133e-01
-7.409714698791503906e+00,-8.569061279296875000e+00,0.000000000000000000e+00,1.159346580505371094e+00
-8.538868904113769531e+00,-8.540209770202636719e+00,-0.000000000000000000e+00,1.340952469035983086e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
-4.627153277397155762e-03
2.238486707210540771e-02
4.906693845987319946e-02
7.540608942508697510e-02
1.013902798295021057e-01
1.270081847906112671e-01
1.522485911846160889e-01
1.771008074283599854e-01
2.015550732612609863e-01
2.256020903587341309e-01
2.492330670356750488e-01
2.724402546882629395e-01
2.952162027359008789e-01
3.175542652606964111e-01
3.394488692283630371e-01
3.608946204185485840e-01
3.818867802619934082e-01
4.024217426776885986e-01
4.224969744682312012e-01
4.421093463897705078e-01
4.612578451633453369e-01
4.799412488937377930e-01
4.981594979763031006e-01
5.159129500389099121e-01
5.332024693489074707e-01
5.500295758247375488e-01
5.663973689079284668e-01
5.823081135749816895e-01
5.977653861045837402e-01
6.127727627754211426e-01
6.273353695869445801e-01
6.414579153060913086e-01
6.551458239555358887e-01
6.684046983718872070e-01
6.812410950660705566e-01
6.936615109443664551e-01
7.056726217269897461e-01
7.172819972038269043e-01
7.284970879554748535e-01
7.393255829811096191e-01
7.497756481170654297e-01
7.598552107810974121e-01
7.695725560188293457e-01
7.789364457130432129e-01
7.879554629325866699e-01
7.966381907463073730e-01
8.049935102462768555e-01
8.130301833152770996e-01
8.207573890686035156e-01
8.281835913658142090e-01
8.353179097175598145e-01
8.421686887741088867e-01
8.487457633018493652e-01
8.550567626953125000e-01
8.611111640930175781e-01
8.669174313545227051e-01
8.724835515022277832e-01
8.778186440467834473e-01
8.829305171966552734e-01
8.878275752067565918e-01
8.925177454948425293e-01
8.970087170600891113e-01
9.013085961341857910e-01
9.054251313209533691e-01
9.093651175498962402e-01
9.131363630294799805e-01
9.167457222938537598e-01
9.202002882957458496e-01
9.235065579414367676e-01
9.266718029975891113e-01
9.297015666961669922e-01
9.326030611991882324e-01
9.353813529014587402e-01
9.380431175231933594e-01
9.405937790870666504e-01
9.430393576622009277e-01
9.453846216201782227e-01
9.476347565650939941e-01
9.497956037521362305e-01
9.518718123435974121e-01
9.538672566413879395e-01
9.557880163192749023e-01
9.576368927955627441e-01
9.594191312789916992e-01
9.611391425132751465e-01
9.627997875213623047e-01
9.644058346748352051e-01
9.659603238105773926e-01
9.674672484397888184e-01
9.689297676086425781e-01
9.703508019447326660e-01
9.717339873313903809e-01
9.730823040008544922e-01
9.743977785110473633e-01
9.756845235824584961e-01
9.769440293312072754e-01
9.781792163848876953e-01
9.793927073478698730e-01
9.805858135223388672e-01
9.817621707916259766e-01
9.829222559928894043e-01
9.840691685676574707e-01
9.852043986320495605e-01
9.863298535346984863e-01
9.874466061592102051e-01
9.885569214820861816e-01
9.896619915962219238e-01
9.907632470130920410e-01
9.918619990348815918e-01
9.929594397544860840e-01
9.940567612648010254e-01
9.951550364494323730e-01
9.962551593780517578e-01
9.973581433296203613e-01
9.984652400016784668e-01
9.995762705802917480e-01
1.000693321228027344e+00
1.001816153526306152e+00
1.002945423126220703e+00
1.004081606864929199e+00
1.005225419998168945e+00
1.006377458572387695e+00
1.007537841796875000e+00
1.008707284927368164e+00
1.009885787963867188e+00
1.011072874069213867e+00
1.012270212173461914e+00
1.013477087020874023e+00
1.014693021774291992e+00
1.015919208526611328e+00
1.017155408859252930e+00
1.018400907516479492e+00
1.019656181335449219e+00
1.020921468734741211e+00
1.022195816040039062e+00
1.023479700088500977e+00
1.024772405624389648e+00
1.026074171066284180e+00
1.027384519577026367e+00
1.028702974319458008e+00
1.030030012130737305e+00
1.031364202499389648e+00
1.032706022262573242e+00
1.034054279327392578e+00
1.035409212112426758e+00
1.036769866943359375e+00
1.038136243820190430e+00
1.039507627487182617e+00
1.040883302688598633e+00
1.042263031005859375e+00
1.043646097183227539e+00
1.045031785964965820e+00
1.046419858932495117e+00
1.047809600830078125e+00
1.049199819564819336e+00
1.050590991973876953e+00
1.051981210708618164e+00
1.053370714187622070e+00
1.054758310317993164e+00
1.056143522262573242e+00
1.057525396347045898e+00
1.058902978897094727e+00
1.060276746749877930e+00
1.061644554138183594e+00
1.063005685806274414e+00
1.064360857009887695e+00
1.065707445144653320e+00
1.067045450210571289e+00
1.068373680114746094e+00
1.069692373275756836e+00
1.070999622344970703e+00
1.072295427322387695e+00
1.073577404022216797e+00
1.074846506118774414e+00
1.076101303100585938e+00
1.077340126037597656e+00
1.078562974929809570e+00
1.079768657684326172e+00
1.080956459045410156e+00
1.082125425338745117e+00
1.083274364471435547e+00
1.084402561187744141e+00
1.085509300231933594e+00
1.086593151092529297e+00
1.087654113769531250e+00
1.088690519332885742e+00
1.089701652526855469e+00
1.090687036514282227e+00
1.091645002365112305e+00
1.092575073242187500e+00
1.093476057052612305e+00
1.094347238540649414e+00
1.095187664031982422e+00
1.095996379852294922e+00
1.096772670745849609e+00
1.097515583038330078e+00
1.098223924636840820e+00
1.098896503448486328e+00
1.099533319473266602e+00
1.100132942199707031e+00
1.100693941116333008e+00
1.101216793060302734e+00
1.101698875427246094e+00
1.102140426635742188e+00
1.102540493011474609e+00
1.102897644042968750e+00
1.103211402893066406e+00
1.103481054306030273e+00
1.103704929351806641e+00
1.103882789611816406e+00
1.104013681411743164e+00
1.104096651077270508e+00
1.104130744934082031e+00
1.104115247726440430e+00
1.104049205780029297e+00
1.103931903839111328e+00
1.103762388229370117e+00
1.103539943695068359e+00
1.103263616561889648e+00
1.102932453155517578e+00
1.102545976638793945e+00
1.102103233337402344e+00
1.101603269577026367e+00
1.101045608520507812e+00
1.100429534912109375e+00
1.099753618240356445e+00
1.099017858505249023e+00
1.098221302032470703e+00
1.097362995147705078e+00
1.096441984176635742e+00
1.095458269119262695e+00
1.094410181045532227e+00
1.093298196792602539e+00
1.092120885848999023e+00
1.090877532958984375e+00
1.089568138122558594e+00
1.088191270828247070e+00
1.086746692657470703e+00
1.085233688354492188e+00
1.083651304244995117e+00
1.081999778747558594e+00
1.080277919769287109e+00
1.078485488891601562e+00
1.076621294021606445e+00
1.074685335159301758e+00
1.072677135467529297e+00
1.070596218109130859e+00
1.068441629409790039e+00
1.066212892532348633e+00
1.063910007476806641e+00
1.061532497406005859e+00
1.059079647064208984e+00
1.056550979614257812e+00
1.053946495056152344e+00
1.051265239715576172e+00
1.048507452011108398e+00
1.045672416687011719e+00
1.042759895324707031e+00
1.039769649505615234e+00
1.036700963973999023e+00
1.033554077148437500e+00
1.030328750610351562e+00
1.027024269104003906e+00
1.023640632629394531e+00
1.020177602767944336e+00
1.016635179519653320e+00
1.013013124465942383e+00
1.009311437606811523e+00
1.005529522895812988e+00
1.001667380332946777e+00
9.977253079414367676e-01
9.937031269073486328e-01
9.896003603935241699e-01
9.854174256324768066e-01
9.811541438102722168e-01
9.768107533454895020e-01
9.723870158195495605e-01
9.678829312324523926e-01
9.632987380027770996e-01
9.586344361305236816e-01
9.538902640342712402e-01
9.490662217140197754e-01
9.441626667976379395e-01
9.391795992851257324e-01
9.341170787811279297e-01
9.289756417274475098e-01
9.237552881240844727e-01
9.184567332267761230e-01
9.130795598030090332e-01
9.076244235038757324e-01
9.020919203758239746e-01
8.964818716049194336e-01
8.907951712608337402e-01
8.850320577621459961e-01
8.791924118995666504e-01
8.732771873474121094e-01
8.672869801521301270e-01
8.612216711044311523e-01
8.550825715065002441e-01
8.488691449165344238e-01
8.425826430320739746e-01
8.362237215042114258e-01
8.297926783561706543e-01
8.232898712158203125e-01
8.167165517807006836e-01
8.100724816322326660e-01
8.033592104911804199e-01
7.965770363807678223e-01
7.897264361381530762e-01
7.828082442283630371e-01
7.758231759071350098e-01
7.687722444534301758e-01
7.616558670997619629e-01
7.544748783111572266e-01
7.472302913665771484e-01
7.399227619171142578e-01
7.325531244277954102e-01
7.251221537590026855e-01
7.176311016082763672e-01
7.100803256034851074e-01
7.024708986282348633e-01
6.948039531707763672e-01
6.870800852775573730e-01
6.793005466461181641e-01
6.714658141136169434e-01
6.635773181915283203e-01
6.556360125541687012e-01
6.476424932479858398e-01
6.395979523658752441e-01
6.315036416053771973e-01
6.233604550361633301e-01
6.151694059371948242e-01
6.069315075874328613e-01
5.986478328704833984e-01
5.903190970420837402e-01
5.819467902183532715e-01
5.735323429107666016e-01
5.650762915611267090e-01
5.565797686576843262e-01
5.480438470840454102e-01
5.394696593284606934e-01
5.308589935302734375e-01
5.222121477127075195e-01
5.135306715965270996e-01
5.048154592514038086e-01
4.960678517818450928e-01
4.872888922691345215e-01
4.784796535968780518e-01
4.696414470672607422e-01
4.607756733894348145e-01
4.518827795982360840e-01
4.429644346237182617e-01
4.340216517448425293e-01
4.250559210777282715e-01
4.160675406455993652e-01
4.070587754249572754e-01
3.980299830436706543e-01
3.889826536178588867e-01
3.799182474613189697e-01
3.708367645740509033e-01
3.617408275604248047e-01
3.526310920715332031e-01
3.435077667236328125e-01
3.343728780746459961e-01
3.252280354499816895e-01
3.160735964775085449e-01
3.069103062152862549e-01
2.977402210235595703e-01
2.885640859603881836e-01
2.793832123279571533e-01
2.701982259750366211e-01
2.610107660293579102e-01
2.518212497234344482e-01
2.426311969757080078e-01
2.334417998790740967e-01
2.242541611194610596e-01
2.150688171386718750e-01
2.058872282505035400e-01
1.967101991176605225e-01
1.875387877225875854e-01
1.783743649721145630e-01
1.692170202732086182e-01
1.600693762302398682e-01
1.509310305118560791e-01
1.418027579784393311e-01
1.326863765716552734e-01
1.235827952623367310e-01
1.144927442073822021e-01
1.054162904620170593e-01
9.635561704635620117e-02
8.731126040220260620e-02
7.828354090452194214e-02
6.927426904439926147e-02
6.028360873460769653e-02
5.131211876869201660e-02
4.236133396625518799e-02
3.343192487955093384e-02
2.452404797077178955e-02
1.563932746648788452e-02
6.777912378311157227e-03
-2.059012651443481445e-03


==> DG_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-4.627153277397155762e-03
1.013902798295021057e-01
2.015550732612609863e-01
2.952162027359008789e-01
3.818867802619934082e-01
4.612578451633453369e-01
5.332024693489074707e-01
5.977653861045837402e-01
6.551458239555358887e-01
7.056726217269897461e-01
7.497756481170654297e-01
7.879554629325866699e-01
8.207573890686035156e-01
8.487457633018493652e-01
8.724835515022277832e-01
8.925177454948425293e-01
9.093651175498962402e-01
9.235065579414367676e-01
9.353813529014587402e-01
9.453846216201782227e-01
9.538672566413879395e-01
9.611391425132751465e-01
9.674672484397888184e-01
9.730823040008544922e-01
9.781792163848876953e-01
9.829222559928894043e-01
9.874466061592102051e-01
9.918619990348815918e-01
9.962551593780517578e-01
1.000693321228027344e+00
1.005225419998168945e+00
1.009885787963867188e+00
1.014693021774291992e+00
1.019656181335449219e+00
1.024772405624389648e+00
1.030030012130737305e+00
1.035409212112426758e+00
1.040883302688598633e+00
1.046419858932495117e+00
1.051981210708618164e+00
1.057525396347045898e+00
1.063005685806274414e+00
1.068373680114746094e+00
1.073577404022216797e+00
1.078562974929809570e+00
1.083274364471435547e+00
1.087654113769531250e+00
1.091645002365112305e+00
1.095187664031982422e+00
1.098223924636840820e+00
1.100693941116333008e+00
1.102540493011474609e+00
1.103704929351806641e+00
1.104130744934082031e+00
1.103762388229370117e+00
1.102545976638793945e+00
1.100429534912109375e+00
1.097362995147705078e+00
1.093298196792602539e+00
1.088191270828247070e+00
1.081999778747558594e+00
1.074685335159301758e+00
1.066212892532348633e+00
1.056550979614257812e+00
1.045672416687011719e+00
1.033554077148437500e+00
1.020177602767944336e+00
1.005529522895812988e+00
9.896003603935241699e-01
9.723870158195495605e-01
9.538902640342712402e-01
9.341170787811279297e-01
9.130795598030090332e-01
8.907951712608337402e-01
8.672869801521301270e-01
8.425826430320739746e-01
8.167165517807006836e-01
7.897264361381530762e-01
7.616558670997619629e-01
7.325531244277954102e-01
7.024708986282348633e-01
6.714658141136169434e-01
6.395979523658752441e-01
6.069315075874328613e-01
5.735323429107666016e-01
5.394696593284606934e-01
5.048154592514038086e-01
4.696414470672607422e-01
4.340216517448425293e-01
3.980299830436706543e-01
3.617408275604248047e-01
3.252280354499816895e-01
2.885640859603881836e-01
2.518212497234344482e-01
2.150688171386718750e-01
1.783743649721145630e-01
1.418027579784393311e-01
1.054162904620170593e-01
6.927426904439926147e-02
3.343192487955093384e-02
-2.059012651443481445e-03


==> DeepRitz_ND/EpUp_v_error_dim=10.csv <==
1.000000000000000711e+01,4.240119842182125121e-01
2.500000000000000711e+01,5.460963308437568470e-02
4.999999999999999289e+01,3.541864041494257459e-02
7.499999999999997158e+01,3.119538762289471995e-02
1.000000000000001279e+02,2.976482669734040534e-02
2.499999999999998863e+02,2.691308882330563021e-02
4.999999999999998295e+02,2.772714167223877535e-02
7.499999999999998863e+02,7.628949746764419892e-02
9.999999999999997726e+02,1.201289390618365260e-01


==> DeepRitz_ND/EpUp_v_error_dim=2.csv <==
1.000000000000000000e+01,3.837041411057647622e+00
2.500000000000000000e+01,1.768152581863831341e-01
5.000000000000000000e+01,3.156632665035318669e-02
7.500000000000000000e+01,4.702242290488473780e-02
1.000000000000000000e+02,4.019399559105403530e-02
2.500000000000000000e+02,4.038215784461698238e-02
5.000000000000000000e+02,3.472786734878165193e-02
7.500000000000000000e+02,3.019341303280485486e-02
1.000000000000000000e+03,2.431603180510521350e-02


==> DeepRitz_ND/EpUp_v_error_dim=4.csv <==
1.000000000000000000e+01,6.254835580543783857e-01
2.500000000000000000e+01,8.030124430804724822e-02
5.000000000000000000e+01,4.340337993280508899e-02
7.500000000000000000e+01,3.395410193274515931e-02
1.000000000000000000e+02,3.705815899708331251e-02
2.500000000000000000e+02,2.996731556424371209e-02
5.000000000000000000e+02,2.392765637567321330e-02
7.500000000000000000e+02,2.438932528554123985e-02
1.000000000000000000e+03,3.171378484203826731e-02


==> DeepRitz_ND/EpUp_v_error_dim=6.csv <==
1.000000000000000000e+01,4.763417175903016942e-01
2.500000000000000000e+01,5.777214899070183540e-02
5.000000000000000000e+01,3.718996347774169986e-02
7.500000000000000000e+01,3.716787900001979755e-02
1.000000000000000000e+02,3.921534644992528268e-02
2.500000000000000000e+02,3.770587929748569350e-02
5.000000000000000000e+02,3.115505512775672281e-02
7.500000000000000000e+02,3.845490829725262127e-02
1.000000000000000000e+03,3.226379138598143431e-02


==> DeepRitz_ND/EpUp_v_error_dim=8.csv <==
1.000000000000000000e+01,3.765259023447084519e-01
2.500000000000000000e+01,4.682860173861376485e-02
5.000000000000000000e+01,3.648065224259659789e-02
7.500000000000000000e+01,3.199348789583551789e-02
1.000000000000000000e+02,3.091607451914388585e-02
2.500000000000000000e+02,3.288952816943702118e-02
5.000000000000000000e+02,3.917576813228351718e-02
7.500000000000000000e+02,3.625606044567787623e-02
1.000000000000000000e+03,3.454609649345043165e-02


==> DeepRitz_ND/Hard_dim=10.csv <==
4.999999999999999289e+01,1.658821610998044149e-01
5.499999999999997726e+02,2.787812892923329650e-02
1.050000000000000000e+03,3.422455247599458933e-02
1.550000000000000682e+03,3.501722926663154711e-02
2.049999999999997272e+03,3.146842286422248808e-02
2.549999999999999545e+03,3.192048587069417492e-02
3.049999999999998636e+03,4.145825771957022815e-02
3.549999999999998181e+03,3.987611177937777640e-02
4.049999999999999091e+03,3.467882424460942692e-02
4.550000000000000000e+03,3.798716055060973734e-02
5.049999999999998181e+03,4.755204602151770488e-02
5.549999999999995453e+03,5.018001576898396821e-02
6.050000000000003638e+03,3.921522910099189269e-02
6.550000000000000000e+03,3.488160007794314371e-02
7.050000000000003638e+03,4.299433815045429486e-02
7.549999999999995453e+03,4.482356656490819879e-02
8.050000000000003638e+03,4.789497385703674059e-02
8.550000000000007276e+03,3.948733764655390499e-02
9.049999999999998181e+03,3.185912488361120065e-02
9.550000000000003638e+03,3.641868011242849895e-02
1.005000000000000364e+04,3.360495474814905598e-02
1.054999999999999636e+04,4.048871260865082033e-02
1.105000000000000909e+04,3.043614410863388492e-02
1.155000000000000000e+04,3.500871154569294014e-02
1.205000000000000182e+04,3.110008668492499420e-02
1.255000000000000000e+04,4.004335820947594465e-02
1.304999999999999636e+04,3.772909249156124883e-02
1.355000000000000728e+04,3.292417068255781842e-02
1.405000000000000000e+04,3.222846697416251877e-02
1.454999999999999636e+04,3.177061431591776675e-02
1.505000000000000000e+04,3.507632992018375889e-02
1.554999999999998909e+04,3.568044059631828024e-02
1.605000000000000364e+04,3.605344990265950400e-02
1.655000000000000364e+04,3.430436381828852466e-02
1.704999999999999272e+04,2.968439298784836949e-02
1.755000000000000000e+04,3.103480979414865656e-02
1.805000000000000000e+04,3.071798989341764652e-02
1.854999999999998545e+04,4.207652304461952097e-02
1.904999999999999272e+04,3.348519917247608224e-02
1.954999999999998909e+04,3.339382165091265425e-02
2.005000000000001091e+04,2.969102809429223847e-02
2.055000000000001819e+04,3.420543293541946500e-02
2.105000000000000000e+04,2.797671276547718938e-02
2.155000000000001819e+04,3.302820252705643278e-02
2.204999999999998909e+04,2.738089664201572015e-02
2.254999999999999272e+04,3.103096427239507293e-02
2.304999999999998909e+04,3.189988657321134874e-02
2.354999999999998545e+04,2.929178319508510611e-02
2.404999999999998545e+04,2.679034345709295495e-02
2.454999999999998181e+04,3.241778815050972568e-02
2.504999999999998181e+04,2.521873945898112090e-02
2.555000000000000728e+04,3.037305279102928135e-02
2.604999999999998545e+04,3.389522110245923175e-02
2.655000000000000728e+04,2.820371843689628219e-02
2.705000000000002183e+04,3.463060993261815601e-02
2.755000000000001819e+04,3.209183108354862757e-02
2.805000000000002547e+04,3.294642175365546100e-02
2.854999999999999272e+04,3.125666601922252874e-02
2.905000000000002547e+04,2.819464801816737656e-02
2.955000000000001819e+04,2.693412925086395224e-02
3.005000000000001091e+04,2.812587453678241228e-02
3.055000000000001819e+04,3.290653689680936300e-02
3.105000000000001091e+04,3.036424558908707924e-02
3.155000000000002547e+04,3.035312458273463354e-02
3.204999999999997817e+04,3.279423739180071379e-02
3.255000000000002547e+04,2.625908344308462358e-02
3.305000000000002910e+04,3.218706870906596490e-02
3.354999999999999272e+04,3.069001345579356471e-02
3.404999999999997090e+04,2.744807557766549763e-02
3.455000000000002183e+04,2.427771113143929044e-02
3.505000000000001455e+04,2.614246604716046266e-02
3.555000000000000000e+04,2.937011568143554907e-02
3.605000000000002183e+04,2.702786945891669582e-02
3.655000000000002910e+04,3.468479975715198921e-02
3.704999999999997090e+04,2.621425502712448202e-02
3.754999999999997090e+04,2.808434304141938995e-02
3.805000000000002183e+04,2.465023597386776025e-02
3.854999999999997090e+04,3.348412426915413354e-02
3.904999999999998545e+04,3.243648911902605181e-02
3.955000000000002910e+04,2.698520484055490568e-02
4.005000000000002910e+04,3.228999512274974976e-02
4.055000000000002183e+04,2.848226329535432852e-02
4.105000000000000000e+04,2.546885834953995995e-02
4.155000000000002910e+04,2.656500778991039563e-02
4.204999999999998545e+04,2.686302180659524627e-02
4.254999999999999272e+04,2.646273822862915681e-02
4.304999999999996362e+04,2.470906807968751770e-02
4.355000000000002183e+04,2.385916397618637053e-02
4.405000000000002910e+04,3.044262537228803814e-02
4.455000000000000000e+04,2.619777156912127605e-02
4.505000000000000728e+04,2.570370450965434733e-02
4.554999999999992724e+04,2.664494148616972785e-02
4.604999999999997817e+04,2.402346806184417483e-02
4.655000000000002183e+04,3.313415430568029257e-02
4.705000000000000000e+04,2.861561651310754600e-02
4.754999999999997090e+04,2.639100632718233488e-02
4.805000000000002183e+04,2.960409352779958328e-02
4.855000000000002910e+04,2.713024156861120612e-02
4.905000000000012369e+04,2.750493674015069140e-02
4.955000000000002910e+04,2.539199022061527228e-02


==> DeepRitz_ND/Hard_dim=4.csv <==
4.999999999999999289e+01,2.194627624108335950e-01
5.499999999999997726e+02,4.272758740375116188e-02
1.050000000000000000e+03,5.899652365251076280e-02
1.550000000000000682e+03,4.884173775425176139e-02
2.049999999999997272e+03,3.710792139453890359e-02
2.549999999999999545e+03,4.126669532791826800e-02
3.049999999999998636e+03,4.917173703931296963e-02
3.549999999999998181e+03,5.579834867916847602e-02
4.049999999999999091e+03,5.215269963893170296e-02
4.550000000000000000e+03,4.512485995167411779e-02
5.049999999999998181e+03,3.969604449719994071e-02
5.549999999999995453e+03,4.127017172138747192e-02
6.050000000000003638e+03,3.066402091658328513e-02
6.550000000000000000e+03,3.759601695205697786e-02
7.050000000000003638e+03,4.499544793255230019e-02
7.549999999999995453e+03,4.874928526880743795e-02
8.050000000000003638e+03,5.120532890562654732e-02
8.550000000000007276e+03,4.669080517320851886e-02
9.049999999999998181e+03,4.234657014861612639e-02
9.550000000000003638e+03,3.851301383563060510e-02
1.005000000000000364e+04,5.529323146157021779e-02
1.054999999999999636e+04,3.764435047189813865e-02
1.105000000000000909e+04,3.838669691175818077e-02
1.155000000000000000e+04,4.051630099364278426e-02
1.205000000000000182e+04,2.942234610591782859e-02
1.255000000000000000e+04,4.066619002053195597e-02
1.304999999999999636e+04,4.780671141532135543e-02
1.355000000000000728e+04,4.392098369341911057e-02
1.405000000000000000e+04,3.416374211287089013e-02
1.454999999999999636e+04,6.060296230621040753e-02
1.505000000000000000e+04,4.189494543372497548e-02
1.554999999999998909e+04,3.212779299770597563e-02
1.605000000000000364e+04,3.224123202095276197e-02
1.655000000000000364e+04,4.453959167247332346e-02
1.704999999999999272e+04,3.891964715716455386e-02
1.755000000000000000e+04,5.491641244594756138e-02
1.805000000000000000e+04,5.375506945985155521e-02
1.854999999999998545e+04,6.041058589129473522e-02
1.904999999999999272e+04,2.569905977333738697e-02
1.954999999999998909e+04,5.737650143652654744e-02
2.005000000000001091e+04,5.164262287923624545e-02
2.055000000000001819e+04,6.070479252029879758e-02
2.105000000000000000e+04,4.592190356069624640e-02
2.155000000000001819e+04,4.881029878344190359e-02
2.204999999999998909e+04,3.239222374525833198e-02
2.254999999999999272e+04,3.943876875321792458e-02
2.304999999999998909e+04,3.711022932042667977e-02
2.354999999999998545e+04,5.072440513616872232e-02
2.404999999999998545e+04,5.341184183380275063e-02
2.454999999999998181e+04,5.916638797782264314e-02
2.504999999999998181e+04,3.068645524014698006e-02
2.555000000000000728e+04,4.607555053832983888e-02
2.604999999999998545e+04,3.475900677127437277e-02
2.655000000000000728e+04,4.333021983559205703e-02
2.705000000000002183e+04,4.120929591204293418e-02
2.755000000000001819e+04,5.149217392763552614e-02
2.805000000000002547e+04,4.584320955449852630e-02
2.854999999999999272e+04,4.869887462664334449e-02
2.905000000000002547e+04,4.118676424158550925e-02
2.955000000000001819e+04,3.618057336471983826e-02
3.005000000000001091e+04,3.654959581930403850e-02
3.055000000000001819e+04,3.946495125953819461e-02
3.105000000000001091e+04,4.956619863705844647e-02
3.155000000000002547e+04,5.413914340587632629e-02
3.204999999999997817e+04,4.433276424688516876e-02
3.255000000000002547e+04,4.065285983600874092e-02
3.305000000000002910e+04,3.395917952001488438e-02
3.354999999999999272e+04,2.760905106339235984e-02
3.404999999999997090e+04,4.073517450142502550e-02
3.455000000000002183e+04,3.707965339359808182e-02
3.505000000000001455e+04,4.206558930165713028e-02
3.555000000000000000e+04,3.113697951486513529e-02
3.605000000000002183e+04,3.381841540000278534e-02
3.655000000000002910e+04,4.969146072941140607e-02
3.704999999999997090e+04,4.549817145058802220e-02
3.754999999999997090e+04,3.728362244808829801e-02
3.805000000000002183e+04,6.595997302639690363e-02
3.854999999999997090e+04,4.242869827549782674e-02
3.904999999999998545e+04,3.150890927683474424e-02
3.955000000000002910e+04,5.329979592783783832e-02
4.005000000000002910e+04,4.509650967910310004e-02
4.055000000000002183e+04,3.421285111527522932e-02
4.105000000000000000e+04,3.284454638761918899e-02
4.155000000000002910e+04,3.601793312100891320e-02
4.204999999999998545e+04,3.164601832854707641e-02
4.254999999999999272e+04,4.118403145734741977e-02
4.304999999999996362e+04,3.163946524672393845e-02
4.355000000000002183e+04,3.783338140992059673e-02
4.405000000000002910e+04,4.212088382229726286e-02
4.455000000000000000e+04,2.994475126226867415e-02
4.505000000000000728e+04,3.853397506159778052e-02
4.554999999999992724e+04,4.577294783759684044e-02
4.604999999999997817e+04,4.526828746902366446e-02
4.655000000000002183e+04,3.210847717870365242e-02
4.705000000000000000e+04,3.793436274625713173e-02
4.754999999999997090e+04,5.515226913759789518e-02
4.805000000000002183e+04,4.919010798432165571e-02
4.855000000000002910e+04,3.983268491330178157e-02
4.905000000000012369e+04,3.576914370270639631e-02
4.955000000000002910e+04,3.602914187485926206e-02


==> DeepRitz_ND/Hard_dim=6.csv <==
4.999999999999999289e+01,2.037396216423106032e-01
5.499999999999997726e+02,3.788059977996805633e-02
1.050000000000000000e+03,3.260931905257813401e-02
1.550000000000000682e+03,2.987813769282798154e-02
2.049999999999997272e+03,3.883720018074993119e-02
2.549999999999999545e+03,2.694893387774069740e-02
3.049999999999998636e+03,4.780479932039480989e-02
3.549999999999998181e+03,4.305791943787427856e-02
4.049999999999999091e+03,3.800713600279254784e-02
4.550000000000000000e+03,3.388545229424785865e-02
5.049999999999998181e+03,3.729058734437698530e-02
5.549999999999995453e+03,4.258621589562202464e-02
6.050000000000003638e+03,5.048344516034967977e-02
6.550000000000000000e+03,4.846864565741596659e-02
7.050000000000003638e+03,4.358577840327425290e-02
7.549999999999995453e+03,4.412935414561375280e-02
8.050000000000003638e+03,4.460290163199351343e-02
8.550000000000007276e+03,3.677258937276618733e-02
9.049999999999998181e+03,4.548722894521160104e-02
9.550000000000003638e+03,4.115898651768568062e-02
1.005000000000000364e+04,4.702349545957209415e-02
1.054999999999999636e+04,4.332254858053179170e-02
1.105000000000000909e+04,4.154664004496110702e-02
1.155000000000000000e+04,4.730825020232791445e-02
1.205000000000000182e+04,4.129954442725641134e-02
1.255000000000000000e+04,2.874546180042204108e-02
1.304999999999999636e+04,4.517153169617928871e-02
1.355000000000000728e+04,3.237052427330915777e-02
1.405000000000000000e+04,3.151791883111932507e-02
1.454999999999999636e+04,3.940023852426927098e-02
1.505000000000000000e+04,3.830164553814992268e-02
1.554999999999998909e+04,3.517419519245043591e-02
1.605000000000000364e+04,3.894114454225244826e-02
1.655000000000000364e+04,3.958738877113100740e-02
1.704999999999999272e+04,3.780620381657470719e-02
1.755000000000000000e+04,3.541990014053643387e-02
1.805000000000000000e+04,3.598777314091020085e-02
1.854999999999998545e+04,3.508133040553317039e-02
1.904999999999999272e+04,3.355168957061326757e-02
1.954999999999998909e+04,2.945163395020196709e-02
2.005000000000001091e+04,3.047179111832928541e-02
2.055000000000001819e+04,2.780099050703304167e-02
2.105000000000000000e+04,3.863514029397265015e-02
2.155000000000001819e+04,4.355469461510118323e-02
2.204999999999998909e+04,3.267658512678442428e-02
2.254999999999999272e+04,3.059643664957260520e-02
2.304999999999998909e+04,4.971042074961208590e-02
2.354999999999998545e+04,3.884719283204382534e-02
2.404999999999998545e+04,4.200458214495682296e-02
2.454999999999998181e+04,3.961136757143458864e-02
2.504999999999998181e+04,3.580531333833018165e-02
2.555000000000000728e+04,3.329299918311921097e-02
2.604999999999998545e+04,2.784931253442317345e-02
2.655000000000000728e+04,3.368309321614251090e-02
2.705000000000002183e+04,3.841703163333915622e-02
2.755000000000001819e+04,3.552074695440650409e-02
2.805000000000002547e+04,3.831805242767644809e-02
2.854999999999999272e+04,2.806695112775069861e-02
2.905000000000002547e+04,2.995317880132900359e-02
2.955000000000001819e+04,2.860133696884769108e-02
3.005000000000001091e+04,3.887308817462016564e-02
3.055000000000001819e+04,3.834312766628248520e-02
3.105000000000001091e+04,4.143242750380280587e-02
3.155000000000002547e+04,2.670246324218020217e-02
3.204999999999997817e+04,3.092955312180701091e-02
3.255000000000002547e+04,2.898791686934175035e-02
3.305000000000002910e+04,3.830406286512264696e-02
3.354999999999999272e+04,2.896058758308946157e-02
3.404999999999997090e+04,4.219777107841352765e-02
3.455000000000002183e+04,4.194676717054495602e-02
3.505000000000001455e+04,3.829608100304658647e-02
3.555000000000000000e+04,3.322364187382356726e-02
3.605000000000002183e+04,2.357945683437880080e-02
3.655000000000002910e+04,3.416463917897545610e-02
3.704999999999997090e+04,3.900201171736969452e-02
3.754999999999997090e+04,3.758030813362872591e-02
3.805000000000002183e+04,5.375540701728735715e-02
3.854999999999997090e+04,4.128343638856116909e-02
3.904999999999998545e+04,4.976659060018080033e-02
3.955000000000002910e+04,3.501105137049213833e-02
4.005000000000002910e+04,3.474295146471944457e-02
4.055000000000002183e+04,3.769277972514606390e-02
4.105000000000000000e+04,3.543333603913075003e-02
4.155000000000002910e+04,5.350744913507284040e-02
4.204999999999998545e+04,3.450638959240785036e-02
4.254999999999999272e+04,5.369392574867407064e-02
4.304999999999996362e+04,2.342616949257442238e-02
4.355000000000002183e+04,3.266361509350377418e-02
4.405000000000002910e+04,3.248383211187014230e-02
4.455000000000000000e+04,3.506200441255789835e-02
4.505000000000000728e+04,3.429188336683603594e-02
4.554999999999992724e+04,3.295672112897325701e-02
4.604999999999997817e+04,4.067509852654102587e-02
4.655000000000002183e+04,2.979412502240968638e-02
4.705000000000000000e+04,2.837569298974120316e-02
4.754999999999997090e+04,3.616940861352803405e-02
4.805000000000002183e+04,3.810446905412553931e-02
4.855000000000002910e+04,3.000558914860935317e-02
4.905000000000012369e+04,4.006656428111297213e-02
4.955000000000002910e+04,3.028079242607916235e-02


==> DeepRitz_ND/Hard_dim=8.csv <==
4.999999999999999289e+01,1.863638944157056387e-01
5.499999999999997726e+02,2.800562856414286206e-02
1.050000000000000000e+03,3.169398005356965226e-02
1.550000000000000682e+03,2.883326645637679375e-02
2.049999999999997272e+03,2.848502814302281139e-02
2.549999999999999545e+03,3.893909620908632407e-02
3.049999999999998636e+03,3.949240577477671627e-02
3.549999999999998181e+03,5.054048909976904119e-02
4.049999999999999091e+03,4.057712930753410580e-02
4.550000000000000000e+03,4.478168694653807125e-02
5.049999999999998181e+03,3.952036025185041990e-02
5.549999999999995453e+03,4.545725369581871816e-02
6.050000000000003638e+03,4.527196338954661559e-02
6.550000000000000000e+03,5.864286317721102704e-02
7.050000000000003638e+03,4.136205679663004786e-02
7.549999999999995453e+03,3.290319509690964317e-02
8.050000000000003638e+03,4.293943913303907567e-02
8.550000000000007276e+03,3.939189516219030601e-02
9.049999999999998181e+03,3.402369445566272993e-02
9.550000000000003638e+03,4.391215069152665240e-02
1.005000000000000364e+04,2.869448019984408016e-02
1.054999999999999636e+04,3.624017649435888611e-02
1.105000000000000909e+04,3.386245697461444382e-02
1.155000000000000000e+04,2.369392995947545294e-02
1.205000000000000182e+04,3.598481463845387002e-02
1.255000000000000000e+04,3.328191395773234806e-02
1.304999999999999636e+04,3.514429052012126714e-02
1.355000000000000728e+04,2.763489532056807169e-02
1.405000000000000000e+04,3.249021966960852215e-02
1.454999999999999636e+04,4.091718329642488744e-02
1.505000000000000000e+04,3.187664073872626541e-02
1.554999999999998909e+04,3.483351060604283900e-02
1.605000000000000364e+04,3.899355413671870552e-02
1.655000000000000364e+04,4.130235078383479724e-02
1.704999999999999272e+04,3.711203426317927906e-02
1.755000000000000000e+04,3.121579260658824406e-02
1.805000000000000000e+04,2.879357223364104393e-02
1.854999999999998545e+04,2.878918032751310099e-02
1.904999999999999272e+04,3.390931161358402141e-02
1.954999999999998909e+04,2.243395204048491409e-02
2.005000000000001091e+04,3.303621554960404355e-02
2.055000000000001819e+04,3.150617915111697531e-02
2.105000000000000000e+04,3.089300614428602820e-02
2.155000000000001819e+04,3.433434573042899729e-02
2.204999999999998909e+04,3.043064306282481160e-02
2.254999999999999272e+04,2.884013055902599418e-02
2.304999999999998909e+04,2.837925078184419178e-02
2.354999999999998545e+04,3.029893843326677411e-02
2.404999999999998545e+04,3.305510721546926767e-02
2.454999999999998181e+04,3.810190100021533521e-02
2.504999999999998181e+04,2.660916133038396594e-02
2.555000000000000728e+04,3.685644130828896747e-02
2.604999999999998545e+04,3.337627714898452197e-02
2.655000000000000728e+04,2.706079771997547956e-02
2.705000000000002183e+04,3.364272258635225138e-02
2.755000000000001819e+04,2.753837613795221892e-02
2.805000000000002547e+04,2.552105806826092393e-02
2.854999999999999272e+04,2.977003184976035124e-02
2.905000000000002547e+04,2.679063250998757473e-02
2.955000000000001819e+04,2.681966719111926120e-02
3.005000000000001091e+04,2.994617005866951828e-02
3.055000000000001819e+04,3.010745648028052140e-02
3.105000000000001091e+04,2.608152374509951910e-02
3.155000000000002547e+04,2.888339215521004699e-02
3.204999999999997817e+04,3.479414267832738744e-02
3.255000000000002547e+04,2.854427768737090310e-02
3.305000000000002910e+04,3.386573248214290455e-02
3.354999999999999272e+04,3.021660742043999134e-02
3.404999999999997090e+04,2.911265676430637231e-02
3.455000000000002183e+04,3.455716095198286403e-02
3.505000000000001455e+04,3.021284281728159674e-02
3.555000000000000000e+04,2.573617164936612203e-02
3.605000000000002183e+04,2.364782756459337526e-02
3.655000000000002910e+04,2.861647836121476718e-02
3.704999999999997090e+04,2.840115538418665209e-02
3.754999999999997090e+04,2.976193865693470622e-02
3.805000000000002183e+04,2.923666640091004965e-02
3.854999999999997090e+04,3.181218933551730604e-02
3.904999999999998545e+04,2.361947895990012050e-02
3.955000000000002910e+04,3.497777436461699252e-02
4.005000000000002910e+04,3.536048682079399874e-02
4.055000000000002183e+04,3.275931525064323946e-02
4.105000000000000000e+04,3.011515947802704402e-02
4.155000000000002910e+04,2.482214442012983455e-02
4.204999999999998545e+04,3.163766690539904225e-02
4.254999999999999272e+04,3.119563988412948907e-02
4.304999999999996362e+04,3.038927732990942196e-02
4.355000000000002183e+04,3.177581292368811955e-02
4.405000000000002910e+04,2.766677335160253742e-02
4.455000000000000000e+04,2.960375710354829284e-02
4.505000000000000728e+04,3.205555023712914481e-02
4.554999999999992724e+04,2.837425888478642064e-02
4.604999999999997817e+04,3.223833993670889575e-02
4.655000000000002183e+04,3.484409651577828615e-02
4.705000000000000000e+04,3.011568721635617465e-02
4.754999999999997090e+04,2.874723364118322508e-02
4.805000000000002183e+04,3.014431206296453239e-02
4.855000000000002910e+04,3.533425224652946700e-02
4.905000000000012369e+04,3.292487698043437133e-02
4.955000000000002910e+04,3.500217532371833334e-02


==> DeepRitz_ND/Hard_final.csv <==
4.622103667824734724e-02
2.178694942411258523e-02
4.102717628058268062e-02
2.043351982117784169e-02
3.325306415354499501e-02
2.144590300063562230e-02
3.130439268196628932e-02
1.799858541471879847e-02
2.772993786511732117e-02


==> DeepRitz_ND/Penalty_dim=10.csv <==
4.999999999999999289e+01,9.731133570537304767e-01
5.499999999999997726e+02,1.908689257496233582e-01
1.050000000000000000e+03,1.863369467253429557e-01
1.550000000000000682e+03,1.809527876218987863e-01
2.049999999999997272e+03,1.873117515672046984e-01
2.549999999999999545e+03,1.788976422323617088e-01
3.049999999999998636e+03,1.851398673812691686e-01
3.549999999999998181e+03,1.857884653769533712e-01
4.049999999999999091e+03,1.803587592682827645e-01
4.550000000000000000e+03,1.863125150957354315e-01
5.049999999999998181e+03,1.861011123450514448e-01
5.549999999999995453e+03,1.816187862119057750e-01
6.050000000000003638e+03,1.820863211757453581e-01
6.550000000000000000e+03,1.859040453513717828e-01
7.050000000000003638e+03,1.911427166846847436e-01
7.549999999999995453e+03,1.917797528015866837e-01
8.050000000000003638e+03,1.882277176791189166e-01
8.550000000000007276e+03,1.821315662766043730e-01
9.049999999999998181e+03,1.857675528183006519e-01
9.550000000000003638e+03,1.858432172779449498e-01
1.005000000000000364e+04,1.842940304759395631e-01
1.054999999999999636e+04,1.888293759494588941e-01
1.105000000000000909e+04,1.815581772470660493e-01
1.155000000000000000e+04,1.783368608288222468e-01
1.205000000000000182e+04,1.850069104014842869e-01
1.255000000000000000e+04,1.832420822146873518e-01
1.304999999999999636e+04,1.824353360916848021e-01
1.355000000000000728e+04,1.852374479932488716e-01
1.405000000000000000e+04,1.829222863887205175e-01
1.454999999999999636e+04,1.855046647199295462e-01
1.505000000000000000e+04,1.807519248310687499e-01
1.554999999999998909e+04,1.860778985257534046e-01
1.605000000000000364e+04,1.807674333978405712e-01
1.655000000000000364e+04,1.834410411418577191e-01
1.704999999999999272e+04,1.830762930357414386e-01
1.755000000000000000e+04,1.789031307042336649e-01
1.805000000000000000e+04,1.882788677109901443e-01
1.854999999999998545e+04,1.834120202294200475e-01
1.904999999999999272e+04,1.830758085881417363e-01
1.954999999999998909e+04,1.799015548695166999e-01
2.005000000000001091e+04,1.845613991703061174e-01
2.055000000000001819e+04,1.841666076911026295e-01
2.105000000000000000e+04,1.889355649677433580e-01
2.155000000000001819e+04,1.852903114995146372e-01
2.204999999999998909e+04,1.883789078572879472e-01
2.254999999999999272e+04,1.849909582673347486e-01
2.304999999999998909e+04,1.845277028868120561e-01
2.354999999999998545e+04,1.866776711117992260e-01
2.404999999999998545e+04,1.827261894588332325e-01
2.454999999999998181e+04,1.811541544211930088e-01
2.504999999999998181e+04,1.820218235830159681e-01
2.555000000000000728e+04,1.856493390388105347e-01
2.604999999999998545e+04,1.833107952895944304e-01
2.655000000000000728e+04,1.841101198300404695e-01
2.705000000000002183e+04,1.856779630147872284e-01
2.755000000000001819e+04,1.833134068097384273e-01
2.805000000000002547e+04,1.862154480203274676e-01
2.854999999999999272e+04,1.785448512913739016e-01
2.905000000000002547e+04,1.815251125872321958e-01
2.955000000000001819e+04,1.836142226284429024e-01
3.005000000000001091e+04,1.820016462166854365e-01
3.055000000000001819e+04,1.844641468156144326e-01
3.105000000000001091e+04,1.857077813137830713e-01
3.155000000000002547e+04,1.857455371262005384e-01
3.204999999999997817e+04,1.835760512046136217e-01
3.255000000000002547e+04,1.799327411104873209e-01
3.305000000000002910e+04,1.856720823319885916e-01
3.354999999999999272e+04,1.812077974908666289e-01
3.404999999999997090e+04,1.848547517460166767e-01
3.455000000000002183e+04,1.823078806243431382e-01
3.505000000000001455e+04,1.779174334523160039e-01
3.555000000000000000e+04,1.852770489798276354e-01
3.605000000000002183e+04,1.862634357109922145e-01
3.655000000000002910e+04,1.838937790850495857e-01
3.704999999999997090e+04,1.862052185108234448e-01
3.754999999999997090e+04,1.862203769800683806e-01
3.805000000000002183e+04,1.787017315211642254e-01
3.854999999999997090e+04,1.925764969313396580e-01
3.904999999999998545e+04,1.831429279671154264e-01
3.955000000000002910e+04,1.837642095958486599e-01
4.005000000000002910e+04,1.849086088450115628e-01
4.055000000000002183e+04,1.847286568641014481e-01
4.105000000000000000e+04,1.889887820664984119e-01
4.155000000000002910e+04,1.845006145956009369e-01
4.204999999999998545e+04,1.838664808423461638e-01
4.254999999999999272e+04,1.844751365323180070e-01
4.304999999999996362e+04,1.848936379117773199e-01
4.355000000000002183e+04,1.867793385168620701e-01
4.405000000000002910e+04,1.794585089409684864e-01
4.455000000000000000e+04,1.822404930404635526e-01
4.505000000000000728e+04,1.816945992751692884e-01
4.554999999999992724e+04,1.857020670236330384e-01
4.604999999999997817e+04,1.847486800596823131e-01
4.655000000000002183e+04,1.855250037267527630e-01
4.705000000000000000e+04,1.869450845095470271e-01
4.754999999999997090e+04,1.847816762214975483e-01
4.805000000000002183e+04,1.824202877198685957e-01
4.855000000000002910e+04,1.778256360558787552e-01
4.905000000000012369e+04,1.848777974407020130e-01
4.955000000000002910e+04,1.831785527824056348e-01


==> DeepRitz_ND/Penalty_dim=4.csv <==
4.999999999999999289e+01,6.527283765554844353e-01
5.499999999999997726e+02,2.110677300220585029e-01
1.050000000000000000e+03,2.084686149106667885e-01
1.550000000000000682e+03,2.038835176672803839e-01
2.049999999999997272e+03,2.140931701523936803e-01
2.549999999999999545e+03,2.071736482446132621e-01
3.049999999999998636e+03,2.111789737090009056e-01
3.549999999999998181e+03,2.093783650341707325e-01
4.049999999999999091e+03,2.132804341169508011e-01
4.550000000000000000e+03,2.072112957728010074e-01
5.049999999999998181e+03,2.185240597423410702e-01
5.549999999999995453e+03,2.115857890118946483e-01
6.050000000000003638e+03,2.113025737692046935e-01
6.550000000000000000e+03,2.097719567001196939e-01
7.050000000000003638e+03,2.020371875800852091e-01
7.549999999999995453e+03,2.145881487088821538e-01
8.050000000000003638e+03,2.116431866023109343e-01
8.550000000000007276e+03,2.109020426031692208e-01
9.049999999999998181e+03,2.076631684693805990e-01
9.550000000000003638e+03,2.134344942111267296e-01
1.005000000000000364e+04,2.130298156502210549e-01
1.054999999999999636e+04,2.075650582917297204e-01
1.105000000000000909e+04,2.039122262706888067e-01
1.155000000000000000e+04,2.073386081590159191e-01
1.205000000000000182e+04,2.083592655830455165e-01
1.255000000000000000e+04,2.055103067180422960e-01
1.304999999999999636e+04,2.081570460919791588e-01
1.355000000000000728e+04,2.140137450659340412e-01
1.405000000000000000e+04,2.071454020551609654e-01
1.454999999999999636e+04,2.111973701902817024e-01
1.505000000000000000e+04,2.074359220603440856e-01
1.554999999999998909e+04,2.087496602283096803e-01
1.605000000000000364e+04,2.104011398268958166e-01
1.655000000000000364e+04,2.103271644981415667e-01
1.704999999999999272e+04,2.129566874702020496e-01
1.755000000000000000e+04,2.135040208038124498e-01
1.805000000000000000e+04,2.094013712104968172e-01
1.854999999999998545e+04,2.088372448969831596e-01
1.904999999999999272e+04,2.084815654417209729e-01
1.954999999999998909e+04,2.178969725454965034e-01
2.005000000000001091e+04,2.123133686135805775e-01
2.055000000000001819e+04,2.075099571749576821e-01
2.105000000000000000e+04,2.055918615117490744e-01
2.155000000000001819e+04,2.081291412680671415e-01
2.204999999999998909e+04,2.143812192717901577e-01
2.254999999999999272e+04,2.095510031260433004e-01
2.304999999999998909e+04,2.077345356781671315e-01
2.354999999999998545e+04,2.093947530822701519e-01
2.404999999999998545e+04,2.143281175146334039e-01
2.454999999999998181e+04,2.092148034941806456e-01
2.504999999999998181e+04,2.098713081366436473e-01
2.555000000000000728e+04,2.085189540913673922e-01
2.604999999999998545e+04,2.099653288910718896e-01
2.655000000000000728e+04,2.090790817465303653e-01
2.705000000000002183e+04,2.061179487859178816e-01
2.755000000000001819e+04,2.097324269069442970e-01
2.805000000000002547e+04,2.092684997475654785e-01
2.854999999999999272e+04,2.087046406910861573e-01
2.905000000000002547e+04,2.127900520626747061e-01
2.955000000000001819e+04,2.088145189592853779e-01
3.005000000000001091e+04,2.108645277675559870e-01
3.055000000000001819e+04,2.065455256381776850e-01
3.105000000000001091e+04,2.126940478475664031e-01
3.155000000000002547e+04,2.101149140471056109e-01
3.204999999999997817e+04,2.059488383348883067e-01
3.255000000000002547e+04,2.001409244386967434e-01
3.305000000000002910e+04,2.076953011540057514e-01
3.354999999999999272e+04,2.033172808671369625e-01
3.404999999999997090e+04,2.100950090992636798e-01
3.455000000000002183e+04,2.036693918917346913e-01
3.505000000000001455e+04,2.099945270918409934e-01
3.555000000000000000e+04,2.102783428163402801e-01
3.605000000000002183e+04,2.166150813291732036e-01
3.655000000000002910e+04,2.017747794468189304e-01
3.704999999999997090e+04,2.129586663208582475e-01
3.754999999999997090e+04,2.105332487296210364e-01
3.805000000000002183e+04,2.099089949942663236e-01
3.854999999999997090e+04,2.058299172702726942e-01
3.904999999999998545e+04,2.129332184300667119e-01
3.955000000000002910e+04,2.058787308428781937e-01
4.005000000000002910e+04,2.082839086030151832e-01
4.055000000000002183e+04,1.995582209195439771e-01
4.105000000000000000e+04,2.046675988126612222e-01
4.155000000000002910e+04,2.042674586757865507e-01
4.204999999999998545e+04,2.100083136098329084e-01
4.254999999999999272e+04,2.102137948559908154e-01
4.304999999999996362e+04,2.115653549919876697e-01
4.355000000000002183e+04,2.115269247314462697e-01
4.405000000000002910e+04,2.108416581203477469e-01
4.455000000000000000e+04,2.132117653848855376e-01
4.505000000000000728e+04,2.097602315924272376e-01
4.554999999999992724e+04,2.074628077537371551e-01
4.604999999999997817e+04,2.156842885236155416e-01
4.655000000000002183e+04,2.117760724835366093e-01
4.705000000000000000e+04,2.106467748936745876e-01
4.754999999999997090e+04,2.053981633366245285e-01
4.805000000000002183e+04,2.159201700566769355e-01
4.855000000000002910e+04,2.108464895494404634e-01
4.905000000000012369e+04,2.069959378704753772e-01
4.955000000000002910e+04,2.191922705794658310e-01


==> DeepRitz_ND/Penalty_dim=6.csv <==
4.999999999999999289e+01,8.000215141153249609e-01
5.499999999999997726e+02,1.950782819508811439e-01
1.050000000000000000e+03,1.919120076441473977e-01
1.550000000000000682e+03,1.923706649922820033e-01
2.049999999999997272e+03,1.941792413457587019e-01
2.549999999999999545e+03,1.961469708076013507e-01
3.049999999999998636e+03,1.936512036410996673e-01
3.549999999999998181e+03,1.869699134979814215e-01
4.049999999999999091e+03,1.914952199395833499e-01
4.550000000000000000e+03,1.837056519132650723e-01
5.049999999999998181e+03,1.974258587506665386e-01
5.549999999999995453e+03,1.892867143111697514e-01
6.050000000000003638e+03,1.917141488245589775e-01
6.550000000000000000e+03,1.949922890351996341e-01
7.050000000000003638e+03,1.931255975291665816e-01
7.549999999999995453e+03,1.912469800532420328e-01
8.050000000000003638e+03,1.921373177249116604e-01
8.550000000000007276e+03,1.900956642007055886e-01
9.049999999999998181e+03,1.902383152153613588e-01
9.550000000000003638e+03,1.922684494966562796e-01
1.005000000000000364e+04,1.891064289886854877e-01
1.054999999999999636e+04,1.851262611883284781e-01
1.105000000000000909e+04,1.911543137487586308e-01
1.155000000000000000e+04,1.965988158302919564e-01
1.205000000000000182e+04,1.895645856463509527e-01
1.255000000000000000e+04,1.940789799562535889e-01
1.304999999999999636e+04,1.922751101990835543e-01
1.355000000000000728e+04,1.920581685857289111e-01
1.405000000000000000e+04,1.896140126146046712e-01
1.454999999999999636e+04,1.930529274725118760e-01
1.505000000000000000e+04,1.932793294128637429e-01
1.554999999999998909e+04,1.966457504247635102e-01
1.605000000000000364e+04,1.929118059851136768e-01
1.655000000000000364e+04,1.928785851966578757e-01
1.704999999999999272e+04,1.945496259549421014e-01
1.755000000000000000e+04,1.958487396680811954e-01
1.805000000000000000e+04,1.961686073444567913e-01
1.854999999999998545e+04,1.927634617494757840e-01
1.904999999999999272e+04,1.995003138484041372e-01
1.954999999999998909e+04,2.014995581853782081e-01
2.005000000000001091e+04,1.876363072265372078e-01
2.055000000000001819e+04,1.959993580407938252e-01
2.105000000000000000e+04,1.916513624518011993e-01
2.155000000000001819e+04,1.897019118073370314e-01
2.204999999999998909e+04,1.896835768038775405e-01
2.254999999999999272e+04,1.927440380488361360e-01
2.304999999999998909e+04,1.920162392894997627e-01
2.354999999999998545e+04,1.949273924679653658e-01
2.404999999999998545e+04,1.942262130417008181e-01
2.454999999999998181e+04,1.992026890398476968e-01
2.504999999999998181e+04,1.911534323447142414e-01
2.555000000000000728e+04,1.897867475812721472e-01
2.604999999999998545e+04,1.916207316127858662e-01
2.655000000000000728e+04,1.973542923048929032e-01
2.705000000000002183e+04,1.916493905626793504e-01
2.755000000000001819e+04,1.941604086004952157e-01
2.805000000000002547e+04,1.914502994501476041e-01
2.854999999999999272e+04,1.928524466323143782e-01
2.905000000000002547e+04,1.918181427652061455e-01
2.955000000000001819e+04,1.916236361880526706e-01
3.005000000000001091e+04,1.938342813259925079e-01
3.055000000000001819e+04,1.873294297190697955e-01
3.105000000000001091e+04,1.947271137364450233e-01
3.155000000000002547e+04,1.945527055015378315e-01
3.204999999999997817e+04,1.975498662354905344e-01
3.255000000000002547e+04,1.934213815524961078e-01
3.305000000000002910e+04,1.905766508978450069e-01
3.354999999999999272e+04,1.872595938630694790e-01
3.404999999999997090e+04,1.909170085104492931e-01
3.455000000000002183e+04,1.924172630644050419e-01
3.505000000000001455e+04,1.975170306619770944e-01
3.555000000000000000e+04,1.926596334268718125e-01
3.605000000000002183e+04,1.948818294747085567e-01
3.655000000000002910e+04,1.971380206201059637e-01
3.704999999999997090e+04,1.959422949960038796e-01
3.754999999999997090e+04,1.950378970681819757e-01
3.805000000000002183e+04,2.000491211667548563e-01
3.854999999999997090e+04,1.903729344879969421e-01
3.904999999999998545e+04,1.920861455408433560e-01
3.955000000000002910e+04,1.993589115327698835e-01
4.005000000000002910e+04,1.963089748732218531e-01
4.055000000000002183e+04,1.913813366364650881e-01
4.105000000000000000e+04,1.947846822309392267e-01
4.155000000000002910e+04,1.933014120278100656e-01
4.204999999999998545e+04,1.943564640355574524e-01
4.254999999999999272e+04,1.961207037891542770e-01
4.304999999999996362e+04,1.921400140874472695e-01
4.355000000000002183e+04,1.930339881011096381e-01
4.405000000000002910e+04,1.998625678944153661e-01
4.455000000000000000e+04,1.909182938497155924e-01
4.505000000000000728e+04,1.931012565648125290e-01
4.554999999999992724e+04,1.931416507167047769e-01
4.604999999999997817e+04,1.898594761028619959e-01
4.655000000000002183e+04,1.877876029086572862e-01
4.705000000000000000e+04,1.987919715356233075e-01
4.754999999999997090e+04,1.964062681186843351e-01
4.805000000000002183e+04,1.918875591246746171e-01
4.855000000000002910e+04,1.976524424398422575e-01
4.905000000000012369e+04,1.852270656042536157e-01
4.955000000000002910e+04,1.913721014563126710e-01


==> DeepRitz_ND/Penalty_dim=8.csv <==
4.999999999999999289e+01,9.402169804119856478e-01
5.499999999999997726e+02,1.934370814573670438e-01
1.050000000000000000e+03,1.842705259575408983e-01
1.550000000000000682e+03,1.885675960599941803e-01
2.049999999999997272e+03,1.875078083240131477e-01
2.549999999999999545e+03,1.814623857195963585e-01
3.049999999999998636e+03,1.876593267350729899e-01
3.549999999999998181e+03,1.808877451778633239e-01
4.049999999999999091e+03,1.878353088019066586e-01
4.550000000000000000e+03,1.893896369114456413e-01
5.049999999999998181e+03,1.860249088859398936e-01
5.549999999999995453e+03,1.915197912269972491e-01
6.050000000000003638e+03,1.908496942373530958e-01
6.550000000000000000e+03,1.850295327012768665e-01
7.050000000000003638e+03,1.885499808592218385e-01
7.549999999999995453e+03,1.848595731822068877e-01
8.050000000000003638e+03,1.914513585075062474e-01
8.550000000000007276e+03,1.879070921844945008e-01
9.049999999999998181e+03,1.927017259208517463e-01
9.550000000000003638e+03,1.872552645099759272e-01
1.005000000000000364e+04,1.852450979191896385e-01
1.054999999999999636e+04,1.862295017254927409e-01
1.105000000000000909e+04,1.838280065229489224e-01
1.155000000000000000e+04,1.864471430006446606e-01
1.205000000000000182e+04,1.880147341167405228e-01
1.255000000000000000e+04,1.853675903182075979e-01
1.304999999999999636e+04,1.919668147045454076e-01
1.355000000000000728e+04,1.853432588538169723e-01
1.405000000000000000e+04,1.889582160312755776e-01
1.454999999999999636e+04,1.900445666876286466e-01
1.505000000000000000e+04,1.914920119934310216e-01
1.554999999999998909e+04,1.862060640829158453e-01
1.605000000000000364e+04,1.852332307653839771e-01
1.655000000000000364e+04,1.815686409319278716e-01
1.704999999999999272e+04,1.881092677866646468e-01
1.755000000000000000e+04,1.862680903686233236e-01
1.805000000000000000e+04,1.901291122766935737e-01
1.854999999999998545e+04,1.837908674721770164e-01
1.904999999999999272e+04,1.822824920959597583e-01
1.954999999999998909e+04,1.878931233493282560e-01
2.005000000000001091e+04,1.820830873636762604e-01
2.055000000000001819e+04,1.852960379911668121e-01
2.105000000000000000e+04,1.874467863800457490e-01
2.155000000000001819e+04,1.845239731814624362e-01
2.204999999999998909e+04,1.946656046681576602e-01
2.254999999999999272e+04,1.888166664649051640e-01
2.304999999999998909e+04,1.914305625476591943e-01
2.354999999999998545e+04,1.886240896739564965e-01
2.404999999999998545e+04,1.877700195002117156e-01
2.454999999999998181e+04,1.828700413253211698e-01
2.504999999999998181e+04,1.843420080511205539e-01
2.555000000000000728e+04,1.899537752199999263e-01
2.604999999999998545e+04,1.872311606878848955e-01
2.655000000000000728e+04,1.858065054347500800e-01
2.705000000000002183e+04,1.843063071676339926e-01
2.755000000000001819e+04,1.851542543385241435e-01
2.805000000000002547e+04,1.863187000984058705e-01
2.854999999999999272e+04,1.877314433105520264e-01
2.905000000000002547e+04,1.843627837248593415e-01
2.955000000000001819e+04,1.854821449630780772e-01
3.005000000000001091e+04,1.917498661477514965e-01
3.055000000000001819e+04,1.925173158897882375e-01
3.105000000000001091e+04,1.927135036289965575e-01
3.155000000000002547e+04,1.875153627241100407e-01
3.204999999999997817e+04,1.853182518127052814e-01
3.255000000000002547e+04,1.897064072359785636e-01
3.305000000000002910e+04,1.870639319826291891e-01
3.354999999999999272e+04,1.866594677161396154e-01
3.404999999999997090e+04,1.874133627922476286e-01
3.455000000000002183e+04,1.860537604603759720e-01
3.505000000000001455e+04,1.874619997163188001e-01
3.555000000000000000e+04,1.959220655434219527e-01
3.605000000000002183e+04,1.826903721189554186e-01
3.655000000000002910e+04,1.878615679634414171e-01
3.704999999999997090e+04,1.868151551077148198e-01
3.754999999999997090e+04,1.892234992595688281e-01
3.805000000000002183e+04,1.883727997082559613e-01
3.854999999999997090e+04,1.873400005244872657e-01
3.904999999999998545e+04,1.926372795958659068e-01
3.955000000000002910e+04,1.815497831019921293e-01
4.005000000000002910e+04,1.932150520490255319e-01
4.055000000000002183e+04,1.879256989921569976e-01
4.105000000000000000e+04,1.912362862001456276e-01
4.155000000000002910e+04,1.888589893917282658e-01
4.204999999999998545e+04,1.913665131308028844e-01
4.254999999999999272e+04,1.852515197871501262e-01
4.304999999999996362e+04,1.896132657345878936e-01
4.355000000000002183e+04,1.914836530744465082e-01
4.405000000000002910e+04,1.762761572873335902e-01
4.455000000000000000e+04,1.917047246402389105e-01
4.505000000000000728e+04,1.904063312680993880e-01
4.554999999999992724e+04,1.852830392173580032e-01
4.604999999999997817e+04,1.930285704155863258e-01
4.655000000000002183e+04,1.875489696937739093e-01
4.705000000000000000e+04,1.810350716166655438e-01
4.754999999999997090e+04,1.862160579684847828e-01
4.805000000000002183e+04,1.840652213087583533e-01
4.855000000000002910e+04,1.867823046450925173e-01
4.905000000000012369e+04,1.894119687339567981e-01
4.955000000000002910e+04,1.831901649115398600e-01


==> DeepRitz_ND/Penalty_final.csv <==
1.656934455268580519e-01
1.467816351778395978e-01
2.103692856448052262e-01
1.312215073588915148e-01
1.941442220009506892e-01
1.270906361100965221e-01
1.873722153710757066e-01
1.265391684380723358e-01
1.824883693996732781e-01


==> DeepRitz_ND/Uzawa_dim=10.csv <==
4.999999999999999289e+01,9.719569789934864312e-01
5.499999999999997726e+02,1.815364644289990947e-01
1.050000000000000000e+03,1.674937823449056673e-01
1.550000000000000682e+03,1.652862619000693700e-01
2.049999999999997272e+03,1.573676490831652230e-01
2.549999999999999545e+03,1.576894869038277247e-01
3.049999999999998636e+03,1.481548134534583783e-01
3.549999999999998181e+03,1.504267564758805797e-01
4.049999999999999091e+03,1.477054268756416988e-01
4.550000000000000000e+03,1.434340449568005382e-01
5.049999999999998181e+03,1.371520210190161071e-01
5.549999999999995453e+03,1.335710793154349652e-01
6.050000000000003638e+03,1.338067085719741034e-01
6.550000000000000000e+03,1.292014911534179189e-01
7.050000000000003638e+03,1.229135583560824752e-01
7.549999999999995453e+03,1.183547737286007873e-01
8.050000000000003638e+03,1.159945210142654531e-01
8.550000000000007276e+03,1.120490151696323794e-01
9.049999999999998181e+03,1.120844139856035648e-01
9.550000000000003638e+03,1.061619772154696884e-01
1.005000000000000364e+04,1.080147020899989985e-01
1.054999999999999636e+04,1.027468011714920276e-01
1.105000000000000909e+04,1.007129053849791511e-01
1.155000000000000000e+04,9.688684022200208523e-02
1.205000000000000182e+04,9.547961360364796979e-02
1.255000000000000000e+04,9.306970772252165514e-02
1.304999999999999636e+04,9.357783600087063447e-02
1.355000000000000728e+04,8.869990935979994717e-02
1.405000000000000000e+04,8.916690088075568399e-02
1.454999999999999636e+04,8.392031977211840410e-02
1.505000000000000000e+04,8.137704733873318830e-02
1.554999999999998909e+04,8.298435895618337665e-02
1.605000000000000364e+04,7.897639845102244482e-02
1.655000000000000364e+04,7.932235755622679685e-02
1.704999999999999272e+04,7.513215913350586306e-02
1.755000000000000000e+04,7.229584159047744429e-02
1.805000000000000000e+04,7.117296800286321279e-02
1.854999999999998545e+04,7.175734720973719893e-02
1.904999999999999272e+04,7.156742914836247693e-02
1.954999999999998909e+04,6.737053564767005176e-02
2.005000000000001091e+04,6.827777545893724820e-02
2.055000000000001819e+04,6.437095066728916459e-02
2.105000000000000000e+04,6.461983431000338507e-02
2.155000000000001819e+04,6.249338181893689115e-02
2.204999999999998909e+04,6.554332765741872902e-02
2.254999999999999272e+04,6.426179896470164687e-02
2.304999999999998909e+04,6.193329666234818898e-02
2.354999999999998545e+04,6.073109106062612311e-02
2.404999999999998545e+04,6.081013895530228142e-02
2.454999999999998181e+04,5.999328180434548852e-02
2.504999999999998181e+04,5.770882687378092735e-02
2.555000000000000728e+04,5.673583797090352848e-02
2.604999999999998545e+04,5.637573066252465903e-02
2.655000000000000728e+04,5.608546040733439209e-02
2.705000000000002183e+04,5.323948331919411969e-02
2.755000000000001819e+04,5.331872115423647723e-02
2.805000000000002547e+04,5.426976867155377388e-02
2.854999999999999272e+04,5.348977440996986049e-02
2.905000000000002547e+04,5.391464303229025201e-02
2.955000000000001819e+04,5.011094710905729388e-02
3.005000000000001091e+04,5.227167203043953103e-02
3.055000000000001819e+04,5.351791300293148868e-02
3.105000000000001091e+04,4.899913996607477978e-02
3.155000000000002547e+04,4.911064280166937274e-02
3.204999999999997817e+04,4.862623405123111392e-02
3.255000000000002547e+04,5.358626495216139290e-02
3.305000000000002910e+04,5.012389305956370389e-02
3.354999999999999272e+04,5.314856589852570007e-02
3.404999999999997090e+04,5.223679004012306282e-02
3.455000000000002183e+04,4.670084902717231562e-02
3.505000000000001455e+04,4.715694550291126691e-02
3.555000000000000000e+04,4.765713918601627297e-02
3.605000000000002183e+04,4.503859868555382118e-02
3.655000000000002910e+04,4.725370479710971905e-02
3.704999999999997090e+04,4.804796820652935951e-02
3.754999999999997090e+04,4.564942477665032833e-02
3.805000000000002183e+04,4.492722335309107945e-02
3.854999999999997090e+04,4.249142187122322695e-02
3.904999999999998545e+04,4.662160172947220349e-02
3.955000000000002910e+04,4.448181887628317038e-02
4.005000000000002910e+04,4.345951965611542789e-02
4.055000000000002183e+04,4.493038128674197579e-02
4.105000000000000000e+04,4.345593677282178630e-02
4.155000000000002910e+04,4.351418304859210051e-02
4.204999999999998545e+04,4.341482402159402287e-02
4.254999999999999272e+04,4.308746098067591651e-02
4.304999999999996362e+04,4.110609151819748924e-02
4.355000000000002183e+04,4.122651325423291185e-02
4.405000000000002910e+04,4.601339754558152195e-02
4.455000000000000000e+04,4.229815744793214566e-02
4.505000000000000728e+04,4.467741280699961265e-02
4.554999999999992724e+04,4.352261034657899097e-02
4.604999999999997817e+04,4.288202916980996676e-02
4.655000000000002183e+04,4.302449963843548580e-02
4.705000000000000000e+04,4.168614594322096051e-02
4.754999999999997090e+04,4.409388998996844472e-02
4.805000000000002183e+04,4.473941492755674487e-02
4.855000000000002910e+04,4.500580431376067364e-02
4.905000000000012369e+04,4.114322413226440683e-02
4.955000000000002910e+04,4.514035663807881849e-02


==> DeepRitz_ND/Uzawa_dim=4.csv <==
4.999999999999999289e+01,7.096860430955908017e-01
5.499999999999997726e+02,1.935949642533260628e-01
1.050000000000000000e+03,1.799903880681637813e-01
1.550000000000000682e+03,1.572036393503608298e-01
2.049999999999997272e+03,1.523732667775967164e-01
2.549999999999999545e+03,1.421007742003525809e-01
3.049999999999998636e+03,1.291434399905690422e-01
3.549999999999998181e+03,1.196928735248511677e-01
4.049999999999999091e+03,1.103554528342807484e-01
4.550000000000000000e+03,9.857467363929155180e-02
5.049999999999998181e+03,9.213635487901410126e-02
5.549999999999995453e+03,8.560830204496006068e-02
6.050000000000003638e+03,8.601454607494989080e-02
6.550000000000000000e+03,7.344281848250201750e-02
7.050000000000003638e+03,6.593153220360188638e-02
7.549999999999995453e+03,6.319645229370272899e-02
8.050000000000003638e+03,5.822619876189620569e-02
8.550000000000007276e+03,5.536846333500813899e-02
9.049999999999998181e+03,5.093272211169239810e-02
9.550000000000003638e+03,4.542611552241953427e-02
1.005000000000000364e+04,4.380660112334407857e-02
1.054999999999999636e+04,4.318513896797615548e-02
1.105000000000000909e+04,3.781284576517966733e-02
1.155000000000000000e+04,4.009729327989534214e-02
1.205000000000000182e+04,3.728267667125344936e-02
1.255000000000000000e+04,3.366888852709600671e-02
1.304999999999999636e+04,3.655538763551041681e-02
1.355000000000000728e+04,2.752042922079884699e-02
1.405000000000000000e+04,2.589264201672864668e-02
1.454999999999999636e+04,3.176679906225000211e-02
1.505000000000000000e+04,2.470627405542099447e-02
1.554999999999998909e+04,2.289039395891875883e-02
1.605000000000000364e+04,2.177478340739051610e-02
1.655000000000000364e+04,3.109070226634907258e-02
1.704999999999999272e+04,3.036450202563322973e-02
1.755000000000000000e+04,1.992213886937819686e-02
1.805000000000000000e+04,2.929466108624068435e-02
1.854999999999998545e+04,1.360408811895788377e-02
1.904999999999999272e+04,1.729324849178467266e-02
1.954999999999998909e+04,2.086014499839527331e-02
2.005000000000001091e+04,1.916296720430576278e-02
2.055000000000001819e+04,2.396829765982168986e-02
2.105000000000000000e+04,2.599906803828552770e-02
2.155000000000001819e+04,2.102196979548092912e-02
2.204999999999998909e+04,2.059764304454508518e-02
2.254999999999999272e+04,1.597964806272832508e-02
2.304999999999998909e+04,1.641073278148451678e-02
2.354999999999998545e+04,1.838269431149630942e-02
2.404999999999998545e+04,2.255424367460621277e-02
2.454999999999998181e+04,1.864375851998905861e-02
2.504999999999998181e+04,1.692977050402573111e-02
2.555000000000000728e+04,2.392973377954379921e-02
2.604999999999998545e+04,1.977240681768607442e-02
2.655000000000000728e+04,1.600898922297992744e-02
2.705000000000002183e+04,1.455593965818190345e-02
2.755000000000001819e+04,2.564103156893441857e-02
2.805000000000002547e+04,1.962090510161119614e-02
2.854999999999999272e+04,1.788953626394306287e-02
2.905000000000002547e+04,1.919240391508347798e-02
2.955000000000001819e+04,1.896524315673778910e-02
3.005000000000001091e+04,2.105067299810556986e-02
3.055000000000001819e+04,2.057946986499710820e-02
3.105000000000001091e+04,2.027329934454944263e-02
3.155000000000002547e+04,1.550450934220992498e-02
3.204999999999997817e+04,1.742400380628946963e-02
3.255000000000002547e+04,1.877677862372926013e-02
3.305000000000002910e+04,1.772299365004401453e-02
3.354999999999999272e+04,1.342020654631833135e-02
3.404999999999997090e+04,1.541947637480510849e-02
3.455000000000002183e+04,3.435768399939474055e-02
3.505000000000001455e+04,1.737913291360521778e-02
3.555000000000000000e+04,1.465982479908931914e-02
3.605000000000002183e+04,1.664071096699239888e-02
3.655000000000002910e+04,1.766969443460005007e-02
3.704999999999997090e+04,1.522790599508409490e-02
3.754999999999997090e+04,2.061034137805415126e-02
3.805000000000002183e+04,1.734613348315284728e-02
3.854999999999997090e+04,1.493928705367964307e-02
3.904999999999998545e+04,3.546151276590239765e-02
3.955000000000002910e+04,1.540703270452210144e-02
4.005000000000002910e+04,2.024362401547246532e-02
4.055000000000002183e+04,1.820698265384505105e-02
4.105000000000000000e+04,2.044747748294226466e-02
4.155000000000002910e+04,1.954528824168436096e-02
4.204999999999998545e+04,1.637902203919001931e-02
4.254999999999999272e+04,2.167383649616186000e-02
4.304999999999996362e+04,2.246459039337943622e-02
4.355000000000002183e+04,2.058808969840368597e-02
4.405000000000002910e+04,2.139729795978698862e-02
4.455000000000000000e+04,2.091150873349847256e-02
4.505000000000000728e+04,1.634269461678505148e-02
4.554999999999992724e+04,2.067642360939415253e-02
4.604999999999997817e+04,1.300565988597735846e-02
4.655000000000002183e+04,1.419567939190807294e-02
4.705000000000000000e+04,1.230676575205657229e-02
4.754999999999997090e+04,1.250353113745753496e-02
4.805000000000002183e+04,2.135462096003129875e-02
4.855000000000002910e+04,2.115168146644220981e-02
4.905000000000012369e+04,1.626611956975372239e-02
4.955000000000002910e+04,1.504546230511070830e-02


==> DeepRitz_ND/Uzawa_dim=6.csv <==
4.999999999999999289e+01,8.011245941249062197e-01
5.499999999999997726e+02,1.878615885528732987e-01
1.050000000000000000e+03,1.745151483954634763e-01
1.550000000000000682e+03,1.640338620767515243e-01
2.049999999999997272e+03,1.618493475749612220e-01
2.549999999999999545e+03,1.473001966197581281e-01
3.049999999999998636e+03,1.461942635720235861e-01
3.549999999999998181e+03,1.360136098020531259e-01
4.049999999999999091e+03,1.281854835538515924e-01
4.550000000000000000e+03,1.231553462844833247e-01
5.049999999999998181e+03,1.191809409508663292e-01
5.549999999999995453e+03,1.147174020824024421e-01
6.050000000000003638e+03,1.062308731957816027e-01
6.550000000000000000e+03,1.017363949348011193e-01
7.050000000000003638e+03,9.641811599688239476e-02
7.549999999999995453e+03,9.212764726229516477e-02
8.050000000000003638e+03,9.012405161621873939e-02
8.550000000000007276e+03,8.236249195571392068e-02
9.049999999999998181e+03,7.783847116740777450e-02
9.550000000000003638e+03,7.360515195279826450e-02
1.005000000000000364e+04,7.221975169284926277e-02
1.054999999999999636e+04,7.157449330430439016e-02
1.105000000000000909e+04,6.595466641317113132e-02
1.155000000000000000e+04,6.274797103180361491e-02
1.205000000000000182e+04,6.134365985273255995e-02
1.255000000000000000e+04,5.720229717476761622e-02
1.304999999999999636e+04,5.439199129765250051e-02
1.355000000000000728e+04,5.175682017739596796e-02
1.405000000000000000e+04,5.547172851771751262e-02
1.454999999999999636e+04,4.866268128091539441e-02
1.505000000000000000e+04,4.781838057963314764e-02
1.554999999999998909e+04,4.912012831321611178e-02
1.605000000000000364e+04,4.403473865763757322e-02
1.655000000000000364e+04,4.226988186309812989e-02
1.704999999999999272e+04,4.128981792182511573e-02
1.755000000000000000e+04,4.056991200282695359e-02
1.805000000000000000e+04,3.987809562713134914e-02
1.854999999999998545e+04,3.796740223239983281e-02
1.904999999999999272e+04,3.917511290394841417e-02
1.954999999999998909e+04,3.553649167885895854e-02
2.005000000000001091e+04,3.395583866659699496e-02
2.055000000000001819e+04,2.976292874395128699e-02
2.105000000000000000e+04,3.098318673864260478e-02
2.155000000000001819e+04,2.955220417537603173e-02
2.204999999999998909e+04,2.990982354595908901e-02
2.254999999999999272e+04,2.968717312745083534e-02
2.304999999999998909e+04,2.605922176470005722e-02
2.354999999999998545e+04,2.813963365336389147e-02
2.404999999999998545e+04,2.610212188784374887e-02
2.454999999999998181e+04,2.628459463983554012e-02
2.504999999999998181e+04,2.722455393556390615e-02
2.555000000000000728e+04,2.577228309071403697e-02
2.604999999999998545e+04,2.837932775550416203e-02
2.655000000000000728e+04,2.389407109089264694e-02
2.705000000000002183e+04,2.449164154166731666e-02
2.755000000000001819e+04,2.524602630208854642e-02
2.805000000000002547e+04,2.187853393824940040e-02
2.854999999999999272e+04,2.508664474619860807e-02
2.905000000000002547e+04,2.384105061591379818e-02
2.955000000000001819e+04,2.534591042829442351e-02
3.005000000000001091e+04,2.094815019548449883e-02
3.055000000000001819e+04,2.116353101324652819e-02
3.105000000000001091e+04,2.360977055073805106e-02
3.155000000000002547e+04,2.033576302755223456e-02
3.204999999999997817e+04,2.075741512413495013e-02
3.255000000000002547e+04,2.090682256446593779e-02
3.305000000000002910e+04,2.099319721152478543e-02
3.354999999999999272e+04,1.821052997277076632e-02
3.404999999999997090e+04,1.783797521064991315e-02
3.455000000000002183e+04,1.963925558274344854e-02
3.505000000000001455e+04,2.103944458070002368e-02
3.555000000000000000e+04,1.987190436300453542e-02
3.605000000000002183e+04,1.812522710454012032e-02
3.655000000000002910e+04,2.290146862364581676e-02
3.704999999999997090e+04,2.258222955383103192e-02
3.754999999999997090e+04,2.095546597404882375e-02
3.805000000000002183e+04,2.166264551340315106e-02
3.854999999999997090e+04,1.979574502645521650e-02
3.904999999999998545e+04,1.929692704587001109e-02
3.955000000000002910e+04,1.748057834156104343e-02
4.005000000000002910e+04,1.982442394183621392e-02
4.055000000000002183e+04,2.027869737293897315e-02
4.105000000000000000e+04,1.740750610510792204e-02
4.155000000000002910e+04,1.928510257540800091e-02
4.204999999999998545e+04,2.207457221003247816e-02
4.254999999999999272e+04,2.126384809586306240e-02
4.304999999999996362e+04,2.124640405837369822e-02
4.355000000000002183e+04,2.071291597279384736e-02
4.405000000000002910e+04,1.663458119911359959e-02
4.455000000000000000e+04,2.451363702438711864e-02
4.505000000000000728e+04,1.935183959812688398e-02
4.554999999999992724e+04,1.732394793468512023e-02
4.604999999999997817e+04,1.492513013921481155e-02
4.655000000000002183e+04,1.947192114904995261e-02
4.705000000000000000e+04,1.865769185865400609e-02
4.754999999999997090e+04,1.708910644352233318e-02
4.805000000000002183e+04,1.889552431827962523e-02
4.855000000000002910e+04,1.785262434007636734e-02
4.905000000000012369e+04,1.874343978458045332e-02
4.955000000000002910e+04,1.808789891897726737e-02


==> DeepRitz_ND/Uzawa_dim=8.csv <==
4.999999999999999289e+01,9.331777585495097949e-01
5.499999999999997726e+02,1.772888865079077780e-01
1.050000000000000000e+03,1.658486256628957933e-01
1.550000000000000682e+03,1.647992492228516903e-01
2.049999999999997272e+03,1.612582329421635430e-01
2.549999999999999545e+03,1.519696484407267456e-01
3.049999999999998636e+03,1.521152177076240120e-01
3.549999999999998181e+03,1.418320821590331182e-01
4.049999999999999091e+03,1.363037386310551324e-01
4.550000000000000000e+03,1.340324098545385145e-01
5.049999999999998181e+03,1.292738539726290548e-01
5.549999999999995453e+03,1.239172106030473758e-01
6.050000000000003638e+03,1.198719474062257956e-01
6.550000000000000000e+03,1.141580242028767816e-01
7.050000000000003638e+03,1.124141166538252384e-01
7.549999999999995453e+03,1.083858710083587112e-01
8.050000000000003638e+03,1.055224173993040276e-01
8.550000000000007276e+03,1.017108784145362987e-01
9.049999999999998181e+03,9.554240468709536416e-02
9.550000000000003638e+03,9.419556779230531252e-02
1.005000000000000364e+04,9.343914687871850144e-02
1.054999999999999636e+04,8.839751432683122523e-02
1.105000000000000909e+04,8.864761917084025555e-02
1.155000000000000000e+04,8.028257783844730544e-02
1.205000000000000182e+04,7.897214719907323655e-02
1.255000000000000000e+04,7.756053223525974372e-02
1.304999999999999636e+04,7.476544669120041564e-02
1.355000000000000728e+04,7.325402629352066597e-02
1.405000000000000000e+04,7.100021574212914133e-02
1.454999999999999636e+04,6.804934475444684994e-02
1.505000000000000000e+04,6.779665908992892065e-02
1.554999999999998909e+04,6.746502684856135745e-02
1.605000000000000364e+04,6.088460962141518246e-02
1.655000000000000364e+04,6.026298583036664852e-02
1.704999999999999272e+04,5.799515843646907420e-02
1.755000000000000000e+04,5.683341616588290929e-02
1.805000000000000000e+04,5.604800571766437034e-02
1.854999999999998545e+04,5.528883421602774628e-02
1.904999999999999272e+04,5.446398833034301473e-02
1.954999999999998909e+04,5.351570444605922849e-02
2.005000000000001091e+04,5.039785838982523136e-02
2.055000000000001819e+04,5.117504678292872367e-02
2.105000000000000000e+04,5.015417061691688355e-02
2.155000000000001819e+04,4.730100062566106739e-02
2.204999999999998909e+04,4.732441586038639569e-02
2.254999999999999272e+04,4.973068974123225072e-02
2.304999999999998909e+04,4.494524523308877917e-02
2.354999999999998545e+04,4.559206358414152199e-02
2.404999999999998545e+04,4.369294445975781954e-02
2.454999999999998181e+04,4.025786804708530314e-02
2.504999999999998181e+04,4.229635671662095725e-02
2.555000000000000728e+04,4.146458828045338635e-02
2.604999999999998545e+04,4.124041766701802558e-02
2.655000000000000728e+04,3.847154247455293608e-02
2.705000000000002183e+04,4.205904067303418287e-02
2.755000000000001819e+04,3.788309788116361182e-02
2.805000000000002547e+04,3.704693378588282821e-02
2.854999999999999272e+04,3.675324149015341685e-02
2.905000000000002547e+04,3.659020267216182148e-02
2.955000000000001819e+04,3.487887731232269112e-02
3.005000000000001091e+04,3.710546614175890684e-02
3.055000000000001819e+04,3.599853461990462633e-02
3.105000000000001091e+04,4.141479773994517083e-02
3.155000000000002547e+04,3.259159782707834324e-02
3.204999999999997817e+04,3.397550007191710297e-02
3.255000000000002547e+04,3.239598475134094352e-02
3.305000000000002910e+04,3.329840200032885972e-02
3.354999999999999272e+04,3.257525526304590885e-02
3.404999999999997090e+04,3.788286117031686856e-02
3.455000000000002183e+04,3.257951148505249667e-02
3.505000000000001455e+04,2.836971974721525652e-02
3.555000000000000000e+04,3.025514160540591219e-02
3.605000000000002183e+04,3.099431052332390218e-02
3.655000000000002910e+04,3.052434676463052637e-02
3.704999999999997090e+04,3.099360119369769240e-02
3.754999999999997090e+04,2.980485655452282112e-02
3.805000000000002183e+04,2.998503346936726849e-02
3.854999999999997090e+04,2.725508134943708388e-02
3.904999999999998545e+04,2.863528174677892890e-02
3.955000000000002910e+04,2.680261043179492028e-02
4.005000000000002910e+04,2.694611493603251903e-02
4.055000000000002183e+04,2.820412713353047732e-02
4.105000000000000000e+04,2.894432061594080785e-02
4.155000000000002910e+04,2.671526738178516686e-02
4.204999999999998545e+04,2.828687303503530162e-02
4.254999999999999272e+04,2.792910113358791288e-02
4.304999999999996362e+04,2.836594760466245799e-02
4.355000000000002183e+04,2.545109343877385161e-02
4.405000000000002910e+04,2.577652803153047262e-02
4.455000000000000000e+04,3.003911777916645764e-02
4.505000000000000728e+04,2.476376485175869196e-02
4.554999999999992724e+04,2.970471732160384626e-02
4.604999999999997817e+04,2.459585482634187720e-02
4.655000000000002183e+04,2.787228476069137165e-02
4.705000000000000000e+04,2.528164494722501959e-02
4.754999999999997090e+04,2.895155064007573151e-02
4.805000000000002183e+04,2.613151223923911373e-02
4.855000000000002910e+04,2.589326911504020653e-02
4.905000000000012369e+04,2.509472775354886637e-02
4.955000000000002910e+04,2.662925885224839279e-02


==> DeepRitz_ND/Uzawa_final.csv <==
1.902430338482552150e-02
8.050623174596462095e-03
1.929673941130223211e-02
1.034655636749482605e-02
1.921563684926586718e-02
1.345327834671043894e-02
2.606413475304597896e-02
3.200133776765751170e-02
4.388868417181832071e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-2.382692218816373497e-05,-2.437506509522791021e-06
9.718658475321717560e-06,5.241798135102726519e-05
1.450438503525219858e-05,8.203789184335619211e-05
1.262666955881286412e-05,9.599386248737573624e-05
1.259745840798132122e-05,1.036852336255833507e-04
1.361316753900609910e-05,1.076276748790405691e-04
1.482375682826386765e-05,1.099180080927908421e-04
1.575345231685787439e-05,1.113145553972572088e-04
1.636569868423976004e-05,1.121293680625967681e-04
1.670470737735740840e-05,1.125553681049495935e-04
1.684393646428361535e-05,1.127482610172592103e-04
1.688129304966423661e-05,1.128299118136055768e-04
1.689038072072435170e-05,1.128742660512216389e-04
1.689847158559132367e-05,1.129070806200616062e-04
1.690843055257573724e-05,1.129325319197960198e-04
1.691924262559041381e-05,1.129515367210842669e-04
1.693028571025934070e-05,1.129653901443816721e-04
1.694096863502636552e-05,1.129751035477966070e-04
1.695079663477372378e-05,1.129816591856069863e-04
1.695940954959951341e-05,1.129857118939980865e-04
1.694501224847044796e-05,1.129626980400644243e-04
1.693241210887208581e-05,1.128959120251238346e-04
1.697471998340915889e-05,1.130081509472802281e-04
1.693702324701007456e-05,1.128737712861038744e-04
1.684859853412490338e-05,1.125834896811284125e-04
1.694282946118619293e-05,1.129437587223947048e-04
1.692284786258824170e-05,1.129857264459133148e-04
1.689622331468854100e-05,1.125532726291567087e-04
1.699413587630260736e-05,1.129778174799866974e-04
1.698027153906878084e-05,1.129081138060428202e-04
1.693858212092891335e-05,1.132027391577139497e-04
1.695918581390287727e-05,1.131967947003431618e-04
1.686909490672405809e-05,1.129920274252071977e-04
1.691323814156930894e-05,1.131060198531486094e-04
1.695037462923210114e-05,1.135303609771654010e-04
1.684381459199357778e-05,1.132040779339149594e-04
1.682086258369963616e-05,1.131664321292191744e-04
1.674812665442004800e-05,1.134947960963472724e-04
1.666295975155662745e-05,1.133950572693720460e-04
1.662853719608392566e-05,1.134106641984544694e-04
1.664593219175003469e-05,1.134484700742177665e-04
1.663508191995788366e-05,1.133728001150302589e-04
1.669369521550834179e-05,1.136432110797613859e-04
1.662619797571096569e-05,1.134750636992976069e-04
1.672438702371437103e-05,1.137306098826229572e-04
1.678215448919218034e-05,1.148441515397280455e-04
1.675390376476570964e-05,1.148667288362048566e-04
1.671495374466758221e-05,1.147565708379261196e-04
1.677218460827134550e-05,1.149181625805795193e-04
1.694045386102516204e-05,1.153679768322035670e-04
1.689390046522021294e-05,1.153043849626556039e-04
1.690600765869021416e-05,1.153214616351760924e-04
1.691921897872816771e-05,1.153488919953815639e-04
1.689331111265346408e-05,1.151374381151981652e-04
1.685122879280243069e-05,1.152037730207666755e-04
1.688711745373439044e-05,1.153845878434367478e-04
1.692475780146196485e-05,1.161891923402436078e-04
1.689892997092101723e-05,1.161438049166463315e-04
1.683424306975211948e-05,1.159769308287650347e-04
1.698424784990493208e-05,1.163178239949047565e-04
1.698970845609437674e-05,1.162240732810460031e-04
1.693555168458260596e-05,1.160224055638536811e-04
1.695442733762320131e-05,1.158257509814575315e-04
1.704754140519071370e-05,1.159950697910971940e-04
1.709670505078975111e-05,1.161192631116136909e-04
1.718541898299008608e-05,1.163747365353628993e-04
1.722763954603578895e-05,1.164362183772027493e-04
1.718984640319831669e-05,1.163281849585473537e-04
1.703638918115757406e-05,1.160626779892481863e-04
1.705714385025203228e-05,1.162330663646571338e-04
1.695385435596108437e-05,1.159347229986451566e-04
1.696318759059067816e-05,1.159750754595734179e-04
1.710984543024096638e-05,1.163704146165400743e-04
1.713280835247132927e-05,1.167032751254737377e-04
1.732317286951001734e-05,1.169176248367875814e-04
1.729045106912963092e-05,1.168456219602376223e-04
1.749276452756021172e-05,1.173058408312499523e-04
1.750643605191726238e-05,1.173707423731684685e-04
1.754865661496296525e-05,1.173780037788674235e-04
1.752268144628033042e-05,1.178056627395562828e-04
1.740198422339744866e-05,1.175287106889300048e-04
1.731364136503543705e-05,1.173722557723522186e-04
1.734963734634220600e-05,1.173799682874232531e-04
1.733524368319194764e-05,1.174826029455289245e-04
1.739249637466855347e-05,1.174111603177152574e-04
1.739321123750414699e-05,1.174105564132332802e-04
1.741937740007415414e-05,1.172523625427857041e-04
1.745349800330586731e-05,1.175312718260101974e-04
1.755827179295010865e-05,1.179251994471997023e-04
1.755469565978273749e-05,1.178749735117889941e-04
1.758716462063603103e-05,1.176978330477140844e-04
1.758302096277475357e-05,1.176782898255623877e-04
1.757496465870644897e-05,1.174955614260397851e-04
1.757029531290754676e-05,1.175596262328326702e-04
1.749368675518780947e-05,1.175575089291669428e-04
1.747089845594018698e-05,1.171832846011966467e-04
1.746231282595545053e-05,1.170147370430640876e-04
1.763174259394872934e-05,1.171239273389801383e-04
1.767496178217697889e-05,1.174173521576449275e-04
1.768950096447952092e-05,1.170583345810882747e-04
1.769664413586724550e-05,1.169554161606356502e-04
1.768561378412414342e-05,1.169331662822514772e-04
1.763854379532858729e-05,1.168432063423097134e-04
1.762946703820489347e-05,1.168443413916975260e-04
1.766236346156802028e-05,1.169732859125360847e-04
1.772705400071572512e-05,1.172532211057841778e-04
1.758766302373260260e-05,1.173819618998095393e-04
1.757157770043704659e-05,1.173322525573894382e-04
1.754746699589304626e-05,1.172414777101948857e-04
1.755119046720210463e-05,1.173113632830791175e-04
1.767853791534435004e-05,1.174531862488947809e-04
1.766200875863432884e-05,1.172415068140253425e-04
1.763365617080125958e-05,1.170121468021534383e-04
1.776183307811152190e-05,1.176139630842953920e-04
1.771196912159211934e-05,1.176424339064396918e-04
1.773255644366145134e-05,1.174320059362798929e-04
1.773919757397379726e-05,1.174203425762243569e-04
1.773837357177399099e-05,1.174187709693796933e-04
1.769018854247406125e-05,1.174978606286458671e-04
1.773462645360268652e-05,1.178444144898094237e-04
1.767571484379004687e-05,1.179658138426020741e-04
1.764694388839416206e-05,1.178035090561024845e-04
1.749787770677357912e-05,1.170545656350441277e-04
1.747124770190566778e-05,1.168784874607808888e-04
1.742360109346918762e-05,1.168292365036904812e-04
1.746537964208982885e-05,1.168805902125313878e-04
1.767629873938858509e-05,1.173684431705623865e-04
1.777670513547491282e-05,1.175480065285228193e-04
1.774422526068519801e-05,1.175634024548344314e-04
1.775347845978103578e-05,1.175104480353184044e-04
1.777080433384981006e-05,1.174959470517933369e-04
1.782337858458049595e-05,1.173908531200140715e-04
1.790036003512796015e-05,1.172712509287521243e-04
1.797060576791409403e-05,1.177470767288468778e-04
1.788039116945583373e-05,1.174136996269226074e-04
1.787279870768543333e-05,1.173618948087096214e-04
1.783445623004809022e-05,1.170964897028170526e-04
1.783021070878021419e-05,1.170146715594455600e-04
1.783025800250470638e-05,1.170588147942908108e-04
1.783213338057976216e-05,1.171035692095756531e-04
1.779536796675529331e-05,1.169561655842699111e-04
1.778575642674695700e-05,1.168943126685917377e-04
1.785002677934244275e-05,1.172876945929601789e-04
1.790781789168249816e-05,1.173880882561206818e-04
1.788852387107908726e-05,1.172626871266402304e-04
1.774535849108360708e-05,1.174841454485431314e-04
1.773339863575529307e-05,1.175552897620946169e-04
1.782681829354260117e-05,1.176563600893132389e-04
1.782475374056957662e-05,1.175916695501655340e-04
1.784825872164219618e-05,1.177348385681398213e-04
1.783622610673774034e-05,1.176767909782938659e-04
1.784200321708340198e-05,1.176762016257271171e-04
1.782673462003003806e-05,1.176942605525255203e-04
1.788167537597473711e-05,1.178012826130725443e-04
1.779789818101562560e-05,1.172908232547342777e-04
1.785069071047473699e-05,1.174907811218872666e-04
1.790438545867800713e-05,1.174814460682682693e-04
1.797595541574992239e-05,1.174280405393801630e-04
1.800531936169136316e-05,1.176392179331742227e-04
1.794337367755360901e-05,1.172643751488067210e-04
1.792273178580217063e-05,1.172848205897025764e-04
1.794409035937860608e-05,1.173423224827274680e-04
1.791186332411598414e-05,1.173612763523124158e-04
1.791289105312898755e-05,1.173705677501857281e-04
1.795305615814868361e-05,1.175629586214199662e-04
1.801200232875999063e-05,1.175530996988527477e-04
1.804357452783733606e-05,1.175521319964900613e-04
1.799854544515255839e-05,1.173159398604184389e-04
1.803865598049014807e-05,1.176757359644398093e-04
1.808067645470146090e-05,1.176260193460620940e-04
1.817413794924505055e-05,1.178956445073708892e-04
1.814356255636084825e-05,1.177058948087505996e-04
1.813157905417028815e-05,1.176567020593211055e-04
1.819680983317084610e-05,1.175895085907541215e-04
1.813032031350303441e-05,1.169117458630353212e-04
1.812286245694849640e-05,1.167326554423198104e-04
1.813655944715719670e-05,1.166420624940656126e-04
1.792489274521358311e-05,1.164310961030423641e-04
1.796253491193056107e-05,1.165977519121952355e-04
1.795736170606687665e-05,1.165410867542959750e-04
1.795637945178896189e-05,1.166714428109116852e-04
1.789790621842257679e-05,1.166622168966569006e-04
1.792463081073947251e-05,1.166628135251812637e-04
1.795255229808390141e-05,1.167581649497151375e-04
1.796350443328265101e-05,1.165730500360950828e-04
1.799695019144564867e-05,1.165650901384651661e-04
1.795370189938694239e-05,1.163921624538488686e-04
1.796785727492533624e-05,1.164373388746753335e-04
1.794670424715150148e-05,1.164563145721331239e-04
1.797385630197823048e-05,1.170472678495571017e-04
1.798888843040913343e-05,1.170486066257581115e-04
1.797025834093801677e-05,1.170471878140233457e-04
1.784006417437922210e-05,1.166187066701240838e-04
1.785556196409743279e-05,1.166133952210657299e-04
1.781710489012766629e-05,1.165608628070913255e-04
1.785524000297300518e-05,1.169930692412890494e-04
1.786399297998286784e-05,1.169949682662263513e-04
1.783221705409232527e-05,1.168105154647491872e-04
1.781626087904442102e-05,1.167572554550133646e-04
1.776082353899255395e-05,1.165256544481962919e-04
1.774297925294376910e-05,1.167089940281584859e-04
1.770853850757703185e-05,1.166653964901342988e-04
1.771084316715132445e-05,1.166343863587826490e-04
1.768238325894344598e-05,1.167671216535381973e-04
1.777070610842201859e-05,1.169831448351033032e-04
1.781585160642862320e-05,1.167084628832526505e-04
1.781117498467210680e-05,1.167025620816275477e-04
1.780655838956590742e-05,1.167856244137510657e-04
1.763237560226116329e-05,1.162974003818817437e-04
1.764016815286595374e-05,1.161569889518432319e-04
1.756647725414950401e-05,1.160630126832984388e-04
1.757762584020383656e-05,1.158327868324704468e-04
1.753640572133008391e-05,1.156850048573687673e-04
1.749530019878875464e-05,1.152851327788084745e-04
1.764919761626515538e-05,1.157843071268871427e-04
1.764906483003869653e-05,1.157925580628216267e-04
1.773234725988004357e-05,1.159915773314423859e-04
1.774148768163286150e-05,1.160453612101264298e-04
1.775888995325658470e-05,1.161799227702431381e-04
1.784629421308636665e-05,1.165227149613201618e-04
1.783508560038171709e-05,1.166464353445917368e-04
1.781330684025306255e-05,1.166267247754149139e-04
1.779740159690845758e-05,1.166003057733178139e-04
1.780972706910688430e-05,1.168273156508803368e-04
1.773378426150884479e-05,1.169068564195185900e-04
1.777771467459388077e-05,1.170444738818332553e-04
1.772737414285074919e-05,1.168619055533781648e-04
1.780375714588444680e-05,1.171543117379769683e-04
1.776982389856129885e-05,1.173860291601158679e-04
1.775458804331719875e-05,1.172570773633196950e-04
1.775685632310342044e-05,1.169039751403033733e-04
1.783325751603115350e-05,1.170136893051676452e-04
1.781680111889727414e-05,1.170428440673276782e-04
1.776563112798612565e-05,1.168706730823032558e-04
1.770232483977451921e-05,1.165812427643686533e-04
1.771546703821513802e-05,1.165150824817828834e-04
1.778733349055983126e-05,1.164993300335481763e-04
1.779152262315619737e-05,1.165471330750733614e-04
1.788261033652815968e-05,1.170577088487334549e-04
1.788426379789598286e-05,1.169721508631482720e-04
1.790080204955302179e-05,1.170163959614001215e-04
1.794574927771463990e-05,1.171777112176641822e-04
1.799550227588042617e-05,1.173775162897072732e-04
1.796204924175981432e-05,1.173028795165009797e-04
1.795913885871414095e-05,1.176057994598522782e-04
1.795691969164181501e-05,1.174545541289262474e-04
1.805112151487264782e-05,1.177974627353250980e-04
1.809267450880724937e-05,1.179692262667231262e-04
1.808887100196443498e-05,1.179711034637875855e-04
1.826672450988553464e-05,1.181500774691812694e-04
1.827364758355543017e-05,1.182034538942389190e-04
1.832326233852654696e-05,1.183973581646569073e-04
1.832676935009658337e-05,1.184067805297672749e-04
1.830047403927892447e-05,1.180157923954539001e-04
1.833637725212611258e-05,1.180745748570188880e-04
1.837227137002628297e-05,1.179430983029305935e-04
1.836815135902725160e-05,1.179978935397230089e-04
1.839684227888938040e-05,1.180392791866324842e-04
1.839091419242322445e-05,1.180254112114198506e-04
1.849034742917865515e-05,1.186185181722976267e-04
1.847387284215074033e-05,1.185210421681404114e-04
1.844108373916242272e-05,1.192146883113309741e-04
1.846131817728746682e-05,1.193195275845937431e-04
1.843497739173471928e-05,1.193397692986764014e-04
1.839448486862238497e-05,1.193397620227187872e-04
1.836433693824801594e-05,1.194496726384386420e-04
1.833005444495938718e-05,1.195724908029660583e-04
1.844046710175462067e-05,1.199584512505680323e-04
1.840882941905874759e-05,1.197407036670483649e-04
1.842708115873392671e-05,1.195992736029438674e-04
1.842591154854744673e-05,1.195560689666308463e-04
1.844650614657439291e-05,1.197817982756532729e-04
1.844806320150382817e-05,1.198338432004675269e-04
1.841167977545410395e-05,1.196681478177197278e-04
1.844712824095040560e-05,1.196832017740234733e-04
1.841871016949880868e-05,1.195624281535856426e-04
1.840005825215484947e-05,1.194286087411455810e-04
1.843410973378922790e-05,1.196696539409458637e-04
1.842230631154961884e-05,1.197649326059035957e-04
1.839769902289845049e-05,1.195997974718920887e-04
1.834255817811936140e-05,1.193091811728663743e-04
1.839362994360271841e-05,1.195766526507213712e-04
1.837906893342733383e-05,1.195897129946388304e-04
1.838559910538606346e-05,1.195710137835703790e-04
1.835345756262540817e-05,1.199748221551999450e-04
1.833919486671220511e-05,1.199936959892511368e-04
1.838505158957559615e-05,1.201275154016911983e-04
1.839382639445830137e-05,1.203064457513391972e-04
1.839377000578679144e-05,1.203282517963089049e-04
1.839412288973107934e-05,1.205105509143322706e-04
1.837287163652945310e-05,1.204491345561109483e-04
1.832269481383264065e-05,1.201895429403521121e-04
1.831057124945800751e-05,1.200369442813098431e-04
1.830582368711475283e-05,1.200993210659362376e-04
1.828928179747890681e-05,1.198982790810987353e-04
1.818370401451829821e-05,1.197777528432197869e-04
1.821815385483205318e-05,1.198709433083422482e-04
1.813555354601703584e-05,1.195696459035389125e-04
1.815735231502912939e-05,1.197385427076369524e-04
1.815022369555663317e-05,1.196031298604793847e-04
1.815730320231523365e-05,1.196360462927259505e-04
1.813087146729230881e-05,1.194530486827716231e-04
1.809997775126248598e-05,1.196628509205766022e-04
1.810996218409854919e-05,1.197576566482894123e-04
1.815768700907938182e-05,1.200334954774007201e-04
1.813618291635066271e-05,1.201866543851792812e-04
1.812330629036296159e-05,1.202253406518138945e-04
1.815003452065866441e-05,1.203104911837726831e-04
1.808635715860873461e-05,1.201354534714482725e-04
1.808092565624974668e-05,1.201266641146503389e-04
1.811438414733856916e-05,1.201601626235060394e-04
1.811203401302918792e-05,1.201561681227758527e-04
1.807473381632007658e-05,1.198794416268356144e-04
1.811503170756623149e-05,1.199105390696786344e-04
1.812085065466817468e-05,1.199406033265404403e-04
1.815893119783140719e-05,1.202048879349604249e-04
1.814971074054483324e-05,1.202926796395331621e-04
1.817692100303247571e-05,1.203904248541221023e-04
1.815144241845700890e-05,1.202033236040733755e-04
1.811074980651028454e-05,1.202077182824723423e-04
1.808972956496290863e-05,1.201624836539849639e-04
1.809721288736909628e-05,1.202854036819189787e-04
1.804061503207776695e-05,1.202369385282509029e-04
1.803867053240537643e-05,1.202185958391055465e-04
1.806463478715158999e-05,1.203899591928347945e-04
1.806236832635477185e-05,1.203759456984698772e-04
1.807538865250535309e-05,1.206070228363387287e-04
1.807823537092190236e-05,1.204240325023420155e-04
1.808176421036478132e-05,1.204127911478281021e-04
1.811550100683234632e-05,1.205190637847408652e-04
1.809919376682955772e-05,1.204775180667638779e-04
1.809509740269277245e-05,1.202997373184189200e-04
1.807857734092976898e-05,1.203458887175656855e-04
1.797339791664853692e-05,1.199915641336701810e-04
1.791058275557588786e-05,1.200174083351157606e-04
1.787736982805654407e-05,1.198596946778707206e-04
1.779882768460083753e-05,1.193791249534115195e-04
1.778533260221593082e-05,1.193750722450204194e-04
1.782418985385447741e-05,1.194556316477246583e-04
1.779457306838594377e-05,1.193128628074191511e-04
1.784390406101010740e-05,1.193780772155150771e-04
1.783553489076439291e-05,1.194130891235545278e-04
1.780820093699730933e-05,1.194189608213491738e-04
1.788201734598260373e-05,1.196974626509472728e-04
1.788789995771367103e-05,1.199876933242194355e-04
1.792124749044887722e-05,1.201047416543588042e-04
1.797984623408410698e-05,1.201558188768103719e-04
1.798511220840737224e-05,1.201876293634995818e-04
1.797189543140120804e-05,1.202549174195155501e-04
1.797052027541212738e-05,1.203231149702332914e-04
1.789666930562816560e-05,1.200878250529058278e-04
1.784730739018414170e-05,1.198028330691158772e-04
1.780366983439307660e-05,1.197900564875453711e-04
1.779139711288735271e-05,1.198457030113786459e-04
1.774037991708610207e-05,1.198146201204508543e-04
1.766908826539292932e-05,1.197229357785545290e-04
1.765497472661081702e-05,1.198779500555247068e-04
1.764863372955005616e-05,1.197638921439647675e-04
1.767040885169990361e-05,1.197915044031105936e-04
1.758676444296725094e-05,1.194930518977344036e-04
1.766237437550444156e-05,1.195924123749136925e-04
1.770760900399181992e-05,1.197134333779104054e-04
1.768802576407324523e-05,1.197678575408644974e-04
1.772088580764830112e-05,1.197649035020731390e-04
1.768211222952231765e-05,1.197824240080080926e-04
1.774768315954133868e-05,1.200586339109577239e-04
1.772891300788614899e-05,1.200194164994172752e-04
1.766637251421343535e-05,1.199984399136155844e-04
1.766717286955099553e-05,1.199904218083247542e-04
1.765912929840851575e-05,1.197759120259433985e-04
1.761627027008216828e-05,1.199539692606776953e-04
1.761146995704621077e-05,1.199894468300044537e-04
1.764117951097432524e-05,1.200117840198799968e-04
1.765275010257028043e-05,1.199796606670133770e-04
1.764196895237546414e-05,1.198736645164899528e-04
1.754478216753341258e-05,1.197402598336338997e-04
1.752787829900626093e-05,1.196620578411966562e-04
1.756441452016588300e-05,1.200155602418817580e-04
1.753005017235409468e-05,1.199965336127206683e-04
1.752450407366268337e-05,1.200101687572896481e-04
1.752186653902754188e-05,1.196995581267401576e-04
1.747009264363441616e-05,1.197658129967749119e-04
1.745020927046425641e-05,1.197824385599233210e-04
1.744756445987150073e-05,1.197520032292231917e-04
1.742274253047071397e-05,1.195526929222978652e-04
1.745406007103156298e-05,1.196292723761871457e-04
1.754473123583011329e-05,1.199513717438094318e-04
1.757483369146939367e-05,1.198579629999585450e-04
1.753634387569036335e-05,1.200239203171804547e-04
1.754609729687217623e-05,1.200082551804371178e-04
1.750416777213104069e-05,1.196761222672648728e-04
1.747669739415869117e-05,1.195090808323584497e-04
1.748567228787578642e-05,1.195680742966942489e-04
1.755024641170166433e-05,1.199331018142402172e-04
1.756968958943616599e-05,1.200832266476936638e-04
1.760110899340361357e-05,1.200038386741653085e-04
1.764452827046625316e-05,1.201553677674382925e-04
1.763583532010670751e-05,1.200159676955081522e-04
1.769628943293355405e-05,1.199319667648524046e-04
1.766886089171748608e-05,1.197620731545612216e-04
1.763104410201776773e-05,1.196621087728999555e-04
1.758067810442298651e-05,1.194415672216564417e-04
1.754867298586759716e-05,1.197368474095128477e-04
1.756645906425546855e-05,1.197303354274481535e-04
1.757909740263130516e-05,1.197244200739078224e-04
1.749564944475423545e-05,1.193064454128034413e-04
1.749936564010567963e-05,1.193823554785922170e-04
1.745256122376304120e-05,1.193580828839913011e-04
1.747020178299862891e-05,1.194303767988458276e-04
1.749260809447150677e-05,1.193775897263549268e-04
1.751326635712757707e-05,1.193451826111413538e-04
1.753264223225414753e-05,1.195427685161121190e-04
1.759040424076374620e-05,1.198185418616048992e-04
1.757465543050784618e-05,1.198891040985472500e-04
1.761355815688148141e-05,1.200739861815236509e-04
1.760248778737150133e-05,1.200420520035549998e-04
1.759798033162951469e-05,1.201009799842722714e-04
1.749730654410086572e-05,1.198512836708687246e-04
1.751590025378391147e-05,1.199202160933054984e-04
1.744162182149011642e-05,1.195357181131839752e-04
1.746139423630665988e-05,1.195274235215038061e-04
1.748000431689433753e-05,1.194916403619572520e-04
1.745962617860641330e-05,1.194646902149543166e-04
1.741956657497212291e-05,1.195394943351857364e-04
1.749749026203062385e-05,1.198329409817233682e-04
1.745784538798034191e-05,1.199638354592025280e-04
1.743969733070116490e-05,1.198497775476425886e-04
1.738956598273944110e-05,1.195275690406560898e-04
1.742211679811589420e-05,1.195072691189125180e-04
1.740199513733386993e-05,1.193948337459005415e-04
1.738293212838470936e-05,1.192190175061114132e-04
1.738636638037860394e-05,1.192405979963950813e-04
1.738393075356725603e-05,1.192332929349504411e-04
1.736184276523999870e-05,1.189913891721516848e-04
1.735754631226882339e-05,1.189421745948493481e-04
1.734807301545515656e-05,1.188811074825935066e-04
1.732334203552454710e-05,1.188229070976376534e-04
1.729575888020917773e-05,1.189446338685229421e-04
1.728879760776180774e-05,1.190550174214877188e-04
1.725459515000693500e-05,1.188960231957025826e-04
1.718700514174997807e-05,1.185464061563834548e-04
1.716023325570859015e-05,1.184556967928074300e-04
1.715052530926186591e-05,1.184632492368109524e-04
1.717953637125901878e-05,1.182770356535911560e-04
1.719391366350464523e-05,1.181497427751310170e-04
1.716835686238482594e-05,1.183179629151709378e-04
1.716377664706669748e-05,1.181612969958223403e-04
1.707706906017847359e-05,1.177167141577228904e-04
1.702625013422220945e-05,1.174367862404324114e-04
1.702059125818777829e-05,1.174276549136266112e-04
1.700173925200942904e-05,1.171648837043903768e-04
1.698620872048195451e-05,1.170915857073850930e-04
1.696315302979201078e-05,1.169662864413112402e-04
1.706184593786019832e-05,1.174449644167907536e-04
1.704727765172719955e-05,1.173743439721874893e-04
1.705073009361512959e-05,1.173426862806081772e-04
1.699487802397925407e-05,1.174033677671104670e-04
1.699411586741916835e-05,1.174140634248033166e-04
1.707488445390481502e-05,1.177724552690051496e-04
1.706174225546419621e-05,1.177551748696714640e-04
1.706929651845712215e-05,1.175716024590656161e-04
1.701680776022840291e-05,1.174856006400659680e-04
1.704855640127789229e-05,1.175584111479111016e-04
1.699567837931681424e-05,1.177309750346466899e-04
1.698656888038385659e-05,1.176192963612265885e-04
1.706076909613329917e-05,1.178225647890940309e-04
1.705239628790877759e-05,1.177851008833386004e-04
1.698665073490701616e-05,1.175533834611997008e-04
1.697619154583662748e-05,1.175940196844749153e-04
1.695223727438133210e-05,1.175613288069143891e-04
1.691198667685966939e-05,1.174040226032957435e-04
1.683899972704239190e-05,1.172259362647309899e-04
1.682323272689245641e-05,1.171927360701374710e-04
1.680339846643619239e-05,1.171822295873425901e-04
1.674490340519696474e-05,1.170083123724907637e-04
1.677131695032585412e-05,1.171436670119874179e-04
1.674014129093848169e-05,1.172511620097793639e-04
1.676449937804136425e-05,1.172001284430734813e-04
1.681276080489624292e-05,1.172074335045181215e-04
1.681840149103663862e-05,1.171648546005599201e-04
1.679829074419103563e-05,1.170032919617369771e-04
1.678884837019722909e-05,1.169187380583025515e-04
1.677619002293795347e-05,1.169614479294978082e-04
1.678363696555607021e-05,1.169000242953188717e-04
1.674214581726118922e-05,1.166222937172278762e-04
1.672958205745089799e-05,1.166721194749698043e-04
1.673328006290830672e-05,1.166899965028278530e-04
1.673568112892098725e-05,1.166119982372038066e-04
1.672210601100232452e-05,1.166545553132891655e-04
1.672385405981913209e-05,1.166648435173556209e-04
1.666541902523022145e-05,1.164663772215135396e-04
1.671450809226371348e-05,1.168443704955279827e-04
1.674280611041467637e-05,1.168823946500197053e-04
1.675269595580175519e-05,1.169248498626984656e-04
1.676646024861838669e-05,1.169349052361212671e-04
1.676476313150487840e-05,1.167525842902250588e-04
1.676701685937587172e-05,1.167848604382015765e-04
1.679266824794467539e-05,1.169924435089342296e-04
1.680788955127354711e-05,1.171029143733903766e-04
1.681319008639547974e-05,1.170462492154911160e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-2.382692218816373497e-05,-2.437506509522791021e-06
1.361316753900609910e-05,1.076276748790405691e-04
1.684393646428361535e-05,1.127482610172592103e-04
1.691924262559041381e-05,1.129515367210842669e-04
1.694501224847044796e-05,1.129626980400644243e-04
1.694282946118619293e-05,1.129437587223947048e-04
1.693858212092891335e-05,1.132027391577139497e-04
1.684381459199357778e-05,1.132040779339149594e-04
1.664593219175003469e-05,1.134484700742177665e-04
1.678215448919218034e-05,1.148441515397280455e-04
1.689390046522021294e-05,1.153043849626556039e-04
1.688711745373439044e-05,1.153845878434367478e-04
1.698970845609437674e-05,1.162240732810460031e-04
1.718541898299008608e-05,1.163747365353628993e-04
1.695385435596108437e-05,1.159347229986451566e-04
1.729045106912963092e-05,1.168456219602376223e-04
1.740198422339744866e-05,1.175287106889300048e-04
1.739321123750414699e-05,1.174105564132332802e-04
1.758716462063603103e-05,1.176978330477140844e-04
1.747089845594018698e-05,1.171832846011966467e-04
1.769664413586724550e-05,1.169554161606356502e-04
1.772705400071572512e-05,1.172532211057841778e-04
1.767853791534435004e-05,1.174531862488947809e-04
1.773255644366145134e-05,1.174320059362798929e-04
1.767571484379004687e-05,1.179658138426020741e-04
1.746537964208982885e-05,1.168805902125313878e-04
1.777080433384981006e-05,1.174959470517933369e-04
1.787279870768543333e-05,1.173618948087096214e-04
1.779536796675529331e-05,1.169561655842699111e-04
1.774535849108360708e-05,1.174841454485431314e-04
1.783622610673774034e-05,1.176767909782938659e-04
1.785069071047473699e-05,1.174907811218872666e-04
1.792273178580217063e-05,1.172848205897025764e-04
1.801200232875999063e-05,1.175530996988527477e-04
1.817413794924505055e-05,1.178956445073708892e-04
1.812286245694849640e-05,1.167326554423198104e-04
1.795637945178896189e-05,1.166714428109116852e-04
1.799695019144564867e-05,1.165650901384651661e-04
1.798888843040913343e-05,1.170486066257581115e-04
1.785524000297300518e-05,1.169930692412890494e-04
1.774297925294376910e-05,1.167089940281584859e-04
1.781585160642862320e-05,1.167084628832526505e-04
1.756647725414950401e-05,1.160630126832984388e-04
1.764906483003869653e-05,1.157925580628216267e-04
1.783508560038171709e-05,1.166464353445917368e-04
1.777771467459388077e-05,1.170444738818332553e-04
1.775685632310342044e-05,1.169039751403033733e-04
1.771546703821513802e-05,1.165150824817828834e-04
1.790080204955302179e-05,1.170163959614001215e-04
1.795691969164181501e-05,1.174545541289262474e-04
1.827364758355543017e-05,1.182034538942389190e-04
1.837227137002628297e-05,1.179430983029305935e-04
1.847387284215074033e-05,1.185210421681404114e-04
1.836433693824801594e-05,1.194496726384386420e-04
1.842591154854744673e-05,1.195560689666308463e-04
1.841871016949880868e-05,1.195624281535856426e-04
1.834255817811936140e-05,1.193091811728663743e-04
1.833919486671220511e-05,1.199936959892511368e-04
1.837287163652945310e-05,1.204491345561109483e-04
1.818370401451829821e-05,1.197777528432197869e-04
1.815730320231523365e-05,1.196360462927259505e-04
1.813618291635066271e-05,1.201866543851792812e-04
1.811438414733856916e-05,1.201601626235060394e-04
1.815893119783140719e-05,1.202048879349604249e-04
1.808972956496290863e-05,1.201624836539849639e-04
1.806236832635477185e-05,1.203759456984698772e-04
1.809919376682955772e-05,1.204775180667638779e-04
1.787736982805654407e-05,1.198596946778707206e-04
1.784390406101010740e-05,1.193780772155150771e-04
1.792124749044887722e-05,1.201047416543588042e-04
1.789666930562816560e-05,1.200878250529058278e-04
1.766908826539292932e-05,1.197229357785545290e-04
1.766237437550444156e-05,1.195924123749136925e-04
1.774768315954133868e-05,1.200586339109577239e-04
1.761627027008216828e-05,1.199539692606776953e-04
1.754478216753341258e-05,1.197402598336338997e-04
1.752186653902754188e-05,1.196995581267401576e-04
1.745406007103156298e-05,1.196292723761871457e-04
1.750416777213104069e-05,1.196761222672648728e-04
1.760110899340361357e-05,1.200038386741653085e-04
1.763104410201776773e-05,1.196621087728999555e-04
1.749564944475423545e-05,1.193064454128034413e-04
1.751326635712757707e-05,1.193451826111413538e-04
1.760248778737150133e-05,1.200420520035549998e-04
1.746139423630665988e-05,1.195274235215038061e-04
1.745784538798034191e-05,1.199638354592025280e-04
1.738293212838470936e-05,1.192190175061114132e-04
1.734807301545515656e-05,1.188811074825935066e-04
1.718700514174997807e-05,1.185464061563834548e-04
1.716835686238482594e-05,1.183179629151709378e-04
1.700173925200942904e-05,1.171648837043903768e-04
1.705073009361512959e-05,1.173426862806081772e-04
1.706929651845712215e-05,1.175716024590656161e-04
1.706076909613329917e-05,1.178225647890940309e-04
1.691198667685966939e-05,1.174040226032957435e-04
1.677131695032585412e-05,1.171436670119874179e-04
1.679829074419103563e-05,1.170032919617369771e-04
1.672958205745089799e-05,1.166721194749698043e-04
1.666541902523022145e-05,1.164663772215135396e-04
1.676476313150487840e-05,1.167525842902250588e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Error.csv <==
6.138159803621103805e-01
2.852269637222670795e-01
1.202261935658098108e-01
5.621516165467800585e-02
3.215915011644666227e-02
1.800571410313095769e-02
1.182757186400232481e-02
7.833426460392025822e-03
4.876465495046682433e-03
2.668469433151878217e-03
1.174378111184930414e-03
4.293899806665470642e-04
2.297530712652149688e-04
1.846873007052479763e-04
1.570122544527866883e-04
1.335299156655808900e-04
1.146884457950090859e-04
9.865969525028370050e-05
8.444843097773395771e-05
7.086676871969702367e-05
5.337195399137193005e-04
5.041519436621003840e-04
1.022944021018368059e-03
1.076996007597248554e-03
2.329204162529429668e-03
2.318995852378415590e-03
4.428192349639821935e-04
1.580583755029164178e-03
2.616211186095711554e-03
4.050389217073115827e-04
1.112891994224216594e-03
4.608971138948217850e-04
2.042376505588151033e-03
9.799083486837687450e-04
2.129997252376806312e-03
2.523348973789883709e-03
4.993327770805596312e-04
1.623667563454159061e-03
1.648581280312655557e-03
7.372017257996313789e-04
3.943717447352617094e-04
4.115332700089248917e-04
1.067902056417310624e-03
1.567382933577025775e-03
2.183172545500635699e-03
4.042378964621873814e-03
3.147078800599898427e-04
9.502407246461605506e-04
1.296697123483315020e-03
3.579780300463712359e-03
7.954235463276563634e-04
2.596380596705086296e-04
2.140042739435243382e-04
8.944816742678018875e-04
7.114895893329053296e-04
9.482596047862179751e-04
2.625706639261793894e-03
4.168117546039457402e-04
1.505522133031406444e-03
3.698940610874517157e-03
3.071366006520237328e-04
1.218621179561783872e-03
8.094289559248713265e-04
2.185307068596307935e-03
9.164580982753021618e-04
1.945154285852114485e-03
1.069020198057269323e-03
9.398894516127048737e-04
3.315665775683108215e-03
6.750527351034736308e-04
2.077567994166864499e-03
1.719631553126263598e-04
3.243327980919132221e-03
1.081131387500232138e-03
4.230767694713261605e-03
5.971152187957340851e-04
3.149023496032502326e-03
5.070132557735147327e-04
8.971026598136135673e-04
1.478090856969813951e-03
2.675183497422653229e-03
2.033250279306121535e-03
7.571350581000827222e-04
5.681403351701877925e-04
1.345555544720012601e-03
2.736511076221078057e-05
6.518735683027008761e-04
1.143532209593931676e-03
2.542224853180490712e-03
1.709951000672781790e-04
8.683356094212840801e-04
2.351687980081567156e-04
5.881287193182144126e-04
3.648996453827524659e-04
1.088290127419793253e-03
1.298663497579095145e-03
4.926198774553028825e-04
3.644760543687789161e-03
1.337986398141618408e-03
1.239629970807181293e-03
3.963143771275017403e-04
3.122032882846021828e-04
1.186552396477061908e-03
1.239554904703569300e-04
9.614224539758343263e-04
1.518973956045979430e-03
3.251729866792595677e-03
3.748225862613050428e-04
5.558709990579815009e-04
2.936127521044481180e-04
2.756946693875463733e-03
7.034628899430465238e-04
1.288045412952209135e-03
2.978449264307315818e-03
1.152386939990160397e-03
7.508928409987015258e-04
5.422551259035850342e-04
3.135720255218835150e-05
9.258926491240304516e-04
1.201463211087075824e-03
1.642571193067393891e-03
8.935327514984060891e-04
3.574348984423119172e-03
7.653484782619775521e-04
1.063491946357477151e-03
1.845788794368226262e-03
4.010098267083727665e-03
2.342654717580908760e-03
8.174044562846651983e-04
2.827139645057610406e-04
2.162961614593962990e-04
9.035980625641442179e-04
1.673701165988793768e-03
1.728904928319663402e-03
2.093662597228041367e-03
1.846816368337575107e-04
1.441127732062178184e-03
2.365304935276651196e-04
3.287374695857483856e-04
1.350072098810471970e-04
1.131033695724966174e-03
3.576487655752227522e-04
1.433365326688135558e-03
1.211206461720191639e-03
1.009344192010226422e-03
2.791203009010696616e-03
2.986918274722324615e-04
1.795798605320244592e-03
2.839651356825130318e-04
4.758202608312254414e-04
3.727517882135145816e-04
5.585055576689410212e-04
5.277187638767056417e-04
1.183687306257196143e-03
1.899752808490880792e-03
1.290598965531983364e-03
1.383117637712646692e-03
1.064166043446959425e-03
9.715239826243963085e-04
1.569428956286863163e-03
3.854857586534509600e-04
5.347751166874584444e-04
6.870669772726269295e-04
3.210117407246934623e-05
7.863357299998535201e-04
1.490838833610149197e-03
7.131255469725035316e-04
1.280365890716782121e-03
1.533069823858047073e-03
1.059187977880808292e-03
1.742438039093365063e-03
7.625169122086626399e-04
2.905250090824194691e-04
1.343932193662653344e-03
2.960407783439269590e-03
6.456175877530546904e-04
6.150696093520000539e-04
4.845921134402589314e-03
8.322552403246879452e-04
1.706565630396530010e-04
5.037973367429242908e-04
1.358667071507288840e-03
5.628698403172979715e-04
9.545019420587787110e-04
7.041342703555272765e-04
7.180546866491712039e-04
1.454625363022391199e-03
3.084907257142161744e-04
4.586074252903975528e-04
2.058479215424658792e-03
2.899243940984584005e-04
3.634255533235717598e-04
2.289424307985841230e-03
4.072348392759716617e-04
1.064832728894766090e-03
2.136891035313981044e-03
8.610073794206489571e-05
7.982783371931810677e-04
3.399309013674662954e-04
1.197743235460389929e-03
7.906350557246800059e-04
4.541560391382963298e-04
7.975424981924839453e-04
9.995804017767556584e-04
1.889483482245683018e-03
1.615823028559453586e-03
9.559505783107754141e-05
3.683997054550360159e-04
2.599776562092780130e-03
7.209534413645644511e-04
1.784352872695042650e-03
8.209494741591717411e-04
8.983955071713173876e-04
1.334877229320559442e-03
2.631317795524728761e-03
1.321412289559109057e-04
2.460901891995123311e-03
3.825024580712769865e-04
4.541667209511516309e-04
1.269111639309416454e-03
5.109229472362267644e-04
6.265152505951699551e-04
2.511020879030746939e-04
6.949981965219480771e-04
2.112431061335857951e-03
6.391364937197424991e-04
9.001469996312040905e-04
1.715327276162429294e-03
1.375485696529892866e-03
5.000452602825510061e-04
1.269313276825641832e-03
1.755103302720637881e-03
4.967582705756885125e-04
1.119915170206713280e-03
1.536743910420769292e-03
3.316207335883072059e-04
2.363402004956921282e-03
3.680807861847990243e-04
2.082433377358731789e-03
3.266373197983043846e-04
2.630077304010983250e-04
8.223251332654389926e-04
9.719456524965722818e-04
7.681171426204233023e-04
1.058966489289912350e-03
5.034871879961360730e-04
1.473293569247640863e-03
1.176993364580282723e-03
1.919107276392314175e-04
2.570858974113918085e-03
4.389904220070336440e-04
9.758992830624684455e-04
5.008312329073303200e-05
1.415415510672240768e-03
7.156150752945940850e-04
8.590666550066770619e-04
2.142691510633963072e-04
2.153365033143819524e-04
5.017814366465434385e-05
2.724837781532749460e-03
4.297495205570556805e-04
2.769056735292609994e-03
5.942696777882053609e-04
2.828916188404240672e-04
7.867027324526186484e-04
8.874327175565921173e-04
1.004337039883947168e-03
2.009413781593436931e-03
8.444625113788013174e-04
6.170649596892155333e-04
1.877044230531706376e-04
9.608659385567698292e-04
2.350565382766620743e-04
7.432881132616577999e-04
6.963631937163544542e-04
7.619387342886333511e-04
6.306049093515962971e-04
7.500976634808783359e-04
4.651160732471165530e-04
6.490862952564230423e-04
9.469910035920941788e-04
1.368251834742060429e-03
3.932184303506381837e-04
2.400303313435839898e-04
1.506411816544466842e-03
2.351934924462782499e-04
8.130445825497247848e-04
6.498320450315197812e-04
1.112741295396387056e-04
5.828898614968539525e-04
3.078741433706772826e-04
1.103265482666239417e-03
6.026608619738869953e-04
2.385997575010023915e-04
7.890956791182713497e-04
2.130097916748289327e-03
6.209976845364779344e-04
1.570873610013754111e-03
5.037669374463324759e-04
4.138377991330770018e-04
8.550376804832209661e-05
9.401623097534065471e-04
1.037531627271176798e-03
3.643105111229556054e-04
1.022675580652178916e-03
7.116886849457089090e-04
3.687702028444525331e-04
4.106546533518484147e-04
1.994092582190151383e-03
1.057165528534233760e-04
1.002831786223213738e-03
9.765583819566414831e-05
9.344607175942667987e-04
1.160247199924529290e-03
1.830119023136533060e-04
1.097563366969567114e-03
4.907515841299631403e-04
4.092909208702388206e-04
5.391048791588713479e-04
9.604034735464637334e-04
5.866645943457851316e-04
3.908754341207975789e-04
1.335818720326018569e-03
5.306895411625795926e-05
1.042938522127164402e-03
1.026756764995893272e-04
1.009055012718844445e-03
5.967060321012545047e-04
1.553554297313208463e-04
7.849935647017619112e-04
3.968315490113632224e-04
6.564494693621034669e-04
4.062716107793916225e-04
2.052519609062517913e-03
1.096182390081902559e-03
6.256952900129206935e-04
2.164568272060904582e-03
2.756079112846042877e-04
7.311122531063109914e-04
9.534460740565535788e-04
1.173228014095657485e-03
3.491795805752752183e-04
3.244406590201313304e-04
1.490067095020296403e-03
9.395973646002381535e-04
5.820174115747383690e-04
1.298648943022484223e-03
9.877664782242779966e-05
3.895556226695089780e-04
2.428850779300841282e-04
1.391296180788111894e-03
1.447930521019480214e-03
1.186782959079312871e-03
3.959484999833093365e-04
9.485035144586219250e-04
1.270637090369005923e-03
8.895494098026091685e-04
4.960716241021742925e-04
1.798721820065400765e-04
1.737144316426560663e-03
1.706339197094560150e-03
7.493678991376827346e-04
4.093161511967011645e-04
8.270814037644897429e-04
7.118969184049342988e-04
1.318376677470038411e-03
4.064003587847570703e-04
1.478568379630504533e-03
1.114971087971453718e-04
1.089718534763589900e-03
1.422966738059228652e-03
2.031807664087369734e-04
5.575192749483564268e-04
3.667349130190280192e-04
3.060705094960763798e-04
1.934771855147709432e-03
4.314257156240750642e-04
1.421576538332691925e-03
1.018456689451021713e-03
1.808573534283264067e-04
1.151276757481446396e-03
1.393526643794519614e-03
4.373264049063864487e-04
2.471376771053774386e-04
8.754057044057983374e-04
7.160279611415293691e-04
1.763568614066316539e-03
7.141192739741174115e-04
1.021686603096606241e-03
1.424242268358997447e-04
1.369687820203389873e-03
6.125743018697245908e-04
2.265649414767547732e-04
1.532089604934255399e-03
4.336389687637358143e-04
8.196277056884802717e-04
6.602103241485412837e-04
7.182108066107316001e-04
1.452500863497989056e-03
4.703562873566625069e-04
6.244040616705277954e-04
1.274132731541400675e-03
1.538590843675067144e-03
2.529097021980625010e-04
4.067093207516611240e-04
1.780354272554287567e-03
3.853197245829901403e-04
7.647922031291010288e-04
4.339944378946492985e-04
5.373011675904137800e-04
6.446645107464617046e-04
7.982381525046260574e-04
1.217205631687931847e-03
5.823708946529544987e-04
7.348111816779387883e-04
2.606654987163135114e-04
3.916085181067309614e-04
1.795943863868898656e-03
4.961659664621609692e-04
1.765568767441098863e-03
4.052096037994600453e-04
4.815531297246172945e-04
5.235518237853906262e-04
1.038484152723872286e-03
1.713614233313753106e-03
1.336475520097461355e-03
4.809482562182225049e-04
1.708646409551607768e-03
7.278124541598332119e-04
4.261531647043660556e-04
5.703888348492394504e-04
5.834827936993530485e-05
8.355995025548256828e-05
8.340108623771064038e-04
1.601652847090684773e-04
4.386226208204705010e-04
5.976756880221950835e-04
9.361028478854061625e-04
4.530265911246491575e-04
7.868289428547211055e-04
1.457130561041181235e-03
5.496351317113294839e-04
3.693526479348617801e-04
9.374559123062020617e-04
5.464046834749001656e-04
9.454838995811082813e-04
5.011149601481337292e-04
1.598301793716814384e-03
1.102358296855510773e-03
8.594691659778979503e-05
8.764342778498750977e-04
2.959391800756413018e-04
4.684854699867472584e-04
1.866071306393718302e-03
2.373065171606089684e-04
1.412752308087758242e-04
1.414549420619026559e-03
3.723425173324005038e-05
1.583539128704854844e-03
3.515741265096491703e-04
6.822980652177412743e-04
1.163050223008167162e-03
6.756992123437167031e-04
2.024903724300385066e-03
3.562251695886132791e-04
7.336007066138795470e-04
2.264407133456131365e-04
1.366832544234097791e-03
3.644851371810275010e-04
3.350595061746155330e-04
4.497748160841173368e-04
1.329009405987937415e-03
2.785592933807339326e-04
3.219853007360772099e-04
1.236538525975606302e-03
6.065878604185660512e-04
1.103211795979107922e-03
4.325048582715862932e-04
1.083626947194777333e-03
1.938306582015589632e-04
6.200960538346716316e-04
5.165985962303731817e-04
2.812788925945976671e-04
2.929872462364490151e-04
1.250137573685326580e-03
7.273403487803200944e-04
8.607246729571041259e-05
3.250115354014923423e-04
2.913488061769777438e-04
9.445828137454415714e-05
1.334435394332545485e-03
1.094037564281239100e-03
4.992015790526946892e-04
2.135466749909382023e-04
3.365132158950214056e-04
6.664306308190948505e-04
1.189993553866303518e-04
6.180653166542542489e-04
4.711893149088584344e-04
2.955553854876685586e-04
7.287578295114453342e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
6.138159803621103805e-01
1.800571410313095769e-02
1.174378111184930414e-03
1.335299156655808900e-04
5.337195399137193005e-04
2.318995852378415590e-03
1.112891994224216594e-03
2.523348973789883709e-03
3.943717447352617094e-04
4.042378964621873814e-03
7.954235463276563634e-04
9.482596047862179751e-04
3.071366006520237328e-04
1.945154285852114485e-03
2.077567994166864499e-03
5.971152187957340851e-04
2.675183497422653229e-03
2.736511076221078057e-05
8.683356094212840801e-04
1.298663497579095145e-03
3.963143771275017403e-04
1.518973956045979430e-03
2.756946693875463733e-03
7.508928409987015258e-04
1.642571193067393891e-03
1.845788794368226262e-03
2.162961614593962990e-04
1.846816368337575107e-04
1.131033695724966174e-03
2.791203009010696616e-03
3.727517882135145816e-04
1.290598965531983364e-03
3.854857586534509600e-04
1.490838833610149197e-03
1.742438039093365063e-03
6.456175877530546904e-04
5.037973367429242908e-04
7.180546866491712039e-04
2.899243940984584005e-04
2.136891035313981044e-03
7.906350557246800059e-04
1.615823028559453586e-03
1.784352872695042650e-03
1.321412289559109057e-04
5.109229472362267644e-04
6.391364937197424991e-04
1.269313276825641832e-03
3.316207335883072059e-04
2.630077304010983250e-04
5.034871879961360730e-04
4.389904220070336440e-04
8.590666550066770619e-04
4.297495205570556805e-04
8.874327175565921173e-04
1.877044230531706376e-04
7.619387342886333511e-04
9.469910035920941788e-04
2.351934924462782499e-04
3.078741433706772826e-04
2.130097916748289327e-03
8.550376804832209661e-05
7.116886849457089090e-04
1.002831786223213738e-03
1.097563366969567114e-03
5.866645943457851316e-04
1.026756764995893272e-04
3.968315490113632224e-04
6.256952900129206935e-04
1.173228014095657485e-03
5.820174115747383690e-04
1.391296180788111894e-03
1.270637090369005923e-03
1.706339197094560150e-03
1.318376677470038411e-03
1.422966738059228652e-03
1.934771855147709432e-03
1.151276757481446396e-03
7.160279611415293691e-04
1.369687820203389873e-03
8.196277056884802717e-04
6.244040616705277954e-04
1.780354272554287567e-03
6.446645107464617046e-04
2.606654987163135114e-04
4.052096037994600453e-04
1.336475520097461355e-03
5.703888348492394504e-04
4.386226208204705010e-04
1.457130561041181235e-03
9.454838995811082813e-04
8.764342778498750977e-04
1.412752308087758242e-04
6.822980652177412743e-04
7.336007066138795470e-04
4.497748160841173368e-04
6.065878604185660512e-04
6.200960538346716316e-04
7.273403487803200944e-04
1.334435394332545485e-03
6.664306308190948505e-04
7.287578295114453342e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.441021537780761719e+01,1.435284900665283203e+01,-0.000000000000000000e+00,5.736636742949485779e-02
5.569747090339660645e-01,1.435409784317016602e-01,-9.329985914519056678e-06,4.134430587291717529e-01
1.849492490291595459e-01,9.490904957056045532e-02,1.599126699147745967e-05,9.002421051263809204e-02
8.668947219848632812e-02,6.684879958629608154e-02,1.117683495976962149e-05,1.982950046658515930e-02
4.741306230425834656e-02,4.148987680673599243e-02,7.379557700915029272e-06,5.915807094424962997e-03
2.726998925209045410e-02,2.560832537710666656e-02,4.215679837216157466e-06,1.657448476180434227e-03
1.677451282739639282e-02,1.610076799988746643e-02,2.629832579259527847e-06,6.711156456731259823e-04
9.791549295186996460e-03,9.508408606052398682e-03,1.672873622737824917e-06,2.814681211020797491e-04
4.941792692989110947e-03,4.836912732571363449e-03,1.003455054160440341e-06,1.038765112753026187e-04
1.909138867631554604e-03,1.878965646028518677e-03,5.331492047844221815e-07,2.964002851513214409e-05
5.133233498781919479e-04,5.074237124063074589e-04,2.403702694664389128e-07,5.659261660184711218e-06
1.687233452685177326e-04,1.678187254583463073e-04,9.835408576464033104e-08,8.062676215558894910e-07
1.240104320459067822e-04,1.237538381246849895e-04,5.158052474030228041e-08,2.050009868526103674e-07
1.051687286235392094e-04,1.050161008606664836e-04,3.840504803065414308e-08,1.142218195582245244e-07
8.924118446884676814e-05,8.913606143323704600e-05,3.042153551291448821e-08,7.470471530268696370e-08
7.547546556452289224e-05,7.540435035480186343e-05,2.329418791191528726e-08,4.781904294759442564e-08
6.327959272312000394e-05,6.323068373603746295e-05,1.751701539376426808e-08,3.138800508395434008e-08
5.220152524998411536e-05,5.216788849793374538e-05,1.278310346464195391e-08,2.085123540496169880e-08
4.200718103675171733e-05,4.198414899292401969e-05,9.072319784309001989e-09,1.395932613945660705e-08
3.268911314080469310e-05,3.267400825279764831e-05,6.040911326721243313e-09,9.062137706905559753e-09
3.549355824361555278e-05,3.544830542523413897e-05,-2.844593005590922985e-08,7.369839494231200661e-08
2.313411278009880334e-05,2.274974940519314259e-05,-7.758110598388157086e-08,4.619454614385176683e-07
3.399786146474070847e-05,3.242520324420183897e-05,1.338781885351636447e-07,1.438779918316868134e-06
3.068646401516161859e-05,2.889677489292807877e-05,-1.582611730555072427e-07,1.947948931046994403e-06
9.842670988291501999e-05,8.956112287705764174e-05,-3.426279135965160094e-07,9.208209121425170451e-06
6.906419002916663885e-05,5.477560989675112069e-05,4.214766704535577446e-07,1.386710573569871485e-05
1.684552262304350734e-05,1.658547625993378460e-05,4.401195141667813004e-08,2.160333423262272845e-07
2.547857366153039038e-05,7.199148512881947681e-06,-4.931171133648604155e-07,1.877254180726595223e-05
7.741796434856951237e-05,5.794081516796723008e-05,4.943857447869959287e-07,1.898275877465493977e-05
4.827387783734593540e-06,4.403370894578984007e-06,-8.110939120342663955e-08,5.051261382504890207e-07
6.520309398183599114e-05,5.602332748821936548e-05,3.255766500842582900e-07,8.854187399265356362e-06
1.255013830814277753e-05,1.250739205715944991e-05,-3.235482548546997350e-09,4.598146574608108494e-08
8.563468145439401269e-05,8.087723108474165201e-05,-2.470662820996949449e-07,5.004523245588643476e-06
1.903206248243805021e-05,1.740151310514193028e-05,1.362495822831988335e-07,1.494299112891894765e-06
4.749246727442368865e-05,2.886171569116413593e-05,4.862372406932990998e-07,1.814451570680830628e-05
9.824125299928709865e-05,8.684807107783854008e-05,-3.884945556364982622e-07,1.178167167381616309e-05
8.455141141894273460e-06,8.307208190672099590e-06,-4.648558160624816082e-08,1.944183622981654480e-07
1.808559027267619967e-04,1.691853394731879234e-04,3.593607971197343431e-07,1.131120552599895746e-05
7.282835576916113496e-05,7.123566319933161139e-05,-1.274638918857817771e-07,1.720162117635481991e-06
2.600733751023653895e-05,2.585251968412194401e-05,1.196400134517716651e-08,1.428543328074738383e-07
5.638695256493519992e-06,5.419745320978108793e-06,4.576752843377107638e-08,1.731824852413410554e-07
3.849093445751350373e-06,3.352373823872767389e-06,-8.765296399815269979e-08,5.843727421961375512e-07
2.675064752111211419e-05,1.877853537735063583e-05,3.163233941450016573e-07,7.655788067495450377e-06
4.788284786627627909e-05,4.480215648072771728e-05,-2.023595584432769101e-07,3.283049863966880366e-06
8.267203520517796278e-05,7.487129187211394310e-05,3.063051963181351312e-07,7.494443707400932908e-06
1.540068042231723666e-04,2.839955050149001181e-05,1.276098714697582182e-06,1.243311562575399876e-04
9.415090062248054892e-06,9.263128049497026950e-06,2.118620123781056463e-08,1.307759163182709017e-07
1.806391992431599647e-05,1.683185109868645668e-05,-1.330573837776682922e-07,1.365125513075327035e-06
2.873861922125797719e-05,2.560480788815766573e-05,1.950060237732031965e-07,2.938804527730098926e-06
1.995078782783821225e-04,1.758982252795249224e-04,5.451377091958420351e-07,2.306450369360391051e-05
1.613623135199304670e-05,1.559637894388288260e-05,-8.125041262019294663e-08,6.211027994140749797e-07
3.874032699968665838e-06,3.808482915701461025e-06,2.173461055576808576e-08,4.381553964094564435e-08
2.755407422228017822e-06,2.628858965181279927e-06,3.386380598158211797e-08,9.268453737831805483e-08
6.575638508365955204e-06,2.285553364345105365e-06,-2.482926220181980170e-07,4.538377652352210134e-06
2.732631037360988557e-05,2.663995292095933110e-05,6.926445195176711422e-08,6.170928941173769999e-07
9.177389983960893005e-06,5.564940693147946149e-06,2.143500097417927464e-07,3.398098897378076799e-06
1.257418480236083269e-04,5.992680235067382455e-05,9.347444915874802973e-07,6.488029612228274345e-05
5.526375844056019560e-06,5.310759206622606143e-06,-5.710839801054135023e-08,2.727250603129505180e-07
4.310470831114798784e-05,4.010637348983436823e-05,-2.047431451046577422e-07,3.203077767466311343e-06
3.093508130405098200e-04,2.950590860564261675e-04,4.206121388961037155e-07,1.387110751238651574e-05
4.840989276999607682e-06,4.067157988174585626e-06,-1.081247589240774687e-07,8.819561685413646046e-07
1.717122358968481421e-05,1.305444311583414674e-05,-2.435901365060999524e-07,4.360369530331809074e-06
6.684795516775920987e-05,6.317011138889938593e-05,-2.249628892059263308e-07,3.902806383848655969e-06
1.203356514452025294e-04,1.163898850791156292e-04,2.119001862865843577e-07,3.733867742994334549e-06
1.448345574317499995e-05,1.254688413609983400e-05,1.524406201269812300e-07,1.784130745363654569e-06
5.733979560318402946e-05,4.971445378032512963e-05,3.118171605365205323e-07,7.313522473850753158e-06
3.631226718425750732e-05,3.567722160369157791e-05,7.880372265844926005e-08,5.562421847571386024e-07
1.765667002473492175e-05,1.647905810386873782e-05,-1.322984104490387836e-07,1.309910885538556613e-06
2.581587759777903557e-04,2.490895858500152826e-04,-3.352415092194860335e-07,9.404429874848574400e-06
5.244905878498684615e-06,2.097198148476309143e-06,2.012970696796401171e-07,2.946410859294701368e-06
5.942710049566812813e-05,4.982358223060145974e-05,-3.643949071374663617e-07,9.967913683794904500e-06
2.217183464381378144e-06,1.997254457819508389e-06,4.836745759462246497e-08,1.715617230502175516e-07
1.721689332043752074e-04,1.539051008876413107e-04,4.833769935430609621e-07,1.778046498657204211e-05
2.377576311118900776e-05,1.225218420586315915e-05,3.912793147264892468e-07,1.113230064220260829e-05
5.287849344313144684e-04,5.202835891395807266e-04,2.827711398367682705e-07,8.218564289563801140e-06
7.604423444718122482e-06,7.068751529004657641e-06,-8.985364985392152448e-08,6.255256153053778689e-07
1.838649186538532376e-04,1.580187963554635644e-04,5.727288225898519158e-07,2.527338256186340004e-05
7.674722837691660970e-06,7.156279025366529822e-06,7.852542438513410161e-08,4.399189208470488666e-07
3.152021599817089736e-05,3.132077108602970839e-05,1.591481080254197877e-08,1.835283427453759941e-07
1.370608079014346004e-04,1.182068372145295143e-04,4.974174316885182634e-07,1.835655166360083967e-05
1.387005322612822056e-04,1.299208088312298059e-04,-3.474173126960522495e-07,9.127141311182640493e-06
1.028735277941450477e-04,9.984447387978434563e-05,-1.992544440554411267e-07,3.228304194635711610e-06
2.282100831507705152e-05,2.267020863655488938e-05,1.528232829173248319e-08,1.355164727101509925e-07
2.788652273011393845e-05,2.669447530934121460e-05,1.179737196821406542e-07,1.074074020834814291e-06
9.314247290603816509e-05,9.237829362973570824e-05,-7.400620916087063961e-08,8.381804832424677443e-07
1.477987211728759576e-06,1.478482431593874935e-06,-5.825520621449697956e-10,8.729378331295833959e-11
2.231338112324010581e-05,1.992360012081917375e-05,-1.811841769949751324e-07,2.570965534687275067e-06
9.799166946322657168e-06,1.570844347043021116e-06,3.329691082853969419e-07,7.895353519415948540e-06
7.724072929704561830e-05,6.014386235619895160e-05,4.812740712623053696e-07,1.661559326748829335e-05
1.716692622721893713e-06,1.523000605629931670e-06,-5.985761930560329347e-08,2.535495582378644031e-07
5.172201781533658504e-05,4.868174073635600507e-05,-2.031070494012965355e-07,3.243383844164782204e-06
3.391336804270395078e-06,3.375151891304994933e-06,-2.373285212797782151e-08,3.991779351508739637e-08
9.325005521532148123e-06,6.196046797413146123e-06,-2.164465229270717828e-07,3.345405275467783213e-06
5.366134701034752652e-06,4.879065272689331323e-06,7.445340344247597386e-08,4.126158898998255609e-07
4.703021841123700142e-05,4.645883745979517698e-05,-1.595133802823056612e-08,5.873330906069895718e-07
2.254157698189374059e-05,8.929308023652993143e-06,-4.439132226252695546e-07,1.405618240823969245e-05
1.289738520426908508e-05,1.024821176542900503e-05,-1.990090083836548729e-07,2.848182475645444356e-06
4.387211811263114214e-04,4.345010092947632074e-04,1.573517351971531752e-07,4.062816060468321666e-06
1.258388147107325494e-05,3.435947974139708094e-06,3.512917601256049238e-07,8.796641850494779646e-06
3.888093851855956018e-05,2.638953446876257658e-05,-4.189772084828291554e-07,1.291038097406271845e-05
5.726867584598949179e-06,4.781695224664872512e-06,-1.192147323081371724e-07,1.064387106453068554e-06
4.128140062675811350e-06,4.094437372259562835e-06,-2.797597886683433899e-08,6.167879007534793345e-08
3.689778532134369016e-05,3.598043622332625091e-05,-1.135192988499511557e-07,1.030866883411363233e-06
1.993038267755764537e-06,1.984940126931178384e-06,-2.708581137156329532e-10,8.368876258657564904e-09
1.639560832700226456e-05,1.446835085516795516e-05,1.564598903769365279e-07,1.770797666722501162e-06
2.201798270107246935e-05,1.342415089311543852e-05,3.388772995549516054e-07,8.254954082076437771e-06
5.227727233432233334e-04,5.190460942685604095e-04,1.262411473135216511e-07,3.600357558752875775e-06
3.215275228285463527e-06,3.003501433340716176e-06,-6.117564055330149131e-08,2.729493928654846968e-07
4.284883743821410462e-06,3.513534238663851283e-06,-1.107415101841979777e-07,8.820908306006458588e-07
2.589019459264818579e-06,2.016699681917089038e-06,8.258408712435993948e-08,4.897357257505063899e-07
2.225897187599912286e-04,2.187677891924977303e-04,1.887293450408833451e-07,3.633209416875615716e-06
8.650193194625899196e-06,4.393638391775311902e-06,-2.515453161322511733e-07,4.508100118982838467e-06
1.989744487218558788e-05,1.483039250160800293e-05,-2.739121782724396326e-07,5.340964435163186863e-06
6.693069008179008961e-05,2.834288716258015484e-05,7.267984187819820363e-07,3.786100205616094172e-05
6.079368904465809464e-05,6.043938265065662563e-05,2.462553538862266578e-08,3.296816828424198320e-07
2.907187626988161355e-05,2.484555079718120396e-05,-2.439022068756457884e-07,4.470228759601013735e-06
3.208965790690854192e-05,3.208416455890983343e-05,-1.251593495510405774e-08,1.800854931843787199e-08
1.362504804092168342e-06,1.364179979645996355e-06,-1.989353348719191672e-09,3.142194282546029171e-10
4.466205427888780832e-05,4.372004696051590145e-05,8.431753428794763749e-08,8.576895424994290806e-07
2.211763421655632555e-05,9.494927326159086078e-06,4.150581958128896076e-07,1.220764806930674240e-05
1.609828759683296084e-04,1.590294850757345557e-04,1.326125556033730390e-07,1.820786451389722060e-06
8.224923476518597454e-06,5.704433533537667245e-06,-1.965488394262138172e-07,2.717038796617998742e-06
8.817279012873768806e-05,3.076778011745773256e-05,-9.085865144697891083e-07,5.831359885632991791e-05
4.239662757754558697e-06,1.279118805541656911e-06,-2.107687038233052590e-07,3.171312528138514608e-06
3.516268043313175440e-05,3.475896301097236574e-05,-6.589198164874687791e-08,4.696100290857430082e-07
1.665283198235556483e-04,1.660227862885221839e-04,6.727563572894723620e-08,4.382653742140973918e-07
2.747620746959000826e-04,2.459063252899795771e-04,6.070423523851786740e-07,2.824869079631753266e-05
1.370594400214031339e-04,1.325984485447406769e-04,2.285006956981305848e-07,4.232499122736044228e-06
3.135902079520747066e-05,3.121750705759041011e-05,1.232292223818376442e-08,1.291916191803466063e-07
6.414477411453844979e-06,6.186097834870452061e-06,-6.061458890371795860e-08,2.889940731165552279e-07
4.576261289912508801e-06,4.539176188700366765e-06,-1.396700000100281613e-08,5.105214739842267591e-08
4.398095916258171201e-05,4.271416037227027118e-05,-1.141421392958363867e-07,1.380938556394539773e-06
1.460410712752491236e-04,1.441446220269426703e-04,-1.266836306967888959e-07,2.023132992690079845e-06
3.617563561419956386e-05,1.247091040568193421e-05,5.705771854991326109e-07,2.313414734089747071e-05
5.017903094994835556e-05,3.865971302730031312e-05,-4.087571312538784696e-07,1.192807303596055135e-05
1.202910880238050595e-06,9.909854270517826080e-07,-6.217974402034087689e-08,2.741051901011815062e-07
2.392681926721706986e-05,1.705421709630172700e-05,-3.183359353897685651e-07,7.190937594714341685e-06
7.257132892846129835e-06,6.682432285742834210e-06,-9.656653787715185899e-08,6.712670028719003312e-07
1.072316808858886361e-05,1.047663590725278482e-05,5.166326388916786527e-08,1.948690169228939340e-07
1.710393348730576690e-06,1.457010171179717872e-06,5.272479342011138215e-08,2.006583912361747934e-07
2.431001485092565417e-05,2.218129702669102699e-05,-1.791684240970425890e-07,2.307887143615516834e-06
2.309794126631459221e-06,1.992033048736630008e-06,-7.405078150668487069e-08,3.918120228263433091e-07
2.237292210338637233e-05,6.013359779899474233e-06,4.712762802228098735e-07,1.588828672538511455e-05
3.480032319203019142e-05,3.333041240694001317e-05,1.280634478462161496e-07,1.341848019364988431e-06
2.547668009356129915e-05,2.401761412329506129e-05,-1.506590336930457852e-07,1.609725586604326963e-06
4.005567170679569244e-04,3.933686821255832911e-04,2.340756850571779069e-07,6.953949196031317115e-06
5.252580194792244583e-06,4.650642949854955077e-06,8.146237462369754212e-08,5.204747139941900969e-07
8.953152428148314357e-05,8.750188135309144855e-05,1.353806453607830917e-07,1.894258502943557687e-06
1.756283381837420166e-06,1.413843733644171152e-06,-7.648143451888245181e-08,4.189211324501229683e-07
5.070274710305966437e-06,2.792686018437962048e-06,1.725468763424942154e-07,2.105041858158074319e-06
2.503928271835320629e-06,2.222973080279189162e-06,-7.049147399129651603e-08,3.514467721288383473e-07
3.640330032794736326e-05,3.639958958956412971e-05,3.376573465274645969e-10,3.371364742932314584e-09
1.702592817309778184e-05,1.695147147984243929e-05,1.852735387330994854e-08,5.592932694753471878e-08
3.137260137009434402e-05,2.978962402266915888e-05,1.357532966039798339e-07,1.447225599804369267e-06
4.160144817433319986e-05,1.545878876640927047e-05,-6.163111265777843073e-07,2.675897121662274003e-05
2.072137976938392967e-05,1.620043622097000480e-05,2.439281558963557472e-07,4.277015705156372860e-06
8.484902355121448636e-05,8.455337956547737122e-05,-1.385425996147660044e-09,2.970237176214141073e-07
5.750105628976598382e-05,5.675357169820927083e-05,-4.992326552155645913e-08,7.974082336659193970e-07
7.188138624769635499e-06,2.388987240919959731e-06,2.532620158035570057e-07,4.545889169094152749e-06
1.925498509081080556e-05,5.272844646242447197e-06,-4.521127152656845283e-07,1.443425207980908453e-05
7.669649676245171577e-06,7.564947281935019419e-06,2.027525880521352519e-08,8.442721366463956656e-08
6.396100616257172078e-06,5.948579200776293874e-06,7.126765666498613427e-08,3.762539790841401555e-07
2.250943543913308531e-05,2.235317697341088206e-05,1.646108138686486200e-08,1.397960289750699303e-07
6.632579925280879252e-07,6.434276542677253019e-07,1.108980374198154095e-08,8.740518531169527705e-09
1.041475206875475124e-05,6.319075509964022785e-06,2.330027086827612948e-07,3.862674020638223737e-06
9.406158642377704382e-05,9.370540647068992257e-05,-1.007459893287432351e-09,3.571824436221504584e-07
2.079218393191695213e-05,2.068785943265538663e-05,4.553384336247745523e-09,9.977102877201105002e-08
1.468561458750627935e-05,9.189938282361254096e-06,-2.857741492334753275e-07,5.781450909125851467e-06
1.790355599950999022e-05,4.368144345789914951e-06,4.293156905532669043e-07,1.310609695792663842e-05
5.993818922434002161e-05,5.956533641437999904e-05,-5.092838861742166046e-08,4.237799089423788246e-07
4.292565790819935501e-05,3.444847243372350931e-05,3.340446426136622904e-07,8.143141712935175747e-06
4.493534106586594135e-06,1.028757992571627256e-06,-2.292653533686461742e-07,3.694041424751048908e-06
1.376938143948791549e-06,1.180664526145847049e-06,-6.007665831475605955e-08,2.563502619068458444e-07
8.634183905087411404e-05,8.553206862416118383e-05,-6.722967071937091532e-08,8.770032877691846807e-07
6.687728455290198326e-05,2.130801112798508257e-05,-8.090771075330849271e-07,4.637834717868827283e-05
6.320797183434478939e-06,3.318681820019264705e-06,-2.107279470919820596e-07,3.212843012079247274e-06
3.217210178263485432e-05,3.143588401144370437e-05,-1.032701462122531666e-07,8.394877113460097462e-07
7.367100915871560574e-04,7.280636345967650414e-04,-2.844635673682205379e-07,8.930944204621482641e-06
8.055647413129918277e-06,4.935796823701821268e-06,2.007850241625419585e-07,2.919065764217521064e-06
4.930427166982553899e-06,4.673660896514775231e-06,-6.699902854734318680e-08,3.237649082166171866e-07
7.448513315466698259e-06,5.597424205916468054e-06,1.517412044904631330e-07,1.699348331385408528e-06
7.167822332121431828e-05,7.134906627470627427e-05,-2.126378717548504937e-08,3.504200378756650025e-07
1.295151469093980268e-05,1.287458326260093600e-05,5.475877085103775244e-09,7.145509073325229110e-08
2.190901432186365128e-05,2.080555532302241772e-05,1.162482945460396877e-07,9.872115924736135639e-07
3.730607932084240019e-05,3.408150587347336113e-05,-2.141706545444321819e-07,3.438746034589712508e-06
2.203013355028815567e-05,2.191521343775093555e-05,-3.271570125917833138e-09,1.181926876370198443e-07
4.389841706142760813e-05,4.093036477570421994e-05,-2.093554343218784197e-07,3.177405687893042341e-06
1.761660769261652604e-06,1.482409629716130439e-06,5.512329437351581873e-08,2.241277741177327698e-07
1.042691474140156060e-05,1.032785348797915503e-05,1.829675255748952623e-08,8.076474955487356056e-08
6.452959496527910233e-05,2.884012610593345016e-05,6.930762879164831247e-07,3.499638842185959220e-05
3.863797246594913304e-06,3.836747964669484645e-06,4.272480591538396766e-09,2.277703536890385294e-08
5.771031283074989915e-06,5.741136192227713764e-06,-5.015290405196992651e-09,3.491043543135674554e-08
6.881834997329860926e-05,4.928834459860809147e-05,-5.249250421002216171e-07,2.005492569878697395e-05
7.693100997130386531e-06,7.669693331990856677e-06,-3.430381534386128806e-09,2.683835909067511238e-08
3.840211138594895601e-05,3.804640437010675669e-05,-6.812395270117121981e-08,4.238311817061912734e-07
8.227633225033059716e-05,6.293998740147799253e-05,5.105794116389006376e-07,1.882575998024549335e-05
2.234999556094408035e-06,2.223188175776158459e-06,3.788223068568186136e-09,8.023210540386571665e-09
4.640231509256409481e-06,1.358512008664547466e-06,-2.214750338680460118e-07,3.503194648146745749e-06
1.773019562278932426e-06,1.528986331322812475e-06,-6.505482730290168547e-08,3.090880511535942787e-07
1.232258910022210330e-05,6.931637472007423639e-06,-2.802880771923810244e-07,5.671239705407060683e-06
4.114201146876439452e-05,3.753845157916657627e-05,2.104654441836828482e-07,3.393096221770974807e-06
9.382696589455008507e-06,9.131011211138684303e-06,-5.699157412664135336e-08,3.086774427174532320e-07
5.268074528430588543e-05,5.261982005322352052e-05,-3.577066465254574723e-08,9.669841460890893359e-08
7.236940291477367282e-05,7.037669274723157287e-05,1.497777475378825329e-07,1.842934693740971852e-06
6.520783063024282455e-05,5.949341721134260297e-05,2.678578141512844013e-07,5.446553132060216740e-06
1.852536079240962863e-04,1.778180012479424477e-04,-3.133106645236694021e-07,7.748921234451700002e-06
3.033311941180727445e-06,3.035362169612199068e-06,-7.718395700351265987e-09,5.668133074010484052e-09
1.196124776470242068e-05,1.117307238018838689e-05,9.611331108771992149e-08,6.920615760463988408e-07
1.616712252143770456e-04,1.354021369479596615e-04,-6.011920845594431739e-07,2.687028791115153581e-05
4.927066402160562575e-05,4.745493788504973054e-05,-1.619225287186054629e-07,1.977650526896468364e-06
9.664301614975556731e-05,9.533892443869262934e-05,-1.221629304382076953e-07,1.426255607839266304e-06
3.832181755569763482e-05,3.327423837617971003e-05,-2.652486443821544526e-07,5.312827397574437782e-06
9.182716894429177046e-06,7.007250133028719574e-06,-1.784267453786014812e-07,2.353893478357349522e-06
2.848590156645514071e-05,1.279714979318669066e-05,-4.697978397416591179e-07,1.615854853298515081e-05
9.417176624992862344e-05,6.628369737882167101e-05,6.023955734235642012e-07,2.728567233134526759e-05
1.875993916655716021e-06,1.859659164438198786e-06,9.527968636291461735e-09,6.806825325611498556e-09
1.645763695705682039e-04,1.596766232978552580e-04,2.451521652346855262e-07,4.654597432818263769e-06
3.368462785147130489e-06,3.006829047080827877e-06,6.400587437838112237e-08,2.976278494770667749e-07
3.672669663501437753e-06,1.672557687015796546e-06,1.592360234781153849e-07,1.840875825109833386e-06
8.796076872386038303e-05,7.503245433326810598e-05,4.137768314649292734e-07,1.251454068551538512e-05
1.678116313996724784e-05,1.509573667135555297e-05,1.421630315689981217e-07,1.543262555969704408e-06
1.504177362221525982e-05,1.498236724728485569e-05,-2.687513855903489457e-08,8.628231285001675133e-08
1.945049916685093194e-06,1.883589902718085796e-06,-3.364826639540297037e-08,9.510829102055140538e-08
1.944134419318288565e-05,1.400583005306543782e-05,2.668898559932131320e-07,5.168622919882182032e-06
2.333101292606443167e-04,2.320213534403592348e-04,7.939952695323881926e-08,1.209386709888349287e-06
9.024326573126018047e-06,6.768832008674507961e-06,1.686738215767036309e-07,2.086821041302755475e-06
1.002412591333268210e-05,6.660181043116608635e-06,-2.226370980906722252e-07,3.586582124626147561e-06
3.018660572706721723e-05,2.069787296932190657e-05,3.552503926584904548e-07,9.133483217738103122e-06
1.414965081494301558e-04,1.357467117486521602e-04,2.654239779076306149e-07,5.484376288222847506e-06
2.063927922790753655e-06,5.319061529007740319e-07,-1.540802117006023764e-07,1.686101995801436715e-06
3.281891258666291833e-05,2.076374767057131976e-05,-4.136373661367542809e-07,1.246880219696322456e-05
8.723048085812479258e-05,8.530124614480882883e-05,1.418257937757516629e-07,1.787409246389870532e-06
1.420891112502431497e-05,1.406565297656925395e-05,3.117952473985496908e-08,1.120790500408475054e-07
1.595966750755906105e-05,1.294409594265744090e-05,-2.106334022755618207e-07,3.226205080864019692e-06
1.911193794512655586e-05,1.068358506017830223e-05,-3.495079567983339075e-07,8.777860784903168678e-06
7.802568688930477947e-06,7.422424005198990926e-06,-7.479970065560337389e-08,4.549440859591413755e-07
2.890839532483369112e-04,2.885482972487807274e-04,-5.619462228878546739e-09,5.412786663328006398e-07
6.426616891985759139e-06,6.139930519566405565e-06,5.643354228368480108e-08,2.302528798736602766e-07
3.373128856765106320e-05,6.221330750122433528e-06,6.112699111326946877e-07,2.689868597371969372e-05
3.237817281842580996e-06,2.605335794214624912e-06,-9.986006688222914818e-08,7.323414479287748691e-07
2.185975972679443657e-06,1.908123294924735092e-06,5.471510533539003518e-08,2.231373770200661966e-07
8.135331881931051612e-06,5.134158982400549576e-06,1.968139571317806258e-07,2.804358928187866695e-06
1.003244869934860617e-05,5.549610250454861671e-06,2.430566610200912692e-07,4.239782356307841837e-06
1.303723547607660294e-05,1.246188912773504853e-05,-9.362629782572184922e-08,6.689721203656517901e-07
2.991524524986743927e-05,2.038340971921570599e-05,3.548133236108697020e-07,9.177020729111973196e-06
5.554206836677622050e-06,3.444450840106583200e-06,-1.782725860266509699e-07,2.288028781549655832e-06
4.363620610092766583e-05,3.057056528632529080e-05,4.196764393782359548e-07,1.264596357941627502e-05
1.953593346115667373e-05,1.620313560124486685e-05,2.098347096080033225e-07,3.122962198176537640e-06
5.945337761659175158e-06,5.942017651250353083e-06,1.522373449525105116e-09,1.797797910541021338e-09
2.103730075759813190e-04,2.037633676081895828e-04,2.433093015952181304e-07,6.366335583152249455e-06
7.272177299455506727e-06,6.918149210832780227e-06,6.432910026887839194e-08,2.896991304623952601e-07
1.107492244045715779e-05,6.830570782767608762e-06,2.382689672231208533e-07,4.006082235719077289e-06
1.425816776645660866e-06,1.403905343977385201e-06,1.180050901439244626e-08,1.011100270176257254e-08
2.437577131786383688e-05,9.487481293035671115e-06,-4.677716560763656162e-07,1.535606133984401822e-05
1.294669618800980970e-05,1.239626453752862290e-05,7.594709217073614127e-08,4.744841817228007130e-07
4.333750621299259365e-05,4.162871118751354516e-05,-1.486587279941886663e-07,1.857454094533750322e-06
2.310009222128428519e-06,1.944215682669891976e-06,6.386752460230127326e-08,3.019261498593550641e-07
1.105661885958397761e-05,1.074889587471261621e-05,5.410702641484022024e-08,2.536163208333164221e-07
1.075645172932127025e-06,1.070355096999264788e-06,-1.746343336606059893e-08,2.275350041713863902e-08
4.930836075800471008e-05,1.242337475559907034e-05,7.183075467764865607e-07,3.616667891037650406e-05
1.281384811591124162e-06,4.227466092743270565e-07,-1.186715010703665030e-07,9.773096962817362510e-07
5.515569937415421009e-04,5.025191348977386951e-04,8.160571951520978473e-07,4.822179835173301399e-05
3.839792043436318636e-06,2.570968945292406715e-06,1.287172466390984482e-07,1.140105950980796479e-06
1.208635421789949760e-05,1.195669665321474895e-05,1.929113047083319543e-08,1.103664359902722936e-07
2.440038406348321587e-05,2.424389822408556938e-05,-7.477215291373795480e-09,1.639635911487857811e-07
5.088297984912060201e-05,4.945851469528861344e-05,1.256174613217808655e-07,1.298850520470296033e-06
6.592887802980840206e-05,6.416254473151639104e-05,1.404087441869705799e-07,1.625920958758797497e-06
4.668808833230286837e-05,3.009090687555726618e-05,4.817381977773038670e-07,1.611544394108932465e-05
5.400023383117513731e-06,8.256607770817936398e-07,-2.670381604730209801e-07,4.841400823352159932e-06
2.263785791001282632e-05,2.077028875646647066e-05,-1.659891069039076683e-07,2.033556711467099376e-06
1.059856458596186712e-06,9.249174013348238077e-07,-5.189204799194158113e-08,1.868310874897360918e-07
1.180808430945035070e-05,6.396620392479235306e-06,2.736681210535607534e-07,5.137795596965588629e-06
1.266951016987150069e-06,9.332003401141264476e-07,6.262904861387141864e-08,2.711216495754342759e-07
3.969103090639691800e-06,1.296498226110998075e-06,-2.052714194178406615e-07,2.877876340789953247e-06
1.797726508812047541e-05,1.780440652510151267e-05,2.454211589508759062e-08,1.483176532701691031e-07
1.099251967389136553e-04,1.085356489056721330e-04,-1.497855777188306092e-07,1.539333766231720801e-06
2.857068466255441308e-06,1.194882770505500957e-06,-1.634362405411593500e-07,1.825621893658535555e-06
1.904388591356109828e-05,1.282363427890231833e-05,2.941395393918355694e-07,5.926111498411046341e-06
1.496125878475140780e-05,1.392764806951163337e-05,1.118457433335606765e-07,9.217643537340336479e-07
3.017963990714633837e-06,4.327941098836163292e-07,-2.023058556233081617e-07,2.787475750665180385e-06
3.410064891795627773e-05,2.570872857177164406e-05,-3.577170843982457882e-07,8.749637345317751169e-06
1.481395065638935193e-05,7.070330411806935444e-06,3.284903016265161568e-07,7.415129857690772042e-06
7.777031896694097668e-06,7.725843715888913721e-06,1.293595008888814846e-08,3.825215344477328472e-08
3.687291155074490234e-06,3.669218131108209491e-06,-2.116418862385671673e-08,3.923723568277637241e-08
1.077251581591553986e-04,9.083858458325266838e-05,4.769316319652716629e-07,1.640964001126121730e-05
3.860303422698052600e-06,3.784318323596380651e-06,2.002420806945792719e-08,5.596088215042982483e-08
1.421403248968999833e-05,1.204396539833396673e-05,1.689860766873607645e-07,2.001080702029867098e-06
5.688470537279499695e-06,2.262667067043366842e-06,2.165559180866694078e-07,3.209247552149463445e-06
1.731276256577984896e-06,1.657512598285393324e-06,2.622135220065047179e-08,4.754230431558426062e-08
3.129208198515698314e-05,2.774942913674749434e-05,2.194198458482787828e-07,3.323234977870015427e-06
3.310798092570621520e-06,2.966380407087854110e-06,-7.791994960371084744e-08,4.223376492973329732e-07
9.466899427934549749e-06,2.798122295644134283e-06,-3.218976019070396433e-07,6.990675046836258844e-06
3.285917046014219522e-06,1.128286726270744111e-06,-1.856260354315963923e-07,2.343256483072764240e-06
2.447951828798977658e-06,1.982561343538691290e-06,7.400959134429285768e-08,3.913808370725746499e-07
1.044551936502102762e-05,6.620843578275525942e-06,-2.444783149258000776e-07,4.069153874297626317e-06
1.401162444381043315e-04,1.377126900479197502e-04,-1.638221078792412300e-07,2.567386218288447708e-06
6.650338036706671119e-06,5.545268322748597711e-06,1.178891864128672751e-07,9.871803285932401195e-07
2.904035136452876031e-05,1.965624323929660022e-05,-3.762168034882051870e-07,9.760324246599338949e-06
1.098300344892777503e-05,7.876925337768625468e-06,2.059041719348897459e-07,2.900174422393320128e-06
8.790919309831224382e-06,7.115553216863190755e-06,-1.634382584825289086e-07,1.838804337239707820e-06
1.858052655734354630e-06,1.704019496173714288e-06,4.065685388354722818e-08,1.133763376515162236e-07
8.324962436745408922e-06,5.129947567183990031e-06,-2.237327123566501541e-07,3.418747382966103032e-06
7.787262438796460629e-05,7.313059904845431447e-05,2.450105967000126839e-07,4.497017471294384450e-06
1.385160999234358314e-06,3.611880003973055864e-07,1.152506428070410038e-07,9.087223702408664394e-07
1.139392952609341592e-05,3.218327492504613474e-06,3.389842220258287853e-07,7.836617442080751061e-06
3.188162736478261650e-05,2.930971459136344492e-05,1.799359949927747948e-07,2.391977886873064563e-06
8.375724974030163139e-06,8.165347935573663563e-06,4.415707266502977291e-08,1.662200332930297009e-07
3.166996066283900291e-06,2.263252781631308608e-06,1.072182413963673753e-07,7.965250006236601621e-07
1.182049309136345983e-04,1.149577365140430629e-04,-2.221475057240240858e-07,3.469342800599406473e-06
4.383045393296924885e-07,4.391693551042408217e-07,-1.154428641569893443e-08,1.067946264754482399e-08
3.794320582528598607e-05,3.767273301491513848e-05,4.629385230714433419e-08,2.241812211423166445e-07
5.913726681683328934e-07,5.944493750575929880e-07,-5.223521615249637762e-09,2.146777422495915744e-09
1.325145512964809313e-05,5.793664968223311007e-06,-3.392634084775636438e-07,7.797053513058926910e-06
5.060221519670449197e-05,5.029856038163416088e-05,4.456128621654897870e-08,2.590930421320081223e-07
6.789693998143775389e-07,5.480972049554111436e-07,3.710367124654112558e-08,9.376853427056630608e-08
7.693509360251482576e-06,2.400477114861132577e-07,3.238834835883608321e-07,7.129578079911880195e-06
2.028754533967003226e-05,1.940442416525911540e-05,1.038574097833588894e-07,7.792650649207644165e-07
4.968615485267946497e-06,3.816604021267266944e-06,1.225212429289967986e-07,1.029490249493392184e-06
1.560203963890671730e-05,1.226629228767706081e-05,-2.298840939829460694e-07,3.565631232049781829e-06
3.898352224496193230e-05,3.881810698658227921e-05,-2.105970509092003340e-09,1.675204117645989754e-07
9.610024790163151920e-06,9.419391972187440842e-06,-5.818434445359343954e-08,2.488167751835135277e-07
3.928569640265777707e-06,2.263005626446101815e-06,1.490562908657011576e-07,1.516507609267137013e-06
6.112159462645649910e-05,6.063490218366496265e-05,-6.854193657090945635e-08,5.552387278839887585e-07
3.571435627236496657e-07,3.455220678461046191e-07,-2.240717122958812979e-08,3.402865544899214001e-08
1.542643076390959322e-05,1.221175898535875604e-05,2.106950205416069366e-07,3.003977099069743417e-06
3.404551591756899143e-07,3.375784842774010031e-07,-1.728435705672382028e-08,2.016102840229905269e-08
1.029221857606898993e-05,4.655177235690644011e-06,2.805107612857682398e-07,5.356530436984030530e-06
1.057263580150902271e-05,7.443450158461928368e-06,-2.201852282723848475e-07,3.349370899741188623e-06
1.738834839670744259e-06,1.737850880090263672e-06,-1.290024531641620342e-08,1.388428749748982227e-08
9.733423212310299277e-06,8.356101716344710439e-06,1.340688982054416556e-07,1.243252654603566043e-06
3.391459131307783537e-06,3.245280140617978759e-06,-5.302577221755200299e-08,1.992047060639379197e-07
1.209692072734469548e-05,9.149603101832326502e-06,-2.149262172679300420e-07,3.162244183840812184e-06
1.025189339998178184e-05,9.959037015505600721e-06,5.253469481658612494e-08,2.403211567525431747e-07
4.912063741357997060e-05,3.590523192542605102e-05,-4.454296060885098996e-07,1.366083415632601827e-05
5.287780368234962225e-05,5.239673191681504250e-05,1.971772434217200498e-08,4.613524708929617191e-07
4.609589268511626869e-06,2.207052602898329496e-06,-1.952363817281366209e-07,2.597772891022032127e-06
2.729529478529002517e-05,4.173569323029369116e-06,-5.900527639823849313e-07,2.371177833992987871e-05
3.053028649446787313e-06,3.040413275812170468e-06,-7.243369015696998758e-09,1.985873865351095446e-08
1.302876626141369343e-05,1.212568804476177320e-05,1.030806018320618023e-07,7.999983040463121142e-07
1.602012525836471468e-05,1.406998762831790373e-05,-1.758223788783652708e-07,2.125960691046202555e-06
4.175291542196646333e-05,4.099764191778376698e-05,8.658995653831880190e-08,6.686806841571524274e-07
8.786718353803735226e-06,8.616817467554938048e-06,4.030489009210214135e-08,1.295959890512676793e-07
1.201920167659409344e-05,1.193889784190105274e-05,2.139214583252169177e-09,7.816488789558206918e-08
2.237804801552556455e-05,1.373106351820752025e-05,3.457303137111011893e-07,8.301253728859592229e-06
4.429805630934424698e-05,3.552267298800870776e-05,3.484523745100887027e-07,8.426929525739978999e-06
6.218837825144873932e-06,4.591131528286496177e-06,1.464117502791850711e-07,1.481294589211756829e-06
5.768119081039912999e-05,5.700507244910113513e-05,7.184808481497384491e-08,6.042727704880235251e-07
6.746120106981834397e-07,5.315043836162658408e-07,3.916498769740428543e-08,1.039426322790859558e-07
1.144158613897161558e-05,1.089280431187944487e-05,7.849880034882517066e-08,4.702831404301832663e-07
4.416182036948157474e-06,3.869130068778758869e-06,8.176457555464367033e-08,4.652876270938577363e-07
2.610552473925054073e-05,2.032044540101196617e-05,-2.963778342746081762e-07,6.081456376705318689e-06
1.892571890493854880e-05,1.091124340746318921e-05,-3.510715202992287232e-07,8.365546818822622299e-06
5.807264460599981248e-05,5.788899943581782281e-05,-2.309083058094074659e-08,2.067370985514571657e-07
1.079896901501342654e-05,1.040975712385261431e-05,6.447626077488166629e-08,3.247359643410163699e-07
3.671269951155409217e-05,3.640213253675028682e-05,-4.633093553252365382e-08,3.568965780686994549e-07
4.764842014992609620e-05,4.642213752958923578e-05,-1.224943702027303516e-07,1.348777459497796372e-06
6.759368989150971174e-05,6.498765287688001990e-05,1.830968869853677461e-07,2.422939815005520359e-06
3.348123937030322850e-05,3.231421214877627790e-05,-1.378462997081442154e-07,1.304874899688002188e-06
6.946588655409868807e-06,6.786011454096296802e-06,3.691305394681876351e-08,1.236641509194669197e-07
3.525592182995751500e-05,2.602107815619092435e-05,-3.723035035818611505e-07,9.607146239432040602e-06
8.299998444272205234e-05,8.130896458169445395e-05,1.320294416018441552e-07,1.558991016281652264e-06
9.015247997012920678e-06,7.193324563559144735e-06,1.527201334283745382e-07,1.669203356868820265e-06
1.092685488401912153e-05,1.053063442668644711e-05,6.168352939539545332e-08,3.345364802953554317e-07
2.956398384412750602e-05,2.945286360045429319e-05,2.274032073756870886e-09,1.088460308551475464e-07
2.478788701409939677e-05,2.459273673593997955e-05,1.411273231610721268e-08,1.810367393773049116e-07
5.740735286963172257e-05,4.900586282019503415e-05,3.424430303766712314e-07,8.059048013819847256e-06
4.370869646663777530e-06,4.232260835124179721e-06,-5.041363593250025588e-08,1.890227139256239752e-07
8.497911767335608602e-05,8.458023512503132224e-05,-3.626621847274691390e-08,4.351468021468463121e-07
1.367403683616430499e-06,1.370391942145943176e-06,-9.477936657731333980e-09,6.489664805542361137e-09
2.381403282925020903e-05,1.946487282111775130e-05,-2.588139125236921245e-07,4.607973551173927262e-06
1.334047992713749409e-04,1.298450370086356997e-04,2.056990808796399506e-07,3.354061846039257944e-06
3.450660187809262425e-06,3.280774535596719943e-06,4.171195655544579495e-08,1.281737667113702628e-07
1.197417259390931576e-05,1.180399431177647784e-05,3.203063059231681109e-08,1.381481524731498212e-07
8.074905053945258260e-06,7.994837687874678522e-06,-3.651038582574983593e-08,1.165780858514153806e-07
4.716760486189741641e-06,3.710719965965836309e-06,-1.290755164973234059e-07,1.135115780925843865e-06
1.033378939609974623e-04,1.007908067549578846e-04,-1.770595616790160420e-07,2.724149908317485824e-06
1.740662810334470123e-06,1.197148662868130486e-06,-9.660418243129242910e-08,6.401183441084867809e-07
2.348728412471245974e-05,1.042819621943635866e-05,4.294088000733609078e-07,1.262967907678103074e-05
4.457902105059474707e-05,4.445359081728383899e-05,-2.887262695594472461e-08,1.543023415706556989e-07
2.189522774642682634e-06,2.152462002413813025e-06,1.539053684496138885e-08,2.167023893662189948e-08
2.170504558307584375e-05,1.242947655555326492e-05,-3.732305629000620684e-07,9.648799277783837169e-06
1.011524000205099583e-04,1.003751531243324280e-04,7.023443515663529979e-08,7.070109404594404623e-07
9.538775884720962495e-06,9.455160579818766564e-06,1.643756419866804208e-08,6.717759504226705758e-08
7.893390829849522561e-06,7.836987606424372643e-06,-3.691553018825288746e-08,9.331908046306125470e-08
7.174705388024449348e-06,3.383722742000827566e-06,-2.430063830161088845e-07,4.033989171148277819e-06
1.089997022063471377e-05,1.011846597975818440e-05,9.700725200900706113e-08,6.844963991170516238e-07
3.775851291720755398e-05,2.616060191940050572e-05,4.011478722532046959e-07,1.119676289818016812e-05
3.150648626615293324e-05,3.065013879677280784e-05,-1.067617816374877293e-07,9.631066859583370388e-07
7.661563722649589181e-05,7.352110696956515312e-05,1.921500825119437650e-07,2.902380629166145809e-06
2.598383616714272648e-06,2.581425405878690071e-06,-1.708833075042548444e-08,3.404637283210831811e-08
1.122031062550377101e-05,4.192787343981763115e-07,-4.059428135860798648e-07,1.120697470469167456e-05
5.629913175653200597e-06,2.968865828734124079e-06,-2.047178497832646826e-07,2.865765281967469491e-06
5.789928536614752375e-07,1.508393836502364138e-07,7.207148655652417801e-08,3.560819550330052152e-07
1.596825677552260458e-05,1.778931846274645068e-06,4.477489312648685882e-07,1.374157545797061175e-05
2.933187170128803700e-05,2.685674371605273336e-05,1.834661418342875550e-07,2.291661303388536908e-06
3.977641972596757114e-05,3.913728505722247064e-05,-8.980971699656947749e-08,7.289451673386793118e-07
5.816014891024678946e-06,3.141831939501571469e-06,1.894857177830999717e-07,2.484697461113682948e-06
9.142134331341367215e-06,7.360282324953004718e-06,-1.690345072802301729e-07,1.950886598933720961e-06
1.115237319027073681e-04,1.105428018490783870e-04,-9.015386126520752441e-08,1.071086103365814779e-06
1.711587538011372089e-05,1.436294678569538519e-05,-2.086077302010380663e-07,2.961535983558860607e-06
8.320063898281659931e-06,7.304220616788370535e-06,-1.263977367216284620e-07,1.142241217166883871e-06
1.632776184123940766e-05,1.148317915067309514e-05,-2.727802552726643626e-07,5.117362888995558023e-06
1.732037926558405161e-04,1.640353584662079811e-04,3.470584033493651077e-07,8.821370101941283792e-06
4.792725121660623699e-06,4.761526270158356056e-06,-4.673144538003271009e-09,3.587172514585290628e-08
8.422033715760335326e-06,8.407422683376353234e-06,-4.862706681763029337e-09,1.947447003658453468e-08
4.893702134722843766e-05,3.128521711914800107e-05,-5.150907327333698049e-07,1.816689473344013095e-05
3.502417030176729895e-06,2.833594862750032917e-06,9.121524868760388927e-08,5.776068405793921556e-07
3.088611993007361889e-05,3.064530756091699004e-05,-3.716504437534240424e-08,2.779781311801343691e-07
2.238840124846319668e-06,1.595752905814151745e-06,8.936437012607711949e-08,5.537229412766464520e-07
1.709381103864870965e-05,1.682406582403928041e-05,-5.913242162591814122e-08,3.288776611043431330e-07
2.385258085269015282e-05,2.373994902882259339e-05,-3.507486923126634792e-08,1.477075386446813354e-07
6.510518687719013542e-06,2.329736844330909662e-06,2.392031035469699418e-07,3.941579052479937673e-06
1.470844290452077985e-05,6.429854238376719877e-06,3.397954628781008068e-07,7.938792805362027138e-06
2.264472641400061548e-05,2.204027805419173092e-05,8.177361365824253880e-08,5.226742700870090630e-07
8.135069037962239236e-06,4.337222890171688050e-06,2.284865274759795284e-07,3.569359705579699948e-06
1.269954850613430608e-06,1.196005200654326472e-06,-4.029686451190173102e-08,1.142465393400016183e-07
1.074126157618593425e-05,1.032205182127654552e-05,6.994330448151231394e-08,3.492667417503980687e-07
4.506077311816625297e-05,3.812996510532684624e-05,-3.176061795784335118e-07,7.248414931382285431e-06
4.073543550475733355e-06,3.477942073004669510e-06,8.586918198716375628e-08,5.097321036373614334e-07
2.041575862676836550e-05,5.554453309741802514e-06,-4.740982717521546874e-07,1.533540307718794793e-05
2.485116056050173938e-05,2.481165029166731983e-05,-6.464636825853631308e-09,4.597531599870308128e-08
1.300553776673041284e-05,1.288236853724811226e-05,-3.952449745270314452e-08,1.626936096954523236e-07
9.018329365062527359e-06,8.939939107222016901e-06,-3.576524676418557647e-08,1.141551351224734390e-07
5.884148777113296092e-05,5.803907333756797016e-05,8.237093851448662463e-08,7.200430900411447510e-07
2.960733218060340732e-05,2.002455948968417943e-05,3.643608579295687377e-07,9.218410923494957387e-06
1.122244357247836888e-04,1.102040623663924634e-04,1.499154507200728403e-07,1.870460778263804968e-06
1.656271024330635555e-06,4.623808251835725969e-07,-1.399982352268125396e-07,1.333888462795584928e-06
3.774118522414937615e-05,2.750295061559882015e-05,-3.949088238641706994e-07,1.063314266502857208e-05
2.513449362595565617e-05,2.500594200682826340e-05,-1.860181875201760704e-08,1.471532300456601661e-07
1.973408643607399426e-06,8.065812835411634296e-07,-1.378764409309951589e-07,1.304703800997231156e-06
8.201795026252511889e-06,5.287618023430695757e-06,-2.132305780833121389e-07,3.127407808278803714e-06
1.124842242461454589e-06,1.050749233399983495e-06,2.632866547003231972e-08,4.776433826236825553e-08
1.222844844050996471e-06,1.226049448632693384e-06,-9.134208056593706715e-09,5.929581714525511416e-09
1.272353893000399694e-05,7.115165772120235488e-06,-2.922723467690957477e-07,5.900645646761404350e-06
6.124189440015470609e-07,4.276450624729477568e-07,-5.931079982701703557e-08,2.440846458284795517e-07
3.133544623779016547e-06,2.825927595040411688e-06,-7.427912862567609409e-08,3.818961999968450982e-07
7.853754141251556575e-06,7.527315119659760967e-06,-7.348289443598332582e-08,3.999219586603430798e-07
5.782351945526897907e-05,5.612589302472770214e-05,1.398584572598338127e-07,1.557768996462982614e-06
1.417216390109388158e-05,1.281877757719485089e-05,1.300909531209981651e-07,1.223294702867860906e-06
4.404986611916683614e-06,1.955347897819592617e-06,-1.952016646100673825e-07,2.644840606080833822e-06
1.349571630271384493e-05,1.243052679456013720e-06,-4.273423712675139541e-07,1.268000596610363573e-05
3.428780019021360204e-06,2.646437451403471641e-06,-1.121329731290643394e-07,8.944756473283632658e-07
7.726236617600079626e-06,7.703829396632499993e-06,7.278722069514742543e-09,1.512818670335036586e-08
5.836897253175266087e-05,5.503278953256085515e-05,-2.156220801907693385e-07,3.551807367330184206e-06
1.777987563400529325e-05,1.628686186450067908e-05,-1.480920133190011256e-07,1.641104063310194761e-06
6.185319216456264257e-05,5.876364957657642663e-05,1.943598277875935310e-07,2.895186298701446503e-06
1.493814124842174351e-05,1.266784965991973877e-05,-1.861471758957122802e-07,2.456438323861220852e-06
3.612965883803553879e-05,1.615279688849113882e-05,-5.402052920544520020e-07,2.051706724159885198e-05
1.511186837888089940e-05,7.355721209023613483e-06,-3.382030513421341311e-07,8.094350050669163465e-06
7.700980404479196295e-07,7.702457196501200087e-07,-1.168537622220355843e-08,1.153768991457582160e-08
1.271546534553635865e-05,6.086814664740813896e-06,-3.117750964065635344e-07,6.940426374058006331e-06
4.189677838439820334e-06,3.716809032994206063e-06,-8.852083510646480136e-08,5.613896405520790722e-07
3.006061433552531525e-06,1.533467184344772249e-06,-1.506349747160129482e-07,1.623229081815225072e-06
6.257869245018810034e-05,3.811467831837944686e-05,5.766344202129403129e-07,2.388737630099058151e-05
1.685374854787369259e-06,1.250881268788361922e-06,-8.542311746850828058e-08,5.199166821512335446e-07
1.316297243647568393e-06,1.251442995453544427e-06,-3.657185132510676340e-08,1.014260320175708330e-07
1.049160928232595325e-04,1.041742289089597762e-04,6.168362176595110213e-08,6.801817562518408522e-07
1.611924744793213904e-07,1.372633562368719140e-07,1.242886771279927416e-08,1.150024431240126432e-08
3.249369183322414756e-05,1.856235212471801788e-05,4.345280331108369865e-07,1.349681042484007776e-05
4.124969564145430923e-06,4.100431397091597319e-06,-2.259685771832664614e-08,4.713491108532252838e-08
2.850430973921902478e-05,2.534369741624686867e-05,-2.148740065877063898e-07,3.375486812728922814e-06
3.549364919308573008e-05,3.458860373939387500e-05,-1.100716673363422160e-07,1.015115003610844724e-06
9.280172889702953398e-06,8.558344234188552946e-06,9.094051733882224653e-08,6.308878823801933322e-07
2.710238622967153788e-04,2.675726136658340693e-04,1.938463469741691370e-07,3.257380512877716683e-06
2.908130682044429705e-06,1.785658128028444480e-06,-1.330280241518266848e-07,1.255500592378666624e-06
6.409453635569661856e-05,5.916049121879041195e-05,2.516866288715391420e-07,4.682355211116373539e-06
6.578971465387439821e-07,5.561024636335787363e-07,-4.556924793064354162e-08,1.473639485993771814e-07
2.109204979205969721e-05,1.557478753966279328e-05,-2.841362345407105749e-07,5.801399311167187989e-06
8.805953257251530886e-06,8.583899216318968683e-06,4.599183967002318241e-08,1.760618886237352854e-07
2.950763018816360272e-06,2.829009417837369256e-06,-4.251172569524896971e-08,1.642653302269536653e-07
2.445037353027146310e-05,2.200561357312835753e-05,-1.917538838824839331e-07,2.636513727338751778e-06
2.612367461551912129e-05,2.264087925141211599e-05,-2.214253811416710960e-07,3.704220716826966964e-06
2.629120444908039644e-06,2.535624389565782622e-06,-4.157113409064550069e-08,1.350673102251676028e-07
6.934468274266691878e-06,6.899736035848036408e-06,-1.565096852118585957e-08,5.038333483753376640e-08
3.190077404724434018e-05,2.874760866689030081e-05,-2.136260093266173499e-07,3.366792498127324507e-06
2.629156369948759675e-06,5.644567977469705511e-07,1.628009442811162444e-07,1.901898713185801171e-06
7.890165579738095403e-05,7.752820238238200545e-05,1.206972370937364758e-07,1.252755623681878205e-06
1.294186768063809723e-05,1.267786774405976757e-05,-5.575802575208399503e-08,3.197586693204357289e-07
4.805011849384754896e-05,4.779521259479224682e-05,1.665005733286761824e-08,2.382543726753283408e-07
2.619783344925963320e-06,2.484269316482823342e-06,-4.895588290310115553e-08,1.844699397679505637e-07
2.751391775746014901e-06,2.933231542101566447e-07,-1.926789252593152924e-07,2.650747546795173548e-06
3.675826064863940701e-06,3.052483634746749885e-06,-1.005175533919100417e-07,7.238601256176480092e-07
5.702805538021493703e-06,5.456588041852228343e-06,4.780694595751810994e-08,1.984103050745034125e-07
5.842668997502187267e-06,5.530416729015996680e-06,-7.059406215148555930e-08,3.828464230082317954e-07
9.320535355072934180e-06,1.766455170582048595e-06,-3.316336858460999792e-07,7.885713785071857274e-06
3.162999564665369689e-05,3.130991171929053962e-05,5.600794850124657387e-08,2.640755099037050968e-07
1.785965082490292843e-06,1.731176780594978482e-06,2.147264765994805202e-08,3.331565068265263108e-08
7.098954483808483928e-06,6.580624813068425283e-06,-9.061403716259519570e-08,6.089434236855595373e-07
5.333952231012517586e-06,5.087076715426519513e-06,4.735306191605559434e-08,1.995228160467377165e-07
5.690320108442392666e-07,5.458536520563939121e-07,1.229181556539060693e-08,1.088651657710215659e-08
2.339244383620098233e-05,1.935337604663800448e-05,-2.413138702195283258e-07,4.280381745047634467e-06
7.263555744430050254e-05,5.765839159721508622e-05,4.484142266392154852e-07,1.452875130780739710e-05
7.796412319294176996e-06,7.522590749431401491e-06,4.915957418916150345e-08,2.246621590984432260e-07
9.299466228185337968e-07,6.886328378641337622e-07,5.127976265839606640e-08,1.900340294014313258e-07
4.299974079913226888e-06,4.256857664586277679e-06,1.406140626158958185e-08,2.905529505881077057e-08
4.120801168028265238e-05,3.809711051872000098e-05,-2.134813712473260239e-07,3.324380031699547544e-06
3.780463657676591538e-07,2.352988985876436345e-07,3.806155746133299544e-08,1.046859026132551662e-07
1.667024844209663570e-05,1.204856653203023598e-05,2.467288595653371885e-07,4.374953732622088864e-06
1.627944811843917705e-06,2.526211062559013953e-07,1.317973783443449065e-07,1.243526298821961973e-06
6.301232588157290593e-06,6.042799213901162148e-06,-6.546495256998241530e-08,3.238983481423929334e-07


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/State.csv <==
-3.040358424186706543e-04
6.920747458934783936e-03
1.408373564481735229e-02
2.118515223264694214e-02
2.822557836771011353e-02
3.520523756742477417e-02
4.212485998868942261e-02
4.898474365472793579e-02
5.578506737947463989e-02
6.252660602331161499e-02
6.920968741178512573e-02
7.583459466695785522e-02
8.240189403295516968e-02
8.891191333532333374e-02
9.536501020193099976e-02
1.017618849873542786e-01
1.081024184823036194e-01
1.143874004483222961e-01
1.206171438097953796e-01
1.267919242382049561e-01
1.329123377799987793e-01
1.389784812927246094e-01
1.449910700321197510e-01
1.509501934051513672e-01
1.568563580513000488e-01
1.627099215984344482e-01
1.685113310813903809e-01
1.742607355117797852e-01
1.799585819244384766e-01
1.856052577495574951e-01
1.912012398242950439e-01
1.967466473579406738e-01
2.022420465946197510e-01
2.076876461505889893e-01
2.130838036537170410e-01
2.184308469295501709e-01
2.237291932106018066e-01
2.289790511131286621e-01
2.341808378696441650e-01
2.393348217010498047e-01
2.444414794445037842e-01
2.495009303092956543e-01
2.545135319232940674e-01
2.594797313213348389e-01
2.643996179103851318e-01
2.692737281322479248e-01
2.741021811962127686e-01
2.788854837417602539e-01
2.836236953735351562e-01
2.883172929286956787e-01
2.929665446281433105e-01
2.975715994834899902e-01
3.021328747272491455e-01
3.066506981849670410e-01
3.111252486705780029e-01
3.155568242073059082e-01
3.199457228183746338e-01
3.242921829223632812e-01
3.285965919494628906e-01
3.328591287136077881e-01
3.370799720287322998e-01
3.412595689296722412e-01
3.453980088233947754e-01
3.494957387447357178e-01
3.535528481006622314e-01
3.575695753097534180e-01
3.615463674068450928e-01
3.654832839965820312e-01
3.693806529045104980e-01
3.732386529445648193e-01
3.770576119422912598e-01
3.808376789093017578e-01
3.845792412757873535e-01
3.882823586463928223e-01
3.919473290443420410e-01
3.955742716789245605e-01
3.991637825965881348e-01
4.027156233787536621e-01
4.062303304672241211e-01
4.097079634666442871e-01
4.131488204002380371e-01
4.165530204772949219e-01
4.199208617210388184e-01
4.232525825500488281e-01
4.265481829643249512e-01
4.298081994056701660e-01
4.330326318740844727e-01
4.362216591835021973e-01
4.393755793571472168e-01
4.424945116043090820e-01
4.455786943435668945e-01
4.486282467842102051e-01
4.516434073448181152e-01
4.546244144439697266e-01
4.575715065002441406e-01
4.604846835136413574e-01
4.633641839027404785e-01
4.662103056907653809e-01
4.690231084823608398e-01
4.718027114868164062e-01
4.745495319366455078e-01
4.772634506225585938e-01
4.799448847770690918e-01
4.825938344001770020e-01
4.852104783058166504e-01
4.877950549125671387e-01
4.903478026390075684e-01
4.928686022758483887e-01
4.953579306602478027e-01
4.978156685829162598e-01
5.002421140670776367e-01
5.026374459266662598e-01
5.050017237663269043e-01
5.073352456092834473e-01
5.096378922462463379e-01
5.119100213050842285e-01
5.141517519950866699e-01
5.163632035255432129e-01
5.185443162918090820e-01
5.206956863403320312e-01
5.228169560432434082e-01
5.249086022377014160e-01
5.269706249237060547e-01
5.290030241012573242e-01
5.310062766075134277e-01
5.329801440238952637e-01
5.349248051643371582e-01
5.368404984474182129e-01
5.387275218963623047e-01
5.405856966972351074e-01
5.424152016639709473e-01
5.442161560058593750e-01
5.459886789321899414e-01
5.477329492568969727e-01
5.494490265846252441e-01
5.511369109153747559e-01
5.527970194816589355e-01
5.544290542602539062e-01
5.560334324836730957e-01
5.576100945472717285e-01
5.591592192649841309e-01
5.606808066368103027e-01
5.621750950813293457e-01
5.636420249938964844e-01
5.650817751884460449e-01
5.664944648742675781e-01
5.678799152374267578e-01
5.692386627197265625e-01
5.705705285072326660e-01
5.718756318092346191e-01
5.731540322303771973e-01
5.744057297706604004e-01
5.756310820579528809e-01
5.768298506736755371e-01
5.780021548271179199e-01
5.791482925415039062e-01
5.802682042121887207e-01
5.813620090484619141e-01
5.824295878410339355e-01
5.834712386131286621e-01
5.844869017601013184e-01
5.854766964912414551e-01
5.864406228065490723e-01
5.873787999153137207e-01
5.882911682128906250e-01
5.891780257225036621e-01
5.900391936302185059e-01
5.908747315406799316e-01
5.916848778724670410e-01
5.924696326255798340e-01
5.932288765907287598e-01
5.939628481864929199e-01
5.946715474128723145e-01
5.953548550605773926e-01
5.960130095481872559e-01
5.966461300849914551e-01
5.972538590431213379e-01
5.978366136550903320e-01
5.983943343162536621e-01
5.989270806312561035e-01
5.994346737861633301e-01
5.999173521995544434e-01
6.003751158714294434e-01
6.008080244064331055e-01
6.012160181999206543e-01
6.015990972518920898e-01
6.019573807716369629e-01
6.022909879684448242e-01
6.025996804237365723e-01
6.028835177421569824e-01
6.031427979469299316e-01
6.033772826194763184e-01
6.035870313644409180e-01
6.037721037864685059e-01
6.039324402809143066e-01
6.040681004524230957e-01
6.041790843009948730e-01
6.042653322219848633e-01
6.043270230293273926e-01
6.043640971183776855e-01
6.043763756752014160e-01
6.043640375137329102e-01
6.043270230293273926e-01
6.042655110359191895e-01
6.041791439056396484e-01
6.040681600570678711e-01
6.039325594902038574e-01
6.037722826004028320e-01
6.035871505737304688e-01
6.033774018287658691e-01
6.031430363655090332e-01
6.028837561607360840e-01
6.025999188423156738e-01
6.022911071777343750e-01
6.019576787948608398e-01
6.015993952751159668e-01
6.012161970138549805e-01
6.008082032203674316e-01
6.003753542900085449e-01
5.999175906181335449e-01
5.994349122047424316e-01
5.989271998405456543e-01
5.983943939208984375e-01
5.978367328643798828e-01
5.972539782524108887e-01
5.966461300849914551e-01
5.960131287574768066e-01
5.953548550605773926e-01
5.946714282035827637e-01
5.939627289772033691e-01
5.932286977767944336e-01
5.924692749977111816e-01
5.916845202445983887e-01
5.908743143081665039e-01
5.900387167930603027e-01
5.891773104667663574e-01
5.882904529571533203e-01
5.873778462409973145e-01
5.864396691322326660e-01
5.854756236076354980e-01
5.844857096672058105e-01
5.834698081016540527e-01
5.824280381202697754e-01
5.813603401184082031e-01
5.802664160728454590e-01
5.791464447975158691e-01
5.780001282691955566e-01
5.768274664878845215e-01
5.756285786628723145e-01
5.744031071662902832e-01
5.731511712074279785e-01
5.718725323677062988e-01
5.705673098564147949e-01
5.692352652549743652e-01
5.678763985633850098e-01
5.664905905723571777e-01
5.650777220726013184e-01
5.636377930641174316e-01
5.621705055236816406e-01
5.606760382652282715e-01
5.591541528701782227e-01
5.576048493385314941e-01
5.560279488563537598e-01
5.544232130050659180e-01
5.527908802032470703e-01
5.511307120323181152e-01
5.494424700736999512e-01
5.477260947227478027e-01
5.459814667701721191e-01
5.442086458206176758e-01
5.424073934555053711e-01
5.405777096748352051e-01
5.387191176414489746e-01
5.368319153785705566e-01
5.349158644676208496e-01
5.329707264900207520e-01
5.309966206550598145e-01
5.289931297302246094e-01
5.269603133201599121e-01
5.248978734016418457e-01
5.228059887886047363e-01
5.206843018531799316e-01
5.185326933860778809e-01
5.163511037826538086e-01
5.141392350196838379e-01
5.118972063064575195e-01
5.096247196197509766e-01
5.073216557502746582e-01
5.049877166748046875e-01
5.026231408119201660e-01
5.002273321151733398e-01
4.978004097938537598e-01
4.953423142433166504e-01
4.928525686264038086e-01
4.903312325477600098e-01
4.877782464027404785e-01
4.851931929588317871e-01
4.825760722160339355e-01
4.799267053604125977e-01
4.772447943687438965e-01
4.745303392410278320e-01
4.717831611633300781e-01
4.690029025077819824e-01
4.661896824836730957e-01
4.633430838584899902e-01
4.604631066322326660e-01
4.575493931770324707e-01
4.546018242835998535e-01
4.516201615333557129e-01
4.486044049263000488e-01
4.455543160438537598e-01
4.424695372581481934e-01
4.393499493598937988e-01
4.361954331398010254e-01
4.330058693885803223e-01
4.297807216644287109e-01
4.265201091766357422e-01
4.232236742973327637e-01
4.198914766311645508e-01
4.165228605270385742e-01
4.131177663803100586e-01
4.096763730049133301e-01
4.061980247497558594e-01
4.026826024055480957e-01
3.991298079490661621e-01
3.955397009849548340e-01
3.919119834899902344e-01
3.882462680339813232e-01
3.845421075820922852e-01
3.807998299598693848e-01
3.770189583301544189e-01
3.731989562511444092e-01
3.693400919437408447e-01
3.654418587684631348e-01
3.615039587020874023e-01
3.575263023376464844e-01
3.535084724426269531e-01
3.494504690170288086e-01
3.453517556190490723e-01
3.412120342254638672e-01
3.370314240455627441e-01
3.328096270561218262e-01
3.285458683967590332e-01
3.242405951023101807e-01
3.198926448822021484e-01
3.155027627944946289e-01
3.110700249671936035e-01
3.065942525863647461e-01
3.020752072334289551e-01
2.975125908851623535e-01
2.929063439369201660e-01
2.882557213306427002e-01
2.835609316825866699e-01
2.788213491439819336e-01
2.740368545055389404e-01
2.692070007324218750e-01
2.643314599990844727e-01
2.594102025032043457e-01
2.544425129890441895e-01
2.494283914566040039e-01
2.443675994873046875e-01
2.392595708370208740e-01
2.341039776802062988e-01
2.289006114006042480e-01
2.236492633819580078e-01
2.183490991592407227e-01
2.130005955696105957e-01
2.076030075550079346e-01
2.021556496620178223e-01
1.966588199138641357e-01
1.911116540431976318e-01
1.855140328407287598e-01
1.798655390739440918e-01
1.741660833358764648e-01
1.684149205684661865e-01
1.626118421554565430e-01
1.567566096782684326e-01
1.508485078811645508e-01
1.448873877525329590e-01
1.388731896877288818e-01
1.328053176403045654e-01
1.266829073429107666e-01
1.205063387751579285e-01
1.142746880650520325e-01
1.079878732562065125e-01
1.016452386975288391e-01
9.524660557508468628e-02
8.879140764474868774e-02
8.227919787168502808e-02
7.570996135473251343e-02
6.908287853002548218e-02
6.239784508943557739e-02
5.565413087606430054e-02
4.885157197713851929e-02
4.198969155550003052e-02
3.506805747747421265e-02
2.808570116758346558e-02
2.104314416646957397e-02
1.393956691026687622e-02
6.774403154850006104e-03
-4.528686404228210449e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-3.040358424186706543e-04
2.822557836771011353e-02
5.578506737947463989e-02
8.240189403295516968e-02
1.081024184823036194e-01
1.329123377799987793e-01
1.568563580513000488e-01
1.799585819244384766e-01
2.022420465946197510e-01
2.237291932106018066e-01
2.444414794445037842e-01
2.643996179103851318e-01
2.836236953735351562e-01
3.021328747272491455e-01
3.199457228183746338e-01
3.370799720287322998e-01
3.535528481006622314e-01
3.693806529045104980e-01
3.845792412757873535e-01
3.991637825965881348e-01
4.131488204002380371e-01
4.265481829643249512e-01
4.393755793571472168e-01
4.516434073448181152e-01
4.633641839027404785e-01
4.745495319366455078e-01
4.852104783058166504e-01
4.953579306602478027e-01
5.050017237663269043e-01
5.141517519950866699e-01
5.228169560432434082e-01
5.310062766075134277e-01
5.387275218963623047e-01
5.459886789321899414e-01
5.527970194816589355e-01
5.591592192649841309e-01
5.650817751884460449e-01
5.705705285072326660e-01
5.756310820579528809e-01
5.802682042121887207e-01
5.844869017601013184e-01
5.882911682128906250e-01
5.916848778724670410e-01
5.946715474128723145e-01
5.972538590431213379e-01
5.994346737861633301e-01
6.012160181999206543e-01
6.025996804237365723e-01
6.035870313644409180e-01
6.041790843009948730e-01
6.043763756752014160e-01
6.041791439056396484e-01
6.035871505737304688e-01
6.025999188423156738e-01
6.012161970138549805e-01
5.994349122047424316e-01
5.972539782524108887e-01
5.946714282035827637e-01
5.916845202445983887e-01
5.882904529571533203e-01
5.844857096672058105e-01
5.802664160728454590e-01
5.756285786628723145e-01
5.705673098564147949e-01
5.650777220726013184e-01
5.591541528701782227e-01
5.527908802032470703e-01
5.459814667701721191e-01
5.387191176414489746e-01
5.309966206550598145e-01
5.228059887886047363e-01
5.141392350196838379e-01
5.049877166748046875e-01
4.953423142433166504e-01
4.851931929588317871e-01
4.745303392410278320e-01
4.633430838584899902e-01
4.516201615333557129e-01
4.393499493598937988e-01
4.265201091766357422e-01
4.131177663803100586e-01
3.991298079490661621e-01
3.845421075820922852e-01
3.693400919437408447e-01
3.535084724426269531e-01
3.370314240455627441e-01
3.198926448822021484e-01
3.020752072334289551e-01
2.835609316825866699e-01
2.643314599990844727e-01
2.443675994873046875e-01
2.236492633819580078e-01
2.021556496620178223e-01
1.798655390739440918e-01
1.567566096782684326e-01
1.328053176403045654e-01
1.079878732562065125e-01
8.227919787168502808e-02
5.565413087606430054e-02
2.808570116758346558e-02
-4.528686404228210449e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-9.664364042691886425e-04,1.258379686623811722e-02
3.632574575021862984e-03,1.543150190263986588e-02
3.949353937059640884e-03,1.592332310974597931e-02
4.111724440008401871e-03,1.614106073975563049e-02
4.116130527108907700e-03,1.620130985975265503e-02
4.106505773961544037e-03,1.619225926697254181e-02
4.089854657649993896e-03,1.614681258797645569e-02
4.070084542036056519e-03,1.608490198850631714e-02
4.049708601087331772e-03,1.601656712591648102e-02
4.029784351587295532e-03,1.594572886824607849e-02
4.010450094938278198e-03,1.587332226336002350e-02
3.991583362221717834e-03,1.579981856048107147e-02
3.973027691245079041e-03,1.572537049651145935e-02
3.954844083636999130e-03,1.565149240195751190e-02
3.940265625715255737e-03,1.559760142117738724e-02
3.922697156667709351e-03,1.552608609199523926e-02
3.908944781869649887e-03,1.547345891594886780e-02
3.892168868333101273e-03,1.541030406951904297e-02
3.875416470691561699e-03,1.534330658614635468e-02
3.851466579362750053e-03,1.524474937468767166e-02
3.834011964499950409e-03,1.517555303871631622e-02
3.817810211330652237e-03,1.510946266353130341e-02
3.801689948886632919e-03,1.504610665142536163e-02
3.779607592150568962e-03,1.495920680463314056e-02
3.749788738787174225e-03,1.484376937150955200e-02
3.734368132427334785e-03,1.478230301290750504e-02
3.712644102051854134e-03,1.469810958951711655e-02
3.700016299262642860e-03,1.464365422725677490e-02
3.676395630463957787e-03,1.454492658376693726e-02
3.643954405561089516e-03,1.448598224669694901e-02
3.626892110332846642e-03,1.440500933676958084e-02
3.603526856750249863e-03,1.430194452404975891e-02
3.586077596992254257e-03,1.423450279980897903e-02
3.577940165996551514e-03,1.419144775718450546e-02
3.557739779353141785e-03,1.410914305597543716e-02
3.540650708600878716e-03,1.404224708676338196e-02
3.503505140542984009e-03,1.390200667083263397e-02
3.483527572825551033e-03,1.383185014128684998e-02
3.468564478680491447e-03,1.377401314675807953e-02
3.449232317507266998e-03,1.370844244956970215e-02
3.432716242969036102e-03,1.365049369633197784e-02
3.399738576263189316e-03,1.357162930071353912e-02
3.382839262485504150e-03,1.349286362528800964e-02
3.360695205628871918e-03,1.340359263122081757e-02
3.339305054396390915e-03,1.332250423729419708e-02
3.320534247905015945e-03,1.323990896344184875e-02
3.301891498267650604e-03,1.318872720003128052e-02
3.288838546723127365e-03,1.313583180308341980e-02
3.271218854933977127e-03,1.306268759071826935e-02
3.249857109040021896e-03,1.295801531523466110e-02
3.231533337384462357e-03,1.289024669677019119e-02
3.211737144738435745e-03,1.282931398600339890e-02
3.195930970832705498e-03,1.276573259383440018e-02
3.180254949256777763e-03,1.270160265266895294e-02
3.164651105180382729e-03,1.268607564270496368e-02
3.145882626995444298e-03,1.260534394532442093e-02
3.130065510049462318e-03,1.254554837942123413e-02
3.098872490227222443e-03,1.244645752012729645e-02
3.082141280174255371e-03,1.237952802330255508e-02
3.065053140744566917e-03,1.229592785239219666e-02
3.052598098292946815e-03,1.224655192345380783e-02
3.038743976503610611e-03,1.219006441533565521e-02
3.022068180143833160e-03,1.212696451693773270e-02
3.010933753103017807e-03,1.207695808261632919e-02
2.993467496708035469e-03,1.202525291591882706e-02
2.985161030665040016e-03,1.198589429259300232e-02
2.972682006657123566e-03,1.193033251911401749e-02
2.957536373287439346e-03,1.187104731798171997e-02
2.944271545857191086e-03,1.180129777640104294e-02
2.929373877122998238e-03,1.175238564610481262e-02
2.911423565819859505e-03,1.169243175536394119e-02
2.892389195039868355e-03,1.162624172866344452e-02
2.878720872104167938e-03,1.155858486890792847e-02
2.860530279576778412e-03,1.151429582387208939e-02
2.851523226127028465e-03,1.146104838699102402e-02
2.836933126673102379e-03,1.139971893280744553e-02
2.816394669935107231e-03,1.133418269455432892e-02
2.806558972224593163e-03,1.129865832626819611e-02
2.788995159789919853e-03,1.124073658138513565e-02
2.765626879408955574e-03,1.115935947746038437e-02
2.751995809376239777e-03,1.110330317169427872e-02
2.739631570875644684e-03,1.105140801519155502e-02
2.725135535001754761e-03,1.099800877273082733e-02
2.709873020648956299e-03,1.096983812749385834e-02
2.691079629585146904e-03,1.090379897505044937e-02
2.662814687937498093e-03,1.084140967577695847e-02
2.649472793564200401e-03,1.078080572187900543e-02
2.636074787005782127e-03,1.072666607797145844e-02
2.620815765112638474e-03,1.068354956805706024e-02
2.603387460112571716e-03,1.062481570988893509e-02
2.588403876870870590e-03,1.056964416056871414e-02
2.564536873251199722e-03,1.044444274157285690e-02
2.552476245909929276e-03,1.038298476487398148e-02
2.539410721510648727e-03,1.033071801066398621e-02
2.531449310481548309e-03,1.028724666684865952e-02
2.518942346796393394e-03,1.023512892425060272e-02
2.502199029549956322e-03,1.017954759299755096e-02
2.489952370524406433e-03,1.012688502669334412e-02
2.480952301993966103e-03,9.996329434216022491e-03
2.470287727192044258e-03,9.954943321645259857e-03
2.454973990097641945e-03,9.906115941703319550e-03
2.439899370074272156e-03,9.855168871581554413e-03
2.428372856229543686e-03,9.791695512831211090e-03
2.414164133369922638e-03,9.725172072649002075e-03
2.397079020738601685e-03,9.678057394921779633e-03
2.392645925283432007e-03,9.656990878283977509e-03
2.381756203249096870e-03,9.615443646907806396e-03
2.373143564909696579e-03,9.589886292815208435e-03
2.358013531193137169e-03,9.534820914268493652e-03
2.347140805795788765e-03,9.477327577769756317e-03
2.338028512895107269e-03,9.441451169550418854e-03
2.332047792151570320e-03,9.394415654242038727e-03
2.319808816537261009e-03,9.369499050080776215e-03
2.307114424183964729e-03,9.335166774690151215e-03
2.292134566232562065e-03,9.279123507440090179e-03
2.277068560943007469e-03,9.227605536580085754e-03
2.261795103549957275e-03,9.187040850520133972e-03
2.249516546726226807e-03,9.126761928200721741e-03
2.242719987407326698e-03,9.089946746826171875e-03
2.232587430626153946e-03,9.076133370399475098e-03
2.224731259047985077e-03,9.033299051225185394e-03
2.211307873949408531e-03,8.974550291895866394e-03
2.200600691139698029e-03,8.915045298635959625e-03
2.187179867178201675e-03,8.891796693205833435e-03
2.174945082515478134e-03,8.840330876410007477e-03
2.166242338716983795e-03,8.812874555587768555e-03
2.152960980311036110e-03,8.773062378168106079e-03
2.144264290109276772e-03,8.728710934519767761e-03
2.131978515535593033e-03,8.683891035616397858e-03
2.126815263181924820e-03,8.690407499670982361e-03
2.108660526573657990e-03,8.645115420222282410e-03
2.098836936056613922e-03,8.601371198892593384e-03
2.086103195324540138e-03,8.560609072446823120e-03
2.070163143798708916e-03,8.463881909847259521e-03
2.062485786154866219e-03,8.430226705968379974e-03
2.046124078333377838e-03,8.385401219129562378e-03
2.040947787463665009e-03,8.353278972208499908e-03
2.034863457083702087e-03,8.296621032059192657e-03
2.022501314058899879e-03,8.242472074925899506e-03
2.011556643992662430e-03,8.175351656973361969e-03
1.999584725126624107e-03,8.130295202136039734e-03
1.994847552850842476e-03,8.087661117315292358e-03
1.985426759347319603e-03,8.044226095080375671e-03
1.959026092663407326e-03,7.998265326023101807e-03
1.949879922904074192e-03,7.972829975187778473e-03
1.940053072758018970e-03,7.929692044854164124e-03
1.924510463140904903e-03,7.884542457759380341e-03
1.915513654239475727e-03,7.841749116778373718e-03
1.899119350127875805e-03,7.746112067252397537e-03
1.893530017696321011e-03,7.716366555541753769e-03
1.885647769086062908e-03,7.678636349737644196e-03
1.870381878688931465e-03,7.647177670150995255e-03
1.860098447650671005e-03,7.609596475958824158e-03
1.847479143179953098e-03,7.615851238369941711e-03
1.834885217249393463e-03,7.592679001390933990e-03
1.828836742788553238e-03,7.576623931527137756e-03
1.817641779780387878e-03,7.496009580790996552e-03
1.808630069717764854e-03,7.460519671440124512e-03
1.801498467102646828e-03,7.434489205479621887e-03
1.792228082194924355e-03,7.399650756269693375e-03
1.778446836397051811e-03,7.349848281592130661e-03
1.769652590155601501e-03,7.314501330256462097e-03
1.765360007993876934e-03,7.349156308919191360e-03
1.755912089720368385e-03,7.303927559405565262e-03
1.754916273057460785e-03,7.259850390255451202e-03
1.745099900290369987e-03,7.217287551611661911e-03
1.736801117658615112e-03,7.188000250607728958e-03
1.728672999888658524e-03,7.151431869715452194e-03
1.721930340863764286e-03,7.108375430107116699e-03
1.714819576591253281e-03,7.072173990309238434e-03
1.709730247966945171e-03,7.034991402179002762e-03
1.701068249531090260e-03,7.044158410280942917e-03
1.697093248367309570e-03,7.014620583504438400e-03
1.690383884124457836e-03,6.972953211516141891e-03
1.681466586887836456e-03,6.937628611922264099e-03
1.674771425314247608e-03,6.886691320687532425e-03
1.667376840487122536e-03,6.865015719085931778e-03
1.659456640481948853e-03,6.831765174865722656e-03
1.650279620662331581e-03,6.807873025536537170e-03
1.642207149416208267e-03,6.777687463909387589e-03
1.631343504413962364e-03,6.764857098460197449e-03
1.623149961233139038e-03,6.739565636962652206e-03
1.611674786545336246e-03,6.712347269058227539e-03
1.603008015081286430e-03,6.702130660414695740e-03
1.585863530635833740e-03,6.660282611846923828e-03
1.578653929755091667e-03,6.642224732786417007e-03
1.568441861309111118e-03,6.619225721806287766e-03
1.559563679620623589e-03,6.553927436470985413e-03
1.558103365823626518e-03,6.538217421621084213e-03
1.551118795759975910e-03,6.516182795166969299e-03
1.542969956062734127e-03,6.499147973954677582e-03
1.536861178465187550e-03,6.486605852842330933e-03
1.528915134258568287e-03,6.447135005146265030e-03
1.520947786048054695e-03,6.414051633328199387e-03
1.514257630333304405e-03,6.378396414220333099e-03
1.511040492914617062e-03,6.321733351796865463e-03
1.506695174612104893e-03,6.286344025284051895e-03
1.500017591752111912e-03,6.269499193876981735e-03
1.489565125666558743e-03,6.225344724953174591e-03
1.484231441281735897e-03,6.209744140505790710e-03
1.474369200877845287e-03,6.184530910104513168e-03
1.468579284846782684e-03,6.167200393974781036e-03
1.459468505345284939e-03,6.117804907262325287e-03
1.449911738745868206e-03,6.069519557058811188e-03
1.441668486222624779e-03,6.026871968060731888e-03
1.423710142262279987e-03,5.914933513849973679e-03
1.416981453076004982e-03,5.893468391150236130e-03
1.410833327099680901e-03,5.854937713593244553e-03
1.397881889715790749e-03,5.837338510900735855e-03
1.393673708662390709e-03,5.825913045555353165e-03
1.389491371810436249e-03,5.820867605507373810e-03
1.381440786644816399e-03,5.789389368146657944e-03
1.373518723994493484e-03,5.754023790359497070e-03
1.363798626698553562e-03,5.721135064959526062e-03
1.360150170512497425e-03,5.724806804209947586e-03
1.355517539195716381e-03,5.686488002538681030e-03
1.344485557638108730e-03,5.621382035315036774e-03
1.336096553131937981e-03,5.589414853602647781e-03
1.331147504970431328e-03,5.562363658100366592e-03
1.322073279879987240e-03,5.525717977434396744e-03
1.312749460339546204e-03,5.485089495778083801e-03
1.304388628341257572e-03,5.470570642501115799e-03
1.303286640904843807e-03,5.453305318951606750e-03
1.296507078222930431e-03,5.417096428573131561e-03
1.291280263103544712e-03,5.394464824348688126e-03
1.285493955947458744e-03,5.368002690374851227e-03
1.278372132219374180e-03,5.368761718273162842e-03
1.273402245715260506e-03,5.322920624166727066e-03
1.266416278667747974e-03,5.298076197504997253e-03
1.256580231711268425e-03,5.233848467469215393e-03
1.248599844984710217e-03,5.166908260434865952e-03
1.245109597221016884e-03,5.149499978870153427e-03
1.237739808857440948e-03,5.117006599903106689e-03
1.232642214745283127e-03,5.074562504887580872e-03
1.225661486387252808e-03,5.026463884860277176e-03
1.223825966008007526e-03,4.978199955075979233e-03
1.217094250023365021e-03,4.952738992869853973e-03
1.210145535878837109e-03,4.924414679408073425e-03
1.203677267767488956e-03,4.907036665827035904e-03
1.191509654745459557e-03,4.887547809630632401e-03
1.184249180369079113e-03,4.863176960498094559e-03
1.177935162559151649e-03,4.861081019043922424e-03
1.167579554021358490e-03,4.856416955590248108e-03
1.161156687885522842e-03,4.836882464587688446e-03
1.149141811765730381e-03,4.765432327985763550e-03
1.142720691859722137e-03,4.745898302644491196e-03
1.137160696089267731e-03,4.723066464066505432e-03
1.127824536524713039e-03,4.706943407654762268e-03
1.123472349718213081e-03,4.678980447351932526e-03
1.117206644266843796e-03,4.675874020904302597e-03
1.114422106184065342e-03,4.672172944992780685e-03
1.111345831304788589e-03,4.657332785427570343e-03
1.109395059756934643e-03,4.636846017092466354e-03
1.105451025068759918e-03,4.619493149220943451e-03
1.100178225897252560e-03,4.582111723721027374e-03
1.090664183720946312e-03,4.519084934145212173e-03
1.083324314095079899e-03,4.498957190662622452e-03
1.081468653865158558e-03,4.498024005442857742e-03
1.077195280231535435e-03,4.483363591134548187e-03
1.070666825398802757e-03,4.448568914085626602e-03
1.064722659066319466e-03,4.446755629032850266e-03
1.057511195540428162e-03,4.434886854141950607e-03
1.053459593094885349e-03,4.419757053256034851e-03
1.045965007506310940e-03,4.379077814519405365e-03
1.042129704728722572e-03,4.349215887486934662e-03
1.036439673043787479e-03,4.330721218138933182e-03
1.030994579195976257e-03,4.309053532779216766e-03
1.026528538204729557e-03,4.332526586949825287e-03
1.021637464873492718e-03,4.302381537854671478e-03
1.017411705106496811e-03,4.274876788258552551e-03
1.008774968795478344e-03,4.216490313410758972e-03
9.994807187467813492e-04,4.217246547341346741e-03
9.949781233444809914e-04,4.196010529994964600e-03
9.818659164011478424e-04,4.122683778405189514e-03
9.780573891475796700e-04,4.107770044356584549e-03
9.744323324412107468e-04,4.099631216377019882e-03
9.666864061728119850e-04,4.087673965841531754e-03
9.623349178582429886e-04,4.081709310412406921e-03
9.574682917445898056e-04,4.074675962328910828e-03
9.537913720123469830e-04,4.079409409314393997e-03
9.474577382206916809e-04,4.065771121531724930e-03
9.441424044780433178e-04,4.058938473463058472e-03
9.404352167621254921e-04,4.040207713842391968e-03
9.348304010927677155e-04,3.991665318608283997e-03
9.358830284327268600e-04,3.970818128436803818e-03
9.322905680164694786e-04,3.950210288166999817e-03
9.258277714252471924e-04,3.907984588295221329e-03
9.222716907970607281e-04,3.899340284988284111e-03
9.232313022948801517e-04,3.915064036846160889e-03
9.237107005901634693e-04,3.906076541170477867e-03
9.219635394401848316e-04,3.906440455466508865e-03
9.177039610221982002e-04,3.889211919158697128e-03
9.149996913038194180e-04,3.892969340085983276e-03
9.103193297050893307e-04,3.869783133268356323e-03
9.064004407264292240e-04,3.846154082566499710e-03
9.036181145347654819e-04,3.822478232905268669e-03
8.988455520011484623e-04,3.807494882494211197e-03
8.939834078773856163e-04,3.780891885980963707e-03
8.891805191524326801e-04,3.764087101444602013e-03
8.842269890010356903e-04,3.725033951923251152e-03
8.790068677626550198e-04,3.710670862346887589e-03
8.740969351492822170e-04,3.682180307805538177e-03
8.683148771524429321e-04,3.666666103526949883e-03
8.645679336041212082e-04,3.658167785033583641e-03
8.587444317527115345e-04,3.642058931291103363e-03
8.516542729921638966e-04,3.593706991523504257e-03
8.434990304522216320e-04,3.569259541109204292e-03
8.402104140259325504e-04,3.552852431312203407e-03
8.386547560803592205e-04,3.552462672814726830e-03
8.361466461792588234e-04,3.545276354998350143e-03
8.315280429087579250e-04,3.538765478879213333e-03
8.273372659459710121e-04,3.515885677188634872e-03
8.211762760765850544e-04,3.480860032141208649e-03
8.165921899490058422e-04,3.479424398392438889e-03
8.188674692064523697e-04,3.459017025306820869e-03
8.129826164804399014e-04,3.426600480452179909e-03
8.085559820756316185e-04,3.406890667974948883e-03
8.068542229011654854e-04,3.408900462090969086e-03
8.032732293941080570e-04,3.392627928406000137e-03
7.987856515683233738e-04,3.354878164827823639e-03
7.906646933406591415e-04,3.327787388116121292e-03
7.858203025534749031e-04,3.333439584821462631e-03
7.803032640367746353e-04,3.306247293949127197e-03
7.766857743263244629e-04,3.294255118817090988e-03
7.721429574303328991e-04,3.276885719969868660e-03
7.701599970459938049e-04,3.272269386798143387e-03
7.692842627875506878e-04,3.252557944506406784e-03
7.692786166444420815e-04,3.246549982577562332e-03
7.645275909453630447e-04,3.236628836020827293e-03
7.616459624841809273e-04,3.222304163500666618e-03
7.605258142575621605e-04,3.231494920328259468e-03
7.484335801564157009e-04,3.157636150717735291e-03
7.471300195902585983e-04,3.164664143696427345e-03
7.422728231176733971e-04,3.152298275381326675e-03
7.379401358775794506e-04,3.139198757708072662e-03
7.347123464569449425e-04,3.118976019322872162e-03
7.281594444066286087e-04,3.085359465330839157e-03
7.234890363179147243e-04,3.077498869970440865e-03
7.200486143119633198e-04,3.070087404921650887e-03
7.172271143645048141e-04,3.063750453293323517e-03
7.115212501958012581e-04,3.018945455551147461e-03
7.083758246153593063e-04,3.019761526957154274e-03
7.028566324152052402e-04,2.995369490236043930e-03
7.017921307124197483e-04,3.010980552062392235e-03
7.006768719293177128e-04,3.015288151800632477e-03
6.960894097574055195e-04,2.996730152517557144e-03
6.957574514672160149e-04,2.985025756061077118e-03
6.906421622261404991e-04,2.956891898065805435e-03
6.847146432846784592e-04,2.918933285400271416e-03
6.810408085584640503e-04,2.907778834924101830e-03
6.774151697754859924e-04,2.894656267017126083e-03
6.735704373568296432e-04,2.886673202738165855e-03
6.688095163553953171e-04,2.862090943381190300e-03
6.668399437330663204e-04,2.834884915500879288e-03
6.639504572376608849e-04,2.823970979079604149e-03
6.601542118005454540e-04,2.819014480337500572e-03
6.583477952517569065e-04,2.797826658934354782e-03
6.544583593495190144e-04,2.762482268735766411e-03
6.489222287200391293e-04,2.736071823164820671e-03
6.431781221181154251e-04,2.695456380024552345e-03
6.386269233189523220e-04,2.688521053642034531e-03
6.351047777570784092e-04,2.675600582733750343e-03
6.272544269450008869e-04,2.629619091749191284e-03
6.240804214030504227e-04,2.615560544654726982e-03
6.230571307241916656e-04,2.634051721543073654e-03
6.198463961482048035e-04,2.620438579469919205e-03
6.166837993077933788e-04,2.605117857456207275e-03
6.138242897577583790e-04,2.590193180367350578e-03
6.079578306525945663e-04,2.556667430326342583e-03
6.010291399434208870e-04,2.517061308026313782e-03
5.959810223430395126e-04,2.513342304155230522e-03
5.924247670918703079e-04,2.489413833245635033e-03
5.882197874598205090e-04,2.474387641996145248e-03
5.910088657401502132e-04,2.520364476367831230e-03
5.887290462851524353e-04,2.516725566238164902e-03
5.868934094905853271e-04,2.525062998756766319e-03
5.841238889843225479e-04,2.515204949304461479e-03
5.800072685815393925e-04,2.491910243406891823e-03
5.768647533841431141e-04,2.477425616234540939e-03
5.800971994176506996e-04,2.512386767193675041e-03
5.769064300693571568e-04,2.499680966138839722e-03
5.751939024776220322e-04,2.475180430337786674e-03
5.720740882679820061e-04,2.462016884237527847e-03
5.682321498170495033e-04,2.451317384839057922e-03
5.677612498402595520e-04,2.467826008796691895e-03
5.644712946377694607e-04,2.459199167788028717e-03
5.616991547867655754e-04,2.462724223732948303e-03
5.577623960562050343e-04,2.428104868158698082e-03
5.578184500336647034e-04,2.440024632960557938e-03
5.508857429958879948e-04,2.395241986960172653e-03
5.491941701620817184e-04,2.380085643380880356e-03
5.463276756927371025e-04,2.376566641032695770e-03
5.431052995845675468e-04,2.373336814343929291e-03
5.438094958662986755e-04,2.388300606980919838e-03
5.406865966506302357e-04,2.376815769821405411e-03
5.382470553740859032e-04,2.382719190791249275e-03
5.370924482122063637e-04,2.379190875217318535e-03
5.320340860635042191e-04,2.353445859625935555e-03
5.283606005832552910e-04,2.335335593670606613e-03
5.240973550826311111e-04,2.309199655428528786e-03
5.268134409561753273e-04,2.348713576793670654e-03
5.242375773377716541e-04,2.351644914597272873e-03
5.219556041993200779e-04,2.342480001971125603e-03
5.178750143386423588e-04,2.318221842870116234e-03
5.140468128956854343e-04,2.288142684847116470e-03
5.116456886753439903e-04,2.277935389429330826e-03
5.104551091790199280e-04,2.284736372530460358e-03
5.078637623228132725e-04,2.271825214847922325e-03
5.020194221287965775e-04,2.239204943180084229e-03
4.991714376956224442e-04,2.226739423349499702e-03
4.974284674972295761e-04,2.216132590547204018e-03
4.934229073114693165e-04,2.222430659458041191e-03
4.897001781500875950e-04,2.202293369919061661e-03
4.891176940873265266e-04,2.213942119851708412e-03
4.868821124546229839e-04,2.204123884439468384e-03
4.854072467423975468e-04,2.205267548561096191e-03
4.833918355870991945e-04,2.202849369496107101e-03
4.812694678548723459e-04,2.194032538682222366e-03
4.780284361913800240e-04,2.184775657951831818e-03
4.747142957057803869e-04,2.167850499972701073e-03
4.731213557533919811e-04,2.158351009711623192e-03
4.703387385234236717e-04,2.155699534341692924e-03
4.700829158537089825e-04,2.169269137084484100e-03
4.678978875745087862e-04,2.169559942558407784e-03
4.665839660447090864e-04,2.143685473129153252e-03
4.636311496142297983e-04,2.131655579432845116e-03
4.636406956706196070e-04,2.146548125892877579e-03
4.624550929293036461e-04,2.145368605852127075e-03
4.624952562153339386e-04,2.150130458176136017e-03
4.614091885741800070e-04,2.150088781490921974e-03
4.576117789838463068e-04,2.112156944349408150e-03
4.547371645458042622e-04,2.120807068422436714e-03
4.508415295276790857e-04,2.096415031701326370e-03
4.477923794183880091e-04,2.074503339827060699e-03
4.460656782612204552e-04,2.043326385319232941e-03
4.444523656275123358e-04,2.045259345322847366e-03
4.404378123581409454e-04,2.008010167628526688e-03
4.374911368358880281e-04,2.001805463805794716e-03
4.327960486989468336e-04,1.963944174349308014e-03
4.295546677894890308e-04,1.942544942721724510e-03
4.256628453731536865e-04,1.916636945679783821e-03
4.239670524839311838e-04,1.909517915919423103e-03
4.239566333126276731e-04,1.924324547871947289e-03
4.222701536491513252e-04,1.910542719997465611e-03
4.188318562228232622e-04,1.884610857814550400e-03
4.168398736510425806e-04,1.877579023130238056e-03
4.137451760470867157e-04,1.860415330156683922e-03
4.109256551600992680e-04,1.871263026259839535e-03
4.082520608790218830e-04,1.855396432802081108e-03
4.077510966453701258e-04,1.861052587628364563e-03
4.069072019774466753e-04,1.871267566457390785e-03
4.078840720467269421e-04,1.877591712400317192e-03
4.103009414393454790e-04,1.901838812045753002e-03
4.089267167728394270e-04,1.896505593322217464e-03
4.088169080205261707e-04,1.902315299957990646e-03
4.073343588970601559e-04,1.873973640613257885e-03
4.047353286296129227e-04,1.861803699284791946e-03
4.086321569047868252e-04,1.912917126901447773e-03
4.074636381119489670e-04,1.909621176309883595e-03
4.053585871588438749e-04,1.896931556984782219e-03
4.029532428830862045e-04,1.890827086754143238e-03
4.025623493362218142e-04,1.906917197629809380e-03
4.019592306576669216e-04,1.877630711533129215e-03
3.996026935055851936e-04,1.864203251898288727e-03
4.017360915895551443e-04,1.892042462714016438e-03
3.985703806392848492e-04,1.861848635599017143e-03
3.950172103941440582e-04,1.847679843194782734e-03
3.925304044969379902e-04,1.831703586503863335e-03
3.910130471922457218e-04,1.817071111872792244e-03
3.857078845612704754e-04,1.773034338839352131e-03
3.843259473796933889e-04,1.774613745510578156e-03
3.824050654657185078e-04,1.771142007783055305e-03
3.807893081102520227e-04,1.765226363204419613e-03
3.831318754237145185e-04,1.801234553568065166e-03
3.810842754319310188e-04,1.792369876056909561e-03
3.782113781198859215e-04,1.770404749549925327e-03
3.766423615161329508e-04,1.759919221512973309e-03
3.734251949936151505e-04,1.739164930768311024e-03
3.717735526151955128e-04,1.724253175780177116e-03
3.689657605718821287e-04,1.705927657894790173e-03
3.654467291198670864e-04,1.675717416219413280e-03
3.625236568041145802e-04,1.656637759879231453e-03
3.599055926315486431e-04,1.641170005314052105e-03
3.549313114490360022e-04,1.595159410499036312e-03
3.558985772542655468e-04,1.600651070475578308e-03
3.539285389706492424e-04,1.590014435350894928e-03
3.509335219860076904e-04,1.578754745423793793e-03
3.457163693383336067e-04,1.541351084597408772e-03
3.446636837907135487e-04,1.517281285487115383e-03
3.429277276154607534e-04,1.512270537205040455e-03
3.407704061828553677e-04,1.482833526097238064e-03
3.387716133147478104e-04,1.470992574468255043e-03
3.342329000588506460e-04,1.434755395166575909e-03
3.316499351058155298e-04,1.414550002664327621e-03
3.300998650956898928e-04,1.398751977831125259e-03
3.280374803580343723e-04,1.360432477667927742e-03
3.262244863435626030e-04,1.351739047095179558e-03
3.241928934585303068e-04,1.326854806393384933e-03
3.261377278249710798e-04,1.362329116091132164e-03
3.235042968299239874e-04,1.341406139545142651e-03


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-9.664364042691886425e-04,1.258379686623811722e-02
4.106505773961544037e-03,1.619225926697254181e-02
4.010450094938278198e-03,1.587332226336002350e-02
3.922697156667709351e-03,1.552608609199523926e-02
3.834011964499950409e-03,1.517555303871631622e-02
3.734368132427334785e-03,1.478230301290750504e-02
3.626892110332846642e-03,1.440500933676958084e-02
3.540650708600878716e-03,1.404224708676338196e-02
3.432716242969036102e-03,1.365049369633197784e-02
3.320534247905015945e-03,1.323990896344184875e-02
3.231533337384462357e-03,1.289024669677019119e-02
3.145882626995444298e-03,1.260534394532442093e-02
3.052598098292946815e-03,1.224655192345380783e-02
2.985161030665040016e-03,1.198589429259300232e-02
2.911423565819859505e-03,1.169243175536394119e-02
2.836933126673102379e-03,1.139971893280744553e-02
2.751995809376239777e-03,1.110330317169427872e-02
2.662814687937498093e-03,1.084140967577695847e-02
2.588403876870870590e-03,1.056964416056871414e-02
2.518942346796393394e-03,1.023512892425060272e-02
2.454973990097641945e-03,9.906115941703319550e-03
2.392645925283432007e-03,9.656990878283977509e-03
2.338028512895107269e-03,9.441451169550418854e-03
2.277068560943007469e-03,9.227605536580085754e-03
2.224731259047985077e-03,9.033299051225185394e-03
2.166242338716983795e-03,8.812874555587768555e-03
2.108660526573657990e-03,8.645115420222282410e-03
2.046124078333377838e-03,8.385401219129562378e-03
1.999584725126624107e-03,8.130295202136039734e-03
1.940053072758018970e-03,7.929692044854164124e-03
1.885647769086062908e-03,7.678636349737644196e-03
1.828836742788553238e-03,7.576623931527137756e-03
1.778446836397051811e-03,7.349848281592130661e-03
1.745099900290369987e-03,7.217287551611661911e-03
1.709730247966945171e-03,7.034991402179002762e-03
1.674771425314247608e-03,6.886691320687532425e-03
1.631343504413962364e-03,6.764857098460197449e-03
1.578653929755091667e-03,6.642224732786417007e-03
1.542969956062734127e-03,6.499147973954677582e-03
1.511040492914617062e-03,6.321733351796865463e-03
1.474369200877845287e-03,6.184530910104513168e-03
1.423710142262279987e-03,5.914933513849973679e-03
1.389491371810436249e-03,5.820867605507373810e-03
1.355517539195716381e-03,5.686488002538681030e-03
1.312749460339546204e-03,5.485089495778083801e-03
1.285493955947458744e-03,5.368002690374851227e-03
1.248599844984710217e-03,5.166908260434865952e-03
1.223825966008007526e-03,4.978199955075979233e-03
1.184249180369079113e-03,4.863176960498094559e-03
1.142720691859722137e-03,4.745898302644491196e-03
1.114422106184065342e-03,4.672172944992780685e-03
1.090664183720946312e-03,4.519084934145212173e-03
1.064722659066319466e-03,4.446755629032850266e-03
1.036439673043787479e-03,4.330721218138933182e-03
1.008774968795478344e-03,4.216490313410758972e-03
9.744323324412107468e-04,4.099631216377019882e-03
9.474577382206916809e-04,4.065771121531724930e-03
9.322905680164694786e-04,3.950210288166999817e-03
9.219635394401848316e-04,3.906440455466508865e-03
9.036181145347654819e-04,3.822478232905268669e-03
8.790068677626550198e-04,3.710670862346887589e-03
8.516542729921638966e-04,3.593706991523504257e-03
8.315280429087579250e-04,3.538765478879213333e-03
8.129826164804399014e-04,3.426600480452179909e-03
7.906646933406591415e-04,3.327787388116121292e-03
7.701599970459938049e-04,3.272269386798143387e-03
7.605258142575621605e-04,3.231494920328259468e-03
7.347123464569449425e-04,3.118976019322872162e-03
7.115212501958012581e-04,3.018945455551147461e-03
6.960894097574055195e-04,2.996730152517557144e-03
6.774151697754859924e-04,2.894656267017126083e-03
6.601542118005454540e-04,2.819014480337500572e-03
6.386269233189523220e-04,2.688521053642034531e-03
6.198463961482048035e-04,2.620438579469919205e-03
5.959810223430395126e-04,2.513342304155230522e-03
5.868934094905853271e-04,2.525062998756766319e-03
5.769064300693571568e-04,2.499680966138839722e-03
5.644712946377694607e-04,2.459199167788028717e-03
5.491941701620817184e-04,2.380085643380880356e-03
5.382470553740859032e-04,2.382719190791249275e-03
5.268134409561753273e-04,2.348713576793670654e-03
5.116456886753439903e-04,2.277935389429330826e-03
4.974284674972295761e-04,2.216132590547204018e-03
4.854072467423975468e-04,2.205267548561096191e-03
4.731213557533919811e-04,2.158351009711623192e-03
4.636311496142297983e-04,2.131655579432845116e-03
4.576117789838463068e-04,2.112156944349408150e-03
4.444523656275123358e-04,2.045259345322847366e-03
4.256628453731536865e-04,1.916636945679783821e-03
4.168398736510425806e-04,1.877579023130238056e-03
4.069072019774466753e-04,1.871267566457390785e-03
4.073343588970601559e-04,1.873973640613257885e-03
4.029532428830862045e-04,1.890827086754143238e-03
3.985703806392848492e-04,1.861848635599017143e-03
3.843259473796933889e-04,1.774613745510578156e-03
3.782113781198859215e-04,1.770404749549925327e-03
3.654467291198670864e-04,1.675717416219413280e-03
3.539285389706492424e-04,1.590014435350894928e-03
3.407704061828553677e-04,1.482833526097238064e-03
3.280374803580343723e-04,1.360432477667927742e-03


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Error.csv <==
4.697685388072369017e-01
2.153459266333919986e-01
2.410464053679690910e-02
1.215220114955437372e-02
3.064831057656001133e-03
8.220704391837390127e-04
1.933692089692623647e-03
2.651746399469521662e-03
2.929671713902139672e-03
3.022903717700301928e-03
3.074072583794961767e-03
3.110064550675598494e-03
3.142135128644966101e-03
3.089554310033697498e-03
1.824681102214017938e-03
2.906777671840112768e-03
1.654796684903692616e-03
2.455250849670607711e-03
2.553043404647131840e-03
5.031534024878180078e-03
2.729662794533599390e-03
2.388945236665969332e-03
2.286254221437947990e-03
4.253785723335953145e-03
6.934598191351515513e-03
2.110089435184822528e-03
4.145920914845792858e-03
1.598919190665014454e-03
5.092710022779150386e-03
5.580732943266420408e-03
3.300160271893998101e-03
5.308028218934722139e-03
2.766735317457048697e-03
1.567911911989774022e-03
3.947721311286312221e-03
2.735870915101188891e-03
9.854794088658721044e-03
3.434095686457494002e-03
2.125591444019326540e-03
3.127793912207767028e-03
2.363632262556249804e-03
6.664425778536681166e-03
3.387404505645632679e-03
4.783018825998983613e-03
4.329003994371299381e-03
3.932130046119730257e-03
2.505124509589699497e-03
1.692782241873574218e-03
3.380132485802449585e-03
5.626177438378354885e-03
3.236161860984895777e-03
3.324851198728922836e-03
2.782882003067313741e-03
2.662217581939704033e-03
9.414839018623562912e-04
3.783128964379536916e-03
2.659385808758255899e-03
7.871358973708001555e-03
3.225708064165055521e-03
4.475399019854568207e-03
1.903545176936591874e-03
2.200192055515209737e-03
2.939685987999941449e-03
1.520172202763226971e-03
2.440392128933661052e-03
1.183267998142911205e-03
1.966129218761892769e-03
2.641307345328497425e-03
2.710305372986708886e-03
2.201288506510846316e-03
3.221368924101423049e-03
3.792926236054540347e-03
2.514256496347036691e-03
2.493455976571505410e-03
1.612530536463734369e-03
2.588353138043748142e-03
4.190754047461863960e-03
1.115710870219869697e-03
3.365378182168647387e-03
4.589114099423562305e-03
2.214943790590498483e-03
1.919553999707123999e-03
2.433807232800299508e-03
1.986129993068494297e-03
3.669582376125657755e-03
5.932445987230423011e-03
2.715677326412737659e-03
2.273342192278001057e-03
2.061813022584586125e-03
3.240185017557622484e-03
2.759542875121556629e-03
6.595226551831047043e-03
2.358129858074586253e-03
2.295614686365658394e-03
1.275460889634333610e-03
2.200802242949306906e-03
2.669253122243241041e-03
2.259069514127952285e-03
4.272757351314792652e-03
1.558705598271524842e-03
2.870603773355566435e-03
2.721863289277258978e-03
2.506626531830419193e-03
2.720937465303053561e-03
2.945018283187278516e-03
1.042763110234118861e-03
1.608756186100830741e-03
8.508279468218244660e-04
3.121095704527579451e-03
2.001503589370792150e-03
1.309196543022017210e-03
1.421962553966679959e-03
1.338354989794285311e-03
1.972264343810823176e-03
1.967362574286461545e-03
2.395043105453340850e-03
2.717572620046832151e-03
2.530657436919078566e-03
1.100746326151114032e-03
1.178303847589053967e-03
1.274040702752413275e-03
2.199906919694015993e-03
2.292863031243403283e-03
1.978629768518898671e-03
2.247075135773219344e-03
1.005610639597747475e-03
2.253487055199296287e-03
1.519612277856787971e-03
2.186201490919607512e-03
1.827718963515605503e-04
3.474509038595537114e-03
1.695679266323839784e-03
2.303052685188588470e-03
4.652289060155047166e-03
1.075520768857872716e-03
3.191830108554078588e-03
9.897429476501088275e-04
1.640989421069154837e-03
2.174535590866246565e-03
2.096875067620136701e-03
2.092156604459576973e-03
1.317361303623894222e-03
1.684354377195439482e-03
6.411388581587558130e-03
8.778402648512841988e-04
1.761879874964314375e-03
2.963037473226288413e-03
1.730512078907679892e-03
4.434137778818473576e-03
9.050793919007545096e-04
1.273294570874996916e-03
3.175899548197004107e-03
1.629522828783922569e-03
1.956864947766037959e-03
2.289892362566621226e-03
5.300482372963843426e-04
2.700648970889359731e-03
1.550685529903087119e-03
8.000643164204798404e-04
1.477550959517635919e-03
3.182358512435896382e-03
1.454873730756333240e-03
1.080871476457959633e-03
2.020373433969034540e-03
1.545252871150730109e-03
1.902277581912606387e-03
1.314883743395881726e-03
1.595682281200232113e-03
1.276435208011995242e-03
1.262510601664613638e-03
1.131452872956482296e-03
8.033833353482146538e-04
1.018698311415566467e-03
1.402012907437442685e-03
1.501243797168823769e-03
2.215352112777221449e-03
1.011757425821452165e-03
1.340176129598419016e-03
1.118059478420351536e-03
1.271332833583035732e-03
1.954465753149233365e-03
1.395962544492519372e-03
2.380549889293755422e-03
1.384524683399955590e-03
4.311835381623971980e-03
8.236658909594020764e-04
1.788355542720966411e-03
2.153370061640095309e-03
1.082692410257314131e-03
1.021784140150770520e-03
1.016714815137436658e-03
3.653152119182373611e-04
1.556901056789841351e-03
1.304243007517306074e-03
1.453485202946970881e-03
1.986805387598231196e-03
1.123662844468251284e-03
8.273512616407436172e-04
2.151454701949005992e-03
4.885035702877157547e-04
2.026474145650931750e-03
9.138486275595156206e-04
1.954543587277129697e-03
2.235037861534866499e-03
1.964744707495928201e-03
5.167175577396160811e-03
9.099127076772523274e-04
1.507902114421004990e-03
3.101593237152170442e-03
4.196975876741196711e-04
3.134162450384308531e-04
1.549001663415508229e-03
1.805619203414340988e-03
2.161075385894392544e-03
1.680324507191640379e-04
1.132793554248563272e-03
3.175277681058255152e-03
1.986315476715476338e-03
9.901535287135550516e-04
1.659784105861837828e-03
2.000373809684747803e-03
1.285748407876003774e-03
1.072655968207316887e-03
1.503460699765332784e-03
9.244659572371859667e-04
1.049451734760087698e-03
9.531700142950593141e-04
1.385742346969863351e-03
1.293617843411881078e-03
2.628873185041191458e-03
2.288693167571152765e-03
5.777636251507973575e-04
1.476164158735533043e-03
1.543357692145090132e-03
1.746339595517435892e-03
1.379927841598855036e-03
1.023860695708083508e-03
1.270481028215272520e-03
1.027375916177199070e-03
3.305439868821347625e-03
1.366211082116294221e-03
6.950730049353153308e-04
1.885171636757025735e-03
1.018803396223928216e-03
3.097879655071494875e-03
1.026825379655573779e-03
9.366381858711645423e-04
1.917168206230098881e-03
9.473981630388293024e-04
9.862972305876437258e-04
1.683378046425062548e-04
6.411333030666054511e-04
9.272127068457990812e-04
5.560743464123698611e-04
1.381979744346270578e-03
2.450432752541995950e-03
1.470690201325619778e-03
1.639352556251104701e-04
5.470713995997512858e-04
1.511165826242560559e-03
9.580747630226133568e-04
1.766527733613740877e-03
5.802708157205947216e-04
1.641015715337336900e-03
1.052798964347430224e-03
1.042816678598815390e-03
8.255923086111248204e-04
1.234947438950383331e-03
1.027985675791303049e-03
8.480174372240664770e-04
2.772180144122645198e-03
2.750819344713095575e-03
7.414733266859987624e-04
3.989495520636067265e-03
6.059539484338402572e-04
5.215997830038481518e-04
2.037924246282827884e-03
4.824970348201134524e-04
7.331326149415356812e-04
6.135071279233994188e-04
1.599734138425415670e-03
3.362934557262131554e-04
6.149030284603252197e-04
1.881809174078009949e-03
1.706334420132988401e-03
6.967065717204802642e-04
1.731604036765786898e-03
2.454264804283655247e-04
1.279094738756880257e-03
1.622740656413558177e-03
1.323281645131281340e-04
7.412956112660246642e-04
2.948089795017784878e-04
9.360503449971470727e-04
7.412116979468666173e-04
7.354049854801498988e-04
6.958417021031037316e-04
9.261930522660345591e-04
9.576100199633037031e-04
1.380345624761163429e-03
8.244239978547065421e-04
1.202379645115742891e-03
1.253446518461956384e-03
4.958623269798431753e-04
9.961727712921269844e-04
1.803704178465505769e-03
2.543024619960865262e-03
5.211088090562701657e-04
3.478422260482228454e-04
3.534069914076722226e-04
1.095566712425605563e-03
8.554434134893073574e-04
1.569295043814359974e-03
8.005732747041275623e-04
2.418595717060781358e-03
1.377829560764403782e-03
8.752026510732061450e-04
4.372265287705886529e-04
5.575527225127499369e-04
1.118157858177312031e-03
2.599762780031518797e-03
1.312937121354986738e-03
1.303706643343049802e-03
8.312375876558818254e-04
5.793571330613147500e-04
2.611089974500567078e-04
9.529526055477479784e-04
1.069590199736241472e-03
1.090336689403213462e-03
4.681801013132652384e-04
4.450609286593534613e-04
4.531169877661386097e-03
3.942259156965098837e-04
1.195855496029919187e-03
8.909440725859463272e-04
6.130543287644707549e-04
1.586660744490192522e-03
1.162160761704831343e-03
5.751308328234763919e-04
3.122240876315192804e-04
1.481647534246654727e-03
4.688367869674046353e-04
1.498890088421968216e-03
4.299024901467648823e-04
4.074311050744002264e-04
1.078351225907673173e-03
7.676423990192636146e-04
1.263725004952986420e-03
1.676162394854899783e-03
7.049131300470948833e-04
6.773459781733387561e-04
8.485559285518114734e-04
1.074794499653600839e-03
1.114868269102127496e-03
3.699090908152958472e-04
6.830528650510476855e-04
7.261392707313972560e-04
1.059910982575910455e-03
1.365610170338220483e-03
1.552079037174375602e-03
8.972695050071252199e-04
6.655978355509467679e-04
2.357033755509425552e-03
5.645165218079062786e-04
5.108737602169632864e-04
6.421606570368966959e-04
5.228020060689286168e-04
4.964512136639484801e-04
1.233809051814270747e-03
1.709985407280280052e-03
1.937615330775431738e-03
8.668667836370804554e-04
1.039418754120711042e-03
1.844828037923936523e-03
2.200917321423322246e-04
2.594834396315039127e-04
4.489396432300251575e-04
1.208394846726552809e-03
5.879379486560230589e-04
2.591545376415925993e-03
6.389080260142828392e-04
7.527834268978762398e-04
6.077586828252296448e-04
7.289150299207141368e-04
6.855954396595255809e-04
9.691722829165779927e-04
8.304270860680270641e-04
1.061357995827488581e-03
6.353168734713608061e-04
2.070615015648946157e-03
5.649688293779553134e-04
8.507319656853023094e-04
9.015005408470087378e-04
3.954252279466925844e-04
8.841470293334771115e-04
8.668967163787392365e-04
2.717434953221587401e-04
1.467599858583425263e-03
9.134211927337471289e-04
1.059082446183749705e-03
1.550087836558837733e-03
3.736611416622256368e-04
4.567204851681279268e-04
1.191658217076692729e-03
1.071831221036784881e-03
3.565133026929861071e-04
2.534752042995552139e-04
4.943123683932081980e-04
1.792377044510333950e-03
6.100788634131332081e-04
4.983627730357939297e-04
1.436385471978763456e-03
9.339495185886992172e-04
3.607133291055463365e-04
4.042026455670398653e-04
7.419139739086342904e-05
4.420464906964119726e-04
3.684212003654990558e-04
7.082419683018640081e-04
6.388314464019542163e-04
3.277286159852443154e-04
1.236985429501612568e-03
4.435974214892025370e-04
2.217975404880682597e-04
1.252618757672911438e-03
6.989993447460258417e-04
5.764476878621502742e-04
8.631267670814578720e-05
2.499840905179547554e-04
1.547300040528166532e-04
1.183368909762518972e-03
1.760113184741120404e-03
1.023736899290666590e-03
9.922386920093884816e-04
1.140344312248448835e-03
2.780019231622111141e-04
1.157005066987437745e-03
1.010570869417681209e-03
1.286212332472494533e-03
8.753568482111515840e-04
9.565823227692398130e-04
2.805673091207053368e-04
5.228498153086389962e-04
5.434598599734874295e-04
8.864902903125058920e-04
3.930746984045294513e-04
8.659727753671684833e-04
1.083380889563640955e-03
6.949146547781827723e-04
2.175546420822619092e-04
5.362796530267574177e-04
7.509950644132332804e-04
1.560016065915835514e-03
1.679594256486743973e-04
2.181801096932659467e-04
9.837739711024157813e-04
5.910891997827047483e-04
2.242942801315599751e-03
3.126902953160376453e-04
4.086189523063140706e-04
7.311519581441808377e-04
4.305970012076994788e-04
1.542711744418959847e-03
4.964779529524024782e-04
9.579759648092382686e-04
9.040530452922887310e-04
1.234178847063080757e-03
5.643360651921119344e-04
4.398271697004985017e-04
1.335633494593809834e-03
3.647132939539940834e-04
6.061993102356933371e-04
1.976619364208291607e-04
1.332669603966426435e-03
2.922478575944550678e-04
6.938332119461354834e-04
3.021665038635394673e-04
9.591868739344916158e-04
5.160051462309550151e-04
6.001005487198683751e-04
1.112615891457887718e-03
6.089147534995406532e-04
7.002638436900671505e-04
1.572876249399740405e-03
1.111747152247922338e-03
3.150803179296195601e-04
9.849168635150896880e-04
1.646012286335674438e-03
1.328430462442271561e-03
3.439812968666457801e-04
9.214545167577913335e-04
4.325474864527824380e-04
1.537222708213002546e-03
5.706683118726944230e-04
6.219356213698878358e-04
1.482406735600799155e-03
3.018951637123468428e-04
7.656325963825371360e-04
1.057217628279957626e-03
6.985630944207980300e-04
3.987244304269912899e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
4.697685388072369017e-01
8.220704391837390127e-04
3.074072583794961767e-03
2.906777671840112768e-03
2.729662794533599390e-03
2.110089435184822528e-03
3.300160271893998101e-03
2.735870915101188891e-03
2.363632262556249804e-03
3.932130046119730257e-03
3.236161860984895777e-03
3.783128964379536916e-03
1.903545176936591874e-03
1.183267998142911205e-03
3.221368924101423049e-03
2.588353138043748142e-03
2.214943790590498483e-03
5.932445987230423011e-03
2.759542875121556629e-03
2.200802242949306906e-03
2.870603773355566435e-03
1.042763110234118861e-03
1.309196543022017210e-03
2.395043105453340850e-03
1.274040702752413275e-03
1.005610639597747475e-03
3.474509038595537114e-03
3.191830108554078588e-03
2.092156604459576973e-03
1.761879874964314375e-03
1.273294570874996916e-03
5.300482372963843426e-04
3.182358512435896382e-03
1.902277581912606387e-03
1.131452872956482296e-03
2.215352112777221449e-03
1.954465753149233365e-03
8.236658909594020764e-04
1.016714815137436658e-03
1.986805387598231196e-03
2.026474145650931750e-03
5.167175577396160811e-03
3.134162450384308531e-04
1.132793554248563272e-03
2.000373809684747803e-03
1.049451734760087698e-03
2.288693167571152765e-03
1.379927841598855036e-03
1.366211082116294221e-03
1.026825379655573779e-03
1.683378046425062548e-04
2.450432752541995950e-03
9.580747630226133568e-04
1.042816678598815390e-03
2.772180144122645198e-03
5.215997830038481518e-04
1.599734138425415670e-03
6.967065717204802642e-04
1.323281645131281340e-04
7.354049854801498988e-04
8.244239978547065421e-04
1.803704178465505769e-03
1.095566712425605563e-03
1.377829560764403782e-03
2.599762780031518797e-03
2.611089974500567078e-04
4.450609286593534613e-04
6.130543287644707549e-04
1.481647534246654727e-03
1.078351225907673173e-03
6.773459781733387561e-04
6.830528650510476855e-04
8.972695050071252199e-04
6.421606570368966959e-04
1.937615330775431738e-03
2.594834396315039127e-04
6.389080260142828392e-04
9.691722829165779927e-04
5.649688293779553134e-04
8.668967163787392365e-04
1.550087836558837733e-03
3.565133026929861071e-04
4.983627730357939297e-04
7.419139739086342904e-05
3.277286159852443154e-04
6.989993447460258417e-04
1.183368909762518972e-03
2.780019231622111141e-04
9.565823227692398130e-04
3.930746984045294513e-04
5.362796530267574177e-04
9.837739711024157813e-04
7.311519581441808377e-04
9.040530452922887310e-04
3.647132939539940834e-04
6.938332119461354834e-04
1.112615891457887718e-03
3.150803179296195601e-04
9.214545167577913335e-04
1.482406735600799155e-03
3.987244304269912899e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
8.263574600219726562e+00,6.670715332031250000e+00,0.000000000000000000e+00,1.592859506607055664e+00
4.651811718940734863e-01,1.694388389587402344e-01,3.139029256999492645e-03,2.926033139228820801e-01
3.675386309623718262e-02,3.245745971798896790e-02,8.740269113332033157e-04,3.422375768423080444e-03
1.430777460336685181e-02,1.315919589251279831e-02,4.108374123461544514e-04,7.377413567155599594e-04
5.920899100601673126e-03,5.785343702882528305e-03,9.906114428304135799e-05,3.649446080089546740e-05
2.173491287976503372e-03,2.190370811149477959e-03,-1.862508361227810383e-05,1.745528720675793011e-06
7.773773977532982826e-04,8.343771332874894142e-04,-8.042638364713639021e-05,2.342668085475452244e-05
4.085620166733860970e-04,4.743755853269249201e-04,-1.080506699508987367e-04,4.223711948725394905e-05
3.099273890256881714e-04,3.772881464101374149e-04,-1.182087726192548871e-04,5.084801159682683647e-05
2.504654985386878252e-04,3.178424376528710127e-04,-1.215271549881435931e-04,5.415020859800279140e-05
2.019326348090544343e-04,2.690163673833012581e-04,-1.232502399943768978e-04,5.616650742013007402e-05
1.617485104361549020e-04,2.284023066749796271e-04,-1.242420403286814690e-04,5.758824772783555090e-05
1.276029506698250771e-04,1.937678753165528178e-04,-1.250326458830386400e-04,5.886771396035328507e-05
9.742325346451252699e-05,1.629376056371256709e-04,-1.234017108799889684e-04,5.788735870737582445e-05
1.072113591362722218e-04,1.661565765971317887e-04,-9.011275687953457236e-05,3.116753941867500544e-05
4.812977203982882202e-05,1.123679830925539136e-04,-1.184685606858693063e-04,5.423034963314421475e-05
8.634819096187129617e-05,1.438647595932707191e-04,-8.710403926670551300e-05,2.958746881631668657e-05
1.645725933485664427e-05,7.803749758750200272e-05,-1.042794392560608685e-04,4.269920100341551006e-05
4.522866220213472843e-06,6.659522478003054857e-05,-1.097650310839526355e-04,4.769267252413555980e-05
6.214154564077034593e-05,1.197711026179604232e-04,-1.605014549568295479e-04,1.028718979796394706e-04
-2.378419230808503926e-05,3.749847746803425252e-05,-1.122102476074360311e-04,5.092758146929554641e-05
-1.497740595368668437e-05,4.522587551036849618e-05,-1.065079995896667242e-04,4.630471812561154366e-05
-2.077375756925903261e-05,3.836965697701089084e-05,-1.018815746647305787e-04,4.273816375643946230e-05
-1.290142972720786929e-05,4.585191709338687360e-05,-1.391453115502372384e-04,8.039196109166368842e-05
3.316864604130387306e-04,3.734921046998351812e-04,-1.839561737142503262e-04,1.421505439793691039e-04
-1.625984441488981247e-05,4.060261198901571333e-05,-9.702101669972762465e-05,4.015856029582209885e-05
-1.938358036568388343e-05,3.758161255973391235e-05,-1.325695920968428254e-04,7.560439553344622254e-05
5.331437205313704908e-05,1.067933844751678407e-04,-8.472792978864163160e-05,3.124891736661083996e-05
3.983500209869816899e-05,9.009704081108793616e-05,-1.533134927740320563e-04,1.030514540616422892e-04
4.367243091110140085e-04,4.891164717264473438e-04,-9.766123548615723848e-05,4.526906559476628900e-05
-4.867192910751327872e-05,6.365335138980299234e-06,-1.235148665728047490e-04,6.847760232631117105e-05
5.544098530663177371e-05,1.006971579045057297e-04,-1.569397281855344772e-04,1.116835555876605213e-04
-4.904720844933763146e-05,5.166805749468039721e-06,-1.027422258630394936e-04,4.852821439271792769e-05
2.444240672048181295e-04,2.894294157158583403e-04,-6.420497811632230878e-05,1.919962596730329096e-05
-2.570864307926967740e-05,2.650004535098560154e-05,-1.240297715412452817e-04,7.182108674896880984e-05
-4.791835090145468712e-05,4.874905243923421949e-06,-1.004642472253181040e-04,4.767099017044529319e-05
1.224793610163033009e-03,1.224403269588947296e-03,-2.100806450471282005e-04,2.104709419654682279e-04
-3.166406168020330369e-05,1.965632509381975979e-05,-1.045313038048334420e-04,5.321091521182097495e-05
-3.224310785299167037e-05,1.727852759358938783e-05,-8.521204290445894003e-05,3.569040563888847828e-05
-3.842656587949022651e-05,1.186358167615253478e-05,-9.702220268081873655e-05,4.673205694416537881e-05
-4.276292020222172141e-05,6.064266472094459459e-06,-8.513600187143310905e-05,3.630881838034838438e-05
6.205447716638445854e-04,6.664477405138313770e-04,-1.189734903164207935e-04,7.307049963856115937e-05
-4.094629548490047455e-05,6.800735718570649624e-06,-1.126430142903700471e-04,6.489598308689892292e-05
5.308090476319193840e-05,9.642737859394401312e-05,-1.279429707210510969e-04,8.459649689029902220e-05
2.588622737675905228e-05,7.143361290218308568e-05,-1.158767045126296580e-04,7.032931898720562458e-05
-1.809508103178814054e-05,2.646742905199062079e-05,-1.163057240773923695e-04,7.174321217462420464e-05
-3.515011485433205962e-05,9.133195817412342876e-06,-7.395446300506591797e-05,2.967115142382681370e-05
4.785193596035242081e-06,4.917445039609447122e-05,-7.407246448565274477e-05,2.968320768559351563e-05
-3.314318018965423107e-05,1.212743518408387899e-05,-1.018752154777757823e-04,5.660460010403767228e-05
1.325085177086293697e-04,1.621005212655290961e-04,-1.437179016647860408e-04,1.141259053838439286e-04
-3.059870141441933811e-05,1.388749842590186745e-05,-9.376914385939016938e-05,4.928294583805836737e-05
-3.332395863253623247e-06,4.056175748701207340e-05,-8.494154462823644280e-05,4.104739127797074616e-05
-4.009703843621537089e-05,3.625770887083490379e-06,-8.664748747833073139e-05,4.292467929190024734e-05
-4.029744741274043918e-05,2.995199565702932887e-06,-8.687688386999070644e-05,4.358423757366836071e-05
-1.126455845223972574e-05,8.574043931730557233e-06,-2.468433558533433825e-05,4.845732291869353503e-06
-2.288521500304341316e-05,1.677255022514145821e-05,-1.083564493455924094e-04,6.869868229841813445e-05
-3.792812640313059092e-05,4.165193331573391333e-06,-8.034999336814507842e-05,3.825667226919904351e-05
9.288694709539413452e-04,9.550279355607926846e-04,-1.340785820502787828e-04,1.079201247193850577e-04
-2.274127473356202245e-05,1.815211544453632087e-05,-8.848839934216812253e-05,4.759500734508037567e-05
9.315307397628203034e-05,1.291028893319889903e-04,-1.087602140614762902e-04,7.281039870576933026e-05
-3.038393697352148592e-05,8.214809895434882492e-06,-6.452999514294788241e-05,2.593124736449681222e-05
-3.317277878522872925e-05,6.406328793673310429e-06,-7.340720912907272577e-05,3.382810245966538787e-05
-3.073700645472854376e-05,8.652730684843845665e-06,-8.198660361813381314e-05,4.259686829755082726e-05
2.688290442165452987e-05,6.464428588515147567e-05,-6.400777783710509539e-05,2.624639637360814959e-05
-2.613210745039395988e-05,1.178605725726811215e-05,-6.770327308913692832e-05,2.978510747198015451e-05
7.855176954763010144e-05,1.121870009228587151e-04,-4.981615347787737846e-05,1.618092210264876485e-05
-1.826407242333516479e-05,1.962848000403027982e-05,-7.032059511402621865e-05,3.242804086767137051e-05
-3.379732152097858489e-05,3.992959591414546594e-06,-7.523141539422795177e-05,3.744113564607687294e-05
-2.894039062084630132e-05,7.373280368483392522e-06,-8.672269177623093128e-05,5.040902033215388656e-05
-3.278861186117865145e-05,3.176883183186873794e-06,-6.210849824128672481e-05,2.614300319692119956e-05
1.151885953731834888e-06,3.770349576370790601e-05,-7.571892638225108385e-05,3.916731657227501273e-05
4.346218702266924083e-05,7.896179886301979423e-05,-8.293444989249110222e-05,4.743483805214054883e-05
-2.100178608088754117e-05,1.396836614731000736e-05,-8.261299080913886428e-05,4.764283585245721042e-05
-6.752425179001875222e-06,2.675193900358863175e-05,-5.642885298584587872e-05,2.292448880325537175e-05
4.430696571944281459e-05,7.902999641373753548e-05,-6.388733163475990295e-05,2.916430275945458561e-05
-3.224610190954990685e-05,2.462577640471863560e-06,-7.445018854923546314e-05,3.974150968133471906e-05
1.147754228441044688e-04,1.481432846048846841e-04,-8.053581404965370893e-05,4.716795592685230076e-05
1.841078301367815584e-06,3.128778553218580782e-05,-4.303364767110906541e-05,1.358694044029107317e-05
3.254496914451010525e-05,6.628399569308385253e-05,-7.037334580672904849e-05,3.663431925815530121e-05
7.736268889857456088e-05,1.036710600601509213e-04,-9.799082909012213349e-05,7.168245792854577303e-05
-2.747468170127831399e-05,5.569261247728718445e-06,-6.632479198742657900e-05,3.328084858367219567e-05
-2.155619586119428277e-05,1.100738063541939482e-05,-6.102332554291933775e-05,2.845974813681095839e-05
-2.789278369164094329e-05,4.476119556784396991e-06,-6.298456719378009439e-05,3.061566530959680676e-05
1.031423198583070189e-05,3.519051460898481309e-05,-3.514184209052473307e-05,1.026555946737062186e-05
2.910705734393559396e-05,5.950015111011452973e-05,-7.753640966257080436e-05,4.714331589639186859e-05
6.323526613414287567e-04,6.610737182199954987e-04,-7.563413237221539021e-05,4.691307549364864826e-05
-2.324790330021642148e-05,7.499614184780512005e-06,-6.925554771441966295e-05,3.850803113891743124e-05
-2.863973350031301379e-05,2.170852667404687963e-06,-6.191684224177151918e-05,3.110625766566954553e-05
-2.103220140270423144e-05,8.321053428517188877e-06,-5.027173028793185949e-05,2.091847454721573740e-05
1.348218575003556907e-05,4.326426642364822328e-05,-6.731661414960399270e-05,3.753453347599133849e-05
-1.202024941449053586e-05,1.781523133104201406e-05,-6.251962622627615929e-05,3.268414366175420582e-05
1.971834863070398569e-04,1.732443197397515178e-04,-1.385112263960763812e-04,1.624503929633647203e-04
-2.154771573259495199e-05,6.509274044219637290e-06,-6.728256994392722845e-05,3.922557880287058651e-05
-2.589064388303086162e-05,2.687574351512012072e-06,-5.760323983849957585e-05,2.902502092183567584e-05
8.223558688769116998e-05,1.096348787541501224e-04,-4.693046503234654665e-05,1.953117498487699777e-05
-2.609426519484259188e-05,1.959785777216893621e-06,-5.678087109117768705e-05,2.872681943699717522e-05
-5.202378815738484263e-06,2.220713031420018524e-05,-6.110582035034894943e-05,3.369630940142087638e-05
-2.473082167853135616e-05,2.708365855141892098e-06,-5.667286677635274827e-05,2.923367901530582458e-05
2.122814039466902614e-04,1.754761760821565986e-04,-1.344535558018833399e-04,1.712587836664170027e-04
-1.922366755024995655e-05,6.527599452965660021e-06,-4.401648038765415549e-05,1.826521292969118804e-05
2.235128886241000146e-05,4.855537190451286733e-05,-5.239059828454628587e-05,2.618651524244341999e-05
2.203250915044918656e-07,2.616137498989701271e-05,-5.416972999228164554e-05,2.822868009388912469e-05
-2.004719863180071115e-05,3.701818059198558331e-06,-6.536683940794318914e-05,4.161782271694391966e-05
-1.493546005804091692e-05,7.379959697573212907e-06,-6.858856067992746830e-05,4.627314046956598759e-05
3.421215660637244582e-05,5.903968121856451035e-05,-4.994418122805655003e-05,2.511665479687508196e-05
9.428968769498169422e-05,1.111060992116108537e-04,-2.145089820260182023e-05,4.634483047993853688e-06
-1.972180143638979644e-05,4.558299224299844354e-06,-4.272787919035181403e-05,1.844777762016747147e-05
-7.415615073114167899e-06,1.193654316011816263e-05,-2.662556653376668692e-05,7.273408300534356385e-06
3.164700319757685065e-05,5.543352381209842861e-05,-5.639758819597773254e-05,3.261106758145615458e-05
4.441244527697563171e-08,2.319009217899292707e-05,-5.738263280363753438e-05,3.423695306992158294e-05
-1.471599625801900402e-05,7.722605914750602096e-06,-3.614035449572838843e-05,1.370175141346408054e-05
5.962445720797404647e-05,8.295002044178545475e-05,-4.580625318340025842e-05,2.248068994958885014e-05
-1.412949131918139756e-05,4.426093255460727960e-06,-2.626186869747471064e-05,7.706283213337883353e-06
-1.723405148368328810e-06,1.999055348278488964e-05,-3.511251634336076677e-05,1.339855771220754832e-05
4.987249121768400073e-05,7.199343235697597265e-05,-5.577318734140135348e-05,3.365224620210938156e-05
-8.598384738434106112e-06,1.384825191053096205e-05,-5.125741154188290238e-05,2.881077671190723777e-05
4.582499968819320202e-05,6.794659566367045045e-05,-4.090903894393704832e-05,1.878744478744920343e-05
-1.864202931756153703e-05,1.670577034929010551e-06,-5.815540134790353477e-05,3.784279397223144770e-05
2.947669963759835809e-05,5.059040267951786518e-05,-3.512912007863633335e-05,1.401541703671682626e-05
8.894706297724042088e-06,2.078842589980922639e-05,-1.482841435063164681e-05,2.934694748546462506e-06
3.752619886654429138e-05,5.919218165217898786e-05,-4.063111555296927691e-05,1.896513276733458042e-05
7.016160452621988952e-06,2.675587711564730853e-05,-5.605618207482621074e-05,3.631646541180089116e-05
-1.433892248314805329e-05,4.876942512055393308e-06,-5.577076080953702331e-05,3.655489490483887494e-05
3.376231325091794133e-05,5.023573248763568699e-05,-2.367950582993216813e-05,7.206084774225018919e-06
-1.803239319997373968e-05,2.421712224531802349e-06,-4.843845090363174677e-05,2.798434616124723107e-05
-1.167053505923831835e-05,6.198713435878744349e-06,-2.616516576381400228e-05,8.295916813949588686e-06
2.773149390122853220e-06,2.312216383870691061e-05,-3.796314558712765574e-05,1.761413113854359835e-05
-3.777980964514426887e-06,1.657735083426814526e-05,-4.078253914485685527e-05,2.042720734607428312e-05
-1.181137668027076870e-05,8.347374205186497420e-06,-4.175635694991797209e-05,2.159760515496600419e-05
2.521342503314372152e-05,1.996435821638442576e-05,4.557846295938361436e-06,6.912220555932435673e-07
1.293609384447336197e-04,1.487731060478836298e-04,-4.322201493778266013e-05,2.380983823968563229e-05
-1.611560037417802960e-05,3.672651700981077738e-06,-3.988850221503525972e-05,2.010024945775512606e-05
7.417500455630943179e-06,2.691414920263923705e-05,-3.773392381845042109e-05,1.823727507144212723e-05
5.358946145861409605e-05,4.361716491985134780e-05,-8.612930105300620198e-05,9.610159759176895022e-05
3.088681296503636986e-06,2.124720413121394813e-05,-3.007452869496773928e-05,1.191600586025742814e-05
8.994437666842713952e-05,1.083375536836683750e-04,-4.116339914617128670e-05,2.277021849295124412e-05
5.428034637589007616e-05,7.168898446252569556e-05,-2.799512913043145090e-05,1.058648740581702441e-05
1.283800520468503237e-04,1.444782974431291223e-04,-4.856997111346572638e-05,3.247171844122931361e-05
-7.330309017561376095e-06,9.261204468202777207e-06,-4.744097532238811255e-05,3.084946365561336279e-05
8.700935723027214408e-05,9.829713962972164154e-05,-5.753773075412027538e-05,4.624994835467077792e-05
-9.934050467563793063e-06,7.575309609819669276e-06,-3.924332850147038698e-05,2.173396933358162642e-05
1.301882293773815036e-04,1.473971788072958589e-04,-3.560983896022662520e-05,1.840089316829107702e-05
-1.384717506880406290e-05,3.407350277484511025e-06,-3.700844172271899879e-05,1.975391751329880208e-05
1.082739792764186859e-03,1.096859457902610302e-03,-4.221344715915620327e-05,2.809376201184932142e-05
9.066529855772387236e-07,1.573605368321295828e-05,-2.213526386185549200e-05,7.305863164219772443e-06
-1.517917553428560495e-05,1.555617245685425587e-06,-3.630897481343708932e-05,1.957418135134503245e-05
5.928065365878865123e-05,7.529761933255940676e-05,-3.881784869008697569e-05,2.280088483530562371e-05
-1.444245935999788344e-05,1.907454361571581103e-06,-3.547204323695041239e-05,1.912212974275462329e-05
4.699926648754626513e-05,3.098341403529047966e-05,-7.813666161382570863e-05,9.415251406608149409e-05
2.865676651708781719e-05,4.359913145890459418e-05,-2.410285742371343076e-05,9.160491572401951998e-06
-1.047815203492064029e-06,1.470173901907401159e-05,-3.060654125874862075e-05,1.485698794567724690e-05
1.935319160111248493e-04,2.083395229419693351e-04,-2.703448080865200609e-05,1.222687023982871324e-05
-1.303149383602431044e-05,2.449960675221518613e-06,-3.066252611461095512e-05,1.518107183073880151e-05
1.702320732874795794e-04,1.658359396969899535e-04,2.412426283626700751e-06,1.983699348784284666e-06
8.636488200863823295e-05,9.938364382833242416e-05,-1.997439176193438470e-05,6.955633580219000578e-06
-1.994973217733786441e-06,8.361394066014327109e-06,-1.329981478193076327e-05,2.943447498182649724e-06
7.253932562889531255e-05,6.942518666619434953e-05,-6.312580080702900887e-05,6.623993976972997189e-05
-1.295675338042201474e-05,1.877075533229799476e-06,-2.824127295752987266e-05,1.340744438493857160e-05
4.378319317765999585e-06,1.780380080163013190e-05,-2.070994742098264396e-05,7.284465937118511647e-06
-1.288064322579884902e-05,1.693442072792095132e-06,-2.757058973656967282e-05,1.299650375585770234e-05
7.665720477234572172e-05,8.927709859563037753e-05,-3.932208710466511548e-05,2.670219691935926676e-05
-1.290743603021837771e-05,1.368593188999511767e-06,-2.754354682110715657e-05,1.326751771557610482e-05
5.765466630691662431e-05,2.087195571220945567e-05,2.458875860611442477e-05,1.219395380758214742e-05
-9.249924914911389351e-06,4.308243660489097238e-06,-3.490727613097988069e-05,2.134910755557939410e-05
1.642705319682136178e-04,1.772011455614119768e-04,-3.236857446609064937e-05,1.943796814884990454e-05
-1.104911098082084209e-05,2.493976580808521248e-06,-3.262279278715141118e-05,1.907970545289572328e-05
-1.168418384622782469e-05,1.635360490581660997e-06,-2.258568201796151698e-05,9.266137567465193570e-06
-5.514791155292186886e-06,8.149127097567543387e-06,-2.769702223304193467e-05,1.403310398018220440e-05
4.298741259844973683e-05,5.595133552560582757e-05,-3.195697718183510005e-05,1.899305607366841286e-05
-3.882826604240108281e-06,9.463866263104137033e-06,-2.695765215321443975e-05,1.361095837637549266e-05
3.054581975447945297e-05,4.363026528153568506e-05,-2.716875133046414703e-05,1.408430671290261671e-05
3.044497498194687068e-05,2.388648317719344050e-05,4.967887889506528154e-06,1.590603460499551147e-06
8.670802344568073750e-05,9.930827945936471224e-05,-2.148311432392802089e-05,8.882860129233449697e-06
4.446192178875207901e-06,1.700108805380295962e-05,-3.036655834876000881e-05,1.781166247383225709e-05
-1.188134956464637071e-05,9.842366353041143157e-07,-2.613914148241747171e-05,1.327355494140647352e-05
1.501142287452239543e-05,2.508119905542116612e-05,-3.646431287052109838e-05,2.639453668962232769e-05
-6.312743607850279659e-06,4.607872597262030467e-06,-1.616571717022452503e-05,5.245100510364864022e-06
-1.108855121856322512e-05,1.375316855956043582e-06,-2.414728442090563476e-05,1.168341714219423011e-05
-9.368604878545738757e-06,1.926342292790650390e-06,-1.784555206540971994e-05,6.550604666699655354e-06
-1.106151285057421774e-05,1.057289409800432622e-06,-2.188213875342626125e-05,9.763336493051610887e-06
9.037520067067816854e-05,9.802879503695294261e-05,-1.047992464009439573e-05,2.826328000082867220e-06
-2.430417225696146488e-06,8.947638889367226511e-06,-1.844602047640364617e-05,7.067964361340273172e-06
8.857849024934694171e-05,1.000599004328250885e-04,-2.020662577706389129e-05,8.725219231564551592e-06
5.219797094468958676e-05,5.865759521839208901e-05,-8.254544809460639954e-06,1.794920990505488589e-06
3.878470452036708593e-04,3.981905174441635609e-04,-3.079524321947246790e-05,2.045175278908573091e-05
-8.493696441291831434e-06,8.961152957454032730e-07,-1.317053738603135571e-05,3.780726046898053028e-06
3.072956678806804121e-05,4.128578075324185193e-05,-1.688869633653666824e-05,6.332483280857559294e-06
4.128615910303778946e-05,4.247411925462074578e-05,-4.461495700525119901e-05,4.342699685366824269e-05
9.353690256830304861e-05,1.015715097310021520e-04,-1.052398147294297814e-05,2.489375447112252004e-06
-4.206128778605489060e-06,5.945803422946482897e-06,-1.549510307086165994e-05,5.343170869309687987e-06
-3.560325694706989452e-06,5.237957793724490330e-06,-1.236415937455603853e-05,3.565875886124558747e-06
8.100681952782906592e-06,1.524830895505147055e-05,-9.093826520256698132e-06,1.946199745361809619e-06
-8.819928552838973701e-06,1.793548676687350962e-06,-2.682450758584309369e-05,1.621103001525625587e-05
-8.854137377056758851e-06,2.113419213856104761e-06,-2.254734681628178805e-05,1.157978931587422267e-05
-9.180172128253616393e-06,1.546265480101283174e-06,-2.388710345258004963e-05,1.316066664003301412e-05
7.507452392019331455e-05,7.949300197651609778e-05,-3.662924063974060118e-05,3.221075894543901086e-05
2.473405766068026423e-05,3.504997221170924604e-05,-2.302888606209307909e-05,1.271297151106409729e-05
-6.406958164006937295e-06,1.905028739201952703e-06,-1.159540170192485675e-05,3.283414798715966754e-06
3.400100467843003571e-06,1.206195429404033348e-05,-2.925044100265949965e-05,2.058858626696746796e-05
6.973421022848924622e-07,8.485490070597734302e-06,-1.050643550115637481e-05,2.718287532843532972e-06
5.460081592900678515e-05,6.439166463678702712e-05,-1.712057019176427275e-05,7.329720574489329010e-06
9.994255378842353821e-08,8.333058758580591530e-06,-1.157189126388402656e-05,3.338775059091858566e-06
1.568115840200334787e-05,2.225318530690856278e-05,-3.180108615197241306e-05,2.522905924706719816e-05
-1.181324478238821030e-07,6.588657015527132899e-06,-3.093474515480920672e-05,2.422795660095289350e-05
-3.220222424715757370e-06,4.992310095985885710e-06,-2.708029751374851912e-05,1.886776590254157782e-05
1.532678579678758979e-04,9.479334403295069933e-05,-7.005293446127325296e-05,1.285274483961984515e-04
-7.554876447102287784e-06,1.039284597936784849e-06,-1.365437674394343048e-05,5.060215244157006964e-06
-6.193404260557144880e-07,7.735642611805815250e-06,-2.357910307182464749e-05,1.522411912446841598e-05
2.988433116115629673e-04,3.062000323552638292e-04,-1.213141513289883733e-05,4.774695298692677170e-06
1.327603854406333994e-06,7.102824838511878625e-06,-7.257742254296317697e-06,1.482521270190773066e-06
1.510755555500509217e-05,1.820028228394221514e-05,-3.522187626003869809e-06,4.294610675970034208e-07
-3.669092620839364827e-06,5.215671990299597383e-06,-1.944178256962914020e-05,1.055701795849017799e-05
5.340300049283541739e-06,1.377438911731587723e-05,-2.156879418180324137e-05,1.313470511377090588e-05
3.851063593174330890e-05,4.700846329797059298e-05,-2.025941103056538850e-05,1.176158457383280620e-05
3.570992339518852532e-05,3.383881630725227296e-05,1.603163809704710729e-06,2.679454098597489065e-07
4.599236490321345627e-05,5.366132245399057865e-05,-2.256688640045467764e-05,1.489792794018285349e-05
3.464618930593132973e-05,2.955896525236312300e-05,-3.851794099318794906e-05,4.360516322776675224e-05
3.638103589764796197e-05,4.455614180187694728e-05,-1.909783895825967193e-05,1.092273396352538839e-05
-8.462557161692529917e-07,7.372412710537901148e-06,-1.578115006850566715e-05,7.562481187051162124e-06
-8.662736945552751422e-07,6.472796030720928684e-06,-2.159167161153163761e-05,1.425260234100278467e-05
3.988041498814709485e-06,1.029478153213858604e-05,-2.368287641729693860e-05,1.737613638397306204e-05
1.685517418081872165e-05,2.310942181793507189e-05,-9.061220225703436881e-06,2.806972133839735761e-06
9.133991261478513479e-05,9.793568460736423731e-05,-9.588787179382052273e-06,2.993012458318844438e-06
-5.159058673598337919e-06,1.899897711155063007e-06,-2.062928615487180650e-05,1.357032942905789241e-05
-6.771535026928177103e-06,7.707863005634862930e-07,-1.293738660024246201e-05,5.395064818003447726e-06
-6.132876023912103847e-06,1.551945615574368276e-06,-1.502214945503510535e-05,7.337328042922308668e-06
3.308193117845803499e-05,3.307690349174663424e-05,-5.079349421066581272e-07,5.129630267219909001e-07
8.083608554443344474e-05,8.482143311994150281e-05,-2.524621595512144268e-05,2.126086837961338460e-05
-1.904958935483591631e-06,5.548630269913701341e-06,-1.411403536621946841e-05,6.660445706074824557e-06
1.087807686417363584e-05,3.932549589080736041e-06,-3.527401713654398918e-05,4.221954441163688898e-05
3.825090971076861024e-05,2.884227978938724846e-05,-3.603837103582918644e-05,4.544699913822114468e-05
2.203527583333197981e-05,2.831349047482945025e-05,-9.430565114598721266e-06,3.152351155222277157e-06
-4.229432306601665914e-06,2.319315854037995450e-06,-1.765008710208348930e-05,1.110133962356485426e-05
9.717667126096785069e-06,1.379235618514940143e-05,-2.234971361758653075e-05,1.827502455853391439e-05
5.686901204171590507e-06,7.333180747082224116e-06,-2.526848766137845814e-05,2.362220766372047365e-05
1.735572150209918618e-04,1.747142086969688535e-04,-2.448456871206872165e-05,2.332758049305994064e-05
-3.996743544121272862e-06,2.566309149187873118e-06,-1.349888952972833067e-05,6.935836609045509249e-06
-4.661515049519948661e-06,1.706988427940814290e-06,-1.487401186750503257e-05,8.505508048983756453e-06
3.385823674761923030e-07,6.240634775167563930e-06,-9.340339602204039693e-06,3.438287194512668066e-06
3.277041832916438580e-04,3.334533830638974905e-04,-1.102790065488079563e-05,5.278717253531794995e-06
2.845746166713070124e-06,9.155681254924274981e-06,-1.277654882869683206e-05,6.466613740485627204e-06
1.171134226751746610e-05,1.303576573263853788e-05,-1.767027470123139210e-06,4.426036070981353987e-07
1.272625813726335764e-04,1.294597022933885455e-04,-3.487047706585144624e-06,1.289923375225043856e-06
-2.788176971080247313e-06,3.219993914171936922e-06,-1.023659115162445232e-05,4.228420038998592645e-06
2.634148040669970214e-05,9.801221494853962213e-06,-3.595479938667267561e-05,5.249505920801311731e-05
-2.232538008684059605e-06,3.586059165172628127e-06,-1.004670048132538795e-05,4.228103080095024779e-06
-5.248507022770354524e-06,7.005377256064093672e-07,-1.147105285781435668e-05,5.522008450498105958e-06
8.033891208469867706e-05,8.554443775210529566e-05,-8.676685865793842822e-06,3.471165882729110308e-06
4.216558409098070115e-06,9.860732461675070226e-06,-1.365283969789743423e-05,8.008665645320434123e-06
2.851756107702385634e-05,3.018584357050713152e-05,-2.157365543098421767e-06,4.890825948677957058e-07
2.659026904439087957e-06,4.486102625378407538e-06,-2.041576180999982171e-06,2.145005453257908812e-07
2.256241168652195483e-05,2.754186243691947311e-05,-7.276361884578363970e-06,2.296909997312468477e-06
8.086191519396379590e-05,8.638496365165337920e-05,-9.758268788573332131e-06,4.235217602399643511e-06
1.253240498044760898e-06,6.570270670636091381e-06,-8.483798410452436656e-06,3.166768237861106172e-06
-2.599190338514745235e-07,3.339487875564373098e-06,-1.785130552889313549e-05,1.425189839210361242e-05
3.937153451261110604e-05,2.866878458007704467e-05,-2.992635745613370091e-05,4.062910738866776228e-05
2.026463698712177575e-05,2.557107472966890782e-05,-9.896443771140184253e-06,4.590006028593052179e-06
3.171158596160239540e-06,3.748862354768789373e-06,-6.208454692568921018e-07,4.314171064834226854e-08
-3.150226348225260153e-06,1.574330099174403585e-06,-7.056472441036021337e-06,2.331915766262682155e-06
-1.507741217210423201e-06,2.262286443510674872e-06,-1.630301630939356983e-05,1.253298887604614720e-05
3.379590634722262621e-05,3.485269189695827663e-05,-1.442993607270182110e-06,3.862066364490601700e-07
8.727075328351929784e-05,9.138763562077656388e-05,-6.045652753527974710e-06,1.928767687786603346e-06
-2.481784804331255145e-06,2.203320491389604285e-06,-7.138392902561463416e-06,2.453287606840603985e-06
7.013938557065557688e-06,8.673064257891383022e-06,-1.876868918770924211e-05,1.710956348688341677e-05
3.020327312697190791e-06,7.433784958266187459e-06,-1.347801116935443133e-05,9.064553523785434663e-06
8.201886885217390954e-07,5.712615802622167394e-06,-8.636792699689976871e-06,3.744365585589548573e-06
-2.618575308588333428e-06,2.338068952667526901e-06,-9.948046681529376656e-06,4.991402420273516327e-06
1.128766234614886343e-04,9.751327888807281852e-05,9.654143468651454896e-06,5.709206106985220686e-06
3.306585767859360203e-06,7.542612820543581620e-06,-1.356254233542131260e-05,9.326515282737091184e-06
1.370542395306983963e-05,1.822705416998360306e-05,-1.226531458087265491e-05,7.743684363958891481e-06
3.415096580283716321e-05,2.515346932341344655e-05,-2.583819696155842394e-05,3.483569525997154415e-05
3.804181178566068411e-04,3.801673592533916235e-04,-6.187758572195889428e-07,8.695431574778922368e-07
-8.463466656394302845e-07,3.847012976621044800e-06,-9.405861419509164989e-06,4.712501777248689905e-06
1.233602961292490363e-04,9.994544234359636903e-05,-3.207263580407015979e-05,5.548748958972282708e-05
-1.701027031231205910e-06,2.452129365337896161e-06,-6.522379408124834299e-06,2.369222784182056785e-06
2.532293592594214715e-06,5.436235369415953755e-06,-3.697732154250843450e-06,7.937903205856855493e-07
1.294872927246615291e-04,1.331143430434167385e-04,-5.656773737428011373e-06,2.029724782914854586e-06
6.902471909597807098e-07,3.003892743436153978e-06,-2.858754442058852874e-06,5.451088895824796055e-07
6.817196663178037852e-06,9.424827112525235862e-06,-3.339154091008822434e-06,7.315237553484621458e-07
5.004821650800295174e-05,4.811220424016937613e-05,1.576743102305044886e-06,3.592669202134857187e-07
6.367986497934907675e-05,6.758640665793791413e-05,-6.167726951389340684e-06,2.261187319163582288e-06
1.136359287556842901e-06,3.651671022453228943e-06,-3.092058250331319869e-06,5.767465722783526871e-07
9.344560112367616966e-07,5.241324743110453710e-06,-7.952756277518346906e-06,3.645887545644654892e-06
5.854401024407707155e-06,2.115852794304373674e-06,-2.013923221966251731e-05,2.387778113188687712e-05
2.265034127049148083e-04,2.303693763678893447e-04,-8.223120858019683510e-06,4.357156740297796205e-06
3.702726189658278599e-06,7.846049811632838100e-06,-8.519157745467964560e-06,4.375834123493405059e-06
2.091848728014156222e-06,1.126708411902654916e-06,-1.728249117149971426e-05,1.824763239710591733e-05
4.162912318861344829e-06,6.996629963396117091e-06,-3.707416681208997034e-06,8.736990366742247716e-07
4.640497718355618417e-05,3.770355397136881948e-05,6.219795977813191712e-06,2.481627461747848429e-06
1.800861646188423038e-04,1.827505038818344474e-04,-3.474372306300210766e-06,8.100336685856746044e-07
3.153104216835345142e-06,3.140474973406526260e-06,-1.922124681641435018e-08,3.185039787467758288e-08
-3.177359758410602808e-06,7.959133085932990070e-07,-7.122898750822059810e-06,3.149625626974739134e-06
8.442119906248990446e-06,7.014594302745535970e-06,1.213205678141093813e-06,2.143194848258644924e-07
-2.908488568209577352e-06,9.510320637673430610e-07,-9.454526662011630833e-06,5.595005859504453838e-06
7.230602477648062631e-06,1.099437486118404195e-05,-9.500696251052431762e-06,5.736923867516452447e-06
2.956614844151772559e-05,3.324155841255560517e-05,-9.358321221952792257e-06,5.682912615156965330e-06
-6.392192517523653805e-07,3.046614892809884623e-06,-6.158633368613664061e-06,2.472799224051414058e-06
1.925459400808904320e-06,5.177980256121372804e-06,-1.056608380167745054e-05,7.313562946364982054e-06
3.395002750039566308e-06,7.123396244423929602e-06,-6.783092885598307475e-06,3.054699391213944182e-06
2.402102472842670977e-05,2.366455373703502119e-05,-1.514042014605365694e-05,1.549689113744534552e-05
3.112711056019179523e-06,6.589114036614773795e-06,-5.811899427499156445e-06,2.335496446903562173e-06
4.129947228648234159e-06,6.775230758648831397e-06,-1.100352801586268470e-05,8.358244485862087458e-06
2.677890552149619907e-05,3.025569640158209950e-05,-6.218027920112945139e-06,2.741236357906018384e-06
-4.153307031629083212e-07,2.163446879421826452e-06,-3.441374246904160827e-06,8.625966643194260541e-07
3.590679170883959159e-06,7.052967248455388471e-06,-6.396388926077634096e-06,2.934100848506204784e-06
3.000983997480943799e-05,2.434699308651033789e-05,-1.821890327846631408e-05,2.388175016676541418e-05
1.504966057837009430e-04,1.533350005047395825e-04,-9.480237167736049742e-06,6.641849722655024379e-06
4.077286575920879841e-06,7.410722901113331318e-06,-6.133530860097380355e-06,2.800094307531253435e-06
8.937884558690711856e-06,9.181379027722869068e-06,-2.692153486805182183e-07,2.572012647306110011e-08
1.628597965463995934e-05,1.846989653131458908e-05,-2.763254542514914647e-06,5.793372679363528732e-07
7.683977310080081224e-05,7.889699190855026245e-05,-2.694429895200300962e-06,6.372165444190613925e-07
-1.436635557183763012e-06,1.597977870915201493e-06,-8.445125786238349974e-06,5.410512585513060912e-06
6.094666332501219586e-06,6.271474831009982154e-06,-1.282433186133857816e-05,1.264752336282981560e-05
3.244586332584731281e-05,3.309124440420418978e-05,-8.761255116951360833e-07,2.307457975803117733e-07
4.113707982469350100e-04,4.140691889915615320e-04,-6.914818186487536877e-06,4.216403340251417831e-06
4.853282007388770580e-07,1.325530661233642604e-06,-1.169481583929155022e-05,1.085461371985729784e-05
-2.247196789539884776e-06,7.857229320507030934e-07,-7.113676474546082318e-06,4.080756752955494449e-06
1.161088493972783908e-05,1.099442761187674478e-05,5.471061967909918167e-07,6.935075447245253599e-08
1.085250687538064085e-06,4.145142156630754471e-06,-5.836111540702404454e-06,2.776220071609714068e-06
4.401767364470288157e-05,4.273343438399024308e-05,-1.316754787694662809e-05,1.445178895664867014e-05
1.437985047232359648e-04,1.455372112104669213e-04,-9.737336768012028188e-06,7.998635737749282271e-06
1.464235829189419746e-04,1.443714718334376812e-04,1.497940957051469013e-06,5.541648988582892343e-07
3.413529157114680856e-06,5.212851647229399532e-06,-9.497957762505393475e-06,7.698635272390674800e-06
6.879055035824421793e-06,9.557262274029199034e-06,-4.247216566000133753e-06,1.569009327795356512e-06
2.179060902562923729e-05,2.464203316776547581e-05,-6.074780685594305396e-06,3.223356998205417767e-06
7.439942237397190183e-06,8.853324288793373853e-06,-1.665799800321110524e-06,2.524176352380891331e-07
7.421844202326610684e-05,7.684292359044775367e-05,-6.517573638120666146e-06,3.893093435181071982e-06
7.747432391624897718e-05,7.906791142886504531e-05,-1.954535946424584836e-06,3.609474390486866469e-07
2.793484418361913413e-05,3.031125925190281123e-05,-3.586413868106319569e-06,1.209999709317344241e-06
2.344313998037250713e-06,5.065988716523861513e-06,-4.856685336562804878e-06,2.135010618076194078e-06
1.367071126878727227e-05,9.937283721228595823e-06,2.876197868317831308e-06,8.572296792408451438e-07
2.467202139087021351e-04,2.154939429601654410e-04,-2.478705391695257276e-05,5.601332668447867036e-05
5.124311883264454082e-06,2.491757868483546190e-06,2.121630814144737087e-06,5.109233143230085261e-07
2.644116102601401508e-05,2.895237412303686142e-05,-4.276303116057533771e-06,1.765090019034687430e-06
6.163892976474016905e-06,8.711161171959247440e-06,-4.450969299796270207e-06,1.903701331684715115e-06
1.120465549320215359e-05,1.359738234896212816e-05,-6.586536528629949316e-06,4.193809672869974747e-06
5.995556421112269163e-05,5.919181421631947160e-05,-1.096636606234824285e-05,1.173011878563556820e-05
4.166988219367340207e-05,4.359921877039596438e-05,-2.765355475276010111e-06,8.360176479982328601e-07
2.391861244177562185e-06,4.253980478097219020e-06,-2.529776566007058136e-06,6.676573320874013007e-07
-2.391985276517516468e-07,1.428296172889531590e-06,-2.148681005564867519e-06,4.811863050235842820e-07
2.645831773406825960e-05,2.019420026044826955e-05,-1.413639711245195940e-05,2.040051549556665123e-05
1.514613995823310688e-05,1.501800579717382789e-05,2.253683817343699047e-08,1.055968397167816875e-07
2.027848677244037390e-05,2.178094837290700525e-05,-7.756761078780982643e-06,6.254299023567000404e-06
2.045431574515532702e-05,1.340459766652202234e-05,4.601301498041721061e-06,2.448416125844232738e-06
9.129072168434504420e-06,7.712325896136462688e-06,1.218751663145667408e-06,1.979941686158781522e-07
7.545405424025375396e-06,9.808164577407296747e-06,-5.917222097195917740e-06,3.654462943813996390e-06
4.754251131089404225e-05,4.970207373844459653e-05,-3.530582489474909380e-06,1.371017901874438394e-06
1.250070454261731356e-06,1.827203959692269564e-06,-8.753922884352505207e-06,8.176789378921967000e-06
1.184490884043043479e-05,8.718318895262200385e-06,-1.163333217846229672e-05,1.475992212363053113e-05
2.897535978263476864e-06,5.025810423830989748e-06,-3.507460633045411669e-06,1.379186187477898784e-06
-6.282199365159613080e-07,1.580983052917872556e-06,-4.062670996063388884e-06,1.853468006629555020e-06
1.390788202115800232e-05,1.569404594192747027e-05,-2.571286131569650024e-06,7.851224381738575175e-07
4.571612407744396478e-06,5.718842658097855747e-06,-7.416786957037402317e-06,6.269556706683943048e-06
1.377329899696633220e-04,1.382108603138476610e-04,-7.918346454971469939e-06,7.440486569976201281e-06
2.979937789859832264e-07,2.310018544449121691e-06,-3.286649871370173059e-06,1.274625105907034595e-06
3.157717583235353231e-05,3.283912519691511989e-05,-1.651719458095612936e-06,3.897705767030856805e-07
4.277945481589995325e-05,4.434970833244733512e-05,-6.092135208746185526e-06,4.521879873209400102e-06
4.124515180592425168e-05,3.874644971801899374e-05,-1.014479130390100181e-05,1.264349248231155798e-05
8.430457455688156188e-06,8.806989171716850251e-06,-7.658177310077007860e-06,7.281646048795664683e-06
7.418237146339379251e-06,2.077582394122146070e-06,-1.148541923612356186e-05,1.682607398834079504e-05
2.456876063661184162e-05,2.604275323392357677e-05,-2.162124246751773171e-06,6.881304557282419410e-07
-1.535827323095872998e-07,1.751605850586201996e-06,-3.698627324411063455e-06,1.793438741515274160e-06
3.905891207978129387e-05,3.010100590472575277e-05,-1.280140622839098796e-05,2.175931331294123083e-05
-1.453821823815815151e-06,3.649613233847048832e-07,-3.895951977028744295e-06,2.077168801406514831e-06
2.502700044715311378e-05,1.682466790953185409e-05,4.772622105519985780e-06,3.429710204727598466e-06
-1.010260120892780833e-06,8.192948257601528894e-07,-3.785810577028314583e-06,1.956255573531962000e-06
2.457789605614379980e-06,4.221256858727429062e-06,-4.210737643006723374e-06,2.447270389893674292e-06
1.287594159293803386e-06,3.042759317395393737e-06,-4.064411768922582269e-06,2.309246610820991918e-06
1.058624093275284395e-05,8.046213224588427693e-06,-9.043932550412137061e-06,1.158396025857655331e-05
2.939237674581818283e-05,2.377308192080818117e-05,-1.054719450621632859e-05,1.616649024072103202e-05
1.739373838063329458e-04,1.747837668517604470e-04,-1.239529865415534005e-06,3.931547780666733161e-07
1.503184648754540831e-06,1.876996975624933839e-06,-6.225979632290545851e-06,5.852167305420152843e-06
1.275528120459057391e-05,1.431035616406006739e-05,-3.989734523202059790e-06,2.434658881611539982e-06
3.574444417608901858e-05,2.987335392390377820e-06,1.154053370555629954e-05,2.121657416864763945e-05
-4.211385657981736585e-07,4.463643961116758874e-07,-1.051902131621318404e-06,1.843991412897594273e-07
7.964114956848789006e-06,5.245030479272827506e-06,1.990249984373804182e-06,7.288343226719007362e-07
-1.217126282426761463e-06,3.861167385821318021e-07,-2.651740487635834143e-06,1.048497551892069168e-06
2.438216142763849348e-05,2.488584141246974468e-05,-6.099532583903055638e-06,5.595853053819155321e-06
-7.005291990935802460e-07,8.943763418756134342e-07,-3.791727522184373811e-06,2.196821924371761270e-06
1.464989618398249149e-04,1.253238297067582607e-04,8.847830031299963593e-06,1.232730028277728707e-05
-2.643046173034235835e-07,1.396796392327814829e-06,-3.377257371539599262e-06,1.716156475595198572e-06
2.901037078117951751e-05,2.920140468631871045e-05,-6.223173841135576367e-06,6.032139935996383429e-06
-1.016995838654111139e-06,5.905480975343380123e-07,-3.437653731452883221e-06,1.830109795264434069e-06
3.944799573218915612e-06,5.506421530299121514e-06,-2.854010062947054394e-06,1.292387878493173048e-06
3.763743734452873468e-05,3.088990706601180136e-05,4.020003416371764615e-06,2.727527089518844150e-06
2.107249565597157925e-05,2.253577076771762222e-05,-2.315717665624106303e-06,8.524424401912256144e-07
4.066067413077689707e-05,3.974918581661768258e-05,7.103839720912219491e-07,2.011024093917512801e-07
3.065168857574462891e-05,2.725865124375559390e-05,-8.746908861212432384e-06,1.213994710269616917e-05
1.350610909867100418e-05,9.187912837660405785e-06,2.897364083764841780e-06,1.420832631993107498e-06
1.790466194506734610e-05,8.682928637426812202e-06,-1.131381486629834399e-05,2.053554817393887788e-05
3.677256609080359340e-05,3.817030301433987916e-05,-3.723489044205052778e-06,2.325750756426714361e-06
2.754950037342496216e-05,2.833846701832953840e-05,-9.949658306140918285e-07,2.059980204194289399e-07
2.849396696547046304e-05,2.922946259786840528e-05,-9.436548680241685361e-07,2.081596903735771775e-07
2.499109359632711858e-05,1.915727261803112924e-05,3.589681227822438814e-06,2.244140432594576851e-06
1.051483377523254603e-05,1.201104350911919028e-05,-2.912724539783084765e-06,1.416514692209602799e-06
4.655644806916825473e-05,4.487718251766636968e-05,1.271242581424303353e-06,4.080230269210005645e-07
8.454601811536122113e-06,9.219615094480104744e-06,-9.028300951285928022e-07,1.378166984977724496e-07
1.710321521386504173e-05,1.661617170611862093e-05,-6.396932803909294307e-06,6.883975402161013335e-06
2.585522224762826227e-06,3.628349531936692074e-06,-4.457605427887756377e-06,3.414778120713890530e-06
7.540653314208611846e-06,6.856902018625987694e-06,-6.328870313154766336e-06,7.012621608737390488e-06
3.058501170016825199e-05,5.630903615383431315e-06,9.266888810088858008e-06,1.568722109368536621e-05
1.957218228199053556e-05,1.886710015241988003e-05,5.528010547095618676e-07,1.522808190657087835e-07
-4.556047770165605471e-07,9.272551437788933981e-07,-2.274884536745958030e-06,8.920246727939229459e-07
1.461232932342682034e-05,1.445663838239852339e-05,-5.895421509194420651e-06,6.051111540728015825e-06
9.536242941976524889e-06,7.513393484259722754e-06,-7.171274774009361863e-06,9.194123776978813112e-06
5.023973699280759320e-07,1.861861164798028767e-06,-2.459028110024519265e-06,1.099564315154566430e-06
2.306196847712271847e-06,3.411631723793107085e-07,1.488317934672522824e-06,4.767157975038571749e-07
-8.471691899103461765e-07,5.008327548239321914e-07,-3.082159309997223318e-06,1.734157308419526089e-06
4.217620153212919831e-05,3.890140942530706525e-05,-7.707553777436260134e-06,1.098234315577428788e-05
5.047942295277607627e-07,1.804050953069236130e-06,-2.934270241894409992e-06,1.635013518352934625e-06
2.321439933439251035e-05,2.450783904350828379e-05,-2.448845407343469560e-06,1.155405357167182956e-06
1.256139803444966674e-04,1.238603581441566348e-04,1.196507241729705129e-06,5.571152428274217527e-07
1.225761252499069087e-06,1.691118313829065301e-06,-4.659076694224495441e-06,4.193719632894499227e-06
1.817923839553259313e-05,1.428208634024485946e-05,2.536849478929070756e-06,1.360302803732338361e-06
1.980582283067633398e-06,3.249674819016945548e-06,-2.283061121488572098e-06,1.013968585539259948e-06
5.292993137118173763e-07,3.141984450394375017e-07,1.802684863605463761e-07,3.483237520640614093e-08
6.192854016262572259e-06,6.724865215801401064e-06,-6.311071842901583295e-07,9.909594922419273644e-08
-7.528875585194327869e-07,4.695130826348759001e-07,-2.044816937996074557e-06,8.224162684200564399e-07
6.368463800754398108e-06,7.593492227897513658e-06,-2.186966867157025263e-06,9.619383263270719908e-07
2.870069693017285317e-08,9.104496712097898126e-07,-3.856190232909284532e-06,2.974441258629667573e-06
8.008222721400670707e-06,9.215413228957913816e-06,-2.134982423740439117e-06,9.277916888095205650e-07
6.567398668266832829e-05,6.623019726248458028e-05,-7.039404863462550566e-07,1.477341271538534784e-07
8.060103027673903853e-06,3.304927304270677269e-06,2.913172693297383375e-06,1.842003143792680930e-06
9.671111001807730645e-06,9.662146112532354891e-06,-3.962501438081744709e-08,4.858948088326542347e-08
1.509064168203622103e-04,1.498693600296974182e-04,-5.675110969605157152e-06,6.712174126732861623e-06
3.061054485442582518e-06,4.243282546667614952e-06,-2.716620429055183195e-06,1.534392481516988482e-06
6.838376066298224032e-06,1.445527232135646045e-06,3.174998482791124843e-06,2.217849896624102257e-06
1.590401893736270722e-06,1.870574124041013420e-06,-3.081394197579356842e-07,2.796721076947505935e-08
7.859251127229072154e-06,6.609067440876970068e-06,1.023426079882483464e-06,2.267578622650034958e-07
1.174410954263294116e-05,1.179148239316418767e-05,-5.918529666359972907e-08,1.181285114171259920e-08
3.306543658254668117e-05,2.686383049876894802e-05,-8.330921446031425148e-06,1.453253025829326361e-05
1.990437594940885901e-04,1.965174014912918210e-04,1.695488094810571056e-06,8.308744554597069509e-07
2.651268459885613993e-06,1.900020492939802352e-06,-5.350231731426902115e-06,6.101479812059551477e-06
2.408615273452596739e-06,2.245501036668429151e-06,-4.731056833406910300e-06,4.894171070191077888e-06
1.057417030096985400e-04,1.025368692353367805e-04,-6.544982625200645998e-06,9.749816854309756309e-06
6.806704732298385352e-06,6.420297722797840834e-06,3.230139498100470519e-07,6.339324443160876399e-08
3.781125997193157673e-05,3.157199171255342662e-05,-7.796827958372887224e-06,1.403609621775103733e-05
3.353005740791559219e-05,3.443393870838917792e-05,-1.375698843730788212e-06,4.718154684724140679e-07
2.353369200136512518e-05,1.676300598774105310e-05,-7.784490662743337452e-06,1.455517576687270775e-05
4.273281319910893217e-06,3.931930677936179563e-06,-4.342965894466033205e-06,4.684316536440746859e-06
3.236190877942135558e-06,1.572399582983052824e-06,-5.199923180043697357e-06,6.863714588689617813e-06
-3.294775865470001008e-07,5.716006512557214592e-07,-1.436635784557438456e-06,5.355575467547168955e-07
1.360580881737405434e-05,8.586543117417022586e-06,2.826907120834221132e-06,2.192359033870161511e-06
2.565738213888835162e-05,2.645312633831053972e-05,-2.723562147366465069e-06,1.927818175317952409e-06
6.768033472326351330e-06,5.024795882491162047e-06,-5.099574082123581320e-06,6.842811671958770603e-06
1.120417323363653850e-07,9.865536867437185720e-07,-1.408662342328170780e-06,5.341503879208175931e-07
3.560492359611089341e-06,3.870411546813556924e-06,-3.351623035996453837e-06,3.041703848793986253e-06
7.999710942385718226e-05,7.683943113079294562e-05,1.901461132547410671e-06,1.256217160516825970e-06
3.345712684676982462e-08,5.234081186245020945e-07,-3.078924692090367898e-06,2.588973757156054489e-06
4.807476670976029709e-06,3.456071226537460461e-06,1.028979795592022128e-06,3.224253930511622457e-07
2.232575388916302472e-05,1.940851325343828648e-05,1.866656816673639696e-06,1.050585069606313482e-06
3.053926047869026661e-05,2.890659743570722640e-05,1.223170443154231180e-06,4.094935945886390982e-07
4.960144360666163266e-05,3.901261879946105182e-05,4.651194103644229472e-06,5.937627975072246045e-06
1.136186256189830601e-06,1.903550469251058530e-06,-1.070687289939087350e-06,3.033230484561499907e-07
3.659702997538261116e-06,2.224745003331918269e-06,1.097315362130757421e-06,3.376426604972948553e-07
7.139847002690657973e-05,6.879605643916875124e-05,-5.452096047520171851e-06,8.054505087784491479e-06
9.162404239759780467e-07,1.754101504047866911e-06,-2.386472488069557585e-06,1.548611407997668721e-06
4.678280674852430820e-05,1.083103325072443113e-05,9.674045941210351884e-06,2.627773028507363051e-05
2.001060238399077207e-06,2.557015022830455564e-06,-6.782443051633890718e-07,1.222895633645748603e-07
2.022350827246555127e-06,2.876784492400474846e-06,-2.509006890250020660e-06,1.654573225096100941e-06
1.360227088298415765e-05,1.442724897060543299e-05,-1.255481606676767115e-06,4.305041443330992479e-07
2.337699697818607092e-05,1.775993587216362357e-05,3.026613057954818942e-06,2.590449184936005622e-06
2.206759090768173337e-04,2.177042479161173105e-04,-5.608976152871036902e-06,8.580639587307814509e-06
3.660957645479356870e-06,4.418364369485061616e-06,-2.615900029923068359e-06,1.858493419604201335e-06
2.697521631489507854e-05,1.390441593684954569e-05,5.275051989883650094e-06,7.795748388161882758e-06
2.776856854325160384e-05,2.439166382828261703e-05,-5.839975983690237626e-06,9.216881153406575322e-06
3.083275078097358346e-05,3.147858296870253980e-05,-2.779636588456924073e-06,2.133801899617537856e-06
2.350149770791176707e-06,2.786040568025782704e-06,-3.050124860237701796e-06,2.614234063003095798e-06
6.166210368974134326e-06,6.741883680660976097e-06,-2.739806404861155897e-06,2.164132865800638683e-06
5.741763743571937084e-05,4.595303107635118067e-05,-8.209239240386523306e-06,1.967384923773352057e-05
7.294325769180431962e-06,7.023557827778859064e-06,2.267261720589885954e-07,4.404163078675082943e-08
1.270726897928398103e-05,1.323976175626739860e-05,-6.899184654685086571e-07,1.574251626834666240e-07
1.317059627581329551e-06,2.050539023912278935e-06,-1.109539994104125071e-06,3.760605977731756866e-07
3.223040039301849902e-05,1.276411330763949081e-05,6.445473445637617260e-06,1.302081454923609272e-05
1.848838792284368537e-06,2.696273440960794687e-06,-1.675190787864266895e-06,8.277561391878407449e-07
9.257410056306980550e-06,8.396659723075572401e-06,-4.046439244120847434e-06,4.907189122604904696e-06
4.382833139970898628e-06,5.174457783141406253e-06,-1.915700067911529914e-06,1.124075311054184567e-06
1.194145625049713999e-05,1.130429791373899207e-05,-3.773767730308463797e-06,4.410926521813962609e-06
2.483304342604242265e-05,2.523723924241494387e-05,-2.655074240465182811e-06,2.250879560961038806e-06
4.448100753506878391e-06,4.275186256563756615e-06,-3.264170118200127035e-06,3.437084615143248811e-06
6.658501661149784923e-06,2.691552026590215974e-06,-5.283494829200208187e-06,9.250444236386101693e-06
6.357974598358850926e-06,5.936236902925884351e-06,-3.304030769868404604e-06,3.725768237927695736e-06
9.483788971920148470e-07,1.144676275544043165e-06,-2.657361164892790839e-06,2.461063786540762521e-06
3.354622822371311486e-05,1.985917879210319370e-05,-7.730150173301808536e-06,2.141719960491172969e-05
5.416173007688485086e-05,5.294045695336535573e-05,9.103350748773664236e-07,3.109368833520420594e-07
3.767073849303415045e-06,4.369550879346206784e-06,-1.772667815203021746e-06,1.170190785160230007e-06
1.944379800988826901e-05,1.998260268010199070e-05,-1.896303388093656395e-06,1.357499286314123310e-06
2.883449633372947574e-05,2.066019806079566479e-05,-6.088203008403070271e-06,1.426250128133688122e-05
1.478894264437258244e-04,1.458312035538256168e-04,-3.746389893422019668e-06,5.804620741400867701e-06
1.059860323948669247e-06,1.598751964593247976e-06,-8.201018886211386416e-07,2.812101911331410520e-07
5.982288712402805686e-05,5.563661761698313057e-05,-4.525653821474406868e-06,8.711921509529929608e-06
3.301501010355423205e-07,7.120428904272557702e-07,-1.823934098865720443e-06,1.442041252630588133e-06
1.216852706420468166e-05,4.315447313274489716e-06,-5.484213488671230152e-06,1.333729323960142210e-05
1.941008122230414301e-05,1.824610990297514945e-05,-2.985303581226617098e-06,4.149275355302961543e-06
3.461287997197359800e-05,3.437919076532125473e-05,-2.286122480654739775e-06,2.519814415791188367e-06
2.024872519541531801e-04,1.931889419211074710e-04,-5.428020813269540668e-06,1.472633994126226753e-05
3.945650064451911021e-07,8.480944302391435485e-07,-1.242152734448609408e-06,7.886233106546569616e-07
3.846444087685085833e-05,3.566090526874177158e-05,-3.429968955970252864e-06,6.233504336705664173e-06
4.995143535779789090e-05,3.255937554058618844e-05,4.769974566443124786e-06,1.262208297703182325e-05
6.616524842684157193e-06,5.105759100842988119e-06,-2.936280225185328163e-06,4.447046194400172681e-06


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/State.csv <==
-1.738965511322021484e-04
7.068287581205368042e-03
1.424829289317131042e-02
2.136663720011711121e-02
2.842364087700843811e-02
3.541988506913185120e-02
4.235571995377540588e-02
4.923169687390327454e-02
5.604808405041694641e-02
6.280533969402313232e-02
6.950402259826660156e-02
7.614435255527496338e-02
8.272691071033477783e-02
8.925199508666992188e-02
9.572009742259979248e-02
1.021315753459930420e-01
1.084867715835571289e-01
1.147861927747726440e-01
1.210301518440246582e-01
1.272191405296325684e-01
1.333534419536590576e-01
1.394335031509399414e-01
1.454596668481826782e-01
1.514323055744171143e-01
1.573517471551895142e-01
1.632184982299804688e-01
1.690328121185302734e-01
1.747951656579971313e-01
1.805057972669601440e-01
1.861650645732879639e-01
1.917734146118164062e-01
1.973311305046081543e-01
2.028386443853378296e-01
2.082961946725845337e-01
2.137041687965393066e-01
2.190628647804260254e-01
2.243727147579193115e-01
2.296339869499206543e-01
2.348470091819763184e-01
2.400120794773101807e-01
2.451296448707580566e-01
2.501998543739318848e-01
2.552231550216674805e-01
2.601998150348663330e-01
2.651301920413970947e-01
2.700144946575164795e-01
2.748530507087707520e-01
2.796462774276733398e-01
2.843943834304809570e-01
2.890976369380950928e-01
2.937563657760620117e-01
2.983709573745727539e-01
3.029415011405944824e-01
3.074684739112854004e-01
3.119520843029022217e-01
3.163925707340240479e-01
3.207902312278747559e-01
3.251453936100006104e-01
3.294582962989807129e-01
3.337292075157165527e-01
3.379584550857543945e-01
3.421461582183837891e-01
3.462927043437957764e-01
3.503983318805694580e-01
3.544632196426391602e-01
3.584877550601959229e-01
3.624720871448516846e-01
3.664165139198303223e-01
3.703212141990661621e-01
3.741865158081054688e-01
3.780125975608825684e-01
3.817997574806213379e-01
3.855482041835784912e-01
3.892582058906555176e-01
3.929298520088195801e-01
3.965635895729064941e-01
4.001594781875610352e-01
4.037178754806518555e-01
4.072388410568237305e-01
4.107227921485900879e-01
4.141697883605957031e-01
4.175800681114196777e-01
4.209538698196411133e-01
4.242913722991943359e-01
4.275928735733032227e-01
4.308585524559020996e-01
4.340885877609252930e-01
4.372830986976623535e-01
4.404424428939819336e-01
4.435666799545288086e-01
4.466560482978820801e-01
4.497107863426208496e-01
4.527311623096466064e-01
4.557171761989593506e-01
4.586690664291381836e-01
4.615870714187622070e-01
4.644713699817657471e-01
4.673220515251159668e-01
4.701395034790039062e-01
4.729236364364624023e-01
4.756748676300048828e-01
4.783931374549865723e-01
4.810787439346313477e-01
4.837319254875183105e-01
4.863526821136474609e-01
4.889413118362426758e-01
4.914979338645935059e-01
4.940226674079895020e-01
4.965157508850097656e-01
4.989772439002990723e-01
5.014073848724365234e-01
5.038062930107116699e-01
5.061740875244140625e-01
5.085108280181884766e-01
5.108169317245483398e-01
5.130923390388488770e-01
5.153372287750244141e-01
5.175517797470092773e-01
5.197361707687377930e-01
5.218903422355651855e-01
5.240145325660705566e-01
5.261090397834777832e-01
5.281738042831420898e-01
5.302089452743530273e-01
5.322147607803344727e-01
5.341911315917968750e-01
5.361383557319641113e-01
5.380564928054809570e-01
5.399457216262817383e-01
5.418061017990112305e-01
5.436378717422485352e-01
5.454409122467041016e-01
5.472155213356018066e-01
5.489617586135864258e-01
5.506797432899475098e-01
5.523695945739746094e-01
5.540312528610229492e-01
5.556650757789611816e-01
5.572710037231445312e-01
5.588492751121520996e-01
5.603997707366943359e-01
5.619229078292846680e-01
5.634183883666992188e-01
5.648865699768066406e-01
5.663275718688964844e-01
5.677412748336791992e-01
5.691280364990234375e-01
5.704876184463500977e-01
5.718203783035278320e-01
5.731263160705566406e-01
5.744054317474365234e-01
5.756579637527465820e-01
5.768837928771972656e-01
5.780831575393676758e-01
5.792561173439025879e-01
5.804026722908020020e-01
5.815229415893554688e-01
5.826169848442077637e-01
5.836849212646484375e-01
5.847266912460327148e-01
5.857424139976501465e-01
5.867322683334350586e-01
5.876961350440979004e-01
5.886341333389282227e-01
5.895464420318603516e-01
5.904330015182495117e-01
5.912939906120300293e-01
5.921292304992675781e-01
5.929388999938964844e-01
5.937231183052062988e-01
5.944818854331970215e-01
5.952152013778686523e-01
5.959231853485107422e-01
5.966058373451232910e-01
5.972630977630615234e-01
5.978952646255493164e-01
5.985022187232971191e-01
5.990840196609497070e-01
5.996406078338623047e-01
6.001721620559692383e-01
6.006786823272705078e-01
6.011601686477661133e-01
6.016166806221008301e-01
6.020482778549194336e-01
6.024547219276428223e-01
6.028364896774291992e-01
6.031932234764099121e-01
6.035251617431640625e-01
6.038322448730468750e-01
6.041145324707031250e-01
6.043719649314880371e-01
6.046046018600463867e-01
6.048125624656677246e-01
6.049957275390625000e-01
6.051540374755859375e-01
6.052877902984619141e-01
6.053966283798217773e-01
6.054808497428894043e-01
6.055403351783752441e-01
6.055750846862792969e-01
6.055850982666015625e-01
6.055704951286315918e-01
6.055310964584350586e-01
6.054670810699462891e-01
6.053781509399414062e-01
6.052646636962890625e-01
6.051265001296997070e-01
6.049634814262390137e-01
6.047757863998413086e-01
6.045632362365722656e-01
6.043260097503662109e-01
6.040639281272888184e-01
6.037771701812744141e-01
6.034654974937438965e-01
6.031290292739868164e-01
6.027675867080688477e-01
6.023813486099243164e-01
6.019701957702636719e-01
6.015340089797973633e-01
6.010730266571044922e-01
6.005870103836059570e-01
6.000759601593017578e-01
5.995398759841918945e-01
5.989786386489868164e-01
5.983923673629760742e-01
5.977808833122253418e-01
5.971442461013793945e-01
5.964823961257934570e-01
5.957951545715332031e-01
5.950826406478881836e-01
5.943448543548583984e-01
5.935816168785095215e-01
5.927928686141967773e-01
5.919786691665649414e-01
5.911389589309692383e-01
5.902734994888305664e-01
5.893824100494384766e-01
5.884656906127929688e-01
5.875231623649597168e-01
5.865548253059387207e-01
5.855605602264404297e-01
5.845403075218200684e-01
5.834941267967224121e-01
5.824217200279235840e-01
5.813232660293579102e-01
5.801985263824462891e-01
5.790474414825439453e-01
5.778701305389404297e-01
5.766663551330566406e-01
5.754358768463134766e-01
5.741790533065795898e-01
5.728954076766967773e-01
5.715851783752441406e-01
5.702478885650634766e-01
5.688837170600891113e-01
5.674927234649658203e-01
5.660744309425354004e-01
5.646291375160217285e-01
5.631564855575561523e-01
5.616564750671386719e-01
5.601290464401245117e-01
5.585739612579345703e-01
5.569913983345031738e-01
5.553809404373168945e-01
5.537426471710205078e-01
5.520764589309692383e-01
5.503821969032287598e-01
5.486596822738647461e-01
5.469089746475219727e-01
5.451299548149108887e-01
5.433223247528076172e-01
5.414862036705017090e-01
5.396212339401245117e-01
5.377275347709655762e-01
5.358048081398010254e-01
5.338531136512756348e-01
5.318720936775207520e-01
5.298618674278259277e-01
5.278221964836120605e-01
5.257528424263000488e-01
5.236538648605346680e-01
5.215249657630920410e-01
5.193661451339721680e-01
5.171772241592407227e-01
5.149580836296081543e-01
5.127086639404296875e-01
5.104285478591918945e-01
5.081178545951843262e-01
5.057762861251831055e-01
5.034038424491882324e-01
5.010002851486206055e-01
4.985653758049011230e-01
4.960991740226745605e-01
4.936014413833618164e-01
4.910719394683837891e-01
4.885106086730957031e-01
4.859172105789184570e-01
4.832916259765625000e-01
4.806337356567382812e-01
4.779433012008666992e-01
4.752202033996582031e-01
4.724642038345336914e-01
4.696751832962036133e-01
4.668529033660888672e-01
4.639973044395446777e-01
4.611081779003143311e-01
4.581851661205291748e-01
4.552284777164459229e-01
4.522375762462615967e-01
4.492123126983642578e-01
4.461526274681091309e-01
4.430583119392395020e-01
4.399291872978210449e-01
4.367647469043731689e-01
4.335652589797973633e-01
4.303302168846130371e-01
4.270595610141754150e-01
4.237531125545501709e-01
4.204105138778686523e-01
4.170317351818084717e-01
4.136164784431457520e-01
4.101645052433013916e-01
4.066756963729858398e-01
4.031495451927185059e-01
3.995862305164337158e-01
3.959853053092956543e-01
3.923465013504028320e-01
3.886698186397552490e-01
3.849546909332275391e-01
3.812012672424316406e-01
3.774091005325317383e-01
3.735778927803039551e-01
3.697075545787811279e-01
3.657979369163513184e-01
3.618484735488891602e-01
3.578591942787170410e-01
3.538296222686767578e-01
3.497597575187683105e-01
3.456491231918334961e-01
3.414975702762603760e-01
3.373048007488250732e-01
3.330706954002380371e-01
3.287948369979858398e-01
3.244768381118774414e-01
3.201168775558471680e-01
3.157142400741577148e-01
3.112689554691314697e-01
3.067803382873535156e-01
3.022484779357910156e-01
2.976730465888977051e-01
2.930536270141601562e-01
2.883901596069335938e-01
2.836818695068359375e-01
2.789292037487030029e-01
2.741310000419616699e-01
2.692877650260925293e-01
2.643985450267791748e-01
2.594634890556335449e-01
2.544820904731750488e-01
2.494541406631469727e-01
2.443791627883911133e-01
2.392567992210388184e-01
2.340871095657348633e-01
2.288691699504852295e-01
2.236032187938690186e-01
2.182886004447937012e-01
2.129252851009368896e-01
2.075126618146896362e-01
2.020504772663116455e-01
1.965383887290954590e-01
1.909758746623992920e-01
1.853629052639007568e-01
1.796989440917968750e-01
1.739837676286697388e-01
1.682166755199432373e-01
1.623978316783905029e-01
1.565264761447906494e-01
1.506023854017257690e-01
1.446250677108764648e-01
1.385942399501800537e-01
1.325095891952514648e-01
1.263707131147384644e-01
1.201770454645156860e-01
1.139283925294876099e-01
1.076241135597229004e-01
1.012642085552215576e-01
9.484815597534179688e-02
8.837535977363586426e-02
8.184558153152465820e-02
7.525826990604400635e-02
6.861309707164764404e-02
6.190991774201393127e-02
5.514798685908317566e-02
4.832683131098747253e-02
4.144633188843727112e-02
3.450604155659675598e-02
2.750496938824653625e-02
2.044346556067466736e-02
1.332056894898414612e-02
6.136294454336166382e-03
-1.110371202230453491e-03


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-1.738965511322021484e-04
2.842364087700843811e-02
5.604808405041694641e-02
8.272691071033477783e-02
1.084867715835571289e-01
1.333534419536590576e-01
1.573517471551895142e-01
1.805057972669601440e-01
2.028386443853378296e-01
2.243727147579193115e-01
2.451296448707580566e-01
2.651301920413970947e-01
2.843943834304809570e-01
3.029415011405944824e-01
3.207902312278747559e-01
3.379584550857543945e-01
3.544632196426391602e-01
3.703212141990661621e-01
3.855482041835784912e-01
4.001594781875610352e-01
4.141697883605957031e-01
4.275928735733032227e-01
4.404424428939819336e-01
4.527311623096466064e-01
4.644713699817657471e-01
4.756748676300048828e-01
4.863526821136474609e-01
4.965157508850097656e-01
5.061740875244140625e-01
5.153372287750244141e-01
5.240145325660705566e-01
5.322147607803344727e-01
5.399457216262817383e-01
5.472155213356018066e-01
5.540312528610229492e-01
5.603997707366943359e-01
5.663275718688964844e-01
5.718203783035278320e-01
5.768837928771972656e-01
5.815229415893554688e-01
5.857424139976501465e-01
5.895464420318603516e-01
5.929388999938964844e-01
5.959231853485107422e-01
5.985022187232971191e-01
6.006786823272705078e-01
6.024547219276428223e-01
6.038322448730468750e-01
6.048125624656677246e-01
6.053966283798217773e-01
6.055850982666015625e-01
6.053781509399414062e-01
6.047757863998413086e-01
6.037771701812744141e-01
6.023813486099243164e-01
6.005870103836059570e-01
5.983923673629760742e-01
5.957951545715332031e-01
5.927928686141967773e-01
5.893824100494384766e-01
5.855605602264404297e-01
5.813232660293579102e-01
5.766663551330566406e-01
5.715851783752441406e-01
5.660744309425354004e-01
5.601290464401245117e-01
5.537426471710205078e-01
5.469089746475219727e-01
5.396212339401245117e-01
5.318720936775207520e-01
5.236538648605346680e-01
5.149580836296081543e-01
5.057762861251831055e-01
4.960991740226745605e-01
4.859172105789184570e-01
4.752202033996582031e-01
4.639973044395446777e-01
4.522375762462615967e-01
4.399291872978210449e-01
4.270595610141754150e-01
4.136164784431457520e-01
3.995862305164337158e-01
3.849546909332275391e-01
3.697075545787811279e-01
3.538296222686767578e-01
3.373048007488250732e-01
3.201168775558471680e-01
3.022484779357910156e-01
2.836818695068359375e-01
2.643985450267791748e-01
2.443791627883911133e-01
2.236032187938690186e-01
2.020504772663116455e-01
1.796989440917968750e-01
1.565264761447906494e-01
1.325095891952514648e-01
1.076241135597229004e-01
8.184558153152465820e-02
5.514798685908317566e-02
2.750496938824653625e-02
-1.110371202230453491e-03


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
6.737954914569854736e-02,7.320715188980102539e-01
5.106922984123229980e-01,6.927536725997924805e-01
6.919387578964233398e-01,3.398280143737792969e-01
3.223111033439636230e-01,1.587401181459426880e-01
1.751219779253005981e-01,8.406369388103485107e-02
9.594316035509109497e-02,4.507815465331077576e-02
4.949301481246948242e-02,2.488625608384609222e-02
2.441729977726936340e-02,1.572109200060367584e-02
1.071843318641185760e-02,8.951727300882339478e-03
4.213739186525344849e-03,5.648383870720863342e-03
1.885704696178436279e-03,3.612650558352470398e-03
1.031526364386081696e-03,2.260445617139339447e-03
5.648992955684661865e-04,1.656921580433845520e-03
3.396663814783096313e-04,1.187905669212341309e-03
2.294974401593208313e-04,9.009940549731254578e-04
1.811701804399490356e-04,6.932690739631652832e-04
1.698145642876625061e-04,5.300855264067649841e-04
1.681819558143615723e-04,4.288982599973678589e-04
-8.783563971519470215e-04,-3.406094387173652649e-03
-1.861788332462310791e-04,-9.241979569196701050e-04
5.434583872556686401e-04,1.676265150308609009e-03
-5.113320425152778625e-03,-1.784981414675712585e-02
-1.708443276584148407e-03,-4.986410029232501984e-03
-8.424455299973487854e-04,-2.197238616645336151e-03
-1.198482699692249298e-03,-3.799996338784694672e-03
-2.396963536739349365e-04,-9.091254323720932007e-04
-5.591055378317832947e-04,-9.052539244294166565e-04
-1.203035935759544373e-04,4.307832568883895874e-05
-1.341657713055610657e-03,-2.464275807142257690e-03
-9.089699015021324158e-04,-2.219148911535739899e-03
-9.183501824736595154e-04,-3.287137486040592194e-03
1.447958871722221375e-03,3.919038921594619751e-03
1.950459554791450500e-04,5.679382011294364929e-04
5.733249709010124207e-04,2.161719836294651031e-03
2.685412764549255371e-04,1.241831108927726746e-03
-7.384736090898513794e-04,-3.464501351118087769e-03
2.893321216106414795e-04,1.012789085507392883e-03
4.514399915933609009e-04,4.506856203079223633e-04
-1.083781942725181580e-03,-3.472074866294860840e-03
-1.372704282402992249e-03,-5.548093467950820923e-03
-2.542765811085700989e-03,-8.826788514852523804e-03
-7.981490343809127808e-04,-3.535993397235870361e-03
4.488211125135421753e-04,8.207298815250396729e-04
-5.559632554650306702e-04,-1.483286730945110321e-03
-2.861646935343742371e-04,-9.478153660893440247e-04
7.844986394047737122e-04,2.386736683547496796e-03
-1.546389423310756683e-03,-5.279154516756534576e-03
-4.196204245090484619e-04,-3.306193277239799500e-03
1.901318319141864777e-03,2.843181602656841278e-03
8.443128317594528198e-04,1.240868121385574341e-03
-2.569074742496013641e-03,-6.161798723042011261e-03
-1.377969048917293549e-03,-3.907942213118076324e-03
-7.075536996126174927e-04,-1.796837896108627319e-03
-2.285992726683616638e-03,-7.359266281127929688e-03
-5.074469372630119324e-04,-3.128019161522388458e-03
-2.918206155300140381e-05,-3.293603658676147461e-04
-1.526791602373123169e-04,5.257315933704376221e-04
3.735423088073730469e-04,1.185020431876182556e-03
-7.150974124670028687e-05,-6.928527727723121643e-04
-6.844308227300643921e-04,-2.974435687065124512e-03
-5.470225587487220764e-04,-8.920831605792045593e-04
-1.087155193090438843e-03,-3.587728366255760193e-03
-6.545213982462882996e-04,-1.202893443405628204e-03
-1.992241479456424713e-03,-4.156286828219890594e-03
-9.506186470389366150e-04,-3.149398602545261383e-03
-1.113558188080787659e-03,-1.539546996355056763e-03
-2.891561016440391541e-04,1.078462228178977966e-04
-2.079335972666740417e-04,-7.908167317509651184e-04
7.368326187133789062e-04,4.132678732275962830e-03
1.589097082614898682e-04,6.034467369318008423e-04
-8.496269583702087402e-05,-3.642793744802474976e-04
4.022214561700820923e-04,3.433376550674438477e-04
-2.010818570852279663e-04,-9.803026914596557617e-04
-6.061187013983726501e-04,-2.221235074102878571e-03
-3.336984664201736450e-04,-1.601751893758773804e-03
-3.523714840412139893e-04,1.415180042386054993e-03
5.891965702176094055e-04,2.037222497165203094e-03
5.130572244524955750e-04,1.804069615900516510e-03
-1.412694342434406281e-03,-1.550196669995784760e-03
-9.560203179717063904e-04,-2.621964551508426666e-03
3.036744892597198486e-04,-3.875549882650375366e-04
-1.754458993673324585e-03,-5.658572539687156677e-03
-3.808159381151199341e-04,-1.349817961454391479e-03
7.949396967887878418e-04,1.554457470774650574e-03
-3.975229337811470032e-04,1.015887595713138580e-03
-2.580378204584121704e-04,5.138777196407318115e-04
-1.926179975271224976e-04,1.272648572921752930e-03
1.979362219572067261e-03,6.484122946858406067e-03
-4.158727824687957764e-04,2.095812931656837463e-03
-1.299139112234115601e-04,1.278877258300781250e-03
-1.982217654585838318e-04,-7.916847243905067444e-04
-2.263300120830535889e-04,-1.069536432623863220e-03
4.092482849955558777e-04,1.307883299887180328e-03
1.307686790823936462e-03,-1.554850488901138306e-03
8.931076154112815857e-04,-1.117167994379997253e-04
-8.449750021100044250e-04,-1.779823563992977142e-03
-1.080076210200786591e-03,-2.335046418011188507e-03
-1.223265193402767181e-03,-2.948426641523838043e-03
-3.980398178100585938e-04,-8.519235998392105103e-04
-1.582969911396503448e-03,-3.516121767461299896e-03
-6.613992154598236084e-04,-1.950746402144432068e-03
-7.995013147592544556e-04,-3.528151661157608032e-03
4.184432327747344971e-05,-8.857920765876770020e-04
8.701402693986892700e-04,1.136608421802520752e-03
3.364309668540954590e-05,-3.857593983411788940e-04
9.660711511969566345e-04,1.462926156818866730e-03
-4.326887428760528564e-04,-3.063051030039787292e-03
-6.599733605980873108e-04,-1.535515300929546356e-03
-8.871229365468025208e-04,-1.993498764932155609e-03
-3.891861997544765472e-03,-1.077300403267145157e-02
-1.491661183536052704e-03,-3.580694086849689484e-03
-1.290404237806797028e-03,-2.131524495780467987e-03
-2.155266702175140381e-05,-9.881407022476196289e-04
-1.306595280766487122e-03,-2.837192267179489136e-03
-2.725422382354736328e-04,-2.263629809021949768e-03
1.283735036849975586e-04,1.330813392996788025e-03
2.674004063010215759e-04,2.219025976955890656e-03
1.880271360278129578e-03,2.801034599542617798e-03
1.820339821279048920e-03,5.703513510525226593e-03
9.488491341471672058e-04,4.105367697775363922e-03
1.617409288883209229e-03,4.440916702151298523e-03
7.684705778956413269e-04,1.954727806150913239e-03
9.540030732750892639e-04,2.379333600401878357e-04
-5.588028579950332642e-05,3.846455365419387817e-05
1.331597566604614258e-03,4.780834540724754333e-03
-1.014002598822116852e-03,-3.531752154231071472e-04
-3.823852166533470154e-04,4.658391699194908142e-04
8.099600672721862793e-04,1.274703070521354675e-03
-2.948455512523651123e-04,-9.514745324850082397e-04
-3.455299884080886841e-04,-1.417960971593856812e-03
-3.386028110980987549e-04,-1.000491902232170105e-03
-9.474698454141616821e-04,-3.048930317163467407e-03
-3.021527081727981567e-04,-2.068873494863510132e-03
-1.781746745109558105e-03,-2.037758007645606995e-03
6.794007495045661926e-04,2.811300568282604218e-03
3.779539838433265686e-04,4.300213418900966644e-03
-1.750793308019638062e-05,1.829347573220729828e-03
-6.332006305456161499e-04,1.132190227508544922e-03
-4.703234881162643433e-04,7.124617695808410645e-04
-1.526068896055221558e-03,-3.191104158759117126e-03
-8.257739245891571045e-04,-2.416601404547691345e-03
-3.176918253302574158e-04,-1.351960934698581696e-03
-2.997945994138717651e-04,-1.295827329158782959e-03
2.184296026825904846e-04,2.392223104834556580e-04
8.860426023602485657e-04,3.191108815371990204e-03
1.446081325411796570e-03,1.680064946413040161e-03
1.724122092127799988e-03,1.371730118989944458e-03
-3.224043175578117371e-04,-1.188041642308235168e-04
-7.467791438102722168e-04,-1.665012910962104797e-03
-2.293027937412261963e-04,-1.942617818713188171e-03
-5.834670737385749817e-04,-2.204081974923610687e-03
-2.081329002976417542e-04,-3.176289610564708710e-03
-1.141186803579330444e-04,-4.124790430068969727e-04
-7.499074563384056091e-04,6.953021511435508728e-04
6.512962281703948975e-04,3.694394603371620178e-03
7.374212145805358887e-04,2.178078517317771912e-03
1.282017678022384644e-03,2.285698428750038147e-03
-1.951223239302635193e-04,-1.805790700018405914e-03
6.359517574310302734e-04,-1.963423565030097961e-03
-1.435419544577598572e-04,-1.440704800188541412e-03
6.294054910540580750e-04,8.731791749596595764e-04
1.181348226964473724e-03,2.671484835445880890e-03
1.242085359990596771e-03,6.458063609898090363e-03
1.695957034826278687e-04,2.666544169187545776e-03
-4.260996356606483459e-04,6.345706060528755188e-04
-1.504945568740367889e-03,-4.982771351933479309e-04
-7.175467908382415771e-04,5.063209682703018188e-04
-7.014349102973937988e-05,2.354847267270088196e-03
-1.147517934441566467e-03,-1.670930534601211548e-03
-5.057165399193763733e-04,-1.025888137519359589e-03
-9.981077164411544800e-05,1.710574142634868622e-03
2.690311521291732788e-05,-1.389513723552227020e-03
1.812167465686798096e-05,-1.006782054901123047e-03
3.536213189363479614e-04,-4.164129495620727539e-05
-7.079234346747398376e-04,-2.248370088636875153e-03
9.501818567514419556e-05,6.476780399680137634e-04
5.650799721479415894e-05,-2.060001716017723083e-04
4.767272621393203735e-04,9.824782609939575195e-04
-2.853861078619956970e-04,-3.555477596819400787e-03
-2.768537029623985291e-03,-5.338661372661590576e-03
-1.690329052507877350e-03,-3.333377651870250702e-03
-5.761003121733665466e-04,-1.156152226030826569e-03
4.161195829510688782e-04,7.900027558207511902e-04
1.765041612088680267e-03,3.888708539307117462e-03
7.230928167700767517e-04,2.663743682205677032e-03
7.133446633815765381e-04,7.519312202930450439e-05
-1.538124866783618927e-03,-5.162893794476985931e-03
-1.645228825509548187e-03,-2.223649062216281891e-03
-9.079622104763984680e-04,-1.013725064694881439e-03
-4.651844501495361328e-04,-1.023033633828163147e-03
6.011668592691421509e-04,2.947345376014709473e-03
-2.464251592755317688e-04,3.043861128389835358e-03
-2.355821430683135986e-03,-2.712795510888099670e-03
-1.291074790060520172e-03,-3.294209949672222137e-03
-1.883832737803459167e-04,1.152093522250652313e-03
-2.769344486296176910e-03,-4.091876558959484100e-03
-1.815908588469028473e-03,-2.282167784869670868e-03
-2.283773384988307953e-03,-3.181674517691135406e-03
-1.084094867110252380e-03,-1.511193811893463135e-03
-3.384118899703025818e-04,-1.978837884962558746e-03
5.058469250798225403e-04,1.853955909609794617e-04
9.341407567262649536e-04,6.506145000457763672e-04
-3.309538587927818298e-04,-7.415125146508216858e-04
1.559834927320480347e-04,-9.864903986454010010e-04
1.524358987808227539e-03,6.307568401098251343e-04
9.314948692917823792e-04,2.079903148114681244e-03
8.563445881009101868e-04,1.359800808131694794e-03
1.929304562509059906e-03,2.517436631023883820e-03
7.528495043516159058e-04,6.124041974544525146e-04
-7.013836875557899475e-04,-3.786991350352764130e-03
-2.091040834784507751e-03,-3.033995628356933594e-03
-1.297337934374809265e-03,-2.238735556602478027e-03
-1.352528110146522522e-03,-3.723319619894027710e-03
-1.321105286478996277e-03,-2.825766801834106445e-03
-1.391731202602386475e-04,-1.569150015711784363e-03
-8.151456713676452637e-04,-1.621881499886512756e-03
-1.899814233183860779e-04,-2.664336934685707092e-04
1.388089731335639954e-04,-1.166027970612049103e-03
4.496313631534576416e-04,3.330949693918228149e-04
4.480117931962013245e-04,9.195720776915550232e-04
4.640873521566390991e-04,1.258295029401779175e-03
-2.901991829276084900e-04,-1.413145102560520172e-03
-1.233761198818683624e-03,-3.806716762483119965e-03
7.671052590012550354e-04,-1.786493696272373199e-03
8.534425869584083557e-04,6.107306107878684998e-04
-1.158351078629493713e-04,-5.314527079463005066e-04
-8.796397596597671509e-04,1.374892890453338623e-04
-4.160283133387565613e-04,-1.636330969631671906e-03
1.957829110324382782e-03,8.606025949120521545e-04
1.308332197368144989e-03,1.697429455816745758e-03
-3.421828150749206543e-04,-2.443285658955574036e-03
1.227721571922302246e-03,-7.551405578851699829e-04
9.679878130555152893e-04,8.129235357046127319e-05
-9.441655129194259644e-04,-4.189416766166687012e-03
-1.122080720961093903e-03,-3.319556824862957001e-03
1.005604863166809082e-04,-1.138674095273017883e-03
4.919096827507019043e-04,1.390201970934867859e-03
1.473390497267246246e-03,1.920728944242000580e-03
1.230016350746154785e-03,1.879623159766197205e-03
5.455603823065757751e-04,-1.501692458987236023e-04
6.194235756993293762e-04,3.918809816241264343e-04
-1.658974215388298035e-04,1.029270701110363007e-03
8.773850277066230774e-04,6.890068762004375458e-03
-1.693461090326309204e-04,2.388801425695419312e-03
-3.124112263321876526e-04,-6.740819662809371948e-05
8.812826126813888550e-05,8.516693487763404846e-04
-7.655369117856025696e-04,-2.780503593385219574e-03
-7.090028375387191772e-04,-1.494921743869781494e-03
1.510636880993843079e-03,1.691542565822601318e-03
5.793599411845207214e-04,1.312405802309513092e-03
4.982762038707733154e-05,3.021720796823501587e-03
-4.542469978332519531e-04,1.615164801478385925e-03
-1.094565726816654205e-03,-3.747595474123954773e-04
-3.146715462207794189e-04,1.459920778870582581e-03
-6.103245541453361511e-04,-3.737332299351692200e-04
-8.558928966522216797e-04,-1.195492222905158997e-03
6.997399032115936279e-05,5.730129778385162354e-04
-5.099941045045852661e-04,1.642409712076187134e-03
-1.406104303896427155e-03,2.627940848469734192e-04
-1.617865636944770813e-03,-1.014459878206253052e-03
-5.999188870191574097e-04,1.086369156837463379e-03
-4.802988842129707336e-04,-1.761942170560359955e-03
-2.426998689770698547e-04,-2.294152043759822845e-03
7.067695260047912598e-04,-3.196094185113906860e-04
1.327891834080219269e-03,2.822307869791984558e-04
-3.229118883609771729e-04,-2.346074208617210388e-03
-9.367614984512329102e-04,-3.701636567711830139e-03
9.994432330131530762e-04,-1.163380220532417297e-03
5.149096250534057617e-05,-1.330615952610969543e-03
-1.287922263145446777e-03,-2.377534285187721252e-03
-4.379460588097572327e-04,-1.628426834940910339e-04
-2.920459955930709839e-04,1.889377832412719727e-03
-1.874295994639396667e-04,7.810844108462333679e-04
5.408190190792083740e-06,1.063880510628223419e-03
-1.126229763031005859e-03,-3.632234409451484680e-03
-6.947908550500869751e-04,-2.237964421510696411e-03
-2.083545550704002380e-04,-2.850824967026710510e-04
3.879982978105545044e-05,1.746076159179210663e-03
-8.354345336556434631e-04,-3.403748385608196259e-03
-2.209348604083061218e-04,-1.374063082039356232e-03
8.279038593173027039e-04,7.127309218049049377e-04
-7.779039442539215088e-04,-5.085511133074760437e-03
-1.245681196451187134e-03,-3.738811239600181580e-03
-1.377941109240055084e-03,-4.205840639770030975e-03
-2.703676000237464905e-04,-1.135791651904582977e-03
-1.516845077276229858e-04,6.082579493522644043e-04
6.864964962005615234e-05,2.523418515920639038e-04
4.566274583339691162e-04,-1.560132950544357300e-04
1.260596327483654022e-03,2.414771355688571930e-03
-5.034320056438446045e-04,-4.841443151235580444e-04
1.133442856371402740e-04,3.615212626755237579e-04
-1.246528699994087219e-05,1.875182148069143295e-03
3.154021687805652618e-04,3.732080105692148209e-03
3.580083139240741730e-04,2.424253616482019424e-03
-6.357021629810333252e-05,-6.690733134746551514e-04
-2.772812731564044952e-04,-1.178609672933816910e-03
-7.030256092548370361e-04,-3.249077126383781433e-03
1.951167359948158264e-04,1.403903588652610779e-04
-8.343998342752456665e-04,-1.096684485673904419e-03
3.492180258035659790e-04,2.388305962085723877e-03
7.849764078855514526e-04,9.023360908031463623e-04
-3.607664257287979126e-04,-9.674541652202606201e-04
5.580009892582893372e-04,9.034899994730949402e-04
4.385914653539657593e-04,3.941569477319717407e-03
2.807038836181163788e-04,2.555014099925756454e-03
1.024054829031229019e-03,2.637982834130525589e-03
6.339680403470993042e-04,2.648953348398208618e-03
5.854042246937751770e-04,2.299575135111808777e-04
7.688999176025390625e-05,-4.904139786958694458e-04
-5.130283534526824951e-05,-2.747781574726104736e-03
4.583504050970077515e-05,-6.515709683299064636e-04
-3.134952858090400696e-04,-1.120632514357566833e-04
1.399107277393341064e-04,-4.185643047094345093e-04
5.148351192474365234e-04,7.675569504499435425e-04
5.393964238464832306e-04,2.599502447992563248e-03
1.320332754403352737e-03,3.433360252529382706e-03
3.773225471377372742e-04,-6.229123100638389587e-04
3.444366157054901123e-04,1.691916957497596741e-03
-2.544783055782318115e-04,-1.083133742213249207e-03
-7.782797329127788544e-04,-5.723102949559688568e-04
8.047809824347496033e-04,1.322296448051929474e-03
4.198495298624038696e-04,4.232898354530334473e-04
3.636507317423820496e-04,8.010501042008399963e-04
-3.872760571539402008e-04,-3.635440487414598465e-03
-3.518266603350639343e-04,-1.114462502300739288e-03
3.330595791339874268e-04,1.265058293938636780e-03
-8.446536958217620850e-05,-7.930397987365722656e-05
9.839567355811595917e-04,2.402768936008214951e-03
1.324117183685302734e-04,9.374134242534637451e-05
-3.310851752758026123e-05,-7.494315505027770996e-04
-8.275313302874565125e-05,-1.313330139964818954e-03
-1.688664779067039490e-03,-3.054901957511901855e-03
-8.208113722503185272e-04,2.191462554037570953e-04
-5.236510187387466431e-04,2.222843468189239502e-04
-7.391804829239845276e-04,-8.703302592039108276e-05
7.133507169783115387e-04,4.548497963696718216e-03
1.251749228686094284e-03,1.932253595441579819e-03
9.390665218234062195e-04,2.068073488771915436e-03
4.800283350050449371e-04,8.557443507015705109e-04
-2.523683942854404449e-04,-2.086204476654529572e-04
7.354156114161014557e-04,3.850799985229969025e-04
-5.964981392025947571e-05,-1.440952066332101822e-03
-3.551212139427661896e-04,-2.723006997257471085e-03
-3.683958202600479126e-04,-3.112565726041793823e-03
-9.908089414238929749e-04,-4.315982572734355927e-03
-5.644410848617553711e-04,-4.677342250943183899e-03
1.749139744788408279e-03,2.391734160482883453e-04
7.688249461352825165e-04,-7.300847209990024567e-04
-1.008799299597740173e-04,-4.172959364950656891e-03
6.977552548050880432e-04,-9.561264887452125549e-04
8.305567316710948944e-04,-1.161924097687005997e-03
2.103964798152446747e-04,-7.213973440229892731e-04
-5.190158262848854065e-04,-4.664431326091289520e-03
-2.764496020972728729e-04,-2.313566859811544418e-03
-3.334041684865951538e-05,-1.939200796186923981e-03
4.958938807249069214e-04,-8.432827889919281006e-04
8.672894909977912903e-04,1.530153676867485046e-04
-3.065420314669609070e-04,-4.906253889203071594e-04
5.023209378123283386e-04,-5.037924274802207947e-04
5.500447005033493042e-04,1.750115305185317993e-03
5.386159755289554596e-04,1.146566588431596756e-03
-2.015400677919387817e-04,-1.735176891088485718e-03
-3.997590392827987671e-04,-4.508130252361297607e-03
-8.387817069888114929e-05,-2.337188925594091415e-03
1.697177067399024963e-04,-2.246269024908542633e-03
1.483247615396976471e-04,-1.223507802933454514e-03
-6.158463656902313232e-05,-5.077272653579711914e-04
-6.026057526469230652e-04,-3.012177534401416779e-03
2.333018928766250610e-04,6.175041198730468750e-05
2.177250571548938751e-04,-3.849468193948268890e-04
4.344503395259380341e-04,-6.483071483671665192e-04
7.489835843443870544e-04,1.890887506306171417e-03
-1.426143571734428406e-04,9.539257735013961792e-05
-9.590033441781997681e-04,-2.845343202352523804e-03
-7.636193186044692993e-04,-2.692516893148422241e-03
-8.469703607261180878e-04,-2.653529401868581772e-03
-5.615456029772758484e-05,-1.652972307056188583e-03
-3.571608103811740875e-04,-1.007412094622850418e-03
3.258460201323032379e-04,3.202562220394611359e-04
-1.692185178399085999e-04,-5.972264334559440613e-04
4.942468367516994476e-04,1.482869964092969894e-03
4.564854316413402557e-04,-1.535585615783929825e-03
-7.470138370990753174e-05,-2.242252230644226074e-05
-4.362971521914005280e-04,-1.506798435002565384e-03
4.127831198275089264e-04,9.019789285957813263e-04
4.948535934090614319e-05,-1.709710340946912766e-03
1.491038128733634949e-04,-1.173972152173519135e-03
4.320973530411720276e-04,1.815951429307460785e-03
4.230267368257045746e-04,8.764746598899364471e-04
-6.397278048098087311e-04,-2.173878718167543411e-03
-7.447134703397750854e-05,-5.137817934155464172e-04
-6.975326687097549438e-05,2.392502501606941223e-04
5.614128895103931427e-04,2.524385694414377213e-03
-4.249066114425659180e-05,-2.370404079556465149e-03
-4.500714130699634552e-04,-1.265397761017084122e-03
-1.379228197038173676e-04,-1.573040615767240524e-03
-5.820300430059432983e-04,-2.451337873935699463e-03
-2.295109443366527557e-04,4.712962545454502106e-04
3.965189680457115173e-04,6.588296964764595032e-04
8.295578882098197937e-04,1.400836743414402008e-03
-2.172263339161872864e-04,-2.426690421998500824e-03
-2.544042654335498810e-04,1.464629080146551132e-03
-5.021789111196994781e-04,-4.923762753605842590e-05
-9.886398911476135254e-04,-3.326134756207466125e-03
-8.626682683825492859e-04,6.150556728243827820e-04
-3.357487730681896210e-04,1.101309899240732193e-03
-8.765552192926406860e-04,-3.303710371255874634e-03
-6.873146630823612213e-04,-1.216613221913576126e-03
4.055961035192012787e-04,3.601755015552043915e-04
-3.755027428269386292e-04,-1.914518885314464569e-03
2.834061160683631897e-05,4.397751763463020325e-05
-1.133559271693229675e-05,-9.065768681466579437e-04
-3.210413269698619843e-04,-3.433433827012777328e-03
-4.572048783302307129e-05,-1.989534124732017517e-03
-1.066256314516067505e-03,-2.102037891745567322e-03
-4.292037338018417358e-04,-1.680590212345123291e-03
-4.038992337882518768e-04,-2.707747276872396469e-03
-4.801582545042037964e-04,-2.130500972270965576e-03
-4.507713019847869873e-04,-2.026578411459922791e-03
-3.839768469333648682e-04,-1.412598416209220886e-03
2.319375053048133850e-04,2.984083257615566254e-03
-1.749736256897449493e-04,7.928474806249141693e-04
5.790037102997303009e-04,3.737906459718942642e-03
5.248864181339740753e-04,2.018047962337732315e-03
-1.481324434280395508e-04,-1.771340146660804749e-03
4.954813048243522644e-04,5.072811618447303772e-04
-9.003281593322753906e-05,-2.330113202333450317e-04
-3.321496769785881042e-04,-1.350496895611286163e-03
-5.498719401657581329e-04,-1.644403673708438873e-04
2.789697609841823578e-04,1.048851292580366135e-03
8.132755756378173828e-04,3.065822646021842957e-03
2.013393677771091461e-04,3.415748942643404007e-03
2.146041952073574066e-04,1.510012429207563400e-03
4.650000482797622681e-04,2.266891300678253174e-03
-3.130608238279819489e-04,-8.089509792625904083e-04
-2.824328839778900146e-05,2.905219793319702148e-03
2.090227790176868439e-04,2.503792289644479752e-03
3.727385774254798889e-05,7.567447610199451447e-04
2.752477303147315979e-04,5.485406145453453064e-04
1.095689367502927780e-03,1.748619135469198227e-03
5.523860454559326172e-05,-1.391598954796791077e-03
1.387069467455148697e-03,-5.796086043119430542e-06
6.873104721307754517e-04,3.029182553291320801e-04
4.755510017275810242e-04,2.351307310163974762e-03
9.764032438397407532e-05,3.199724946171045303e-03
-3.735115751624107361e-04,-8.289674296975135803e-04
-3.529340028762817383e-04,-1.139210537075996399e-03
-7.619410753250122070e-04,-2.032274380326271057e-03
-1.738201361149549484e-03,-1.284425612539052963e-03
-8.922489359974861145e-04,1.704702153801918030e-04
-4.741703160107135773e-04,1.845342572778463364e-03
-6.682211533188819885e-04,2.094310708343982697e-03
-2.715848386287689209e-04,5.428660660982131958e-04
-3.497092984616756439e-04,3.125187940895557404e-04
-5.884519778192043304e-04,-7.737423293292522430e-04
-3.749909810721874237e-04,4.584961570799350739e-04
1.020370982587337494e-04,3.529186360538005829e-04
1.181028783321380615e-03,2.905284985899925232e-03
-1.025684177875518799e-04,3.447966650128364563e-03
-3.999890759587287903e-04,1.688087359070777893e-04
-1.361000817269086838e-03,-9.674034081399440765e-04
-5.335370078682899475e-04,1.239450648427009583e-04
-1.302971504628658295e-04,-9.313551709055900574e-05
-4.510842263698577881e-04,-3.594828769564628601e-03
-4.446576349437236786e-04,-2.595336642116308212e-03
-2.503944560885429382e-04,-7.505463436245918274e-04
8.108168840408325195e-04,9.388681501150131226e-04
1.878761686384677887e-04,6.390665657818317413e-04
6.024837493896484375e-04,2.668401226401329041e-03
-3.271363675594329834e-04,7.931757718324661255e-04
-5.450216121971607208e-04,4.336177371442317963e-04
-8.141677826642990112e-04,-2.548635005950927734e-03
-8.697328157722949982e-04,-2.413979265838861465e-03
5.406923592090606689e-04,2.145895734429359436e-03
7.812068797647953033e-04,-2.277683001011610031e-03
5.109515041112899780e-05,-2.848367206752300262e-03
-2.512014470994472504e-04,-2.935729455202817917e-03
3.302469849586486816e-04,-4.765782505273818970e-04
6.529102101922035217e-04,-5.605900660157203674e-04
1.427792012691497803e-04,-1.798456534743309021e-03
2.821711823344230652e-04,-4.420562647283077240e-03
3.463630564510822296e-04,-4.615797661244869232e-04
2.410556189715862274e-04,6.410456262528896332e-04
3.879112191498279572e-04,1.297059003263711929e-03
-2.932790666818618774e-04,2.076435834169387817e-03
-1.796581782400608063e-04,8.459794335067272186e-04
-3.792615607380867004e-04,3.773056901991367340e-03
8.293706923723220825e-05,1.044425182044506073e-03
2.000615932047367096e-04,1.174185890704393387e-03
-3.664796240627765656e-04,-1.067245844751596451e-03
-6.118887104094028473e-04,-1.488734502345323563e-03
-9.498088620603084564e-04,-3.024767618626356125e-03
3.170059062540531158e-04,-6.388011388480663300e-04
-3.800541162490844727e-05,3.425590693950653076e-05
2.435063943266868591e-04,1.162123866379261017e-03
1.173685304820537567e-03,2.596342004835605621e-03
1.796265132725238800e-04,2.882851753383874893e-03
4.801615141332149506e-04,2.180501352995634079e-03
8.431621827185153961e-04,4.133016336709260941e-03
-1.673633232712745667e-05,-2.119136042892932892e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
6.737954914569854736e-02,7.320715188980102539e-01
9.594316035509109497e-02,4.507815465331077576e-02
1.885704696178436279e-03,3.612650558352470398e-03
1.811701804399490356e-04,6.932690739631652832e-04
5.434583872556686401e-04,1.676265150308609009e-03
-2.396963536739349365e-04,-9.091254323720932007e-04
-9.183501824736595154e-04,-3.287137486040592194e-03
-7.384736090898513794e-04,-3.464501351118087769e-03
-2.542765811085700989e-03,-8.826788514852523804e-03
7.844986394047737122e-04,2.386736683547496796e-03
-2.569074742496013641e-03,-6.161798723042011261e-03
-2.918206155300140381e-05,-3.293603658676147461e-04
-5.470225587487220764e-04,-8.920831605792045593e-04
-1.113558188080787659e-03,-1.539546996355056763e-03
-8.496269583702087402e-05,-3.642793744802474976e-04
-3.523714840412139893e-04,1.415180042386054993e-03
3.036744892597198486e-04,-3.875549882650375366e-04
-2.580378204584121704e-04,5.138777196407318115e-04
-1.982217654585838318e-04,-7.916847243905067444e-04
-8.449750021100044250e-04,-1.779823563992977142e-03
-6.613992154598236084e-04,-1.950746402144432068e-03
9.660711511969566345e-04,1.462926156818866730e-03
-1.491661183536052704e-03,-3.580694086849689484e-03
1.283735036849975586e-04,1.330813392996788025e-03
1.617409288883209229e-03,4.440916702151298523e-03
-1.014002598822116852e-03,-3.531752154231071472e-04
-3.386028110980987549e-04,-1.000491902232170105e-03
3.779539838433265686e-04,4.300213418900966644e-03
-8.257739245891571045e-04,-2.416601404547691345e-03
1.446081325411796570e-03,1.680064946413040161e-03
-5.834670737385749817e-04,-2.204081974923610687e-03
7.374212145805358887e-04,2.178078517317771912e-03
6.294054910540580750e-04,8.731791749596595764e-04
-1.504945568740367889e-03,-4.982771351933479309e-04
-9.981077164411544800e-05,1.710574142634868622e-03
9.501818567514419556e-05,6.476780399680137634e-04
-1.690329052507877350e-03,-3.333377651870250702e-03
7.133446633815765381e-04,7.519312202930450439e-05
6.011668592691421509e-04,2.947345376014709473e-03
-2.769344486296176910e-03,-4.091876558959484100e-03
5.058469250798225403e-04,1.853955909609794617e-04
9.314948692917823792e-04,2.079903148114681244e-03
-2.091040834784507751e-03,-3.033995628356933594e-03
-8.151456713676452637e-04,-1.621881499886512756e-03
4.640873521566390991e-04,1.258295029401779175e-03
-1.158351078629493713e-04,-5.314527079463005066e-04
-3.421828150749206543e-04,-2.443285658955574036e-03
1.005604863166809082e-04,-1.138674095273017883e-03
6.194235756993293762e-04,3.918809816241264343e-04
8.812826126813888550e-05,8.516693487763404846e-04
4.982762038707733154e-05,3.021720796823501587e-03
-8.558928966522216797e-04,-1.195492222905158997e-03
-5.999188870191574097e-04,1.086369156837463379e-03
-3.229118883609771729e-04,-2.346074208617210388e-03
-4.379460588097572327e-04,-1.628426834940910339e-04
-6.947908550500869751e-04,-2.237964421510696411e-03
8.279038593173027039e-04,7.127309218049049377e-04
-1.516845077276229858e-04,6.082579493522644043e-04
1.133442856371402740e-04,3.615212626755237579e-04
-2.772812731564044952e-04,-1.178609672933816910e-03
7.849764078855514526e-04,9.023360908031463623e-04
1.024054829031229019e-03,2.637982834130525589e-03
4.583504050970077515e-05,-6.515709683299064636e-04
1.320332754403352737e-03,3.433360252529382706e-03
8.047809824347496033e-04,1.322296448051929474e-03
3.330595791339874268e-04,1.265058293938636780e-03
-8.275313302874565125e-05,-1.313330139964818954e-03
7.133507169783115387e-04,4.548497963696718216e-03
7.354156114161014557e-04,3.850799985229969025e-04
-5.644410848617553711e-04,-4.677342250943183899e-03
8.305567316710948944e-04,-1.161924097687005997e-03
4.958938807249069214e-04,-8.432827889919281006e-04
5.386159755289554596e-04,1.146566588431596756e-03
1.483247615396976471e-04,-1.223507802933454514e-03
4.344503395259380341e-04,-6.483071483671665192e-04
-8.469703607261180878e-04,-2.653529401868581772e-03
4.942468367516994476e-04,1.482869964092969894e-03
4.948535934090614319e-05,-1.709710340946912766e-03
-7.447134703397750854e-05,-5.137817934155464172e-04
-1.379228197038173676e-04,-1.573040615767240524e-03
-2.172263339161872864e-04,-2.426690421998500824e-03
-3.357487730681896210e-04,1.101309899240732193e-03
2.834061160683631897e-05,4.397751763463020325e-05
-4.292037338018417358e-04,-1.680590212345123291e-03
2.319375053048133850e-04,2.984083257615566254e-03
4.954813048243522644e-04,5.072811618447303772e-04
8.132755756378173828e-04,3.065822646021842957e-03
-2.824328839778900146e-05,2.905219793319702148e-03
5.523860454559326172e-05,-1.391598954796791077e-03
-3.735115751624107361e-04,-8.289674296975135803e-04
-4.741703160107135773e-04,1.845342572778463364e-03
-3.749909810721874237e-04,4.584961570799350739e-04
-1.361000817269086838e-03,-9.674034081399440765e-04
-2.503944560885429382e-04,-7.505463436245918274e-04
-5.450216121971607208e-04,4.336177371442317963e-04
5.109515041112899780e-05,-2.848367206752300262e-03
2.821711823344230652e-04,-4.420562647283077240e-03
-1.796581782400608063e-04,8.459794335067272186e-04
-6.118887104094028473e-04,-1.488734502345323563e-03
1.173685304820537567e-03,2.596342004835605621e-03


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
3.454762977000905289e-01
1.540070799306287597e-01
1.425223650396306718e-01
1.745021629592613810e-01
6.921930736752857083e-02
3.685581980622049114e-02
2.142926756557901949e-02
1.097606159592098840e-02
6.388634044334544522e-03
3.040853034346312298e-03
1.318445078911863058e-03
6.779681850855309245e-04
3.381316632323326933e-04
2.278699010239769289e-04
1.520095427329951163e-04
1.162654222789216815e-04
9.830289281746105697e-05
8.041532108651986170e-05
2.478746423237946847e-03
1.260300821731380428e-03
1.590117960600338038e-03
1.292198529554675068e-02
5.918090014485221165e-03
1.379643018971960129e-03
1.358384374619732828e-03
1.556446071170721618e-03
6.955290443724983663e-04
5.521389964082381229e-04
2.237420130670163005e-03
3.037536105671262941e-04
9.469214376754224709e-04
5.087334668538502983e-03
2.039946566065208109e-03
8.618517146558612486e-04
4.514182308076583388e-04
2.970872206000428790e-03
2.496803729702075370e-03
3.689292656208010071e-04
2.763061307479155668e-03
1.349135125881540005e-03
2.952973155987709958e-03
2.926641141103181014e-03
2.694230639521994104e-03
1.519939098634880961e-03
1.964487303680256347e-04
1.939104873816946189e-03
4.594246999921992175e-03
1.257046091827770159e-03
3.823458431427353109e-03
9.531428210510493361e-04
5.908554803579484961e-03
1.019519096003863260e-03
9.302461908927717746e-04
3.182880541981536818e-03
2.628797989123883919e-03
1.198968076560074812e-03
2.815932311620331584e-04
1.204225834027385306e-03
1.157937797356844989e-03
1.592620958667299944e-03
6.976547588479184480e-04
1.955247463670489825e-03
1.002157322649694987e-03
2.172450220396631750e-03
8.149389979702429797e-04
5.752568890091726023e-04
1.031664798408444888e-03
2.526094297124916030e-04
1.814665315590663873e-03
1.526556454781659040e-03
6.351034470273549462e-04
7.499793274007653630e-04
5.284766885294997453e-04
5.988641204370849513e-04
2.710863255382493786e-04
1.023877576688632688e-03
9.148998071600067438e-04
1.310131405632728818e-04
3.237515921896251883e-03
4.072116302888806457e-04
1.222812353417766828e-03
2.987731696209262964e-03
1.798255190945316538e-03
2.284206273073045509e-03
9.521435605576609659e-04
2.353319215474806059e-04
6.104093702458082043e-04
2.974588247490504451e-03
3.783989620231927205e-03
2.761604790105588237e-04
5.410909989743635561e-04
1.505955024717898745e-04
9.934030061509995391e-04
1.265913682726657564e-03
6.098036192109595414e-04
2.040314881497286726e-03
6.023041106497850281e-04
5.545273987728567208e-04
6.216910935082401671e-04
2.608367634033563389e-03
1.006107039309534802e-03
4.933162919597509086e-04
1.634588982690556068e-03
1.460777947540063465e-03
1.309385013271773587e-03
1.527187788549993911e-03
2.394472781434082726e-03
5.224063556135616002e-04
3.322429225741774890e-04
4.911278612898570262e-03
3.191830657349112310e-03
6.481134283874804029e-04
1.595512839667733449e-03
1.321115225531819875e-03
1.009406464232226680e-03
9.420528329191420495e-04
3.315882764408293313e-04
2.165194772514185927e-03
7.120159523023006885e-04
6.504706409964537217e-04
1.092270930502058654e-03
1.039355648431646321e-03
6.457104634548955233e-04
7.130871845888827514e-04
2.166313628424693799e-03
3.905170236457329320e-03
6.311249918572653167e-04
1.476868845235950779e-03
1.115293880126540065e-03
3.422191242654462379e-04
1.403212000017469081e-04
1.027308847192229778e-03
6.689733413889375254e-04
2.227008087031343009e-03
2.366118168220714222e-03
5.465655066335091752e-04
9.715838403656479848e-04
1.114715477958423120e-03
2.575075613781606181e-04
2.014483663531670653e-03
3.061079774547612975e-04
5.144057578315801554e-04
3.983279596075362514e-04
1.105689566325248827e-03
8.246758586743675864e-04
9.654569632758316661e-04
1.781793631428213801e-03
1.939861045381196169e-03
1.085561708953680128e-03
3.439856902738333121e-04
2.288351289182311661e-04
4.082005815606594944e-04
9.772434683339944507e-04
8.545387411342719643e-04
1.186793130801804940e-03
5.305891420050811271e-04
8.747539587981341272e-04
2.050263652014419537e-03
1.045270247913676186e-03
4.681820933516308799e-04
1.136710343563608746e-03
9.986941612355664053e-04
9.698923200318052863e-04
1.823802872017640840e-03
1.053427821611298536e-03
1.797178366975682234e-03
3.738410463238707655e-04
7.033561806808956256e-04
1.601562334302283723e-03
4.364230357263223104e-04
1.224133006825413794e-03
8.892598456558331111e-04
9.765700018355715265e-05
4.489786858894433824e-04
1.456698415057956948e-03
1.575083879856964538e-03
6.829865356189913353e-04
6.594437504273495008e-04
1.881090909049746261e-03
3.132423610893751448e-03
7.839215968255342296e-04
9.797470338901834077e-04
1.289122071783513129e-03
1.718065256301171866e-03
9.708050958698419448e-04
7.813271181172221211e-04
3.220897062447995902e-03
1.064424374677776014e-03
7.253985951523574463e-04
3.094943065285614327e-04
1.642681451732151254e-03
9.608713128744841023e-04
3.446901503709607056e-03
5.315619514660656049e-04
1.818611443694571677e-03
4.538454183170964433e-03
7.483985137474386332e-04
9.465714476329570694e-04
8.647174348241472644e-04
5.337083804177718618e-04
1.024687110209160411e-03
7.937012656102394870e-04
1.328064844349961370e-03
3.750587850298503696e-04
2.230262437608697759e-03
5.648469301386850735e-04
4.092225200500197507e-04
2.049380824677519367e-03
1.049723701247480242e-03
1.610333136480129098e-03
2.331397286649357706e-03
3.363951495278573478e-04
3.820820190952621065e-04
5.632473254783894757e-04
8.429058804045207924e-04
5.358270171039341591e-04
7.411333845006976050e-04
4.542411532013987006e-04
8.265128727703561530e-04
4.588769980813321974e-04
8.219130971212411060e-05
1.481770581134738730e-03
8.871749129107887530e-04
2.715743524385548068e-03
1.044091440829218861e-03
1.359180855464822441e-03
1.084992341402740831e-03
7.070508378011386603e-04
2.953291991654418986e-03
4.894201987585267404e-04
1.553973867887750108e-03
2.533534422893966853e-03
4.548291561558514520e-04
1.947226012521246011e-03
6.438625966633422515e-04
1.677204323984762694e-03
1.215547075838223487e-03
1.222386324349348163e-03
1.082349131735114788e-04
7.321768433652379613e-04
6.776051799099746826e-04
8.745390543320575400e-04
2.406753439677317315e-03
1.914696658312549891e-03
9.119047055844611404e-04
2.663920907391357758e-04
1.581210402122404162e-03
8.305682387739879479e-04
2.994848060656099976e-03
5.036687966460209366e-04
7.526404867174201147e-04
1.004465940321755532e-03
1.636154861707007522e-03
9.487533306806824772e-04
1.197984955086697258e-03
6.354867574364968718e-04
1.351914915641519704e-03
1.043885282076034010e-03
1.293954766221476396e-03
1.216229987770261513e-03
6.359391100056906165e-04
9.380393972638513675e-04
3.434087690127015161e-04
1.262091126576529764e-03
1.678775353903548149e-03
1.768339324186740452e-03
8.737903523139496555e-04
2.495255314136996406e-03
5.791196030481844236e-04
1.163784674359825315e-03
1.076980222449112901e-03
7.368863086168230339e-04
2.865313915473373298e-04
1.849671094510599431e-04
2.741453687386266862e-03
4.931771273942055613e-04
8.547275754189022010e-04
9.272805647406340843e-04
2.020100781211994333e-03
8.589651789459415605e-04
1.588867252396168736e-03
2.216578905835890102e-03
8.520499858273176876e-04
1.886621595796775198e-04
1.658377171590466170e-03
7.330542053254749573e-04
2.747084909413746571e-04
7.629225620847399428e-04
8.560965433120482212e-04
2.488341397143454224e-03
6.804105112584434576e-04
5.195008132632082925e-04
7.047295827432898969e-04
3.780771453653231778e-04
1.170503912173187716e-03
1.467306839821528978e-04
6.954672792554697286e-04
1.727010555198098176e-03
1.685482072064867394e-03
1.403710481740970536e-03
7.437348786530327289e-04
1.011938159848643206e-03
1.076934731143129858e-03
1.146450564602933663e-03
4.307340263392320104e-04
9.165932586555908127e-04
2.315488233648325175e-04
9.161719503407428616e-04
4.187736343373192681e-04
8.898077751659650000e-04
8.610575713733063406e-04
5.511516198786469431e-04
3.979930502179980772e-04
5.458372657398903507e-04
7.312031693910008316e-04
9.904175847575032166e-04
1.591089922792963745e-03
7.552264629800333352e-04
1.060196654727664240e-03
6.256000239932806972e-04
1.626862886124397570e-03
3.330592841802821951e-04
1.482297893993443064e-04
2.385947450707549648e-03
8.810946358220535539e-04
1.143152555165311002e-03
7.366087183120381384e-04
1.612603806497668341e-03
1.126541367409152148e-03
6.064526963267040339e-04
3.624782726504314286e-04
2.055638362183646612e-03
1.230136114056794121e-03
8.530006720538013611e-05
6.623919563537632388e-04
1.853222477501909396e-03
1.216424583214149738e-03
9.087455520590399490e-05
7.265193014693251041e-04
1.032455392359068243e-03
6.056243043327234378e-04
1.275720158681328646e-03
3.744820707223079845e-04
1.430437929298753299e-04
5.404004806911239661e-04
1.348893180504742544e-03
3.532688394602623554e-03
5.688759127107838407e-04
1.284845941956635259e-03
1.512821135713454277e-03
4.281527129722188644e-04
3.613225336145622262e-04
1.526482907061633932e-03
9.019904792441574629e-04
4.436635528408105762e-04
1.636822740555978969e-03
9.920192199577414910e-04
1.390699176972800795e-03
1.671597783915445288e-03
7.947225560507716014e-04
3.169832216098694092e-04
1.474678476100053795e-03
9.851057067011333851e-04
9.170128531850246182e-04
7.676477670312685693e-04
4.928081035547004747e-04
2.682855922527462998e-04
1.383308769679846527e-03
1.236324780368989280e-03
3.375819171724847080e-04
3.860208160064203058e-04
8.329032382795224874e-04
7.042673006990376756e-04
8.661501434703746793e-04
1.095403482499547777e-04
1.356540140458028501e-04
1.559493695249074578e-03
3.412711188363317045e-04
1.231241789188900534e-03
4.734523554640528522e-04
1.191758466483221202e-03
1.005123704152384315e-03
7.232243609699808614e-04
6.572057208151041181e-04
1.399659922347860561e-03
9.083649060345062561e-04
9.122378610467593791e-04
1.093053287806028005e-03
4.311894182285111302e-04
1.265036674659591413e-03
4.490908516023838512e-04
2.870033952646570811e-04
1.311471427948248921e-03
1.651989459051969372e-03
5.139655809845065058e-04
9.805175671783535225e-04
2.677710999187760880e-04
1.217483811001694727e-03
5.081761086225946916e-04
1.010824086831584034e-03
1.096808367935012216e-03
1.219110231389501989e-03
6.075438598007779859e-04
9.013484027632125964e-04
1.471237206021817033e-03
5.182052073459879164e-04
1.321126623885548199e-03
8.487516142744096779e-04
1.146725557886383706e-03
9.982378067705430756e-04
1.051873334980016859e-03
3.322484476162746608e-04
8.927720048946869878e-04
7.990023968090193907e-04
1.671176249208656444e-03
5.151655824285919462e-04
4.176938819746835673e-04
2.885777573767483789e-04
1.022887871427017670e-03
1.967012236376879846e-04
1.967871831119373353e-03
1.011636227773422955e-03
9.475467835077800967e-04
6.690719545571344315e-04
1.485938801042108312e-03
9.585024791918401446e-04
6.832811437165221824e-04
8.242612577529904614e-04
9.808338582861795066e-04
1.220457214380719002e-03
9.728376174360819136e-04
4.626122590701090562e-04
9.564577755579522448e-04
3.738124404464055893e-04
1.603049018566633744e-03
1.152225966204421369e-03
1.824692899765207048e-04
5.939461732288466673e-04
3.451518663109497641e-04
1.948471647306494227e-03
1.421380210759361652e-03
2.110264266934061810e-03
3.445600690082963047e-04
8.352818389447114449e-04
6.883577523101527687e-04
1.624729465868262907e-03
2.593669525174724182e-04
3.153424549574891937e-04
1.676132072745226608e-03
6.356873349448363122e-04
6.787661585505484763e-04
7.499213924600630016e-04
5.944485091323411293e-04
3.893942768389435801e-04
9.763272939257196248e-04
4.393589001809212764e-04
1.012383685355257301e-03
1.716922294657993384e-03
1.428690256187504625e-03
1.328256979449346379e-03
1.362851771419137546e-03
1.163590593048359489e-03
2.352636211020877981e-04
1.339450050382720407e-03
3.658747912505830942e-04
6.723652963039284053e-04
6.635474557888009156e-04
5.064706649203354468e-04
9.927674366983607179e-04
8.342989421798026285e-04
1.104103938782244809e-03
8.956270881743002947e-04
6.228747429798667983e-04
1.558742940850668104e-03
1.571200175705125823e-03
3.387504799642116252e-04
2.806638469247166702e-04
1.550785614090106944e-03
1.302213268596423513e-03
7.321168096663733301e-04
1.297544642378916854e-03
1.494371894540339136e-03
4.829600825868517969e-04
5.750669318181326909e-04
1.487795934428950105e-03
4.523853805471391288e-04
1.296613268275801593e-03
9.592031326265399024e-04
3.000758668260274770e-04
8.691714437241477740e-04
4.240117001535969004e-04
6.026360643037803264e-04
1.131002617012106214e-03
3.202779065966672011e-04
5.073149526077684124e-04
9.567780778905521149e-04
1.560571598326797576e-03
4.145872831295746423e-04
7.411641835867250261e-04
1.670599186369744332e-03
4.569935724237712458e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
3.454762977000905289e-01
3.685581980622049114e-02
1.318445078911863058e-03
1.162654222789216815e-04
1.590117960600338038e-03
1.556446071170721618e-03
9.469214376754224709e-04
2.970872206000428790e-03
2.952973155987709958e-03
1.939104873816946189e-03
5.908554803579484961e-03
1.198968076560074812e-03
6.976547588479184480e-04
5.752568890091726023e-04
6.351034470273549462e-04
1.023877576688632688e-03
1.222812353417766828e-03
2.353319215474806059e-04
5.410909989743635561e-04
2.040314881497286726e-03
1.006107039309534802e-03
1.527187788549993911e-03
3.191830657349112310e-03
9.420528329191420495e-04
1.092270930502058654e-03
3.905170236457329320e-03
1.403212000017469081e-04
5.465655066335091752e-04
3.061079774547612975e-04
9.654569632758316661e-04
2.288351289182311661e-04
5.305891420050811271e-04
1.136710343563608746e-03
1.797178366975682234e-03
1.224133006825413794e-03
1.575083879856964538e-03
7.839215968255342296e-04
7.813271181172221211e-04
1.642681451732151254e-03
4.538454183170964433e-03
1.024687110209160411e-03
5.648469301386850735e-04
2.331397286649357706e-03
5.358270171039341591e-04
8.219130971212411060e-05
1.359180855464822441e-03
1.553973867887750108e-03
1.677204323984762694e-03
6.776051799099746826e-04
2.663920907391357758e-04
7.526404867174201147e-04
6.354867574364968718e-04
6.359391100056906165e-04
1.768339324186740452e-03
1.076980222449112901e-03
4.931771273942055613e-04
1.588867252396168736e-03
7.330542053254749573e-04
6.804105112584434576e-04
1.467306839821528978e-04
7.437348786530327289e-04
9.165932586555908127e-04
8.610575713733063406e-04
9.904175847575032166e-04
1.626862886124397570e-03
1.143152555165311002e-03
3.624782726504314286e-04
1.853222477501909396e-03
6.056243043327234378e-04
1.348893180504742544e-03
4.281527129722188644e-04
1.636822740555978969e-03
3.169832216098694092e-04
4.928081035547004747e-04
3.860208160064203058e-04
1.356540140458028501e-04
1.191758466483221202e-03
9.083649060345062561e-04
4.490908516023838512e-04
9.805175671783535225e-04
1.096808367935012216e-03
5.182052073459879164e-04
1.051873334980016859e-03
5.151655824285919462e-04
1.967871831119373353e-03
9.585024791918401446e-04
9.728376174360819136e-04
1.152225966204421369e-03
1.421380210759361652e-03
1.624729465868262907e-03
6.787661585505484763e-04
4.393589001809212764e-04
1.362851771419137546e-03
6.723652963039284053e-04
1.104103938782244809e-03
3.387504799642116252e-04
1.297544642378916854e-03
4.523853805471391288e-04
4.240117001535969004e-04
9.567780778905521149e-04
4.569935724237712458e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
9.029421806335449219e+00,8.488952636718750000e+00,0.000000000000000000e+00,5.404687523841857910e-01
4.685344696044921875e-01,2.693756520748138428e-01,1.086754724383354187e-03,1.980720907449722290e-01
4.650401324033737183e-02,4.102658480405807495e-02,-1.519293785095214844e-01,1.574068069458007812e-01
-1.305970698595046997e-01,1.728392764925956726e-02,-3.172984123229980469e-01,1.694174259901046753e-01
-2.743859402835369110e-02,4.615034442394971848e-03,-5.929483473300933838e-02,2.724120579659938812e-02
-7.202279753983020782e-03,2.151782624423503876e-03,-1.714321970939636230e-02,7.789157330989837646e-03
-1.724040368571877480e-03,1.077417982742190361e-03,-5.366787314414978027e-03,2.565328730270266533e-03
-1.724596368148922920e-04,5.839080549776554108e-04,-1.469159382395446301e-03,7.127916906028985977e-04
1.780092570697888732e-04,3.854371607303619385e-04,-4.409111570566892624e-04,2.334832533961161971e-04
2.444515412207692862e-04,2.905191795434802771e-04,-9.929075895342975855e-05,5.322312063071876764e-05
2.229786769021302462e-04,2.347230474697425961e-04,-2.130833308910951018e-05,9.563954336044844240e-06
1.874697773018851876e-04,1.914074673550203443e-04,-6.495772140624467283e-06,2.558078904257854447e-06
1.548570435261353850e-04,1.561206299811601639e-04,-1.845571432568249293e-06,5.819820785291085485e-07
1.280101569136604667e-04,1.286438055103644729e-04,-9.043565114552620798e-07,2.707058115447580349e-07
1.067574194166809320e-04,1.070412108674645424e-04,-3.782446071909362217e-07,9.445546567121709813e-08
8.965116285253316164e-05,8.980392885860055685e-05,-1.982499497898970731e-07,4.548519427771680057e-08
7.521294173784554005e-05,7.530136645073071122e-05,-1.151874045035583549e-07,2.675781907157670503e-08
6.232588202692568302e-05,6.236955232452601194e-05,-5.391514434904820519e-08,1.024152851414328325e-08
1.411520497640594840e-04,1.271704823011532426e-04,-1.820830448195920326e-06,1.580241041665431112e-05
4.340225859778001904e-05,4.582489418680779636e-05,-9.061552191269584000e-06,6.638919330725912005e-06
6.178405601531267166e-05,5.702846101485192776e-05,-2.539185743444249965e-06,7.294778697541914880e-06
2.471252344548702240e-03,2.093790564686059952e-03,-3.580511111067607999e-05,4.132669128011912107e-04
-2.479090471751987934e-05,4.516834815149195492e-05,-2.470196050126105547e-04,1.770603557815775275e-04
1.413459085597423837e-05,2.099262201227247715e-05,-1.538746073492802680e-05,8.529429578629788011e-06
6.497469439636915922e-05,5.845751365995965898e-05,3.821583050012122840e-06,2.695594730539596640e-06
1.764121952874120325e-05,2.049920112767722458e-05,-1.213438736158423126e-05,9.276405762648209929e-06
3.501735409372486174e-05,3.484227272565476596e-05,7.304152660481122439e-08,1.020372124571622408e-07
9.569257599650882185e-06,9.581194717611651868e-06,-1.103818021874758415e-06,1.091881244974501897e-06
1.036992398439906538e-04,9.588179091224446893e-05,3.892066757771317498e-08,7.778530743962619454e-06
2.062795829260721803e-05,2.156523078156169504e-05,-1.184579218715953175e-06,2.473059339536121115e-07
4.277815241948701441e-05,3.925891360267996788e-05,2.378551926085492596e-06,1.140687572842580266e-06
4.160443204455077648e-04,3.843767044600099325e-04,-2.586079426691867411e-05,5.752839933848008513e-05
3.027450838999357074e-05,3.242210368625819683e-05,-1.494726075179642066e-05,1.279966636502649635e-05
1.193236676044762135e-05,8.270180842373520136e-06,9.789512205315986648e-07,2.683234924916177988e-06
2.839559329004259780e-06,4.063752840011147782e-06,-2.163281806133454666e-06,9.390884088134043850e-07
1.555669005028903484e-04,1.385181531077250838e-04,-6.114895313658053055e-06,2.316364407306537032e-05
5.267133747111074626e-05,4.783941039931960404e-05,-1.627058736630715430e-05,2.110251443809829652e-05
1.562378383823670447e-05,1.580393472977448255e-05,-5.223892003414221108e-07,3.422392751417646650e-07
1.091893864213488996e-04,9.390542254550382495e-05,-2.460992391206673346e-06,1.774495649442542344e-05
4.079175050719641149e-05,2.887719892896711826e-05,7.521221050410531461e-06,4.393329163576709107e-06
2.333955344511196017e-04,2.014799974858760834e-04,1.979665466933511198e-05,1.211888502439251170e-05
2.636061617522500455e-05,4.646129673346877098e-05,-5.113688166602514684e-05,3.103620110778138041e-05
7.525012188125401735e-05,7.111476588761433959e-05,-1.640061236685141921e-05,2.053597199846990407e-05
2.550884892116300762e-05,2.153270725102629513e-05,-2.341943627470755018e-06,6.318084160739090294e-06
1.362116927339229733e-05,1.420590433554025367e-05,-9.442556461181084160e-07,3.595208397655369481e-07
3.233290044590830803e-05,2.353426680201664567e-05,-3.466925591055769473e-06,1.226555741595802829e-05
2.158740244340151548e-04,1.718001294648274779e-04,-2.012504228332545608e-05,6.419892451958730817e-05
2.505981228750897571e-06,9.501787644694559276e-06,-1.215799056808464229e-05,5.162184152140980586e-06
1.233792281709611416e-04,1.014825902529992163e-04,-2.130493521690368652e-05,4.320156585890799761e-05
7.670089416933478788e-07,3.647711992016411386e-06,-6.565372132172342390e-06,3.684669081849278882e-06
5.818444187752902508e-04,5.274614668451249599e-04,-1.206770048156613484e-05,6.645068788202479482e-05
-5.735080776503309608e-06,4.714167516794987023e-06,-1.694784987193997949e-05,6.498601578641682863e-06
-2.138611762347863987e-06,2.129055701516335830e-06,-9.173885700874961913e-06,4.906218237010762095e-06
1.082816233974881470e-04,6.373793439706787467e-05,1.111161236622137949e-05,3.343207936268299818e-05
3.637774716480635107e-05,5.051568950875662267e-05,-3.520461905281990767e-05,2.106667670886963606e-05
1.209033143823035061e-06,2.144757445421419106e-06,-8.996952601592056453e-06,8.061228072619996965e-06
3.682777332869591191e-06,3.214373009541304782e-06,-2.780294892090751091e-07,7.464337841156520881e-07
7.665704470127820969e-05,7.567920692963525653e-05,2.662659142060874728e-07,7.115708058336167596e-07
2.441437209199648350e-05,2.308145667484495789e-05,-2.391564066783757880e-06,3.724479029187932611e-06
5.241770122665911913e-05,4.521177834249101579e-05,1.624630840524332598e-06,5.581292953138472512e-06
3.051811290788464248e-06,4.984608040103921667e-06,-6.287869837251491845e-06,4.355073087936034426e-06
8.687279478181153536e-05,7.661434938199818134e-05,2.700204504435532726e-06,7.558246124972356483e-06
6.772611413907725364e-07,3.829130491794785485e-06,-9.026479347085114568e-06,5.874609996681101620e-06
6.928393122507259250e-05,5.434371996670961380e-05,4.428183729032753035e-06,1.051202798407757655e-05
1.617009957044501789e-06,5.778288141300436109e-06,-6.260080226638820022e-06,2.098802042382885702e-06
1.029435043164994568e-05,1.259135024156421423e-05,-4.915171302855014801e-06,2.618171492940746248e-06
8.377120138902682811e-06,8.437836186203639954e-06,-3.454258830970502459e-06,3.393543238416896202e-06
1.922059709613677114e-05,1.852680725278332829e-05,-1.204033850399355288e-07,8.141921625792747363e-07
4.800916940439492464e-05,2.696580850169993937e-05,-4.090031325176823884e-06,2.513339131837710738e-05
8.086935849860310555e-07,3.030235802725655958e-06,-1.501101451140129939e-05,1.278947274840902537e-05
9.952298569260165095e-06,9.579055586073081940e-06,-6.227248263712681364e-07,9.959676390280947089e-07
1.198459449369693175e-05,1.154568690253654495e-05,-2.991627638948557433e-07,7.380702413684048224e-07
1.315906501986319199e-05,1.174018325400538743e-05,-6.971171160330413841e-07,2.115998540830332786e-06
9.428179509995970875e-06,6.426276286219945177e-06,1.297935000366123859e-06,1.703968109723064117e-06
2.821101361405453645e-07,1.365274670206417795e-06,-1.541136725791147910e-06,4.579721917252754793e-07
1.368035373161546886e-05,9.404272532265167683e-06,-4.826145413971971720e-06,9.102226613322272897e-06
1.642177448957227170e-05,1.459976647311123088e-05,5.485203473654109985e-07,1.273487214348278940e-06
2.744649691521772183e-06,3.204337645001942292e-06,-5.198453436605632305e-07,6.015746834009405575e-08
2.139724238077178597e-04,2.060521655948832631e-04,-7.039350748527795076e-06,1.495962169428821653e-05
3.947071490983944386e-06,1.573523377373930998e-06,1.016310307022649795e-06,1.357237579213688150e-06
1.700832035567145795e-05,1.749174043652601540e-05,-7.062836630211677402e-06,6.579417004104470834e-06
9.065673657460138202e-05,5.721938941860571504e-05,1.417806515746633522e-06,3.201953950338065624e-05
3.242083039367571473e-06,9.581223821442108601e-06,-2.679140197869855911e-05,2.045226210611872375e-05
9.399317059433087707e-05,8.854394400259479880e-05,-4.367989731690613553e-06,9.817216778174042702e-06
1.986149436561390758e-05,1.993458863580599427e-05,-1.785119820851832628e-06,1.712024641165044159e-06
1.109369691221218091e-06,1.403333840244158637e-06,-5.654341634908632841e-07,2.714700144679227378e-07
6.361718988046050072e-05,6.266414857236668468e-05,3.730346520569582935e-07,5.800129656563512981e-07
8.870295278029516339e-05,5.061197589384391904e-05,6.214012955751968548e-06,3.187696347595192492e-05
2.389730943832546473e-04,2.471740590408444405e-04,-3.319537790957838297e-05,2.499441507097799331e-05
1.376968157273950055e-05,1.485159191361162812e-05,-1.831066811064374633e-06,7.491564133488282096e-07
3.255209958297200501e-05,3.089932579314336181e-05,-2.639120566527708434e-06,4.291893219487974420e-06
1.474666419198911171e-06,1.171132112176564988e-06,2.255426210240329965e-07,7.799164336574904155e-08
1.004921705316519365e-05,6.679720627289498225e-06,-2.686587549760588445e-06,6.056084203009959310e-06
7.144927803892642260e-05,6.582328205695375800e-05,-3.376437234692275524e-06,9.002436854643747211e-06
1.083808456314727664e-06,1.615294650036958046e-06,-2.785996912280097604e-06,2.254510718557867222e-06
7.405597716569900513e-05,6.961839972063899040e-05,-1.365939283459738363e-06,5.803511157864704728e-06
1.094642357202246785e-05,9.396025234309490770e-06,1.186853410217736382e-06,3.635449843386595603e-07
1.043286101776175201e-05,8.449196684523485601e-06,1.586926373420283198e-06,3.967383861436246661e-07
4.951262599206529558e-05,5.162715751794166863e-05,-7.190854830696480349e-06,5.076321940578054637e-06
1.712456432869657874e-04,1.600022806087508798e-04,2.741342768786125816e-06,8.502011041855439544e-06
2.235729652966256253e-06,5.898906238144263625e-06,-6.962869065318955109e-06,3.299692480140947737e-06
1.146187860285863280e-04,1.089430443244054914e-04,3.168458079017000273e-06,2.507279532437678427e-06
2.341724029975011945e-05,2.572261473687831312e-05,-9.995302207244094461e-06,7.689926860621199012e-06
2.768715785350650549e-05,2.466774640197400004e-05,-1.756766891958250199e-06,4.776177775056567043e-06
2.976809628307819366e-05,2.920897168223746121e-05,-2.458205926814116538e-06,3.017331209775875323e-06
3.638340785983018577e-05,3.277812720625661314e-05,-6.817780331402900629e-07,4.287060164642753080e-06
3.811936767306178808e-05,2.365084401390049607e-05,-7.972472303663380444e-06,2.244099778181407601e-05
4.630172043107450008e-06,6.825724540249211714e-06,-4.580576387525070459e-06,2.385023890383308753e-06
6.057832706574117765e-06,4.943333806295413524e-06,8.531533239874988794e-07,2.613457752431713743e-07
3.012652450706809759e-04,1.949895668076351285e-04,2.016750477196183056e-05,8.610817167209461331e-05
-2.823297108989208937e-05,1.100777240026218351e-06,-8.682403858983889222e-05,5.749028787249699235e-05
5.557304757530800998e-05,5.892169065191410482e-05,-5.489240265887929127e-06,2.140596961908158846e-06
6.001280053169466555e-05,6.116997246863320470e-05,-4.074482149007963017e-06,2.917310666816774756e-06
4.078477650182321668e-05,3.385962918400764465e-05,1.854819174695876427e-06,5.070326096756616607e-06
1.635119951970409602e-05,1.793135561456438154e-05,-2.978395741592976265e-06,1.398239646732690744e-06
1.083639726857654750e-04,1.035289751598611474e-04,-8.245755452662706375e-06,1.308075479755643755e-05
3.073834932365571149e-06,1.065692458723788150e-06,1.199892608383379411e-06,8.082500357886601705e-07
1.499668869655579329e-04,1.453040313208475709e-04,1.722774641166324727e-06,2.940086687885923311e-06
1.268028281629085541e-04,1.103575923480093479e-04,8.017256732273381203e-06,8.427975444647017866e-06
-1.603311829967424273e-06,5.784576842415845022e-06,-1.070145481207873672e-05,3.313566139695467427e-06
4.284806345822289586e-05,4.027658360428176820e-05,2.011914830291061662e-06,5.595658194579300471e-07
-3.902355729223927483e-06,1.609850755812658463e-06,-1.241403879248537123e-05,6.901831966388272122e-06
1.757623249432072043e-05,1.780771708581596613e-05,-3.213289573977817781e-06,2.981805437229922973e-06
1.010691903502447531e-05,1.005815920507302508e-05,-1.010892106023675296e-06,1.059652163348800968e-06
4.879671178059652448e-05,2.427666368021164089e-05,1.048804847414430697e-07,2.441516699036583304e-05
2.035490178968757391e-04,1.993573532672598958e-04,-2.766824763966724277e-05,3.185989771736785769e-05
4.064740096509922296e-06,3.924732482118997723e-06,-9.297172596234304365e-07,1.069725158231449313e-06
5.359929855330847204e-05,5.160248474567197263e-05,-7.913470767562102992e-08,2.075948032143060118e-06
1.026407062454381958e-05,7.820171958883292973e-06,-3.732563754965667613e-06,6.176462193252518773e-06
2.562511144788004458e-05,2.494613909220788628e-05,4.587940338751650415e-07,2.201785065381045570e-07
8.795360599833657034e-07,1.299556060985196382e-06,-5.943484211456961930e-07,1.743284201438655145e-07
1.318510294368024915e-05,6.362674412230262533e-06,2.255610070278635249e-06,4.566818915918702260e-06
7.240399781949236058e-07,2.946638005596469156e-06,-3.599543560994789004e-06,1.376945533593243454e-06
2.054062933893874288e-04,2.028334420174360275e-04,3.826893362202099524e-07,2.190166696891537867e-06
9.103417687583714724e-05,7.572991307824850082e-05,-1.426634935342008248e-05,2.957061587949283421e-05
1.428550058335531503e-05,7.996790372999384999e-06,3.980978362960740924e-06,2.307731620021513663e-06
-1.589104613231029361e-06,2.924044110841350630e-06,-1.077471642929594964e-05,6.261568159970920533e-06
3.632786683738231659e-05,3.672732782433740795e-05,-1.264563593394996133e-06,8.651058465147798415e-07
1.415118049408192746e-06,1.790763462850009091e-06,-5.783463734587712679e-07,2.027009458061002078e-07
3.546063089743256569e-05,2.139280513802077621e-05,-2.284599759150296450e-06,1.635242551856208593e-05
1.696563413133844733e-05,1.941558366524986923e-05,-3.540217221598140895e-06,1.090267573999881279e-06
-2.469994342391146347e-07,1.353766378997534048e-06,-2.992372628796147183e-06,1.391606815559498500e-06
1.728541792545001954e-05,1.736352351144887507e-05,-8.157624620253045578e-08,3.471292364665146124e-09
1.854463698691688478e-05,1.806422187655698508e-05,-2.144520067304256372e-06,2.624933586048427969e-06
7.373797416221350431e-05,6.372664938680827618e-05,8.519835432707623113e-07,9.159341061604209244e-06
5.316097667673602700e-05,5.488976603373885155e-05,-4.325687314121751115e-06,2.596896820250549354e-06
2.237416483694687486e-04,2.236852160422131419e-04,-1.159529858796304325e-07,1.723770282069381210e-07
5.604420584859326482e-05,5.520731428987346590e-05,-5.573072030529147014e-06,6.409963134501595050e-06
1.924505158967804164e-05,1.635367880226112902e-05,3.205163068287220085e-07,2.570855485828360543e-06
4.111041107535129413e-06,3.690419589474913664e-06,7.577520477752841543e-08,3.448462848609779030e-07
1.676910142123233527e-05,1.598617018316872418e-05,5.891357659493223764e-07,1.937958415965113090e-07
6.850485988252330571e-06,3.840592398773878813e-06,1.923830041050678119e-06,1.086063434740935918e-06
1.506919034000020474e-06,2.657662435012753122e-06,-8.798230737738776952e-06,7.647487109352368861e-06
3.603958975872956216e-05,3.479256338323466480e-05,-3.843811668957641814e-07,1.631406576052540913e-06
6.405809835996478796e-05,5.206566493143327534e-05,1.034502247421187349e-06,1.095792686101049185e-05
4.581798748404253274e-06,7.820943210390396416e-06,-5.545776730286888778e-06,2.306632040927070193e-06
2.804724317684303969e-05,2.710307308007031679e-05,6.360016300277493428e-07,3.081673582983057713e-07
1.545440318295732141e-05,7.777806786180008203e-06,-1.124563004850642756e-05,1.892222644528374076e-05
3.870519140036776662e-05,3.786716843023896217e-05,1.224908743324704119e-07,7.155322805374453310e-07
4.924837412545457482e-06,5.566030722548021004e-06,-1.522038701295969076e-06,8.808453912934055552e-07
1.390567103953799233e-05,1.139873802458168939e-05,-3.444574076638673432e-06,5.951506864221300930e-06
1.672546750342007726e-05,1.126928418671013787e-05,1.917638883242034353e-06,3.538543978720554151e-06
1.884226512629538774e-04,1.638932444620877504e-04,1.018753937387373298e-05,1.434186742699239403e-05
-3.688359356601722538e-06,6.603784186154371127e-06,-2.581799708423204720e-05,1.552585308672860265e-05
4.960941623721737415e-06,5.996546860842499882e-06,-5.519375008589122444e-06,4.483769771468359977e-06
8.640730084152892232e-05,8.421922393608838320e-05,-2.591760335235449020e-07,2.447252427373314276e-06
5.542301551031414419e-06,5.598647931037703529e-06,-1.685560619080206379e-06,1.629214239073917270e-06
7.522912710555829108e-06,3.215326842109789141e-06,4.714054853138804901e-07,3.836180439975578338e-06
4.597198130795732141e-05,3.800887861871160567e-05,-9.404520824318751693e-06,1.736762169457506388e-05
-2.997130650328472257e-07,6.865977866254979745e-07,-1.814299594116164371e-06,8.279887424578191712e-07
1.025477558869170025e-05,5.614367637463146821e-06,-3.012577280969708227e-06,7.652985004824586213e-06
7.184338028309866786e-05,6.753235356882214546e-05,-5.315577709552599117e-06,9.626601240597665310e-06
1.532998680886521470e-06,1.918485168062034063e-06,-5.320471245795488358e-07,1.465606374040362425e-07
3.719454980455338955e-06,3.641004923338186927e-06,-9.656065458329976536e-07,1.044056716636987403e-06
2.361919905524700880e-05,1.790616261132527143e-05,-2.834937902207457228e-07,5.996529125695815310e-06
1.701768815109971911e-05,1.506568696640897542e-05,-7.079809165588812903e-06,9.031809895532205701e-06
2.444726487738080323e-05,2.427358231216203421e-05,-5.565677838603733107e-07,7.302495532712782733e-07
4.817932676814962178e-06,3.449948735578800552e-06,-2.210810237102123210e-07,1.589065163898339961e-06
2.086160020553506911e-05,4.509505288297077641e-06,-4.821763468498829752e-06,2.117385884048417211e-05
2.470050822012126446e-04,2.306105598108842969e-04,7.048726729408372194e-06,9.345782927994150668e-06
-4.154765974817564711e-06,4.352128598839044571e-06,-1.369059009448392317e-05,5.183695520827313885e-06
9.085953934118151665e-06,1.224506468133768067e-05,-9.140927431872114539e-06,5.981816229905234650e-06
1.616619920241646469e-05,1.421584784111473709e-05,-2.821669568220386282e-06,4.772019565280061215e-06
5.809569483972154558e-05,4.366482608020305634e-05,3.009299007317167707e-06,1.142156816058559343e-05
3.798360012297052890e-06,7.814777745807077736e-06,-6.602614121220540255e-06,2.586196387710515410e-06
4.208117388770915568e-05,4.228276884532533586e-05,-6.902284440002404153e-06,6.700689027638873085e-06
1.038599875755608082e-04,7.335325790336355567e-05,-1.999941787289571948e-06,3.250666850362904370e-05
3.367254976183176041e-05,4.003218782600015402e-05,-1.501026872574584559e-05,8.650630661577451974e-06
4.323015673435293138e-06,6.218956059456104413e-06,-3.903418473782949150e-06,2.007478087762137875e-06
2.576539827714441344e-06,2.772990001176367514e-06,-3.925891576272988459e-07,1.961387852134066634e-07
2.386227788520045578e-05,1.151914511865470558e-05,-4.557881311484379694e-06,1.690101453277748078e-05
3.013034256582614034e-05,2.962769394798669964e-05,-2.250789918889495311e-07,7.277275244632619433e-07
1.170445466414093971e-04,9.645855607232078910e-05,-1.700265420367941260e-05,3.758864841074682772e-05
3.855725481116678566e-06,3.315091817057691514e-06,-9.310945188190089539e-07,1.471728182877996005e-06
6.862895133963320404e-06,1.948065573742496781e-06,-1.607071499165613204e-05,2.098554432450328022e-05
3.544853534549474716e-04,3.258801007177680731e-04,-5.555334155360469595e-06,3.416058098082430661e-05
-1.009594598144758493e-06,4.851816811424214393e-06,-1.004549721983494237e-05,4.184085810265969485e-06
5.031945693190209568e-05,4.638902100850827992e-05,2.902424967032857239e-06,1.028009819492581300e-06
-3.322563316032756120e-06,5.024223241889558267e-07,-8.054719728534109890e-06,4.229734258842654526e-06
8.120327947835903615e-06,7.447284133377252147e-06,-1.016902615447179414e-07,7.747340760033694096e-07
1.209253605338744819e-05,1.126423194364178926e-05,-4.568374606606084853e-06,5.396679171099094674e-06
1.963240174518432468e-05,1.892963700811378658e-05,3.029006450105953263e-07,3.998642341684899293e-07
2.288714858877938241e-05,2.143618075933773071e-05,-2.087514531012857333e-06,3.538482133080833592e-06
1.838825301092583686e-05,1.807063017622567713e-05,2.050038006018439773e-08,2.971221420011715963e-07
1.269703643629327416e-04,1.238643744727596641e-04,-1.381954916723771021e-06,4.487940259423339739e-06
2.939709247584687546e-06,4.778750621881044935e-07,1.032117324939463288e-08,2.451512955303769559e-06
7.844623723940458149e-06,8.888174306775908917e-06,-1.567745243846729863e-06,5.241949452283733990e-07
1.274175156140699983e-04,1.224331790581345558e-04,2.492977500878623687e-06,2.491363829904003069e-06
-3.789527909248135984e-07,1.673391011536295991e-06,-7.065538738970644772e-06,5.013194822822697461e-06
6.939069862710312009e-05,5.171024895389564335e-05,-3.789026777667459100e-06,2.146947554138023406e-05
2.530714555177837610e-04,2.524502051528543234e-04,-1.876905457720567938e-06,2.498149569873930886e-06
1.087407440536480863e-06,3.897485385095933452e-06,-4.072480805916711688e-06,1.262402861357259098e-06
3.154992009513080120e-05,2.594769466668367386e-05,3.395191470190184191e-06,2.207035777246346697e-06
3.073573316214606166e-05,3.331352127133868635e-05,-3.384376213944051415e-06,8.065884458119398914e-07
1.272839745070086792e-05,1.486471046519000083e-05,-5.112362941872561350e-06,2.976049472636077553e-06
3.397010732442140579e-05,3.333356653456576169e-05,1.768208193198006484e-07,4.597195015776378568e-07
1.079894786926161032e-06,1.559801262374094222e-06,-2.707975681914831512e-06,2.228069206466898322e-06
1.169907318399054930e-05,1.060448266798630357e-05,1.772181690284924116e-07,9.173729722533607855e-07
5.183080702408915386e-06,4.543974682746920735e-06,-1.704874307506543119e-06,2.343980213481700048e-06
7.082914635248016566e-06,6.544331881741527468e-06,1.946243628481170163e-07,3.439580211761494866e-07
3.184739398420788348e-06,2.751065494521753863e-06,3.186821970757591771e-07,1.149916641907111625e-07
1.770631752151530236e-05,1.371229063806822523e-05,-3.711514636961510405e-06,7.705541065661236644e-06
5.855997733306139708e-05,4.828419696423225105e-05,3.656284889075323008e-06,6.619494797632796690e-06
1.545693085063248873e-04,1.566435530548915267e-04,-1.015900852507911623e-05,8.084767614491283894e-06
3.631208301158039831e-06,2.093465582220233046e-06,-4.216396064293803647e-06,5.754138783231610432e-06
5.074463479104451835e-05,5.002534089726395905e-05,-1.524789240647805855e-06,2.244081997559987940e-06
5.547383625525981188e-05,5.470999167300760746e-05,-2.670356593625911046e-07,1.030880866892402992e-06
7.588521839352324605e-06,4.878840172750642523e-06,-6.516923463095736224e-07,3.361373956067836843e-06
1.737021084409207106e-04,1.669056218815967441e-04,-5.073401553090661764e-06,1.186987628898350522e-05
5.782585049018962309e-06,5.211888037592871115e-06,-5.514286272045865189e-07,1.122125468100421131e-06
5.742686334997415543e-05,4.674513183999806643e-05,-9.187993782688863575e-06,1.986972165468614548e-05
1.582744735060259700e-04,1.576218492118641734e-04,-4.661815182771533728e-06,5.314433565217768773e-06
3.846600520773790777e-06,4.030024228995898739e-06,-9.505051821179222316e-07,7.670815875826519914e-07
4.424749204190447927e-05,2.455032336001750082e-05,-2.198117044827085920e-06,2.189528640883509070e-05
2.932402821897994727e-05,3.201194340363144875e-05,-3.476224492260371335e-06,7.883101602601527702e-07
2.744109769992064685e-05,2.980146382469683886e-05,-8.611466000729706138e-06,6.251100785448215902e-06
8.511864507454447448e-06,4.803707270184531808e-06,-2.840211436705430970e-06,6.548368673975346610e-06
5.009811866329982877e-05,4.763301694765686989e-05,1.220339527208125219e-06,1.244763552676886320e-06
4.323183475207770243e-06,4.699801138485781848e-06,-4.375382332000299357e-07,6.092066229257397936e-08
3.713289061124669388e-06,3.781888608500594273e-06,-4.657136742025613785e-06,4.588537194649688900e-06
1.721606167848221958e-05,1.695788887445814908e-05,-4.110243878585606581e-08,2.992742338392417878e-07
3.318730159662663937e-05,3.240097066736780107e-05,-2.366654712204763200e-07,1.022994752020167653e-06
4.321344385971315205e-05,1.916778728627832606e-06,5.859270004293648526e-06,3.543739512679167092e-05
2.762535586953163147e-07,1.085162693925667554e-05,-3.193242810084484518e-05,2.135705472028348595e-05
1.851246906880987808e-06,1.640982986828021239e-06,-5.843169674335513264e-06,6.053433480701642111e-06
1.772330324456561357e-05,1.690525459707714617e-05,-1.870863854946946958e-07,1.005135459308803547e-06
1.554445952933747321e-05,4.791676929016830400e-06,-3.168642479067784734e-06,1.392142439726740122e-05
2.510802551114466041e-05,2.706995292101055384e-05,-3.617843958636512980e-06,1.655916776144295000e-06
1.464482047595083714e-04,1.377050939481705427e-04,-6.337245849863393232e-06,1.508035529695916921e-05
1.687654844317876268e-06,2.724780642893165350e-06,-2.048147280220291577e-06,1.011021481645002495e-06
2.070092341455165297e-05,1.556223651277832687e-05,1.936524995471700095e-06,3.202162133675301448e-06
1.049373167916201055e-05,1.253657683264464140e-05,-4.275336777936900035e-06,2.232490942333242856e-06
4.868524047196842730e-05,4.723862730315886438e-05,-2.923193051174166612e-06,4.369806902104755864e-06
5.308173513185465708e-06,2.875096242860308848e-06,-1.541209371680452023e-06,3.974286755692446604e-06
2.084395418933127075e-05,1.997821345867123455e-05,-2.583956074886373244e-06,3.449697715041111223e-06
9.887172382150311023e-06,8.694585631019435823e-06,4.569950533550581895e-07,7.355916409323981497e-07
2.402710561000276357e-05,2.294894329679664224e-05,-2.906677082137321122e-06,3.984840077464468777e-06
9.029299690155312419e-05,8.824082760838791728e-05,5.721955176340998150e-07,1.479972297602216713e-06
4.591399556375108659e-05,4.501652438193559647e-05,-1.808883325793431140e-06,2.706352688619517721e-06
3.939390444429591298e-05,3.775558070628903806e-05,-3.789625679928576574e-08,1.676220563240349293e-06
3.641449438873678446e-05,3.474290133453905582e-05,-3.778107839025324211e-06,5.449698164738947526e-06
1.144858833868056536e-05,6.487481641670456156e-06,-3.166079977745539509e-06,8.127186447381973267e-06
9.284559382649604231e-06,8.121253813442308456e-06,8.236044664045039099e-07,3.397006480554409791e-07
2.079939076793380082e-05,2.075941665680147707e-05,-4.760337105835787952e-06,4.800310762220760807e-06
1.142791588790714741e-04,1.132845209212973714e-04,2.466365458531072363e-07,7.480045951524516568e-07
2.784453681670129299e-05,2.114527342200744897e-05,-2.933877340183244087e-06,9.633139598008710891e-06
1.622057061467785388e-05,1.062774117599474266e-05,3.378469273229711689e-06,2.214360620200750418e-06
9.325789869762957096e-05,9.427572513232007623e-05,-1.120946399169042706e-05,1.019163391902111471e-05
4.197262114757904783e-06,4.023546352982521057e-06,-7.528657306465902366e-07,9.265813218917173799e-07
4.562951653497293591e-05,4.141537283430807292e-05,1.324078539255424403e-06,2.890065843530464917e-06
4.723387974081560969e-07,1.205228954859194346e-06,-6.360208317346405238e-06,5.627318387269042432e-06
9.807867172639816999e-06,5.973056431685108691e-06,-3.980854330620786641e-07,4.232895662426017225e-06
9.685920304036699235e-06,1.057119879988022149e-05,-2.124538013958954252e-06,1.239258949681243394e-06
8.162899689523328561e-07,5.143858174960769247e-07,1.847441239988256712e-07,1.171600416682849755e-07
7.943254604469984770e-05,6.110066897235810757e-05,-5.002224952477263287e-06,2.333409975108224899e-05
-9.813868473429465666e-07,2.438699539197841659e-06,-5.550214609684189782e-06,2.130128223143401556e-06
-2.281162778672296554e-07,4.299673435070872074e-07,-4.708451797341695055e-06,4.050368261232506484e-06
1.026858171826461330e-05,6.712434696964919567e-06,-6.305435249487345573e-07,4.186690603091847152e-06
2.706150007725227624e-05,8.802427146292757243e-06,-9.025906365422997624e-06,2.728497929638251662e-05
-5.710817276849411428e-07,2.353598119952948764e-06,-7.421912414429243654e-06,4.497232566791353747e-06
3.322181146359071136e-05,3.086615106440149248e-05,-3.099111836490919814e-06,5.454771780932787806e-06
6.773532368242740631e-05,3.699913941090926528e-05,-5.462040917336707935e-06,3.619822746259160340e-05
4.502701631281524897e-05,4.947937122778967023e-05,-6.484771802206523716e-06,2.032416205111076124e-06
2.531748577894177288e-05,2.317098915227688849e-05,1.910888386191800237e-06,2.356091357569312095e-07
5.159694410394877195e-06,8.946082743932493031e-06,-1.443830842617899179e-05,1.065192009264137596e-05
5.041717486164998263e-06,3.998888132628053427e-06,-2.012965069297933951e-06,3.055794650208554231e-06
5.326219707058044150e-06,5.400906502472935244e-06,-2.499100730801728787e-07,1.752234055629742215e-07
3.531464972184039652e-05,3.507378278300166130e-05,-7.641055788099038182e-08,3.172806941620365251e-07
7.752735109534114599e-05,7.030601409496739507e-05,-3.396232273189525586e-08,7.255299806274706498e-06
8.594689279561862350e-05,8.365532994503155351e-05,-9.223946108249947429e-06,1.151550804934231564e-05
6.396277512976666912e-06,6.020643468218622729e-06,-7.199291189863288309e-07,1.095563220587791875e-06
1.008124581858282909e-05,7.241287676151841879e-06,5.329608256943174638e-07,2.306997203049832024e-06
7.769281182845588773e-06,7.357791105278010946e-07,3.477934797047055326e-06,3.555566991053638048e-06
7.186281436588615179e-06,1.034153137879911810e-05,-4.867475126957288012e-06,1.712225412120460533e-06
3.441551143623655662e-06,1.345088548987405375e-06,-7.649937288078945130e-06,9.746399882715195417e-06
5.046780188422417268e-06,4.386977707326877862e-06,3.545028448570519686e-07,3.052997215036157286e-07
1.648638863116502762e-05,9.459969987801741809e-06,2.558324013079982251e-06,4.468093720788601786e-06
1.003911165753379464e-05,9.388019861944485456e-06,-1.164405784948030487e-05,1.229514964506961405e-05
7.294978422578424215e-05,7.073408050928264856e-05,-3.745493017959233839e-07,2.590258645795984194e-06
2.408507134532555938e-05,1.534850707685109228e-05,-4.809545316675212234e-06,1.354610958514967933e-05
3.183652734151110053e-05,3.283530895714648068e-05,-3.396776037334348075e-06,2.397991920588538051e-06
2.027551272476557642e-05,1.805322972359135747e-05,-2.586560185591224581e-06,4.808842277270741761e-06
2.186855999752879143e-05,1.966550735232885927e-05,-2.141513050446519628e-06,4.344565695646451786e-06
1.943820680025964975e-04,1.824596402002498507e-04,2.678243617992848158e-06,9.244186003343202174e-06
5.867316303920233622e-07,4.173719389655161649e-06,-5.534452157007763162e-06,1.947464397744624875e-06
2.987198786286171526e-05,2.889188544941134751e-05,4.206477797197294421e-07,5.594544063569628634e-07
8.037072802835609764e-06,8.255315151473041624e-06,-3.705302162870793836e-07,1.522880523907588213e-07
1.078434706869302318e-05,1.136904302256880328e-05,-6.438594937208108604e-06,5.853898983332328498e-06
1.889076429506530985e-06,1.574895918565744068e-06,-4.633412231669353787e-07,7.775218477945600171e-07
1.262418300029821694e-05,6.414853942260378972e-06,1.097187805498833768e-06,5.112141479912679642e-06
-7.862668098823633045e-07,5.751113576479838230e-07,-5.764912657468812540e-06,4.403534603625303134e-06
1.703108864603564143e-05,1.697890002105850726e-05,-3.679975009163172217e-07,4.201868364361871500e-07
6.410603873518994078e-06,6.218877388164401054e-06,-1.077931415238708723e-07,2.995199110955582000e-07
7.130426183721283451e-06,6.026986284268787131e-06,-4.440120733306684997e-07,1.547451915939745959e-06
6.050213414710015059e-06,1.274818487217999063e-06,1.418767510585894343e-06,3.356627530592959374e-06
3.161674248985946178e-05,2.772271182038821280e-05,2.588849611129262485e-06,1.305180376220960170e-06
3.845039827865548432e-06,1.674158170317241456e-06,-1.517173222964629531e-05,1.734261422825511545e-05
8.886836440069600940e-06,4.981665369996335357e-06,-1.454344214835145976e-06,5.359515853342600167e-06
6.809063052060082555e-06,3.650901589935529046e-06,-4.901443844573805109e-06,8.059605534072034061e-06
2.459340612404048443e-05,2.447809129080269486e-05,-4.199940235594112892e-07,5.353085725801065564e-07
4.360617094789631665e-05,3.982692214776761830e-05,-2.316367044841172174e-06,6.095616299717221409e-06
4.755381723953178152e-07,1.017691715787805151e-06,-1.498538722444209270e-06,9.563851790517219342e-07
8.601678018749225885e-07,5.779996286037203390e-07,1.363070509796671104e-07,1.458611222915351391e-07
6.339101673802360892e-05,4.697160329669713974e-05,-3.826926331385038793e-06,2.024633977271150798e-05
1.182448613690212369e-06,4.004456513939658180e-06,-9.178594154946040362e-06,6.356586254696594551e-06
6.616446171392453834e-06,3.378105702722677961e-06,-2.892847987823188305e-06,6.131188456492964178e-06
3.087303412030451000e-06,2.945423830169602297e-06,-1.839757374000328127e-06,1.981637069548014551e-06
2.948791006929241121e-05,2.247277916467282921e-05,-2.870829121093265712e-07,7.302211997739505023e-06
2.315947540409979410e-06,2.645153244884568267e-06,-6.385942924680421129e-06,6.056737220205832273e-06
9.810837582335807383e-06,9.173456419375725091e-06,-1.009569743359861604e-07,7.383374622804694809e-07
7.145015842979773879e-06,6.400322490662802011e-06,4.242470481585769448e-07,3.204462188932666322e-07
1.130837699747644365e-04,1.050515929819084704e-04,2.420152895865612663e-06,5.612024324364028871e-06
3.444199137447867543e-06,3.439046622588648461e-06,-1.146740942203905433e-05,1.147256170952459797e-05
1.857544020822388120e-06,2.012454842770239338e-06,-2.432249175399192609e-07,8.831412401377747301e-08
1.704267742752563208e-05,1.685644201643299311e-05,4.410581766478571808e-08,1.421301902837512898e-07
3.147376264678314328e-05,9.352893357572611421e-06,-1.477126943427720107e-06,2.359799509576987475e-05
9.275185584556311369e-05,9.713316103443503380e-05,-1.151591550296870992e-05,7.134607585612684488e-06
1.017447516460379120e-06,1.030191810968972277e-06,-1.289618580813112203e-07,1.162175209401539178e-07
5.238416179054183885e-06,6.496211426565423608e-06,-2.938253146567149088e-06,1.680458012742747087e-06
1.820436045818496495e-05,1.779747799446340650e-05,-1.262395358025969472e-06,1.669277367000177037e-06
4.864906804868951440e-05,4.769401493831537664e-05,-3.731435356257861713e-07,1.328197527072916273e-06
2.252441845485009253e-05,1.984576920222025365e-05,-1.287872009925195016e-06,3.966521944676060230e-06
1.016862552205566317e-05,6.572652637260034680e-06,1.865004605861031450e-06,1.730968165247759316e-06
2.470321078362758271e-06,1.252903416570916306e-06,1.065485321305459365e-06,1.519322125886901631e-07
1.840848017309326679e-05,1.259786222362890840e-05,3.975008439738303423e-06,1.835610191847081296e-06
1.224810548592358828e-04,1.210315167554654181e-04,1.137173057941254228e-06,3.123703606888739159e-07
1.666725293034687638e-04,1.614498469280079007e-04,-2.430210588499903679e-05,2.952478280349168926e-05
8.079834969976218417e-07,8.540332032680453267e-07,-1.946528300322825089e-06,1.900478537208982743e-06
1.818597957026213408e-05,3.731267497641965747e-06,1.844939333750517108e-06,1.260977296624332666e-05
1.290856380364857614e-05,1.542701102152932435e-05,-1.350427919533103704e-05,1.098583197745028883e-05
1.455537676520179957e-05,1.420595708623295650e-05,2.894314548029797152e-07,5.998889207603497198e-08
1.668863205850357190e-06,2.117137682944303378e-06,-1.026936956805002410e-06,5.786625365544750821e-07
2.042682353931013495e-05,1.656235895097779576e-06,2.691028385015670210e-06,1.607955891813617200e-05
-4.943586191075155511e-06,5.623533070320263505e-07,-1.109134154830826446e-05,5.585402050201082602e-06
3.882023520418442786e-06,4.616099886334268376e-06,-9.333283514934009872e-07,1.992520282101395424e-07
9.176322055282071233e-05,9.242494706995785236e-05,-2.142850007658125833e-06,1.481125309510389343e-06
2.492758358130231500e-05,2.445302743581123650e-05,-6.559882876899791881e-07,1.130544660554733127e-06
4.856749001191928983e-05,4.789187369169667363e-05,-1.116538669521105476e-06,1.792153852875344455e-06
1.286371261812746525e-04,1.282241864828392863e-04,-2.414904258785099955e-07,6.544326538460154552e-07
6.071488314773887396e-06,2.100639903801493347e-06,-1.111528945330064744e-06,5.082377356302458793e-06
3.755928446480538696e-06,4.454092959349509329e-06,-1.062566184373281430e-06,3.644016715043107979e-07
1.173539567389525473e-05,6.585891242139041424e-06,-3.702770754898665473e-06,8.852275641402229667e-06
1.362112088827416301e-04,1.236311363754794002e-04,4.851513494941173121e-06,7.728561286057811230e-06
-4.192913365841377527e-06,9.074816489373915829e-07,-9.913162102748174220e-06,4.812766746908891946e-06
3.031927008123602718e-05,3.048045982723124325e-05,-2.337681479502862203e-07,7.257729350840236293e-08
3.318393737572478130e-08,1.287713189412897918e-06,-2.301027507201069966e-06,1.046498255163896829e-06
1.441978838556678966e-06,1.792472971828829031e-06,-9.068978670256910846e-07,5.564037337535410188e-07
2.194603803218342364e-05,1.407616673532174900e-05,1.304896272813493852e-06,6.564975137735018507e-06
9.952850632544141263e-06,9.568015229888260365e-06,-9.762939043866936117e-06,1.014777444652281702e-05
1.072664690582314506e-05,1.055808297678595409e-05,-3.121784430959451129e-08,1.997810556986223673e-07
8.946119123720563948e-06,8.681224244355689734e-06,1.485662437517021317e-07,1.163285077154796454e-07
1.706527655187528580e-05,1.202836483571445569e-05,-1.509528942733595613e-06,6.546440545207588002e-06
1.739975414238870144e-05,1.744387554936110973e-05,-4.062871084897778928e-06,4.018748768430668861e-06
7.640499097760766745e-05,6.725466664647683501e-05,-1.640955815673805773e-07,9.314418093708809465e-06
1.555750372972397599e-06,2.116436689902911894e-06,-6.222172146408411209e-07,6.153079823434381979e-08
5.209607024880824611e-06,5.242465704213827848e-06,-4.132601816309033893e-08,8.467420542501713498e-09
7.545554399257525802e-05,7.715384708717465401e-05,-3.324805220472626388e-06,1.626504172236309387e-06
4.811957296624314040e-06,5.354795121093047783e-06,-1.050190348905744031e-06,5.073527518106857315e-07
2.822731767082586884e-05,2.757957008725497872e-05,-1.581452465870825108e-06,2.229201527370605618e-06
2.393067461525788531e-06,1.761348585205269046e-06,-4.551443453237880021e-07,1.086863335331145208e-06
1.261391844309400767e-05,9.201490684063173831e-06,-1.354559231003804598e-06,4.766987331095151603e-06
2.772745392576325685e-05,2.310959462192840874e-05,-4.494640506891300902e-06,9.112500265473499894e-06
2.715829577937256545e-05,2.715254413487855345e-05,-2.566070406828657724e-06,2.571821823948994279e-06
6.175159796839579940e-06,3.780741508307983167e-06,6.029515731142964796e-08,2.334123337277560495e-06
1.476987017667852342e-05,1.224671723321080208e-05,-3.999993168690707535e-06,6.523145657411077991e-06
9.373293323733378202e-06,4.926038400299148634e-06,-2.505651764295180328e-06,6.952906460355734453e-06
3.701422247104346752e-05,3.762830965570174158e-05,-9.110274845625099260e-07,2.969392483009869466e-07
7.221598480100510642e-06,1.669762127676222008e-06,-3.467891701802727766e-06,9.019728167913854122e-06
2.226978722319472581e-05,2.309705087100155652e-05,-1.709963498797151260e-06,8.826988278087810613e-07
2.982471414725296199e-05,2.251374462503008544e-05,-3.123131136817391962e-06,1.043410247802967206e-05
2.766138823062647134e-05,2.855641105270478874e-05,-3.970459601987386122e-06,3.075436552535393275e-06
6.121006208559265360e-07,4.322665461131691700e-07,-3.872455067721602973e-07,5.670795530932082329e-07
1.813954440876841545e-05,1.201663781102979556e-05,5.026932967666652985e-07,5.620214324153494090e-06
2.937597673735581338e-05,1.774768861650954932e-05,-1.269537733605829999e-05,2.432366636639926583e-05
1.016757414618041366e-05,1.138240622822195292e-05,-2.601993173811933957e-06,1.387160978083556984e-06
6.364168075378984213e-05,6.320080137811601162e-05,2.488014274604211096e-07,1.920808756494807312e-07
2.396646959823556244e-05,2.155498259526211768e-05,1.442849793420464266e-06,9.686373232398182154e-07
5.286951363814296201e-06,3.990431196143617854e-06,-7.369540071522351354e-06,8.666060239193029702e-06
1.109509048546897247e-05,1.072330542228883132e-05,-5.529691549099879921e-08,4.270822557828068966e-07
3.286420178483240306e-05,3.146553717670030892e-05,6.605644671253685374e-07,7.380971283055259846e-07
7.977365748956799507e-05,7.025805098237469792e-05,-6.230108738236594945e-06,1.574572161189280450e-05
7.400667527690529823e-05,6.829787889728322625e-05,-9.434951607545372099e-06,1.514374980615684763e-05
6.357276106427889317e-06,6.158309588499832898e-06,-2.154218236682936549e-06,2.353184754610992968e-06
6.674501491943374276e-05,5.536467870115302503e-05,4.056370812577370089e-07,1.097469885280588642e-05
2.130467764800414443e-04,2.107313921442255378e-04,-1.323347078141523525e-05,1.554885056975763291e-05
5.495078767125960439e-06,5.136474555911263451e-06,-1.554832920191984158e-07,5.140873327036388218e-07
6.063239925424568355e-05,4.560544039122760296e-05,-4.669717327487887815e-06,1.969667573575861752e-05
2.910756393248448148e-06,5.580014658335130662e-06,-7.061044470901833847e-06,4.391786205815151334e-06
2.047307316388469189e-05,1.946187330759130418e-05,-2.669515652087284252e-06,3.680716645249049179e-06
7.037755494820885360e-06,2.389505198152619414e-06,-1.136099854193162173e-06,5.784349923487752676e-06
9.827828762354329228e-06,9.730253623274620622e-06,-3.901222498825518414e-06,3.998797183157876134e-06
1.940189349625143223e-06,1.077988940778595861e-06,-4.292747135536956193e-08,9.051278766492032446e-07
1.208752837555948645e-05,3.312303988423082046e-06,2.294300657013081945e-06,6.480923730123322457e-06
1.523250375612406060e-06,4.408525910548632964e-06,-5.045923444413347170e-06,2.160647909477120265e-06
1.098755456041544676e-04,1.085509065887890756e-04,2.704894654925737996e-07,1.054150516210938804e-06
2.734081590460846201e-06,3.715787670444115065e-06,-1.565160346217453480e-06,5.834541525473468937e-07
4.311620614316780120e-06,1.540559310342359822e-06,1.715369421617651824e-06,1.055691882356768474e-06
5.145648174220696092e-06,6.338855655485531315e-06,-1.532236183265922591e-06,3.390287588445062283e-07
7.222111889859661460e-05,7.244497101055458188e-05,-2.355175041657275870e-07,1.166349150594214734e-08
9.087858074963151012e-07,1.801740495466219727e-06,-1.274387614103034139e-06,3.814329261331295129e-07
2.174903420382179320e-05,8.486115802952554077e-06,-6.447242412832565606e-06,1.971015990420710295e-05
7.460507731593679637e-07,2.412167759757721797e-06,-6.633207703998778015e-06,4.967090717400424182e-06
3.533680137479677796e-05,2.389189103269018233e-05,2.203056510552414693e-06,9.241854058927856386e-06
3.534482857503462583e-07,3.852610461763106287e-06,-6.460003987740492448e-06,2.960841811727732420e-06
7.587695108668413013e-06,7.757033131383650471e-07,-8.000425623322371393e-06,1.481241724832216278e-05
1.057165536622051150e-05,9.096855137613601983e-06,-4.131553396291565150e-06,5.606353624898474663e-06
6.479646799562033266e-06,6.254434993024915457e-06,-6.656477467004151549e-07,8.908597237677895464e-07
1.385048744850791991e-05,1.226090716954786330e-05,2.821852547185699223e-07,1.307394541072426364e-06
7.764498877804726362e-05,7.772030221531167626e-05,-1.529449264126014896e-06,1.454133098377496935e-06
2.843137008312623948e-05,2.692758607736323029e-05,-6.552709237439557910e-07,2.159055156880640425e-06
1.147385410149581730e-05,4.855639417655766010e-06,2.264558361275703646e-06,4.353656095190672204e-06
1.214649273606482893e-05,1.107443949877051637e-05,5.751392109232256189e-07,4.969143105881812517e-07
6.870996003272011876e-06,9.745835086505394429e-06,-6.506846602860605344e-06,3.632007747000898235e-06
2.994288024638080969e-06,1.162091734840942081e-06,1.196632524624874350e-06,6.355637083288456779e-07
1.300110488955397159e-05,1.026931840897304937e-05,-7.334398560487898067e-06,1.006618458632146940e-05
5.392550883698277175e-05,4.314307079766876996e-05,-3.093747409366187640e-06,1.387618613080121577e-05
-4.787890475199674256e-07,4.767080667988921050e-07,-1.172936322291207034e-06,2.174392363940569339e-07
8.815770797809818760e-07,2.210048251072294079e-06,-4.410143901623087004e-06,3.081672730331774801e-06
1.777305988071020693e-05,1.782176695996895432e-05,-1.486871923361832160e-07,9.998052519222255796e-08
1.260076387552544475e-04,1.230102061526849866e-04,8.841165026751696132e-07,2.113313030349672772e-06
5.153789061296265572e-06,8.413377372562536038e-07,-6.631056294281734154e-06,1.094350773200858384e-05
1.268543273909017444e-04,1.250150235136970878e-04,-1.854913421084347647e-06,3.694223096317728050e-06
5.227445853961398825e-06,5.614882411464350298e-06,-9.724036544866976328e-07,5.849671538271650206e-07
6.814581865910440683e-06,2.098891627611010335e-06,4.749499566969461739e-07,4.240740054228808731e-06
3.065343116759322584e-05,2.797562592604663223e-05,1.815174869079783093e-06,8.626289513813389931e-07
3.860479409922845662e-06,3.448440111242234707e-07,-1.293671084567904472e-05,1.645234624447766691e-05
2.292257249791873619e-06,1.946087422766140662e-06,2.494954571830021450e-07,9.667422062875630218e-08
1.009246534522389993e-05,7.965874829096719623e-06,1.161740215138706844e-06,9.648498462411225773e-07
1.551896712044253945e-04,1.544532860862091184e-04,-7.759810500829189550e-07,1.512361905042780563e-06
1.311460664510377683e-06,1.818244527385104448e-06,-3.339141130709322169e-06,2.832357267834595405e-06
6.084225788072217256e-06,3.191753194187185727e-06,-8.751433711040590424e-08,2.979987129947403446e-06
3.401863432372920215e-05,3.336754889460280538e-05,5.514446570487052668e-07,9.964085734281979967e-08
3.973718776251189411e-08,9.896842811940587126e-07,-3.514247964631067589e-06,2.564300757512683049e-06
2.787919765978585929e-05,2.792386476357933134e-05,-1.038303025779896416e-07,5.916329470778691757e-08
2.262730959046166390e-05,2.164633406209759414e-05,-2.559864924478461035e-07,1.236961225004051812e-06
2.493806277925614268e-06,2.008875753745087422e-06,-1.079046569429920055e-06,1.563977207297284622e-06
5.165316179045476019e-05,5.164174581295810640e-05,-2.272881118869918282e-07,2.387023982919345144e-07
4.434119910001754761e-05,3.565152655937708914e-05,1.010874825624341611e-06,7.678797373955603689e-06
8.877590153133496642e-05,8.677309233462437987e-05,6.067966751288622618e-08,1.942125209097866900e-06
2.528686309233307838e-07,6.874531663925154135e-07,-1.127592076954897493e-05,1.084133600670611486e-05
6.107715307734906673e-05,5.867004074389114976e-05,1.925916706113639520e-07,2.214521600762964226e-06
2.973654045490548015e-05,3.004275458806660026e-05,-2.181953277613501996e-06,1.875737893897166941e-06
1.737222191877663136e-06,1.769545292518159840e-06,-2.420494524812966119e-07,2.097263518407999072e-07
1.448755483579589054e-05,1.754864456415816676e-06,3.679296582959068473e-07,1.236476055055391043e-05
-1.828010226745391265e-06,7.688660730309493374e-07,-3.595902171582565643e-06,9.990258149628061801e-07
-2.224487616331316531e-08,1.410998493156512268e-06,-4.874232672591460869e-06,3.440989303271635436e-06
6.392935028998181224e-05,6.148276588646695018e-05,-1.533705244582961313e-06,3.980290784966200590e-06
3.424730266488040797e-06,3.733359108082368039e-06,-7.865650104577071033e-07,4.779361120199610014e-07
8.593295206082984805e-06,2.928420826719957404e-06,1.374774910800624639e-06,4.290098786441376433e-06
2.829606091836467385e-05,2.947933171526528895e-05,-5.563934792007785290e-06,4.380663995107170194e-06
5.432698162621818483e-05,5.436413994175381958e-05,-2.139145465207548114e-07,1.767559609788804664e-07
2.941787170129828155e-05,2.159806717827450484e-05,-1.146467184298671782e-06,8.966270797827746719e-06
2.435958595015108585e-05,2.463631426508072764e-05,-2.979490716370492009e-07,2.121964115531227435e-08
7.433350401697680354e-05,6.378588295774534345e-05,-1.223413619300117716e-05,2.278175998071674258e-05
1.334491244051605463e-04,1.231857313541695476e-04,-9.362494893139228225e-06,1.962589703907724470e-05
2.041415882558794692e-06,4.532030288828536868e-07,7.294693773474136833e-07,8.587436468587839045e-07
3.996592568000778556e-06,3.664183168439194560e-06,2.333938766696519451e-07,9.901539499423961388e-08
2.425378261250443757e-05,2.523373768781311810e-05,-7.365463261521654204e-06,6.385506821970921010e-06
8.822309609968215227e-05,8.796533074928447604e-05,1.465967613967222860e-07,1.111695411282198620e-07
6.610765012737829238e-06,4.457352133613312617e-06,3.608658971643308178e-07,1.792546981960185803e-06
1.544534461572766304e-04,1.428229297744110227e-04,4.735646143672056496e-06,6.894870239193551242e-06
-9.688665159046649933e-07,8.362850394405541010e-07,-1.748281829350162297e-05,1.567766594234853983e-05
1.512798235125956126e-06,8.313500075018964708e-07,-5.454242000269005075e-07,1.226872427650960162e-06
8.238744158006738871e-06,7.330889729928458109e-06,4.559348951715946896e-07,4.519201013408746803e-07
1.162113112513907254e-04,1.143932022387161851e-04,7.466564397873298731e-07,1.071448423317633569e-06
-7.023015768936602399e-07,3.590519384033541428e-07,-2.588286179161514156e-06,1.526932692286209203e-06
5.823826359119266272e-05,4.711853398475795984e-05,2.512107812435715459e-06,8.607623385614715517e-06
1.309268282057018951e-05,1.590420106367673725e-05,-1.047057685354957357e-05,7.659058610443025827e-06
3.664148152893176302e-06,3.488352831482188776e-06,1.452393121326167602e-07,3.055599506751605077e-08
8.210306077671702951e-06,5.610521384369349107e-06,-2.745200617937371135e-06,5.344985311239724979e-06
6.103948180680163205e-06,5.326300197339151055e-06,5.397694167186273262e-07,2.378783108269999502e-07
7.524352440668735653e-06,2.557249672463512979e-06,2.493515012247371487e-06,2.473587755957851186e-06
2.684447827050462365e-05,2.796704757201950997e-05,-8.420225640293210745e-06,7.297655884030973539e-06
2.781544935714919120e-06,2.744996209003147669e-06,-5.424902838058187626e-07,5.790387831439147703e-07
1.659021222621959168e-06,2.797490026296145516e-07,2.793716902260712232e-08,1.351335072286019567e-06
5.307258834363892674e-05,4.825713040190748870e-05,1.893243620543216821e-06,2.922214434875058942e-06
1.027072066790424287e-04,1.020597992464900017e-04,-4.228348871038178913e-07,1.070240728040516842e-06
8.191528650058899075e-06,9.578699064149986953e-06,-1.970788161997916177e-06,5.836174068463151343e-07
1.071120823326054960e-05,2.335363660677103326e-06,4.431760316947475076e-06,3.944084255635971203e-06
4.190515028312802315e-06,3.255376668676035479e-06,-1.868270192062482238e-05,1.961784073500894010e-05


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.074863925576210022e-04
7.546485401690006256e-03
1.472339872270822525e-02
2.183865755796432495e-02
2.889268100261688232e-02
3.588590025901794434e-02
4.281872510910034180e-02
4.969169199466705322e-02
5.650504678487777710e-02
6.325931847095489502e-02
6.995500624179840088e-02
7.659239321947097778e-02
8.317194879055023193e-02
8.969409018754959106e-02
9.615922719240188599e-02
1.025677546858787537e-01
1.089200526475906372e-01
1.152165979146957397e-01
1.214576959609985352e-01
1.276437342166900635e-01
1.337751746177673340e-01
1.398523896932601929e-01
1.458756625652313232e-01
1.518455296754837036e-01
1.577622145414352417e-01
1.636261194944381714e-01
1.694377511739730835e-01
1.751973479986190796e-01
1.809051781892776489e-01
1.865617930889129639e-01
1.921674609184265137e-01
1.977224647998809814e-01
2.032273113727569580e-01
2.086822241544723511e-01
2.140875756740570068e-01
2.194436341524124146e-01
2.247509509325027466e-01
2.300096601247787476e-01
2.352201044559478760e-01
2.403826713562011719e-01
2.454976886510848999e-01
2.505654096603393555e-01
2.555863261222839355e-01
2.605605125427246094e-01
2.654883861541748047e-01
2.703703045845031738e-01
2.752065062522888184e-01
2.799972593784332275e-01
2.847430109977722168e-01
2.894439697265625000e-01
2.941003441810607910e-01
2.987126111984252930e-01
3.032808899879455566e-01
3.078055977821350098e-01
3.122869729995727539e-01
3.167251646518707275e-01
3.211207091808319092e-01
3.254736065864562988e-01
3.297843635082244873e-01
3.340530395507812500e-01
3.382800221443176270e-01
3.424656689167022705e-01
3.466100692749023438e-01
3.507134914398193359e-01
3.547763824462890625e-01
3.587987720966339111e-01
3.627810180187225342e-01
3.667233586311340332e-01
3.706260323524475098e-01
3.744893372058868408e-01
3.783134222030639648e-01
3.820985555648803711e-01
3.858450055122375488e-01
3.895529508590698242e-01
3.932227790355682373e-01
3.968544602394104004e-01
4.004484117031097412e-01
4.040048122406005859e-01
4.075239300727844238e-01
4.110059738159179688e-01
4.144509434700012207e-01
4.178593456745147705e-01
4.212312698364257812e-01
4.245669841766357422e-01
4.278665781021118164e-01
4.311304092407226562e-01
4.343585371971130371e-01
4.375513494014739990e-01
4.407088160514831543e-01
4.438311755657196045e-01
4.469188749790191650e-01
4.499719142913818359e-01
4.529903829097747803e-01
4.559746086597442627e-01
4.589247107505798340e-01
4.618410170078277588e-01
4.647235870361328125e-01
4.675726294517517090e-01
4.703883826732635498e-01
4.731707870960235596e-01
4.759202897548675537e-01
4.786369204521179199e-01
4.813209772109985352e-01
4.839724600315093994e-01
4.865916371345520020e-01
4.891786575317382812e-01
4.917336702346801758e-01
4.942568540573120117e-01
4.967483878135681152e-01
4.992082715034484863e-01
5.016368031501770020e-01
5.040342211723327637e-01
5.064004659652709961e-01
5.087358951568603516e-01
5.110405087471008301e-01
5.133144259452819824e-01
5.155578255653381348e-01
5.177708864212036133e-01
5.199538469314575195e-01
5.221067667007446289e-01
5.242296457290649414e-01
5.263226032257080078e-01
5.283861160278320312e-01
5.304199457168579102e-01
5.324243307113647461e-01
5.343995690345764160e-01
5.363454818725585938e-01
5.382624864578247070e-01
5.401504635810852051e-01
5.420095920562744141e-01
5.438401699066162109e-01
5.456421375274658203e-01
5.474156141281127930e-01
5.491607189178466797e-01
5.508776307106018066e-01
5.525662899017333984e-01
5.542269945144653320e-01
5.558598041534423828e-01
5.574647188186645508e-01
5.590419769287109375e-01
5.605915784835815430e-01
5.621137619018554688e-01
5.636082887649536133e-01
5.650756955146789551e-01
5.665157437324523926e-01
5.679287910461425781e-01
5.693145394325256348e-01
5.706734657287597656e-01
5.720053911209106445e-01
5.733106136322021484e-01
5.745890736579895020e-01
5.758408904075622559e-01
5.770661234855651855e-01
5.782648921012878418e-01
5.794371962547302246e-01
5.805832147598266602e-01
5.817029476165771484e-01
5.827964544296264648e-01
5.838637948036193848e-01
5.849050879478454590e-01
5.859204530715942383e-01
5.869098901748657227e-01
5.878734588623046875e-01
5.888110399246215820e-01
5.897230505943298340e-01
5.906093120574951172e-01
5.914698839187622070e-01
5.923049449920654297e-01
5.931144356727600098e-01
5.938984155654907227e-01
5.946570634841918945e-01
5.953902006149291992e-01
5.960980653762817383e-01
5.967806577682495117e-01
5.974378585815429688e-01
5.980699658393859863e-01
5.986769795417785645e-01
5.992586612701416016e-01
5.998153686523437500e-01
6.003469824790954590e-01
6.008536219596862793e-01
6.013351678848266602e-01
6.017918586730957031e-01
6.022236347198486328e-01
6.026303172111511230e-01
6.030122041702270508e-01
6.033692359924316406e-01
6.037014722824096680e-01
6.040088534355163574e-01
6.042914390563964844e-01
6.045492887496948242e-01
6.047822237014770508e-01
6.049906015396118164e-01
6.051741242408752441e-01
6.053329706192016602e-01
6.054670810699462891e-01
6.055763959884643555e-01
6.056612133979797363e-01
6.057212352752685547e-01
6.057565212249755859e-01
6.057671308517456055e-01
6.057530641555786133e-01
6.057144403457641602e-01
6.056509017944335938e-01
6.055628061294555664e-01
6.054499149322509766e-01
6.053123474121093750e-01
6.051501631736755371e-01
6.049631834030151367e-01
6.047514677047729492e-01
6.045149564743041992e-01
6.042537689208984375e-01
6.039677858352661133e-01
6.036569476127624512e-01
6.033214330673217773e-01
6.029609441757202148e-01
6.025755405426025391e-01
6.021653413772583008e-01
6.017301678657531738e-01
6.012701988220214844e-01
6.007850766181945801e-01
6.002750396728515625e-01
5.997399687767028809e-01
5.991798639297485352e-01
5.985947251319885254e-01
5.979843139648437500e-01
5.973488092422485352e-01
5.966880321502685547e-01
5.960019826889038086e-01
5.952907800674438477e-01
5.945541858673095703e-01
5.937920808792114258e-01
5.930045843124389648e-01
5.921915769577026367e-01
5.913531780242919922e-01
5.904891490936279297e-01
5.895994901657104492e-01
5.886839628219604492e-01
5.877427458763122559e-01
5.867758393287658691e-01
5.857829451560974121e-01
5.847641825675964355e-01
5.837193727493286133e-01
5.826485157012939453e-01
5.815514922142028809e-01
5.804283618927001953e-01
5.792788863182067871e-01
5.781030654907226562e-01
5.769008994102478027e-01
5.756722688674926758e-01
5.744169950485229492e-01
5.731350183486938477e-01
5.718264579772949219e-01
5.704909563064575195e-01
5.691286325454711914e-01
5.677392482757568359e-01
5.663229823112487793e-01
5.648792386054992676e-01
5.634086132049560547e-01
5.619104504585266113e-01
5.603849887847900391e-01
5.588319301605224609e-01
5.572513341903686523e-01
5.556427836418151855e-01
5.540065765380859375e-01
5.523424744606018066e-01
5.506502389907836914e-01
5.489299893379211426e-01
5.471815466880798340e-01
5.454045534133911133e-01
5.435992479324340820e-01
5.417654514312744141e-01
5.399028658866882324e-01
5.380114316940307617e-01
5.360910892486572266e-01
5.341418385505676270e-01
5.321632623672485352e-01
5.301554799079895020e-01
5.281183123588562012e-01
5.260516405105590820e-01
5.239552855491638184e-01
5.218290090560913086e-01
5.196729302406311035e-01
5.174868106842041016e-01
5.152703523635864258e-01
5.130236148834228516e-01
5.107464790344238281e-01
5.084386467933654785e-01
5.061001181602478027e-01
5.037305951118469238e-01
5.013301372528076172e-01
4.988982677459716797e-01
4.964351654052734375e-01
4.939407110214233398e-01
4.914144277572631836e-01
4.888562560081481934e-01
4.862662553787231445e-01
4.836440086364746094e-01
4.809895157814025879e-01
4.783025383949279785e-01
4.755829274654388428e-01
4.728303551673889160e-01
4.700449109077453613e-01
4.672263264656066895e-01
4.643743932247161865e-01
4.614889621734619141e-01
4.585698544979095459e-01
4.556168615818023682e-01
4.526299238204956055e-01
4.496084153652191162e-01
4.465527534484863281e-01
4.434624016284942627e-01
4.403373003005981445e-01
4.371770918369293213e-01
4.339816272258758545e-01
4.307509064674377441e-01
4.274845719337463379e-01
4.241823554039001465e-01
4.208440780639648438e-01
4.174696505069732666e-01
4.140587449073791504e-01
4.106112420558929443e-01
4.071269035339355469e-01
4.036053717136383057e-01
4.000465571880340576e-01
3.964503407478332520e-01
3.928162157535552979e-01
3.891443312168121338e-01
3.854340910911560059e-01
3.816853463649749756e-01
3.778980970382690430e-01
3.740718364715576172e-01
3.702064156532287598e-01
3.663016557693481445e-01
3.623571991920471191e-01
3.583729863166809082e-01
3.543485999107360840e-01
3.502838909626007080e-01
3.461783528327941895e-01
3.420321345329284668e-01
3.378444612026214600e-01
3.336158096790313721e-01
3.293451666831970215e-01
3.250325620174407959e-01
3.206781446933746338e-01
3.162809014320373535e-01
3.118409514427185059e-01
3.073578476905822754e-01
3.028317093849182129e-01
2.982617020606994629e-01
2.936479151248931885e-01
2.889901399612426758e-01
2.842876315116882324e-01
2.795404791831970215e-01
2.747483253479003906e-01
2.699105739593505859e-01
2.650272846221923828e-01
2.600980401039123535e-01
2.551225721836090088e-01
2.501006722450256348e-01
2.450315803289413452e-01
2.399153560400009155e-01
2.347515821456909180e-01
2.295399159193038940e-01
2.242801338434219360e-01
2.189717441797256470e-01
2.136146277189254761e-01
2.082081884145736694e-01
2.027523964643478394e-01
1.972465962171554565e-01
1.916905790567398071e-01
1.860840171575546265e-01
1.804267168045043945e-01
1.747178435325622559e-01
1.689576059579849243e-01
1.631453782320022583e-01
1.572806984186172485e-01
1.513631492853164673e-01
1.453927606344223022e-01
1.393690258264541626e-01
1.332911401987075806e-01
1.271591931581497192e-01
1.209726482629776001e-01
1.147312372922897339e-01
1.084342524409294128e-01
1.020814925432205200e-01
9.567256271839141846e-02
8.920723199844360352e-02
8.268471062183380127e-02
7.610497623682022095e-02
6.946758925914764404e-02
6.277174502611160278e-02
5.601758509874343872e-02
4.920414835214614868e-02
4.233150184154510498e-02
3.539869934320449829e-02
2.840579301118850708e-02
2.135216444730758667e-02
1.423727814108133316e-02
7.060700096189975739e-03
-1.776507124304771423e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.074863925576210022e-04
2.889268100261688232e-02
5.650504678487777710e-02
8.317194879055023193e-02
1.089200526475906372e-01
1.337751746177673340e-01
1.577622145414352417e-01
1.809051781892776489e-01
2.032273113727569580e-01
2.247509509325027466e-01
2.454976886510848999e-01
2.654883861541748047e-01
2.847430109977722168e-01
3.032808899879455566e-01
3.211207091808319092e-01
3.382800221443176270e-01
3.547763824462890625e-01
3.706260323524475098e-01
3.858450055122375488e-01
4.004484117031097412e-01
4.144509434700012207e-01
4.278665781021118164e-01
4.407088160514831543e-01
4.529903829097747803e-01
4.647235870361328125e-01
4.759202897548675537e-01
4.865916371345520020e-01
4.967483878135681152e-01
5.064004659652709961e-01
5.155578255653381348e-01
5.242296457290649414e-01
5.324243307113647461e-01
5.401504635810852051e-01
5.474156141281127930e-01
5.542269945144653320e-01
5.605915784835815430e-01
5.665157437324523926e-01
5.720053911209106445e-01
5.770661234855651855e-01
5.817029476165771484e-01
5.859204530715942383e-01
5.897230505943298340e-01
5.931144356727600098e-01
5.960980653762817383e-01
5.986769795417785645e-01
6.008536219596862793e-01
6.026303172111511230e-01
6.040088534355163574e-01
6.049906015396118164e-01
6.055763959884643555e-01
6.057671308517456055e-01
6.055628061294555664e-01
6.049631834030151367e-01
6.039677858352661133e-01
6.025755405426025391e-01
6.007850766181945801e-01
5.985947251319885254e-01
5.960019826889038086e-01
5.930045843124389648e-01
5.895994901657104492e-01
5.857829451560974121e-01
5.815514922142028809e-01
5.769008994102478027e-01
5.718264579772949219e-01
5.663229823112487793e-01
5.603849887847900391e-01
5.540065765380859375e-01
5.471815466880798340e-01
5.399028658866882324e-01
5.321632623672485352e-01
5.239552855491638184e-01
5.152703523635864258e-01
5.061001181602478027e-01
4.964351654052734375e-01
4.862662553787231445e-01
4.755829274654388428e-01
4.643743932247161865e-01
4.526299238204956055e-01
4.403373003005981445e-01
4.274845719337463379e-01
4.140587449073791504e-01
4.000465571880340576e-01
3.854340910911560059e-01
3.702064156532287598e-01
3.543485999107360840e-01
3.378444612026214600e-01
3.206781446933746338e-01
3.028317093849182129e-01
2.842876315116882324e-01
2.650272846221923828e-01
2.450315803289413452e-01
2.242801338434219360e-01
2.027523964643478394e-01
1.804267168045043945e-01
1.572806984186172485e-01
1.332911401987075806e-01
1.084342524409294128e-01
8.268471062183380127e-02
5.601758509874343872e-02
2.840579301118850708e-02
-1.776507124304771423e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
1.739215373992919922e+00,6.413515567779541016e+00
1.979913949966430664e+00,1.015767574310302734e+00
-3.105309009552001953e-01,-9.541233777999877930e-01
4.356873631477355957e-01,1.134212613105773926e+00
-4.185819625854492188e-01,-8.200045824050903320e-01
5.147600173950195312e-01,1.170533537864685059e+00
-7.004454135894775391e-01,-9.327036142349243164e-01
8.911714553833007812e-01,1.364323019981384277e+00
-1.330705165863037109e+00,-1.091080307960510254e+00
1.083609104156494141e+00,1.462839961051940918e+00
7.316100597381591797e-02,-9.298325777053833008e-01
-6.004571914672851562e-03,1.323316216468811035e+00
-3.418076038360595703e-02,-8.148273229598999023e-01
3.299400210380554199e-02,1.045717835426330566e+00
4.257768392562866211e-02,-5.344734191894531250e-01
-1.448026895523071289e-01,6.927826404571533203e-01
2.928627729415893555e-01,-4.084491729736328125e-01
-3.815954923629760742e-01,4.914925098419189453e-01
6.062681078910827637e-01,-3.992858529090881348e-01
-5.076783299446105957e-01,4.652252197265625000e-01
8.033906817436218262e-01,-5.532343387603759766e-01
-9.071159958839416504e-01,7.083936929702758789e-01
1.004695415496826172e+00,-8.482712507247924805e-01
-1.057289361953735352e+00,5.095731019973754883e-01
6.502463817596435547e-01,-5.080128908157348633e-01
3.062387704849243164e-01,1.838033199310302734e-01
-2.460449934005737305e-01,-2.462876439094543457e-01
3.096141815185546875e-01,1.703122854232788086e-01
-4.785532355308532715e-01,-2.486255764961242676e-01
5.947054028511047363e-01,2.688752412796020508e-01
-9.540180563926696777e-01,-3.102253675460815430e-01
8.573203682899475098e-01,3.325217366218566895e-01
-4.905490279197692871e-01,-4.928473830223083496e-01
4.083046317100524902e-01,3.547834753990173340e-01
-3.633314967155456543e-01,-4.972144961357116699e-01
3.362192511558532715e-01,2.542839646339416504e-01
-4.333510398864746094e-01,-3.388803005218505859e-01
4.500497579574584961e-01,1.763762235641479492e-01
-6.308894157409667969e-01,-2.259235680103302002e-01
6.311802864074707031e-01,2.114981710910797119e-01
-7.815245389938354492e-01,-3.079985082149505615e-01
7.979412078857421875e-01,4.310186803340911865e-01
-7.702326774597167969e-01,-4.962576925754547119e-01
4.876588582992553711e-01,3.785878121852874756e-01
-5.141770839691162109e-02,-5.788888931274414062e-01
-5.845695734024047852e-03,4.584660530090332031e-01
1.614943146705627441e-02,-4.159339070320129395e-01
-5.104616284370422363e-02,2.700264453887939453e-01
9.025704860687255859e-02,-2.140408754348754883e-01
-1.707050800323486328e-01,1.198949515819549561e-01
2.604929208755493164e-01,-1.483859419822692871e-01
-3.747667670249938965e-01,2.046424746513366699e-01
5.353485941886901855e-01,-2.774037122726440430e-01
-8.328717350959777832e-01,3.936154842376708984e-01
8.030784726142883301e-01,-4.500168561935424805e-01
-3.900344967842102051e-01,4.508509635925292969e-01
2.853443026542663574e-01,-6.404631137847900391e-01
-1.911045610904693604e-01,4.759066104888916016e-01
1.327475607395172119e-01,-6.433048248291015625e-01
-1.279285550117492676e-01,6.716322898864746094e-01
1.289292275905609131e-01,-6.041432619094848633e-01
-1.749918162822723389e-01,7.848006486892700195e-01
2.032036483287811279e-01,-5.169680118560791016e-01
-3.144983351230621338e-01,6.590236425399780273e-01
3.376000821590423584e-01,-3.944804668426513672e-01
-4.623263180255889893e-01,3.569127321243286133e-01
4.205340445041656494e-01,-2.180703878402709961e-01
-4.186284840106964111e-01,1.431989669799804688e-01
3.487929999828338623e-01,-8.194312453269958496e-02
-3.244016468524932861e-01,4.992508888244628906e-02
2.993442118167877197e-01,-4.599305987358093262e-02
-3.588550984859466553e-01,5.338567495346069336e-02
3.679765760898590088e-01,-5.786368250846862793e-02
-5.554662942886352539e-01,8.218911290168762207e-02
4.908413887023925781e-01,-7.806572318077087402e-02
-7.720054388046264648e-01,6.816145777702331543e-02
5.651813745498657227e-01,-4.970473051071166992e-02
-1.116968393325805664e-01,6.041586399078369141e-03
9.017693996429443359e-02,-2.999901771545410156e-03
-5.431813001632690430e-02,3.719627857208251953e-03
5.897033214569091797e-02,-3.274917602539062500e-03
-8.357018232345581055e-02,4.421353340148925781e-03
1.255369335412979126e-01,-4.836499691009521484e-03
-1.927338689565658569e-01,7.970899343490600586e-03
2.874810695648193359e-01,-1.061847805976867676e-02
-4.304996728897094727e-01,1.316136121749877930e-02
5.464902520179748535e-01,-1.691555976867675781e-02
-6.541007161140441895e-01,1.919072866439819336e-02
3.555119633674621582e-01,2.927362918853759766e-03
1.309472620487213135e-01,-1.327362656593322754e-02
-1.529754102230072021e-01,1.807361841201782227e-02
1.487962305545806885e-01,-2.033168077468872070e-02
-1.558471322059631348e-01,1.950137317180633545e-02
1.764729619026184082e-01,-1.133455336093902588e-02
-2.392989397048950195e-01,1.320700347423553467e-02
2.964287996292114258e-01,-1.600880920886993408e-02
-3.917127847671508789e-01,1.884700357913970947e-02
3.824357986450195312e-01,-1.147170364856719971e-02
-2.807582020759582520e-01,6.793051958084106445e-03
2.037773132324218750e-01,-4.923105239868164062e-03
-2.056372761726379395e-01,8.986353874206542969e-03
2.138900756835937500e-01,-9.210020303726196289e-03
-2.748445868492126465e-01,6.501168012619018555e-03
2.902044653892517090e-01,-6.283760070800781250e-03
-4.423860311508178711e-01,9.440422058105468750e-03
4.302874803543090820e-01,-1.017269492149353027e-02
-5.788339376449584961e-01,1.172123849391937256e-02
2.430933713912963867e-01,1.965567469596862793e-03
1.935181319713592529e-01,-6.903216242790222168e-03
-2.360170781612396240e-01,7.446110248565673828e-03
1.715277135372161865e-01,-7.850587368011474609e-03
-7.063445448875427246e-02,6.407529115676879883e-03
4.989877343177795410e-02,-4.607409238815307617e-03
-5.241754651069641113e-02,4.690200090408325195e-03
7.216416299343109131e-02,-5.613952875137329102e-03
-1.090882718563079834e-01,3.844678401947021484e-03
1.644746959209442139e-01,-3.865212202072143555e-03
-2.459384799003601074e-01,3.675520420074462891e-03
3.081461191177368164e-01,-5.368709564208984375e-03
-3.604192137718200684e-01,3.468960523605346680e-03
2.195791006088256836e-01,1.821458339691162109e-03
-1.191358268260955811e-02,-6.440877914428710938e-04
-1.878587901592254639e-02,1.723736524581909180e-03
2.776910364627838135e-02,-2.011060714721679688e-03
-3.796403110027313232e-02,1.731693744659423828e-03
5.735822021961212158e-02,-1.868307590484619141e-03
-8.619019389152526855e-02,-1.408353447914123535e-03
1.313723474740982056e-01,6.811320781707763672e-05
-1.937559694051742554e-01,1.857370138168334961e-03
2.790697216987609863e-01,-3.259152173995971680e-03
-3.816673159599304199e-01,-2.402514219284057617e-03
2.118509411811828613e-01,5.852848291397094727e-03
4.368087649345397949e-02,-1.026096940040588379e-02
-7.897919416427612305e-02,1.108516752719879150e-02
8.855746686458587646e-02,-1.013110578060150146e-02
-1.143668293952941895e-01,1.634766161441802979e-02
1.510983705520629883e-01,-2.207769453525543213e-02
-2.191233038902282715e-01,4.628673195838928223e-03
2.480793297290802002e-01,-1.571968197822570801e-03
-2.682732045650482178e-01,8.494809269905090332e-03
1.597179472446441650e-01,-7.352873682975769043e-03
-5.434063076972961426e-02,5.962982773780822754e-03
3.955343365669250488e-02,-5.127087235450744629e-03
-4.367344081401824951e-02,9.215459227561950684e-03
6.057895720005035400e-02,-9.818121790885925293e-03
-9.328924119472503662e-02,8.348286151885986328e-03
1.416161507368087769e-01,-6.956696510314941406e-03
-2.118763476610183716e-01,8.513107895851135254e-03
2.758366465568542480e-01,-1.153542101383209229e-02
-3.091701865196228027e-01,9.786337614059448242e-03
1.521701812744140625e-01,-9.794473648071289062e-03
1.739394664764404297e-02,5.482062697410583496e-03
-4.149547219276428223e-02,-3.796771168708801270e-03
5.032494664192199707e-02,7.338657975196838379e-03
-6.872573494911193848e-02,-7.287636399269104004e-03
9.976252913475036621e-02,6.018504500389099121e-03
-1.508626341819763184e-01,1.187279820442199707e-03
2.129992246627807617e-01,-3.130778670310974121e-03
-2.820863127708435059e-01,-3.820449113845825195e-03
1.957479119300842285e-01,9.127378463745117188e-03
-5.859857797622680664e-02,-1.112930476665496826e-02
2.848708629608154297e-02,8.513078093528747559e-03
-2.459281682968139648e-02,-1.160238683223724365e-02
3.292366862297058105e-02,1.464112102985382080e-02
-4.978120326995849609e-02,-2.295954525470733643e-02
7.609449326992034912e-02,1.740162074565887451e-02
-1.123234927654266357e-01,-1.256424188613891602e-02
1.676834523677825928e-01,1.457861065864562988e-02
-2.472357451915740967e-01,-1.597464084625244141e-03
2.447796761989593506e-01,2.244144678115844727e-03
-1.739195287227630615e-01,-1.101434230804443359e-03
1.123784184455871582e-01,1.995086669921875000e-03
-7.700838148593902588e-02,-3.079593181610107422e-03
7.895106077194213867e-02,6.352961063385009766e-03
-9.947043657302856445e-02,-4.507005214691162109e-03
1.272753477096557617e-01,5.128145217895507812e-03
-1.751752495765686035e-01,-4.621610045433044434e-03
1.782248616218566895e-01,6.383016705513000488e-03
-1.905032992362976074e-01,-8.012697100639343262e-03
1.718123853206634521e-01,4.858806729316711426e-03
-1.922948658466339111e-01,-1.831200718879699707e-02
1.506113708019256592e-01,2.415117621421813965e-02
-1.211303770542144775e-01,-3.237254917621612549e-02
1.044353395700454712e-01,4.493157565593719482e-02
-1.011950075626373291e-01,-5.986791849136352539e-02
1.083891987800598145e-01,5.986995995044708252e-02
-1.295348852872848511e-01,-6.031149625778198242e-02
1.361753791570663452e-01,6.129784882068634033e-02
-1.477842479944229126e-01,-6.181252002716064453e-02
1.485451012849807739e-01,4.519972205162048340e-02
-1.510079652070999146e-01,-3.486165404319763184e-02
1.096318811178207397e-01,2.749095857143402100e-02
-7.615980505943298340e-02,-2.948537468910217285e-02
7.572215795516967773e-02,3.679150342941284180e-02
-9.399588406085968018e-02,-3.269563615322113037e-02
1.252793371677398682e-01,3.176550567150115967e-02
-1.698806583881378174e-01,-2.669255435466766357e-02
1.907753348350524902e-01,2.140600979328155518e-02
-1.979688405990600586e-01,-1.841317117214202881e-02
1.546441912651062012e-01,1.526956260204315186e-02
-1.030804514884948730e-01,-1.694920659065246582e-02
9.256681799888610840e-02,2.449256181716918945e-02
-9.740035235881805420e-02,-2.851833403110504150e-02
1.090552061796188354e-01,3.747178614139556885e-02
-1.378123164176940918e-01,-5.744609236717224121e-02
1.277878284454345703e-01,7.057064771652221680e-02
-1.114743053913116455e-01,-6.961891055107116699e-02
1.026876866817474365e-01,5.049996078014373779e-02
-1.066763401031494141e-01,-4.355232417583465576e-02
1.207330822944641113e-01,3.489080071449279785e-02
-1.481883227825164795e-01,-3.080630302429199219e-02
1.373286545276641846e-01,3.198751807212829590e-02
-1.226437091827392578e-01,-3.336369991302490234e-02
1.230474263429641724e-01,3.604170680046081543e-02
-1.348751634359359741e-01,-3.202225267887115479e-02
1.511144489049911499e-01,3.067527711391448975e-02
-1.623835712671279907e-01,-1.511083543300628662e-02
1.269428879022598267e-01,1.772101223468780518e-02
-8.649395406246185303e-02,-1.248599588871002197e-02
7.668738067150115967e-02,1.035554707050323486e-02
-8.620220422744750977e-02,-1.620264351367950439e-02
1.089486330747604370e-01,1.598553359508514404e-02
-1.449132114648818970e-01,-9.154602885246276855e-03
1.478571444749832153e-01,6.384417414665222168e-03
-1.503040045499801636e-01,-9.826421737670898438e-03
1.465349346399307251e-01,1.031473278999328613e-02
-1.429281681776046753e-01,-9.515121579170227051e-03
1.060032397508621216e-01,9.600266814231872559e-03
-7.666246592998504639e-02,-1.431564986705780029e-02
7.383401691913604736e-02,1.643900573253631592e-02
-8.828870952129364014e-02,-8.592322468757629395e-03
1.147311180830001831e-01,6.149187684059143066e-03
-1.488958150148391724e-01,-1.648341119289398193e-02
1.438752263784408569e-01,2.221228182315826416e-02
-1.255321055650711060e-01,-3.302590548992156982e-02
1.202013939619064331e-01,4.081426560878753662e-02
-1.162092834711074829e-01,-5.158896744251251221e-02
1.207952946424484253e-01,5.501186847686767578e-02
-1.293325275182723999e-01,-3.588053584098815918e-02
9.721486270427703857e-02,3.812405467033386230e-02
-6.976090371608734131e-02,-4.114180803298950195e-02
6.699948012828826904e-02,4.363264143466949463e-02
-7.918296754360198975e-02,-3.329528868198394775e-02
1.038295477628707886e-01,2.897074818611145020e-02
-1.401859819889068604e-01,-2.690736949443817139e-02
1.469763517379760742e-01,2.699442207813262939e-02
-1.455925107002258301e-01,-1.964342594146728516e-02
1.348253786563873291e-01,1.769760251045227051e-02
-1.263312697410583496e-01,-2.629184722900390625e-02
1.048388332128524780e-01,2.384740114212036133e-02
-1.002444773912429810e-01,-2.782738208770751953e-02
1.002420932054519653e-01,2.738520503044128418e-02
-1.149344593286514282e-01,-3.901743888854980469e-02
1.273214668035507202e-01,3.698991239070892334e-02
-1.431285887956619263e-01,-4.721087217330932617e-02
1.146032065153121948e-01,4.971507191658020020e-02
-7.814121246337890625e-02,-5.082173645496368408e-02
6.631113588809967041e-02,4.757179319858551025e-02
-6.866708397865295410e-02,-4.271844029426574707e-02
8.455160260200500488e-02,3.719907999038696289e-02
-1.135211288928985596e-01,-2.771642804145812988e-02
1.340590566396713257e-01,2.587011456489562988e-02
-1.623311191797256470e-01,-2.246280014514923096e-02
1.343093067407608032e-01,2.111627161502838135e-02
-9.850496053695678711e-02,-1.440772414207458496e-02
8.422636985778808594e-02,1.732325553894042969e-02
-9.207510948181152344e-02,-2.591457962989807129e-02
1.008902490139007568e-01,2.639523148536682129e-02
-1.212476938962936401e-01,-3.239046037197113037e-02
1.192244887351989746e-01,2.702985703945159912e-02
-1.234114021062850952e-01,-2.201053500175476074e-02
1.309046000242233276e-01,2.026742696762084961e-02
-1.437059789896011353e-01,-2.480970323085784912e-02
1.000071316957473755e-01,2.621696889400482178e-02
-5.564227700233459473e-02,-1.882153749465942383e-02
4.290473461151123047e-02,1.493257284164428711e-02
-4.711799323558807373e-02,-1.997123658657073975e-02
6.381367146968841553e-02,2.621848881244659424e-02
-9.423916041851043701e-02,-2.719946205615997314e-02
1.329410523176193237e-01,3.157748281955718994e-02
-1.671005040407180786e-01,-2.937978506088256836e-02
1.307593733072280884e-01,3.141146898269653320e-02
-7.818831503391265869e-02,-2.434948086738586426e-02
6.027352809906005859e-02,2.180993556976318359e-02
-6.239481270313262939e-02,-2.331013977527618408e-02
7.824845612049102783e-02,2.809195220470428467e-02
-1.069518327713012695e-01,-3.621378540992736816e-02
1.245580613613128662e-01,2.944195270538330078e-02
-1.469948887825012207e-01,-2.331742644309997559e-02
1.628066599369049072e-01,2.304619550704956055e-02
-1.512169539928436279e-01,-3.528261184692382812e-02
1.068305969238281250e-01,3.732019662857055664e-02
-6.028082966804504395e-02,-2.908882498741149902e-02
4.613368213176727295e-02,2.447023987770080566e-02
-4.853855073451995850e-02,-2.533763647079467773e-02
6.397584080696105957e-02,3.000056743621826172e-02
-8.695198595523834229e-02,-3.615270555019378662e-02
1.081342548131942749e-01,3.205598890781402588e-02
-1.398291140794754028e-01,-2.390919625759124756e-02
1.590918153524398804e-01,1.903070509433746338e-02
-1.558021754026412964e-01,-2.849476039409637451e-02
8.880822360515594482e-02,3.099925816059112549e-02
-3.087873756885528564e-02,-2.307511866092681885e-02
1.939247548580169678e-02,1.782028377056121826e-02
-2.129270136356353760e-02,-2.423785626888275146e-02
3.031831979751586914e-02,3.259013593196868896e-02
-4.574239253997802734e-02,-3.919269144535064697e-02
6.977143883705139160e-02,4.651613533496856689e-02
-9.914112091064453125e-02,-5.428482592105865479e-02
1.367260813713073730e-01,5.419932305812835693e-02
-1.792932152748107910e-01,-4.675969481468200684e-02
1.550613343715667725e-01,5.600848793983459473e-02
-1.031355559825897217e-01,-6.744684278964996338e-02
6.942209601402282715e-02,7.475426793098449707e-02
-5.185824632644653320e-02,-9.695771336555480957e-02
5.287027359008789062e-02,1.140314936637878418e-01
-5.646982789039611816e-02,-1.293141543865203857e-01
6.816494464874267578e-02,9.810392558574676514e-02
-8.349041640758514404e-02,-7.344731688499450684e-02
9.982588887214660645e-02,5.177757143974304199e-02
-1.256422549486160278e-01,-4.415951669216156006e-02
1.363434940576553345e-01,3.964410722255706787e-02
-1.417943090200424194e-01,-4.851233959197998047e-02
9.121450781822204590e-02,5.063095688819885254e-02
-4.717719554901123047e-02,-6.081917881965637207e-02
3.840810060501098633e-02,7.344949245452880859e-02
-4.079025983810424805e-02,-9.707072377204895020e-02
5.391722917556762695e-02,1.045738011598587036e-01
-6.983679533004760742e-02,-1.051039546728134155e-01
9.533850848674774170e-02,7.645207643508911133e-02
-1.251576989889144897e-01,-5.747666954994201660e-02
1.390832811594009399e-01,4.385191202163696289e-02
-1.514506787061691284e-01,-3.340150415897369385e-02
1.094136387109756470e-01,3.520096838474273682e-02
-6.517936289310455322e-02,-3.970040380954742432e-02
5.371287465095520020e-02,4.846844077110290527e-02
-5.749472975730895996e-02,-6.509760022163391113e-02
7.374012470245361328e-02,7.822546362876892090e-02
-9.938070178031921387e-02,-9.401392936706542969e-02
1.150139868259429932e-01,8.748564124107360840e-02
-1.275255680084228516e-01,-7.386466860771179199e-02
1.270844638347625732e-01,6.509520113468170166e-02
-1.232248544692993164e-01,-5.487991869449615479e-02
8.040970563888549805e-02,5.097389221191406250e-02
-4.630491137504577637e-02,-3.771221637725830078e-02
4.269275069236755371e-02,4.123133420944213867e-02
-5.188912153244018555e-02,-5.333670973777770996e-02
7.220655679702758789e-02,6.480403244495391846e-02
-1.045617312192916870e-01,-8.002895116806030273e-02
1.312877386808395386e-01,7.666692137718200684e-02
-1.575267761945724487e-01,-7.620358467102050781e-02
1.556542962789535522e-01,7.651273906230926514e-02
-1.305956989526748657e-01,-6.893424689769744873e-02
8.053843677043914795e-02,6.528982520103454590e-02
-4.381199181079864502e-02,-4.759645462036132812e-02
3.833381831645965576e-02,4.868139326572418213e-02
-4.439167678356170654e-02,-5.527989566326141357e-02
6.129823625087738037e-02,6.569515168666839600e-02
-8.597569167613983154e-02,-8.301363885402679443e-02
1.164890974760055542e-01,7.872986793518066406e-02
-1.536585241556167603e-01,-7.667152583599090576e-02
1.368504613637924194e-01,6.743507087230682373e-02
-9.616258740425109863e-02,-5.073404312133789062e-02
7.760488986968994141e-02,4.876556992530822754e-02
-7.481342554092407227e-02,-4.615995287895202637e-02
8.586412668228149414e-02,5.131740868091583252e-02
-1.070760488510131836e-01,-6.180222332477569580e-02
1.070023328065872192e-01,6.185863912105560303e-02
-1.086292564868927002e-01,-5.565252900123596191e-02
1.118048429489135742e-01,5.781555175781250000e-02
-1.262124329805374146e-01,-6.102786958217620850e-02
1.287770420312881470e-01,6.072136759757995605e-02
-1.348001807928085327e-01,-6.554226577281951904e-02
8.982931077480316162e-02,6.437654793262481689e-02
-4.447098076343536377e-02,-4.808337986469268799e-02
3.303714096546173096e-02,4.337067902088165283e-02
-3.522662818431854248e-02,-4.157184064388275146e-02
4.827597737312316895e-02,4.890368878841400146e-02
-7.135730981826782227e-02,-6.310950219631195068e-02
1.053736954927444458e-01,7.006417214870452881e-02
-1.454129070043563843e-01,-8.482351899147033691e-02
1.551866680383682251e-01,7.822287082672119141e-02
-1.378636211156845093e-01,-6.335870921611785889e-02
9.866765141487121582e-02,5.792327225208282471e-02
-6.840175390243530273e-02,-4.284454882144927979e-02
6.489971280097961426e-02,4.463335871696472168e-02
-7.578983902931213379e-02,-5.024477839469909668e-02
8.502547442913055420e-02,4.872889816761016846e-02
-1.064658761024475098e-01,-5.467224121093750000e-02
1.305666714906692505e-01,5.657924711704254150e-02
-1.505027860403060913e-01,-6.440977752208709717e-02
1.334934681653976440e-01,6.487424671649932861e-02
-8.981217443943023682e-02,-4.677222669124603271e-02
7.169386744499206543e-02,4.579734802246093750e-02
-6.692193448543548584e-02,-4.085244238376617432e-02
7.609455287456512451e-02,4.416564106941223145e-02
-9.967818856239318848e-02,-6.099964678287506104e-02
1.137748956680297852e-01,5.803838372230529785e-02
-1.323821991682052612e-01,-6.041587889194488525e-02
1.388333290815353394e-01,5.967721343040466309e-02
-1.359968334436416626e-01,-5.962061882019042969e-02
8.453367650508880615e-02,5.912931263446807861e-02
-4.780776798725128174e-02,-4.059292376041412354e-02
4.285697638988494873e-02,3.740677237510681152e-02
-4.969941079616546631e-02,-3.799486160278320312e-02
6.796343624591827393e-02,4.394620656967163086e-02
-9.803804755210876465e-02,-5.757211148738861084e-02
1.244614124298095703e-01,5.275210738182067871e-02
-1.566900908946990967e-01,-5.852666497230529785e-02
1.609412133693695068e-01,5.824686586856842041e-02
-1.410099565982818604e-01,-5.536675453186035156e-02
8.420912921428680420e-02,5.876590311527252197e-02
-4.000483453273773193e-02,-4.559127986431121826e-02
3.274510800838470459e-02,4.736666381359100342e-02
-3.612147271633148193e-02,-4.898448288440704346e-02
4.957200586795806885e-02,5.462042987346649170e-02
-7.115793228149414062e-02,-6.965371966361999512e-02
9.971353411674499512e-02,6.098340451717376709e-02
-1.418006420135498047e-01,-6.175906956195831299e-02
1.627319753170013428e-01,5.278466641902923584e-02
-1.639647781848907471e-01,-4.241272807121276855e-02
8.562991023063659668e-02,4.496708512306213379e-02
-2.130648493766784668e-02,-3.080859780311584473e-02
1.037216186523437500e-02,3.259390592575073242e-02
-1.008796691894531250e-02,-3.819170594215393066e-02
1.454985141754150391e-02,4.838819801807403564e-02
-2.099579572677612305e-02,-6.068326532840728760e-02
3.261134028434753418e-02,7.550671696662902832e-02
-4.648017883300781250e-02,-9.693825244903564453e-02
6.932675838470458984e-02,8.314043283462524414e-02
-9.864693880081176758e-02,-6.116169691085815430e-02
1.400749385356903076e-01,4.613578319549560547e-02
-1.834371089935302734e-01,-3.561529517173767090e-02
1.409972012042999268e-01,3.455403447151184082e-02
-6.703442335128784180e-02,-2.745121717453002930e-02
3.897272050380706787e-02,2.643020451068878174e-02
-3.217105567455291748e-02,-2.732451260089874268e-02
3.991597890853881836e-02,3.515817224979400635e-02
-5.733740329742431641e-02,-4.030053317546844482e-02
8.566257357597351074e-02,4.862260818481445312e-02
-1.203411072492599487e-01,-5.419905483722686768e-02
1.513054519891738892e-01,4.622863233089447021e-02
-1.797498017549514771e-01,-4.894639551639556885e-02
1.387320607900619507e-01,4.729105532169342041e-02
-8.293484151363372803e-02,-4.178719222545623779e-02
5.724357068538665771e-02,4.616966843605041504e-02
-5.204676091670989990e-02,-5.440020561218261719e-02
6.040315330028533936e-02,5.986225605010986328e-02
-7.811576128005981445e-02,-7.269151508808135986e-02
9.847335517406463623e-02,5.787806212902069092e-02
-1.295426040887832642e-01,-4.902718961238861084e-02
1.406116932630538940e-01,3.705255687236785889e-02
-1.511672884225845337e-01,-3.313389420509338379e-02
1.098043173551559448e-01,3.257897496223449707e-02
-7.699659466743469238e-02,-2.888067066669464111e-02
7.046732306480407715e-02,3.496950864791870117e-02
-7.733009755611419678e-02,-5.040530860424041748e-02
9.435455501079559326e-02,6.334216892719268799e-02
-1.159291714429855347e-01,-8.214052021503448486e-02
1.118742376565933228e-01,7.113675773143768311e-02
-1.030662059783935547e-01,-4.559075832366943359e-02
1.009173095226287842e-01,3.379027545452117920e-02
-1.160793155431747437e-01,-2.594056725502014160e-02
1.137733906507492065e-01,2.076148986816406250e-02
-1.197315603494644165e-01,-2.299007773399353027e-02
1.325785368680953979e-01,3.063526749610900879e-02
-1.481410413980484009e-01,-4.243163764476776123e-02
1.222627013921737671e-01,4.142408072948455811e-02
-7.715740799903869629e-02,-4.465764760971069336e-02
5.759108066558837891e-02,4.800914227962493896e-02
-5.197012424468994141e-02,-5.781595408916473389e-02
5.965077877044677734e-02,6.048981845378875732e-02
-7.699769735336303711e-02,-6.892998516559600830e-02
9.948150813579559326e-02,5.209410190582275391e-02
-1.299160122871398926e-01,-4.385967552661895752e-02
1.276459693908691406e-01,3.131540119647979736e-02
-1.177931129932403564e-01,-2.398119866847991943e-02
1.135122179985046387e-01,2.598981559276580811e-02
-1.162866055965423584e-01,-4.490335285663604736e-02
8.712223172187805176e-02,4.389145970344543457e-02
-6.392396986484527588e-02,-4.480688273906707764e-02
5.977576971054077148e-02,4.664032161235809326e-02
-6.731708347797393799e-02,-5.658167600631713867e-02
8.467119932174682617e-02,5.930727720260620117e-02
-1.105655282735824585e-01,-6.486235558986663818e-02
1.168859750032424927e-01,4.780314862728118896e-02
-1.216543763875961304e-01,-3.216965496540069580e-02
1.249708384275436401e-01,2.568553388118743896e-02
-1.348247081041336060e-01,-2.898590266704559326e-02
1.193742603063583374e-01,2.601514756679534912e-02
-9.416149556636810303e-02,-3.214608132839202881e-02
8.426494896411895752e-02,4.263137280941009521e-02
-8.428674936294555664e-02,-6.045323610305786133e-02
8.951137959957122803e-02,7.216827571392059326e-02
-9.899505972862243652e-02,-7.684922218322753906e-02
8.560778200626373291e-02,6.317897140979766846e-02
-7.256653904914855957e-02,-3.716334700584411621e-02
7.508265972137451172e-02,2.398835122585296631e-02
-9.123992919921875000e-02,-2.046234905719757080e-02
1.165293306112289429e-01,2.547018229961395264e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
1.739215373992919922e+00,6.413515567779541016e+00
5.147600173950195312e-01,1.170533537864685059e+00
7.316100597381591797e-02,-9.298325777053833008e-01
-1.448026895523071289e-01,6.927826404571533203e-01
8.033906817436218262e-01,-5.532343387603759766e-01
3.062387704849243164e-01,1.838033199310302734e-01
-9.540180563926696777e-01,-3.102253675460815430e-01
3.362192511558532715e-01,2.542839646339416504e-01
-7.815245389938354492e-01,-3.079985082149505615e-01
-5.845695734024047852e-03,4.584660530090332031e-01
2.604929208755493164e-01,-1.483859419822692871e-01
-3.900344967842102051e-01,4.508509635925292969e-01
1.289292275905609131e-01,-6.041432619094848633e-01
-4.623263180255889893e-01,3.569127321243286133e-01
2.993442118167877197e-01,-4.599305987358093262e-02
-7.720054388046264648e-01,6.816145777702331543e-02
5.897033214569091797e-02,-3.274917602539062500e-03
-4.304996728897094727e-01,1.316136121749877930e-02
-1.529754102230072021e-01,1.807361841201782227e-02
2.964287996292114258e-01,-1.600880920886993408e-02
-2.056372761726379395e-01,8.986353874206542969e-03
4.302874803543090820e-01,-1.017269492149353027e-02
1.715277135372161865e-01,-7.850587368011474609e-03
-1.090882718563079834e-01,3.844678401947021484e-03
2.195791006088256836e-01,1.821458339691162109e-03
5.735822021961212158e-02,-1.868307590484619141e-03
-3.816673159599304199e-01,-2.402514219284057617e-03
-1.143668293952941895e-01,1.634766161441802979e-02
1.597179472446441650e-01,-7.352873682975769043e-03
-9.328924119472503662e-02,8.348286151885986328e-03
1.521701812744140625e-01,-9.794473648071289062e-03
9.976252913475036621e-02,6.018504500389099121e-03
-5.859857797622680664e-02,-1.112930476665496826e-02
7.609449326992034912e-02,1.740162074565887451e-02
-1.739195287227630615e-01,-1.101434230804443359e-03
1.272753477096557617e-01,5.128145217895507812e-03
-1.922948658466339111e-01,-1.831200718879699707e-02
1.083891987800598145e-01,5.986995995044708252e-02
-1.510079652070999146e-01,-3.486165404319763184e-02
1.252793371677398682e-01,3.176550567150115967e-02
-1.030804514884948730e-01,-1.694920659065246582e-02
1.277878284454345703e-01,7.057064771652221680e-02
-1.481883227825164795e-01,-3.080630302429199219e-02
1.511144489049911499e-01,3.067527711391448975e-02
-8.620220422744750977e-02,-1.620264351367950439e-02
1.465349346399307251e-01,1.031473278999328613e-02
-8.828870952129364014e-02,-8.592322468757629395e-03
1.202013939619064331e-01,4.081426560878753662e-02
-6.976090371608734131e-02,-4.114180803298950195e-02
1.469763517379760742e-01,2.699442207813262939e-02
-1.002444773912429810e-01,-2.782738208770751953e-02
1.146032065153121948e-01,4.971507191658020020e-02
-1.135211288928985596e-01,-2.771642804145812988e-02
8.422636985778808594e-02,1.732325553894042969e-02
-1.234114021062850952e-01,-2.201053500175476074e-02
4.290473461151123047e-02,1.493257284164428711e-02
-1.671005040407180786e-01,-2.937978506088256836e-02
7.824845612049102783e-02,2.809195220470428467e-02
-1.512169539928436279e-01,-3.528261184692382812e-02
6.397584080696105957e-02,3.000056743621826172e-02
-1.558021754026412964e-01,-2.849476039409637451e-02
3.031831979751586914e-02,3.259013593196868896e-02
-1.792932152748107910e-01,-4.675969481468200684e-02
5.287027359008789062e-02,1.140314936637878418e-01
-1.256422549486160278e-01,-4.415951669216156006e-02
3.840810060501098633e-02,7.344949245452880859e-02
-1.251576989889144897e-01,-5.747666954994201660e-02
5.371287465095520020e-02,4.846844077110290527e-02
-1.275255680084228516e-01,-7.386466860771179199e-02
4.269275069236755371e-02,4.123133420944213867e-02
-1.575267761945724487e-01,-7.620358467102050781e-02
3.833381831645965576e-02,4.868139326572418213e-02
-1.536585241556167603e-01,-7.667152583599090576e-02
8.586412668228149414e-02,5.131740868091583252e-02
-1.262124329805374146e-01,-6.102786958217620850e-02
3.303714096546173096e-02,4.337067902088165283e-02
-1.454129070043563843e-01,-8.482351899147033691e-02
6.489971280097961426e-02,4.463335871696472168e-02
-1.505027860403060913e-01,-6.440977752208709717e-02
7.609455287456512451e-02,4.416564106941223145e-02
-1.359968334436416626e-01,-5.962061882019042969e-02
6.796343624591827393e-02,4.394620656967163086e-02
-1.410099565982818604e-01,-5.536675453186035156e-02
4.957200586795806885e-02,5.462042987346649170e-02
-1.639647781848907471e-01,-4.241272807121276855e-02
1.454985141754150391e-02,4.838819801807403564e-02
-9.864693880081176758e-02,-6.116169691085815430e-02
3.897272050380706787e-02,2.643020451068878174e-02
-1.203411072492599487e-01,-5.419905483722686768e-02
5.724357068538665771e-02,4.616966843605041504e-02
-1.295426040887832642e-01,-4.902718961238861084e-02
7.046732306480407715e-02,3.496950864791870117e-02
-1.030662059783935547e-01,-4.559075832366943359e-02
1.325785368680953979e-01,3.063526749610900879e-02
-5.197012424468994141e-02,-5.781595408916473389e-02
1.276459693908691406e-01,3.131540119647979736e-02
-6.392396986484527588e-02,-4.480688273906707764e-02
1.168859750032424927e-01,4.780314862728118896e-02
-9.416149556636810303e-02,-3.214608132839202881e-02
8.560778200626373291e-02,6.317897140979766846e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Error.csv <==
6.797297425898920498e-01
5.530865822332983184e-01
3.284410532626710899e-01
2.205383826289715743e-01
2.200541398997231390e-01
2.309964052318047856e-01
2.623708753834252949e-01
3.002756362799270939e-01
3.623843745595583532e-01
3.757892794652594737e-01
2.776444700892696793e-01
2.180373534863460916e-01
2.140974086539929877e-01
1.841465613418986347e-01
1.598371717540470471e-01
1.191234511955597819e-01
1.100261442122120181e-01
1.002993599711917427e-01
1.173738837704897675e-01
1.259928089586575539e-01
1.466385464732326560e-01
1.901037478239439582e-01
2.190517201780969869e-01
2.196869980345428075e-01
1.778971241549782700e-01
6.882221359994125653e-02
7.470911741402440354e-02
7.494774141439400350e-02
9.414984530583823952e-02
1.248681737749960108e-01
1.709255313376635832e-01
2.002478898164671561e-01
1.668136285652565831e-01
1.341328450973099384e-01
1.241296397883426550e-01
1.116032795955086837e-01
1.045695699207230822e-01
1.095004269282889714e-01
1.192156688406881548e-01
1.389704146391391726e-01
1.560611076684411958e-01
1.830352495262436707e-01
1.922706676217013910e-01
1.653739537358076550e-01
1.151774154573263764e-01
1.038722945806898335e-01
8.665995997906311699e-02
6.671499848117330711e-02
4.688622738067805412e-02
3.769974714385213727e-02
4.541729048323572132e-02
6.563882815834989892e-02
9.322521877462884576e-02
1.387996952387078597e-01
1.666889482759268404e-01
1.334027392747338669e-01
1.151405085967983910e-01
1.111215924476670613e-01
1.086407237112093221e-01
1.268288351821306170e-01
1.224221968962727891e-01
1.331728639424137328e-01
1.264552988814893197e-01
1.161093147717757873e-01
1.117263185233050987e-01
9.678547462481768004e-02
9.438445447772150776e-02
8.339254239712382000e-02
7.427845762006900221e-02
6.475753729306950313e-02
6.015533647411638873e-02
6.352045448506166148e-02
7.044983798962696497e-02
8.972410539182400224e-02
1.011266489630416460e-01
1.229714224275797324e-01
1.301925892140305407e-01
6.516245416576459115e-02
1.972461728968896016e-02
1.408330930592120549e-02
1.103976949941962334e-02
1.393320733320670482e-02
2.040073661980294772e-02
3.121112989412973618e-02
4.692547910927953592e-02
7.012488019784594850e-02
9.567675537386495510e-02
1.179232395355432061e-01
9.961058880973890084e-02
2.210395043440025603e-02
2.753322778596935597e-02
2.929191539734602931e-02
2.951159040710264747e-02
3.228997688910043712e-02
4.033457022616682847e-02
5.217192800999106289e-02
6.725989038398107189e-02
7.579432211092633487e-02
6.540377283143722353e-02
4.761756961319302262e-02
4.017316621882813243e-02
4.100953521991222012e-02
4.718880814379472488e-02
5.546750092566183482e-02
7.263353546635761826e-02
8.559644909223430853e-02
9.871713512389891643e-02
8.091554332939085437e-02
5.218155722235611089e-03
4.204943488300658810e-02
3.991690150440546647e-02
2.354240016825633053e-02
1.156806823499034569e-02
9.819331772816691437e-03
1.245547956108178367e-02
1.755048717333450997e-02
2.675775942735084123e-02
4.021796461298260406e-02
5.429673682257200179e-02
6.588197756141656036e-02
5.728167122054918237e-02
2.291471775990261417e-02
7.039230785392068925e-04
4.867471000048081281e-03
6.315191812416939658e-03
9.523451482186069336e-03
1.406934876640169620e-02
2.138319595336150500e-02
3.189196790582295854e-02
4.640967347399338472e-02
6.473074217838156730e-02
5.885271487836955806e-02
1.677323360574608027e-02
1.185543371438508436e-02
1.620086389544456856e-02
2.047599753196699054e-02
2.573061245101565184e-02
3.621548181212137785e-02
4.587329456354015400e-02
5.095063179282429550e-02
4.171018347640997881e-02
2.093874933489616591e-02
9.096254765175157408e-03
8.555553445107600546e-03
1.001158409818359712e-02
1.472332525715652242e-02
2.308694227852024425e-02
3.395605605124318166e-02
4.752619612158887064e-02
5.706636131259378020e-02
4.509509219053993434e-02
1.298391472023913487e-02
6.039125738720295226e-03
8.843925308391916915e-03
1.184965473842535845e-02
1.647311237457251346e-02
2.536096723030904082e-02
3.562789345185796153e-02
4.948673633949253470e-02
4.739497133343461427e-02
2.557922549043410362e-02
9.154737080539964919e-03
5.974326788892556604e-03
6.911870434395854870e-03
8.381377904676893045e-03
1.373016179996480041e-02
1.914465318636120877e-02
2.808622181611628368e-02
4.052474860872357088e-02
4.852880924811792812e-02
4.118699493693315367e-02
2.828847776651914614e-02
1.877261030176635009e-02
1.491392649292600479e-02
1.816620680245192160e-02
2.241268312863624323e-02
2.823058503330723792e-02
3.502032608709615413e-02
3.661879669035361662e-02
3.603942507858166888e-02
3.692625335474512827e-02
3.469499053789041471e-02
2.846892809328184504e-02
2.474628072193206865e-02
2.429473638997546939e-02
2.564973779848997437e-02
2.867457682242481251e-02
3.050877829218380868e-02
3.245575695692113488e-02
3.286986357388191338e-02
3.176428698959630342e-02
2.769330727807687784e-02
2.003635524977889076e-02
1.743776708719205204e-02
1.920318202985155792e-02
2.365034629311812617e-02
2.997989822737889484e-02
3.681702213305938082e-02
3.994996892945881783e-02
3.550742751825677196e-02
2.617744759167585020e-02
2.043173208925192982e-02
2.008697604754624069e-02
2.242457619727226958e-02
2.869867006116367386e-02
3.124397148518620257e-02
2.943488809236751227e-02
2.604280617667860745e-02
2.410313912266764946e-02
2.503321820100471232e-02
2.932524023540403896e-02
2.989003288468483621e-02
2.752769105676205336e-02
2.635094565469949662e-02
2.747808743723770264e-02
2.985805960849640187e-02
3.153966214484141967e-02
2.932196711481048143e-02
2.173087076027741676e-02
1.662396692836934017e-02
1.670570464642567865e-02
2.010607107308410441e-02
2.487388432446578992e-02
2.894630801809527920e-02
2.973441200336408158e-02
2.973878979529283664e-02
3.023317674261570207e-02
2.498377834688433538e-02
1.851172147387570091e-02
1.566353000183143968e-02
1.660652840178102746e-02
2.006833299993009481e-02
2.647469459273623857e-02
2.983415526695860909e-02
2.812261038096830132e-02
2.644064756021518789e-02
2.643634297193607832e-02
2.723154809662600706e-02
2.723396226810619394e-02
2.476828916471538952e-02
1.948099023550211098e-02
1.718811697520322007e-02
1.748194056690146117e-02
2.011513295157738024e-02
2.583738488499933567e-02
2.975224769580414250e-02
3.004990323574154715e-02
2.854348359201453258e-02
2.552911781023200349e-02
2.416936811171047431e-02
2.170575083636001185e-02
2.147914404450168221e-02
2.327990687511966375e-02
2.620768866774107406e-02
2.906122952941429111e-02
2.865188822385292614e-02
2.293133043109722713e-02
1.875530374012306795e-02
1.734947581293675226e-02
1.831018892917508911e-02
2.104549155086164053e-02
2.599415282325227838e-02
3.051839344411665100e-02
3.039418839406624051e-02
2.379078931563102101e-02
1.876213992963532765e-02
1.793381963705989804e-02
2.043475721180594215e-02
2.394097774980636847e-02
2.551441029218147818e-02
2.523982927292692247e-02
2.611890063135152013e-02
2.945622484351413661e-02
2.546372899550218560e-02
1.674604554517236318e-02
1.084238680420959722e-02
1.007091702291354127e-02
1.256070031095156414e-02
1.752339395586297380e-02
2.417511885448302492e-02
3.117413036698579373e-02
3.090987921490485901e-02
2.220629846789534331e-02
1.510808950085745089e-02
1.361103677013529925e-02
1.555142216016902092e-02
2.212126652538046537e-02
2.485116949588535643e-02
2.818675793682870467e-02
3.180350816750498327e-02
3.243763739819273406e-02
2.781024769694926888e-02
1.883746198877936373e-02
1.253810752089947952e-02
1.130807502166026289e-02
1.315402728800406720e-02
1.779605054794822575e-02
2.161652728638006199e-02
2.603939946311780232e-02
3.053163327827360107e-02
3.352235310876393315e-02
2.580232820448285017e-02
1.394043925927988641e-02
6.825440803242761693e-03
6.314661130062808672e-03
8.137176392125451338e-03
1.131169323616515628e-02
1.545595230836284070e-02
2.060779164764533350e-02
2.748854310447217120e-02
3.501247418797188982e-02
3.616847669989525088e-02
2.998891413864645389e-02
2.403127648674596023e-02
2.239974558806034216e-02
2.491844211637031167e-02
2.805821897479987212e-02
2.738818657625003566e-02
2.464173067055921290e-02
2.364408125793224583e-02
2.588744220546946098e-02
2.841679674592538854e-02
3.139089657408863226e-02
2.654730219768367677e-02
1.906778491823727176e-02
1.693553933239309167e-02
1.978614323115514620e-02
2.345131441191827468e-02
2.584382442966568633e-02
2.621609916699225301e-02
2.702991089112282905e-02
2.964660857502252056e-02
2.998898361660581879e-02
2.769048157998358142e-02
1.994232373248200352e-02
1.587708301015363505e-02
1.703465502481699145e-02
2.089793384363339626e-02
2.595525977284943164e-02
3.008649760981336671e-02
3.124773093654166500e-02
3.078345839603245301e-02
2.907780428684524077e-02
2.424692584931310846e-02
1.661267479951538534e-02
1.269324579226104033e-02
1.435076586426084315e-02
1.846447475040554134e-02
2.487775570106006903e-02
3.009052978176107729e-02
3.470224993759096072e-02
3.681583624278836342e-02
3.367171804323149803e-02
2.681348112542154480e-02
1.808415417568130096e-02
1.352430754880339266e-02
1.429714204026841934e-02
1.727321859551014804e-02
2.230363630523178597e-02
2.774399174156154738e-02
3.375685411709919426e-02
3.431143855522401920e-02
2.769287718791170472e-02
2.120076853727655142e-02
1.918222070496586676e-02
2.003374929682811764e-02
2.441784352446582304e-02
2.649165004455985087e-02
2.601611427141280880e-02
2.620516298530751326e-02
2.813931317638114493e-02
2.967766121682332420e-02
3.201493141344020910e-02
2.756347059168127306e-02
1.869563588422592029e-02
1.285749012440254302e-02
1.172448380731162983e-02
1.323696923762019903e-02
1.751425618024540776e-02
2.377269169566518722e-02
3.185813559612692830e-02
3.638775317048766056e-02
3.444705204571018448e-02
2.829181097161823435e-02
2.079652019071842953e-02
1.704990754805263756e-02
1.803259767917766293e-02
1.986787791115741247e-02
2.305491080612195529e-02
2.761129098847885793e-02
3.194549378373150172e-02
3.282461260751547150e-02
2.634121714582838766e-02
1.971994151023601788e-02
1.745902537473239050e-02
1.771937325873822536e-02
2.236298666632640514e-02
2.565437818772642667e-02
2.886468651535718452e-02
3.113926826848971083e-02
3.318703470710762660e-02
2.634079661380216500e-02
1.767208719767545191e-02
1.273174321280784102e-02
1.282964027394892931e-02
1.533236474828880182e-02
2.065523548454489128e-02
2.621967559410940535e-02
3.177568155143604273e-02
3.527884174111737409e-02
3.294012111827535061e-02
2.677453908122135948e-02
1.746273610528524881e-02
1.264156598466860057e-02
1.271520445869058630e-02
1.447335327604294848e-02
1.813092308041004685e-02
2.289400769404265762e-02
2.892927772075057705e-02
3.401731057936276809e-02
3.513229288375684101e-02
2.759352072835263847e-02
1.395876377853615471e-02
7.454982089457613814e-03
7.652043802361495686e-03
9.299074564461303274e-03
1.189372610859820018e-02
1.517295916903868037e-02
2.008212428587443157e-02
2.281973192895398947e-02
2.365925161673201188e-02
2.752579815917511816e-02
3.246438871017497119e-02
3.433186470783531480e-02
2.249315027669544775e-02
1.254856045661047539e-02
9.564042155561574068e-03
1.023085940493349139e-02
1.318033685662686055e-02
1.783638765365073292e-02
2.414533278675025721e-02
3.017659961580590466e-02
3.504241254232480507e-02
3.430290166020801002e-02
2.507402983655622822e-02
1.774085270463624658e-02
1.593534679938066537e-02
1.722334565253125574e-02
2.000145733663813083e-02
2.351562442266529399e-02
2.696595386080871681e-02
2.954603908078042018e-02
3.214318983377146416e-02
2.769554951574052307e-02
2.047663541423908051e-02
1.686949640642581086e-02
1.811061891717564640e-02
2.199522905302841655e-02
2.756828091190728636e-02
2.926739092145877116e-02
2.601180848634068732e-02
2.281844923422611873e-02
2.317368774854878036e-02
2.394863306907997827e-02
2.427204797915901227e-02
2.616297261578815272e-02
3.053371609091376851e-02
2.917372942928449231e-02
2.282131980975871458e-02
1.741509258761143181e-02
1.634152995793617877e-02
1.750442545579535339e-02
2.013494462840438939e-02
2.288635495675417353e-02
2.572903354045049176e-02
2.771881841956257836e-02
2.582538368850110025e-02
2.413055559078734758e-02
2.566454060704221468e-02
2.362846601221472304e-02
1.865700443046893614e-02
1.647603416257829162e-02
1.755853300368248604e-02
2.042927277354593049e-02
2.394755023280377773e-02
2.691562254934725187e-02
2.621292723464686142e-02
2.602746869087249615e-02
2.624130324471869377e-02
2.636507311649137833e-02
2.278792400498993662e-02
2.022528314373743530e-02
2.101813874211782077e-02
2.340585352195589941e-02
2.496149558469028945e-02
2.492474230054577550e-02
2.001221013206617647e-02
1.677185709468422686e-02
1.781143603170489559e-02
2.180336734295971676e-02
2.639326413408112776e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
6.797297425898920498e-01
2.309964052318047856e-01
2.776444700892696793e-01
1.191234511955597819e-01
1.466385464732326560e-01
6.882221359994125653e-02
1.709255313376635832e-01
1.116032795955086837e-01
1.560611076684411958e-01
1.038722945806898335e-01
4.541729048323572132e-02
1.334027392747338669e-01
1.224221968962727891e-01
9.678547462481768004e-02
6.015533647411638873e-02
1.229714224275797324e-01
1.103976949941962334e-02
7.012488019784594850e-02
2.753322778596935597e-02
5.217192800999106289e-02
4.017316621882813243e-02
8.559644909223430853e-02
3.991690150440546647e-02
1.755048717333450997e-02
5.728167122054918237e-02
9.523451482186069336e-03
6.473074217838156730e-02
2.047599753196699054e-02
4.171018347640997881e-02
1.472332525715652242e-02
4.509509219053993434e-02
1.647311237457251346e-02
2.557922549043410362e-02
1.373016179996480041e-02
4.118699493693315367e-02
2.241268312863624323e-02
3.692625335474512827e-02
2.564973779848997437e-02
3.176428698959630342e-02
2.365034629311812617e-02
2.617744759167585020e-02
3.124397148518620257e-02
2.932524023540403896e-02
2.985805960849640187e-02
1.670570464642567865e-02
2.973878979529283664e-02
1.660652840178102746e-02
2.644064756021518789e-02
1.948099023550211098e-02
2.975224769580414250e-02
2.170575083636001185e-02
2.865188822385292614e-02
2.104549155086164053e-02
1.876213992963532765e-02
2.523982927292692247e-02
1.084238680420959722e-02
3.117413036698579373e-02
1.555142216016902092e-02
3.243763739819273406e-02
1.315402728800406720e-02
3.352235310876393315e-02
8.137176392125451338e-03
3.501247418797188982e-02
2.491844211637031167e-02
2.588744220546946098e-02
1.693553933239309167e-02
2.702991089112282905e-02
1.587708301015363505e-02
3.124773093654166500e-02
1.269324579226104033e-02
3.470224993759096072e-02
1.352430754880339266e-02
3.375685411709919426e-02
2.003374929682811764e-02
2.813931317638114493e-02
1.285749012440254302e-02
3.185813559612692830e-02
1.704990754805263756e-02
3.194549378373150172e-02
1.771937325873822536e-02
3.318703470710762660e-02
1.533236474828880182e-02
3.294012111827535061e-02
1.447335327604294848e-02
3.513229288375684101e-02
9.299074564461303274e-03
2.365925161673201188e-02
1.254856045661047539e-02
2.414533278675025721e-02
1.774085270463624658e-02
2.696595386080871681e-02
1.686949640642581086e-02
2.601180848634068732e-02
2.616297261578815272e-02
1.634152995793617877e-02
2.771881841956257836e-02
1.865700443046893614e-02
2.691562254934725187e-02
2.278792400498993662e-02
2.492474230054577550e-02
2.639326413408112776e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
4.325257778167724609e+00,1.565379381179809570e+00,0.000000000000000000e+00,2.759878396987915039e+00
-4.015615463256835938e+00,2.709762811660766602e+00,-8.549979209899902344e+00,1.824601173400878906e+00
-8.069053888320922852e-01,2.566403448581695557e-01,-1.633958697319030762e+00,5.704129934310913086e-01
-2.280081212520599365e-01,2.068106643855571747e-02,-5.560635328292846680e-01,3.073743283748626709e-01
-3.061282336711883545e-01,5.674853548407554626e-02,-6.471730470657348633e-01,2.842963039875030518e-01
-1.995284557342529297e-01,4.118637647479772568e-03,-5.057326555252075195e-01,3.020855784416198730e-01
-3.680046200752258301e-01,3.508684039115905762e-02,-7.718621492385864258e-01,3.687706589698791504e-01
-3.188381791114807129e-01,7.384785916656255722e-03,-8.143214583396911621e-01,4.880985021591186523e-01
-6.007099747657775879e-01,4.644023254513740540e-02,-1.332509040832519531e+00,6.853588223457336426e-01
-7.140017747879028320e-01,1.385242491960525513e-02,-1.499818086624145508e+00,7.719638347625732422e-01
-6.710899472236633301e-01,5.604914948344230652e-02,-1.148756980895996094e+00,4.216179251670837402e-01
-1.972998976707458496e-01,1.022668927907943726e-02,-5.252107381820678711e-01,3.176841735839843750e-01
-4.036824107170104980e-01,1.785704866051673889e-02,-7.073177099227905273e-01,2.857782244682312012e-01
-1.562241315841674805e-01,6.721860263496637344e-03,-3.795797824859619141e-01,2.166337966918945312e-01
-2.525207996368408203e-01,4.440152551978826523e-03,-4.130294919013977051e-01,1.560685187578201294e-01
-6.745848059654235840e-02,2.190715167671442032e-03,-1.659784913063049316e-01,9.632930159568786621e-02
-1.177903264760971069e-01,1.015624846331775188e-03,-2.065723538398742676e-01,8.776640892028808594e-02
-6.173167377710342407e-02,4.950431757606565952e-04,-1.412760317325592041e-01,7.904931157827377319e-02
-9.234155714511871338e-02,7.672123028896749020e-04,-2.036938071250915527e-01,1.105850338935852051e-01
-1.304377913475036621e-01,4.305248730815947056e-04,-2.551343142986297607e-01,1.242660060524940491e-01
-1.109576821327209473e-01,1.635817461647093296e-03,-2.848536074161529541e-01,1.722601056098937988e-01
-2.339634895324707031e-01,1.735630794428288937e-03,-5.180452466011047363e-01,2.823461294174194336e-01
-3.262937366962432861e-01,3.058534814044833183e-03,-7.092415690422058105e-01,3.798892796039581299e-01
-4.224671423435211182e-01,2.434457419440150261e-03,-8.058717250823974609e-01,3.809701502323150635e-01
-3.312079906463623047e-01,2.818016801029443741e-03,-5.809734463691711426e-01,2.469474673271179199e-01
-1.038266941905021667e-01,2.649189205840229988e-03,-1.437853127717971802e-01,3.730943053960800171e-02
-3.055804222822189331e-02,8.629466756246984005e-04,-6.204571202397346497e-02,3.062472492456436157e-02
-2.937129512429237366e-02,3.143098729196935892e-04,-5.983014404773712158e-02,3.014453873038291931e-02
-2.849993109703063965e-02,5.497845704667270184e-04,-7.884451746940612793e-02,4.979480057954788208e-02
-7.147999852895736694e-02,3.581352939363569021e-04,-1.605688333511352539e-01,8.873070031404495239e-02
-9.775914251804351807e-02,5.570161156356334686e-04,-2.691850066184997559e-01,1.708688586950302124e-01
-2.504734992980957031e-01,5.085816956125199795e-04,-4.818615019321441650e-01,2.308794260025024414e-01
-1.992221623659133911e-01,2.155955182388424873e-03,-3.575022518634796143e-01,1.561241298913955688e-01
-1.185197830200195312e-01,7.503249798901379108e-04,-2.146711051464080811e-01,9.540100395679473877e-02
-6.990915536880493164e-02,1.842510770075023174e-03,-1.543343514204025269e-01,8.258268237113952637e-02
-9.075598418712615967e-02,3.176256141159683466e-04,-1.569561809301376343e-01,6.588257849216461182e-02
-4.239886999130249023e-02,9.901201119646430016e-04,-1.023941338062286377e-01,5.900514125823974609e-02
-7.364931702613830566e-02,3.410314384382218122e-04,-1.393582373857498169e-01,6.536789238452911377e-02
-5.588558316230773926e-02,3.303888370282948017e-04,-1.393581330776214600e-01,8.314216136932373047e-02
-1.121381819248199463e-01,1.145381247624754906e-04,-2.237625867128372192e-01,1.115098595619201660e-01
-1.083000153303146362e-01,4.852562269661575556e-04,-2.503859996795654297e-01,1.416007280349731445e-01
-1.750829368829727173e-01,3.652516170404851437e-04,-3.655018508434295654e-01,1.900536566972732544e-01
-2.045762538909912109e-01,7.315824623219668865e-04,-4.127460122108459473e-01,2.074381709098815918e-01
-2.034070491790771484e-01,6.195953465066850185e-04,-3.507544994354248047e-01,1.467278599739074707e-01
-7.855351269245147705e-02,2.329761395230889320e-03,-1.563436090946197510e-01,7.546032965183258057e-02
-8.247932046651840210e-02,8.484280551783740520e-04,-1.507141292095184326e-01,6.738638132810592651e-02
-5.186474323272705078e-02,5.718742031604051590e-04,-1.002528145909309387e-01,4.781619459390640259e-02
-4.130954295396804810e-02,5.992344813421368599e-04,-7.159983366727828979e-02,2.969105355441570282e-02
-1.832505315542221069e-02,2.629495575092732906e-04,-3.448098897933959961e-02,1.589298620820045471e-02
-1.235885359346866608e-02,1.726453047012910247e-04,-2.375739626586437225e-02,1.122589781880378723e-02
-1.017701625823974609e-02,1.471404830226674676e-04,-2.644330263137817383e-02,1.611914671957492828e-02
-2.127394825220108032e-02,1.808344968594610691e-04,-5.446627736091613770e-02,3.301149606704711914e-02
-4.336537420749664307e-02,2.742498181760311127e-04,-1.099320277571678162e-01,6.629240512847900391e-02
-8.402679860591888428e-02,4.843484202865511179e-04,-2.296545058488845825e-01,1.451433598995208740e-01
-2.112267315387725830e-01,6.710863090120255947e-04,-4.236508607864379883e-01,2.117530405521392822e-01
-2.000104635953903198e-01,1.189207076095044613e-03,-3.408922553062438965e-01,1.396925896406173706e-01
-8.514598011970520020e-02,7.703582523390650749e-04,-1.888602674007415771e-01,1.029439270496368408e-01
-1.202051341533660889e-01,4.509466234594583511e-04,-2.127363979816436768e-01,9.208030998706817627e-02
-6.303856521844863892e-02,7.492163567803800106e-04,-1.486324369907379150e-01,8.484465628862380981e-02
-1.070701628923416138e-01,7.439792971126735210e-04,-2.201273739337921143e-01,1.123132258653640747e-01
-1.153710335493087769e-01,1.208135741762816906e-03,-2.224278748035430908e-01,1.058486998081207275e-01
-9.231747686862945557e-02,9.130470571108162403e-04,-2.195763587951660156e-01,1.263458281755447388e-01
-1.533237993717193604e-01,3.776584286242723465e-03,-2.719524800777435303e-01,1.148520931601524353e-01
-7.404809445142745972e-02,1.053425366990268230e-03,-1.782872527837753296e-01,1.031857356429100037e-01
-1.281131058931350708e-01,7.849279209040105343e-04,-2.248419970273971558e-01,9.594395756721496582e-02
-6.509861350059509277e-02,1.238051103428006172e-03,-1.416162848472595215e-01,7.527962327003479004e-02
-8.362478017807006836e-02,3.442999732214957476e-04,-1.533470898866653442e-01,6.937800347805023193e-02
-5.512915551662445068e-02,6.211512954905629158e-04,-1.079196408390998840e-01,5.216933041810989380e-02
-4.823577404022216797e-02,1.638361572986468673e-04,-8.837615698575973511e-02,3.997654467821121216e-02
-3.173256665468215942e-02,2.589847426861524582e-04,-6.140282005071640015e-02,2.941126748919487000e-02
-2.679669670760631561e-02,9.533090633340179920e-05,-5.178322643041610718e-02,2.489119954407215118e-02
-2.254383265972137451e-02,1.619876129552721977e-04,-5.039972439408302307e-02,2.769390493631362915e-02
-3.282130509614944458e-02,7.899224146967753768e-05,-6.669159233570098877e-02,3.379129618406295776e-02
-3.232152760028839111e-02,1.332091633230447769e-04,-8.697732537984848022e-02,5.452258884906768799e-02
-7.849685847759246826e-02,6.551873229909688234e-05,-1.485899686813354492e-01,7.002758979797363281e-02
-5.661278963088989258e-02,1.951272861333563924e-04,-1.578181982040405273e-01,1.010102778673171997e-01
-1.473032534122467041e-01,1.615615910850465298e-04,-2.600873708724975586e-01,1.126225590705871582e-01
-6.727139651775360107e-02,2.315703168278560042e-04,-9.633245319128036499e-02,2.882948517799377441e-02
-2.996722701936960220e-03,1.019260598695836961e-04,-5.650822073221206665e-03,2.552173100411891937e-03
-1.881767879240214825e-03,7.305364124476909637e-05,-3.262570127844810486e-03,1.307748607359826565e-03
-6.839327979832887650e-04,5.577589035965502262e-05,-1.544908620417118073e-03,8.051999611780047417e-04
-7.861243793740868568e-04,4.802769035450182855e-05,-2.107716398313641548e-03,1.273564412258565426e-03
-1.605821307748556137e-03,3.497355646686628461e-05,-4.379013087600469589e-03,2.738218288868665695e-03
-3.630178049206733704e-03,3.272242611274123192e-05,-1.000417117029428482e-02,6.341271102428436279e-03
-8.717343211174011230e-03,2.362382474530022591e-05,-2.317546494305133820e-02,1.443449780344963074e-02
-1.937288418412208557e-02,3.784680666285566986e-05,-5.166459456086158752e-02,3.225386515259742737e-02
-4.549368470907211304e-02,4.037546386825852096e-05,-1.052474305033683777e-01,5.971337109804153442e-02
-7.391834259033203125e-02,9.202144428854808211e-05,-1.641805022954940796e-01,9.017014503479003906e-02
-1.013191789388656616e-01,1.320403680438175797e-04,-1.651751101016998291e-01,6.372389197349548340e-02
-1.667128503322601318e-02,1.311928353970870376e-04,-1.997071504592895508e-02,3.168236231431365013e-03
-4.258959554135799408e-03,4.011680357507430017e-05,-9.398747235536575317e-03,5.099670961499214172e-03
-5.880993325263261795e-03,4.962938328390009701e-05,-1.171444077044725418e-02,5.783818196505308151e-03
-5.601146258413791656e-03,3.412746809772215784e-05,-1.153491437435150146e-02,5.899640731513500214e-03
-6.092094816267490387e-03,4.430554326972924173e-05,-1.309811975806951523e-02,6.961719132959842682e-03
-7.529804483056068420e-03,4.107666245545260608e-05,-1.841266639530658722e-02,1.084178499877452850e-02
-1.409996673464775085e-02,5.515634620678611100e-05,-3.214623406529426575e-02,1.799111068248748779e-02
-2.141516469419002533e-02,4.847357558901421726e-05,-5.113574862480163574e-02,2.967211045324802399e-02
-3.837979957461357117e-02,5.995260653435252607e-05,-7.595383375883102417e-02,3.751407936215400696e-02
-3.581134229898452759e-02,1.383263152092695236e-04,-6.345966458320617676e-02,2.750999294221401215e-02
-1.925903558731079102e-02,8.819698268780484796e-05,-3.402922675013542175e-02,1.468199584633111954e-02
-1.033101975917816162e-02,5.508894173544831574e-05,-2.087447047233581543e-02,1.048836112022399902e-02
-1.054357830435037613e-02,4.402131526148878038e-05,-2.160849422216415405e-02,1.102089416235685349e-02
-1.090903021395206451e-02,3.167403920087963343e-04,-2.617004700005054474e-02,1.494427584111690521e-02
-1.880292408168315887e-02,7.778128929203376174e-05,-3.884594887495040894e-02,1.996524445712566376e-02
-1.884135603904724121e-02,7.750979275442659855e-04,-5.317496135830879211e-02,3.355850651860237122e-02
-4.889460280537605286e-02,4.484197779675014317e-05,-9.656093269586563110e-02,4.762148484587669373e-02
-4.393194615840911865e-02,1.001479686237871647e-03,-1.086087599396705627e-01,6.367533653974533081e-02
-7.650592923164367676e-02,2.337876212550327182e-04,-1.189684420824050903e-01,4.222873225808143616e-02
-2.681141253560781479e-03,1.775472628651186824e-04,-3.017211100086569786e-03,1.585224817972630262e-04
-9.195300750434398651e-03,6.602594658033922315e-05,-2.080547623336315155e-02,1.154415030032396317e-02
-1.363224815577268600e-02,4.768881990457884967e-05,-2.407535910606384277e-02,1.039542164653539658e-02
-6.687291897833347321e-03,4.720953802461735904e-05,-1.041236426681280136e-02,3.677862929180264473e-03
-1.186386449262499809e-03,4.410868132254108787e-05,-2.146094338968396187e-03,9.155992302112281322e-04
-5.865456187166273594e-04,4.083641761098988354e-05,-1.287074177525937557e-03,6.596921593882143497e-04
-6.167617393657565117e-04,5.121362846693955362e-05,-1.644649077206850052e-03,9.766736766323447227e-04
-1.153957564383745193e-03,7.043046207400038838e-05,-3.283257596194744110e-03,2.058869460597634315e-03
-2.761064562946557999e-03,2.596534432086627930e-05,-7.468038238584995270e-03,4.681008402258157730e-03
-6.325967609882354736e-03,2.597406819404568523e-05,-1.688293181359767914e-02,1.053098961710929871e-02
-1.484173722565174103e-02,4.103187893633730710e-05,-3.407599031925201416e-02,1.919322274625301361e-02
-2.352703362703323364e-02,4.767352947965264320e-05,-5.151581391692161560e-02,2.794110774993896484e-02
-3.118687495589256287e-02,5.014316411688923836e-05,-5.226206406950950623e-02,2.102504670619964600e-02
-9.311000816524028778e-03,4.817722219740971923e-05,-1.270886231213808060e-02,3.349683945998549461e-03
4.660578269977122545e-05,2.321644569747149944e-05,2.008714727708138525e-05,3.302190407339367084e-06
-4.116889613214880228e-05,4.275243190932087600e-05,-2.202535251853987575e-04,1.363321935059502721e-04
-1.673834049142897129e-04,1.990757846215274185e-05,-4.582192923408001661e-04,2.709283144213259220e-04
-3.163608489558100700e-04,2.119611599482595921e-05,-9.062627214007079601e-04,5.687057273462414742e-04
-7.019467884674668312e-04,6.879101420054212213e-05,-2.058635232970118523e-03,1.287897466681897640e-03
-1.715466380119323730e-03,1.451511525374371558e-05,-4.688458982855081558e-03,2.958477474749088287e-03
-4.045477136969566345e-03,2.573348501755390316e-05,-1.067818701267242432e-02,6.606976501643657684e-03
-8.911476470530033112e-03,1.970468474610242993e-05,-2.290557697415351868e-02,1.397439558058977127e-02
-1.867838762700557709e-02,1.343504700344055891e-04,-4.609862342476844788e-02,2.728588692843914032e-02
-3.457348793745040894e-02,4.234408697811886668e-05,-5.663658678531646729e-02,2.202075533568859100e-02
-7.104523014277219772e-03,4.199950126348994672e-05,-8.930324576795101166e-03,1.783801591955125332e-03
-4.129596054553985596e-04,1.245129078597528860e-05,-1.394232851453125477e-03,9.688219288364052773e-04
-1.568848150782287121e-03,1.550946581119205803e-05,-3.366774180904030800e-03,1.782416482456028461e-03
-1.796103315427899361e-03,1.461147330701351166e-04,-4.559680353850126266e-03,2.617462305352091789e-03
-3.235270734876394272e-03,1.510615584265906364e-05,-7.747144438326358795e-03,4.496767651289701462e-03
-4.835574887692928314e-03,6.857199477963149548e-04,-1.413237676024436951e-02,8.611082099378108978e-03
-1.193919498473405838e-02,1.692951263976283371e-05,-2.560092136263847351e-02,1.364479679614305496e-02
-1.471300609409809113e-02,6.449680076912045479e-04,-3.202805295586585999e-02,1.667007990181446075e-02
-1.723484694957733154e-02,3.922512041754089296e-05,-2.873829565942287445e-02,1.146422326564788818e-02
-5.675301421433687210e-03,2.152560591639485210e-05,-8.571726270020008087e-03,2.874899189919233322e-03
-7.226311718113720417e-04,1.077426622941857204e-05,-1.292098197154700756e-03,5.586927873082458973e-04
-3.314818604849278927e-04,6.410280911950394511e-05,-8.413610048592090607e-04,4.457763279788196087e-04
-4.691544454544782639e-04,1.103403246816014871e-05,-1.182115986011922359e-03,7.019274635240435600e-04
-8.547288598492741585e-04,1.981489913305267692e-05,-2.374883741140365601e-03,1.500340062193572521e-03
-2.024824032559990883e-03,2.223074079665821046e-05,-5.510478746145963669e-03,3.463424043729901314e-03
-4.633400589227676392e-03,8.379943756153807044e-05,-1.254196651279926300e-02,7.824766449630260468e-03
-1.096557546406984329e-02,1.918663110700435936e-05,-2.587638236582279205e-02,1.489161979407072067e-02
-1.892554759979248047e-02,5.954950029263272882e-05,-4.040307179093360901e-02,2.141797542572021484e-02
-2.235224097967147827e-02,2.769213824649341404e-05,-3.570608049631118774e-02,1.332614663988351822e-02
-3.999130800366401672e-03,1.563172372698318213e-05,-5.164637695997953415e-03,1.149875344708561897e-03
-3.644770185928791761e-05,1.022015476337401196e-05,-2.687966334633529186e-04,2.221287722932174802e-04
-3.778294194489717484e-04,5.058646274846978486e-05,-9.631026186980307102e-04,5.346867255866527557e-04
-6.099548190832138062e-04,1.549720218463335186e-05,-1.524639083072543144e-03,8.991870563477277756e-04
-1.091785845346748829e-03,4.199248724034987390e-05,-2.919112564995884895e-03,1.785334316082298756e-03
-2.228525932878255844e-03,1.022232027025893331e-04,-6.258018780499696732e-03,3.927269484847784042e-03
-5.435535684227943420e-03,1.315525423706276342e-05,-1.372457109391689301e-02,8.275880478322505951e-03
-1.062307041138410568e-02,4.202118725515902042e-04,-2.636266872286796570e-02,1.531938556581735611e-02
-1.940957829356193542e-02,1.958860411832574755e-05,-3.370999172329902649e-02,1.428082492202520370e-02
-8.407481946051120758e-03,1.678414810157846659e-05,-1.249317079782485962e-02,4.068904556334018707e-03
-8.213907130993902683e-04,1.092628644983051345e-05,-1.330425497144460678e-03,4.981085075996816158e-04
-2.102634607581421733e-04,9.188825970340985805e-06,-4.208340542390942574e-04,2.013817575061693788e-04
-1.607539597898721695e-04,1.918672023748513311e-05,-4.297449195291846991e-04,2.498042304068803787e-04
-1.353559782728552818e-04,1.671408390393480659e-04,-8.183659520000219345e-04,5.158691201359033585e-04
-6.982098566368222237e-04,7.912372893770225346e-06,-1.798229408450424671e-03,1.092107151634991169e-03
-1.184446271508932114e-03,2.553547383286058903e-04,-3.714756574481725693e-03,2.274955622851848602e-03
-2.991382498294115067e-03,1.042531403072644025e-05,-7.948096841573715210e-03,4.946289118379354477e-03
-5.835985764861106873e-03,8.405172266066074371e-04,-1.745272800326347351e-02,1.077622547745704651e-02
-1.526288874447345734e-02,1.872545544756576419e-05,-3.041248396039009094e-02,1.513087004423141479e-02
-1.464361511170864105e-02,2.301306813023984432e-05,-2.562414109706878662e-02,1.095751300454139709e-02
-7.311136461794376373e-03,1.441112453903770074e-05,-1.244905404746532440e-02,5.123506300151348114e-03
-3.069058060646057129e-03,1.090099885914241895e-05,-5.323278717696666718e-03,2.243319526314735413e-03
-1.392338308505713940e-03,9.169978875434026122e-05,-3.009808249771595001e-03,1.525770057924091816e-03
-1.515888143330812454e-03,2.599139224912505597e-05,-3.538890043273568153e-03,1.997010549530386925e-03
-2.417680341750383377e-03,1.264586353499908000e-05,-5.649481900036334991e-03,3.219155594706535339e-03
-2.903570421040058136e-03,1.009341212920844555e-03,-9.636125527322292328e-03,5.723213776946067810e-03
-7.663432508707046509e-03,1.272327244805637747e-05,-1.548945251852273941e-02,7.813296280801296234e-03
-7.928681559860706329e-03,1.294141566177131608e-05,-1.645210385322570801e-02,8.510480634868144989e-03
-9.052858687937259674e-03,1.361350132356164977e-05,-1.728136837482452393e-02,8.214895613491535187e-03
-5.972190760076045990e-03,1.376053201965987682e-03,-1.566768065094947815e-02,8.319436572492122650e-03
-9.198646992444992065e-03,1.878819966805167496e-05,-1.667917333543300629e-02,7.461738307029008865e-03
-5.742793437093496323e-03,1.542870995763223618e-05,-1.057312823832035065e-02,4.814906511455774307e-03
-3.889859188348054886e-03,1.299983614444499835e-05,-7.456347811967134476e-03,3.553488757461309433e-03
-3.196653677150607109e-03,2.014326491917017847e-05,-6.545970216393470764e-03,3.329173428937792778e-03
-3.435189370065927505e-03,1.772512223396915942e-05,-7.094332948327064514e-03,3.641418647021055222e-03
-3.387063741683959961e-03,4.181355761829763651e-04,-8.245915174484252930e-03,4.440715536475181580e-03
-5.076915025711059570e-03,2.445843529130797833e-05,-1.043829694390296936e-02,5.336923524737358093e-03
-5.477741826325654984e-03,8.910809265216812491e-05,-1.155367679893970490e-02,5.986826959997415543e-03
-6.374437361955642700e-03,2.352046431042253971e-05,-1.260187663137912750e-02,6.203918717801570892e-03
-5.458884872496128082e-03,5.612213280983269215e-04,-1.202897261828184128e-02,6.008866243064403534e-03
-5.862937308847904205e-03,3.135388396913185716e-05,-1.038310211151838303e-02,4.488810896873474121e-03
-3.099644556641578674e-03,2.380831938353367150e-05,-5.483756307512521744e-03,2.360303420573472977e-03
-1.642158953472971916e-03,2.191885687352623791e-05,-3.380374982953071594e-03,1.716297119855880737e-03
-1.738799968734383583e-03,1.114584028982790187e-05,-3.851988120004534721e-03,2.102042315527796745e-03
-2.404587110504508018e-03,1.025055826175957918e-05,-5.679641384631395340e-03,3.264803672209382057e-03
-3.411887679249048233e-03,6.381634157150983810e-04,-9.708599187433719635e-03,5.658547859638929367e-03
-7.344238460063934326e-03,1.971254823729395866e-05,-1.563808880746364594e-02,8.274137973785400391e-03
-9.031794965267181396e-03,1.777731085894629359e-04,-1.875379309058189392e-02,9.544225409626960754e-03
-9.748120792210102081e-03,1.662375689193140715e-05,-1.760664954781532288e-02,7.841904647648334503e-03
-5.855876021087169647e-03,1.476695615565404296e-05,-1.008689589798450470e-02,4.216252826154232025e-03
-2.706754719838500023e-03,1.099412384064635262e-05,-5.217453464865684509e-03,2.499704482033848763e-03
-2.270118333399295807e-03,1.953469291038345546e-05,-4.720757715404033661e-03,2.431104891002178192e-03
-2.546421252191066742e-03,1.510958736616885290e-05,-5.497693084180355072e-03,2.936162054538726807e-03
-9.339866228401660919e-04,2.313685137778520584e-03,-7.619732990860939026e-03,4.372061230242252350e-03
-5.520240403711795807e-03,3.578554242267273366e-05,-1.098925806581974030e-02,5.433232523500919342e-03
-5.221772938966751099e-03,8.902404078980907798e-05,-1.011701487004756927e-02,4.806217737495899200e-03
-4.248287994414567947e-03,4.236988024786114693e-05,-8.059026673436164856e-03,3.768369089812040329e-03
-3.217876888811588287e-03,5.186344060348346829e-05,-6.562185939401388168e-03,3.292445559054613113e-03
-3.287954255938529968e-03,1.416883333149598911e-05,-6.918895989656448364e-03,3.616773057729005814e-03
-3.459510859102010727e-03,4.407958767842501402e-04,-8.689983747899532318e-03,4.789676982909440994e-03
-5.702981259673833847e-03,1.676298415986821055e-05,-1.106118224561214447e-02,5.341438110917806625e-03
-4.921677988022565842e-03,3.531553738866932690e-05,-9.448019787669181824e-03,4.491026047617197037e-03
-4.010182339698076248e-03,2.801309165079146624e-05,-8.112023584544658661e-03,4.073827993124723434e-03
-4.079618491232395172e-03,2.054585092992056161e-05,-8.547462522983551025e-03,4.447298124432563782e-03
-4.771709907799959183e-03,1.587858059792779386e-05,-1.014515291899442673e-02,5.357564892619848251e-03
-4.424566403031349182e-03,1.496492885053157806e-03,-1.219464559108018875e-02,6.273586302995681763e-03
-6.538138724863529205e-03,3.212295632692985237e-05,-1.186949480324983597e-02,5.299232900142669678e-03
-3.989312332123517990e-03,1.385011182719608769e-05,-6.907396949827671051e-03,2.904234454035758972e-03
-1.890401705168187618e-03,1.258027350559132174e-05,-3.599849762395024300e-03,1.696867751888930798e-03
-1.479968195781111717e-03,9.284482985094655305e-06,-3.191649913787841797e-03,1.702397130429744720e-03
-1.880220370367169380e-03,1.077575598174007609e-05,-4.335991572588682175e-03,2.444995334371924400e-03
-2.340329810976982117e-03,6.072488031350076199e-04,-7.014945149421691895e-03,4.067366477102041245e-03
-5.252470728009939194e-03,1.741931919241324067e-05,-1.064213644713163376e-02,5.372246261686086655e-03
-5.462564993649721146e-03,1.194448032038053498e-05,-1.104718819260597229e-02,5.572678986936807632e-03
-5.660559050738811493e-03,1.050185437634354457e-05,-1.120349951088428497e-02,5.532438866794109344e-03
-4.281291738152503967e-03,1.112576108425855637e-03,-1.065524946898221970e-02,5.261382088065147400e-03
-5.025383085012435913e-03,1.914975473482627422e-05,-8.940298110246658325e-03,3.895765403285622597e-03
-2.765422686934471130e-03,1.159611474577104673e-05,-4.898189101368188858e-03,2.121170517057180405e-03
-1.510845148004591465e-03,8.890870958566665649e-06,-2.994426060467958450e-03,1.474690041504800320e-03
-1.405274728313088417e-03,8.244146556535270065e-06,-3.095415420830249786e-03,1.681896625086665154e-03
-1.905205193907022476e-03,1.790277747204527259e-05,-4.512755665928125381e-03,2.589647658169269562e-03
-2.544675022363662720e-03,6.759592797607183456e-04,-7.596346084028482437e-03,4.375712014734745026e-03
-5.596156697720289230e-03,1.063302443071734160e-05,-1.105755474418401718e-02,5.450765136629343033e-03
-5.257893819361925125e-03,1.213468749483581632e-05,-9.997001849114894867e-03,4.726972896605730057e-03
-4.197649657726287842e-03,9.038701136887539178e-06,-8.321520872414112091e-03,4.114832729101181030e-03
-3.996519837528467178e-03,2.377294549660291523e-05,-8.047065697610378265e-03,4.026772920042276382e-03
-4.029856994748115540e-03,9.600883458915632218e-06,-8.260389789938926697e-03,4.220931790769100189e-03
-1.802823506295681000e-03,2.574197947978973389e-03,-8.803606033325195312e-03,4.426584579050540924e-03
-4.414087161421775818e-03,2.470619619998615235e-05,-7.988817989826202393e-03,3.550024935975670815e-03
-2.649709815159440041e-03,2.865676469809841365e-05,-4.813615698367357254e-03,2.135249087586998940e-03
-1.610620296560227871e-03,2.832347490766551346e-05,-3.257075557485222816e-03,1.618131878785789013e-03
-1.566097140312194824e-03,1.613097811059560627e-05,-3.287679050117731094e-03,1.705450937151908875e-03
-1.784492516890168190e-03,2.100247911585029215e-05,-4.141159821301698685e-03,2.335665049031376839e-03
-2.718233969062566757e-03,1.038574773701839149e-04,-6.738713011145591736e-03,3.916621673852205276e-03
-5.062080454081296921e-03,2.906656845880206674e-05,-1.042662281543016434e-02,5.335475783795118332e-03
-5.561236292123794556e-03,1.795426032913383096e-05,-1.106491684913635254e-02,5.485726520419120789e-03
-5.377158522605895996e-03,1.112035715777892619e-05,-1.039006281644105911e-02,5.001784302294254303e-03
-4.355921875685453415e-03,2.577241684775799513e-04,-8.997262455523014069e-03,4.383616615086793900e-03
-4.121315665543079376e-03,1.215306474477984011e-05,-7.630566600710153580e-03,3.497097641229629517e-03
-2.870669588446617126e-03,1.699088352324906737e-05,-5.683251190930604935e-03,2.795590553432703018e-03
-2.681659068912267685e-03,2.415810376987792552e-05,-5.408523138612508774e-03,2.702706027776002884e-03
-2.650994341820478439e-03,2.666355612745974213e-05,-5.847049411386251450e-03,3.169391304254531860e-03
-3.650265745818614960e-03,2.295992089784704149e-05,-7.702291477471590042e-03,4.029065836220979691e-03
-3.776187542825937271e-03,5.964200827293097973e-04,-9.387169964611530304e-03,5.014562513679265976e-03
-5.601432640105485916e-03,2.598376704554539174e-05,-1.036618649959564209e-02,4.738769959658384323e-03
-3.771828487515449524e-03,4.637337769963778555e-05,-6.771830841898918152e-03,2.953629009425640106e-03
-2.142764627933502197e-03,2.005261376325506717e-05,-4.072052892297506332e-03,1.909235492348670959e-03
-1.613737549632787704e-03,4.950388029101304710e-05,-3.311456879600882530e-03,1.648215344175696373e-03
-1.589998370036482811e-03,2.733619294303935021e-05,-3.483758075162768364e-03,1.866423524916172028e-03
-1.716049155220389366e-03,3.590650449041277170e-04,-4.790540784597396851e-03,2.715426729992032051e-03
-3.363599535077810287e-03,2.363647399761248380e-05,-7.397702895104885101e-03,4.010466858744621277e-03
-4.548173863440752029e-03,6.141701305750757456e-05,-1.024604123085737228e-02,5.636450368911027908e-03
-6.646005436778068542e-03,1.879790761449839920e-05,-1.228322088718414307e-02,5.618417635560035706e-03
-4.522336646914482117e-03,1.595121648279018700e-05,-8.004814386367797852e-03,3.466527210548520088e-03
-2.452163957059383392e-03,1.226503354700980708e-05,-4.614278674125671387e-03,2.149849664419889450e-03
-1.757323276251554489e-03,8.275765139842405915e-05,-3.899563336744904518e-03,2.059482503682374954e-03
-2.266447758302092552e-03,1.602900374564342201e-05,-4.780723247677087784e-03,2.498246496543288231e-03
-2.637350233271718025e-03,5.338925620890222490e-05,-5.990803707391023636e-03,3.300064010545611382e-03
-3.921370953321456909e-03,1.411378616467118263e-05,-7.770337164402008057e-03,3.834852715954184532e-03
-3.719291649758815765e-03,1.431108557881088927e-05,-7.563423831015825272e-03,3.829821012914180756e-03
-3.914112225174903870e-03,1.089825309463776648e-05,-8.079013787209987640e-03,4.154003225266933441e-03
-4.078958183526992798e-03,2.962065336760133505e-04,-9.215346537530422211e-03,4.840182140469551086e-03
-5.175261758267879486e-03,2.199800837843213230e-05,-9.072246961295604706e-03,3.874987596645951271e-03
-2.531497273594141006e-03,1.425849313818616793e-05,-4.186706151813268661e-03,1.640950329601764679e-03
-8.444438572041690350e-04,7.048859970382181928e-06,-1.529671018943190575e-03,6.781783304177224636e-04
-5.057606613263487816e-04,7.492621080018579960e-06,-1.095901243388652802e-03,5.826479755342006683e-04
-6.297430372796952724e-04,5.135009359946707264e-06,-1.537335803732275963e-03,9.024578030221164227e-04
-1.043871394358575344e-03,8.810980216367170215e-05,-2.871617209166288376e-03,1.739635947160422802e-03
-2.299437765032052994e-03,1.095686002372531220e-05,-5.751993507146835327e-03,3.441598732024431229e-03
-3.811039496213197708e-03,7.833443814888596535e-04,-1.045317947864532471e-02,5.858795251697301865e-03
-7.083619479089975357e-03,3.001768891408573836e-05,-1.288964226841926575e-02,5.776005331426858902e-03
-4.325632005929946899e-03,1.969233380805235356e-05,-7.268350571393966675e-03,2.923026215285062790e-03
-1.648928970098495483e-03,7.186562470451463014e-06,-2.987513784319162369e-03,1.331398263573646545e-03
-1.015457091853022575e-03,1.126379265770083293e-05,-2.094429917633533478e-03,1.067708944901823997e-03
-1.081259688362479210e-03,1.072148461389588192e-05,-2.493400126695632935e-03,1.401419052854180336e-03
-9.974420536309480667e-04,6.749368621967732906e-04,-4.074527416378259659e-03,2.402148442342877388e-03
-3.154398873448371887e-03,1.089479246729752049e-05,-6.784512661397457123e-03,3.619219176471233368e-03
-4.040956497192382812e-03,2.062063322227913886e-05,-8.844361640512943268e-03,4.782784730195999146e-03
-5.510234739631414413e-03,1.193471689475700259e-05,-1.165508106350898743e-02,6.132911425083875656e-03
-6.038593128323554993e-03,7.029375410638749599e-04,-1.311734784394502640e-02,6.375817582011222839e-03
-5.875909700989723206e-03,2.855458114936482161e-05,-1.039569545537233353e-02,4.491231404244899750e-03
-3.046592464670538902e-03,1.513626466476125643e-05,-5.082753021270036697e-03,2.021024236455559731e-03
-1.096928492188453674e-03,9.214054443873465061e-06,-1.993181416764855385e-03,8.870388264767825603e-04
-6.710013840347528458e-04,1.036744197335792705e-05,-1.396597363054752350e-03,7.152284961193799973e-04
-7.222949061542749405e-04,1.094838989956770092e-05,-1.715856138616800308e-03,9.826128371059894562e-04
-1.105898176319897175e-03,1.069778809323906898e-04,-2.910092473030090332e-03,1.697216532193124294e-03
-2.167191123589873314e-03,2.063366991933435202e-05,-4.857266321778297424e-03,2.669441746547818184e-03
-3.090760204941034317e-03,2.245734322059433907e-05,-7.151838392019271851e-03,4.038620740175247192e-03
-5.001363810151815414e-03,4.916731086268555373e-06,-1.070612762123346329e-02,5.699847359210252762e-03
-5.221487022936344147e-03,1.190331648103892803e-03,-1.275037508457899094e-02,6.338556297123432159e-03
-5.951609928160905838e-03,3.905416451743803918e-05,-9.951525367796421051e-03,3.960861358791589737e-03
-1.982315443456172943e-03,1.598457492946181446e-05,-3.076362889260053635e-03,1.078062923625111580e-03
-3.545625950209796429e-04,6.955033313715830445e-06,-6.239944486878812313e-04,2.624767948873341084e-04
-1.644770964048802853e-04,6.130806468718219548e-06,-3.846185863949358463e-04,2.140106807928532362e-04
-2.445475256536155939e-04,6.214236236701253802e-06,-6.190816638991236687e-04,3.683198883663862944e-04
-4.633247735910117626e-04,1.441108179278671741e-05,-1.161361229605972767e-03,6.836254033260047436e-04
-8.506836602464318275e-04,1.698545565886888653e-05,-2.160759642720222473e-03,1.293090521357953548e-03
-1.614039298146963120e-03,8.622841414762660861e-05,-4.118535667657852173e-03,2.418268006294965744e-03
-3.081888426095247269e-03,2.377300006628502160e-05,-7.318295538425445557e-03,4.212634172290563583e-03
-4.178188741207122803e-03,1.113002072088420391e-03,-1.216999813914299011e-02,6.878807209432125092e-03
-8.519915863871574402e-03,2.117130316037219018e-05,-1.618822850286960602e-02,7.647141814231872559e-03
-6.540827453136444092e-03,7.771931268507614732e-05,-1.173772476613521576e-02,5.119178444147109985e-03
-3.682620357722043991e-03,3.950977043132297695e-05,-6.846961565315723419e-03,3.124831244349479675e-03
-2.514756750315427780e-03,3.705768540385179222e-05,-5.313934758305549622e-03,2.762120217084884644e-03
-2.903043525293469429e-03,1.011920539895072579e-04,-6.472017150372266769e-03,3.467781702056527138e-03
-3.778148442506790161e-03,1.560560631332919002e-04,-8.382476866245269775e-03,4.448272287845611572e-03
-4.809226375073194504e-03,9.909331856761127710e-05,-9.111620485782623291e-03,4.203300457447767258e-03
-3.144464921206235886e-03,3.705685376189649105e-04,-6.791857071220874786e-03,3.276823554188013077e-03
-2.956065349280834198e-03,8.919747779145836830e-05,-6.125646643340587616e-03,3.080383874475955963e-03
-2.983071375638246536e-03,1.331774110440164804e-04,-6.868736818432807922e-03,3.752488177269697189e-03
-4.409397952258586884e-03,1.617963243916165084e-05,-9.154301136732101440e-03,4.728723317384719849e-03
-3.602008335292339325e-03,1.431520096957683563e-03,-1.035429071635007858e-02,5.320762284100055695e-03
-5.416164174675941467e-03,3.842881415039300919e-05,-9.462249465286731720e-03,4.007656127214431763e-03
-2.555705374106764793e-03,3.749685492948628962e-05,-4.566539544612169266e-03,1.973337261006236076e-03
-1.420198124833405018e-03,4.619046012521721423e-05,-3.050946164876222610e-03,1.584557467140257359e-03
-1.634585205465555191e-03,4.769006409333087504e-05,-3.891620552167296410e-03,2.209345344454050064e-03
-2.710757777094841003e-03,4.659619662561453879e-05,-5.859230645000934601e-03,3.101876471191644669e-03
-3.307970240712165833e-03,1.368591329082846642e-04,-7.149818353354930878e-03,3.704988863319158554e-03
-3.791622817516326904e-03,9.742808470036834478e-05,-7.654393091797828674e-03,3.765342291444540024e-03
-3.325273748487234116e-03,3.302361001260578632e-04,-7.815227843821048737e-03,4.159717820584774017e-03
-4.646153189241886139e-03,7.212912169052287936e-05,-9.723955765366554260e-03,5.005673505365848541e-03
-2.888537012040615082e-03,2.411865396425127983e-03,-1.094903238117694855e-02,5.648629739880561829e-03
-5.866590421646833420e-03,3.600490890676155686e-05,-1.044987607747316360e-02,4.547280725091695786e-03
-3.151198150590062141e-03,2.785788637993391603e-05,-5.434864200651645660e-03,2.255808329209685326e-03
-1.414484344422817230e-03,2.861111715901643038e-05,-2.812414895743131638e-03,1.369319390505552292e-03
-1.274976995773613453e-03,1.541175697639118880e-05,-2.869412302970886230e-03,1.579023548401892185e-03
-1.815155614167451859e-03,4.341384556028060615e-05,-4.218825139105319977e-03,2.360255457460880280e-03
-2.603939035907387733e-03,2.285989030497148633e-04,-6.559864617884159088e-03,3.727326868101954460e-03
-4.599522799253463745e-03,6.132455746410414577e-05,-9.592546150088310242e-03,4.931698553264141083e-03
-5.096414126455783844e-03,1.026949030347168446e-04,-1.050281897187232971e-02,5.303709767758846283e-03
-5.333025939762592316e-03,9.184544614981859922e-05,-1.068337820470333099e-02,5.258507095277309418e-03
-4.736462142318487167e-03,3.530453541316092014e-04,-9.905057027935981750e-03,4.815549124032258987e-03
-4.342174157500267029e-03,9.134419815381988883e-05,-7.725521922111511230e-03,3.292003879323601723e-03
-2.153137698769569397e-03,2.918903010140638798e-05,-3.677440341562032700e-03,1.495113712735474110e-03
-8.776716422289609909e-04,1.232794056704733521e-05,-1.774541335180401802e-03,8.845417760312557220e-04
-8.434142218902707100e-04,2.281466913700569421e-05,-1.984281698241829872e-03,1.118052867241203785e-03
-1.311156898736953735e-03,3.914579428965225816e-05,-3.185113426297903061e-03,1.834810711443424225e-03
-1.762609463185071945e-03,5.108116311021149158e-04,-5.537397693842649460e-03,3.263976424932479858e-03
-4.275018349289894104e-03,1.407966465194476768e-05,-9.300258941948413849e-03,5.011160857975482941e-03
-5.583511199802160263e-03,1.520159858046099544e-04,-1.240947842597961426e-02,6.673951167613267899e-03
-7.579251192510128021e-03,7.594110502395778894e-05,-1.524298358708620071e-02,7.587791420519351959e-03
-7.373836357146501541e-03,1.039432754623703659e-04,-1.392114721238613129e-02,6.443367805331945419e-03
-5.197754129767417908e-03,9.659872011980041862e-05,-9.206460788846015930e-03,3.912108018994331360e-03
-2.545337658375501633e-03,3.809482950600795448e-05,-4.346328787505626678e-03,1.762896310538053513e-03
-1.031854888424277306e-03,1.242409962287638336e-05,-2.045363886281847954e-03,1.001084921881556511e-03
-9.195487946271896362e-04,3.527629451127722859e-05,-2.058041281998157501e-03,1.103216083720326424e-03
-1.192607218399643898e-03,3.937021756428293884e-05,-2.844810020178556442e-03,1.612832536920905113e-03
-1.887998543679714203e-03,7.352628745138645172e-05,-4.699269309639930725e-03,2.737744711339473724e-03
-3.492291551083326340e-03,1.914038330141920596e-05,-7.708491757512092590e-03,4.197059664875268936e-03
-4.094452597200870514e-03,7.609608583152294159e-04,-1.092599611729383469e-02,6.070583127439022064e-03
-7.254345808178186417e-03,9.503078035777434707e-05,-1.392201334238052368e-02,6.572636310011148453e-03
-5.640356335788965225e-03,5.762697037425823510e-05,-9.964171797037124634e-03,4.266188945621252060e-03
-2.900481224060058594e-03,3.304883648524992168e-05,-5.439486820250749588e-03,2.505956683307886124e-03
-2.061538165435194969e-03,3.770057810470461845e-05,-4.114375915378332138e-03,2.015137346461415291e-03
-1.900870352983474731e-03,2.178242539230268449e-05,-4.130097106099128723e-03,2.207444515079259872e-03
-2.192720305174589157e-03,2.738184412010014057e-04,-5.592911504209041595e-03,3.126372583210468292e-03
-3.770287148654460907e-03,5.091112325317226350e-05,-7.641295902431011200e-03,3.820097539573907852e-03
-3.750758245587348938e-03,6.566684896824881434e-05,-7.585540879517793655e-03,3.769116010516881943e-03
-3.705735085532069206e-03,1.772215910023078322e-05,-7.565094623714685440e-03,3.841637400910258293e-03
-3.892224747687578201e-03,5.489749673870392144e-05,-8.370621129870414734e-03,4.423498641699552536e-03
-4.892863333225250244e-03,2.021425279963295907e-05,-9.903234429657459259e-03,4.990156739950180054e-03
-3.731632139533758163e-03,1.332300249487161636e-03,-1.040239911526441574e-02,5.338466260582208633e-03
-5.417706444859504700e-03,7.252932846313342452e-05,-9.698817506432533264e-03,4.208581522107124329e-03
-2.887922571972012520e-03,2.031074836850166321e-05,-4.825971089303493500e-03,1.917737768962979317e-03
-1.043945667333900928e-03,1.891529245767742395e-05,-1.961070578545331955e-03,8.982096333056688309e-04
-7.114217733033001423e-04,3.119350003544241190e-05,-1.484813634306192398e-03,7.421983755193650723e-04
-7.048206171020865440e-04,2.346016663068439811e-05,-1.675687381066381931e-03,9.474066318944096565e-04
-1.115203835070133209e-03,1.942186099768150598e-05,-2.813318045809864998e-03,1.678692409768700600e-03
-2.149022649973630905e-03,4.430352055351249874e-05,-5.253893323242664337e-03,3.060567192733287811e-03
-3.767891321331262589e-03,1.214493313455022871e-04,-9.319597855210304260e-03,5.430257413536310196e-03
-6.966831628233194351e-03,1.094611579901538789e-04,-1.438530720770359039e-02,7.309014443308115005e-03
-7.427223958075046539e-03,9.064226469490677118e-05,-1.413810439407825470e-02,6.620238535106182098e-03
-5.568902008235454559e-03,8.840727241476997733e-05,-1.007333211600780487e-02,4.416022449731826782e-03
-3.155037760734558105e-03,4.610293763107620180e-05,-5.580286961048841476e-03,2.379146404564380646e-03
-1.619535265490412712e-03,8.111996976367663592e-06,-3.216501325368881226e-03,1.588854007422924042e-03
-1.475122990086674690e-03,6.652439333265647292e-05,-3.341360483318567276e-03,1.799713121727108955e-03
-2.040135674178600311e-03,2.154903449991252273e-05,-4.290269222110509872e-03,2.228584606200456619e-03
-2.337407786399126053e-03,3.261245001340284944e-05,-5.330066196620464325e-03,2.960045821964740753e-03
-3.524817526340484619e-03,1.966169111256022006e-05,-7.829561829566955566e-03,4.285082686692476273e-03
-4.835788626223802567e-03,1.977551291929557920e-04,-1.088594272732734680e-02,5.852398928254842758e-03
-6.598468404263257980e-03,8.336269820574671030e-05,-1.276734564453363419e-02,6.085514556616544724e-03
-5.330076906830072403e-03,3.748289236682467163e-05,-9.263206273317337036e-03,3.895646426826715469e-03
-2.512954641133546829e-03,2.993542875628918409e-05,-4.708723165094852448e-03,2.165833022445440292e-03
-1.774982782080769539e-03,3.141757406410761178e-05,-3.476558253169059753e-03,1.670158002525568008e-03
-1.514141215011477470e-03,1.678114313108380884e-05,-3.261034144088625908e-03,1.730111893266439438e-03
-1.217087032273411751e-03,6.656860932707786560e-04,-4.505010321736335754e-03,2.622237196192145348e-03
-3.381293267011642456e-03,1.991367025766521692e-05,-7.134473882615566254e-03,3.733267076313495636e-03
-4.009621683508157730e-03,4.668048859457485378e-05,-8.720347657799720764e-03,4.664045292884111404e-03
-5.278497934341430664e-03,1.264793081645620987e-05,-1.078990940004587173e-02,5.498763173818588257e-03
-5.351800937205553055e-03,3.567118255887180567e-04,-1.131873670965433121e-02,5.610224325209856033e-03
-5.273986142128705978e-03,7.290940266102552414e-05,-9.267848916351795197e-03,3.920953255146741867e-03
-2.536338055506348610e-03,1.844188773247878999e-05,-4.270954057574272156e-03,1.716173952445387840e-03
-9.696844499558210373e-04,1.149114359577652067e-05,-1.875178655609488487e-03,8.940030820667743683e-04
-7.850807160139083862e-04,2.096823845931794494e-05,-1.696804654784500599e-03,8.907556766644120216e-04
-9.322719415649771690e-04,2.307614158780779690e-05,-2.240278292447328568e-03,1.284930272959172726e-03
-1.336965477094054222e-03,2.324749220861122012e-04,-3.935844171792268753e-03,2.366403816267848015e-03
-3.167029004544019699e-03,1.938372952281497419e-05,-7.041252683848142624e-03,3.854840062558650970e-03
-4.459075629711151123e-03,4.227891258778981864e-05,-1.021567545831203461e-02,5.714320577681064606e-03
-6.978456862270832062e-03,1.469715789426118135e-05,-1.415101066231727600e-02,7.157856598496437073e-03
-6.802021991461515427e-03,4.963238607160747051e-04,-1.380350627005100250e-02,6.505160126835107803e-03
-5.470819305628538132e-03,6.413371738744899631e-05,-9.519321843981742859e-03,3.984368871897459030e-03
-2.460431540384888649e-03,4.274626917322166264e-05,-4.148148465901613235e-03,1.644970616325736046e-03
-9.080215822905302048e-04,8.225430974562186748e-06,-1.787105342373251915e-03,8.708583191037178040e-04
-8.030578028410673141e-04,2.502675670257303864e-05,-1.704718917608261108e-03,8.766343817114830017e-04
-8.859629742801189423e-04,2.680455872905440629e-05,-2.042602049186825752e-03,1.129834447056055069e-03
-1.006818609312176704e-03,3.101281763520091772e-04,-3.193183103576302528e-03,1.876236405223608017e-03
-2.408019732683897018e-03,1.509131561761023477e-05,-5.314555484801530838e-03,2.891444601118564606e-03
-3.183775115758180618e-03,1.209202455356717110e-04,-7.891871035099029541e-03,4.587175790220499039e-03
-5.892753601074218750e-03,5.523092841031029820e-05,-1.256425864994525909e-02,6.616273894906044006e-03
-6.411711219698190689e-03,8.984495070762932301e-04,-1.454724278301000595e-02,7.237081881612539291e-03
-6.729012820869684219e-03,5.788026101072318852e-05,-1.115768868476152420e-02,4.370796028524637222e-03
-2.052109688520431519e-03,1.539739423606079072e-05,-3.141091205179691315e-03,1.073584193363785744e-03
-3.328461898490786552e-04,1.026614609145326540e-05,-6.570757250301539898e-04,3.139633918181061745e-04
-2.735824964474886656e-04,1.694009370112325996e-05,-6.298488588072359562e-04,3.393262450117617846e-04
-3.684945986606180668e-04,1.385643463436281309e-05,-8.887949516065418720e-04,5.064439028501510620e-04
-6.160482880659401417e-04,1.018575767375295982e-05,-1.448738854378461838e-03,8.225048077292740345e-04
-9.806051384657621384e-04,2.804954237944912165e-05,-2.347494475543498993e-03,1.338839763775467873e-03
-1.596862450242042542e-03,5.360006616683676839e-05,-3.900008508935570717e-03,2.249545883387327194e-03
-2.824506256729364395e-03,2.033031887549441308e-05,-5.709810182452201843e-03,2.864973619580268860e-03
-2.771379891782999039e-03,7.433185965055599809e-05,-5.910603329539299011e-03,3.064891789108514786e-03
-3.176626749336719513e-03,6.998756725806742907e-05,-7.527919486165046692e-03,4.281305242329835892e-03
-4.854822531342506409e-03,4.581173998303711414e-04,-1.227189507335424423e-02,6.958954967558383942e-03
-8.571146056056022644e-03,4.561667446978390217e-05,-1.550309825688600540e-02,6.886335089802742004e-03
-4.905404523015022278e-03,1.808405068004503846e-05,-7.868601940572261810e-03,2.945112995803356171e-03
-1.253735274076461792e-03,8.779038580541964620e-06,-2.146309474483132362e-03,8.837950881570577621e-04
-5.406022537499666214e-04,1.081362552213249728e-05,-1.048353733494877815e-03,4.969378933310508728e-04
-4.275346291251480579e-04,1.028248334478121251e-05,-1.006606267765164375e-03,5.687891389243304729e-04
-6.796049419790506363e-04,7.118811026884941384e-06,-1.633738516829907894e-03,9.470147779211401939e-04
-1.162959611974656582e-03,1.049482943926705047e-05,-2.945724409073591232e-03,1.772269955836236477e-03
-2.317494014278054237e-03,3.095872307312674820e-05,-5.661565810441970825e-03,3.313113236799836159e-03
-4.272882826626300812e-03,1.810213689168449491e-05,-9.533333592116832733e-03,5.242348648607730865e-03
-5.410464480519294739e-03,7.961132796481251717e-04,-1.362256892025470734e-02,7.415991276502609253e-03
-8.535932749509811401e-03,3.517770892358385026e-05,-1.548938173800706863e-02,6.918271537870168686e-03
-5.136175081133842468e-03,3.810575435636565089e-05,-8.741227909922599792e-03,3.566946834325790405e-03
-2.099697943776845932e-03,1.393839193042367697e-05,-3.825286170467734337e-03,1.711649820208549500e-03
-1.324195414781570435e-03,2.199911796196829528e-05,-2.724861726164817810e-03,1.378667308017611504e-03
-1.387820113450288773e-03,2.301267340953927487e-05,-3.017138689756393433e-03,1.606305828317999840e-03
-1.416289480403065681e-03,3.618232731241732836e-04,-4.075487144291400909e-03,2.297374419867992401e-03
-2.781505696475505829e-03,2.540956302254926413e-05,-5.821423605084419250e-03,3.014508169144392014e-03
-2.939861733466386795e-03,2.566288167145103216e-04,-7.160241249948740005e-03,3.963750787079334259e-03
-4.741290118545293808e-03,3.832744914689101279e-05,-9.804184548556804657e-03,5.024566780775785446e-03
-4.832750186324119568e-03,4.454621230252087116e-04,-1.090703159570693970e-02,5.628819577395915985e-03
-5.849635694175958633e-03,3.076561188208870590e-05,-1.040692348033189774e-02,4.526522476226091385e-03
-3.191394498571753502e-03,2.007356670219451189e-05,-5.628460086882114410e-03,2.416991861537098885e-03
-1.669260440394282341e-03,1.640021037019323558e-05,-3.299563890323042870e-03,1.613903325051069260e-03
-1.521636499091982841e-03,7.655836270714644343e-06,-3.350100945681333542e-03,1.820808509364724159e-03
-2.080177888274192810e-03,2.140729338862001896e-05,-4.752466920763254166e-03,2.650881651788949966e-03
-3.107480704784393311e-03,7.009525870671495795e-05,-7.264104206115007401e-03,4.086528439074754715e-03
-4.939856007695198059e-03,9.820843115448951721e-05,-9.749833494424819946e-03,4.711769521236419678e-03
-4.319655708968639374e-03,2.877922634070273489e-05,-8.087478578090667725e-03,3.739044070243835449e-03
-3.126055933535099030e-03,4.024182271678000689e-05,-6.160711869597434998e-03,2.994413953274488449e-03
-2.785124583169817924e-03,2.817764288920443505e-05,-5.979259032756090164e-03,3.165956819429993629e-03
-3.521563950926065445e-03,1.325729863310698420e-05,-6.973155774176120758e-03,3.438334446400403976e-03
-3.329035127535462379e-03,1.229146619152743369e-05,-6.868749391287565231e-03,3.527422668412327766e-03
-3.686426673084497452e-03,1.565258571645244956e-05,-7.860583253204822540e-03,4.158503841608762741e-03
-3.889456391334533691e-03,7.156059728004038334e-04,-9.863953106105327606e-03,5.258890800178050995e-03
-5.872490350157022476e-03,2.214378400822170079e-05,-1.090400759130716324e-02,5.009373184293508530e-03
-4.020893946290016174e-03,1.732773125695530325e-05,-6.986874621361494064e-03,2.948652720078825951e-03
-1.946729375049471855e-03,1.553378569951746613e-05,-3.633781103417277336e-03,1.671517966315150261e-03
-1.377459848299622536e-03,1.995722777792252600e-05,-2.847580239176750183e-03,1.450163079425692558e-03
-1.489121466875076294e-03,1.763954969646874815e-05,-3.160228487104177475e-03,1.653467537835240364e-03
-1.740610925480723381e-03,4.043773515149950981e-05,-3.994941711425781250e-03,2.213893225416541100e-03
-2.605839166790246964e-03,1.484755648561986163e-05,-5.482670385390520096e-03,2.861983608454465866e-03
-2.963135484606027603e-03,1.273270900128409266e-04,-6.954859476536512375e-03,3.864396829158067703e-03
-4.656115081161260605e-03,3.418770575080998242e-05,-9.189644828438758850e-03,4.499341826885938644e-03
-4.295010585337877274e-03,1.409759261150611565e-05,-8.265236392617225647e-03,3.956128377467393875e-03
-3.602388082072138786e-03,8.793028428044635803e-06,-7.111134938895702362e-03,3.499953774735331535e-03
-1.423172419890761375e-03,1.944112475030124187e-03,-6.981868762522935867e-03,3.614583751186728477e-03
-3.809285350143909454e-03,2.221209615527186543e-05,-6.910227239131927490e-03,3.078729845583438873e-03
-2.325618872418999672e-03,1.987934228964149952e-05,-4.263145383447408676e-03,1.917646965011954308e-03
-1.510371686890721321e-03,1.182536834676284343e-05,-3.001210745424032211e-03,1.479013590142130852e-03
-1.404587645083665848e-03,2.279639011248946190e-05,-3.102845046669244766e-03,1.675460953265428543e-03
-1.899184659123420715e-03,1.479734783060848713e-05,-4.197150003165006638e-03,2.283168025314807892e-03
-2.049619331955909729e-03,5.781861254945397377e-04,-5.973772611469030380e-03,3.345967270433902740e-03
-4.042384214699268341e-03,4.489573257160373032e-05,-8.114011026918888092e-03,4.026731476187705994e-03
-3.947356715798377991e-03,2.281445267726667225e-05,-7.926243357360363007e-03,3.956072032451629639e-03
-3.945888485759496689e-03,9.464776667300611734e-06,-7.966054603457450867e-03,4.010701086372137070e-03
-3.232030197978019714e-03,8.305846131406724453e-04,-8.467783220112323761e-03,4.405168350785970688e-03
-4.721646197140216827e-03,1.735380828904453665e-05,-8.966639637947082520e-03,4.227639175951480865e-03
-3.676739288493990898e-03,1.293180685024708509e-05,-6.750936619937419891e-03,3.061265451833605766e-03
-2.448629122227430344e-03,1.331755538558354601e-05,-4.801175557076931000e-03,2.339228987693786621e-03
-2.203346695750951767e-03,6.306206614681286737e-06,-4.649409558624029160e-03,2.439756877720355988e-03
-2.654257230460643768e-03,2.517180109862238169e-05,-5.666569806635379791e-03,2.987140789628028870e-03
-2.283270936459302902e-03,1.014875364489853382e-03,-6.906951777637004852e-03,3.608805593103170395e-03
-3.824142739176750183e-03,7.943269883980974555e-05,-7.258956786245107651e-03,3.355381544679403305e-03
-2.757790964096784592e-03,1.934724059537984431e-05,-4.970119334757328033e-03,2.192981075495481491e-03
-1.636373111978173256e-03,1.413683548889821395e-05,-3.246748354285955429e-03,1.596238464117050171e-03
-1.524552120827138424e-03,1.156666348833823577e-05,-3.388560377061367035e-03,1.852441695518791676e-03
-2.136297756806015968e-03,8.020858331292401999e-06,-4.974185023456811905e-03,2.829866250976920128e-03


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/State.csv <==
-6.369020789861679077e-02
-5.592656135559082031e-02
-4.823043197393417358e-02
-4.060124605894088745e-02
-3.303847461938858032e-02
-2.554156631231307983e-02
-1.811002939939498901e-02
-1.074340939521789551e-02
-3.441207110881805420e-03
3.796994686126708984e-03
1.097168773412704468e-02
1.808330789208412170e-02
2.513231337070465088e-02
3.211916238069534302e-02
3.904432430863380432e-02
4.590822383761405945e-02
5.271140486001968384e-02
5.945423245429992676e-02
6.613726913928985596e-02
7.276090234518051147e-02
7.932561635971069336e-02
8.583186566829681396e-02
9.228014945983886719e-02
9.867085516452789307e-02
1.050044298171997070e-01
1.112813353538513184e-01
1.175020411610603333e-01
1.236668750643730164e-01
1.297763586044311523e-01
1.358308643102645874e-01
1.418308317661285400e-01
1.477765738964080811e-01
1.536685526371002197e-01
1.595072150230407715e-01
1.652928590774536133e-01
1.710259020328521729e-01
1.767066717147827148e-01
1.823356151580810547e-01
1.879129707813262939e-01
1.934392750263214111e-01
1.989147663116455078e-01
2.043398320674896240e-01
2.097147405147552490e-01
2.150399684906005859e-01
2.203158438205718994e-01
2.255426049232482910e-01
2.307206690311431885e-01
2.358503043651580811e-01
2.409319579601287842e-01
2.459658682346343994e-01
2.509521543979644775e-01
2.558915615081787109e-01
2.607841789722442627e-01
2.656302750110626221e-01
2.704302072525024414e-01
2.751843631267547607e-01
2.798929512500762939e-01
2.845563292503356934e-01
2.891747057437896729e-01
2.937484085559844971e-01
2.982778847217559814e-01
3.027632534503936768e-01
3.072048723697662354e-01
3.116029798984527588e-01
3.159580230712890625e-01
3.202700912952423096e-01
3.245394825935363770e-01
3.287664055824279785e-01
3.329514265060424805e-01
3.370945453643798828e-01
3.411962091922760010e-01
3.452564477920532227e-01
3.492757976055145264e-01
3.532542586326599121e-01
3.571921885013580322e-01
3.610899448394775391e-01
3.649476766586303711e-01
3.687655925750732422e-01
3.725440204143524170e-01
3.762832283973693848e-01
3.799832463264465332e-01
3.836446106433868408e-01
3.872674405574798584e-01
3.908517062664031982e-01
3.943980932235717773e-01
3.979066908359527588e-01
4.013773202896118164e-01
4.048105478286743164e-01
4.082067012786865234e-01
4.115657210350036621e-01
4.148880243301391602e-01
4.181735813617706299e-01
4.214229583740234375e-01
4.246360063552856445e-01
4.278131723403930664e-01
4.309545755386352539e-01
4.340604245662689209e-01
4.371309280395507812e-01
4.401661455631256104e-01
4.431664347648620605e-01
4.461319148540496826e-01
4.490626752376556396e-01
4.519591629505157471e-01
4.548212885856628418e-01
4.576493501663208008e-01
4.604434370994567871e-01
4.632042646408081055e-01
4.659310579299926758e-01
4.686247706413269043e-01
4.712849855422973633e-01
4.739124774932861328e-01
4.765069484710693359e-01
4.790686964988708496e-01
4.815978109836578369e-01
4.840946495532989502e-01
4.865592718124389648e-01
4.889918565750122070e-01
4.913923442363739014e-01
4.937612116336822510e-01
4.960983991622924805e-01
4.984039664268493652e-01
5.006783604621887207e-01
5.029215216636657715e-01
5.051335096359252930e-01
5.073145627975463867e-01
5.094649195671081543e-01
5.115846991539001465e-01
5.136738419532775879e-01
5.157324671745300293e-01
5.177609920501708984e-01
5.197594165802001953e-01
5.217278599739074707e-01
5.236660838127136230e-01
5.255746841430664062e-01
5.274540781974792480e-01
5.293031334877014160e-01
5.311233401298522949e-01
5.329140424728393555e-01
5.346755981445312500e-01
5.364081263542175293e-01
5.381115674972534180e-01
5.397861003875732422e-01
5.414320230484008789e-01
5.430490374565124512e-01
5.446375608444213867e-01
5.461977124214172363e-01
5.477294921875000000e-01
5.492325425148010254e-01
5.507078766822814941e-01
5.521550774574279785e-01
5.535740852355957031e-01
5.549652576446533203e-01
5.563285946846008301e-01
5.576641559600830078e-01
5.589720606803894043e-01
5.602523088455200195e-01
5.615050196647644043e-01
5.627304315567016602e-01
5.639284849166870117e-01
5.650990605354309082e-01
5.662425756454467773e-01
5.673589706420898438e-01
5.684483051300048828e-01
5.695105195045471191e-01
5.705458521842956543e-01
5.715541839599609375e-01
5.725358724594116211e-01
5.734907388687133789e-01
5.744189620018005371e-01
5.753206014633178711e-01
5.761954188346862793e-01
5.770437717437744141e-01
5.778658390045166016e-01
5.786614418029785156e-01
5.794305205345153809e-01
5.801731348037719727e-01
5.808896422386169434e-01
5.815799236297607422e-01
5.822441577911376953e-01
5.828821659088134766e-01
5.834939479827880859e-01
5.840798020362854004e-01
5.846394300460815430e-01
5.851730108261108398e-01
5.856806635856628418e-01
5.861625075340270996e-01
5.866183638572692871e-01
5.870484113693237305e-01
5.874525904655456543e-01
5.878310799598693848e-01
5.881833434104919434e-01
5.885102152824401855e-01
5.888112783432006836e-01
5.890862941741943359e-01
5.893357992172241211e-01
5.895597338676452637e-01
5.897578597068786621e-01
5.899301171302795410e-01
5.900768041610717773e-01
5.901977419853210449e-01
5.902934670448303223e-01
5.903629660606384277e-01
5.904072523117065430e-01
5.904256105422973633e-01
5.904185175895690918e-01
5.903857946395874023e-01
5.903273224830627441e-01
5.902431607246398926e-01
5.901334881782531738e-01
5.899981260299682617e-01
5.898371338844299316e-01
5.896502733230590820e-01
5.894380807876586914e-01
5.891999006271362305e-01
5.889360904693603516e-01
5.886464715003967285e-01
5.883312225341796875e-01
5.879901647567749023e-01
5.876234173774719238e-01
5.872307419776916504e-01
5.868123173713684082e-01
5.863678455352783203e-01
5.858977437019348145e-01
5.854014754295349121e-01
5.848798751831054688e-01
5.843314528465270996e-01
5.837574601173400879e-01
5.831574201583862305e-01
5.825313925743103027e-01
5.818791389465332031e-01
5.812006592750549316e-01
5.804959535598754883e-01
5.797650218009948730e-01
5.790078639984130859e-01
5.782244801521301270e-01
5.774146318435668945e-01
5.765783190727233887e-01
5.757153630256652832e-01
5.748258829116821289e-01
5.739100575447082520e-01
5.729673504829406738e-01
5.719982385635375977e-01
5.710022449493408203e-01
5.699793100357055664e-01
5.689293742179870605e-01
5.678525567054748535e-01
5.667488574981689453e-01
5.656177401542663574e-01
5.644598603248596191e-01
5.632744431495666504e-01
5.620618462562561035e-01
5.608217716217041016e-01
5.595541596412658691e-01
5.582590699195861816e-01
5.569363832473754883e-01
5.555858016014099121e-01
5.542077422142028809e-01
5.528013706207275391e-01
5.513672232627868652e-01
5.499051809310913086e-01
5.484150052070617676e-01
5.468962788581848145e-01
5.453491210937500000e-01
5.437738299369812012e-01
5.421695709228515625e-01
5.405372381210327148e-01
5.388756394386291504e-01
5.371854901313781738e-01
5.354662537574768066e-01
5.337178707122802734e-01
5.319402813911437988e-01
5.301335453987121582e-01
5.282971262931823730e-01
5.264315009117126465e-01
5.245359539985656738e-01
5.226106047630310059e-01
5.206555724143981934e-01
5.186704993247985840e-01
5.166549682617187500e-01
5.146093368530273438e-01
5.125333666801452637e-01
5.104265809059143066e-01
5.082893371582031250e-01
5.061212778091430664e-01
5.039219856262207031e-01
5.016920566558837891e-01
4.994305968284606934e-01
4.971378147602081299e-01
4.948134720325469971e-01
4.924573600292205811e-01
4.900693893432617188e-01
4.876495897769927979e-01
4.851973056793212891e-01
4.827131032943725586e-01
4.801964163780212402e-01
4.776469469070434570e-01
4.750646650791168213e-01
4.724494516849517822e-01
4.698011577129364014e-01
4.671193659305572510e-01
4.644044637680053711e-01
4.616557061672210693e-01
4.588730931282043457e-01
4.560563862323760986e-01
4.532058835029602051e-01
4.503207206726074219e-01
4.474011361598968506e-01
4.444466531276702881e-01
4.414573609828948975e-01
4.384329319000244141e-01
4.353732168674468994e-01
4.322779774665832520e-01
4.291470050811767578e-01
4.259800314903259277e-01
4.227770566940307617e-01
4.195379912853240967e-01
4.162620306015014648e-01
4.129494726657867432e-01
4.095999896526336670e-01
4.062134027481079102e-01
4.027895927429199219e-01
3.993278443813323975e-01
3.958284556865692139e-01
3.922911882400512695e-01
3.887154161930084229e-01
3.851013183593750000e-01
3.814484477043151855e-01
3.777567148208618164e-01
3.740255832672119141e-01
3.702554702758789062e-01
3.664453923702239990e-01
3.625954389572143555e-01
3.587054610252380371e-01
3.547751903533935547e-01
3.508039712905883789e-01
3.467923104763031006e-01
3.427391946315765381e-01
3.386448621749877930e-01
3.345088362693786621e-01
3.303308486938476562e-01
3.261107504367828369e-01
3.218485414981842041e-01
3.175432682037353516e-01
3.131951689720153809e-01
3.088037371635437012e-01
3.043690919876098633e-01
2.998904585838317871e-01
2.953680157661437988e-01
2.908007502555847168e-01
2.861891090869903564e-01
2.815327942371368408e-01
2.768311202526092529e-01
2.720839977264404297e-01
2.672909498214721680e-01
2.624519169330596924e-01
2.575664818286895752e-01
2.526342570781707764e-01
2.476552426815032959e-01
2.426289319992065430e-01
2.375547587871551514e-01
2.324328124523162842e-01
2.272626459598541260e-01
2.220437526702880859e-01
2.167758047580718994e-01
2.114586830139160156e-01
2.060920298099517822e-01
2.006757259368896484e-01
1.952088177204132080e-01
1.896913945674896240e-01
1.841228306293487549e-01
1.785031259059906006e-01
1.728318333625793457e-01
1.671082377433776855e-01
1.613325476646423340e-01
1.555040776729583740e-01
1.496221423149108887e-01
1.436867713928222656e-01
1.376977264881134033e-01
1.316541582345962524e-01
1.255561113357543945e-01
1.194029822945594788e-01
1.131941303610801697e-01
1.069297939538955688e-01
1.006088852882385254e-01
9.423145651817321777e-02
8.779690414667129517e-02
8.130523562431335449e-02
7.475522160530090332e-02
6.814706325531005859e-02
6.148029863834381104e-02
5.475441738963127136e-02
4.796931147575378418e-02
4.112395271658897400e-02
3.421848639845848083e-02
2.725200727581977844e-02
2.022478356957435608e-02
1.313576474785804749e-02
5.985155701637268066e-03
-1.227974891662597656e-03
-8.503843098878860474e-03
-1.584262400865554810e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-6.369020789861679077e-02
-3.303847461938858032e-02
-3.441207110881805420e-03
2.513231337070465088e-02
5.271140486001968384e-02
7.932561635971069336e-02
1.050044298171997070e-01
1.297763586044311523e-01
1.536685526371002197e-01
1.767066717147827148e-01
1.989147663116455078e-01
2.203158438205718994e-01
2.409319579601287842e-01
2.607841789722442627e-01
2.798929512500762939e-01
2.982778847217559814e-01
3.159580230712890625e-01
3.329514265060424805e-01
3.492757976055145264e-01
3.649476766586303711e-01
3.799832463264465332e-01
3.943980932235717773e-01
4.082067012786865234e-01
4.214229583740234375e-01
4.340604245662689209e-01
4.461319148540496826e-01
4.576493501663208008e-01
4.686247706413269043e-01
4.790686964988708496e-01
4.889918565750122070e-01
4.984039664268493652e-01
5.073145627975463867e-01
5.157324671745300293e-01
5.236660838127136230e-01
5.311233401298522949e-01
5.381115674972534180e-01
5.446375608444213867e-01
5.507078766822814941e-01
5.563285946846008301e-01
5.615050196647644043e-01
5.662425756454467773e-01
5.705458521842956543e-01
5.744189620018005371e-01
5.778658390045166016e-01
5.808896422386169434e-01
5.834939479827880859e-01
5.856806635856628418e-01
5.874525904655456543e-01
5.888112783432006836e-01
5.897578597068786621e-01
5.902934670448303223e-01
5.904185175895690918e-01
5.901334881782531738e-01
5.894380807876586914e-01
5.883312225341796875e-01
5.868123173713684082e-01
5.848798751831054688e-01
5.825313925743103027e-01
5.797650218009948730e-01
5.765783190727233887e-01
5.729673504829406738e-01
5.689293742179870605e-01
5.644598603248596191e-01
5.595541596412658691e-01
5.542077422142028809e-01
5.484150052070617676e-01
5.421695709228515625e-01
5.354662537574768066e-01
5.282971262931823730e-01
5.206555724143981934e-01
5.125333666801452637e-01
5.039219856262207031e-01
4.948134720325469971e-01
4.851973056793212891e-01
4.750646650791168213e-01
4.644044637680053711e-01
4.532058835029602051e-01
4.414573609828948975e-01
4.291470050811767578e-01
4.162620306015014648e-01
4.027895927429199219e-01
3.887154161930084229e-01
3.740255832672119141e-01
3.587054610252380371e-01
3.427391946315765381e-01
3.261107504367828369e-01
3.088037371635437012e-01
2.908007502555847168e-01
2.720839977264404297e-01
2.526342570781707764e-01
2.324328124523162842e-01
2.114586830139160156e-01
1.896913945674896240e-01
1.671082377433776855e-01
1.436867713928222656e-01
1.194029822945594788e-01
9.423145651817321777e-02
6.814706325531005859e-02
4.112395271658897400e-02
1.313576474785804749e-02
-1.584262400865554810e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
1.058356538414955139e-01,1.797850847244262695e+00
2.481630802154541016e+00,-6.666088104248046875e-01
-5.709743499755859375e-02,7.179969549179077148e-01
3.591025471687316895e-01,-8.892785310745239258e-01
-5.712329149246215820e-01,1.478761076927185059e+00
9.843124151229858398e-01,-2.481860637664794922e+00
-1.970781445503234863e+00,2.893663406372070312e+00
9.196041822433471680e-01,-1.220591068267822266e+00
2.259567737579345703e+00,2.532397747039794922e+00
-3.876149654388427734e+00,-3.369332790374755859e+00
5.628218650817871094e-01,2.671310901641845703e+00
3.511379003524780273e+00,1.763072013854980469e+00
2.807277202606201172e+00,-2.717288970947265625e+00
-5.154985904693603516e+00,2.580307483673095703e+00
-1.155886411666870117e+00,5.248482704162597656e+00
1.364977836608886719e+00,-6.874750137329101562e+00
5.362817764282226562e+00,-4.913902282714843750e-01
2.995104789733886719e+00,4.016917228698730469e+00
-5.202408790588378906e+00,1.123456001281738281e+00
-1.721172809600830078e+00,-9.679179191589355469e-01
2.229238033294677734e+00,1.924715518951416016e+00
4.034316062927246094e+00,-3.019402027130126953e+00
2.916529178619384766e+00,1.766683101654052734e+00
-5.420904636383056641e+00,1.424822330474853516e+00
-2.174950361251831055e+00,-8.591730594635009766e-01
1.869185686111450195e+00,1.716658592224121094e+00
3.820532083511352539e+00,-3.886371135711669922e+00
4.849142074584960938e+00,7.904515266418457031e-01
-7.501552581787109375e+00,2.032954931259155273e+00
-4.511871814727783203e+00,2.442318201065063477e+00
-1.088643074035644531e-01,-2.664731264114379883e+00
4.430303573608398438e+00,1.440546751022338867e+00
6.628051757812500000e+00,1.673894166946411133e+00
3.756675720214843750e+00,-3.523564100265502930e+00
-5.851906776428222656e+00,2.978379487991333008e+00
-2.661722660064697266e+00,6.157215595245361328e+00
-5.613803863525390625e-03,-7.094433307647705078e+00
4.730947017669677734e+00,-1.581696987152099609e+00
6.858982086181640625e+00,2.563334941864013672e+00
1.385440826416015625e+00,3.871705770492553711e+00
-2.797085762023925781e+00,-4.525890350341796875e+00
4.325103759765625000e-01,6.572227478027343750e-01
2.490655422210693359e+00,4.552544593811035156e+00
1.019735813140869141e+00,5.365018367767333984e+00
-3.354427337646484375e+00,-7.149639606475830078e+00
8.419795036315917969e-01,-1.367483615875244141e+00
3.557706594467163086e+00,3.296924114227294922e+00
1.501184463500976562e+00,6.023381233215332031e+00
-4.057441711425781250e+00,-3.241575241088867188e+00
-4.716122150421142578e-01,1.635588645935058594e+00
2.315828084945678711e+00,4.994340896606445312e+00
2.367358684539794922e+00,1.636185407638549805e+00
-1.443750858306884766e+00,-2.288885831832885742e+00
3.686368465423583984e-02,1.514857530593872070e+00
7.692986130714416504e-01,3.058533191680908203e+00
-7.476910948753356934e-01,-5.011495113372802734e+00
9.367629885673522949e-01,-6.536960601806640625e-03
-7.782083749771118164e-02,3.914526939392089844e+00
-1.190708398818969727e+00,6.086582183837890625e+00
-1.625890016555786133e+00,-8.466264724731445312e+00
2.590824842453002930e+00,-3.070880889892578125e+00
3.573424816131591797e+00,1.958466053009033203e+00
-5.590628147125244141e+00,4.323126792907714844e+00
-3.036699295043945312e+00,5.277170181274414062e+00
7.348871231079101562e-02,-6.942632675170898438e+00
4.738653182983398438e+00,-2.410289764404296875e+00
7.249609947204589844e+00,1.176393985748291016e+00
-3.270861625671386719e+00,3.110453605651855469e+00
-2.639486789703369141e+00,3.753689765930175781e+00
-1.499774932861328125e+00,-6.291527748107910156e+00
2.214416503906250000e+00,-2.297688007354736328e+00
4.838355064392089844e+00,1.450362920761108398e+00
2.425337076187133789e+00,3.511523962020874023e+00
-4.673786163330078125e+00,1.951616168022155762e+00
-2.502779722213745117e+00,-9.548517465591430664e-01
1.232945919036865234e+00,8.630253076553344727e-01
3.608595371246337891e+00,-3.847855329513549805e-01
3.515616655349731445e+00,-9.721600413322448730e-01
-4.276347160339355469e+00,4.278904199600219727e-02
-2.092895984649658203e+00,2.658857822418212891e+00
-1.856611967086791992e-01,-3.479778766632080078e+00
3.143741607666015625e+00,-1.407175064086914062e-01
4.403986930847167969e+00,1.996442556381225586e+00
-2.321927547454833984e+00,4.275373220443725586e-01
-1.926064729690551758e+00,2.524892091751098633e-01
3.236770629882812500e-02,1.461444795131683350e-01
1.590076923370361328e+00,-4.922843873500823975e-01
1.527157902717590332e+00,1.808398663997650146e-01
-1.429480910301208496e+00,-6.247962713241577148e-01
-2.056075334548950195e-01,1.797364354133605957e+00
2.429427206516265869e-01,-3.542317867279052734e+00
1.999212145805358887e+00,6.218638420104980469e-01
-2.079333782196044922e+00,2.997499227523803711e+00
-1.292712807655334473e+00,1.081594347953796387e+00
3.704588413238525391e-01,-1.218388915061950684e+00
2.200690269470214844e+00,5.547962188720703125e-01
1.191501617431640625e-01,-6.624095439910888672e-01
-5.681499242782592773e-01,9.525315761566162109e-01
-3.714636564254760742e-01,-1.050728797912597656e+00
9.717589616775512695e-01,1.195660829544067383e+00
-6.901861429214477539e-01,-1.562317132949829102e+00
4.880225658416748047e-01,1.432945251464843750e+00
2.042216062545776367e-02,7.027989625930786133e-01
-2.341447770595550537e-01,-1.023883819580078125e+00
4.808438718318939209e-01,1.253597259521484375e+00
-8.628917932510375977e-01,-1.316327571868896484e+00
8.862394094467163086e-01,1.361091613769531250e+00
1.243358254432678223e-01,-9.827673435211181641e-02
-2.913618087768554688e-01,1.495017111301422119e-01
3.149447441101074219e-01,-1.846544146537780762e-01
-3.907980918884277344e-01,2.951486110687255859e-01
4.209534525871276855e-01,-5.553708672523498535e-01
-5.309688448905944824e-01,8.936249613761901855e-01
2.930756211280822754e-01,-1.632641792297363281e+00
8.571726679801940918e-01,1.431279182434082031e+00
-2.010058403015136719e+00,-1.907219886779785156e-01
6.307225227355957031e-01,1.264339566230773926e+00
1.455699682235717773e+00,-2.188378810882568359e+00
6.212305426597595215e-01,6.951322555541992188e-01
-1.545753717422485352e+00,1.620030403137207031e+00
-5.598005652427673340e-01,-2.143519878387451172e+00
2.191597938537597656e+00,7.789344787597656250e-01
1.154134869575500488e+00,9.792732596397399902e-01
-1.941627383232116699e+00,-1.500412940979003906e+00
5.159378051757812500e-02,1.353692054748535156e+00
1.278085947036743164e+00,7.766603827476501465e-01
7.398083806037902832e-01,-1.510768175125122070e+00
-6.040369868278503418e-01,9.920678138732910156e-01
-4.621040821075439453e-01,1.219150066375732422e+00
4.615068435668945312e-02,-1.997056961059570312e+00
1.329877853393554688e+00,7.772457599639892578e-01
-1.629508495330810547e+00,1.222588181495666504e+00
-8.083590865135192871e-01,-1.051891446113586426e+00
1.285634756088256836e+00,7.837127447128295898e-01
1.041427254676818848e+00,-4.105170965194702148e-01
-1.582022309303283691e+00,3.730625510215759277e-01
-2.241330146789550781e-01,2.941973507404327393e-01
1.023794889450073242e+00,-5.600651502609252930e-01
6.946175098419189453e-01,4.579883813858032227e-01
-1.285597562789916992e+00,-8.950841426849365234e-01
3.014405965805053711e-01,1.640877962112426758e+00
6.622278690338134766e-01,-3.381811857223510742e+00
9.803336858749389648e-01,-5.375113487243652344e-01
-1.092201828956604004e+00,2.186142206192016602e+00
-8.223826289176940918e-01,2.394781351089477539e+00
-2.722468972206115723e-01,-3.627780675888061523e+00
1.652327299118041992e+00,-9.501926898956298828e-01
6.201937198638916016e-01,1.641579151153564453e+00
-1.609225988388061523e+00,1.618629097938537598e+00
-3.742554187774658203e-01,-2.463029384613037109e+00
1.828552007675170898e+00,8.506040573120117188e-01
1.093917608261108398e+00,1.334943771362304688e+00
-2.091005325317382812e+00,-1.883454322814941406e+00
1.380302906036376953e-01,1.102254390716552734e+00
1.663884758949279785e+00,2.259764671325683594e+00
7.940425276756286621e-01,-2.751194000244140625e+00
-3.637450933456420898e-02,-1.754417419433593750e-01
-4.762245416641235352e-01,2.252604246139526367e+00
-6.863374710083007812e-01,9.827060699462890625e-01
2.110123634338378906e-02,-1.393640279769897461e+00
1.290382385253906250e+00,3.279244899749755859e-01
-4.106576442718505859e-01,4.521841406822204590e-01
-4.929264187812805176e-01,-2.708827257156372070e-01
4.766746163368225098e-01,3.672869801521301270e-01
9.983193874359130859e-02,-7.501627802848815918e-01
6.136476993560791016e-03,9.637801051139831543e-01
-5.205954909324645996e-01,-1.444083929061889648e+00
8.707023262977600098e-01,1.123080968856811523e+00
-4.234072566032409668e-01,5.013190507888793945e-01
-1.187224984169006348e-01,-6.753087043762207031e-01
5.859172940254211426e-01,7.307341098785400391e-01
-6.321806311607360840e-01,-9.817587137222290039e-01
3.720392584800720215e-01,1.002957940101623535e+00
2.439153045415878296e-01,-5.485587120056152344e-01
-2.051687389612197876e-01,4.506580233573913574e-01
-4.465551674365997314e-02,-3.254361748695373535e-01
2.465793043375015259e-01,4.226081967353820801e-01
-4.407885074615478516e-01,-7.940105795860290527e-01
6.006773710250854492e-01,1.159199237823486328e+00
-2.618907690048217773e-01,-1.425202369689941406e+00
1.357853114604949951e-01,7.474055290222167969e-01
-7.460281252861022949e-02,9.307119250297546387e-01
-6.741991639137268066e-02,-1.480216026306152344e+00
3.655969202518463135e-01,8.117957115173339844e-01
-7.485055923461914062e-01,9.577606916427612305e-01
8.480459451675415039e-02,-1.516441226005554199e+00
1.240139245986938477e+00,6.322971582412719727e-01
-2.236158132553100586e+00,-3.918951749801635742e-01
-5.533031225204467773e-01,1.099438190460205078e+00
7.927411794662475586e-01,-1.007925510406494141e+00
1.793030023574829102e+00,9.645414352416992188e-02
1.734961271286010742e-01,2.366017550230026245e-02
-8.712328672409057617e-01,1.000579893589019775e-01
-2.027732133865356445e-01,1.500511616468429565e-01
5.395907759666442871e-01,-2.908962368965148926e-01
2.970165312290191650e-01,3.061932921409606934e-01
-5.875209569931030273e-01,-6.273876428604125977e-01
3.678344488143920898e-01,1.252802491188049316e+00
1.541828513145446777e-01,-2.125119209289550781e+00
3.389370441436767578e-01,2.276587486267089844e-01
-5.008653402328491211e-01,1.783243417739868164e+00
-6.337608098983764648e-01,-1.263082027435302734e+00
7.724932432174682617e-01,-3.053188323974609375e-02
7.174388766288757324e-01,6.673104166984558105e-01
-1.302983045578002930e+00,-5.299929976463317871e-01
-9.222519397735595703e-02,6.415130496025085449e-01
7.099356055259704590e-01,-4.166052937507629395e-01
4.771169424057006836e-01,1.085301637649536133e-01
-7.266629934310913086e-01,-6.052865087985992432e-02
-1.847028732299804688e-03,2.943836450576782227e-01
4.318958520889282227e-01,-6.126667261123657227e-01
2.379521727561950684e-02,8.105574846267700195e-01
-5.669231414794921875e-01,-1.300162434577941895e+00
6.955053806304931641e-01,1.065080761909484863e+00
2.565470039844512939e-01,5.733150243759155273e-01
-5.160996913909912109e-01,-9.705535173416137695e-01
3.614815473556518555e-01,8.896658420562744141e-01
1.886233389377593994e-01,8.586287498474121094e-03
-2.568601667881011963e-01,-1.646803915500640869e-01
1.674276888370513916e-01,3.049803376197814941e-01
-6.683741509914398193e-02,-5.709165930747985840e-01
1.088788956403732300e-01,8.826732039451599121e-01
-2.511437535285949707e-01,-1.381879568099975586e+00
4.963325262069702148e-01,8.914561271667480469e-01
-5.203309059143066406e-01,8.144232034683227539e-01
-1.132133007049560547e-01,-1.174925923347473145e+00
1.148781061172485352e+00,9.212132692337036133e-01
-7.722792625427246094e-01,-1.819710731506347656e-01
-4.612560272216796875e-01,1.135470271110534668e-01
4.148374199867248535e-01,2.102858573198318481e-02
3.640102148056030273e-01,-2.045279741287231445e-01
-3.539106845855712891e-01,2.833528816699981689e-01
-9.485226869583129883e-02,-4.078602492809295654e-01
4.196682572364807129e-01,6.809186935424804688e-01
-4.495442509651184082e-01,-1.215511798858642578e+00
2.490451931953430176e-01,1.064744710922241211e+00
1.331027448177337646e-01,3.850909471511840820e-01
-1.822105646133422852e-01,-6.577636003494262695e-01
2.314020097255706787e-01,7.376452684402465820e-01
-2.321186959743499756e-01,-5.714753866195678711e-01
2.114718258380889893e-01,5.150628089904785156e-01
-1.118347942829132080e-01,-3.039948940277099609e-01
1.130037009716033936e-01,3.685832023620605469e-01
-1.502255499362945557e-01,-5.252482891082763672e-01
2.614899575710296631e-01,7.702715396881103516e-01
-3.624750673770904541e-01,-9.815798997879028320e-01
5.438792705535888672e-01,9.572135210037231445e-01
-1.468040943145751953e-01,3.761929273605346680e-02
-4.928539693355560303e-02,-1.110366433858871460e-01
1.515641659498214722e-01,1.830138117074966431e-01
-2.265177518129348755e-01,-3.475534319877624512e-01
3.504458069801330566e-01,6.627084612846374512e-01
-3.746339082717895508e-01,-1.181056499481201172e+00
4.875466227531433105e-01,1.166691303253173828e+00
-3.669619560241699219e-02,1.629577875137329102e-01
-1.490360200405120850e-01,-3.981413841247558594e-01
2.400545775890350342e-01,5.061470270156860352e-01
-2.479782402515411377e-01,-5.759221315383911133e-01
2.716562449932098389e-01,6.639884710311889648e-01
-7.377186417579650879e-02,-3.744117021560668945e-01
4.183870553970336914e-02,4.319741129875183105e-01
-3.156502544879913330e-02,-5.156901478767395020e-01
9.511512517929077148e-02,6.882057785987854004e-01
-2.092453241348266602e-01,-8.160373568534851074e-01
4.463670253753662109e-01,7.943467497825622559e-01
-5.036064386367797852e-01,-3.578100800514221191e-01
3.058751821517944336e-01,4.810391664505004883e-01
1.593290865421295166e-01,-3.906059265136718750e-01
-1.871348321437835693e-01,4.416552186012268066e-01
-1.019807159900665283e-02,-5.099357962608337402e-01
2.774529457092285156e-01,6.084224581718444824e-01
-4.545582532882690430e-01,-5.649539828300476074e-01
5.536141395568847656e-01,8.573278784751892090e-01
5.449652671813964844e-03,-1.735983490943908691e-01
-1.273248344659805298e-01,2.552196383476257324e-01
6.125681102275848389e-02,-3.738040328025817871e-01
7.440589368343353271e-02,5.585216879844665527e-01
-2.214822918176651001e-01,-9.002974629402160645e-01
5.687084197998046875e-01,1.024028778076171875e+00
-4.350167512893676758e-01,-1.590535640716552734e-01
1.106500029563903809e-01,2.223384082317352295e-01
1.673749685287475586e-01,-2.921282351016998291e-01
-1.183625757694244385e-01,3.848817050457000732e-01
-5.996112525463104248e-02,-5.748311281204223633e-01
3.399301171302795410e-01,7.907091379165649414e-01
-4.980413913726806641e-01,-5.436733961105346680e-01
4.888814687728881836e-01,7.845792770385742188e-01
2.285289764404296875e-02,-5.628355741500854492e-01
-6.182485073804855347e-02,5.738633871078491211e-01
-1.027868390083312988e-01,-3.926228284835815430e-01
2.905324399471282959e-01,4.120813608169555664e-01
-2.546215951442718506e-01,-2.914390563964843750e-01
2.918899357318878174e-01,4.955873489379882812e-01
-1.446436941623687744e-01,-7.148540019989013672e-01
2.741904556751251221e-01,9.382659196853637695e-01
-2.431899011135101318e-01,-4.886138439178466797e-01
3.658697903156280518e-01,4.957831501960754395e-01
-2.171348035335540771e-01,-2.771239876747131348e-01
2.201338112354278564e-01,3.891584873199462891e-01
-1.279385387897491455e-01,-5.077443122863769531e-01
2.114329934120178223e-01,7.417731285095214844e-01
-2.250956296920776367e-01,-8.554282188415527344e-01
5.248894691467285156e-01,8.355362415313720703e-01
-4.126163721084594727e-01,-3.080836534500122070e-01
1.970292329788208008e-01,3.174748420715332031e-01
6.341737508773803711e-02,-3.155822157859802246e-01
-6.477957963943481445e-02,3.801361918449401855e-01
-5.618779361248016357e-02,-5.026872158050537109e-01
2.424373775720596313e-01,6.779652833938598633e-01
-4.224334955215454102e-01,-7.709186077117919922e-01
6.389931440353393555e-01,8.873505592346191406e-01
-1.764277219772338867e-01,-3.699580430984497070e-01
2.061912417411804199e-02,3.927981853485107422e-01
-3.201252222061157227e-02,-3.777916431427001953e-01
1.200957000255584717e-01,4.224860668182373047e-01
-2.143651545047760010e-01,-5.159139633178710938e-01
3.518300354480743408e-01,6.800245046615600586e-01
-3.717397153377532959e-01,-7.433987855911254883e-01
4.593389332294464111e-01,7.713441848754882812e-01
-1.549200713634490967e-01,-3.447962999343872070e-01
4.637390375137329102e-02,2.533112764358520508e-01
-2.303101122379302979e-02,-1.848073601722717285e-01
3.831014037132263184e-02,2.376461625099182129e-01
-7.641889154911041260e-02,-3.859664797782897949e-01
1.633866131305694580e-01,6.440020203590393066e-01
-3.062306344509124756e-01,-1.083175897598266602e+00
7.365821599960327148e-01,1.037787675857543945e+00
-5.792466402053833008e-01,9.595674276351928711e-02
-1.423991918563842773e-01,-1.345807611942291260e-01
4.517081975936889648e-01,1.498539447784423828e-01
-9.653401374816894531e-02,-3.059158027172088623e-01
-7.474456727504730225e-02,4.979216158390045166e-01
-6.113064289093017578e-02,-8.054171800613403320e-01
4.101903438568115234e-01,8.158483505249023438e-01
-7.497414350509643555e-01,-7.445137500762939453e-01
4.394295215606689453e-01,7.491402626037597656e-01
2.725149989128112793e-01,-3.064680099487304688e-01
-2.062547206878662109e-01,1.233881711959838867e-01
-8.114062249660491943e-02,7.599063217639923096e-02
1.513000577688217163e-01,-1.409689038991928101e-01
-5.599200725555419922e-02,1.785086542367935181e-01
-4.616886377334594727e-02,-3.068411350250244141e-01
1.742807030677795410e-01,5.580905079841613770e-01
-3.644851446151733398e-01,-1.113274574279785156e+00
8.268934488296508789e-01,1.249657154083251953e+00
-7.330511808395385742e-01,-1.667274236679077148e-01
-2.200857996940612793e-01,2.251434326171875000e-02
4.395714402198791504e-01,7.680746912956237793e-02
1.255020201206207275e-01,-2.526294887065887451e-01
-2.152244746685028076e-01,3.425592482089996338e-01
-7.508300244808197021e-02,-4.418208301067352295e-01
3.766350150108337402e-01,5.862123966217041016e-01
-4.671258330345153809e-01,-9.270738363265991211e-01
3.749840259552001953e-01,8.073965311050415039e-01
8.466872572898864746e-02,-7.822167873382568359e-02
-1.735092103481292725e-01,-1.088634580373764038e-01
1.119298338890075684e-01,2.195329517126083374e-01
-5.006523430347442627e-02,-3.567727804183959961e-01
7.976895570755004883e-02,5.383452177047729492e-01
-1.555445939302444458e-01,-8.905729055404663086e-01
3.847756981849670410e-01,8.266113996505737305e-01
-5.963397026062011719e-01,-2.206566333770751953e-01
2.081629037857055664e-01,1.582710146903991699e-01
3.127896189689636230e-01,-1.708771288394927979e-01
-2.380021810531616211e-01,1.388305425643920898e-01
-4.309052228927612305e-02,-9.019690752029418945e-02
2.034975439310073853e-01,1.285570561885833740e-01
-2.308723181486129761e-01,-2.912923395633697510e-01
2.597247958183288574e-01,6.195334196090698242e-01
-2.406365871429443359e-01,-1.203404068946838379e+00
5.353480577468872070e-01,1.006954073905944824e+00
-3.768874406814575195e-01,4.551987648010253906e-01
-2.228945940732955933e-01,-6.504085063934326172e-01
6.508676409721374512e-01,5.604778528213500977e-01
-1.405673027038574219e-01,-3.502361178398132324e-01
-1.689730137586593628e-01,2.129182219505310059e-01
6.779742240905761719e-02,-6.210640072822570801e-02
8.549270033836364746e-02,7.728859782218933105e-03
-1.162890642881393433e-01,-1.334868371486663818e-02
1.123692542314529419e-01,5.169935524463653564e-02
-1.261266618967056274e-01,-1.220342963933944702e-01
1.848556548357009888e-01,2.645876407623291016e-01
-2.870537042617797852e-01,-5.124617218971252441e-01
4.458616375923156738e-01,9.966331124305725098e-01
-3.863676190376281738e-01,-1.291090726852416992e+00
4.104291200637817383e-01,7.252459526062011719e-01
-7.300087809562683105e-02,6.186130046844482422e-01
-1.932633817195892334e-01,-9.012563228607177734e-01
3.701253831386566162e-01,4.025725126266479492e-01
-1.982158720493316650e-01,3.261759877204895020e-01
-1.196765452623367310e-01,-4.551529288291931152e-01
3.138478398323059082e-01,3.607594966888427734e-01
-2.344319224357604980e-01,-2.738736867904663086e-01
1.007544398307800293e-01,2.991247177124023438e-01
1.142376661300659180e-02,-3.929764032363891602e-01
1.440191268920898438e-02,4.867667555809020996e-01
-1.186681389808654785e-01,-6.653031706809997559e-01
3.103711605072021484e-01,6.383730769157409668e-01
-4.903935194015502930e-01,-5.458112359046936035e-01
2.557113170623779297e-01,3.914164900779724121e-01
1.929211765527725220e-01,-2.275862097740173340e-01
-1.789946407079696655e-01,1.727159619331359863e-01
-1.272711157798767090e-02,-1.144014298915863037e-01
1.491702795028686523e-01,1.398051679134368896e-01
-2.205367386341094971e-01,-2.874540984630584717e-01
2.808375060558319092e-01,5.535326004028320312e-01
-2.802694141864776611e-01,-1.051818966865539551e+00
3.709592521190643311e-01,8.836752176284790039e-01
-2.720110714435577393e-01,1.601528525352478027e-01
3.012084960937500000e-02,-3.508439660072326660e-01
2.514399886131286621e-01,3.113803863525390625e-01
-2.854365706443786621e-01,-3.061959147453308105e-01
1.524673700332641602e-01,3.406457304954528809e-01
2.635377645492553711e-02,-4.402630925178527832e-01
-2.363194525241851807e-02,4.866224527359008789e-01
-9.435121715068817139e-02,-5.493510961532592773e-01
2.808886170387268066e-01,5.335500240325927734e-01
-4.118204712867736816e-01,-5.239584445953369141e-01
3.301950693130493164e-01,5.033783912658691406e-01
-1.840463280677795410e-02,-4.840962290763854980e-01
-1.841133832931518555e-02,3.923192024230957031e-01
-2.606047689914703369e-02,-2.993586659431457520e-01
7.612475752830505371e-02,2.542390227317810059e-01
-1.182135790586471558e-01,-2.784761190414428711e-01
1.687092334032058716e-01,3.629164099693298340e-01
-2.216848284006118774e-01,-5.631552934646606445e-01
2.775356769561767578e-01,6.587353944778442383e-01
-1.572630703449249268e-01,-5.959906578063964844e-01
1.530533134937286377e-01,4.807417392730712891e-01
-1.128548979759216309e-01,-2.839018106460571289e-01
1.208783835172653198e-01,1.995117664337158203e-01
-1.139117330312728882e-01,-1.738810539245605469e-01
1.522341817617416382e-01,2.028149366378784180e-01
-2.141654044389724731e-01,-3.081423044204711914e-01
2.812305688858032227e-01,4.644073247909545898e-01
-2.469401359558105469e-01,-7.644698619842529297e-01
3.533554673194885254e-01,1.416150331497192383e+00
-1.550658941268920898e-01,-1.260522842407226562e+00
7.408982515335083008e-02,-1.622519493103027344e-01
4.474698007106781006e-02,8.044691681861877441e-01
-1.147649586200714111e-01,-4.860296845436096191e-01
1.377288103103637695e-01,2.076864242553710938e-02
-6.239703297615051270e-02,2.639985680580139160e-01
-2.418166399002075195e-02,-2.629656195640563965e-01
1.007745563983917236e-01,1.938595175743103027e-01
-1.496773660182952881e-01,-1.694381833076477051e-01
2.076214849948883057e-01,2.176004648208618164e-01
-2.551486492156982422e-01,-3.604301810264587402e-01
2.689298391342163086e-01,5.300160050392150879e-01
-1.283538341522216797e-01,-8.243822455406188965e-01
1.283721625804901123e-01,8.856558203697204590e-01
-1.811862885951995850e-01,-5.876925587654113770e-01
1.583336293697357178e-01,1.485098004341125488e-01
-6.444826722145080566e-02,1.783241927623748779e-01
2.132400870323181152e-02,-2.622776925563812256e-01
1.590147614479064941e-02,2.888893783092498779e-01
-6.847947835922241211e-02,-3.599906265735626221e-01
1.392740756273269653e-01,4.472433626651763916e-01
-2.455286830663681030e-01,-5.586107969284057617e-01
3.526133298873901367e-01,5.345760583877563477e-01
-3.648527860641479492e-01,-8.742395639419555664e-01
2.078675031661987305e-01,6.135164499282836914e-01
5.487668514251708984e-02,2.301764488220214844e-02
-1.180806457996368408e-01,-1.588195860385894775e-01
1.215014159679412842e-01,2.089384496212005615e-01
-1.152548640966415405e-01,-2.941412031650543213e-01
1.376289278268814087e-01,3.941006362438201904e-01
-1.491784900426864624e-01,-6.056246757507324219e-01
1.512105911970138550e-01,5.646388530731201172e-01
-8.614449203014373779e-02,-4.839740991592407227e-01
6.817916035652160645e-02,6.467282772064208984e-01
-4.044270515441894531e-02,-5.988119840621948242e-01
9.097741544246673584e-02,5.090749263763427734e-01
-1.395835578441619873e-01,-3.674558401107788086e-01
1.463046967983245850e-01,2.245332598686218262e-01
-1.618367731571197510e-01,-1.202672123908996582e-01
1.905994713306427002e-01,1.137487441301345825e-01
-2.069761455059051514e-01,-1.732211560010910034e-01
1.980035901069641113e-01,2.914557456970214844e-01
-1.587960720062255859e-01,-5.309134721755981445e-01
1.494475007057189941e-01,7.614558935165405273e-01
-1.765989959239959717e-01,-1.378474354743957520e+00
2.249794900417327881e-01,8.930176496505737305e-01
-1.449700891971588135e-01,4.362792074680328369e-01
-3.647997975349426270e-03,-6.800457239151000977e-01
1.659395098686218262e-01,3.173798322677612305e-01
-2.076178193092346191e-01,2.158727496862411499e-01
4.999101161956787109e-02,-2.759180665016174316e-01
1.706921309232711792e-01,1.946250796318054199e-01
-2.867419123649597168e-01,-2.105609178543090820e-01
2.426514029502868652e-01,3.140553832054138184e-01
-1.139380037784576416e-01,-5.071845650672912598e-01
1.051334291696548462e-01,7.094545960426330566e-01
-1.415678858757019043e-01,-8.481952548027038574e-01
2.514304220676422119e-01,6.639501452445983887e-01
-1.947685778141021729e-01,-3.532486557960510254e-01
6.287077069282531738e-02,1.788640618324279785e-01
2.998271584510803223e-02,-2.914497256278991699e-02
-5.943229794502258301e-02,-1.302854716777801514e-02
8.483359217643737793e-02,2.567557990550994873e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
1.058356538414955139e-01,1.797850847244262695e+00
9.843124151229858398e-01,-2.481860637664794922e+00
5.628218650817871094e-01,2.671310901641845703e+00
1.364977836608886719e+00,-6.874750137329101562e+00
2.229238033294677734e+00,1.924715518951416016e+00
1.869185686111450195e+00,1.716658592224121094e+00
-1.088643074035644531e-01,-2.664731264114379883e+00
-2.661722660064697266e+00,6.157215595245361328e+00
-2.797085762023925781e+00,-4.525890350341796875e+00
8.419795036315917969e-01,-1.367483615875244141e+00
2.315828084945678711e+00,4.994340896606445312e+00
-7.476910948753356934e-01,-5.011495113372802734e+00
2.590824842453002930e+00,-3.070880889892578125e+00
4.738653182983398438e+00,-2.410289764404296875e+00
2.214416503906250000e+00,-2.297688007354736328e+00
1.232945919036865234e+00,8.630253076553344727e-01
-1.856611967086791992e-01,-3.479778766632080078e+00
3.236770629882812500e-02,1.461444795131683350e-01
2.429427206516265869e-01,-3.542317867279052734e+00
2.200690269470214844e+00,5.547962188720703125e-01
-6.901861429214477539e-01,-1.562317132949829102e+00
-8.628917932510375977e-01,-1.316327571868896484e+00
-3.907980918884277344e-01,2.951486110687255859e-01
-2.010058403015136719e+00,-1.907219886779785156e-01
-5.598005652427673340e-01,-2.143519878387451172e+00
1.278085947036743164e+00,7.766603827476501465e-01
1.329877853393554688e+00,7.772457599639892578e-01
-1.582022309303283691e+00,3.730625510215759277e-01
3.014405965805053711e-01,1.640877962112426758e+00
-2.722468972206115723e-01,-3.627780675888061523e+00
1.828552007675170898e+00,8.506040573120117188e-01
7.940425276756286621e-01,-2.751194000244140625e+00
1.290382385253906250e+00,3.279244899749755859e-01
6.136476993560791016e-03,9.637801051139831543e-01
5.859172940254211426e-01,7.307341098785400391e-01
-4.465551674365997314e-02,-3.254361748695373535e-01
1.357853114604949951e-01,7.474055290222167969e-01
8.480459451675415039e-02,-1.516441226005554199e+00
1.793030023574829102e+00,9.645414352416992188e-02
2.970165312290191650e-01,3.061932921409606934e-01
-5.008653402328491211e-01,1.783243417739868164e+00
-9.222519397735595703e-02,6.415130496025085449e-01
4.318958520889282227e-01,-6.126667261123657227e-01
-5.160996913909912109e-01,-9.705535173416137695e-01
-6.683741509914398193e-02,-5.709165930747985840e-01
-1.132133007049560547e-01,-1.174925923347473145e+00
3.640102148056030273e-01,-2.045279741287231445e-01
2.490451931953430176e-01,1.064744710922241211e+00
2.114718258380889893e-01,5.150628089904785156e-01
-3.624750673770904541e-01,-9.815798997879028320e-01
-2.265177518129348755e-01,-3.475534319877624512e-01
-1.490360200405120850e-01,-3.981413841247558594e-01
4.183870553970336914e-02,4.319741129875183105e-01
-5.036064386367797852e-01,-3.578100800514221191e-01
2.774529457092285156e-01,6.084224581718444824e-01
6.125681102275848389e-02,-3.738040328025817871e-01
1.106500029563903809e-01,2.223384082317352295e-01
-4.980413913726806641e-01,-5.436733961105346680e-01
2.905324399471282959e-01,4.120813608169555664e-01
-2.431899011135101318e-01,-4.886138439178466797e-01
2.114329934120178223e-01,7.417731285095214844e-01
6.341737508773803711e-02,-3.155822157859802246e-01
6.389931440353393555e-01,8.873505592346191406e-01
-2.143651545047760010e-01,-5.159139633178710938e-01
4.637390375137329102e-02,2.533112764358520508e-01
-3.062306344509124756e-01,-1.083175897598266602e+00
-9.653401374816894531e-02,-3.059158027172088623e-01
4.394295215606689453e-01,7.491402626037597656e-01
-5.599200725555419922e-02,1.785086542367935181e-01
-7.330511808395385742e-01,-1.667274236679077148e-01
-7.508300244808197021e-02,-4.418208301067352295e-01
-1.735092103481292725e-01,-1.088634580373764038e-01
3.847756981849670410e-01,8.266113996505737305e-01
-4.309052228927612305e-02,-9.019690752029418945e-02
5.353480577468872070e-01,1.006954073905944824e+00
-1.689730137586593628e-01,2.129182219505310059e-01
-1.261266618967056274e-01,-1.220342963933944702e-01
4.104291200637817383e-01,7.252459526062011719e-01
-1.196765452623367310e-01,-4.551529288291931152e-01
1.440191268920898438e-02,4.867667555809020996e-01
1.929211765527725220e-01,-2.275862097740173340e-01
2.808375060558319092e-01,5.535326004028320312e-01
2.514399886131286621e-01,3.113803863525390625e-01
-9.435121715068817139e-02,-5.493510961532592773e-01
-1.841133832931518555e-02,3.923192024230957031e-01
-2.216848284006118774e-01,-5.631552934646606445e-01
1.208783835172653198e-01,1.995117664337158203e-01
-2.469401359558105469e-01,-7.644698619842529297e-01
-1.147649586200714111e-01,-4.860296845436096191e-01
-1.496773660182952881e-01,-1.694381833076477051e-01
1.283721625804901123e-01,8.856558203697204590e-01
1.590147614479064941e-02,2.888893783092498779e-01
-3.648527860641479492e-01,-8.742395639419555664e-01
-1.152548640966415405e-01,-2.941412031650543213e-01
6.817916035652160645e-02,6.467282772064208984e-01
-1.618367731571197510e-01,-1.202672123908996582e-01
1.494475007057189941e-01,7.614558935165405273e-01
1.659395098686218262e-01,3.173798322677612305e-01
2.426514029502868652e-01,3.140553832054138184e-01
-1.947685778141021729e-01,-3.532486557960510254e-01


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Error.csv <==
3.670622901063450572e-01
2.381374812011507192e-01
2.101415788685676578e-01
1.240308436875031117e-01
1.855852962148224206e-01
3.104022967920342380e-01
4.407589426385809528e-01
3.561959181922413342e-01
3.196102006487935854e-01
7.339837616382332008e-01
6.865392649519144186e-01
2.271629750495296751e-01
3.838687967282312097e-01
6.847213133575708044e-01
3.896446426508019534e-01
9.600157873901448147e-01
6.777025507534885085e-01
3.660213041433710290e-01
7.431725183665838230e-01
3.111093240929276305e-01
4.176798063044809273e-01
3.950998277196228203e-01
3.792684360020114331e-01
6.508701655618185367e-01
3.019334108414928886e-01
4.133453444693503398e-01
4.531875207399577721e-01
3.894067392943352801e-01
9.556141236392303728e-01
2.908110361753717399e-01
4.884125789355978076e-01
5.076519537065448118e-01
1.352769424988339297e-01
5.402977744443120400e-01
8.360465189019601340e-01
3.801173605761002938e-01
1.060749970425873823e+00
6.752841967529108480e-01
3.282013972991301154e-01
4.525311763750693439e-01
7.927421848032191187e-01
5.621175365886739161e-01
3.382693246047523417e-01
1.431722697840340786e-01
1.076228787269377873e+00
6.889207265041370487e-01
4.361576146404961829e-01
2.516611328652224033e-01
9.002658654280019102e-01
5.683535458114802319e-01
3.270927662855593332e-01
3.283529062081345096e-01
4.643715672619974089e-01
3.586813544127374076e-01
1.233855902468719568e-01
6.797354250383497165e-01
4.788329863046759116e-01
2.904545285358551832e-01
1.610595850965404752e-01
1.185464425262257926e+00
6.535665941783664890e-01
4.177020477999726644e-01
7.440378424649805034e-01
2.225437052199692733e-01
9.315832521922121634e-01
5.893953837646833671e-01
3.318259627424624547e-01
7.915586368109618354e-01
9.454045375817975161e-02
7.689623912239780257e-01
5.089520906371637343e-01
3.784356492859824450e-01
2.346378451917646990e-01
5.944679535182056940e-01
2.513105744006609021e-01
3.586525468971207276e-01
1.889085430724252446e-01
5.899492027703896746e-02
5.934823429089577385e-01
2.991427793506203914e-01
4.599108937376223394e-01
4.098687321193566491e-01
1.962012981709199688e-01
5.686294136264933297e-01
3.503929466789956759e-02
1.586918132528851444e-01
1.208055256036506403e-01
5.057483518138614076e-02
2.534118187016202728e-01
2.296693967114017132e-01
4.190330625365220052e-01
4.031952987905913499e-01
3.389698280077480530e-01
1.420910499993635612e-01
2.011908143442968089e-01
2.162973297263822703e-01
2.063793236989720781e-01
1.277359495272555046e-01
1.550369604269170309e-01
2.228457374091259435e-01
2.784232311426991791e-01
2.721021726416034681e-01
7.452921966240794172e-02
1.411055401968870915e-01
1.983139858154727153e-01
2.468476291579721482e-01
2.745422256974665576e-01
1.461603240024900718e-01
3.434658963330283060e-02
5.039165471143278174e-02
6.081063537938788399e-02
8.333307522661838329e-02
1.235354910038885812e-01
1.974862522480126115e-01
2.554240109716148233e-01
2.821233100707600250e-01
2.620467009435087369e-01
2.720336415389014717e-01
2.304812130373797840e-01
1.739357558022660288e-01
2.867140719981742247e-01
3.472666763727162986e-01
7.684329382258212049e-02
3.403960751008876517e-01
3.035857195292403499e-01
1.003058260107616007e-01
1.990765359179285099e-01
2.071873904038179226e-01
1.915780459312617715e-02
2.504508597475803566e-01
2.631154157851753328e-01
2.267862125726783640e-01
1.746026830382195749e-01
2.383910003567908942e-01
1.023379926107394894e-01
2.041151533349639668e-01
1.101295175705116897e-01
1.085361805752404762e-01
7.774831007599850019e-02
2.044914440143268120e-01
2.556507103116564816e-01
3.896327034013224999e-01
2.467112018858701739e-01
2.437513502589975234e-01
3.013424806581970969e-02
4.722422045102191990e-01
3.018538918843905461e-01
2.068055048768953352e-01
1.770864210239093683e-01
3.173883995756683896e-01
3.441504995891360164e-01
6.339131599504882475e-02
3.891009255436084224e-01
3.301443093335780232e-01
1.628893087108805870e-01
4.169588165218054421e-01
2.117064554528848008e-01
1.845826425140057181e-01
1.030336855726999290e-01
1.846815502484590032e-01
1.843152159413010138e-01
1.318694701555971627e-01
5.784039105894033667e-02
9.936332225231564452e-02
9.945819929599626630e-02
1.341570783759718499e-01
2.009980679229590728e-01
2.509153587417434772e-01
1.188234369694583653e-01
9.145166046757761957e-02
1.327553097814121452e-01
1.803073106411106352e-01
1.897251891226561793e-01
1.212950663923015454e-01
8.084611938936216158e-02
5.930503332216700146e-02
6.692020803802908868e-02
1.190910158915564204e-01
1.875975415285371095e-01
2.282015531867213620e-01
1.826392591250763642e-01
2.051323313501682288e-02
1.898651398409980096e-01
1.930863128520159122e-01
8.772090497108783747e-02
1.934807612943198474e-01
2.087647027751961260e-01
3.076456131044856268e-01
1.979195960321426251e-01
1.776677949337389095e-01
1.295946588695023882e-01
1.285725338754121205e-01
8.128000931888816616e-02
5.500806972650235105e-02
6.215971897514516176e-02
4.720996676282274845e-02
1.102843267465873633e-01
1.778110830157049183e-01
2.717492030483720789e-01
1.966315645556965530e-01
1.256390993498442687e-01
2.392407763359549189e-01
1.655333129332656195e-01
5.171521699976028980e-02
1.995591632305445395e-01
1.470816415705723801e-01
9.380439579295636598e-02
4.238710615208397814e-02
9.858718947875613758e-02
6.916512908236355228e-02
7.382266087697748891e-02
1.108302011098185602e-01
1.807711164452204811e-01
2.298860224128371765e-01
6.096589330836971188e-02
1.463829102269708082e-01
1.753208897475038164e-01
6.794085531310806170e-02
3.998566213570416833e-02
5.442365948107172335e-02
7.442794114459304333e-02
1.177423150561093812e-01
1.853475578851052907e-01
2.013288515518343313e-01
8.273607026272307430e-02
1.530363863165189742e-01
2.084107834071614318e-01
1.867712875105831116e-01
3.857773331597508237e-02
6.792288856647701878e-02
1.946327106881220320e-02
6.207578126119527029e-02
5.426820515532693179e-02
1.012080502447589292e-01
1.770676239746134251e-01
2.004561583527286750e-01
5.518086300727302607e-02
9.046268060822020007e-02
1.209042475711956388e-01
1.174940642892656484e-01
9.924158303565068506e-02
7.311405492877022516e-02
5.886645077751488653e-02
7.678748988321087987e-02
1.126397566514112936e-01
1.548367918409830624e-01
1.816126506663695017e-01
9.658473100378407727e-02
1.253018236203637566e-02
3.031865637833241686e-02
5.556838063981560383e-02
9.857103387707434605e-02
1.670782646276904870e-01
2.102933152834270958e-01
9.455618988676629810e-02
4.644877686524034877e-02
8.263983851309596174e-02
1.007186421379140245e-01
1.132938661531588814e-01
9.119374955953706008e-02
6.584613769282177120e-02
7.753600002919630585e-02
9.721345398803941940e-02
1.256106176967195509e-01
1.466991047908974277e-01
1.259577208787341640e-01
1.009283892863594573e-01
7.354230396279989868e-02
6.591292127462616834e-02
7.394227482209179969e-02
9.483721594732281990e-02
1.195519255288565869e-01
1.491477243504603645e-01
9.809623089356063474e-02
3.337762466805135192e-02
4.920761836952750046e-02
7.333204544199896369e-02
1.218903683811193850e-01
1.749068523789532037e-01
1.343241550173382426e-01
5.776784321976890374e-02
4.010994360655965180e-02
5.388673063441627026e-02
7.516026816346871309e-02
1.174411318806787424e-01
1.331239087558754308e-01
1.417794911462890717e-01
1.161771898423491767e-01
8.900944160562204721e-02
7.531358855028998101e-02
7.611451996644195972e-02
7.626013364586915755e-02
8.140906576186308918e-02
1.077639696906691619e-01
1.402523955650519516e-01
1.236982745345413942e-01
9.911074399687136438e-02
8.354014988898073035e-02
6.838160910274500293e-02
8.184849775345605372e-02
1.070611853781154033e-01
1.361091668475009064e-01
1.569694647791639308e-01
1.340091213673469950e-01
7.537059554930748695e-02
5.320088717997530775e-02
5.419807549786079259e-02
6.967397686066759133e-02
1.000530342518534677e-01
1.354489096932208758e-01
1.689363976690659297e-01
1.357020694609120393e-01
6.633891929530086329e-02
6.241060564616327661e-02
6.630132283474249322e-02
8.284690827411494984e-02
1.123377599917246145e-01
1.328790817791667134e-01
1.478409711489767631e-01
1.132190655928132367e-01
5.347196551767362943e-02
3.589958189681925066e-02
3.476098850732151080e-02
5.154485081067568947e-02
8.661756521536140285e-02
1.478038069942958221e-01
2.006429608303141043e-01
1.384051172235183369e-01
3.726029991977633515e-02
5.545256540133082501e-02
6.099608058621449475e-02
6.393985640065642795e-02
1.025553960310912338e-01
1.402593810395413032e-01
1.682253424192932945e-01
1.654132982875077817e-01
8.727707540802058517e-02
4.541099606242660763e-02
1.002135882163396330e-02
2.258947873017086438e-02
2.730215821619105809e-02
3.806542726926531034e-02
7.285065877394704403e-02
1.463810885215502400e-01
2.250449142457086049e-01
1.816249254433284777e-01
4.909249843346805836e-02
5.184431539514790244e-02
3.987344859573657002e-02
4.950958521373708537e-02
6.037389965535727016e-02
9.388747258331314738e-02
1.471346442595458937e-01
1.656049303770440739e-01
7.723097812602999768e-02
2.014519673038524944e-02
3.738415070616225161e-02
4.976464180339110199e-02
7.318346803611867901e-02
1.170556358158132276e-01
1.499097839492093409e-01
1.263097599629509071e-01
7.630271565141423518e-02
2.541671701270130021e-02
4.569752691610547840e-02
2.135160628943165093e-02
2.805210442488905581e-02
5.163116177709056731e-02
8.705881866447048867e-02
1.569749493349961722e-01
1.961199379218554195e-01
9.205518760744667295e-02
8.503443372062736982e-02
1.281219493012228927e-01
1.074795459603037767e-01
4.411291122134298331e-02
2.512591519879766450e-02
5.772768658345217054e-03
1.631471685461317184e-02
1.953813356554207070e-02
2.543394958683948756e-02
4.214725136702664188e-02
7.648100500862713147e-02
1.413104558764779195e-01
1.999343099698747961e-01
1.842545983249487540e-01
4.263841770371602086e-02
1.224100936214613106e-01
1.218134654844679476e-01
4.988141555646803671e-02
6.096017116389963048e-02
7.868360409113116238e-02
7.279768784197541975e-02
5.760640566917708122e-02
5.683380797414944868e-02
6.914562171109456257e-02
9.203482180447239425e-02
1.147523882608458834e-01
1.241181877052733445e-01
1.044706124973915490e-01
4.917108264114697369e-02
3.851434332711003300e-02
2.366038512395438401e-02
2.561650865179535344e-02
4.803469282681906150e-02
8.312417260331902980e-02
1.427545663660165498e-01
1.702984980397455328e-01
8.788943059014114878e-02
4.357692153517489508e-02
5.803842344261551239e-02
7.084159666152481383e-02
6.791729508292311535e-02
6.445734502624754503e-02
7.238792605800767332e-02
8.184414372763271217e-02
9.586122563424175069e-02
1.065872633215957377e-01
1.090621838003582866e-01
8.887081673640409574e-02
7.027008891284207415e-02
5.481744374400945863e-02
4.564512087735709406e-02
4.746316294923522139e-02
5.944065465624850247e-02
8.458841076506985746e-02
1.108394465360929282e-01
1.111315615919777622e-01
9.293003969515563345e-02
6.802802235297288058e-02
4.530187078035684961e-02
3.764704854426331737e-02
3.998074559240930720e-02
5.335031333611583299e-02
7.815817546761338885e-02
1.137703088651605687e-01
1.867048143093873735e-01
2.208030235454862267e-01
9.740238399532341607e-02
7.384748413612794715e-02
1.033496004400136087e-01
4.857901661812463745e-02
2.325209504312657910e-02
4.078999336779438184e-02
3.945913935327872296e-02
3.777853767912812966e-02
4.541430224933949017e-02
6.334518126760656231e-02
8.742540832202279344e-02
1.173245200812737393e-01
1.401170483993109117e-01
1.221290687077640907e-01
7.018334279885338201e-02
1.924635196183988733e-02
3.406573588352757725e-02
4.347790789196339517e-02
5.259241528636491442e-02
6.892392056487850471e-02
8.858713739279669430e-02
1.058249557398542734e-01
1.354189136815081296e-01
1.348677498292225330e-01
5.009873048777582771e-02
2.110305329000085328e-02
3.767721444589036683e-02
4.686643799498207280e-02
6.179781526940066744e-02
8.677584501828138064e-02
1.004551566038081045e-01
8.770630852681676748e-02
9.237927870721343582e-02
9.975453874659900855e-02
9.073594788747081641e-02
7.350791742686621499e-02
5.566933261568889763e-02
3.996486603306526747e-02
3.659612637921422218e-02
4.270579249278333434e-02
5.258251257451868749e-02
7.469728270917516677e-02
1.083938154219186434e-01
1.763844211141321616e-01
1.917728309272388743e-01
5.374188325421470902e-02
8.614330455766075478e-02
8.262375304681267296e-02
3.334436320225225847e-02
4.016682962344898800e-02
3.950235952572424963e-02
5.304208650225995109e-02
6.476236241368975299e-02
7.540774122015760084e-02
1.006432996340804326e-01
1.274047270531320497e-01
1.296223315070187676e-01
9.176812120602918788e-02
5.071681105278708079e-02
1.743757386629598422e-02
6.761526503537724879e-03
1.231840201859047725e-02
1.902515746850613407e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
3.670622901063450572e-01
3.104022967920342380e-01
6.865392649519144186e-01
9.600157873901448147e-01
4.176798063044809273e-01
4.133453444693503398e-01
4.884125789355978076e-01
3.801173605761002938e-01
7.927421848032191187e-01
6.889207265041370487e-01
3.270927662855593332e-01
6.797354250383497165e-01
6.535665941783664890e-01
5.893953837646833671e-01
5.089520906371637343e-01
3.586525468971207276e-01
4.599108937376223394e-01
1.586918132528851444e-01
4.190330625365220052e-01
2.162973297263822703e-01
2.784232311426991791e-01
2.468476291579721482e-01
6.081063537938788399e-02
2.821233100707600250e-01
2.867140719981742247e-01
1.003058260107616007e-01
2.631154157851753328e-01
2.041151533349639668e-01
2.556507103116564816e-01
4.722422045102191990e-01
3.441504995891360164e-01
4.169588165218054421e-01
1.843152159413010138e-01
1.341570783759718499e-01
1.327553097814121452e-01
5.930503332216700146e-02
1.826392591250763642e-01
1.934807612943198474e-01
1.295946588695023882e-01
4.720996676282274845e-02
1.256390993498442687e-01
1.470816415705723801e-01
7.382266087697748891e-02
1.463829102269708082e-01
7.442794114459304333e-02
1.530363863165189742e-01
1.946327106881220320e-02
2.004561583527286750e-01
9.924158303565068506e-02
1.548367918409830624e-01
5.556838063981560383e-02
4.644877686524034877e-02
6.584613769282177120e-02
1.259577208787341640e-01
9.483721594732281990e-02
4.920761836952750046e-02
5.776784321976890374e-02
1.331239087558754308e-01
7.611451996644195972e-02
1.236982745345413942e-01
1.070611853781154033e-01
5.320088717997530775e-02
1.689363976690659297e-01
8.284690827411494984e-02
5.347196551767362943e-02
1.478038069942958221e-01
6.099608058621449475e-02
1.654132982875077817e-01
2.730215821619105809e-02
1.816249254433284777e-01
6.037389965535727016e-02
2.014519673038524944e-02
1.499097839492093409e-01
2.135160628943165093e-02
1.961199379218554195e-01
4.411291122134298331e-02
2.543394958683948756e-02
1.842545983249487540e-01
6.096017116389963048e-02
6.914562171109456257e-02
4.917108264114697369e-02
8.312417260331902980e-02
5.803842344261551239e-02
8.184414372763271217e-02
7.027008891284207415e-02
8.458841076506985746e-02
4.530187078035684961e-02
1.137703088651605687e-01
1.033496004400136087e-01
3.777853767912812966e-02
1.401170483993109117e-01
4.347790789196339517e-02
1.354189136815081296e-01
4.686643799498207280e-02
9.237927870721343582e-02
3.996486603306526747e-02
1.083938154219186434e-01
8.262375304681267296e-02
6.476236241368975299e-02
9.176812120602918788e-02
1.902515746850613407e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
9.342651367187500000e+00,9.212912559509277344e+00,0.000000000000000000e+00,1.297387629747390747e-01
6.250709295272827148e-02,4.296459257602691650e-01,-8.358573913574218750e-01,4.687185585498809814e-01
-8.629220128059387207e-01,2.472223490476608276e-01,-1.444635272026062012e+00,3.344909548759460449e-01
-1.050169914960861206e-01,2.027728967368602753e-02,-2.355565577745437622e-01,1.102622747421264648e-01
-2.187867164611816406e-01,1.027437206357717514e-02,-4.879865348339080811e-01,2.589254379272460938e-01
-5.892301797866821289e-01,3.559844940900802612e-02,-1.349078416824340820e+00,7.242498397827148438e-01
-1.720674037933349609e+00,2.417960762977600098e-02,-3.250007390975952148e+00,1.505153656005859375e+00
-2.006817102432250977e+00,5.022432804107666016e-01,-3.520317077636718750e+00,1.011256694793701172e+00
1.608890295028686523e-02,5.059747025370597839e-02,-6.697256565093994141e-01,6.352170705795288086e-01
-2.819966554641723633e+00,4.285549372434616089e-02,-5.761919975280761719e+00,2.899098157882690430e+00
-5.057117938995361328e+00,2.069394588470458984e-01,-7.511811256408691406e+00,2.247753620147705078e+00
1.138650298118591309e+00,9.112300276756286621e-01,-1.533352136611938477e-01,3.807554841041564941e-01
-9.302179217338562012e-01,3.213195502758026123e-01,-2.074313163757324219e+00,8.227756619453430176e-01
-3.667096614837646484e+00,2.389269880950450897e-02,-7.349475860595703125e+00,3.658486366271972656e+00
-1.403746366500854492e+00,4.178928434848785400e-01,-2.746117591857910156e+00,9.244782924652099609e-01
-6.719555854797363281e+00,4.558243751525878906e-01,-1.330848217010498047e+01,6.133101463317871094e+00
-5.208158016204833984e+00,2.080501317977905273e-01,-7.685408592224121094e+00,2.269200325012207031e+00
-1.470783233642578125e+00,4.745709598064422607e-01,-2.982590198516845703e+00,1.037235975265502930e+00
-3.158735513687133789e+00,1.053452730178833008e+00,-7.235041618347167969e+00,3.022853612899780273e+00
-3.260401248931884766e+00,1.719606667757034302e-01,-4.092075824737548828e+00,6.597139835357666016e-01
-9.507417678833007812e-01,1.016961410641670227e-02,-1.919834256172180176e+00,9.589228630065917969e-01
2.307431697845458984e-01,2.210532426834106445e-01,-1.098414182662963867e+00,1.108104109764099121e+00
-2.436394691467285156e+00,3.894870579242706299e-01,-3.792124032974243164e+00,9.662423729896545410e-01
-1.763452053070068359e+00,4.354272782802581787e-01,-4.984066009521484375e+00,2.785186767578125000e+00
-3.299109458923339844e+00,2.408355772495269775e-01,-4.170059204101562500e+00,6.301141381263732910e-01
-1.268698334693908691e+00,1.347988564521074295e-02,-2.201776027679443359e+00,9.195977449417114258e-01
4.103577136993408203e-01,1.965019851922988892e-01,-1.194212079048156738e+00,1.408067822456359863e+00
-1.782831192016601562e+00,1.491468548774719238e-01,-2.849206209182739258e+00,9.172282218933105469e-01
-5.221038818359375000e+00,3.972490131855010986e-01,-1.178162765502929688e+01,6.163339614868164062e+00
-3.665914773941040039e+00,2.888601422309875488e-01,-4.319005966186523438e+00,3.642307817935943604e-01
-4.472483634948730469e+00,1.765478998422622681e-01,-6.467768669128417969e+00,1.818737030029296875e+00
-7.491059303283691406e-01,3.932318463921546936e-02,-2.286723136901855469e+00,1.498294115066528320e+00
2.833602666854858398e+00,6.236526370048522949e-01,2.014568090438842773e+00,1.953819394111633301e-01
-3.844670772552490234e+00,2.913188934326171875e-01,-5.546324729919433594e+00,1.410334944725036621e+00
-6.294054985046386719e+00,1.232093721628189087e-01,-1.180126953125000000e+01,5.384005546569824219e+00
-8.615082502365112305e-01,1.673769652843475342e-01,-1.840176224708557129e+00,8.112909793853759766e-01
-1.016073417663574219e+01,2.654376924037933350e-01,-1.773261642456054688e+01,7.306444644927978516e+00
-5.466941356658935547e+00,2.473139017820358276e-01,-7.827266216278076172e+00,2.113010883331298828e+00
2.095270633697509766e+00,5.245903134346008301e-01,7.022874355316162109e-01,8.683929443359375000e-01
-4.857418060302734375e+00,7.135477662086486816e-01,-6.837825298309326172e+00,1.266859412193298340e+00
-3.765004396438598633e+00,3.760025501251220703e-01,-7.661532402038574219e+00,3.520525693893432617e+00
-4.794148445129394531e+00,2.123851776123046875e-01,-6.498332023620605469e+00,1.491798162460327148e+00
1.585468769073486328e+00,1.190363541245460510e-01,6.900526285171508789e-01,7.763797044754028320e-01
7.665746212005615234e-01,6.465720534324645996e-01,7.053852081298828125e-03,1.129487156867980957e-01
-6.605275154113769531e+00,6.850985884666442871e-01,-1.432037258148193359e+01,7.029998779296875000e+00
-8.428393363952636719e+00,6.132555007934570312e-01,-1.108337497711181641e+01,2.041726350784301758e+00
4.131491184234619141e-01,6.625708937644958496e-02,-8.183828592300415039e-01,1.165274858474731445e+00
1.491073131561279297e+00,6.900750994682312012e-01,3.344838619232177734e-01,4.665141105651855469e-01
-7.197639465332031250e+00,9.630283713340759277e-01,-1.283017730712890625e+01,4.669509887695312500e+00
-4.354706287384033203e+00,2.512953281402587891e-01,-6.071797370910644531e+00,1.465796113014221191e+00
1.795503258705139160e+00,1.976725906133651733e-01,8.357890844345092773e-01,7.620415687561035156e-01
-1.968930482864379883e+00,9.103624224662780762e-01,-3.330487489700317383e+00,4.511945545673370361e-01
-1.858368873596191406e+00,3.328308463096618652e-02,-3.088881492614746094e+00,1.197229623794555664e+00
-1.472542524337768555e+00,2.982461825013160706e-02,-2.168794631958007812e+00,6.664273738861083984e-01
6.407440900802612305e-01,5.087838694453239441e-02,4.730898439884185791e-01,1.167758405208587646e-01
-2.413250684738159180e+00,5.957841873168945312e-02,-5.169893264770507812e+00,2.697064161300659180e+00
-3.997055530548095703e+00,1.558194607496261597e-01,-5.268354415893554688e+00,1.115479588508605957e+00
5.103507041931152344e-01,4.939715936779975891e-02,-1.952112764120101929e-01,6.561648249626159668e-01
2.373638629913330078e+00,4.175496995449066162e-01,1.717835068702697754e+00,2.382537573575973511e-01
-8.873404502868652344e+00,2.593890130519866943e-01,-1.761178398132324219e+01,8.478989601135253906e+00
-8.142166137695312500e+00,4.891331195831298828e-01,-1.050693321228027344e+01,1.875633955001831055e+00
-1.296472549438476562e+00,2.328904718160629272e-01,-2.579756259918212891e+00,1.050393342971801758e+00
-1.561456918716430664e+00,4.788734018802642822e-01,-5.623189449310302734e+00,3.582859277725219727e+00
-1.659204006195068359e+00,7.420880347490310669e-02,-2.030722856521606445e+00,2.973100543022155762e-01
-8.333723068237304688e+00,9.254021942615509033e-02,-1.478613758087158203e+01,6.359874725341796875e+00
-4.396532535552978516e+00,1.359429210424423218e-01,-6.224711418151855469e+00,1.692235827445983887e+00
1.610621333122253418e+00,1.931319236755371094e-01,6.507211923599243164e-01,7.667682170867919922e-01
-9.800420761108398438e+00,4.215619266033172607e-01,-1.479881954193115234e+01,4.576836109161376953e+00
1.616763919591903687e-01,1.420576125383377075e-01,-1.287668943405151367e-02,3.249546885490417480e-02
-3.935936450958251953e+00,1.188272759318351746e-01,-8.142976760864257812e+00,4.088213443756103516e+00
-4.750390052795410156e+00,1.993316411972045898e-01,-6.139560699462890625e+00,1.189838886260986328e+00
2.918755412101745605e-01,1.482991408556699753e-02,-5.602719783782958984e-01,8.373175859451293945e-01
-1.091156244277954102e+00,2.431232929229736328e-01,-1.737121105194091797e+00,4.028416275978088379e-01
-2.139726877212524414e+00,2.861229181289672852e-01,-4.539083957672119141e+00,2.113234281539916992e+00
-2.534240245819091797e+00,1.031527668237686157e-01,-3.163825988769531250e+00,5.264329910278320312e-01
-1.506282925605773926e+00,2.040464989840984344e-02,-2.217100381851196289e+00,6.904128789901733398e-01
6.796470284461975098e-01,2.118642255663871765e-02,3.704309463500976562e-01,2.880296707153320312e-01
8.427260071039199829e-02,9.202839434146881104e-02,-2.190195024013519287e-02,1.414615474641323090e-02
-3.176235675811767578e+00,3.002185933291912079e-02,-5.676050186157226562e+00,2.469792842864990234e+00
-1.328894376754760742e+00,5.170568451285362244e-02,-1.845051050186157227e+00,4.644509553909301758e-01
-2.281293392181396484e+00,1.285718530416488647e-01,-4.062681198120117188e+00,1.652816057205200195e+00
-1.544944882392883301e+00,1.315193157643079758e-02,-2.447466850280761719e+00,8.893700838088989258e-01
1.117805957794189453e+00,1.393489539623260498e-01,7.322301268577575684e-01,2.462268769741058350e-01
-4.533090114593505859e+00,1.095481514930725098e-01,-6.550613880157470703e+00,1.907975554466247559e+00
-1.765305697917938232e-01,1.477632112801074982e-02,-1.988008618354797363e-01,7.493967656046152115e-03
-5.978722572326660156e-01,8.040815591812133789e-03,-7.597837448120117188e-01,1.538706868886947632e-01
1.094283834099769592e-01,4.643071442842483521e-03,-8.576674386858940125e-03,1.133619844913482666e-01
-5.036630481481552124e-02,1.763443462550640106e-02,-8.628294616937637329e-02,1.828220486640930176e-02
-5.516086220741271973e-01,4.949916154146194458e-03,-9.321891069412231445e-01,3.756305575370788574e-01
-3.509980738162994385e-01,6.984944920986890793e-03,-6.525721549987792969e-01,2.945891320705413818e-01
-7.794665098190307617e-01,9.913361631333827972e-03,-1.937915921211242676e+00,1.148536086082458496e+00
-2.000056266784667969e+00,4.778448492288589478e-02,-2.864836454391479492e+00,8.169956207275390625e-01
-3.519951701164245605e-01,9.218893945217132568e-02,-1.335311412811279297e+00,8.911272883415222168e-01
-1.181394577026367188e+00,1.227411031723022461e-01,-1.475714206695556641e+00,1.715785562992095947e-01
-6.014746427536010742e-01,3.813272109255194664e-03,-9.275304079055786133e-01,3.222424983978271484e-01
-3.328192234039306641e-02,3.441439941525459290e-03,-2.964807152748107910e-01,2.597573399543762207e-01
-8.023818135261535645e-01,1.626745238900184631e-02,-1.051225185394287109e+00,2.325759530067443848e-01
-1.042235195636749268e-01,2.888692775741219521e-03,-2.303288578987121582e-01,1.232166439294815063e-01
-2.397030144929885864e-01,2.210665261372923851e-03,-4.039832055568695068e-01,1.620695143938064575e-01
-2.952634096145629883e-01,2.576967235654592514e-03,-5.718609094619750977e-01,2.740205526351928711e-01
-5.309861898422241211e-01,3.679692372679710388e-02,-9.825232028961181641e-01,4.147401154041290283e-01
-6.802111864089965820e-01,3.944563679397106171e-03,-1.098546624183654785e+00,4.143909215927124023e-01
-1.956566572189331055e-01,2.916464023292064667e-02,-2.548918426036834717e-01,3.007055073976516724e-02
-1.199941560626029968e-01,1.898258575238287449e-03,-2.437419295310974121e-01,1.218495145440101624e-01
-2.701238393783569336e-01,1.808383734896779060e-03,-4.998573362827301025e-01,2.279251217842102051e-01
-3.963808119297027588e-01,4.076918587088584900e-02,-7.735555768013000488e-01,3.364056050777435303e-01
-5.941576361656188965e-01,3.455345751717686653e-03,-1.006734371185302734e+00,4.091213345527648926e-01
-3.981963396072387695e-01,2.570616267621517181e-02,-5.323126316070556641e-01,1.084101200103759766e-01
-5.056452006101608276e-03,7.829947280697524548e-04,-1.520739309489727020e-02,9.367946535348892212e-03
-2.504226565361022949e-02,1.109308679588139057e-03,-4.532229527831077576e-02,1.917072013020515442e-02
-3.280329704284667969e-02,2.388969296589493752e-04,-6.217354908585548401e-02,2.913135476410388947e-02
-5.750828236341476440e-02,8.508872124366462231e-04,-1.136521250009536743e-01,5.529295653104782104e-02
-1.205082535743713379e-01,3.509612288326025009e-04,-2.410890161991119385e-01,1.202297955751419067e-01
-2.525371015071868896e-01,4.035328980535268784e-03,-5.390154123306274414e-01,2.824429571628570557e-01
-5.762153267860412598e-01,2.944419393315911293e-03,-9.673924446105957031e-01,3.882327079772949219e-01
-4.890093207359313965e-01,3.276437893509864807e-02,-9.558497667312622070e-01,4.340760707855224609e-01
-7.457753419876098633e-01,7.714765612035989761e-03,-1.117127180099487305e+00,3.636370897293090820e-01
-2.407402396202087402e-01,2.420108579099178314e-02,-7.690153717994689941e-01,5.040740370750427246e-01
-1.119935750961303711e+00,2.461553178727626801e-02,-1.504990339279174805e+00,3.604390323162078857e-01
1.039878800511360168e-01,2.259164489805698395e-02,-1.406540721654891968e-01,2.220503091812133789e-01
-8.991775512695312500e-01,1.958719082176685333e-02,-1.524221301078796387e+00,6.054565906524658203e-01
-9.102703928947448730e-01,6.206970196217298508e-03,-1.560914754867553711e+00,6.444373726844787598e-01
-3.273157775402069092e-01,5.155588313937187195e-02,-4.235302507877349854e-01,4.465861245989799500e-02
-5.658079385757446289e-01,5.132060497999191284e-03,-1.200243473052978516e+00,6.293034553527832031e-01
-1.131983160972595215e+00,1.374879386276006699e-02,-1.630485773086547852e+00,4.847538471221923828e-01
-4.537762701511383057e-02,2.470119297504425049e-02,-1.435687690973281860e-01,7.348994910717010498e-02
-2.612197399139404297e-01,1.080140005797147751e-02,-4.929040372371673584e-01,2.208828777074813843e-01
-6.294613480567932129e-01,2.812945982441306114e-03,-9.550786018371582031e-01,3.228043317794799805e-01
3.597769886255264282e-02,5.199589766561985016e-03,2.790965698659420013e-02,2.868452109396457672e-03
-4.036453366279602051e-01,3.443398745730519295e-03,-8.311811685562133789e-01,4.240924119949340820e-01
-7.149601578712463379e-01,7.490635849535465240e-03,-1.096239209175109863e+00,3.737884163856506348e-01
-3.194763064384460449e-01,4.016816243529319763e-02,-7.178964018821716309e-01,3.582519292831420898e-01
-5.779363512992858887e-01,1.192621607333421707e-02,-8.237643837928771973e-01,2.339017838239669800e-01
-4.115960001945495605e-01,2.944959094747900963e-03,-7.247110605239868164e-01,3.101701140403747559e-01
-1.563352942466735840e-01,3.421078994870185852e-02,-2.499789595603942871e-01,5.943288654088973999e-02
-3.098369240760803223e-01,1.064582960680127144e-03,-6.107609272003173828e-01,2.998594045639038086e-01
-3.457897305488586426e-01,1.573351398110389709e-02,-4.355265498161315918e-01,7.400332391262054443e-02
-1.318003982305526733e-02,1.541139674372971058e-03,-1.062047183513641357e-01,9.148354083299636841e-02
-1.323271989822387695e-01,3.318456700071692467e-03,-1.814372837543487549e-01,4.579163342714309692e-02
-1.674617528915405273e-01,1.492677605710923672e-03,-3.990367054939270020e-01,2.300822734832763672e-01
-5.003859996795654297e-01,3.660555696114897728e-03,-8.620383739471435547e-01,3.579917848110198975e-01
-5.796152353286743164e-01,3.265450522303581238e-02,-1.626572966575622559e+00,1.014303207397460938e+00
-1.527062296867370605e+00,2.693436481058597565e-02,-1.881646156311035156e+00,3.276495039463043213e-01
-2.253125309944152832e-01,5.294019356369972229e-03,-6.991542577743530273e-01,4.685477018356323242e-01
4.687518626451492310e-02,9.938319213688373566e-03,3.228355944156646729e-02,4.653307609260082245e-03
-1.505844116210937500e+00,6.228087935596704483e-03,-2.975028038024902344e+00,1.462955951690673828e+00
-1.570791959762573242e+00,4.180173203349113464e-02,-2.047532081604003906e+00,4.349384903907775879e-01
-5.160478353500366211e-01,6.269967649132013321e-03,-8.336210250854492188e-01,3.113032281398773193e-01
-3.782543540000915527e-02,4.741030931472778320e-02,-2.840692996978759766e-01,1.988335549831390381e-01
-9.775317907333374023e-01,1.387235522270202637e-02,-1.718807578086853027e+00,7.274034023284912109e-01
-1.156793832778930664e+00,7.102807052433490753e-03,-1.797197818756103516e+00,6.333011388778686523e-01
-8.164285123348236084e-02,7.365341484546661377e-02,-1.862671673297882080e-01,3.097090497612953186e-02
-7.271188497543334961e-01,8.893119171261787415e-03,-1.556084752082824707e+00,8.200727701187133789e-01
-1.482109904289245605e+00,1.944201998412609100e-02,-2.056874275207519531e+00,5.553222894668579102e-01
4.860995411872863770e-01,4.208008199930191040e-02,2.972970008850097656e-01,1.467224806547164917e-01
-1.451117873191833496e+00,6.840994954109191895e-02,-2.554181098937988281e+00,1.034653306007385254e+00
-1.231195449829101562e+00,2.499697729945182800e-02,-1.549156069755554199e+00,2.929636538028717041e-01
1.649090051651000977e-01,3.350228769704699516e-03,-8.199625462293624878e-02,2.435550242662429810e-01
-4.810869097709655762e-01,4.744966980069875717e-03,-5.521034002304077148e-01,6.627155095338821411e-02
-3.154146969318389893e-01,2.843992551788687706e-03,-5.641583204269409180e-01,2.458996474742889404e-01
-2.881926894187927246e-01,3.304634941741824150e-03,-4.744917452335357666e-01,1.829944103956222534e-01
-3.072194159030914307e-01,7.270344998687505722e-03,-4.308488368988037109e-01,1.163590922951698303e-01
-3.627821803092956543e-02,1.173044787719845772e-03,-5.863501504063606262e-02,2.118375338613986969e-02
-7.540124654769897461e-02,8.655107812955975533e-04,-1.301622241735458374e-01,5.389547348022460938e-02
-6.167401745915412903e-02,7.090237922966480255e-04,-1.180112212896347046e-01,5.562817677855491638e-02
-1.408045291900634766e-01,3.582837234716862440e-04,-2.590179741382598877e-01,1.178551614284515381e-01
-2.190202325582504272e-01,2.746244426816701889e-03,-4.647767543792724609e-01,2.430102676153182983e-01
-5.418778657913208008e-01,3.381244838237762451e-03,-8.863009810447692871e-01,3.410418331623077393e-01
-2.751025557518005371e-01,7.459755986928939819e-03,-3.650146126747131348e-01,8.245229721069335938e-02
-8.397942781448364258e-02,7.034735754132270813e-04,-1.437743306159973145e-01,5.909143388271331787e-02
-1.069115549325942993e-01,7.834128336980938911e-04,-2.066339254379272461e-01,9.893895685672760010e-02
-2.122755050659179688e-01,4.085040185600519180e-03,-3.930163085460662842e-01,1.766557693481445312e-01
-3.167549967765808105e-01,2.014957834035158157e-03,-5.166722536087036133e-01,1.979023218154907227e-01
-2.106439471244812012e-01,1.316588837653398514e-02,-3.207546174526214600e-01,9.694478660821914673e-02
-8.236923813819885254e-02,1.159852137789130211e-03,-1.315335035324096680e-01,4.800442233681678772e-02
-4.984665662050247192e-02,1.566955470480024815e-03,-7.653708010911941528e-02,2.512346766889095306e-02
-2.501591667532920837e-02,4.977516946382820606e-04,-5.128919333219528198e-02,2.577552571892738342e-02
-5.828143656253814697e-02,3.418875567149370909e-04,-1.367287486791610718e-01,7.810541987419128418e-02
-2.052480280399322510e-01,7.518581696785986423e-04,-4.019870758056640625e-01,1.959871947765350342e-01
-3.872567117214202881e-01,1.860939525067806244e-02,-7.027923464775085449e-01,2.969262301921844482e-01
-4.424842596054077148e-01,2.491589402779936790e-03,-6.401107311248779297e-01,1.951348632574081421e-01
2.719495072960853577e-02,2.393054543063044548e-03,2.168732136487960815e-02,3.114575985819101334e-03
-2.135414928197860718e-01,2.836550120264291763e-03,-4.488830566406250000e-01,2.325050085783004761e-01
-4.636570811271667480e-01,3.083371790125966072e-03,-6.843733191490173340e-01,2.176328748464584351e-01
-5.139708518981933594e-04,6.748567800968885422e-03,-5.776374042034149170e-02,5.050120130181312561e-02
-3.240878283977508545e-01,1.955103129148483276e-03,-5.986861586570739746e-01,2.726432383060455322e-01
-3.886688053607940674e-01,5.347730126231908798e-03,-6.320915222167968750e-01,2.380749881267547607e-01
-4.221255779266357422e-01,4.426729306578636169e-02,-9.917373657226562500e-01,5.253444910049438477e-01
-6.601134538650512695e-01,7.158832158893346786e-03,-8.695152997970581055e-01,2.022430598735809326e-01
-3.466801643371582031e-01,1.554455887526273727e-02,-6.123373508453369141e-01,2.501126527786254883e-01
2.892750129103660583e-02,4.150669090449810028e-03,-6.403245031833648682e-02,8.880928158760070801e-02
-4.673216342926025391e-01,9.729672223329544067e-03,-5.821788907051086426e-01,1.051275655627250671e-01
9.010922163724899292e-03,1.008883467875421047e-03,-3.588977083563804626e-02,4.389180988073348999e-02
-9.622392803430557251e-02,1.278933254070580006e-03,-1.154763698577880859e-01,1.797350496053695679e-02
-1.287940144538879395e-02,6.382809369824826717e-04,-4.333923757076263428e-02,2.982155606150627136e-02
-4.328247904777526855e-02,1.019583665765821934e-03,-6.091638654470443726e-02,1.661432720720767975e-02
-4.280731081962585449e-02,7.491972646676003933e-04,-1.097157001495361328e-01,6.615918874740600586e-02
-1.692695319652557373e-01,9.976009605452418327e-04,-3.481798768043518066e-01,1.779127418994903564e-01
-3.912172019481658936e-01,1.263413485139608383e-02,-8.620914816856384277e-01,4.582401216030120850e-01
-7.630563974380493164e-01,8.445272222161293030e-03,-9.942895770072937012e-01,2.227879464626312256e-01
1.433250904083251953e-01,4.420154262334108353e-03,1.390046253800392151e-02,1.250044703483581543e-01
-6.650771498680114746e-01,3.616782650351524353e-02,-1.073155403137207031e+00,3.719103932380676270e-01
-3.449309468269348145e-01,4.807962570339441299e-03,-4.896081089973449707e-01,1.398692131042480469e-01
1.488888449966907501e-02,8.055400103330612183e-03,-1.276711188256740570e-02,1.960059627890586853e-02
-2.236178219318389893e-01,5.457003600895404816e-03,-4.497004747390747070e-01,2.206256389617919922e-01
-3.234145641326904297e-01,2.748363651335239410e-03,-4.396973848342895508e-01,1.135344356298446655e-01
-7.140660285949707031e-02,8.625562302768230438e-03,-1.505552232265472412e-01,7.052305340766906738e-02
-6.153638288378715515e-02,2.076836768537759781e-03,-7.681208848953247070e-02,1.319887116551399231e-02
-5.874045565724372864e-02,6.912218523211777210e-04,-1.185383573174476624e-01,5.910668149590492249e-02
-8.264988660812377930e-02,9.331417386420071125e-04,-1.096358597278594971e-01,2.605283632874488831e-02
-1.233640313148498535e-02,7.930511492304503918e-04,-5.356438830494880676e-02,4.043493419885635376e-02
-1.215690597891807556e-01,3.902219759766012430e-04,-2.096438109874725342e-01,8.768453449010848999e-02
-1.507564783096313477e-01,2.063254592940211296e-03,-3.449831902980804443e-01,1.921634674072265625e-01
-4.687034785747528076e-01,1.952555263414978981e-03,-7.581800222396850586e-01,2.875240147113800049e-01
-1.315219104290008545e-01,1.691100373864173889e-02,-1.658136248588562012e-01,1.738071814179420471e-02
-9.669393301010131836e-02,7.541968370787799358e-04,-2.166686356067657471e-01,1.192205101251602173e-01
-2.810536026954650879e-01,1.396175823174417019e-03,-4.516723752021789551e-01,1.692225933074951172e-01
-1.182019114494323730e-01,1.882114261388778687e-02,-1.692702919244766235e-01,3.224724903702735901e-02
-7.521288469433784485e-03,4.428960382938385010e-04,-1.710326038300991058e-02,9.139075875282287598e-03
-2.063268981873989105e-02,6.085673812776803970e-04,-3.726531192660331726e-02,1.602405495941638947e-02
-2.784693613648414612e-02,5.407996359281241894e-04,-6.127076223492622375e-02,3.288302570581436157e-02
-8.219805359840393066e-02,3.745522990357130766e-04,-1.683245897293090820e-01,8.575198054313659668e-02
-1.956495940685272217e-01,1.649561338126659393e-03,-4.076117873191833496e-01,2.103126347064971924e-01
-4.356257319450378418e-01,1.143211498856544495e-03,-6.658399701118469238e-01,2.290710210800170898e-01
-6.164450198411941528e-02,1.142887305468320847e-02,-1.146549135446548462e-01,4.158154129981994629e-02
-2.001622319221496582e-01,1.309177256189286709e-03,-3.664016127586364746e-01,1.649301946163177490e-01
-2.810451984405517578e-01,6.341684493236243725e-04,-5.211365818977355957e-01,2.394571751356124878e-01
-4.384690523147583008e-01,9.860562160611152649e-03,-6.446291804313659668e-01,1.962995529174804688e-01
-5.001347884535789490e-02,1.418371568433940411e-03,-5.879450589418411255e-02,7.362656295299530029e-03
-5.101917684078216553e-02,8.585570612922310829e-04,-8.292171359062194824e-02,3.104397468268871307e-02
-2.109052613377571106e-03,9.182139183394610882e-04,-5.165632814168930054e-03,2.138366457074880600e-03
-4.166055470705032349e-02,4.250830097589641809e-04,-7.222316414117813110e-02,3.013752400875091553e-02
-3.517019003629684448e-02,5.424895207397639751e-04,-5.750815570354461670e-02,2.179547585546970367e-02
-4.012944921851158142e-02,4.383247287478297949e-04,-9.857461601495742798e-02,5.800684168934822083e-02
-1.549667418003082275e-01,2.173256594687700272e-03,-3.312191665172576904e-01,1.740791797637939453e-01
-3.880844116210937500e-01,1.556869479827582836e-03,-6.171451807022094727e-01,2.275038957595825195e-01
-1.129672750830650330e-01,1.852437853813171387e-02,-1.505065262317657471e-01,1.901487447321414948e-02
-4.071015119552612305e-02,5.237021832726895809e-04,-8.871257305145263672e-02,4.747872054576873779e-02
-1.133804321289062500e-01,5.326630198396742344e-04,-1.986427307128906250e-01,8.472964167594909668e-02
-1.341075897216796875e-01,3.331723855808377266e-03,-2.145852446556091309e-01,7.714593410491943359e-02
-8.912613987922668457e-02,5.594533286057412624e-04,-1.447791010141372681e-01,5.509351193904876709e-02
-6.533227860927581787e-02,1.699697109870612621e-03,-9.804727882146835327e-02,3.101530671119689941e-02
-2.543760463595390320e-02,3.668621066026389599e-04,-4.592101275920867920e-02,2.011654525995254517e-02
-3.636221587657928467e-02,7.482366054318845272e-04,-7.183942943811416626e-02,3.472897410392761230e-02
-7.421256601810455322e-02,3.361369890626519918e-04,-1.484639495611190796e-01,7.391524314880371094e-02
-1.582024097442626953e-01,5.977321416139602661e-03,-3.025123775005340576e-01,1.383326351642608643e-01
-2.625543475151062012e-01,5.520395934581756592e-04,-4.463222920894622803e-01,1.832159161567687988e-01
-1.732998192310333252e-01,2.497156895697116852e-02,-2.511792778968811035e-01,5.290788412094116211e-02
-2.201403724029660225e-03,5.159520078450441360e-04,-3.981695044785737991e-03,1.264339312911033630e-03
-3.202583175152540207e-03,2.350331487832590938e-04,-8.509865030646324158e-03,5.072248633950948715e-03
-1.370942033827304840e-02,1.936383632710203528e-04,-3.088096156716346741e-02,1.697790250182151794e-02
-4.195371270179748535e-02,2.681475307326763868e-04,-9.636250138282775879e-02,5.414064228534698486e-02
-1.358637213706970215e-01,2.323850756511092186e-03,-2.951959669589996338e-01,1.570084095001220703e-01
-3.681386113166809082e-01,8.154090610332787037e-04,-6.191650032997131348e-01,2.502110004425048828e-01
-2.233389019966125488e-01,1.069666072726249695e-02,-2.853280007839202881e-01,5.129245668649673462e-02
-3.845617175102233887e-03,5.188891664147377014e-04,-1.746260747313499451e-02,1.309810206294059753e-02
-4.451309889554977417e-02,3.263707330916076899e-04,-8.360463380813598633e-02,3.876516222953796387e-02
-7.569554448127746582e-02,9.105903445743024349e-04,-1.329681277275085449e-01,5.636198818683624268e-02
-9.577932208776473999e-02,5.147531046532094479e-04,-1.685899943113327026e-01,7.229592651128768921e-02
-1.039539128541946411e-01,4.806954413652420044e-03,-1.566646844148635864e-01,4.790381714701652527e-02
-3.515072911977767944e-02,3.941412142012268305e-04,-6.208981946110725403e-02,2.654495276510715485e-02
-4.505468904972076416e-02,1.294600893743336201e-03,-8.248750865459442139e-02,3.613822162151336670e-02
-6.607627123594284058e-02,2.743818622548133135e-04,-1.249671801924705505e-01,5.861652642488479614e-02
-1.158473119139671326e-01,2.773000625893473625e-03,-2.128356248140335083e-01,9.421531111001968384e-02
-1.687188148498535156e-01,6.180637283250689507e-04,-2.902634739875793457e-01,1.209265813231468201e-01
-1.616799980401992798e-01,1.697319559752941132e-02,-2.678498029708862305e-01,8.919660747051239014e-02
-8.611762523651123047e-02,1.087003038264811039e-03,-1.415617763996124268e-01,5.435714125633239746e-02
-5.814181268215179443e-02,3.432603320106863976e-03,-9.282404929399490356e-02,3.124963492155075073e-02
-4.326992854475975037e-02,2.798229106701910496e-04,-7.605758309364318848e-02,3.250783309340476990e-02
-5.212653055787086487e-02,1.077421475201845169e-03,-9.067723155021667480e-02,3.747327998280525208e-02
-6.095344200730323792e-02,3.527094377204775810e-04,-1.146448850631713867e-01,5.333873257040977478e-02
-1.033723801374435425e-01,3.522968385368585587e-03,-1.834014505147933960e-01,7.650610804557800293e-02
-1.302172243595123291e-01,5.702725029550492764e-04,-2.523593902587890625e-01,1.215718910098075867e-01
-1.677991151809692383e-01,1.513183023780584335e-02,-2.374626845121383667e-01,5.453173071146011353e-02
-6.499494425952434540e-03,4.730830842163413763e-04,-1.503313425928354263e-02,8.060556836426258087e-03
-1.917224004864692688e-02,4.884709487669169903e-04,-3.691006451845169067e-02,1.724935322999954224e-02
-3.451167419552803040e-02,2.524951414670795202e-04,-6.954032927751541138e-02,3.477616235613822937e-02
-7.748872041702270508e-02,1.242736703716218472e-03,-1.673595905303955078e-01,8.862812817096710205e-02
-2.076905518770217896e-01,7.079720380716025829e-04,-3.814958333969116211e-01,1.730972975492477417e-01
-2.291357815265655518e-01,3.104576840996742249e-02,-3.564674556255340576e-01,9.628591686487197876e-02
-4.082099348306655884e-02,1.057714107446372509e-03,-5.960718914866447449e-02,1.772848330438137054e-02
-1.000873651355504990e-02,8.973323856480419636e-04,-2.162181586027145386e-02,1.071574632078409195e-02
-2.729899622499942780e-02,2.212759136455133557e-04,-4.911980777978897095e-02,2.159953676164150238e-02
-3.751774132251739502e-02,7.615715730935335159e-04,-7.525768876075744629e-02,3.697837889194488525e-02
-8.025017380714416504e-02,5.518996040336787701e-04,-1.617866009473800659e-01,8.098453283309936523e-02
-1.594098061323165894e-01,9.271322749555110931e-03,-2.679920494556427002e-01,9.931091964244842529e-02
-1.322303712368011475e-01,9.715647320263087749e-04,-2.427328228950500488e-01,1.095308735966682434e-01
-1.676357388496398926e-01,8.053187280893325806e-03,-2.569972872734069824e-01,8.130837231874465942e-02
-7.602520287036895752e-02,3.465518529992550611e-04,-1.283419579267501831e-01,5.197019875049591064e-02
-7.103763520717620850e-02,1.951147802174091339e-03,-1.104197204113006592e-01,3.743093833327293396e-02
-3.865824639797210693e-02,5.264538922347128391e-04,-7.127465307712554932e-02,3.208995610475540161e-02
-5.249348282814025879e-02,5.479676183313131332e-03,-8.965851366519927979e-02,3.168535232543945312e-02
-3.651523590087890625e-02,4.661195562221109867e-04,-7.370477914810180664e-02,3.672342002391815186e-02
-7.671170681715011597e-02,2.518943510949611664e-03,-1.454598307609558105e-01,6.622918695211410522e-02
-1.316169947385787964e-01,5.181301967240869999e-04,-2.484642267227172852e-01,1.163291037082672119e-01
-1.945964097976684570e-01,9.387525729835033417e-03,-2.961306571960449219e-01,9.214673191308975220e-02
-7.084169238805770874e-02,1.380099100060760975e-03,-1.258214414119720459e-01,5.359964817762374878e-02
-7.470351457595825195e-02,7.104910910129547119e-03,-1.192996203899383545e-01,3.749119117856025696e-02
-2.991905994713306427e-02,5.933108623139560223e-04,-5.591781809926033020e-02,2.540544606745243073e-02
-4.566157236695289612e-02,2.446827478706836700e-03,-8.513196557760238647e-02,3.702356293797492981e-02
-6.796300411224365234e-02,5.491391057148575783e-04,-1.355708241462707520e-01,6.705868244171142578e-02
-1.412278413772583008e-01,4.519316367805004120e-03,-2.554115355014801025e-01,1.096643730998039246e-01
-1.836897581815719604e-01,2.500112866982817650e-03,-3.230634033679962158e-01,1.368735283613204956e-01
-1.793493032455444336e-01,2.270390652120113373e-02,-2.895245552062988281e-01,8.747133612632751465e-02
-5.706267803907394409e-02,1.272495253942906857e-03,-8.885481953620910645e-02,3.051964752376079559e-02
-2.561137452721595764e-02,3.105116775259375572e-03,-4.546102508902549744e-02,1.674453541636466980e-02
-2.503699250519275665e-02,4.819201421923935413e-04,-4.553725197911262512e-02,2.001834101974964142e-02
-3.571602329611778259e-02,3.358685935381799936e-04,-6.722993403673171997e-02,3.117803856730461121e-02
-6.214644014835357666e-02,5.844695842824876308e-04,-1.220555976033210754e-01,5.932468920946121216e-02
-1.251414418220520020e-01,1.902343006804585457e-03,-2.286964952945709229e-01,1.016527116298675537e-01
-1.881523281335830688e-01,2.142915269359946251e-03,-3.453545570373535156e-01,1.550593227148056030e-01
-1.969836950302124023e-01,4.053122922778129578e-02,-3.273443579673767090e-01,8.982944488525390625e-02
-3.709148615598678589e-02,1.474005985073745251e-03,-6.339047104120254517e-02,2.482498064637184143e-02
-3.530428558588027954e-02,1.586863771080970764e-03,-6.075430288910865784e-02,2.386315166950225830e-02
-3.419031947851181030e-02,7.079452043399214745e-04,-6.144152209162712097e-02,2.654325403273105621e-02
-4.669822752475738525e-02,9.290698799304664135e-04,-8.732564747333526611e-02,3.969834744930267334e-02
-7.650651037693023682e-02,1.134434132836759090e-03,-1.476747840642929077e-01,7.003383338451385498e-02
-1.390887349843978882e-01,3.431054297834634781e-03,-2.445072680711746216e-01,1.019874811172485352e-01
-1.650773733854293823e-01,2.517702290788292885e-03,-2.870005965232849121e-01,1.194055229425430298e-01
-1.470747441053390503e-01,1.661820709705352783e-02,-2.286162972450256348e-01,6.492334604263305664e-02
-3.010677732527256012e-02,1.445096451789140701e-03,-4.748195037245750427e-02,1.593007706105709076e-02
-1.382282376289367676e-02,1.146370894275605679e-03,-2.283979393541812897e-02,7.870599627494812012e-03
-8.220864459872245789e-03,3.869995125569403172e-04,-1.589705236256122589e-02,7.289188448339700699e-03
-1.417061872780323029e-02,2.660496102180331945e-04,-3.051888756453990936e-02,1.608221977949142456e-02
-3.810383006930351257e-02,3.342918644193559885e-04,-8.317179977893829346e-02,4.473367705941200256e-02
-1.078600287437438965e-01,1.799674588255584240e-03,-2.378070354461669922e-01,1.281473338603973389e-01
-2.967809438705444336e-01,3.124838927760720253e-03,-5.233435630798339844e-01,2.234378010034561157e-01
-2.715200185775756836e-01,1.306928414851427078e-02,-3.893273472785949707e-01,1.047380417585372925e-01
-4.346723109483718872e-02,1.806247862987220287e-03,-5.503280833363533020e-02,9.759329259395599365e-03
-6.781632080674171448e-03,4.396732838358730078e-04,-2.457597106695175171e-02,1.735466532409191132e-02
-4.175102710723876953e-02,1.106032053939998150e-03,-6.318888068199157715e-02,2.033182233572006226e-02
-2.325183898210525513e-02,4.849825054407119751e-04,-4.960199818015098572e-02,2.586517482995986938e-02
-6.152214854955673218e-02,5.183962639421224594e-04,-1.299956291913986206e-01,6.795508414506912231e-02
-1.516344547271728516e-01,1.261179219000041485e-03,-2.669214606285095215e-01,1.140258237719535828e-01
-1.861254721879959106e-01,1.242997776716947556e-02,-3.497623205184936523e-01,1.512068659067153931e-01
-2.525971233844757080e-01,2.321048174053430557e-03,-4.007233381271362305e-01,1.458051800727844238e-01
-1.179317831993103027e-01,9.210611693561077118e-03,-1.728291660547256470e-01,4.568676650524139404e-02
-3.542476147413253784e-02,4.571911995299160480e-04,-5.244182050228118896e-02,1.655987091362476349e-02
-5.131644662469625473e-03,4.830862453673034906e-04,-6.330733653157949448e-03,7.160025415942072868e-04
-2.716557122766971588e-03,3.088929806835949421e-04,-7.069454528391361237e-03,4.044004250317811966e-03
-9.276494383811950684e-03,2.020089741563424468e-04,-1.527993939816951752e-02,5.801436025649309158e-03
-7.847715169191360474e-03,1.636804954614490271e-04,-1.743783056735992432e-02,9.426435455679893494e-03
-2.304949983954429626e-02,1.972139871213585138e-04,-5.511490255594253540e-02,3.186818957328796387e-02
-8.123297989368438721e-02,7.517190533690154552e-04,-2.053338885307312012e-01,1.233491897583007812e-01
-3.316883444786071777e-01,1.164812943898141384e-03,-6.129662990570068359e-01,2.801131606101989746e-01
-4.226896464824676514e-01,1.170806493610143661e-02,-6.119806170463562012e-01,1.775828897953033447e-01
-6.575252115726470947e-02,3.805976128205657005e-03,-8.151633292436599731e-02,1.195783820003271103e-02
-1.060297340154647827e-02,6.649745046161115170e-04,-2.879176475107669830e-02,1.752381771802902222e-02
-2.313420921564102173e-02,1.250893692485988140e-03,-3.267183527350425720e-02,8.286733180284500122e-03
-1.948956400156021118e-02,3.214844036847352982e-04,-3.862481564283370972e-02,1.881376653909683228e-02
-3.401789814233779907e-02,3.581355849746614695e-04,-5.977170169353485107e-02,2.539566904306411743e-02
-4.673590511083602905e-02,4.526033008005470037e-04,-9.762456268072128296e-02,5.043605715036392212e-02
-1.193735450506210327e-01,1.527164829894900322e-03,-2.409794032573699951e-01,1.200786978006362915e-01
-2.488438189029693604e-01,2.725419355556368828e-03,-4.002707004547119141e-01,1.487014591693878174e-01
-1.222175210714340210e-01,7.820100523531436920e-03,-1.647817194461822510e-01,3.474410250782966614e-02
-7.000521291047334671e-04,4.887061077170073986e-04,-3.892548847943544388e-03,2.703790552914142609e-03
-9.169210679829120636e-03,3.133384161628782749e-04,-1.705533452332019806e-02,7.572785951197147369e-03
-1.423755474388599396e-02,3.576523158699274063e-04,-2.893003448843955994e-02,1.433482766151428223e-02
-3.225095570087432861e-02,1.961003290489315987e-04,-6.517077982425689697e-02,3.272372484207153320e-02
-7.336266338825225830e-02,3.545432700775563717e-04,-1.576043814420700073e-01,8.388717472553253174e-02
-1.921131610870361328e-01,9.244544780813157558e-04,-3.226643502712249756e-01,1.296267211437225342e-01
-1.613162904977798462e-01,4.947998095303773880e-03,-2.486386001110076904e-01,8.237430453300476074e-02
-7.935208082199096680e-02,1.689446042291820049e-03,-1.126739531755447388e-01,3.163242340087890625e-02
-2.908580936491489410e-04,1.000773743726313114e-03,-6.063041742891073227e-03,4.771410021930932999e-03
-2.866468206048011780e-02,4.044799134135246277e-04,-4.504078254103660583e-02,1.597161963582038879e-02
-1.175875309854745865e-02,2.605622576083987951e-04,-1.563708111643791199e-02,3.617765381932258606e-03
-1.561205834150314331e-03,1.637433742871508002e-04,-6.071307696402072906e-03,4.346358589828014374e-03
-1.358571462333202362e-02,2.898180391639471054e-04,-2.847355976700782776e-02,1.459802687168121338e-02
-3.268323838710784912e-02,2.215724234702065587e-04,-7.571637630462646484e-02,4.281156510114669800e-02
-1.071202158927917480e-01,1.806684071198105812e-03,-2.518653869628906250e-01,1.429384946823120117e-01
-3.479135632514953613e-01,1.909874379634857178e-03,-5.693368315696716309e-01,2.195134013891220093e-01
-1.602881252765655518e-01,3.038710681721568108e-03,-2.087911367416381836e-01,4.546430334448814392e-02
-6.109844148159027100e-02,1.320115057751536369e-03,-1.122618094086647034e-01,4.984325170516967773e-02
-1.059585213661193848e-01,1.318748225457966328e-03,-1.964655220508575439e-01,8.918824791908264160e-02
-1.439192891120910645e-01,2.960816724225878716e-03,-2.051108777523040771e-01,5.823076888918876648e-02
-2.419957518577575684e-02,1.731255440972745419e-03,-3.864881768822669983e-02,1.271798834204673767e-02
-1.382442563772201538e-02,6.207372643984854221e-04,-1.971311494708061218e-02,5.267951637506484985e-03
-2.050266921287402511e-04,2.148743224097415805e-04,-6.275044870562851429e-04,2.076034579658880830e-04
-1.705103088170289993e-03,1.312459353357553482e-04,-3.482754807919263840e-03,1.646405784413218498e-03
-3.111859085038304329e-03,1.192590934806503356e-04,-5.491753108799457550e-03,2.260634908452630043e-03
-3.538447897881269455e-03,1.353100233245640993e-04,-7.156305015087127686e-03,3.482547122985124588e-03
-7.295791991055011749e-03,1.376074214931577444e-04,-1.728085987269878387e-02,9.847461245954036713e-03
-2.518939599394798279e-02,3.169931878801435232e-04,-5.856655538082122803e-02,3.306016698479652405e-02
-8.396999537944793701e-02,1.966078270925208926e-04,-1.967478841543197632e-01,1.125812828540802002e-01
-2.841413021087646484e-01,9.023397229611873627e-03,-5.302160978317260742e-01,2.370514422655105591e-01
-3.886306881904602051e-01,5.575357936322689056e-03,-5.822259783744812012e-01,1.880199462175369263e-01
-3.961770609021186829e-02,5.729060620069503784e-03,-5.514977127313613892e-02,9.803005494177341461e-03
-9.070147573947906494e-02,2.606232650578022003e-03,-1.862863302230834961e-01,9.297862648963928223e-02
-1.750450730323791504e-01,1.053165062330663204e-03,-2.567932903766632080e-01,8.069505542516708374e-02
-3.255490586161613464e-02,2.513695973902940750e-03,-4.822253063321113586e-02,1.315392833203077316e-02
-2.915584295988082886e-02,2.621201565489172935e-04,-5.408369377255439758e-02,2.466573193669319153e-02
-4.984071105718612671e-02,6.625605747103691101e-04,-8.464952558279037476e-02,3.414625674486160278e-02
-5.144808813929557800e-02,6.223832606337964535e-04,-8.020526915788650513e-02,2.813479676842689514e-02
-2.866820804774761200e-02,8.062248234637081623e-04,-4.710151255130767822e-02,1.762708090245723724e-02
-2.349490113556385040e-02,2.307441609445959330e-04,-4.320500418543815613e-02,1.947935856878757477e-02
-3.799344971776008606e-02,1.851313718361780047e-04,-6.913685798645019531e-02,3.095827624201774597e-02
-5.787543579936027527e-02,8.668124792166054249e-04,-1.125411614775657654e-01,5.379891023039817810e-02
-1.072793602943420410e-01,1.025427016429603100e-03,-1.836506426334381104e-01,7.534585893154144287e-02
-1.154607161879539490e-01,3.695752238854765892e-03,-2.008971273899078369e-01,8.174065500497817993e-02
-1.147068738937377930e-01,3.377289744094014168e-03,-1.754868924617767334e-01,5.740273371338844299e-02
-3.402752801775932312e-02,2.157000824809074402e-03,-5.166880413889884949e-02,1.548427715897560120e-02
-2.026786282658576965e-02,3.603465447667986155e-04,-3.257073834538459778e-02,1.194252818822860718e-02
-1.128508895635604858e-02,1.818081655073910952e-04,-1.587015017867088318e-02,4.403251688927412033e-03
-2.501555252820253372e-03,9.359136311104521155e-05,-6.228416692465543747e-03,3.633270040154457092e-03
-1.012651994824409485e-02,8.060074469540268183e-05,-2.297647111117839813e-02,1.276935078203678131e-02
-3.206391260027885437e-02,5.399552901508286595e-05,-7.046329975128173828e-02,3.834539279341697693e-02
-9.168361127376556396e-02,1.875467249192297459e-03,-2.092388570308685303e-01,1.156797856092453003e-01
-2.735000550746917725e-01,3.352274419739842415e-03,-4.436618089675903320e-01,1.668094694614410400e-01
-1.314436942338943481e-01,6.655413657426834106e-03,-1.755749285221099854e-01,3.747582063078880310e-02
-1.817601732909679413e-02,5.320895579643547535e-04,-3.280416503548622131e-02,1.409605704247951508e-02
-2.550850249826908112e-02,1.247846957994624972e-04,-4.513422027230262756e-02,1.950093172490596771e-02
-3.831801936030387878e-02,3.551865229383111000e-04,-6.545867770910263062e-02,2.678547427058219910e-02
-3.945910185575485229e-02,7.451574783772230148e-04,-6.461081653833389282e-02,2.440655976533889771e-02
-3.169545531272888184e-02,3.239116340409964323e-04,-5.704829469323158264e-02,2.502892911434173584e-02
-4.712243378162384033e-02,2.911075425799936056e-04,-8.187815546989440918e-02,3.446461260318756104e-02
-5.661360174417495728e-02,7.480549975298345089e-04,-1.004913523793220520e-01,4.312969744205474854e-02
-7.183282077312469482e-02,1.687423326075077057e-03,-1.260594427585601807e-01,5.253919586539268494e-02
-8.532652258872985840e-02,2.508234465494751930e-03,-1.517615616321563721e-01,6.392680108547210693e-02
-1.019521057605743408e-01,2.579380758106708527e-03,-1.687718033790588379e-01,6.424032151699066162e-02
-7.567428052425384521e-02,2.896461402997374535e-03,-1.224358528852462769e-01,4.386511445045471191e-02
-5.343012511730194092e-02,6.995738367550075054e-04,-8.485385775566101074e-02,3.072416223585605621e-02
-3.438452258706092834e-02,7.199432584457099438e-04,-5.424353480339050293e-02,1.913907006382942200e-02
-2.048065140843391418e-02,5.203098407946527004e-04,-3.367745131254196167e-02,1.267648767679929733e-02
-1.692028529942035675e-02,2.637885918375104666e-04,-3.004618547856807709e-02,1.286211237311363220e-02
-2.252974919974803925e-02,2.280207554576918483e-04,-4.250613600015640259e-02,1.974836550652980804e-02
-3.961009904742240906e-02,3.791895869653671980e-04,-8.038993924856185913e-02,4.040065035223960876e-02
-8.898290991783142090e-02,1.084328046999871731e-03,-1.597567647695541382e-01,6.968952715396881104e-02
-1.164391338825225830e-01,2.466291887685656548e-03,-1.894409209489822388e-01,7.053549587726593018e-02
-8.704997599124908447e-02,8.288120734505355358e-04,-1.381047517061233521e-01,5.022595822811126709e-02
-5.396126955747604370e-02,1.482089166529476643e-03,-8.165884017944335938e-02,2.621547691524028778e-02
-2.098093368113040924e-02,2.102552243741229177e-04,-3.272398561239242554e-02,1.153279654681682587e-02
-1.268824189901351929e-02,1.052768784575164318e-04,-2.057546190917491913e-02,7.781943306326866150e-03
-1.048890780657529831e-02,1.652388746151700616e-04,-1.916348747909069061e-02,8.509340696036815643e-03
-1.589170843362808228e-02,1.769133959896862507e-04,-3.188166022300720215e-02,1.581303775310516357e-02
-3.493904322385787964e-02,2.013380726566538215e-04,-6.883038580417633057e-02,3.369000554084777832e-02
-7.181441783905029297e-02,4.688904155045747757e-04,-1.438474506139755249e-01,7.156413793563842773e-02
-1.576575934886932373e-01,7.751194643788039684e-04,-3.630510866641998291e-01,2.046183645725250244e-01
-4.590099453926086426e-01,3.811221942305564880e-02,-7.940450310707092285e-01,2.969228625297546387e-01
-2.232757955789566040e-01,1.036169566214084625e-02,-2.839859426021575928e-01,5.034844949841499329e-02
7.066704332828521729e-03,1.455552759580314159e-03,-3.180527687072753906e-02,3.741642832756042480e-02
-1.357409209012985229e-01,5.686653312295675278e-03,-2.090608328580856323e-01,6.763325631618499756e-02
-3.829734772443771362e-02,3.938036970794200897e-03,-5.505929142236709595e-02,1.282390579581260681e-02
2.801520749926567078e-04,8.140127174556255341e-04,-4.502307157963514328e-03,3.968446515500545502e-03
-1.707367785274982452e-02,6.071817551855929196e-05,-2.830046229064464569e-02,1.116606593132019043e-02
-1.546943746507167816e-02,1.886223180918022990e-04,-2.463019080460071564e-02,8.972130715847015381e-03
-1.127623021602630615e-02,6.889397627674043179e-05,-1.913357898592948914e-02,7.788455113768577576e-03
-1.259026676416397095e-02,1.230130437761545181e-04,-2.381173521280288696e-02,1.109845563769340515e-02
-2.225458808243274689e-02,1.865356462076306343e-04,-4.437214881181716919e-02,2.193102426826953888e-02
-4.783483594655990601e-02,3.953771374654024839e-04,-9.093231707811355591e-02,4.270210117101669312e-02
-8.446682989597320557e-02,7.828483358025550842e-04,-1.649388372898101807e-01,7.968915998935699463e-02
-1.660138070583343506e-01,2.916007069870829582e-03,-2.885353565216064453e-01,1.196055337786674500e-01
-1.650718450546264648e-01,1.318853814154863358e-02,-2.689236700534820557e-01,9.066328406333923340e-02
-7.063996791839599609e-02,1.904726377688348293e-03,-9.883540123701095581e-02,2.629070729017257690e-02
-2.912201453000307083e-03,1.236199168488383293e-03,-6.169227417558431625e-03,2.020827028900384903e-03
-8.393623866140842438e-03,3.664703981485217810e-04,-1.681957021355628967e-02,8.059476502239704132e-03
-1.661647856235504150e-02,1.658307592151686549e-04,-2.893489040434360504e-02,1.215258147567510605e-02
-2.033425122499465942e-02,2.983969170600175858e-04,-3.775926306843757629e-02,1.712661609053611755e-02
-3.225478157401084900e-02,9.183915681205689907e-04,-6.096470355987548828e-02,2.779152989387512207e-02
-5.340723693370819092e-02,8.910573087632656097e-04,-1.006909236311912537e-01,4.639262706041336060e-02
-8.822225034236907959e-02,1.169903436675667763e-03,-1.515054106712341309e-01,6.211325526237487793e-02
-9.896259009838104248e-02,2.278094179928302765e-03,-2.012214511632919312e-01,9.998077154159545898e-02
-1.970373988151550293e-01,3.228279994800686836e-03,-3.019227385520935059e-01,1.016570702195167542e-01
-5.264236778020858765e-02,1.129033882170915604e-02,-7.881651073694229126e-02,1.488379947841167450e-02
1.894857268780469894e-04,4.056832403875887394e-04,-2.735357964411377907e-03,2.519160509109497070e-03
-9.423686191439628601e-03,2.099296834785491228e-04,-1.733943819999694824e-02,7.705822121351957321e-03
-1.410054042935371399e-02,3.095334977842867374e-04,-2.677578106522560120e-02,1.236570626497268677e-02
-2.458796277642250061e-02,2.242306218249723315e-04,-4.631727561354637146e-02,2.150508388876914978e-02
-4.286325722932815552e-02,5.614464753307402134e-04,-8.669307082891464233e-02,4.326836764812469482e-02
-9.155879169702529907e-02,7.615982322022318840e-04,-1.507104039192199707e-01,5.839001387357711792e-02
-7.737831771373748779e-02,1.980260713025927544e-03,-1.255956441164016724e-01,4.623706638813018799e-02
-5.918212234973907471e-02,8.306981180794537067e-04,-1.121049597859382629e-01,5.209214240312576294e-02
-9.844040870666503906e-02,1.619189279153943062e-03,-1.625863760709762573e-01,6.252677738666534424e-02
-8.238710463047027588e-02,1.571708242408931255e-03,-1.337462067604064941e-01,4.978739097714424133e-02
-5.781776830554008484e-02,2.762788673862814903e-03,-9.343913942575454712e-02,3.285858407616615295e-02
-3.316529095172882080e-02,1.034413813613355160e-03,-5.148702859878540039e-02,1.728732697665691376e-02
-1.503095962107181549e-02,9.158416069112718105e-04,-2.450034394860267639e-02,8.553542196750640869e-03
-9.198587387800216675e-03,6.787396850995719433e-04,-1.703631877899169922e-02,7.158990483731031418e-03
-1.160779967904090881e-02,4.595103673636913300e-04,-2.168403379619121552e-02,9.616723284125328064e-03
-1.727326959371566772e-02,3.920049930457025766e-04,-3.286260366439819336e-02,1.519732922315597534e-02
-2.924488484859466553e-02,6.776000373065471649e-04,-6.206637248396873474e-02,3.214388713240623474e-02
-7.531114667654037476e-02,1.096380525268614292e-03,-1.470168381929397583e-01,7.060930877923965454e-02
-1.429718881845474243e-01,5.241672974079847336e-03,-3.356378674507141113e-01,1.874243170022964478e-01
-4.245030283927917480e-01,3.081678645685315132e-03,-6.404223442077636719e-01,2.128376215696334839e-01
-7.039424777030944824e-02,1.400815602391958237e-02,-9.822130948305130005e-02,1.381890662014484406e-02
-5.013149231672286987e-02,7.257351535372436047e-04,-1.015033572912216187e-01,5.064612627029418945e-02
-9.163827449083328247e-02,3.199744271114468575e-03,-1.357827186584472656e-01,4.094470292329788208e-02
-1.049308758229017258e-02,2.353805350139737129e-03,-1.884084381163120270e-02,5.993950180709362030e-03
-1.925482414662837982e-02,3.460379666648805141e-04,-3.192968294024467468e-02,1.232882030308246613e-02
-1.472997292876243591e-02,5.903181736357510090e-04,-2.475947514176368713e-02,9.439183399081230164e-03
-1.598816178739070892e-02,4.629257309716194868e-04,-3.138795122504234314e-02,1.493686437606811523e-02
-2.952264063060283661e-02,7.107655401341617107e-04,-5.245259031653404236e-02,2.221918292343616486e-02
-3.595551848411560059e-02,8.691892144270241261e-04,-6.888835132122039795e-02,3.206364065408706665e-02
-6.572805345058441162e-02,1.548051368445158005e-03,-1.284042298793792725e-01,6.112812086939811707e-02
-1.206887066364288330e-01,6.029584910720586777e-03,-2.262036800384521484e-01,9.948538243770599365e-02
-1.675665974617004395e-01,2.438209485262632370e-03,-2.676460742950439453e-01,9.764125943183898926e-02
-9.480275958776473999e-02,1.335721742361783981e-02,-1.575114578008651733e-01,4.935147613286972046e-02
-3.024416416883468628e-02,3.404588205739855766e-03,-4.762963205575942993e-02,1.398087944835424423e-02
-4.555812105536460876e-03,1.524820458143949509e-03,-7.854607887566089630e-03,1.773975323885679245e-03
6.775587098672986031e-05,3.676880442071706057e-04,-6.301235407590866089e-04,3.301913675386458635e-04
-7.176666986197233200e-04,2.055695076705887914e-04,-1.815662486478686333e-03,8.924262365326285362e-04


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/State.csv <==
-4.358524084091186523e-02
-3.601467609405517578e-02
-2.850766479969024658e-02
-2.106370031833648682e-02
-1.368275284767150879e-02
-6.364673376083374023e-03
8.909255266189575195e-04
8.084192872047424316e-03
1.521562039852142334e-02
2.228529751300811768e-02
2.929341793060302734e-02
3.624086081981658936e-02
4.312747716903686523e-02
4.995360970497131348e-02
5.672004818916320801e-02
6.342683732509613037e-02
7.007420063018798828e-02
7.666283845901489258e-02
8.319318294525146484e-02
8.966530859470367432e-02
9.607981145381927490e-02
1.024370938539505005e-01
1.087374538183212280e-01
1.149813681840896606e-01
1.211692243814468384e-01
1.273013800382614136e-01
1.333784013986587524e-01
1.394006162881851196e-01
1.453682929277420044e-01
1.512818783521652222e-01
1.571418792009353638e-01
1.629486232995986938e-01
1.687024384737014771e-01
1.744038313627243042e-01
1.800531297922134399e-01
1.856507807970046997e-01
1.911970525979995728e-01
1.966923028230667114e-01
2.021371871232986450e-01
2.075318545103073120e-01
2.128766924142837524e-01
2.181719690561294556e-01
2.234181910753250122e-01
2.286157757043838501e-01
2.337648421525955200e-01
2.388659268617630005e-01
2.439193278551101685e-01
2.489255815744400024e-01
2.538843750953674316e-01
2.587971091270446777e-01
2.636629343032836914e-01
2.684830427169799805e-01
2.732574343681335449e-01
2.779867053031921387e-01
2.826706171035766602e-01
2.873101830482482910e-01
2.919051051139831543e-01
2.964556813240051270e-01
3.009628653526306152e-01
3.054264187812805176e-01
3.098468780517578125e-01
3.142243027687072754e-01
3.185592293739318848e-01
3.228515386581420898e-01
3.271021842956542969e-01
3.313108086585998535e-01
3.354780673980712891e-01
3.396039605140686035e-01
3.436889648437500000e-01
3.477331399917602539e-01
3.517373800277709961e-01
3.557010889053344727e-01
3.596248030662536621e-01
3.635089993476867676e-01
3.673537969589233398e-01
3.711594343185424805e-01
3.749260306358337402e-01
3.786541223526000977e-01
3.823435306549072266e-01
3.859950304031372070e-01
3.896083235740661621e-01
3.931838274002075195e-01
3.967217803001403809e-01
4.002224206924438477e-01
4.036862254142761230e-01
4.071130156517028809e-01
4.105030298233032227e-01
4.138568043708801270e-01
4.171742200851440430e-01
4.204555153846740723e-01
4.237009882926940918e-01
4.269109964370727539e-01
4.300854206085205078e-01
4.332246184349060059e-01
4.363286495208740234e-01
4.393979310989379883e-01
4.424322247505187988e-01
4.454324841499328613e-01
4.483979940414428711e-01
4.513299465179443359e-01
4.542272686958312988e-01
4.570913910865783691e-01
4.599214792251586914e-01
4.627181887626647949e-01
4.654815196990966797e-01
4.682118296623229980e-01
4.709093570709228516e-01
4.735736846923828125e-01
4.762055873870849609e-01
4.788051247596740723e-01
4.813722372055053711e-01
4.839069247245788574e-01
4.864098429679870605e-01
4.888806939125061035e-01
4.913198947906494141e-01
4.937275648117065430e-01
4.961035251617431641e-01
4.984483718872070312e-01
5.007618665695190430e-01
5.030443668365478516e-01
5.052961111068725586e-01
5.075166821479797363e-01
5.097070932388305664e-01
5.118665099143981934e-01
5.139956474304199219e-01
5.160944461822509766e-01
5.181631445884704590e-01
5.202018022537231445e-01
5.222104787826538086e-01
5.241892337799072266e-01
5.261385440826416016e-01
5.280582308769226074e-01
5.299479961395263672e-01
5.318087339401245117e-01
5.336399078369140625e-01
5.354423522949218750e-01
5.372153520584106445e-01
5.389596223831176758e-01
5.406749248504638672e-01
5.423615574836730957e-01
5.440194606781005859e-01
5.456487536430358887e-01
5.472495555877685547e-01
5.488219261169433594e-01
5.503663420677185059e-01
5.518821477890014648e-01
5.533699989318847656e-01
5.548295974731445312e-01
5.562615990638732910e-01
5.576653480529785156e-01
5.590416789054870605e-01
5.603901147842407227e-01
5.617110729217529297e-01
5.630043745040893555e-01
5.642700791358947754e-01
5.655084252357482910e-01
5.667195320129394531e-01
5.679033994674682617e-01
5.690598487854003906e-01
5.701894760131835938e-01
5.712918639183044434e-01
5.723674893379211426e-01
5.734158754348754883e-01
5.744376778602600098e-01
5.754325985908508301e-01
5.764006376266479492e-01
5.773421525955200195e-01
5.782570838928222656e-01
5.791450738906860352e-01
5.800070762634277344e-01
5.808423757553100586e-01
5.816509723663330078e-01
5.824335813522338867e-01
5.831897854804992676e-01
5.839196443557739258e-01
5.846233367919921875e-01
5.853009819984436035e-01
5.859522819519042969e-01
5.865775942802429199e-01
5.871770381927490234e-01
5.877502560615539551e-01
5.882974863052368164e-01
5.888189077377319336e-01
5.893144607543945312e-01
5.897837877273559570e-01
5.902278423309326172e-01
5.906460285186767578e-01
5.910378694534301758e-01
5.914045572280883789e-01
5.917453765869140625e-01
5.920604467391967773e-01
5.923498868942260742e-01
5.926138162612915039e-01
5.928519368171691895e-01
5.930644869804382324e-01
5.932514667510986328e-01
5.934130549430847168e-01
5.935489535331726074e-01
5.936594009399414062e-01
5.937443971633911133e-01
5.938038229942321777e-01
5.938376188278198242e-01
5.938463211059570312e-01
5.938292741775512695e-01
5.937865972518920898e-01
5.937185883522033691e-01
5.936254858970642090e-01
5.935068130493164062e-01
5.933625102043151855e-01
5.931926965713500977e-01
5.929977297782897949e-01
5.927770137786865234e-01
5.925310254096984863e-01
5.922597646713256836e-01
5.919625759124755859e-01
5.916401743888854980e-01
5.912922024726867676e-01
5.909187793731689453e-01
5.905197858810424805e-01
5.900953412055969238e-01
5.896452665328979492e-01
5.891698598861694336e-01
5.886683464050292969e-01
5.881417989730834961e-01
5.875892043113708496e-01
5.870113372802734375e-01
5.864075422286987305e-01
5.857779979705810547e-01
5.851227045059204102e-01
5.844415426254272461e-01
5.837347507476806641e-01
5.830020308494567871e-01
5.822434425354003906e-01
5.814591646194458008e-01
5.806485414505004883e-01
5.798121690750122070e-01
5.789496898651123047e-01
5.780609846115112305e-01
5.771463513374328613e-01
5.762051939964294434e-01
5.752379894256591797e-01
5.742443799972534180e-01
5.732246637344360352e-01
5.721783638000488281e-01
5.711054205894470215e-01
5.700062513351440430e-01
5.688799619674682617e-01
5.677275061607360840e-01
5.665478706359863281e-01
5.653418302536010742e-01
5.641086101531982422e-01
5.628486871719360352e-01
5.615615844726562500e-01
5.602474808692932129e-01
5.589060187339782715e-01
5.575371980667114258e-01
5.561411976814270020e-01
5.547175407409667969e-01
5.532666444778442383e-01
5.517877936363220215e-01
5.502814054489135742e-01
5.487473011016845703e-01
5.471850037574768066e-01
5.455946922302246094e-01
5.439763665199279785e-01
5.423299074172973633e-01
5.406548976898193359e-01
5.389514565467834473e-01
5.372195243835449219e-01
5.354590415954589844e-01
5.336695909500122070e-01
5.318512916564941406e-01
5.300039052963256836e-01
5.281274318695068359e-01
5.262215137481689453e-01
5.242862701416015625e-01
5.223214030265808105e-01
5.203271508216857910e-01
5.183027982711791992e-01
5.162487030029296875e-01
5.141643881797790527e-01
5.120496749877929688e-01
5.099049210548400879e-01
5.077294707298278809e-01
5.055233836174011230e-01
5.032866001129150391e-01
5.010187625885009766e-01
4.987198114395141602e-01
4.963895082473754883e-01
4.940276145935058594e-01
4.916343092918395996e-01
4.892094731330871582e-01
4.867522716522216797e-01
4.842634201049804688e-01
4.817417263984680176e-01
4.791880249977111816e-01
4.766017198562622070e-01
4.739823937416076660e-01
4.713304042816162109e-01
4.686447381973266602e-01
4.659261703491210938e-01
4.631740450859069824e-01
4.603879451751708984e-01
4.575684070587158203e-01
4.547144770622253418e-01
4.518265128135681152e-01
4.489039182662963867e-01
4.459467530250549316e-01
4.429544806480407715e-01
4.399274587631225586e-01
4.368650913238525391e-01
4.337670803070068359e-01
4.306335449218750000e-01
4.274642467498779297e-01
4.242588877677917480e-01
4.210169911384582520e-01
4.177388548851013184e-01
4.144238829612731934e-01
4.110721945762634277e-01
4.076833724975585938e-01
4.042571187019348145e-01
4.007930755615234375e-01
3.972914218902587891e-01
3.937520384788513184e-01
3.901739120483398438e-01
3.865577578544616699e-01
3.829030990600585938e-01
3.792091012001037598e-01
3.754764199256896973e-01
3.717040419578552246e-01
3.678922653198242188e-01
3.640407323837280273e-01
3.601490855216979980e-01
3.562170267105102539e-01
3.522447347640991211e-01
3.482316136360168457e-01
3.441774845123291016e-01
3.400819897651672363e-01
3.359453082084655762e-01
3.317669034004211426e-01
3.275463581085205078e-01
3.232839703559875488e-01
3.189789056777954102e-01
3.146311640739440918e-01
3.102408051490783691e-01
3.058070540428161621e-01
3.013299703598022461e-01
2.968090772628784180e-01
2.922442555427551270e-01
2.876353859901428223e-01
2.829818129539489746e-01
2.782837152481079102e-01
2.735407352447509766e-01
2.687523365020751953e-01
2.639184594154357910e-01
2.590388059616088867e-01
2.541131377220153809e-01
2.491408735513687134e-01
2.441222816705703735e-01
2.390565127134323120e-01
2.339437752962112427e-01
2.287832945585250854e-01
2.235751301050186157e-01
2.183186560869216919e-01
2.130140513181686401e-01
2.076605111360549927e-01
2.022580951452255249e-01
1.968060284852981567e-01
1.913045197725296021e-01
1.857527643442153931e-01
1.801507323980331421e-01
1.744979172945022583e-01
1.687939316034317017e-01
1.630388051271438599e-01
1.572318524122238159e-01
1.513722091913223267e-01
1.454604715108871460e-01
1.394956260919570923e-01
1.334773451089859009e-01
1.274055689573287964e-01
1.212792247533798218e-01
1.150986105203628540e-01
1.088628321886062622e-01
1.025717407464981079e-01
9.622447192668914795e-02
8.982105553150177002e-02
8.336094021797180176e-02
7.684355974197387695e-02
7.026821374893188477e-02
6.363508105278015137e-02
5.694311857223510742e-02
5.019211769104003906e-02
4.338178038597106934e-02
3.651130199432373047e-02
2.958032488822937012e-02
2.258846163749694824e-02
1.553548872470855713e-02
8.420765399932861328e-03
1.243934035301208496e-03
-5.995482206344604492e-03
-1.329751312732696533e-02


==> PINNUz_1D_2BL/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-4.358524084091186523e-02
-1.368275284767150879e-02
1.521562039852142334e-02
4.312747716903686523e-02
7.007420063018798828e-02
9.607981145381927490e-02
1.211692243814468384e-01
1.453682929277420044e-01
1.687024384737014771e-01
1.911970525979995728e-01
2.128766924142837524e-01
2.337648421525955200e-01
2.538843750953674316e-01
2.732574343681335449e-01
2.919051051139831543e-01
3.098468780517578125e-01
3.271021842956542969e-01
3.436889648437500000e-01
3.596248030662536621e-01
3.749260306358337402e-01
3.896083235740661621e-01
4.036862254142761230e-01
4.171742200851440430e-01
4.300854206085205078e-01
4.424322247505187988e-01
4.542272686958312988e-01
4.654815196990966797e-01
4.762055873870849609e-01
4.864098429679870605e-01
4.961035251617431641e-01
5.052961111068725586e-01
5.139956474304199219e-01
5.222104787826538086e-01
5.299479961395263672e-01
5.372153520584106445e-01
5.440194606781005859e-01
5.503663420677185059e-01
5.562615990638732910e-01
5.617110729217529297e-01
5.667195320129394531e-01
5.712918639183044434e-01
5.754325985908508301e-01
5.791450738906860352e-01
5.824335813522338867e-01
5.853009819984436035e-01
5.877502560615539551e-01
5.897837877273559570e-01
5.914045572280883789e-01
5.926138162612915039e-01
5.934130549430847168e-01
5.938038229942321777e-01
5.937865972518920898e-01
5.933625102043151855e-01
5.925310254096984863e-01
5.912922024726867676e-01
5.896452665328979492e-01
5.875892043113708496e-01
5.851227045059204102e-01
5.822434425354003906e-01
5.789496898651123047e-01
5.752379894256591797e-01
5.711054205894470215e-01
5.665478706359863281e-01
5.615615844726562500e-01
5.561411976814270020e-01
5.502814054489135742e-01
5.439763665199279785e-01
5.372195243835449219e-01
5.300039052963256836e-01
5.223214030265808105e-01
5.141643881797790527e-01
5.055233836174011230e-01
4.963895082473754883e-01
4.867522716522216797e-01
4.766017198562622070e-01
4.659261703491210938e-01
4.547144770622253418e-01
4.429544806480407715e-01
4.306335449218750000e-01
4.177388548851013184e-01
4.042571187019348145e-01
3.901739120483398438e-01
3.754764199256896973e-01
3.601490855216979980e-01
3.441774845123291016e-01
3.275463581085205078e-01
3.102408051490783691e-01
2.922442555427551270e-01
2.735407352447509766e-01
2.541131377220153809e-01
2.339437752962112427e-01
2.130140513181686401e-01
1.913045197725296021e-01
1.687939316034317017e-01
1.454604715108871460e-01
1.212792247533798218e-01
9.622447192668914795e-02
7.026821374893188477e-02
4.338178038597106934e-02
1.553548872470855713e-02
-1.329751312732696533e-02


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-2.422588113404344767e-05,2.069376932922750711e-04
3.917073627235367894e-05,2.600477309897542000e-04
8.336102473549544811e-05,3.090256650466471910e-04
1.264372986042872071e-04,3.580924822017550468e-04
1.660096895648166537e-04,4.061637155245989561e-04
1.997724320972338319e-04,4.529180296231061220e-04
2.227198128821328282e-04,4.927277332171797752e-04
2.364002139074727893e-04,5.238424055278301239e-04
2.464684657752513885e-04,5.524062435142695904e-04
2.516481908969581127e-04,5.716928280889987946e-04
2.529845514800399542e-04,5.870205350220203400e-04
2.538970438763499260e-04,6.007405463606119156e-04
2.541840949561446905e-04,6.092771654948592186e-04
2.542429720051586628e-04,6.158371106721460819e-04
2.543967566452920437e-04,6.229362916201353073e-04
2.544230083003640175e-04,6.267233402468264103e-04
2.547792973928153515e-04,6.314810598269104958e-04
2.547854674048721790e-04,6.338051753118634224e-04
2.547121548559516668e-04,6.350313196890056133e-04
2.549083437770605087e-04,6.375684170052409172e-04
2.548144257161766291e-04,6.375020602717995644e-04
2.551391371525824070e-04,6.414990639314055443e-04
2.547719923313707113e-04,6.363242282532155514e-04
2.547822077758610249e-04,6.347657181322574615e-04
2.544190792832523584e-04,6.321623222902417183e-04
2.541645953897386789e-04,6.311566103249788284e-04
2.542347647249698639e-04,6.311840261332690716e-04
2.538632543291896582e-04,6.301375688053667545e-04
2.538191329222172499e-04,6.293695187196135521e-04
2.533351653255522251e-04,6.300802342593669891e-04
2.532012003939598799e-04,6.293326732702553272e-04
2.530904603190720081e-04,6.297862273640930653e-04
2.521169953979551792e-04,6.258055800572037697e-04
2.521427813917398453e-04,6.271952297538518906e-04
2.522887371014803648e-04,6.290287128649652004e-04
2.524143783375620842e-04,6.306527066044509411e-04
2.519000263419002295e-04,6.322402041405439377e-04
2.518124820198863745e-04,6.312310579232871532e-04
2.516500535421073437e-04,6.299853557720780373e-04
2.516632666811347008e-04,6.302753463387489319e-04
2.519972331356257200e-04,6.269993609748780727e-04
2.519167319405823946e-04,6.275706109590828419e-04
2.518687979318201542e-04,6.281810346990823746e-04
2.519670815672725439e-04,6.294837803579866886e-04
2.521276182960718870e-04,6.309635355137288570e-04
2.517805842217057943e-04,6.286041461862623692e-04
2.510203048586845398e-04,6.265161209739744663e-04
2.520397247280925512e-04,6.324361311271786690e-04
2.517539251130074263e-04,6.317568477243185043e-04
2.520174602977931499e-04,6.328016752377152443e-04
2.517411194276064634e-04,6.348493625409901142e-04
2.515348605811595917e-04,6.343653658404946327e-04
2.510241465643048286e-04,6.347326561808586121e-04
2.509128826204687357e-04,6.321147666312754154e-04
2.507558383513242006e-04,6.313446792773902416e-04
2.501609269529581070e-04,6.307808798737823963e-04
2.500823175068944693e-04,6.313153426162898540e-04
2.499225083738565445e-04,6.313244230113923550e-04
2.496615634299814701e-04,6.335599464364349842e-04
2.496880770195275545e-04,6.345880683511495590e-04
2.497321693226695061e-04,6.319686071947216988e-04
2.495287044439464808e-04,6.300792447291314602e-04
2.496672677807509899e-04,6.315318751148879528e-04
2.492663916200399399e-04,6.321988184936344624e-04
2.486915036570280790e-04,6.302208057604730129e-04
2.489887410774827003e-04,6.283543189056217670e-04
2.486322773620486259e-04,6.284019909799098969e-04
2.494050422683358192e-04,6.297658546827733517e-04
2.491746854502707720e-04,6.289258599281311035e-04
2.491023624315857887e-04,6.300084642134606838e-04
2.485959557816386223e-04,6.298134685494005680e-04
2.487372257746756077e-04,6.271016900427639484e-04
2.477848320268094540e-04,6.244706455618143082e-04
2.476825320627540350e-04,6.214193999767303467e-04
2.479522954672574997e-04,6.219934439286589622e-04
2.485055010765790939e-04,6.221978110261261463e-04
2.484342548996210098e-04,6.219409406185150146e-04
2.471147454343736172e-04,6.209034472703933716e-04
2.470350300427526236e-04,6.204922683537006378e-04
2.464480639901012182e-04,6.144239450804889202e-04
2.462019911035895348e-04,6.154772127047181129e-04
2.464073768351227045e-04,6.195013993419706821e-04
2.467661688569933176e-04,6.198539631441235542e-04
2.475456276442855597e-04,6.207001279108226299e-04
2.475496730767190456e-04,6.200891220942139626e-04
2.479780232533812523e-04,6.223430973477661610e-04
2.482078853063285351e-04,6.239761132746934891e-04
2.479867544025182724e-04,6.231897277757525444e-04
2.479488030076026917e-04,6.216848851181566715e-04
2.477995585650205612e-04,6.222887896001338959e-04
2.483073913026601076e-04,6.237573688849806786e-04
2.480817202012985945e-04,6.256089545786380768e-04
2.488550962880253792e-04,6.276377243921160698e-04
2.484587312210351229e-04,6.266468553803861141e-04
2.482944400981068611e-04,6.257164641283452511e-04
2.480694092810153961e-04,6.271933671087026596e-04
2.476503141224384308e-04,6.262813112698495388e-04
2.463700657244771719e-04,6.221206276677548885e-04
2.463018172420561314e-04,6.215428002178668976e-04
2.451001782901585102e-04,6.215923931449651718e-04
2.448013110551983118e-04,6.214064196683466434e-04
2.451306791044771671e-04,6.222100346349179745e-04
2.456879010424017906e-04,6.266919081099331379e-04
2.456099027767777443e-04,6.270116427913308144e-04
2.452998305670917034e-04,6.217507761903107166e-04
2.454580098856240511e-04,6.226023542694747448e-04
2.458168601151555777e-04,6.252067396417260170e-04
2.462661941535770893e-04,6.263535469770431519e-04
2.470285107847303152e-04,6.282210233621299267e-04
2.471162297297269106e-04,6.258849753066897392e-04
2.479867544025182724e-04,6.300911190919578075e-04
2.470740291755646467e-04,6.291465833783149719e-04
2.465435245539993048e-04,6.231925799511373043e-04
2.465344441588968039e-04,6.240650545805692673e-04
2.471873885951936245e-04,6.237995694391429424e-04
2.471121551934629679e-04,6.242992240004241467e-04
2.470968174748122692e-04,6.253485917113721371e-04
2.454388304613530636e-04,6.233099265955388546e-04
2.452824846841394901e-04,6.231654551811516285e-04
2.445498248562216759e-04,6.232149316929280758e-04
2.442739496473222971e-04,6.225963006727397442e-04
2.439398813294246793e-04,6.207824335433542728e-04
2.440723765175789595e-04,6.211684667505323887e-04
2.443143748678267002e-04,6.209636921994388103e-04
2.441283577354624867e-04,6.213795277290046215e-04
2.452272747177630663e-04,6.249364232644438744e-04
2.453812339808791876e-04,6.246183183975517750e-04
2.445299469400197268e-04,6.249950965866446495e-04
2.449815510772168636e-04,6.284665432758629322e-04
2.449013409204781055e-04,6.276844069361686707e-04
2.447444712743163109e-04,6.246780394576489925e-04
2.444485144224017859e-04,6.251636077649891376e-04
2.443912380840629339e-04,6.239688955247402191e-04
2.444167039357125759e-04,6.225771503522992134e-04
2.439896488795056939e-04,6.206713151186704636e-04
2.444182464387267828e-04,6.237836205400526524e-04
2.441518299747258425e-04,6.206433172337710857e-04
2.443800622131675482e-04,6.214688764885067940e-04
2.444918500259518623e-04,6.202866206876933575e-04
2.445940626785159111e-04,6.194165907800197601e-04
2.451711625326424837e-04,6.157894385978579521e-04
2.459369134157896042e-04,6.166572566144168377e-04
2.460665418766438961e-04,6.180343334563076496e-04
2.458107774145901203e-04,6.179545889608561993e-04
2.453049819450825453e-04,6.175115704536437988e-04
2.451088512316346169e-04,6.146454834379255772e-04
2.447288134135305882e-04,6.175133166834712029e-04
2.442373079247772694e-04,6.198795163072645664e-04
2.443062257952988148e-04,6.183118093758821487e-04
2.436696668155491352e-04,6.183685618452727795e-04
2.444911515340209007e-04,6.175737944431602955e-04
2.452295448165386915e-04,6.177054601721465588e-04
2.457870868965983391e-04,6.203401135280728340e-04
2.460877585690468550e-04,6.199402268975973129e-04
2.454780333209782839e-04,6.214507739059627056e-04
2.455860376358032227e-04,6.187565159052610397e-04
2.455670328345149755e-04,6.191885913722217083e-04
2.460762334521859884e-04,6.193213048391044140e-04
2.464036515448242426e-04,6.178606417961418629e-04
2.463912824168801308e-04,6.174695445224642754e-04
2.461878175381571054e-04,6.187774124555289745e-04
2.465578145347535610e-04,6.210582214407622814e-04
2.470498438924551010e-04,6.217607879079878330e-04
2.475224609952419996e-04,6.213351734913885593e-04
2.473777276463806629e-04,6.232316954992711544e-04
2.471978077664971352e-04,6.240364164113998413e-04
2.473567146807909012e-04,6.236013723537325859e-04
2.478824462741613388e-04,6.231906590983271599e-04
2.478207752574235201e-04,6.230720318853855133e-04
2.482583222445100546e-04,6.233749445527791977e-04
2.477421076036989689e-04,6.201043142937123775e-04
2.470182080287486315e-04,6.175689049996435642e-04
2.471464395057410002e-04,6.171764689497649670e-04
2.467103477101773024e-04,6.171549321152269840e-04
2.466199803166091442e-04,6.164205842651426792e-04
2.452464250382035971e-04,6.156473536975681782e-04
2.455363573972135782e-04,6.151557900011539459e-04
2.450032334309071302e-04,6.136845331639051437e-04
2.449594030622392893e-04,6.133081624284386635e-04
2.453461929690092802e-04,6.124412175267934799e-04
2.443988341838121414e-04,6.114865536801517010e-04
2.444447309244424105e-04,6.144086946733295918e-04
2.438039664411917329e-04,6.127813248895108700e-04
2.439643576508387923e-04,6.127316155470907688e-04
2.440118987578898668e-04,6.117766606621444225e-04
2.437169605400413275e-04,6.117576849646866322e-04
2.441438846290111542e-04,6.129642715677618980e-04
2.452487242408096790e-04,6.097982404753565788e-04
2.455688372720032930e-04,6.097754812799394131e-04
2.449789317324757576e-04,6.094996933825314045e-04
2.440950047457590699e-04,6.086479988880455494e-04
2.434633061056956649e-04,6.075939163565635681e-04
2.431369939586147666e-04,6.041856249794363976e-04
2.433247573208063841e-04,6.048780633136630058e-04
2.430380118312314153e-04,6.036704289726912975e-04
2.437537186779081821e-04,6.064638146199285984e-04
2.438949595671147108e-04,6.090819370001554489e-04
2.437169896438717842e-04,6.075684214010834694e-04
2.446370199322700500e-04,6.082451436668634415e-04
2.442794211674481630e-04,6.073987460695207119e-04
2.439458476146683097e-04,6.078963633626699448e-04
2.437201474094763398e-04,6.078811129555106163e-04
2.433781628496944904e-04,6.059141596779227257e-04
2.432374021736904979e-04,6.064611370675265789e-04
2.428764128126204014e-04,6.084438064135611057e-04
2.425984421279281378e-04,6.055500125512480736e-04
2.424243430141359568e-04,6.091812392696738243e-04
2.427255967631936073e-04,6.085407803766429424e-04
2.429171727271750569e-04,6.089303060434758663e-04
2.436331706121563911e-04,6.112187984399497509e-04
2.436144568491727114e-04,6.148625398054718971e-04
2.429779851809144020e-04,6.155766313895583153e-04
2.415822091279551387e-04,6.176430033519864082e-04
2.418054791633039713e-04,6.173859583213925362e-04
2.416038332739844918e-04,6.189996493048965931e-04
2.414896152913570404e-04,6.192533764988183975e-04
2.412014582660049200e-04,6.179175688885152340e-04
2.411541208857670426e-04,6.176925380714237690e-04
2.414467744529247284e-04,6.162956706248223782e-04
2.414383634459227324e-04,6.153513095341622829e-04
2.417263312963768840e-04,6.170000415295362473e-04
2.424215199425816536e-04,6.213977467268705368e-04
2.425023121759295464e-04,6.207271362654864788e-04
2.426786522846668959e-04,6.191561697050929070e-04
2.422375837340950966e-04,6.168870022520422935e-04
2.418777585262432694e-04,6.148726679384708405e-04
2.414587070234119892e-04,6.124783540144562721e-04
2.420039963908493519e-04,6.127724191173911095e-04
2.419023076072335243e-04,6.111737457104027271e-04
2.420619275653734803e-04,6.108476081863045692e-04
2.426403370918706059e-04,6.122415070421993732e-04
2.421779790893197060e-04,6.111796828918159008e-04
2.418241492705419660e-04,6.131263799034059048e-04
2.412400644971057773e-04,6.138166063465178013e-04
2.415956987533718348e-04,6.146851228550076485e-04
2.415170747553929687e-04,6.134614814072847366e-04
2.414106711512431502e-04,6.141365738585591316e-04
2.409191802144050598e-04,6.149619002826511860e-04
2.409464359516277909e-04,6.182960933074355125e-04
2.409044245723634958e-04,6.181707140058279037e-04
2.420329838059842587e-04,6.193714798428118229e-04
2.418092626612633467e-04,6.189247360453009605e-04
2.418349322397261858e-04,6.194532033987343311e-04
2.412574685877189040e-04,6.194150191731750965e-04
2.405883569736033678e-04,6.193977897055447102e-04
2.399705263087525964e-04,6.195876630954444408e-04
2.416701317997649312e-04,6.217470509000122547e-04
2.414663904346525669e-04,6.211246363818645477e-04
2.417529321974143386e-04,6.194529123604297638e-04
2.420923701720312238e-04,6.212513544596731663e-04
2.419517841190099716e-04,6.219360511749982834e-04
2.419543452560901642e-04,6.230542785488069057e-04
2.418927761027589440e-04,6.215439643710851669e-04
2.424534468445926905e-04,6.228588754311203957e-04
2.429931628284975886e-04,6.225674296729266644e-04
2.434835623716935515e-04,6.214395980350673199e-04
2.435574424453079700e-04,6.211589789018034935e-04
2.432872133795171976e-04,6.195693858899176121e-04
2.441344549879431725e-04,6.213696324266493320e-04
2.437598741380497813e-04,6.237071356736123562e-04
2.442362310830503702e-04,6.258631474338471889e-04
2.442591940052807331e-04,6.261509843170642853e-04
2.443936245981603861e-04,6.265088450163602829e-04
2.446009893901646137e-04,6.251429440453648567e-04
2.452300977893173695e-04,6.269428995437920094e-04
2.450597239658236504e-04,6.306663271971046925e-04
2.447598672006279230e-04,6.301563116721808910e-04
2.447548904456198215e-04,6.307946168817579746e-04
2.443162666168063879e-04,6.301491521298885345e-04
2.433986810501664877e-04,6.294884369708597660e-04
2.439603267703205347e-04,6.279783556237816811e-04
2.430157910566776991e-04,6.276184576563537121e-04
2.422515099169686437e-04,6.262954557314515114e-04
2.426266000838950276e-04,6.224850658327341080e-04
2.420245145913213491e-04,6.216377369128167629e-04
2.410036831861361861e-04,6.200859788805246353e-04
2.412658504908904433e-04,6.210272549651563168e-04
2.416585921309888363e-04,6.227574194781482220e-04
2.424233971396461129e-04,6.213401211425662041e-04
2.429467567708343267e-04,6.219799397513270378e-04
2.429094020044431090e-04,6.202826043590903282e-04
2.426056598778814077e-04,6.207901169545948505e-04
2.423863479634746909e-04,6.210720166563987732e-04
2.411258610663935542e-04,6.191267748363316059e-04
2.409250737400725484e-04,6.195408641360700130e-04
2.407153369858860970e-04,6.188969127833843231e-04
2.401742967776954174e-04,6.178987678140401840e-04
2.398281503701582551e-04,6.170089473016560078e-04
2.400600642431527376e-04,6.163336802273988724e-04
2.405963896308094263e-04,6.160020711831748486e-04
2.417368959868326783e-04,6.172627909108996391e-04
2.419932716293260455e-04,6.168306572362780571e-04
2.420958335278555751e-04,6.187011022120714188e-04
2.422788966214284301e-04,6.166768143884837627e-04
2.425988495815545321e-04,6.177987088449299335e-04
2.433415356790646911e-04,6.191267748363316059e-04
2.440126409055665135e-04,6.205153185874223709e-04
2.447542210575193167e-04,6.200573407113552094e-04
2.446594880893826485e-04,6.197437178343534470e-04
2.448101004119962454e-04,6.174709997139871120e-04
2.447378064971417189e-04,6.185925449244678020e-04
2.452142070978879929e-04,6.188590195961296558e-04
2.443446719553321600e-04,6.212796433828771114e-04
2.447399019729346037e-04,6.233807071112096310e-04
2.448971790727227926e-04,6.245787953957915306e-04
2.458110684528946877e-04,6.247229175642132759e-04
2.457901427987962961e-04,6.255445186980068684e-04
2.454189234413206577e-04,6.239977665245532990e-04
2.450578613206744194e-04,6.217850022949278355e-04
2.456676156725734472e-04,6.198857445269823074e-04
2.458677627146244049e-04,6.199165363796055317e-04
2.460116811562329531e-04,6.206104299053549767e-04
2.464978606440126896e-04,6.205628742463886738e-04
2.462085103616118431e-04,6.200977368280291557e-04
2.452376065775752068e-04,6.201128708198666573e-04
2.453517226967960596e-04,6.186784594319760799e-04
2.466833975631743670e-04,6.222320953384041786e-04
2.468240272719413042e-04,6.215978646650910378e-04
2.473211206961423159e-04,6.222887313924729824e-04
2.467113663442432880e-04,6.233454914763569832e-04
2.469020546413958073e-04,6.211973377503454685e-04
2.466252772137522697e-04,6.204489618539810181e-04
2.468800521455705166e-04,6.170014385133981705e-04
2.471161715220659971e-04,6.167562096379697323e-04
2.485373988747596741e-04,6.155278533697128296e-04
2.483667049091309309e-04,6.149611435830593109e-04
2.488365280441939831e-04,6.140679470263421535e-04
2.488188329152762890e-04,6.131237023510038853e-04
2.492644998710602522e-04,6.143936188891530037e-04
2.491180202923715115e-04,6.145974039100110531e-04
2.493293432053178549e-04,6.139285396784543991e-04
2.501984708942472935e-04,6.145148654468357563e-04
2.500555710867047310e-04,6.138917524367570877e-04
2.495744265615940094e-04,6.136897718533873558e-04
2.498756512068212032e-04,6.116959848441183567e-04
2.503049327060580254e-04,6.107959197834134102e-04
2.500265254639089108e-04,6.086408393457531929e-04
2.503867726773023605e-04,6.101704202592372894e-04
2.503935538697987795e-04,6.083694170229136944e-04
2.501095877960324287e-04,6.065981579013168812e-04
2.491666527930647135e-04,6.075699930079281330e-04
2.485358563717454672e-04,6.060571176931262016e-04
2.481309638824313879e-04,6.070288945920765400e-04
2.483947027940303087e-04,6.072014220990240574e-04
2.488564350642263889e-04,6.076678982935845852e-04
2.479141694493591785e-04,6.048847571946680546e-04
2.481467672623693943e-04,6.029837531968951225e-04
2.486234880052506924e-04,6.023478345014154911e-04
2.497443347238004208e-04,6.000819848850369453e-04
2.498852554708719254e-04,5.996722029522061348e-04
2.498925605323165655e-04,5.995552055537700653e-04
2.500035625416785479e-04,6.001705187372863293e-04
2.499937254469841719e-04,6.013868260197341442e-04
2.501772542018443346e-04,6.017460254952311516e-04
2.504528674762696028e-04,5.999629502184689045e-04
2.505977463442832232e-04,6.006149924360215664e-04
2.507437602616846561e-04,6.007423507981002331e-04
2.508611651137471199e-04,6.010434590280056000e-04
2.509032492525875568e-04,6.009976495988667011e-04
2.511385246179997921e-04,6.009212229400873184e-04
2.513170184101909399e-04,6.005613831803202629e-04
2.516973472665995359e-04,5.988801131024956703e-04
2.516215026844292879e-04,5.981866270303726196e-04
2.515866945032030344e-04,5.983159062452614307e-04
2.515600644983351231e-04,5.979130510240793228e-04
2.516366948839277029e-04,5.975865060463547707e-04
2.518581750337034464e-04,5.972943617962300777e-04
2.521991555113345385e-04,5.956045933999121189e-04
2.515136438887566328e-04,5.947416066192090511e-04
2.514843363314867020e-04,5.965692689642310143e-04
2.512108476366847754e-04,5.948740872554481030e-04
2.526166208554059267e-04,5.958771798759698868e-04
2.525653399061411619e-04,5.952565115876495838e-04
2.523140574339777231e-04,5.966218304820358753e-04
2.513636718504130840e-04,5.962342256680130959e-04
2.512669889256358147e-04,5.960352136753499508e-04
2.515657397452741861e-04,5.977683467790484428e-04
2.516669337637722492e-04,5.976647371426224709e-04
2.512674545869231224e-04,5.967586184851825237e-04
2.516765671316534281e-04,5.945694283582270145e-04
2.521222631912678480e-04,5.919089308008551598e-04
2.521908900234848261e-04,5.918705719523131847e-04
2.519937697798013687e-04,5.925201112404465675e-04
2.518175751902163029e-04,5.919805844314396381e-04
2.521491260267794132e-04,5.920275580137968063e-04
2.523826260585337877e-04,5.919128307141363621e-04
2.521606511436402798e-04,5.919811083003878593e-04
2.516529057174921036e-04,5.913868662901222706e-04
2.518155670259147882e-04,5.930013721808791161e-04
2.517904504202306271e-04,5.925414734520018101e-04
2.505118027329444885e-04,5.912882043048739433e-04
2.502990246284753084e-04,5.916116060689091682e-04
2.502536226529628038e-04,5.902073462493717670e-04
2.499029505997896194e-04,5.867839208804070950e-04
2.506560122128576040e-04,5.875526112504303455e-04
2.505267038941383362e-04,5.869211163371801376e-04
2.504231524653732777e-04,5.869294982403516769e-04
2.497178502380847931e-04,5.886069266125559807e-04
2.497114764992147684e-04,5.885935388505458832e-04
2.501691051293164492e-04,5.894569912925362587e-04
2.499567344784736633e-04,5.918065435253083706e-04
2.493426145520061255e-04,5.916233058087527752e-04
2.496867091394960880e-04,5.902546690776944160e-04
2.490080660209059715e-04,5.900634569115936756e-04
2.502192801330238581e-04,5.864785052835941315e-04
2.503162831999361515e-04,5.865983548574149609e-04
2.505484735593199730e-04,5.862116813659667969e-04
2.499202673789113760e-04,5.837184144183993340e-04
2.498683752492070198e-04,5.842885584570467472e-04
2.501282724551856518e-04,5.853277398273348808e-04
2.503233263269066811e-04,5.864799604751169682e-04
2.506804012227803469e-04,5.856354255229234695e-04
2.507300523575395346e-04,5.859584780409932137e-04
2.504840376786887646e-04,5.855333874933421612e-04
2.505495504010468721e-04,5.856347852386534214e-04
2.506347955204546452e-04,5.844848928973078728e-04
2.497496898286044598e-04,5.835147458128631115e-04
2.499725669622421265e-04,5.829224246554076672e-04
2.507563040126115084e-04,5.829125875607132912e-04
2.499380207154899836e-04,5.834669573232531548e-04
2.499489346519112587e-04,5.824620020575821400e-04
2.499857509974390268e-04,5.837271455675363541e-04
2.490663318894803524e-04,5.854260525666177273e-04
2.494363288860768080e-04,5.896591464988887310e-04
2.493074280209839344e-04,5.901869735680520535e-04
2.493041683919727802e-04,5.887886509299278259e-04
2.496150846127420664e-04,5.873775226064026356e-04
2.493334759492427111e-04,5.865957355126738548e-04
2.492424973752349615e-04,5.846616695635020733e-04
2.491679624654352665e-04,5.844302359037101269e-04
2.493035863153636456e-04,5.834908806718885899e-04
2.490500628482550383e-04,5.816159537062048912e-04
2.492070198059082031e-04,5.795736797153949738e-04
2.489936014171689749e-04,5.796923069283366203e-04
2.487984020262956619e-04,5.802801460959017277e-04
2.486525336280465126e-04,5.817982018925249577e-04
2.488248574081808329e-04,5.834593903273344040e-04
2.481405972503125668e-04,5.848383880220353603e-04
2.476006920915096998e-04,5.846838466823101044e-04
2.474236243870109320e-04,5.858977092429995537e-04
2.470164326950907707e-04,5.865651764906942844e-04
2.464666613377630711e-04,5.875649512745440006e-04
2.464251010678708553e-04,5.872850888408720493e-04
2.461390686221420765e-04,5.864421837031841278e-04
2.458886301610618830e-04,5.872024339623749256e-04
2.458132803440093994e-04,5.873090121895074844e-04
2.464285353198647499e-04,5.877807270735502243e-04
2.465451252646744251e-04,5.887618171982467175e-04
2.463285345584154129e-04,5.880398675799369812e-04
2.460822579450905323e-04,5.897193914279341698e-04
2.457911905366927385e-04,5.907843005843460560e-04
2.456224174238741398e-04,5.920763942413032055e-04
2.461567346472293139e-04,5.896050715819001198e-04
2.459522802382707596e-04,5.889456951990723610e-04
2.457672671880573034e-04,5.872317124158143997e-04
2.463032142259180546e-04,5.853529437445104122e-04
2.463299024384468794e-04,5.862337420694530010e-04
2.456802758388221264e-04,5.857581854797899723e-04
2.459124661982059479e-04,5.849250592291355133e-04
2.470163453835994005e-04,5.834231851622462273e-04
2.471051120664924383e-04,5.831256858073174953e-04
2.474550274200737476e-04,5.840884405188262463e-04
2.474091015756130219e-04,5.842930986545979977e-04
2.478187088854610920e-04,5.843145772814750671e-04
2.478478127159178257e-04,5.842607351951301098e-04
2.471616899129003286e-04,5.839954828843474388e-04
2.472170745022594929e-04,5.841114325448870659e-04
2.471493207849562168e-04,5.835719639435410500e-04
2.469904720783233643e-04,5.830030422657728195e-04
2.474036882631480694e-04,5.822619423270225525e-04
2.471377374604344368e-04,5.830397712998092175e-04
2.475366345606744289e-04,5.840177764184772968e-04
2.476920490153133869e-04,5.847210995852947235e-04
2.483817806933075190e-04,5.859325174242258072e-04
2.481373958289623260e-04,5.884223501197993755e-04
2.481303818058222532e-04,5.892047192901372910e-04
2.487483725417405367e-04,5.881980760022997856e-04
2.497521345503628254e-04,5.861280951648950577e-04
2.497244568075984716e-04,5.871984758414328098e-04
2.501503913663327694e-04,5.872554611414670944e-04
2.503826399333775043e-04,5.867101717740297318e-04
2.499987604096531868e-04,5.840031662955880165e-04
2.500631380826234818e-04,5.844029947184026241e-04
2.503512660041451454e-04,5.830426234751939774e-04
2.495210501365363598e-04,5.826087435707449913e-04
2.494871732778847218e-04,5.841741221956908703e-04
2.498116809874773026e-04,5.855948547832667828e-04
2.498725370969623327e-04,5.870034219697117805e-04
2.495842927601188421e-04,5.889807944186031818e-04
2.497386303730309010e-04,5.894603091292083263e-04
2.495180815458297729e-04,5.849465960636734962e-04
2.493057982064783573e-04,5.860776873305439949e-04
2.502188435755670071e-04,5.864900304004549980e-04
2.501835406292229891e-04,5.879719974473118782e-04
2.500134287402033806e-04,5.864576087333261967e-04
2.498742542229592800e-04,5.869619199074804783e-04
2.502409042790532112e-04,5.854120245203375816e-04
2.504122967366129160e-04,5.862088291905820370e-04
2.504856965970247984e-04,5.856388597749173641e-04
2.511131169740110636e-04,5.864393897354602814e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-2.422588113404344767e-05,2.069376932922750711e-04
1.997724320972338319e-04,4.529180296231061220e-04
2.529845514800399542e-04,5.870205350220203400e-04
2.544230083003640175e-04,6.267233402468264103e-04
2.548144257161766291e-04,6.375020602717995644e-04
2.541645953897386789e-04,6.311566103249788284e-04
2.532012003939598799e-04,6.293326732702553272e-04
2.524143783375620842e-04,6.306527066044509411e-04
2.519972331356257200e-04,6.269993609748780727e-04
2.517805842217057943e-04,6.286041461862623692e-04
2.517411194276064634e-04,6.348493625409901142e-04
2.501609269529581070e-04,6.307808798737823963e-04
2.497321693226695061e-04,6.319686071947216988e-04
2.489887410774827003e-04,6.283543189056217670e-04
2.485959557816386223e-04,6.298134685494005680e-04
2.485055010765790939e-04,6.221978110261261463e-04
2.462019911035895348e-04,6.154772127047181129e-04
2.479780232533812523e-04,6.223430973477661610e-04
2.483073913026601076e-04,6.237573688849806786e-04
2.480694092810153961e-04,6.271933671087026596e-04
2.448013110551983118e-04,6.214064196683466434e-04
2.454580098856240511e-04,6.226023542694747448e-04
2.479867544025182724e-04,6.300911190919578075e-04
2.471121551934629679e-04,6.242992240004241467e-04
2.442739496473222971e-04,6.225963006727397442e-04
2.452272747177630663e-04,6.249364232644438744e-04
2.447444712743163109e-04,6.246780394576489925e-04
2.444182464387267828e-04,6.237836205400526524e-04
2.451711625326424837e-04,6.157894385978579521e-04
2.451088512316346169e-04,6.146454834379255772e-04
2.444911515340209007e-04,6.175737944431602955e-04
2.455860376358032227e-04,6.187565159052610397e-04
2.461878175381571054e-04,6.187774124555289745e-04
2.471978077664971352e-04,6.240364164113998413e-04
2.477421076036989689e-04,6.201043142937123775e-04
2.452464250382035971e-04,6.156473536975681782e-04
2.443988341838121414e-04,6.114865536801517010e-04
2.437169605400413275e-04,6.117576849646866322e-04
2.440950047457590699e-04,6.086479988880455494e-04
2.437537186779081821e-04,6.064638146199285984e-04
2.439458476146683097e-04,6.078963633626699448e-04
2.425984421279281378e-04,6.055500125512480736e-04
2.436144568491727114e-04,6.148625398054718971e-04
2.414896152913570404e-04,6.192533764988183975e-04
2.417263312963768840e-04,6.170000415295362473e-04
2.418777585262432694e-04,6.148726679384708405e-04
2.426403370918706059e-04,6.122415070421993732e-04
2.415170747553929687e-04,6.134614814072847366e-04
2.420329838059842587e-04,6.193714798428118229e-04
2.399705263087525964e-04,6.195876630954444408e-04
2.419517841190099716e-04,6.219360511749982834e-04
2.434835623716935515e-04,6.214395980350673199e-04
2.442362310830503702e-04,6.258631474338471889e-04
2.450597239658236504e-04,6.306663271971046925e-04
2.439603267703205347e-04,6.279783556237816811e-04
2.410036831861361861e-04,6.200859788805246353e-04
2.429094020044431090e-04,6.202826043590903282e-04
2.407153369858860970e-04,6.188969127833843231e-04
2.417368959868326783e-04,6.172627909108996391e-04
2.433415356790646911e-04,6.191267748363316059e-04
2.447378064971417189e-04,6.185925449244678020e-04
2.458110684528946877e-04,6.247229175642132759e-04
2.458677627146244049e-04,6.199165363796055317e-04
2.453517226967960596e-04,6.186784594319760799e-04
2.469020546413958073e-04,6.211973377503454685e-04
2.483667049091309309e-04,6.149611435830593109e-04
2.493293432053178549e-04,6.139285396784543991e-04
2.503049327060580254e-04,6.107959197834134102e-04
2.491666527930647135e-04,6.075699930079281330e-04
2.479141694493591785e-04,6.048847571946680546e-04
2.498925605323165655e-04,5.995552055537700653e-04
2.505977463442832232e-04,6.006149924360215664e-04
2.513170184101909399e-04,6.005613831803202629e-04
2.516366948839277029e-04,5.975865060463547707e-04
2.512108476366847754e-04,5.948740872554481030e-04
2.512669889256358147e-04,5.960352136753499508e-04
2.521222631912678480e-04,5.919089308008551598e-04
2.523826260585337877e-04,5.919128307141363621e-04
2.505118027329444885e-04,5.912882043048739433e-04
2.505267038941383362e-04,5.869211163371801376e-04
2.499567344784736633e-04,5.918065435253083706e-04
2.503162831999361515e-04,5.865983548574149609e-04
2.503233263269066811e-04,5.864799604751169682e-04
2.506347955204546452e-04,5.844848928973078728e-04
2.499489346519112587e-04,5.824620020575821400e-04
2.493041683919727802e-04,5.887886509299278259e-04
2.493035863153636456e-04,5.834908806718885899e-04
2.486525336280465126e-04,5.817982018925249577e-04
2.470164326950907707e-04,5.865651764906942844e-04
2.458132803440093994e-04,5.873090121895074844e-04
2.457911905366927385e-04,5.907843005843460560e-04
2.463032142259180546e-04,5.853529437445104122e-04
2.471051120664924383e-04,5.831256858073174953e-04
2.471616899129003286e-04,5.839954828843474388e-04
2.471377374604344368e-04,5.830397712998092175e-04
2.481303818058222532e-04,5.892047192901372910e-04
2.503826399333775043e-04,5.867101717740297318e-04
2.494871732778847218e-04,5.841741221956908703e-04
2.495180815458297729e-04,5.849465960636734962e-04
2.498742542229592800e-04,5.869619199074804783e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Error.csv <==
7.978128771549204412e-01
1.442799041232381840e-01
1.544809827061149887e-01
1.478127324004489263e-01
1.417271844237430745e-01
1.263606703296958067e-01
8.586437619725259540e-02
8.098708299297803503e-02
6.569741371697261634e-02
4.015394959533329783e-02
3.040896074218182171e-02
2.228849082055236325e-02
1.349718648904206161e-02
1.107159103522249895e-02
1.480631026458731868e-02
1.063436987438592593e-02
1.303014374088898135e-02
7.639041921407573564e-03
5.878719032635558450e-03
8.046904672481636905e-03
4.482630593007585346e-03
1.202018158681874421e-02
1.777304199178867533e-02
5.883146250559101800e-03
8.972507635217756225e-03
3.911007217759883241e-03
1.391023556644364412e-03
3.537266491686723736e-03
2.616309374409295056e-03
1.702233537564735609e-03
2.780737810710536169e-03
1.275514957452874307e-03
1.451260856387266013e-02
3.621813358659278261e-03
5.432429297628499007e-03
4.870248734546966420e-03
5.326100681716090107e-03
3.312954503058977620e-03
3.594096422583560775e-03
1.557329848024107191e-03
7.892659435704843518e-03
1.388548502462903615e-03
1.622492008612313455e-03
3.650812223365905006e-03
4.218832241596919171e-03
7.003997711237710741e-03
7.766323058747613001e-03
1.786842351841848309e-02
3.148831980564091668e-03
3.287152218506715108e-03
4.078852213959182835e-03
2.417817098134168816e-03
1.809733985740463865e-03
6.900501144581534969e-03
2.430360394312638863e-03
4.584102227908263064e-03
1.178660566306736959e-03
1.063121317587615916e-03
4.603389516290400454e-03
3.023774683569725470e-03
5.967239587398020031e-03
5.128702677323500846e-03
3.793462980349238903e-03
2.348029613319851244e-03
6.759244835877312001e-03
3.698439752648008567e-03
1.162927117749631241e-03
6.571015996186539872e-03
2.717199072065740097e-03
2.342889079613223475e-03
2.337334357554802979e-03
5.984721907774667206e-03
9.729281195052341680e-03
7.968371643455608375e-03
2.938467317595429718e-03
2.931042040945340890e-03
6.759124566080546188e-04
8.248101248014835102e-03
1.408514821772716098e-03
1.554231405942075456e-02
1.696979729984373448e-03
1.057422011787845055e-02
2.028361001089668512e-03
9.445312510300838890e-03
1.155294380104555756e-03
6.618114036515159414e-03
4.319520310027146620e-03
2.856056346336539788e-03
3.750792198531511731e-03
1.172716841613779398e-03
5.677503530470094477e-03
3.678347029102272455e-03
7.409752859306379009e-03
3.873979600135936223e-03
2.358885134469026427e-03
2.502560701960046975e-03
3.092963909871789679e-03
1.194035184410648966e-02
1.593306695103995042e-03
5.648608504564590037e-03
1.752762476368911488e-03
2.862261062611291644e-03
1.126871494498948856e-02
1.105031529159730599e-03
1.295787790878278126e-02
2.383634391328771397e-03
6.197924501783854540e-03
3.869991109387780660e-03
6.958166026109195539e-03
5.047640526987444941e-03
1.125301844507584428e-02
6.114580100328211552e-03
1.435451953117681742e-02
1.364989670569219339e-03
3.423603327053162219e-03
8.906153539908670926e-04
2.358859279340638337e-03
9.075576249025840009e-03
6.319348344849285435e-04
4.146723180009293658e-03
2.334607137300546194e-03
5.091140325703001970e-03
1.413786160304910614e-03
2.052411543369396865e-03
1.030384020136117891e-03
9.874447470746890859e-03
1.384640715705414337e-03
6.629144724670494628e-03
8.545012702767203205e-03
1.743318391633541997e-03
5.753146350759663283e-03
1.388403120490743761e-03
2.042231281229011253e-03
2.241972325978181142e-03
4.971412423530421378e-03
7.330109566380190594e-03
6.905733161331794115e-03
3.205328680064701511e-03
1.826556110000799931e-03
1.409056531423159495e-03
5.712472188906078836e-03
8.480236534629499029e-03
2.969256782634153644e-03
1.256686368143438391e-03
2.359485957926917617e-03
7.188390461684101770e-03
4.175986098721858400e-03
3.834142775504629282e-03
2.505695712415306493e-03
3.254747376589517491e-03
5.383010859828502373e-03
4.365723610348792513e-03
5.599283356257561683e-03
1.948460410317083644e-03
4.447500262748379542e-03
6.250411270187232818e-03
6.494420684428745981e-04
3.863670175740808663e-03
2.279188241776902019e-03
1.037867567817027815e-03
2.057937432844590166e-03
5.628219588190139233e-03
3.537793341795057549e-03
1.954816744202423923e-03
2.780137648748974045e-03
1.503875729136190231e-03
1.225487480815474822e-03
1.414592333012489002e-03
5.127992300337122196e-04
3.595885320468545851e-03
7.759742220469022407e-03
7.245897844302423389e-03
8.695520047962422864e-04
3.301385714431935483e-03
1.577926769046376389e-03
8.556000261691239228e-03
1.433022330494442302e-03
5.193137596049651923e-03
5.849939011751442881e-04
1.450617662376623351e-03
6.805145540780737322e-03
4.704497429186485155e-03
5.467793157839588927e-03
3.665630008156946056e-04
1.446569161308746939e-03
1.618888468879886057e-03
3.471902895276513749e-03
4.725858991238733771e-03
1.585844615072878145e-03
3.422961457190486396e-03
5.541485966470942846e-03
5.302827350614830113e-03
6.301010295416117034e-03
1.512886545458435109e-03
2.734731124014903609e-03
7.953645670354321170e-03
4.941656847264448704e-03
3.667544305820182558e-03
5.980736651963578128e-03
2.450327350870703559e-03
1.681049492730037542e-03
1.830986098308577800e-03
3.769509941580696539e-03
9.452911296163881653e-04
2.984847754284121382e-03
5.359311336400537050e-03
5.128118963498882327e-03
1.940932844446399339e-03
1.481299233451404632e-03
5.672740035404539444e-03
5.917563715661448322e-03
3.317458806446068470e-03
4.483232289388374564e-03
8.147474547856730937e-04
2.229781310842037997e-03
9.639672275401599266e-04
4.466468749850015761e-03
7.115292417685800067e-04
3.282299249336431083e-03
1.434024662590735856e-03
3.498220878715602254e-03
8.204238859944651061e-03
1.318009151055291733e-03
2.244807746047070181e-03
5.193121504162318859e-03
3.390153875028325756e-03
5.747713269374057563e-03
3.880492467961255392e-03
3.042992035927478012e-03
6.748388050880993558e-04
3.744758820734744864e-03
3.478096386398916301e-03
3.220213903535945263e-03
4.421040683232899289e-03
3.399925104949317722e-03
2.039765637904658591e-03
2.027667883555366816e-03
2.067202407225601085e-03
5.145098323584920870e-03
5.223858516011398601e-04
5.404584655286352561e-03
1.044073157401897252e-03
1.082336141324061109e-03
4.623924871585466737e-03
3.753424665803846514e-03
2.843262213523864435e-03
1.398913069076116941e-02
1.390162083885315269e-03
2.817852138936818244e-03
3.905233451802147485e-03
1.035347568811209118e-03
1.575032912078828343e-03
2.284355721880878057e-03
4.249148484910743838e-03
2.590581198519342678e-03
3.817076746892315766e-03
4.478075644377666983e-04
3.194122158130364899e-03
6.261220207676242155e-03
3.765375670727628445e-03
5.148424435651094595e-03
5.837181490850628686e-04
1.083319002960245452e-03
1.954281143890562646e-03
5.468010680937504010e-03
5.174806069702346870e-03
2.752030296035481213e-03
9.992782114979143794e-04
3.309194860342861734e-03
5.096336789355617250e-03
3.949861521786650169e-03
4.945490703124130402e-03
5.152271112490881995e-03
5.512332640944910857e-03
4.436312172568551877e-03
7.077822827357079655e-03
2.385966967329843612e-03
3.354916397494000710e-03
5.047334863058087345e-03
3.384969955858994212e-03
2.493416970282649834e-03
1.116912805610962341e-03
6.778475139382040366e-04
5.577867100576663559e-03
8.218146868052498546e-04
1.107957075492296351e-03
3.294300748730152103e-03
2.376657830787446118e-03
1.616306371933821061e-03
1.876166903242919119e-03
4.343887222642996322e-03
9.486147134420318738e-04
2.608957754448151811e-03
3.088650989127750268e-03
2.596509006238842659e-03
6.095440652001939998e-03
4.347163897425227255e-03
3.588526529314591592e-03
1.490051258628470685e-03
3.204700662304255706e-03
1.520936310259369270e-03
2.175384629836633627e-03
4.187466469781599837e-03
3.888127572627840447e-03
2.082589754320725382e-03
4.158038415717764218e-03
1.175159921954112719e-03
4.052221729568751714e-03
4.696925623785272799e-03
4.395473168950233579e-03
1.142720326465839886e-03
9.226032050959597766e-04
4.221295960818724838e-03
2.004428713279900361e-03
6.224909096269027296e-03
2.007118901693557937e-03
1.043474361082628171e-02
8.921429398126775072e-04
3.503863421832787307e-03
2.501554452815450951e-03
3.095918708246782856e-03
1.881683713131271363e-03
5.046781093460108759e-03
9.456255168572733029e-04
2.997064594070457128e-03
1.168706482482558939e-03
3.370075156326099355e-03
1.234876772153128315e-03
3.658128814294807005e-03
7.948996882819706501e-04
1.319795212368153354e-03
5.007138651953004990e-03
1.446559610125357177e-03
1.568345880304375687e-03
2.671606446215618255e-03
2.920471870393624367e-03
3.653387469608405675e-03
2.971968538291145778e-03
2.637154546296884960e-03
2.987146814136842563e-03
6.558317686916419718e-03
3.295968872787026927e-03
1.801875735668941438e-03
2.805003430750551471e-03
2.138266301421564569e-03
7.999060449989228716e-03
2.708962375903547961e-03
3.535069518527350890e-03
4.742305403821815875e-03
7.399563291593046861e-04
1.959547162336279904e-04
9.031037154315083504e-04
1.720188456886559284e-03
1.169514806925287410e-03
2.610025206769226933e-03
2.127504852990976577e-03
1.169787657622522884e-03
4.884457907155543427e-04
2.533654907516398169e-04
3.746639892741944564e-03
6.872605882524717748e-04
3.237869721656661502e-03
1.243224301381546477e-03
2.141478641933465034e-04
3.674665148824132407e-03
4.709082785695914105e-04
5.676608413119770035e-04
2.401579393006563531e-03
3.413691987586603589e-03
2.565903874001403389e-03
2.543357975061315539e-03
6.439426917569219221e-03
9.481334908862131721e-04
2.537321512310608800e-03
6.918100157941642347e-03
8.713937386964883472e-04
2.402620182211244199e-03
6.295074259154242015e-04
2.564832289212853281e-03
3.014991144564125279e-03
5.659733809879134367e-03
8.547532887937508289e-04
1.199984203213815426e-03
1.343988173770659491e-03
5.354988623116555945e-04
1.304973943230009360e-03
9.013767297051393686e-04
1.465892462704864764e-03
3.744097665779424263e-03
6.351268081773492249e-04
4.308364858605810872e-03
6.265007801523778076e-04
2.261691772654920649e-03
6.901338637023040137e-03
5.897252395908834759e-03
1.435768185472000415e-03
1.710764126688859741e-03
2.381083679252283310e-03
1.103367814817813111e-03
3.420992913882090532e-03
3.231238475679441575e-03
3.490232290017741389e-03
2.349452261603890164e-03
4.584108943549885726e-03
5.674474311293281614e-03
2.812886911584665944e-04
1.858586647179723403e-03
5.115942719970466984e-03
8.414969512134901986e-04
2.862589258622019218e-03
2.524506380934554879e-03
2.361665866359306983e-03
7.228145328774075729e-04
1.819127895182625319e-03
1.164910524437083724e-03
1.562600683591280079e-03
3.591480696463757519e-03
1.674101039289577989e-03
4.040819023247434541e-03
4.311608210933901182e-03
1.465446742528186096e-03
3.182969894965006086e-03
3.553189619179953837e-03
6.229883947841722072e-03
7.866266285555896434e-04
2.993021957755653654e-03
2.124910582988857963e-03
2.507860358441183195e-03
2.987993755005072336e-03
3.872102181119587523e-04
3.109266904591590722e-03
3.082124676917987697e-03
2.774939546885053874e-03
1.108523588571843537e-03
2.014996931411747443e-03
2.155584709264778739e-03
3.271937658655795639e-03
3.306875159139293242e-03
2.805273611688344562e-03
1.850978379104736404e-03
2.753035697715230240e-03
1.553849230772254113e-03
4.882780179576992141e-04
1.156157650332213967e-03
2.099685427713936323e-03
4.866319458420864121e-04
2.386701684906503661e-03
1.967814742729697211e-03
1.268808773804168269e-03
2.624219444966962699e-03
2.507990274437331673e-03
1.784191700107806006e-03
3.765360180577949443e-03
1.994932278270713805e-03
3.292474343297023282e-03
3.417677227651013533e-03
1.735083637280645250e-03
3.756263796689742526e-03
1.276126821540136741e-03
7.169060390291374409e-03
1.633215451662400333e-03
3.201705930955177533e-03
3.061983378038600641e-04
7.546619591180835692e-04
2.066811296445963367e-04
1.558169208652827528e-03
1.955735290438943516e-04
9.039925510176659035e-04
1.156148611497781736e-03
2.775941673159011691e-03
2.795027413978962497e-03
1.401251663510981460e-03
1.340585470804395076e-03
2.437587473194501985e-03
3.350605256111930698e-03
2.513893789294332701e-03
3.033625041194214569e-03
4.127017350756156076e-03
1.700864045822303265e-03
2.707843947654088156e-03
1.100232931743567533e-03
3.973552911613196376e-03
5.487605291612923913e-04
2.085278576302804394e-03
9.295656954099949451e-03
2.343696009754533700e-03
3.125681214978980743e-03
1.820806523311708754e-03
2.672341471764596525e-03
1.729131760776820952e-03
9.457521233790922369e-03
1.627207839175152850e-03
4.952086209886377016e-03
2.023567096707597646e-03
2.509375962455798973e-03
8.105515516504830644e-04
2.105472178134433579e-03
1.385968484347402038e-03
9.527512947432330206e-04
1.703753816888708278e-03
3.077321962425363954e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
7.978128771549204412e-01
1.263606703296958067e-01
3.040896074218182171e-02
1.063436987438592593e-02
4.482630593007585346e-03
3.911007217759883241e-03
2.780737810710536169e-03
4.870248734546966420e-03
7.892659435704843518e-03
7.003997711237710741e-03
4.078852213959182835e-03
4.584102227908263064e-03
5.967239587398020031e-03
3.698439752648008567e-03
2.337334357554802979e-03
2.931042040945340890e-03
1.696979729984373448e-03
6.618114036515159414e-03
5.677503530470094477e-03
2.502560701960046975e-03
1.752762476368911488e-03
2.383634391328771397e-03
1.125301844507584428e-02
8.906153539908670926e-04
2.334607137300546194e-03
9.874447470746890859e-03
5.753146350759663283e-03
7.330109566380190594e-03
5.712472188906078836e-03
7.188390461684101770e-03
5.383010859828502373e-03
6.250411270187232818e-03
2.057937432844590166e-03
1.503875729136190231e-03
7.759742220469022407e-03
8.556000261691239228e-03
6.805145540780737322e-03
1.618888468879886057e-03
5.541485966470942846e-03
7.953645670354321170e-03
1.681049492730037542e-03
5.359311336400537050e-03
5.917563715661448322e-03
9.639672275401599266e-04
3.498220878715602254e-03
3.390153875028325756e-03
3.744758820734744864e-03
2.039765637904658591e-03
5.404584655286352561e-03
2.843262213523864435e-03
1.035347568811209118e-03
3.817076746892315766e-03
5.148424435651094595e-03
5.174806069702346870e-03
3.949861521786650169e-03
7.077822827357079655e-03
2.493416970282649834e-03
1.107957075492296351e-03
4.343887222642996322e-03
6.095440652001939998e-03
1.520936310259369270e-03
4.158038415717764218e-03
1.142720326465839886e-03
2.007118901693557937e-03
3.095918708246782856e-03
1.168706482482558939e-03
1.319795212368153354e-03
2.920471870393624367e-03
6.558317686916419718e-03
7.999060449989228716e-03
1.959547162336279904e-04
2.127504852990976577e-03
6.872605882524717748e-04
4.709082785695914105e-04
2.543357975061315539e-03
8.713937386964883472e-04
5.659733809879134367e-03
1.304973943230009360e-03
4.308364858605810872e-03
1.435768185472000415e-03
3.231238475679441575e-03
2.812886911584665944e-04
2.524506380934554879e-03
1.562600683591280079e-03
1.465446742528186096e-03
2.993021957755653654e-03
3.109266904591590722e-03
2.155584709264778739e-03
2.753035697715230240e-03
4.866319458420864121e-04
2.507990274437331673e-03
3.417677227651013533e-03
1.633215451662400333e-03
1.558169208652827528e-03
2.795027413978962497e-03
2.513893789294332701e-03
1.100232931743567533e-03
2.343696009754533700e-03
9.457521233790922369e-03
8.105515516504830644e-04
3.077321962425363954e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.058915138244628906e+01,6.248141765594482422e+00,0.000000000000000000e+00,4.341010093688964844e+00
1.036774158477783203e+00,3.526989519596099854e-01,9.454627434024587274e-05,6.839807033538818359e-01
9.352692961692810059e-01,4.999625682830810547e-01,1.446757087251171470e-04,4.351620674133300781e-01
9.009417295455932617e-01,4.744423031806945801e-01,1.875378948170691729e-04,4.263118505477905273e-01
8.497421145439147949e-01,4.618381559848785400e-01,2.221737377112731338e-04,3.876817822456359863e-01
7.508341073989868164e-01,4.179991781711578369e-01,2.459485258441418409e-04,3.325889408588409424e-01
5.311323404312133789e-01,3.197665214538574219e-01,2.261479967273771763e-04,2.111396938562393188e-01
4.153156280517578125e-01,2.996041476726531982e-01,1.837796298786997795e-04,1.155276745557785034e-01
3.305536210536956787e-01,2.386539429426193237e-01,1.734308461891487241e-04,9.172623604536056519e-02
2.087389230728149414e-01,1.687393337488174438e-01,1.193068237625993788e-04,3.988027200102806091e-02
1.338417530059814453e-01,1.100783720612525940e-01,9.099023736780509353e-05,2.367238514125347137e-02
9.305803477764129639e-02,7.406803220510482788e-02,8.284778596134856343e-05,1.890715211629867554e-02
6.098158657550811768e-02,5.363390594720840454e-02,5.201185922487638891e-05,7.295667193830013275e-03
3.979703783988952637e-02,3.545324876904487610e-02,4.011806595372036099e-05,4.303672350943088531e-03
2.850770764052867889e-02,2.342142909765243530e-02,4.411025656736455858e-05,5.042167380452156067e-03
1.891370117664337158e-02,1.745580136775970459e-02,2.365771615586709231e-05,1.434242702089250088e-03
1.384679879993200302e-02,1.153979450464248657e-02,3.072421532124280930e-05,2.276279730722308159e-03
8.560721762478351593e-03,8.005886338651180267e-03,1.469189919589553028e-05,5.401441594585776329e-04
5.622473079711198807e-03,5.464014597237110138e-03,7.584388640680117533e-06,1.508743007434532046e-04
4.331562668085098267e-03,3.667413024231791496e-03,1.661109308770392090e-05,6.475384579971432686e-04
2.775222295895218849e-03,2.774562453851103783e-03,-6.625616038036241662e-07,1.322521029578638263e-06
4.157321527600288391e-03,2.522857394069433212e-03,2.630846938700415194e-05,1.608155784197151661e-03
7.257714867591857910e-03,4.600489046424627304e-03,-3.413314334466122091e-05,2.691359026357531548e-03
1.663902774453163147e-03,1.430885284207761288e-03,-9.891177796816918999e-06,2.429086598567664623e-04
2.285772468894720078e-03,1.612264546565711498e-03,-1.745072404446545988e-05,6.909586954861879349e-04
8.795978501439094543e-04,7.789825904183089733e-04,-7.005146017036167905e-06,1.076203989214263856e-04
4.983859835192561150e-04,4.974665935151278973e-04,3.515562525535642635e-07,5.678267029907146934e-07
6.461505545303225517e-04,5.303965881466865540e-04,-7.549399015260860324e-06,1.233033981407061219e-04
4.637428792193531990e-04,4.095078911632299423e-04,-4.951897153659956530e-06,5.918689930695109069e-05
3.610682615544646978e-04,2.838921209331601858e-04,3.244474328312207945e-06,7.393166742986068130e-05
3.778905083891004324e-04,3.252569295000284910e-04,-5.049795163358794525e-06,5.768339542555622756e-05
2.449477324262261391e-04,2.205741184297949076e-04,2.574125119281234220e-06,2.179946750402450562e-05
3.748243674635887146e-03,2.096435753628611565e-03,-2.753349508566316217e-05,1.679341192357242107e-03
4.469323321245610714e-04,2.449977619107812643e-04,8.761351637076586485e-06,1.931732113007456064e-04
7.140639936551451683e-04,3.639045171439647675e-04,1.186745066661387682e-05,3.382920112926512957e-04
5.816881312057375908e-04,3.058444417547434568e-04,1.053230607794830576e-05,2.653114206623286009e-04
6.317187799140810966e-04,3.445376351010054350e-04,8.713258466741535813e-06,2.784678945317864418e-04
3.064801567234098911e-04,2.104735904140397906e-04,-6.600860160688171163e-06,1.026074460241943598e-04
3.571431734599173069e-04,2.076029049931094050e-04,-8.272182640212122351e-06,1.578124356456100941e-04
1.245940511580556631e-04,1.143062399933114648e-04,1.860195538938569371e-06,8.427620741713326424e-06
1.588522223755717278e-03,5.239813472144305706e-04,-1.980710658244788647e-05,1.084347954019904137e-03
1.240605488419532776e-04,8.740149496588855982e-05,3.378802603037911467e-06,3.328025559312663972e-05
1.305699988733977079e-04,8.936976519180461764e-05,3.710008286361698993e-06,3.749021561816334724e-05
3.385231830179691315e-04,1.594160130480304360e-04,8.431014975940342993e-06,1.706761686364188790e-04
4.199653922114521265e-04,1.887033868115395308e-04,9.719295121612958610e-06,2.215427084593102336e-04
1.004358520731329918e-03,4.514166212175041437e-04,-1.576169051986653358e-05,5.687035736627876759e-04
1.046506222337484360e-03,5.677677108906209469e-04,-1.503950898040784523e-05,4.937780904583632946e-04
6.157595664262771606e-03,2.509400714188814163e-03,3.964863572036847472e-05,3.608546219766139984e-03
1.818485907278954983e-04,1.325550692854449153e-04,-5.016322575102094561e-06,5.430984674603678286e-05
2.448631566949188709e-04,1.214848525705747306e-04,7.264298801601398736e-06,1.161140244221314788e-04
5.564654711633920670e-04,1.172625707113184035e-04,1.226137737830867991e-05,4.269415512681007385e-04
1.127228097175247967e-04,8.863661059876903892e-05,-3.591786935430718586e-06,2.767798287095502019e-05
1.053570886142551899e-04,6.473662506323307753e-05,1.045392423293378670e-06,3.957506487495265901e-05
1.052095904015004635e-03,3.824092273134738207e-04,-1.689603777776937932e-05,6.865827017463743687e-04
1.333662803517654538e-04,7.686122262384742498e-05,-5.261746537144063041e-06,6.176680471980944276e-05
2.890402975026518106e-04,2.269111573696136475e-04,-5.051373591413721442e-06,6.718051736243069172e-05
6.451902299886569381e-05,3.216346522094681859e-05,3.174487801516079344e-06,2.918106838478706777e-05
3.759617175091989338e-05,3.537629527272656560e-05,-3.423233465582598001e-07,2.562198915256885812e-06
6.509686936624348164e-04,1.309521321672946215e-04,1.346111184830078855e-05,5.065554287284612656e-04
2.027436567004770041e-04,9.039235737873241305e-05,6.579910404980182648e-06,1.057713816408067942e-04
9.133924613706767559e-04,2.435578062431886792e-04,-1.651263664825819433e-05,6.863473099656403065e-04
5.637571448460221291e-04,2.151005464838817716e-04,-1.244821760337799788e-05,3.611048450693488121e-04
3.391551435925066471e-04,1.167181544587947428e-04,9.498601684754248708e-06,2.129383938154205680e-04
1.246566971531137824e-04,6.089380622142925858e-05,3.211092462152009830e-06,6.055179983377456665e-05
8.039390668272972107e-04,3.935856802854686975e-04,-1.393777893099468201e-05,4.242911236360669136e-04
4.342792381066828966e-04,8.808456914266571403e-05,-1.102386431739432737e-05,3.572185232769697905e-04
3.932796244043856859e-05,2.698192838579416275e-05,-5.881727815904014278e-07,1.293420518777566031e-05
6.521303439512848854e-04,3.959147725254297256e-04,1.049175625666975975e-05,2.457237860653549433e-04
1.426605158485472202e-04,7.266372267622500658e-05,-5.864350896445102990e-06,7.586114952573552728e-05
1.676447864156216383e-04,4.328711293055675924e-05,6.628626579185947776e-06,1.177290541818365455e-04
8.756418537814170122e-05,6.060741361579857767e-05,-2.489851794962305576e-06,2.944662264781072736e-05
9.501458844169974327e-04,2.294950973009690642e-04,-1.672808139119297266e-05,7.373788394033908844e-04
1.571351778693497181e-03,8.072857162915170193e-04,-1.886815698526334018e-05,7.829341921024024487e-04
1.375321066007018089e-03,4.625854489859193563e-04,-1.930751022882759571e-05,9.320431272499263287e-04
1.326380006503313780e-04,8.817281923256814480e-05,4.235376763972453773e-06,4.022979919682256877e-05
1.257604017155244946e-04,8.833726315060630441e-05,2.642892013682285324e-06,3.478025246295146644e-05
1.769105074345134199e-05,1.235964464285643771e-05,-1.775421878846827894e-06,7.106827524694381282e-06
9.071588283404707909e-04,6.351354531943798065e-04,-9.730825695442035794e-06,2.817541535478085279e-04
3.992977508460171521e-05,2.513747676857747138e-05,-2.750019348241039552e-06,1.754231743689160794e-05
5.380858667194843292e-03,1.703027286566793919e-03,-3.910363375325687230e-05,3.716934937983751297e-03
1.362494513159617782e-04,1.338693255092948675e-05,5.865199455001857132e-06,1.169973184005357325e-04
2.454682020470499992e-03,8.057848899625241756e-04,2.527361175452824682e-05,1.623623538762331009e-03
7.135470514185726643e-05,4.298242492950521410e-05,3.068275418627308682e-06,2.530400161049328744e-05
1.019072835333645344e-03,8.795512840151786804e-04,7.168387128331232816e-06,1.323531905654817820e-04
4.728348721982911229e-05,1.373348095512483269e-05,-3.782366093219025061e-06,3.733237099368125200e-05
8.801211370155215263e-04,3.386977477930486202e-04,1.503701150795677677e-05,5.263863713480532169e-04
4.192380874883383512e-04,1.365401694783940911e-04,1.073312614607857540e-05,2.719647891353815794e-04
1.366038923151791096e-04,7.532612653449177742e-05,-5.455866812553722411e-06,6.673364259768277407e-05
3.195977769792079926e-04,1.024646917358040810e-04,-9.472251804254483432e-06,2.266053343191742897e-04
5.408264405559748411e-05,1.199947473651263863e-05,3.384407818884938024e-06,3.869875945383682847e-05
5.297257448546588421e-04,2.778703055810183287e-04,1.039713697537081316e-05,2.414583141217008233e-04
4.295864782761782408e-04,7.066850957926362753e-05,1.098898974305484444e-05,3.479289880488067865e-04
9.416021057404577732e-04,4.555870254989713430e-04,1.461080955778015777e-05,4.714042588602751493e-04
2.398278884356841445e-04,1.331414823653176427e-04,-7.205415386124514043e-06,1.138918159995228052e-04
1.259535929420962930e-04,4.293286110623739660e-05,-6.238354217202868313e-06,8.925908332457765937e-05
2.546909381635487080e-04,2.282077184645459056e-05,8.682438419782556593e-06,2.231877297163009644e-04
1.743379689287394285e-04,8.035130304051563144e-05,-6.759933967259712517e-06,1.007465907605364919e-04
2.926121233031153679e-03,1.060332055203616619e-03,-2.922800922533497214e-05,1.895017223432660103e-03
5.399416113505139947e-05,2.390559893683530390e-05,-3.762785127037204802e-06,3.385134550626389682e-05
4.466493264771997929e-04,3.046630008611828089e-04,-2.651217528182314709e-06,1.446375244995579123e-04
4.361766332294791937e-05,3.311423279228620231e-05,-1.888625547508127056e-06,1.239205357705941424e-05
1.514723553555086255e-04,7.024907245067879558e-05,5.799836344522191212e-06,7.542344974353909492e-05
2.929039066657423973e-03,8.599978755228221416e-04,2.925273292930796742e-05,2.039788523688912392e-03
2.732908797042910010e-05,1.468718710384564474e-05,1.811978904697753023e-06,1.082992275769356638e-05
3.878333140164613724e-03,1.134803052991628647e-03,-3.374776861164718866e-05,2.777277957648038864e-03
1.262573350686579943e-04,4.555457780952565372e-05,5.682697519659996033e-06,7.502006337745115161e-05
9.561380138620734215e-04,2.478885580785572529e-04,1.709571188257541507e-05,6.911537493579089642e-04
2.824901021085679531e-04,1.225035084644332528e-04,8.274596439150627702e-06,1.517119817435741425e-04
8.242772892117500305e-04,4.038522019982337952e-04,1.357418932457221672e-05,4.068508860655128956e-04
6.841180147603154182e-04,1.520836231065914035e-04,-1.445897760277148336e-05,5.464933346956968307e-04
2.761834766715764999e-03,8.883986738510429859e-04,2.847692303475923836e-05,1.844959100708365440e-03
5.087248282507061958e-04,3.444215399213135242e-04,-8.214723493438214064e-06,1.725180190987884998e-04
4.898192360997200012e-03,1.363776507787406445e-03,-3.877031122101470828e-05,3.573186229914426804e-03
9.062862955033779144e-05,9.081492862605955452e-06,5.414932275016326457e-06,7.613220805069431663e-05
1.678257249295711517e-04,1.181906336569227278e-04,-4.697915301221655682e-08,4.968207213096320629e-05
3.555312287062406540e-05,7.088605343597009778e-06,2.930989239757764153e-06,2.553352896939031780e-05
1.543974212836474180e-04,3.774362630792893469e-05,6.513280823128297925e-06,1.101405141525901854e-04
1.364744035527110100e-03,6.910883239470422268e-04,-1.684552808001171798e-05,6.905011832714080811e-04
1.098178745451150462e-05,7.733908205409534276e-06,-1.284385348299110774e-06,4.532264483714243397e-06
2.226965007139369845e-04,1.702617882983759046e-04,-1.488869770582823548e-06,5.392357343225739896e-05
9.165942901745438576e-05,5.030525426263920963e-05,-4.530212208919692785e-06,4.588438241626136005e-05
5.242869956418871880e-04,1.962287351489067078e-04,-1.210903974424581975e-05,3.401673166081309319e-04
4.031656862935051322e-05,2.093863258778583258e-05,2.719682470342377201e-06,1.665825402596965432e-05
5.590025466517545283e-05,4.653088035411201417e-05,-6.814302651036996394e-07,1.005080321192508563e-05
3.416189429117366672e-05,1.128268195316195488e-05,2.127644620486535132e-06,2.075156589853577316e-05
2.100492129102349281e-03,6.897933199070394039e-04,2.478460919519420713e-05,1.385914278216660023e-03
3.304034908069297671e-05,2.216259235865436494e-05,-1.610270146557013504e-06,1.248802709596930072e-05
5.260716425254940987e-04,4.391397815197706223e-04,2.645112999744014814e-07,8.666731446282938123e-05
1.745933201164007187e-03,4.976516938768327236e-04,2.280061380588449538e-05,1.225480926223099232e-03
7.970261503942310810e-05,2.300015876244287938e-05,-5.111850441608112305e-06,6.181430944707244635e-05
1.056369394063949585e-03,1.693539088591933250e-04,-1.925448850670363754e-05,9.062699391506612301e-04
5.292821151670068502e-05,1.828207859944086522e-05,2.308875764356344007e-06,3.233725874451920390e-05
1.542317331768572330e-04,1.877528484328649938e-05,-7.608990017615724355e-06,1.430654374416917562e-04
2.040229446720331907e-04,1.887857433757744730e-05,-8.621989763923920691e-06,1.937663619173690677e-04
5.439375527203083038e-04,1.753980905050411820e-04,-1.290892669203458354e-05,3.814484225586056709e-04
1.348123652860522270e-03,3.407419426366686821e-04,2.036298064922448248e-05,9.870186913758516312e-04
1.256146351806819439e-03,2.831220335792750120e-04,-2.024001332756597549e-05,9.932643733918666840e-04
1.716639962978661060e-04,9.262196545023471117e-05,5.680913091055117548e-06,7.336110866162925959e-05
1.459922204958274961e-04,1.204128238896373659e-05,-7.074247150740120560e-06,1.410251861670985818e-04
8.476146467728540301e-05,1.317125861532986164e-05,-5.146645889908540994e-06,7.673685468034818769e-05
1.401132554747164249e-03,7.325619662879034877e-05,-2.105564635712653399e-05,1.348932040855288506e-03
8.441541576758027077e-04,7.029802072793245316e-04,7.221451596706174314e-06,1.339524460490792990e-04
2.543565933592617512e-04,5.423434777185320854e-05,8.810609870124608278e-06,1.913116284413263202e-04
2.575161124696023762e-05,1.969613185792695731e-05,-1.122308503909152932e-06,7.177788575063459575e-06
9.311451140092685819e-05,5.188909199205227196e-05,-3.980769179179333150e-06,4.520618676906451583e-05
1.161904656328260899e-03,3.548046806827187538e-04,-1.817939300963189453e-05,8.252793923020362854e-04
8.757544565014541149e-04,2.217492328782100230e-05,1.669540324655827135e-05,8.368841372430324554e-04
6.343337008729577065e-04,3.686685158754698932e-05,1.340883864031638950e-05,5.840579979121685028e-04
2.583058085292577744e-04,2.160120129701681435e-05,-9.549778951623011380e-06,2.462543779984116554e-04
1.441927452106028795e-04,1.045541939674876630e-04,-1.204260797749157064e-06,4.084281681571155787e-05
4.076838085893541574e-04,2.799531503114849329e-04,-2.912737045335234143e-06,1.306433987338095903e-04
2.452040498610585928e-04,1.863306533778086305e-04,2.618366806927951984e-06,5.625503399642184377e-05
9.286398999392986298e-04,1.857596216723322868e-04,1.764179978636093438e-05,7.252384675666689873e-04
6.389609916368499398e-05,4.060431456309743226e-05,-1.741809796840243507e-06,2.503359428374096751e-05
4.349911469034850597e-04,1.617682864889502525e-04,7.864126928325276822e-06,2.653587434906512499e-04
9.607704705558717251e-04,2.501769922673702240e-04,-1.647836870688479394e-05,7.270718342624604702e-04
2.768718331935815513e-05,6.357473466778174043e-06,2.626654122650506906e-06,1.870305459306109697e-05
1.819597964640706778e-04,1.521980739198625088e-04,2.072304368994082324e-06,2.768941340036690235e-05
2.328823611605912447e-04,1.705140311969444156e-05,-8.240397619374562055e-06,2.240713511127978563e-04
2.652511284395586699e-05,1.366132073599146679e-05,-2.446882263029692695e-06,1.531067391624674201e-05
1.966825511772185564e-04,1.391517344018211588e-05,7.574424671474844217e-06,1.751929521560668945e-04
7.624219870194792747e-04,2.135030517820268869e-04,1.502398117736447603e-05,5.338949849829077721e-04
1.950431906152516603e-04,1.158984523499384522e-04,5.576435796683654189e-06,7.356829883065074682e-05
7.632188498973846436e-05,3.734718848136253655e-05,-1.478724584558221977e-06,4.045342211611568928e-05
3.873082459904253483e-04,1.410671393387019634e-05,1.142556720878928900e-05,3.617759793996810913e-04
8.884228009264916182e-05,1.627587334951385856e-05,4.570232249534456059e-06,6.799617403885349631e-05
3.682039096020162106e-05,1.769300797604955733e-05,-2.321905412827618420e-06,2.144928657799027860e-05
6.204340024851262569e-05,1.879526644188445061e-05,-1.260808630831888877e-06,4.450893902685493231e-05
9.229982424585614353e-06,8.334190169989597052e-06,-8.922745564632350579e-07,1.788066583685576916e-06
1.617369998712092638e-04,1.304469187743961811e-04,2.971555659314617515e-06,2.831852179951965809e-05
1.463699038140475750e-03,3.890350926667451859e-04,-2.166966805816628039e-05,1.096333609893918037e-03
1.069153659045696259e-03,3.914386907126754522e-04,-1.751554736983962357e-05,6.952304975129663944e-04
2.641954051796346903e-05,1.148345654655713588e-05,-2.106658484990475699e-06,1.704274291114415973e-05
1.305237528868019581e-04,1.126699717133305967e-04,-1.210606342283426784e-06,1.906438046717084944e-05
7.037447358015924692e-05,2.038387356151361018e-05,-4.755122517963172868e-06,5.474572390085086226e-05
9.350219042971730232e-04,6.947285728529095650e-04,-8.153644557751249522e-06,2.484470023773610592e-04
5.143092130310833454e-05,2.117472467944025993e-05,-2.315329311386449262e-06,3.257152638980187476e-05
4.646351153496652842e-04,2.301153726875782013e-04,-1.035948480421211571e-05,2.448792220093309879e-04
1.915789835038594902e-05,7.219169674499426037e-06,-2.416936467852792703e-06,1.435566446161828935e-05
9.726919233798980713e-05,1.151609194494085386e-05,-4.369647285784594715e-06,9.012274676933884621e-05
6.082108011469244957e-04,4.354973498266190290e-04,-8.170969522325322032e-06,1.808843808248639107e-04
9.360227268189191818e-04,6.393316289177164435e-05,1.798078119463752955e-05,8.541087736375629902e-04
5.387780838645994663e-04,2.444454003125429153e-04,-1.156514190370216966e-05,3.058978181798011065e-04
1.007587525236885995e-05,7.169765012804418802e-06,8.635259973743814044e-08,2.819757355609908700e-06
9.706638229545205832e-05,1.138291281677084044e-05,-5.735307240684051067e-06,9.141877671936526895e-05
3.867938357871025801e-05,3.078006557188928127e-05,-8.356870466741384007e-07,8.735007213545031846e-06
2.644185442477464676e-04,9.218116611009463668e-05,8.421969141636509448e-06,1.638153917156159878e-04
1.140747917816042900e-03,3.299895979580469429e-05,-1.670943493081722409e-05,1.124458387494087219e-03
4.053684824611991644e-05,2.959085213660728186e-05,6.464225634772446938e-07,1.029957365972222760e-05
1.550247980048879981e-04,1.157512524514459074e-04,-3.130366394543671049e-06,4.240390990162268281e-05
4.258817061781883240e-04,2.825661504175513983e-04,-7.356529295066138729e-06,1.506720727775245905e-04
4.011970304418355227e-04,2.581415174063295126e-04,-7.957592970342375338e-06,1.510131114628165960e-04
1.326498691923916340e-03,1.756887504598125815e-04,-2.150320506189018488e-05,1.172313117422163486e-03
7.461081258952617645e-05,1.850033186201471835e-05,4.640043698600493371e-06,5.147044066688977182e-05
1.973919133888557553e-04,5.132798105478286743e-05,-8.002592039701994509e-06,1.540665252832695842e-04
1.325096585787832737e-03,4.749842046294361353e-04,1.860214069893117994e-05,8.315102313645184040e-04
8.209010702557861805e-04,1.172393021988682449e-04,1.622211675567086786e-05,6.874396349303424358e-04
3.180187777616083622e-04,9.543621126795187593e-05,-9.652493645262438804e-06,2.322350774193182588e-04
4.758054856210947037e-04,3.390053461771458387e-04,6.353986464091576636e-06,1.304461620748043060e-04
1.289853826165199280e-04,5.057938324171118438e-05,-6.023081823514075950e-06,8.442908438155427575e-05
6.614239828195422888e-05,2.804631731123663485e-05,2.207628540418227203e-06,3.588844992918893695e-05
4.394676216179504991e-05,3.947253208025358617e-05,-6.432570671677240171e-07,5.117487944517051801e-06
4.636556259356439114e-04,7.785899651935324073e-05,-1.279022944800090045e-05,3.985868534073233604e-04
4.354038173914887011e-05,8.667065230838488787e-06,2.971719823108287528e-06,3.190159623045474291e-05
4.389846581034362316e-04,2.170293373637832701e-05,1.114613678510067984e-05,4.061356012243777514e-04
9.574998985044658184e-04,1.306440244661644101e-04,-1.828230233513750136e-05,8.451381581835448742e-04
1.369119039736688137e-03,2.592342207208275795e-05,2.156669143005274236e-05,1.321628922596573830e-03
8.320670167449861765e-05,3.628132617450319231e-05,-3.171387788825086318e-06,5.009675805922597647e-05
4.555215855361893773e-05,2.387368476775009185e-05,2.835418399627087638e-06,1.884305311250500381e-05
8.027855074033141136e-04,2.121136349160224199e-04,1.567476829222869128e-05,5.749971023760735989e-04
1.461683190427720547e-03,1.117247084039263427e-04,2.222575676569249481e-05,1.327732694335281849e-03
1.952866732608526945e-04,1.009440675261430442e-04,2.840181878127623349e-06,9.150242840405553579e-05
7.261577411554753780e-04,9.502172906650230289e-05,9.328645319328643382e-06,6.218073540367186069e-04
2.158930692530702800e-05,1.104467901313910261e-05,-1.048366925715527032e-06,1.159299517894396558e-05
2.913935750257223845e-04,1.744400651659816504e-05,9.475258593738544732e-06,2.644743071869015694e-04
2.336825127713382244e-05,1.433170746167888865e-05,1.294569301535375416e-06,7.741976332908961922e-06
3.478241560515016317e-04,1.700429711490869522e-04,-8.968085239757783711e-06,1.867492683231830597e-04
1.429139047104399651e-05,1.050780883815605193e-05,-1.504725105405668728e-06,5.288306965667288750e-06
2.795156615320593119e-04,8.375072502531111240e-05,-7.922564691398292780e-06,2.036875084741041064e-04
9.408479672856628895e-05,1.073514886229531839e-05,-5.840420271852053702e-06,8.919007086660712957e-05
3.654239408206194639e-04,7.446880044881254435e-05,1.084057385014602914e-05,2.801145601551979780e-04
2.316562924534082413e-03,3.054628323297947645e-04,2.881413820432499051e-05,1.982285873964428902e-03
5.889132444281131029e-05,1.723842979117762297e-05,-3.971292699134210125e-06,4.562418689602054656e-05
2.566520124673843384e-04,1.607245758350472897e-05,-9.323777703684754670e-06,2.499033289495855570e-04
6.920127780176699162e-04,1.727573544485494494e-04,-1.512020207883324474e-05,5.343756056390702724e-04
4.483356315176934004e-04,4.292462108423933387e-05,-1.329790302406763658e-05,4.187089216429740191e-04
7.975400658324360847e-04,2.224543131887912750e-04,-1.573540066601708531e-05,5.908211460337042809e-04
1.913435553433373570e-04,1.498449419159442186e-04,3.117621417914051563e-06,3.838099291897378862e-05
2.958236145786941051e-04,4.926234760205261409e-05,-1.004220484901452437e-05,2.566034672781825066e-04
2.015983773162588477e-05,8.582449481764342636e-06,-1.607166268513537943e-06,1.318455542786978185e-05
3.385097952559590340e-04,1.008402105071581900e-04,9.914787369780242443e-06,2.277548046549782157e-04
2.276374725624918938e-04,1.011391650536097586e-04,-7.622693374287337065e-06,1.341210008831694722e-04
4.363374901004135609e-04,3.380611451575532556e-05,1.104103830584790558e-05,3.914903209079056978e-04
2.749238337855786085e-04,1.903521333588287234e-04,2.819338988047093153e-06,8.175236871466040611e-05
1.989048905670642853e-04,1.046397737809456885e-04,6.188908628246281296e-06,8.807620179140940309e-05
1.625820150366052985e-04,1.994670492422301322e-05,-7.711450052738655359e-06,1.503467647125944495e-04
9.080405288841575384e-05,4.021146014565601945e-05,3.884494162775808945e-06,4.670809721574187279e-05
1.286215556319802999e-04,3.246316919103264809e-05,3.882250894093886018e-06,9.227613918483257294e-05
1.192733063362538815e-03,6.039728395990096033e-05,2.056975426967255771e-05,1.111765974201261997e-03
9.477207640884444118e-06,8.604772119724657387e-06,-8.765646271058358252e-07,1.749000148265622556e-06
5.231958930380642414e-04,2.415066555840894580e-04,1.014149711409118026e-05,2.715477312449365854e-04
3.404665767448022962e-05,1.239348512172000483e-05,-3.308372924948344007e-06,2.496154775144532323e-05
4.484756573219783604e-05,1.352338040305767208e-05,3.332754658913472667e-06,2.799143112497404218e-05
2.477316884323954582e-04,2.158725692424923182e-04,-1.632881208024627995e-06,3.349200414959341288e-05
1.823222119128331542e-04,1.392425328958779573e-04,-1.721073772387171630e-06,4.480074494495056570e-05
1.204779109684750438e-04,7.901107892394065857e-05,-3.103912149526877329e-07,4.177722439635545015e-05
2.603079658001661301e-03,1.830450841225683689e-03,1.745796726027037948e-05,7.551707094535231590e-04
5.669609163305722177e-05,1.816630719986278564e-05,-4.362276285974076018e-06,4.289206117391586304e-05
3.114041464868932962e-04,3.341161936987191439e-05,-9.691717423265799880e-06,2.876842336263507605e-04
4.411262343637645245e-04,9.421134745934978127e-05,1.196098310174420476e-05,3.349539183545857668e-04
6.135187868494540453e-05,8.578078450227621943e-06,3.913457021553767845e-06,4.886034002993255854e-05
1.415230508428066969e-04,9.512255928711965680e-06,6.961034614505479112e-06,1.250497589353471994e-04
2.342562220292165875e-04,1.533376598672475666e-05,-9.559003046888392419e-06,2.284814545419067144e-04
3.601205535233020782e-04,1.462571526644751430e-04,9.528975169814657420e-06,2.043344138655811548e-04
1.044631935656070709e-04,6.734765338478609920e-05,-5.065757022748584859e-07,3.762211417779326439e-05
2.748377155512571335e-04,1.294120738748461008e-04,-5.830011104990262538e-06,1.512556627858430147e-04
1.350988532067276537e-05,6.653071523032849655e-06,-1.564037120260763913e-06,8.420851372648030519e-06
3.139653126709163189e-04,6.451477383961901069e-05,-1.053204596246359870e-05,2.599825966171920300e-04
7.279341807588934898e-04,3.188573173247277737e-04,1.321485979133285582e-05,3.958619781769812107e-04
6.178035982884466648e-04,4.375654680188745260e-05,1.361021168122533709e-05,5.604368634521961212e-04
6.788435275666415691e-04,1.767151843523606658e-04,1.460821295040659606e-05,4.875201266258955002e-04
1.845502993091940880e-05,8.260090908152051270e-06,1.857524807746813167e-06,8.337415238202083856e-06
3.207529516657814384e-05,1.489079204475274310e-05,2.569252046669134870e-06,1.461525152990361676e-05
1.960869412869215012e-04,1.326680103375110775e-05,-8.050711585383396596e-06,1.908708509290590882e-04
6.081142928451299667e-04,2.317730395589023829e-04,1.279089974559610710e-05,3.635503526311367750e-04
1.436254126019775867e-03,2.404486258456017822e-05,2.292582939844578505e-05,1.389283454045653343e-03
1.064550015144050121e-04,7.540139631601050496e-05,-3.951442977268015966e-06,3.500505044939927757e-05
5.316451279213652015e-05,8.410180271312128752e-06,4.010085376648930833e-06,4.074424941791221499e-05
1.597256487002596259e-04,1.039674607454799116e-04,-5.145204340806230903e-06,6.090339229558594525e-05
3.623633238021284342e-04,2.409193402854725718e-04,-6.405181920854374766e-06,1.278491690754890442e-04
3.714018093887716532e-04,1.199571561301127076e-04,-8.138821613101754338e-06,2.595834666863083839e-04
3.287522995378822088e-04,2.311494463356211782e-04,-4.564257324091158807e-06,1.021670977934263647e-04
4.484364180825650692e-04,2.251572877867147326e-04,-1.016058649838669226e-05,2.334396995138376951e-04
1.497890450991690159e-03,5.487592352437786758e-05,-2.295559534104540944e-05,1.465970068238675594e-03
2.828019496519118547e-04,1.814904680941253901e-04,-6.735285751346964389e-06,1.080467700376175344e-04
7.723037851974368095e-04,4.394175484776496887e-04,-1.211693324876250699e-05,3.450032090768218040e-04
1.460282510379329324e-04,4.408338281791657209e-05,6.468652372859651223e-06,9.547621448291465640e-05
3.865996259264647961e-04,6.013186794007197022e-05,1.169241295428946614e-05,3.147753595840185881e-04
4.720603465102612972e-04,2.196676796302199364e-04,-6.978238161536864936e-06,2.593709214124828577e-04
1.840912154875695705e-04,1.105202172766439617e-04,5.244169642537599429e-06,6.832682265667244792e-05
2.933194627985358238e-04,1.572826840856578201e-05,-1.064792650140589103e-05,2.882391272578388453e-04
4.904089291812852025e-05,1.164548575616208836e-05,2.410334673186298460e-06,3.498507430776953697e-05
2.238331762782763690e-05,8.409333531744778156e-06,1.217919589180382900e-06,1.275606427952880040e-05
7.302471785806119442e-04,2.081117127090692520e-04,-1.513648203399498016e-05,5.372719606384634972e-04
3.160910273436456919e-05,8.352845725312363356e-06,2.079424575640587136e-06,2.117683288815896958e-05
5.062775744590908289e-05,9.253210009774193168e-06,-4.495008852245518938e-06,4.586955765262246132e-05
2.101597201544791460e-04,8.874254854163154960e-05,-7.479696705559035763e-06,1.288968633161857724e-04
1.302484015468508005e-04,4.541778616840019822e-05,-6.329558345896657556e-06,9.116017463384196162e-05
7.122899842215701938e-05,2.386270170973148197e-05,-3.610252406360814348e-06,5.097654866403900087e-05
7.313591777347028255e-05,3.413112062844447792e-05,-7.564111683677765541e-07,3.976120933657512069e-05
4.417268792167305946e-04,1.421986235072836280e-04,1.051008985086809844e-05,2.890181494876742363e-04
3.358130197739228606e-05,1.038004575093509629e-05,-2.047818952632951550e-06,2.524907540646381676e-05
3.737118095159530640e-04,1.102616897696861997e-05,1.178554703074041754e-05,3.509000816848129034e-04
4.307497292757034302e-04,2.970430614368524402e-05,-1.208111007144907489e-05,4.131265450268983841e-04
1.904524688143283129e-04,4.665703818318434060e-05,7.693644874962046742e-06,1.361017930321395397e-04
5.732743302360177040e-04,3.317293303553014994e-04,1.000661632133414969e-05,2.315383753739297390e-04
3.981920599471777678e-04,1.501270307926461101e-04,1.022974083753069863e-05,2.378352946834638715e-04
1.961769303306937218e-04,1.212393908645026386e-04,-1.032235218190180603e-06,7.596977229695767164e-05
3.441530861891806126e-05,2.585734182503074408e-05,-2.176623183913761750e-06,1.073458770406432450e-05
5.198244471102952957e-04,1.475714088883250952e-05,-1.371639973513083532e-05,5.187836941331624985e-04
1.391864061588421464e-04,6.131654572527622804e-06,6.748146006430033594e-06,1.263066078536212444e-04
7.929561252240091562e-05,4.668590554501861334e-05,2.814158051478443667e-06,2.979554847115650773e-05
7.385760545730590820e-04,6.418779230443760753e-05,1.284788959310390055e-05,6.615403690375387669e-04
5.449901800602674484e-04,7.390850078081712127e-05,1.401912777510005981e-05,4.570625314954668283e-04
1.755054981913417578e-04,2.163672434107866138e-05,7.853552233427762985e-06,1.460152270738035440e-04
2.496918896213173866e-04,1.609588944120332599e-04,3.138274223601911217e-06,8.559470734326168895e-05
7.974007166922092438e-05,7.115585503925103694e-06,5.081148628960363567e-06,6.754334026481956244e-05
3.645315882749855518e-04,1.220924750668928027e-04,-1.058810266840737313e-05,2.530272176954895258e-04
6.210985593497753143e-04,1.331169187324121594e-04,-1.469381459173746407e-05,5.026754806749522686e-04
5.206578643992543221e-04,1.330761879216879606e-04,-1.031496685754973441e-05,3.978966269642114639e-04
2.229854908364359289e-05,1.751528725435491651e-05,6.826669505244353786e-07,4.100595560885267332e-06
6.067587673896923661e-05,5.800534836453152820e-06,4.655416887544561177e-06,5.021992546971887350e-05
2.059182588709518313e-04,1.811536494642496109e-04,9.009145287564024329e-07,2.386370215390343219e-05
6.604547525057569146e-05,3.963688141084276140e-05,-3.599752744776196778e-06,3.000835022248793393e-05
4.687764740083366632e-04,3.767821472138166428e-04,-2.296535740242688917e-06,9.429085912415757775e-05
2.088258625008165836e-04,1.037964739225571975e-05,-8.615275874035432935e-06,2.070614864351227880e-04
2.285289112478494644e-03,8.198880823329091072e-04,2.525269155739806592e-05,1.440148451365530491e-03
4.463473669602535665e-05,6.029547876096330583e-06,-3.599598358050570823e-06,4.220478876959532499e-05
1.911913277581334114e-04,1.132277320721186697e-04,5.521483217307832092e-06,7.244211155921220779e-05
1.948440913110971451e-04,4.092332892469130456e-05,5.068048267276026309e-06,1.488527195760980248e-04
4.725631733890622854e-04,2.039253013208508492e-05,-1.291991702601080760e-05,4.650905611924827099e-04
8.654918929096311331e-05,2.821136513375677168e-05,-5.332384262146661058e-06,6.367020978359505534e-05
1.225166604854166508e-03,5.091383354738354683e-05,-2.076165037578903139e-05,1.195014454424381256e-03
2.266283991048112512e-05,1.200548558699665591e-05,-9.300237593379279133e-07,1.158737904916051775e-05
3.884349716827273369e-04,3.962394839618355036e-05,-4.063943379151169211e-06,3.528749803081154823e-04
4.495019675232470036e-05,1.383223298034863546e-05,-3.912545253115240484e-06,3.503050902509130538e-05
2.004010748350992799e-04,1.028750120894983411e-04,-4.325909685576334596e-06,1.018519687931984663e-04
8.942227577790617943e-05,6.071107691241195425e-06,-5.842438440595287830e-06,8.919360698200762272e-05
2.947216853499412537e-04,1.047016703523695469e-04,8.894930942915380001e-06,1.811250695027410984e-04
1.746075577102601528e-05,1.027504458761541173e-05,8.869182011039811186e-07,6.298792413872433826e-06
6.017192572471685708e-05,1.455271831218851730e-05,-3.584402520573348738e-06,4.920360879623331130e-05
3.490977687761187553e-04,2.334111341042444110e-04,5.766787126049166545e-06,1.099198416341096163e-04
5.465200229082256556e-05,1.797069126041606069e-05,-4.186591922916704789e-06,4.086790431756526232e-05
4.886949682259000838e-05,2.408387808827683330e-05,-2.443106495775282383e-06,2.722872523008845747e-05
4.038399201817810535e-04,8.739028089621569961e-06,-1.148373485193587840e-05,4.065846151206642389e-04
1.702659792499616742e-04,7.525908586103469133e-05,-4.433049070939887315e-06,9.943994518835097551e-05
5.094291409477591515e-04,5.110893471282906830e-05,-1.385991618008119985e-05,4.721801378764212132e-04
3.052319807466119528e-04,4.808017911273054779e-05,1.021040498017100617e-05,2.469414030201733112e-04
3.275746130384504795e-04,1.417184012098005041e-05,-1.097238509828457609e-05,3.243751707486808300e-04
3.454538527876138687e-04,3.514196941978298128e-05,-1.148683531937422231e-05,3.217987250536680222e-04
5.947255995124578476e-04,4.078268248122185469e-04,3.536950771376723424e-06,1.833618152886629105e-04
3.208463604096323252e-04,6.292995385592803359e-05,-1.076372245734091848e-05,2.686801308300346136e-04
1.334215630777180195e-04,1.770584458427038044e-05,4.883377641817787662e-06,1.108323340304195881e-04
9.384954319102689624e-05,8.221438474720343947e-05,1.701847168078529648e-06,9.933310138876549900e-06
8.920757682062685490e-05,4.214861473883502185e-05,3.979351276939269155e-06,4.307961353333666921e-05
1.322085503488779068e-03,4.779587034136056900e-04,-1.925725155160762370e-05,8.633839897811412811e-04
3.698611690197139978e-04,1.399966913595562801e-05,-1.092213005904341117e-05,3.667836426757276058e-04
1.816765143303200603e-04,1.211597482324577868e-04,-2.651655449881218374e-06,6.316842336673289537e-05
7.426076335832476616e-04,1.144338675658218563e-04,-1.086162046703975648e-05,6.390353664755821228e-04
2.418386793578974903e-05,7.514028311561560258e-06,-2.106970441673183814e-06,1.877681097539607435e-05
5.773262273578438908e-06,5.082810730527853593e-06,-6.831673999840859324e-07,1.373618829347833525e-06
4.924960012431256473e-05,6.189367013575974852e-06,3.966545591538306326e-06,3.909368751919828355e-05
1.652784121688455343e-04,1.004898331302683800e-05,7.275441930687520653e-06,1.479539932915940881e-04
3.427968840696848929e-05,1.538835749670397490e-05,2.619112137836054899e-06,1.627221899980213493e-05
3.301506512798368931e-04,1.465523837396176532e-05,-1.004009209282230586e-05,3.255355113651603460e-04
9.040437726071104407e-05,4.151549728703685105e-05,4.274815637472784147e-06,4.461406570044346154e-05
2.265684815938584507e-05,1.777218858478590846e-05,1.130836153606651351e-06,3.753823420993285254e-06
1.779856393113732338e-05,5.249781679594889283e-06,2.103314955093082972e-06,1.044546661432832479e-05
5.581397545029176399e-06,5.364066510082921013e-06,-1.699258405096770730e-07,3.872570175644796109e-07
1.531742600491270423e-04,1.469235139666125178e-04,1.310704647039528936e-07,6.119670160842360929e-06
2.114137532771565020e-05,6.719827069900929928e-06,-1.714233576421975158e-06,1.613578206161037087e-05
3.497716970741748810e-04,6.177396426210179925e-05,-9.141323971562087536e-06,2.971390495076775551e-04
5.577766569331288338e-05,1.145254100265447050e-05,-4.344097760622389615e-06,4.866922245128080249e-05
7.381097475445130840e-06,4.903465651295846328e-06,6.856289473944343626e-07,1.792002876754850149e-06
1.526880514575168490e-04,1.388653909089043736e-04,-2.477327370797866024e-06,1.629999314900487661e-05
1.452747528674080968e-05,5.037401479057734832e-06,-1.759614178808988072e-06,1.124968821386573836e-05
1.778107252903282642e-05,5.528594101633643731e-06,-1.188598048429412302e-06,1.344107568002073094e-05
3.005523176398128271e-04,1.262853220396209508e-05,-9.234106073563452810e-06,2.971578796859830618e-04
2.120681310771033168e-04,9.746662544785067439e-05,-6.868949640193022788e-06,1.214704534504562616e-04
3.564328071661293507e-04,1.151093056250829250e-05,1.079626690625445917e-05,3.341255942359566689e-04
3.005574690178036690e-04,1.650681770115625113e-05,-1.080084075510967523e-05,2.948514884337782860e-04
6.661863299086689949e-04,3.584492660593241453e-04,9.498508006799966097e-06,2.982385340146720409e-04
4.185004945611581206e-05,6.889598353154724464e-06,-3.828065018751658499e-06,3.878851566696539521e-05
2.425724524073302746e-04,4.235890082782134414e-05,7.492456916224909946e-06,1.927210978465154767e-04
5.653721746057271957e-04,4.647353780455887318e-04,-4.710507710115052760e-06,1.053473315550945699e-04
1.477598107157973573e-05,1.131017324951244518e-05,-1.429620851922663860e-06,4.895428901363629848e-06
3.271106397733092308e-04,6.738410775142256171e-06,1.108061132981674746e-05,3.092916158493608236e-04
9.970304745365865529e-06,8.237190741056110710e-06,-3.647874677881191019e-07,2.097901870001805946e-06
1.434564183000475168e-04,5.181791493669152260e-05,-6.420770205295411870e-06,9.805927402339875698e-05
4.947143606841564178e-04,1.074994725058786571e-05,-1.203627834911458194e-05,4.960006917826831341e-04
9.186760289594531059e-04,2.056764496956020594e-04,-1.469685048505198210e-05,7.276964606717228889e-04
1.246082319994457066e-05,1.189668546430766582e-05,-5.386851853472762741e-08,6.180064247018890455e-07
6.004937313264235854e-05,1.062822229869198054e-05,3.347284291521646082e-06,4.607386654242873192e-05
4.516885019256733358e-05,1.659541521803475916e-05,-3.640860086306929588e-06,3.221429506083950400e-05
1.773598160070832819e-05,5.409511686593759805e-06,1.112924337576259859e-06,1.121354580391198397e-05
2.709182808757759631e-05,2.041320840362459421e-05,-9.040707027452299371e-08,6.769028004782740027e-06
1.741400956234429032e-05,1.217645240103593096e-05,-1.562492855100572342e-07,5.393806532083544880e-06
7.098195055732503533e-05,1.468777645641239360e-05,-4.798095687874592841e-06,6.109227251727133989e-05
3.742051776498556137e-04,1.009469269774854183e-04,9.957189831766299903e-06,2.633010444696992636e-04
2.341553408768959343e-05,4.989840363123221323e-06,-2.790630333038279787e-06,2.121632496709935367e-05
4.382591869216412306e-04,1.283506571780890226e-04,-1.064549087459454313e-05,3.205540124326944351e-04
2.188693906646221876e-05,5.518892066902481019e-06,1.379336708851042204e-06,1.498871097282972187e-05
2.089042973238974810e-04,1.993006844713818282e-05,-8.421325219387654215e-06,1.973955513676628470e-04
1.419904408976435661e-03,2.567062037996947765e-04,-2.108286753355059773e-05,1.184281078167259693e-03
4.527030396275222301e-04,3.305112186353653669e-04,6.392488103301730007e-06,1.157993538072332740e-04
5.519302067114040256e-05,1.767887260939460248e-05,-4.034381618112092838e-06,4.154853013460524380e-05
3.472887692623771727e-05,3.385981472092680633e-05,-2.101235594409445184e-07,1.079183903129887767e-06
3.444826579652726650e-04,5.285189217829611152e-06,8.078998689597938210e-06,3.311184700578451157e-04
1.678117041592486203e-05,1.685395000095013529e-05,-9.480239526737932465e-08,2.202234483661413833e-08
2.040051331277936697e-04,1.022775541059672832e-04,6.225145625649020076e-06,9.550242975819855928e-05
5.784263485111296177e-04,8.567184522689785808e-06,1.331824023509398103e-05,5.565409082919359207e-04
1.566333230584859848e-04,1.181825427920557559e-04,-2.619367933220928535e-06,4.107013955945149064e-05
2.151723310817033052e-04,2.325707282579969615e-05,-7.239150818350026384e-06,1.991544122574850917e-04
2.521494170650839806e-04,2.052603085758164525e-04,-2.823121576511766762e-06,4.971220914740115404e-05
1.494150259532034397e-03,8.040430111577734351e-05,-1.813742528611328453e-05,1.431883429177105427e-03
8.051264558162074536e-06,4.728527528641279787e-06,9.455523013457423076e-07,2.377184273427701555e-06
5.460041575133800507e-05,3.594508962123654783e-05,-1.686994210103875957e-06,2.034231874858960509e-05
7.947618141770362854e-04,1.498385681770741940e-04,-1.618991882423870265e-05,6.611131830140948296e-04
4.120125959161669016e-05,5.229338512435788289e-06,3.198224931111326441e-06,3.277369614806957543e-05
1.857136376202106476e-04,6.424474850064143538e-05,6.721294994349591434e-06,1.147475995821878314e-04
1.862933568190783262e-04,4.250196070643141866e-05,7.231982181110652164e-06,1.365594216622412205e-04
1.270301727345213294e-04,4.701649231719784439e-05,-4.059136244904948398e-06,8.407281711697578430e-05
2.061840314127039164e-05,7.919864401628728956e-06,2.016301323237712495e-06,1.068223718903027475e-05
5.382522067520767450e-05,3.281200406490825117e-05,-3.107555357928504236e-06,2.412077083135955036e-05
2.020653482759371400e-05,1.799169695004820824e-05,7.577581300211022608e-07,1.457078951716539450e-06
1.322511670878157020e-04,5.822477305628126487e-06,-6.520528586406726390e-06,1.329492224613204598e-04
2.659872116055339575e-04,1.014223598758690059e-04,-7.888591426308266819e-06,1.724534376990050077e-04
6.398503319360315800e-05,2.683089405763894320e-05,-2.899731043726205826e-06,4.005387017969042063e-05
2.186702768085524440e-04,1.553367328597232699e-04,1.901752739286166616e-06,6.143179780337959528e-05
2.718333271332085133e-04,1.729612267808988690e-04,1.179666924144839868e-06,9.769244934432208538e-05
1.044910750351846218e-04,9.320584467786829919e-06,-5.836337095388444141e-06,1.010068299365229905e-04
2.485951990820467472e-04,8.093404176179319620e-05,7.461130735464394093e-06,1.602000265847891569e-04
4.439832991920411587e-04,6.320015381788834929e-05,7.618657946295570582e-06,3.731644828803837299e-04
1.912069739773869514e-03,8.074757352005690336e-05,2.570330252638086677e-05,1.805618871003389359e-03
3.717594154295511544e-05,4.860930857830680907e-06,2.790982534861541353e-06,2.952402792288921773e-05
2.535943931434303522e-04,6.632845907006412745e-05,-8.260726644948590547e-06,1.955266488948836923e-04
2.151603839593008161e-04,1.389512090099742636e-05,-7.533484676969237626e-06,2.087987522827461362e-04
1.179046812467277050e-04,5.414685801952145994e-05,-5.295106802805094048e-06,6.905293412273749709e-05
3.917940484825521708e-04,2.847015275619924068e-05,-1.157206679636146873e-05,3.748959570657461882e-04
8.821527444524690509e-06,4.449205789569532499e-06,-1.538796595923486166e-06,5.911118023504968733e-06
1.741037995088845491e-04,8.917264494812116027e-05,-5.152073299541370943e-06,9.008323104353621602e-05
3.806035092566162348e-04,3.421448491280898452e-05,-1.157202495960518718e-05,3.579610493034124374e-04
4.206226731184870005e-04,1.255931601917836815e-05,-1.148727187683107331e-05,4.195506335236132145e-04
2.111381400027312338e-05,1.499620611866703257e-05,1.556319944029382896e-07,5.961976967228110880e-06
7.940305658848956227e-05,3.811527494690380991e-05,2.921628492913441733e-06,3.836615360341966152e-05
2.490374026820063591e-04,8.018068911042064428e-06,8.446012543572578579e-06,2.325733366888016462e-04
3.518184821587055922e-04,6.279382068896666169e-05,1.009336665447335690e-05,2.789312857203185558e-04
3.168467083014547825e-04,7.352827378781512380e-05,6.343156201182864606e-06,2.369752910453826189e-04
1.055826942319981754e-04,7.628824096173048019e-05,-2.243570179416565225e-06,3.153802390443161130e-05
1.707417686702683568e-04,1.359937505185371265e-05,6.658895927103003487e-06,1.504834945080801845e-04
1.341335009783506393e-04,7.010083209024742246e-05,2.903099357354221866e-06,6.112956907600164413e-05
1.395466242684051394e-04,4.865143637289293110e-06,4.506218374444870278e-06,1.301752636209130287e-04
1.096020696422783658e-05,4.702265869127586484e-06,-1.746785642353643198e-06,8.004726623767055571e-06
7.818493031663820148e-05,4.611434633261524141e-06,-5.655049335473449901e-06,7.922854274511337280e-05
1.057242698152549565e-04,3.780955375987105072e-05,3.842060323222540319e-06,6.407265755115076900e-05
7.901520802988670766e-06,5.757192411692813039e-06,4.405426921039179433e-07,1.703785869722196367e-06
1.130065793404355645e-04,4.861807246925309300e-05,4.282875579519895837e-06,6.010563083691522479e-05
1.277238625334575772e-04,2.405715531494934112e-05,6.053963716112775728e-06,9.761274122865870595e-05
6.206606485648080707e-05,1.004021305561764166e-05,-4.784473730978788808e-06,5.681032780557870865e-05
3.222098748665302992e-04,2.479844624758698046e-05,9.269529982702806592e-06,2.881418913602828979e-04
1.744869368849322200e-04,4.705147148342803121e-05,5.563590548263164237e-06,1.218718753079883754e-04
1.836424344219267368e-04,6.623283752560382709e-06,7.218726295832311735e-06,1.698004198260605335e-04
6.583228241652250290e-04,3.234909308957867324e-05,-1.331974362983601168e-05,6.392934592440724373e-04
7.787044160068035126e-05,3.460217703832313418e-05,-4.391058155306382105e-06,4.765932681038975716e-05
3.431313962209969759e-04,5.648959995596669614e-05,-1.054935546562774107e-05,2.971911453641951084e-04
4.287303891032934189e-04,5.674520434695295990e-05,-9.715568921819794923e-06,3.817007527686655521e-04
1.025966339511796832e-04,1.971897472685668617e-05,5.221635547059122473e-06,7.765601912979036570e-05
1.920977083500474691e-04,1.316682755714282393e-04,-4.388081379147479311e-06,6.481752643594518304e-05
7.832784467609599233e-05,7.834888492652680725e-06,-4.309684300096705556e-06,7.480264321202412248e-05
8.056705119088292122e-04,4.643159045372158289e-04,-6.070414201531093568e-06,3.474249970167875290e-04
3.754980207304470241e-05,2.942860555776860565e-05,-1.516323550276865717e-06,9.637521543481852859e-06
1.961415400728583336e-04,8.472619083477184176e-05,6.478815066657261923e-06,1.049365382641553879e-04
9.042783858603797853e-06,3.561397534213028848e-06,1.081730033547501080e-06,4.399656063469592482e-06
2.391065208939835429e-05,5.948425950919045135e-06,1.138832431024638936e-06,1.682339461694937199e-05
3.946288416045717895e-06,3.814359388343291357e-06,-2.423706177978601772e-07,3.742995318134489935e-07
6.835411477368324995e-05,1.749463808664586395e-05,-3.250186182413017377e-06,5.410966696217656136e-05
6.041690539859700948e-06,3.576512654035468586e-06,8.140237923726090230e-07,1.651153752391110174e-06
3.345396544318646193e-05,7.208449915196979418e-06,-3.318748213132494129e-06,2.956426396849565208e-05
4.160779644735157490e-05,1.043313386617228389e-05,-3.712484613060951233e-06,3.488714719424024224e-05
1.383365888614207506e-04,6.963560008443892002e-05,-3.300128355476772413e-06,7.200111576821655035e-05
1.432855497114360332e-04,7.184396235970780253e-05,3.870846740028355271e-06,6.757073424523696303e-05
1.220992271555587649e-04,3.844901129923528060e-06,6.688131634291494265e-06,1.115661943913437426e-04
6.782682612538337708e-05,1.145519854617305100e-05,4.492149855650495738e-06,5.187947681406512856e-05
2.279628242831677198e-04,2.485028198861982673e-05,8.791694199317134917e-06,1.943208480952307582e-04
6.493024411611258984e-04,9.434080311621073633e-06,1.398160384269431233e-05,6.258867797441780567e-04
1.216695163748227060e-04,5.586740007856860757e-05,4.586225713865133002e-06,6.121589103713631630e-05
2.070354094030335546e-04,7.191592885646969080e-05,-4.397636075736954808e-06,1.395171129843220115e-04
6.059269071556627750e-04,8.636750135337933898e-05,-9.678837159299291670e-06,5.292382556945085526e-04
1.328344951616600156e-04,1.198004702018806711e-05,6.204733381309779361e-06,1.146497161244042218e-04
9.298595250584185123e-05,7.312178058782592416e-05,1.398355607307166792e-06,1.846581653808243573e-05
4.220019764034077525e-05,9.695674634713213891e-06,-2.621080056997016072e-06,3.512560215312987566e-05
7.670939085073769093e-04,3.639912756625562906e-05,-1.684361086518038064e-05,7.475384045392274857e-04
2.220752321591135114e-05,3.311449972898117267e-06,2.495897206244990230e-06,1.640017580939456820e-05
2.054600627161562443e-04,1.931943370436783880e-05,-7.229657512652920559e-06,1.933702878886833787e-04
9.421102004125714302e-04,8.589682402089238167e-04,-4.608095423463964835e-06,8.775002788752317429e-05
2.690746914595365524e-04,1.488110865466296673e-05,9.035518814926035702e-06,2.451580658089369535e-04
2.839555090758949518e-04,6.246228440431877971e-05,9.109282473218627274e-06,2.123839367413893342e-04
2.107419713865965605e-04,3.560079449016484432e-06,8.400594197155442089e-06,1.987813011510297656e-04
4.167074803262948990e-04,6.517728706967318431e-06,1.088692988560069352e-05,3.993028367403894663e-04
5.678608431480824947e-05,2.820152258209418505e-05,3.209425130989984609e-06,2.537513319111894816e-05
2.521729329600930214e-03,5.066539742983877659e-04,-2.715740811254363507e-05,2.042232779785990715e-03
1.441352942492812872e-04,5.604408215731382370e-06,6.086621851864038035e-06,1.324442710028961301e-04
3.327473532408475876e-04,2.276887244079262018e-04,4.692876245826482773e-06,1.003657453111372888e-04
2.334497839910909534e-04,5.097601842862786725e-06,8.603301466791890562e-06,2.197488793171942234e-04
2.474722568877041340e-04,2.456627589708659798e-05,-9.329878594144247472e-06,2.322358632227405906e-04
3.510408350848592818e-05,5.123677510709967464e-06,2.609665898489765823e-06,2.737073918979149312e-05
2.506005112081766129e-04,5.125140887685120106e-06,-8.181037628673948348e-06,2.536564134061336517e-04
8.367434929823502898e-05,1.215527572639985010e-05,5.093435447633964941e-06,6.642563675995916128e-05
3.679381916299462318e-05,6.926389232830842957e-06,-3.157410901621915400e-06,3.302484037703834474e-05
1.255662500625476241e-04,1.585080462973564863e-05,6.259988367673940957e-06,1.034554588841274381e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/State.csv <==
1.900408416986465454e-03
7.779565453529357910e-02
1.479203999042510986e-01
2.127155363559722900e-01
2.725870013236999512e-01
3.279088735580444336e-01
3.790273964405059814e-01
4.262591898441314697e-01
4.699010848999023438e-01
5.102226138114929199e-01
5.474768280982971191e-01
5.818958878517150879e-01
6.136957406997680664e-01
6.430757641792297363e-01
6.702200770378112793e-01
6.952992081642150879e-01
7.184712290763854980e-01
7.398819327354431152e-01
7.596650719642639160e-01
7.779449224472045898e-01
7.948368191719055176e-01
8.104466795921325684e-01
8.248710036277770996e-01
8.382008671760559082e-01
8.505192399024963379e-01
8.619028925895690918e-01
8.724228739738464355e-01
8.821442127227783203e-01
8.911274075508117676e-01
8.994292616844177246e-01
9.070995450019836426e-01
9.141871929168701172e-01
9.207356572151184082e-01
9.267858862876892090e-01
9.323755502700805664e-01
9.375393986701965332e-01
9.423095583915710449e-01
9.467155337333679199e-01
9.507855772972106934e-01
9.545447230339050293e-01
9.580166935920715332e-01
9.612230658531188965e-01
9.641841650009155273e-01
9.669190645217895508e-01
9.694444537162780762e-01
9.717769622802734375e-01
9.739308357238769531e-01
9.759197831153869629e-01
9.777567982673645020e-01
9.794527888298034668e-01
9.810197949409484863e-01
9.824669957160949707e-01
9.838035702705383301e-01
9.850381016731262207e-01
9.861786961555480957e-01
9.872321486473083496e-01
9.882059693336486816e-01
9.891055226325988770e-01
9.899371266365051270e-01
9.907056689262390137e-01
9.914157986640930176e-01
9.920724034309387207e-01
9.926794171333312988e-01
9.932412505149841309e-01
9.937604069709777832e-01
9.942404627799987793e-01
9.946849942207336426e-01
9.950957894325256348e-01
9.954766631126403809e-01
9.958284497261047363e-01
9.961541295051574707e-01
9.964559674263000488e-01
9.967350363731384277e-01
9.969930052757263184e-01
9.972324967384338379e-01
9.974539875984191895e-01
9.976592659950256348e-01
9.978492856025695801e-01
9.980252385139465332e-01
9.981878399848937988e-01
9.983389973640441895e-01
9.984782338142395020e-01
9.986076951026916504e-01
9.987269043922424316e-01
9.988382458686828613e-01
9.989406466484069824e-01
9.990351796150207520e-01
9.991231560707092285e-01
9.992039799690246582e-01
9.992790818214416504e-01
9.993482232093811035e-01
9.994125962257385254e-01
9.994719624519348145e-01
9.995265603065490723e-01
9.995766282081604004e-01
9.996233582496643066e-01
9.996662735939025879e-01
9.997056126594543457e-01
9.997418522834777832e-01
9.997749924659729004e-01
9.998059868812561035e-01
9.998338818550109863e-01
9.998601078987121582e-01
9.998838305473327637e-01
9.999054074287414551e-01
9.999251961708068848e-01
9.999428391456604004e-01
9.999596476554870605e-01
9.999744296073913574e-01
9.999879002571105957e-01
9.999999403953552246e-01
1.000011563301086426e+00
1.000021576881408691e+00
1.000030398368835449e+00
1.000038743019104004e+00
1.000046014785766602e+00
1.000052809715270996e+00
1.000058293342590332e+00
1.000063538551330566e+00
1.000067591667175293e+00
1.000072002410888672e+00
1.000075578689575195e+00
1.000078558921813965e+00
1.000080227851867676e+00
1.000083088874816895e+00
1.000084280967712402e+00
1.000086188316345215e+00
1.000087380409240723e+00
1.000088095664978027e+00
1.000089526176452637e+00
1.000089168548583984e+00
1.000089526176452637e+00
1.000089287757873535e+00
1.000089883804321289e+00
1.000089764595031738e+00
1.000089406967163086e+00
1.000088810920715332e+00
1.000088334083557129e+00
1.000087618827819824e+00
1.000087261199951172e+00
1.000086665153503418e+00
1.000085711479187012e+00
1.000084638595581055e+00
1.000084042549133301e+00
1.000083684921264648e+00
1.000082373619079590e+00
1.000081419944763184e+00
1.000080585479736328e+00
1.000079393386840820e+00
1.000079274177551270e+00
1.000078558921813965e+00
1.000077605247497559e+00
1.000077009201049805e+00
1.000076293945312500e+00
1.000074982643127441e+00
1.000074028968811035e+00
1.000074028968811035e+00
1.000073194503784180e+00
1.000072598457336426e+00
1.000071883201599121e+00
1.000071406364440918e+00
1.000070691108703613e+00
1.000069856643676758e+00
1.000069737434387207e+00
1.000069379806518555e+00
1.000068426132202148e+00
1.000068068504333496e+00
1.000067949295043945e+00
1.000067830085754395e+00
1.000066876411437988e+00
1.000066637992858887e+00
1.000066876411437988e+00
1.000066518783569336e+00
1.000065922737121582e+00
1.000065922737121582e+00
1.000065803527832031e+00
1.000065565109252930e+00
1.000065803527832031e+00
1.000065803527832031e+00
1.000065922737121582e+00
1.000065803527832031e+00
1.000065922737121582e+00
1.000065922737121582e+00
1.000066161155700684e+00
1.000066518783569336e+00
1.000066161155700684e+00
1.000066637992858887e+00
1.000067114830017090e+00
1.000067114830017090e+00
1.000067949295043945e+00
1.000068426132202148e+00
1.000068902969360352e+00
1.000069618225097656e+00
1.000069499015808105e+00
1.000070691108703613e+00
1.000071048736572266e+00
1.000071763992309570e+00
1.000072598457336426e+00
1.000073075294494629e+00
1.000073552131652832e+00
1.000074744224548340e+00
1.000075697898864746e+00
1.000076889991760254e+00
1.000077962875366211e+00
1.000078439712524414e+00
1.000079274177551270e+00
1.000080227851867676e+00
1.000081658363342285e+00
1.000082850456237793e+00
1.000083804130554199e+00
1.000084877014160156e+00
1.000086188316345215e+00
1.000087380409240723e+00
1.000088810920715332e+00
1.000090241432189941e+00
1.000090956687927246e+00
1.000092864036560059e+00
1.000093817710876465e+00
1.000095129013061523e+00
1.000096440315246582e+00
1.000098347663879395e+00
1.000098943710327148e+00
1.000100493431091309e+00
1.000101447105407715e+00
1.000103116035461426e+00
1.000104427337646484e+00
1.000105261802673340e+00
1.000106096267700195e+00
1.000107407569885254e+00
1.000108599662780762e+00
1.000109791755676270e+00
1.000110626220703125e+00
1.000110626220703125e+00
1.000111579895019531e+00
1.000112295150756836e+00
1.000112652778625488e+00
1.000112771987915039e+00
1.000113129615783691e+00
1.000113487243652344e+00
1.000113010406494141e+00
1.000113129615783691e+00
1.000112652778625488e+00
1.000112295150756836e+00
1.000111818313598633e+00
1.000110745429992676e+00
1.000109791755676270e+00
1.000108242034912109e+00
1.000106930732727051e+00
1.000105500221252441e+00
1.000103592872619629e+00
1.000100374221801758e+00
1.000098347663879395e+00
1.000095963478088379e+00
1.000092864036560059e+00
1.000089287757873535e+00
1.000085711479187012e+00
1.000082373619079590e+00
1.000078082084655762e+00
1.000073075294494629e+00
1.000068783760070801e+00
1.000063419342041016e+00
1.000057816505432129e+00
1.000052452087402344e+00
1.000045895576477051e+00
1.000039696693420410e+00
1.000032901763916016e+00
1.000026106834411621e+00
1.000018358230590820e+00
1.000011205673217773e+00
1.000002861022949219e+00
9.999946951866149902e-01
9.999852776527404785e-01
9.999764561653137207e-01
9.999670386314392090e-01
9.999573826789855957e-01
9.999476075172424316e-01
9.999375939369201660e-01
9.999268651008605957e-01
9.999163746833801270e-01
9.999049305915832520e-01
9.998939633369445801e-01
9.998815655708312988e-01
9.998696446418762207e-01
9.998576045036315918e-01
9.998448491096496582e-01
9.998319745063781738e-01
9.998186230659484863e-01
9.998051524162292480e-01
9.997912049293518066e-01
9.997768998146057129e-01
9.997624754905700684e-01
9.997474551200866699e-01
9.997318387031555176e-01
9.997158646583557129e-01
9.996991753578186035e-01
9.996817708015441895e-01
9.996640086174011230e-01
9.996445775032043457e-01
9.996252655982971191e-01
9.996039271354675293e-01
9.995817542076110840e-01
9.995585083961486816e-01
9.995332360267639160e-01
9.995060563087463379e-01
9.994779229164123535e-01
9.994464516639709473e-01
9.994125962257385254e-01
9.993761181831359863e-01
9.993359446525573730e-01
9.992921948432922363e-01
9.992446303367614746e-01
9.991926550865173340e-01
9.991355538368225098e-01
9.990728497505187988e-01
9.990039467811584473e-01
9.989281296730041504e-01
9.988446831703186035e-01
9.987531304359436035e-01
9.986520409584045410e-01
9.985411763191223145e-01
9.984191060066223145e-01
9.982851147651672363e-01
9.981381297111511230e-01
9.979764819145202637e-01
9.977994561195373535e-01
9.976053833961486816e-01
9.973929524421691895e-01
9.971608519554138184e-01
9.969068169593811035e-01
9.966297745704650879e-01
9.963273406028747559e-01
9.959980845451354980e-01
9.956393837928771973e-01
9.952493309974670410e-01
9.948257803916931152e-01
9.943655133247375488e-01
9.938663840293884277e-01
9.933251738548278809e-01
9.927387833595275879e-01
9.921038746833801270e-01
9.914171099662780762e-01
9.906746745109558105e-01
9.898721575736999512e-01
9.890049099922180176e-01
9.880687594413757324e-01
9.870578646659851074e-01
9.859666228294372559e-01
9.847889542579650879e-01
9.835184216499328613e-01
9.821473956108093262e-01
9.806680083274841309e-01
9.790714383125305176e-01
9.773485660552978516e-01
9.754889607429504395e-01
9.734812378883361816e-01
9.713135361671447754e-01
9.689719080924987793e-01
9.664422273635864258e-01
9.637084603309631348e-01
9.607534408569335938e-01
9.575580954551696777e-01
9.541019797325134277e-01
9.503629803657531738e-01
9.463168978691101074e-01
9.419375061988830566e-01
9.371963143348693848e-01
9.320626258850097656e-01
9.265030026435852051e-01
9.204819202423095703e-01
9.139599204063415527e-01
9.068951010704040527e-01
8.992419838905334473e-01
8.909518718719482422e-01
8.819718360900878906e-01
8.722448348999023438e-01
8.617100119590759277e-01
8.503007292747497559e-01
8.379456400871276855e-01
8.245683312416076660e-01
8.100855350494384766e-01
7.944079041481018066e-01
7.774390578269958496e-01
7.590748071670532227e-01
7.392022609710693359e-01
7.177000641822814941e-01
6.944358944892883301e-01
6.692667603492736816e-01
6.420385241508483887e-01
6.125814318656921387e-01
5.807142853736877441e-01
5.462368130683898926e-01
5.089339017868041992e-01
4.685686826705932617e-01
4.248861074447631836e-01
3.776057660579681396e-01
3.264273405075073242e-01
2.710224390029907227e-01
2.110407054424285889e-01
1.461061239242553711e-01
7.581962645053863525e-02
-2.367459237575531006e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
1.900408416986465454e-03
2.725870013236999512e-01
4.699010848999023438e-01
6.136957406997680664e-01
7.184712290763854980e-01
7.948368191719055176e-01
8.505192399024963379e-01
8.911274075508117676e-01
9.207356572151184082e-01
9.423095583915710449e-01
9.580166935920715332e-01
9.694444537162780762e-01
9.777567982673645020e-01
9.838035702705383301e-01
9.882059693336486816e-01
9.914157986640930176e-01
9.937604069709777832e-01
9.954766631126403809e-01
9.967350363731384277e-01
9.976592659950256348e-01
9.983389973640441895e-01
9.988382458686828613e-01
9.992039799690246582e-01
9.994719624519348145e-01
9.996662735939025879e-01
9.998059868812561035e-01
9.999054074287414551e-01
9.999744296073913574e-01
1.000021576881408691e+00
1.000052809715270996e+00
1.000072002410888672e+00
1.000083088874816895e+00
1.000088095664978027e+00
1.000089287757873535e+00
1.000088810920715332e+00
1.000086665153503418e+00
1.000083684921264648e+00
1.000079393386840820e+00
1.000077009201049805e+00
1.000074028968811035e+00
1.000071406364440918e+00
1.000069379806518555e+00
1.000067830085754395e+00
1.000066518783569336e+00
1.000065565109252930e+00
1.000065803527832031e+00
1.000066518783569336e+00
1.000067114830017090e+00
1.000069618225097656e+00
1.000071763992309570e+00
1.000074744224548340e+00
1.000078439712524414e+00
1.000082850456237793e+00
1.000087380409240723e+00
1.000092864036560059e+00
1.000098347663879395e+00
1.000103116035461426e+00
1.000107407569885254e+00
1.000110626220703125e+00
1.000112771987915039e+00
1.000113129615783691e+00
1.000110745429992676e+00
1.000105500221252441e+00
1.000095963478088379e+00
1.000082373619079590e+00
1.000063419342041016e+00
1.000039696693420410e+00
1.000011205673217773e+00
9.999764561653137207e-01
9.999375939369201660e-01
9.998939633369445801e-01
9.998448491096496582e-01
9.997912049293518066e-01
9.997318387031555176e-01
9.996640086174011230e-01
9.995817542076110840e-01
9.994779229164123535e-01
9.993359446525573730e-01
9.991355538368225098e-01
9.988446831703186035e-01
9.984191060066223145e-01
9.977994561195373535e-01
9.969068169593811035e-01
9.956393837928771973e-01
9.938663840293884277e-01
9.914171099662780762e-01
9.880687594413757324e-01
9.835184216499328613e-01
9.773485660552978516e-01
9.689719080924987793e-01
9.575580954551696777e-01
9.419375061988830566e-01
9.204819202423095703e-01
8.909518718719482422e-01
8.503007292747497559e-01
7.944079041481018066e-01
7.177000641822814941e-01
6.125814318656921387e-01
4.685686826705932617e-01
2.710224390029907227e-01
-2.367459237575531006e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-2.711998997256159782e-03,-4.856790415942668915e-03
5.529710091650485992e-03,1.396969426423311234e-03
1.118095032870769501e-02,7.357254158705472946e-03
1.580889336764812469e-02,1.244443841278553009e-02
2.042139694094657898e-02,1.744217053055763245e-02
2.481993287801742554e-02,2.225774899125099182e-02
2.886592969298362732e-02,2.685366757214069366e-02
3.187064826488494873e-02,3.069117292761802673e-02
3.358031436800956726e-02,3.331109136343002319e-02
3.434558957815170288e-02,3.542009741067886353e-02
3.421194478869438171e-02,3.602548688650131226e-02
3.403859585523605347e-02,3.650925308465957642e-02
3.385111689567565918e-02,3.673415631055831909e-02
3.369342908263206482e-02,3.691811114549636841e-02
3.353647887706756592e-02,3.698269277811050415e-02
3.341410309076309204e-02,3.715096041560173035e-02
3.331002965569496155e-02,3.732811659574508667e-02
3.304127976298332214e-02,3.680189698934555054e-02
3.291011974215507507e-02,3.679728507995605469e-02
3.277629986405372620e-02,3.678749874234199524e-02
3.269023448228836060e-02,3.699414804577827454e-02
3.258223459124565125e-02,3.705615550279617310e-02
3.250081092119216919e-02,3.727664053440093994e-02
3.235842287540435791e-02,3.725792840123176575e-02
3.222009167075157166e-02,3.727438300848007202e-02
3.199104592204093933e-02,3.688689321279525757e-02
3.179074823856353760e-02,3.647885099053382874e-02
3.168040141463279724e-02,3.648026660084724426e-02
3.145613521337509155e-02,3.610225021839141846e-02
3.137343004345893860e-02,3.617854416370391846e-02
3.133057802915573120e-02,3.618009388446807861e-02
3.109541535377502441e-02,3.558614104986190796e-02
3.093271143734455109e-02,3.528222441673278809e-02
3.079971484839916229e-02,3.507919237017631531e-02
3.051180951297283173e-02,3.448052331805229187e-02
3.033024445176124573e-02,3.417665138840675354e-02
3.015025332570075989e-02,3.392778337001800537e-02
3.015998005867004395e-02,3.411592915654182434e-02
3.003794327378273010e-02,3.399344161152839661e-02
2.987510710954666138e-02,3.379104286432266235e-02
2.971240133047103882e-02,3.356614336371421814e-02
2.936747856438159943e-02,3.280942142009735107e-02
2.921598032116889954e-02,3.260413184762001038e-02
2.913118526339530945e-02,3.283596038818359375e-02
2.900434657931327820e-02,3.272343426942825317e-02
2.870728634297847748e-02,3.221596404910087585e-02
2.857018634676933289e-02,3.211659193038940430e-02
2.852890267968177795e-02,3.214477375149726868e-02
2.834084630012512207e-02,3.189038857817649841e-02
2.831351570785045624e-02,3.222324326634407043e-02
2.817108668386936188e-02,3.209841623902320862e-02
2.812084741890430450e-02,3.210573643445968628e-02
2.797005325555801392e-02,3.186369314789772034e-02
2.753449231386184692e-02,3.144785016775131226e-02
2.740931883454322815e-02,3.131628036499023438e-02
2.726794406771659851e-02,3.116651624441146851e-02
2.686109580099582672e-02,3.004096262156963348e-02
2.677068114280700684e-02,3.000711649656295776e-02
2.663780562579631805e-02,2.986956201493740082e-02
2.649886906147003174e-02,2.983878180384635925e-02
2.638094499707221985e-02,2.977731637656688690e-02
2.624300308525562286e-02,2.979123033583164215e-02
2.612675353884696960e-02,2.959257364273071289e-02
2.604622952640056610e-02,2.947567775845527649e-02
2.593640796840190887e-02,2.936766669154167175e-02
2.585299126803874969e-02,2.927712723612785339e-02
2.572559937834739685e-02,2.918473072350025177e-02
2.561718411743640900e-02,2.899540029466152191e-02
2.557800710201263428e-02,2.929531037807464600e-02
2.539539150893688202e-02,2.905722334980964661e-02
2.524334006011486053e-02,2.871134132146835327e-02
2.518766932189464569e-02,2.858513779938220978e-02
2.504990808665752411e-02,2.824678085744380951e-02
2.495842054486274719e-02,2.848249673843383789e-02
2.485297247767448425e-02,2.837260626256465912e-02
2.468684129416942596e-02,2.801851183176040649e-02
2.463676221668720245e-02,2.821896038949489594e-02
2.455499954521656036e-02,2.819766104221343994e-02
2.441113255918025970e-02,2.799002453684806824e-02
2.429298497736454010e-02,2.769284509122371674e-02
2.416709624230861664e-02,2.764142490923404694e-02
2.411494404077529907e-02,2.754910849034786224e-02
2.405300363898277283e-02,2.769497223198413849e-02
2.380680851638317108e-02,2.707084827125072479e-02
2.369870990514755249e-02,2.719200029969215393e-02
2.347952872514724731e-02,2.670945785939693451e-02
2.333356253802776337e-02,2.658844739198684692e-02
2.306706458330154419e-02,2.582224830985069275e-02
2.299224399030208588e-02,2.578719332814216614e-02
2.260015159845352173e-02,2.493740618228912354e-02
2.238782495260238647e-02,2.478764206171035767e-02
2.227303571999073029e-02,2.464919537305831909e-02
2.207901142537593842e-02,2.417456172406673431e-02
2.192314341664314270e-02,2.402659878134727478e-02
2.181113697588443756e-02,2.391117624938488007e-02
2.185500040650367737e-02,2.394330874085426331e-02
2.175093628466129303e-02,2.379025518894195557e-02
2.164626307785511017e-02,2.369448542594909668e-02
2.143614552915096283e-02,2.350637130439281464e-02
2.134773880243301392e-02,2.338754385709762573e-02
2.140277251601219177e-02,2.374050021171569824e-02
2.127678133547306061e-02,2.357020042836666107e-02
2.126596309244632721e-02,2.375602722167968750e-02
2.121221832931041718e-02,2.376178652048110962e-02
2.112148143351078033e-02,2.348605170845985413e-02
2.090885490179061890e-02,2.319339662790298462e-02
2.082940191030502319e-02,2.301799133419990540e-02
2.068054303526878357e-02,2.262441813945770264e-02
2.058249339461326599e-02,2.250902727246284485e-02
2.061386220157146454e-02,2.279626391828060150e-02
2.048934809863567352e-02,2.265504188835620880e-02
2.037569321691989899e-02,2.249707654118537903e-02
2.041421085596084595e-02,2.279854193329811096e-02
2.038539387285709381e-02,2.319987118244171143e-02
2.025061659514904022e-02,2.313514612615108490e-02
2.004719339311122894e-02,2.329122833907604218e-02
1.995119079947471619e-02,2.319423295557498932e-02
1.983589120209217072e-02,2.298008650541305542e-02
1.982131041586399078e-02,2.296349965035915375e-02
1.972807012498378754e-02,2.286858111619949341e-02
1.958715170621871948e-02,2.296426147222518921e-02
1.950429379940032959e-02,2.283529192209243774e-02
1.944772340357303619e-02,2.290562540292739868e-02
1.932639814913272858e-02,2.286275662481784821e-02
1.927163638174533844e-02,2.271307632327079773e-02
1.921685785055160522e-02,2.262909710407257080e-02
1.917047053575515747e-02,2.276322431862354279e-02
1.912233419716358185e-02,2.285762503743171692e-02
1.907113008201122284e-02,2.277879230678081512e-02
1.900783181190490723e-02,2.278411760926246643e-02
1.887136325240135193e-02,2.230160683393478394e-02
1.873425580561161041e-02,2.210784889757633209e-02
1.853594183921813965e-02,2.175484970211982727e-02
1.834091171622276306e-02,2.137481048703193665e-02
1.830828748643398285e-02,2.147752232849597931e-02
1.822122931480407715e-02,2.156381122767925262e-02
1.831433363258838654e-02,2.184090018272399902e-02
1.818849332630634308e-02,2.174783870577812195e-02
1.806435175240039825e-02,2.141574397683143616e-02
1.794257387518882751e-02,2.120926603674888611e-02
1.770341768860816956e-02,2.085362374782562256e-02
1.754527166485786438e-02,2.043127454817295074e-02
1.737633347511291504e-02,2.006662450730800629e-02
1.729170046746730804e-02,1.976519823074340820e-02
1.722484268248081207e-02,1.965997926890850067e-02
1.710055395960807800e-02,1.921838894486427307e-02
1.704173535108566284e-02,1.918185316026210785e-02
1.708255149424076080e-02,1.991515792906284332e-02
1.704224199056625366e-02,1.981534808874130249e-02
1.696789078414440155e-02,1.972797326743602753e-02
1.685517840087413788e-02,1.975220441818237305e-02
1.680701039731502533e-02,1.985881477594375610e-02
1.676523126661777496e-02,1.984211429953575134e-02
1.666441746056079865e-02,1.951571181416511536e-02
1.645553484559059143e-02,1.915929839015007019e-02
1.636332273483276367e-02,1.897457800805568695e-02
1.628049090504646301e-02,1.889121904969215393e-02
1.622495241463184357e-02,1.925089396536350250e-02
1.615305244922637939e-02,1.927456445991992950e-02
1.607739739120006561e-02,1.923636719584465027e-02
1.597486250102519989e-02,1.911441981792449951e-02
1.586938276886940002e-02,1.895295642316341400e-02
1.580259390175342560e-02,1.895260065793991089e-02
1.585026644170284271e-02,1.898247562348842621e-02
1.571457833051681519e-02,1.845495589077472687e-02
1.564678736031055450e-02,1.838619634509086609e-02
1.561389211565256119e-02,1.832973025739192963e-02
1.556387450546026230e-02,1.816928200423717499e-02
1.553095132112503052e-02,1.816705986857414246e-02
1.553710550069808960e-02,1.832760870456695557e-02
1.555544137954711914e-02,1.849449612200260162e-02
1.540582440793514252e-02,1.827031001448631287e-02
1.531226094812154770e-02,1.807657629251480103e-02
1.530302874743938446e-02,1.826330460608005524e-02
1.514398492872714996e-02,1.800817623734474182e-02
1.490724273025989532e-02,1.775207556784152985e-02
1.484817918390035629e-02,1.765753887593746185e-02
1.479719392955303192e-02,1.743076369166374207e-02
1.474671903997659683e-02,1.741386391222476959e-02
1.467904262244701385e-02,1.731429249048233032e-02
1.453342568129301071e-02,1.720143109560012817e-02
1.441791560500860214e-02,1.699948683381080627e-02
1.443365029990673065e-02,1.706619001924991608e-02
1.436125021427869797e-02,1.703206263482570648e-02
1.424847263842821121e-02,1.665206067264080048e-02
1.413258165121078491e-02,1.657680980861186981e-02
1.406971272081136703e-02,1.631947606801986694e-02
1.400488801300525665e-02,1.620167307555675507e-02
1.392769720405340195e-02,1.599083468317985535e-02
1.376066822558641434e-02,1.553511340171098709e-02
1.366399973630905151e-02,1.527791097760200500e-02
1.363163162022829056e-02,1.500706560909748077e-02
1.346494629979133606e-02,1.459954865276813507e-02
1.342418137937784195e-02,1.463481318205595016e-02
1.333408430218696594e-02,1.442512217909097672e-02
1.326506957411766052e-02,1.415359135717153549e-02
1.321334019303321838e-02,1.417325809597969055e-02
1.319297496229410172e-02,1.417691074311733246e-02
1.315022539347410202e-02,1.403567753732204437e-02
1.301381830126047134e-02,1.383590139448642731e-02
1.294150575995445251e-02,1.352228224277496338e-02
1.277667935937643051e-02,1.324268430471420288e-02
1.276769582182168961e-02,1.317767240107059479e-02
1.265425514429807663e-02,1.312246080487966537e-02
1.251295302063226700e-02,1.276022288948297501e-02
1.247872225940227509e-02,1.268303114920854568e-02
1.230997964739799500e-02,1.264477241784334183e-02
1.220460329204797745e-02,1.220979262143373489e-02
1.207966264337301254e-02,1.182827819138765335e-02
1.205435581505298615e-02,1.191857736557722092e-02
1.201610825955867767e-02,1.173585932701826096e-02
1.191907748579978943e-02,1.156266685575246811e-02
1.184267457574605942e-02,1.146511174738407135e-02
1.182256825268268585e-02,1.192528475075960159e-02
1.174529828131198883e-02,1.198105979710817337e-02
1.168906316161155701e-02,1.174286194145679474e-02
1.159470621496438980e-02,1.176095101982355118e-02
1.155574340373277664e-02,1.195759791880846024e-02
1.144389621913433075e-02,1.176016218960285187e-02
1.141734886914491653e-02,1.156554650515317917e-02
1.125993579626083374e-02,1.119979005306959152e-02
1.127822138369083405e-02,1.136069092899560928e-02
1.120398007333278656e-02,1.118953898549079895e-02
1.110186520963907242e-02,1.122472435235977173e-02
1.098994445055723190e-02,1.123612094670534134e-02
1.089945528656244278e-02,1.113885547965764999e-02
1.086525153368711472e-02,1.106667798012495041e-02
1.079331245273351669e-02,1.085458695888519287e-02
1.077480521053075790e-02,1.106121577322483063e-02
1.073313038796186447e-02,1.112927403301000595e-02
1.063859742134809494e-02,1.125268451869487762e-02
1.050596404820680618e-02,1.092276349663734436e-02
1.042209658771753311e-02,1.095648668706417084e-02
1.029723975807428360e-02,1.115883886814117432e-02
1.024984754621982574e-02,1.104781311005353928e-02
1.018955931067466736e-02,1.101417653262615204e-02
1.018030941486358643e-02,1.114941481500864029e-02
1.007833052426576614e-02,1.094258762896060944e-02
1.001620665192604065e-02,1.087626349180936813e-02
9.987054392695426941e-03,1.076442375779151917e-02
1.002858765423297882e-02,1.056941971182823181e-02
9.989587590098381042e-03,1.054439507424831390e-02
9.932657703757286072e-03,1.038818713277578354e-02
9.765736758708953857e-03,1.026394031941890717e-02
9.731241501867771149e-03,1.030432432889938354e-02
9.670068509876728058e-03,1.021418161690235138e-02
9.632228873670101166e-03,1.041976921260356903e-02
9.568603709340095520e-03,1.036098971962928772e-02
9.528508409857749939e-03,1.026561111211776733e-02
9.442087262868881226e-03,1.055781636387109756e-02
9.322613477706909180e-03,1.019449811428785324e-02
9.308525361120700836e-03,1.013565994799137115e-02
9.267868474125862122e-03,9.946840815246105194e-03
9.235244244337081909e-03,1.005997788161039352e-02
9.268936701118946075e-03,1.016478519886732101e-02
9.192413650453090668e-03,1.020156126469373703e-02
9.121823124587535858e-03,9.854810312390327454e-03
9.097398258745670319e-03,9.730165824294090271e-03
9.000692516565322876e-03,9.664861485362052917e-03
8.961542509496212006e-03,9.675645269453525543e-03
8.933703415095806122e-03,9.770094417035579681e-03
8.867946453392505646e-03,9.388207457959651947e-03
8.868564851582050323e-03,9.429974481463432312e-03
8.828789927065372467e-03,9.428777731955051422e-03
8.772343397140502930e-03,9.300441481173038483e-03
8.714539930224418640e-03,9.265796281397342682e-03
8.688709698617458344e-03,9.082433767616748810e-03
8.657135069370269775e-03,9.144921787083148956e-03
8.696937933564186096e-03,8.967134170234203339e-03
8.652699179947376251e-03,9.161195717751979828e-03
8.633586578071117401e-03,8.776245638728141785e-03
8.572020567953586578e-03,8.997133933007717133e-03
8.528733626008033752e-03,8.734591305255889893e-03
8.540282025933265686e-03,9.004212915897369385e-03
8.490907028317451477e-03,9.007450193166732788e-03
8.477816358208656311e-03,9.079140610992908478e-03
8.354716002941131592e-03,9.072246029973030090e-03
8.381190709769725800e-03,8.769000880420207977e-03
8.340902626514434814e-03,8.850125595927238464e-03
8.328282274305820465e-03,8.926609531044960022e-03
8.257475681602954865e-03,8.907607756555080414e-03
8.182876743376255035e-03,8.754223585128784180e-03
8.065603673458099365e-03,8.212746120989322662e-03
8.053755387663841248e-03,8.129338733851909637e-03
7.900677621364593506e-03,7.951518520712852478e-03
7.881185971200466156e-03,7.660159375518560410e-03
7.824691943824291229e-03,7.558805402368307114e-03
7.760577835142612457e-03,7.675668224692344666e-03
7.721584290266036987e-03,7.497241720557212830e-03
7.628467865288257599e-03,7.647221907973289490e-03
7.446467410773038864e-03,7.438974920660257339e-03
7.387096527963876724e-03,7.347743026912212372e-03
7.391420193016529083e-03,7.421728223562240601e-03
7.355698384344577789e-03,7.518807891756296158e-03
7.292205933481454849e-03,7.580503355711698532e-03
7.174782920628786087e-03,7.360417861491441727e-03
7.141826208680868149e-03,7.576213683933019638e-03
7.048588246107101440e-03,7.299672812223434448e-03
7.102863863110542297e-03,7.345398422330617905e-03
7.196056190878152847e-03,7.792960852384567261e-03
7.147898897528648376e-03,7.734021171927452087e-03
7.044615224003791809e-03,7.809075526893138885e-03
7.063229102641344070e-03,7.509556598961353302e-03
7.016765419393777847e-03,7.465348578989505768e-03
7.052237167954444885e-03,7.383529096841812134e-03
6.999624893069267273e-03,7.368284277617931366e-03
6.900243461132049561e-03,7.122983690351247787e-03
6.847321521490812302e-03,7.096837274730205536e-03
6.779164075851440430e-03,7.119501009583473206e-03
6.729917135089635849e-03,7.104092743247747421e-03
6.731494329869747162e-03,7.009675726294517517e-03
6.684327963739633560e-03,7.258768193423748016e-03
6.654635071754455566e-03,7.166171912103891373e-03
6.590914446860551834e-03,6.693610455840826035e-03
6.562715396285057068e-03,6.588023155927658081e-03
6.591466721147298813e-03,6.749558262526988983e-03
6.557091139256954193e-03,6.677038501948118210e-03
6.500174291431903839e-03,6.302091293036937714e-03
6.397189106792211533e-03,6.053259596228599548e-03
6.331903859972953796e-03,5.916566587984561920e-03
6.207779981195926666e-03,5.734398495405912399e-03
6.168552674353122711e-03,5.623920354992151260e-03
6.096481345593929291e-03,5.544270854443311691e-03
6.055166944861412048e-03,5.603752564638853073e-03
6.053346209228038788e-03,5.646436475217342377e-03
5.978280212730169296e-03,5.557251162827014923e-03
5.896031390875577927e-03,5.728513933718204498e-03
5.940850824117660522e-03,5.788811948150396347e-03
5.945930723100900650e-03,5.947956815361976624e-03
5.839708261191844940e-03,5.820702295750379562e-03
5.833000410348176956e-03,5.677961744368076324e-03
5.799654405564069748e-03,5.633050575852394104e-03
5.731178913265466690e-03,5.507078021764755249e-03
5.629870574921369553e-03,5.241328384727239609e-03
5.576255731284618378e-03,5.241094157099723816e-03
5.721844267100095749e-03,4.994543269276618958e-03
5.677620880305767059e-03,4.944633692502975464e-03
5.665289703756570816e-03,5.204675719141960144e-03
5.639150738716125488e-03,5.214501172304153442e-03
5.600483622401952744e-03,5.123087204992771149e-03
5.581329111009836197e-03,5.221573635935783386e-03
5.555768031626939774e-03,5.294696427881717682e-03
5.528453271836042404e-03,5.266563966870307922e-03
5.485145375132560730e-03,5.404447205364704132e-03
5.469977855682373047e-03,5.777568556368350983e-03
5.419725552201271057e-03,5.730513017624616623e-03
5.374218337237834930e-03,5.854113493114709854e-03
5.420506466180086136e-03,5.737164057791233063e-03
5.432454403489828110e-03,5.632919725030660629e-03
5.416847299784421921e-03,5.784479435533285141e-03
5.444586277008056641e-03,5.587935447692871094e-03
5.519191734492778778e-03,5.673213396221399307e-03
5.510734394192695618e-03,5.513575859367847443e-03
5.453360266983509064e-03,5.537740420550107956e-03
5.352780222892761230e-03,5.361390300095081329e-03
5.348978564143180847e-03,5.569128319621086121e-03
5.313843023031949997e-03,5.685203243046998978e-03
5.282558035105466843e-03,5.557446740567684174e-03
5.218510515987873077e-03,5.709687713533639908e-03
5.331426858901977539e-03,5.686409305781126022e-03
5.352018401026725769e-03,5.678436718881130219e-03
5.309256725013256073e-03,5.610133986920118332e-03
5.264997947961091995e-03,5.602063145488500595e-03
5.216676741838455200e-03,5.446677561849355698e-03
5.216265097260475159e-03,5.380296614021062851e-03
5.235687363892793655e-03,5.333126056939363480e-03
5.196668673306703568e-03,5.241935607045888901e-03
5.138798616826534271e-03,5.127739161252975464e-03
5.060157272964715958e-03,4.951355513185262680e-03
5.061697214841842651e-03,4.902112297713756561e-03
5.062268581241369247e-03,4.858031403273344040e-03
5.013672169297933578e-03,5.188074894249439240e-03
4.988781642168760300e-03,5.147592630237340927e-03
4.901627078652381897e-03,5.381407216191291809e-03
4.909283015877008438e-03,5.430717021226882935e-03
4.880211781710386276e-03,5.502259824424982071e-03
4.794709384441375732e-03,5.464675370603799820e-03
4.752739798277616501e-03,5.400514230132102966e-03
4.730863496661186218e-03,5.507706198841333389e-03
4.647195804864168167e-03,5.416635423898696899e-03
4.646832589060068130e-03,5.403286777436733246e-03
4.593525547534227371e-03,5.364558193832635880e-03
4.558404907584190369e-03,5.210523959249258041e-03
4.470716230571269989e-03,5.176358390599489212e-03
4.430850036442279816e-03,5.227482877671718597e-03
4.412252921611070633e-03,5.221168976277112961e-03
4.282868932932615280e-03,5.259490571916103363e-03
4.228053148835897446e-03,5.194811616092920303e-03
4.195339977741241455e-03,5.280407611280679703e-03
4.209105391055345535e-03,5.311807151883840561e-03
4.126491490751504898e-03,5.134595092386007309e-03
4.196846857666969299e-03,5.055604968219995499e-03
4.179832525551319122e-03,5.047737155109643936e-03
4.200742114335298538e-03,5.193782970309257507e-03
4.152560606598854065e-03,5.172068718820810318e-03
4.136237781494855881e-03,5.153993610292673111e-03
4.149916116148233414e-03,5.487317685037851334e-03
4.111538641154766083e-03,5.495896562933921814e-03
4.088135436177253723e-03,5.475952289998531342e-03
4.165313206613063812e-03,5.577714648097753525e-03
4.163405857980251312e-03,5.608582869172096252e-03
4.085037857294082642e-03,5.631710868328809738e-03
4.098842851817607880e-03,5.730875767767429352e-03
4.100504331290721893e-03,5.519208498299121857e-03
4.069199785590171814e-03,5.505288019776344299e-03
4.033070057630538940e-03,5.359645001590251923e-03
4.021462518721818924e-03,5.301170051097869873e-03
4.000024404376745224e-03,5.265665706247091293e-03
3.956644330173730850e-03,5.032665096223354340e-03
4.021100234240293503e-03,5.313631147146224976e-03
3.983695060014724731e-03,5.294489674270153046e-03
3.990172874182462692e-03,5.338801536709070206e-03
3.974402323365211487e-03,5.435610190033912659e-03
4.010163713246583939e-03,5.364521872252225876e-03
3.993719350546598434e-03,5.259814672172069550e-03
3.926603589206933975e-03,5.238735117018222809e-03
3.879080060869455338e-03,5.017357878386974335e-03
3.732450306415557861e-03,5.298161879181861877e-03
3.737730905413627625e-03,5.581192206591367722e-03
3.737569320946931839e-03,5.554869305342435837e-03
3.702551592141389847e-03,5.581548903137445450e-03
3.666887758299708366e-03,5.476505029946565628e-03
3.613244509324431419e-03,5.604188889265060425e-03
3.592448541894555092e-03,5.675166845321655273e-03
3.580013755708932877e-03,5.653544794768095016e-03
3.694199956953525543e-03,6.065283901989459991e-03
3.687183372676372528e-03,6.072056479752063751e-03
3.605159698054194450e-03,6.186772137880325317e-03
3.462214022874832153e-03,5.758053157478570938e-03
3.401539288461208344e-03,5.701616406440734863e-03
3.356412285938858986e-03,5.603803321719169617e-03
3.356458386406302452e-03,5.592864006757736206e-03
3.179064486175775528e-03,5.567353218793869019e-03
3.173279808834195137e-03,5.380086600780487061e-03
3.179586259648203850e-03,5.418458022177219391e-03
3.222417086362838745e-03,5.662885960191488266e-03
3.254562849178910255e-03,5.632231011986732483e-03
3.184847999364137650e-03,5.686671938747167587e-03
3.222709055989980698e-03,5.851145833730697632e-03
3.225703258067369461e-03,5.847716704010963440e-03
3.220596583560109138e-03,5.748142953962087631e-03
3.271108726039528847e-03,6.182275246828794479e-03
3.295050002634525299e-03,6.143363192677497864e-03
3.297728020697832108e-03,6.039985455572605133e-03
3.267655847594141960e-03,5.713635589927434921e-03
3.256511641666293144e-03,5.536060314625501633e-03
3.216549521312117577e-03,5.683300085365772247e-03
3.253389149904251099e-03,5.613496992737054825e-03
3.272048430517315865e-03,5.638274364173412323e-03
3.266534302383661270e-03,5.510631483048200607e-03
3.233821131289005280e-03,5.334347952157258987e-03
3.278764430433511734e-03,5.181897897273302078e-03
3.219198668375611305e-03,5.112477112561464310e-03
3.183659631758928299e-03,5.170110613107681274e-03
3.190334653481841087e-03,5.307965911924839020e-03
3.241147613152861595e-03,5.061141215264797211e-03
3.255501156672835350e-03,4.790981765836477280e-03
3.241364844143390656e-03,4.823123104870319366e-03
3.291787113994359970e-03,4.714716691523790359e-03
3.210258204489946365e-03,4.769059363752603531e-03
3.189155133441090584e-03,4.762250930070877075e-03
3.199539147317409515e-03,4.684788174927234650e-03
3.259903751313686371e-03,4.608180373907089233e-03
3.290468826889991760e-03,4.620227497071027756e-03
3.299489384517073631e-03,4.778047092258930206e-03
3.324050223454833031e-03,4.537134431302547455e-03
3.335170680657029152e-03,4.700582940131425858e-03
3.278593765571713448e-03,4.376755561679601669e-03
3.262013429775834084e-03,4.270824138075113297e-03
3.262146143242716789e-03,4.325977526605129242e-03
3.269130596891045570e-03,4.179459996521472931e-03
3.201717976480722427e-03,4.145452287048101425e-03
3.256435971707105637e-03,4.030990879982709885e-03
3.288310021162033081e-03,4.062297753989696503e-03
3.319423412904143333e-03,3.859646618366241455e-03
3.313319291919469833e-03,3.814486553892493248e-03
3.268003230914473534e-03,3.730912460014224052e-03
3.224037354812026024e-03,3.638810245320200920e-03
3.125380724668502808e-03,3.431583289057016373e-03
3.112922888249158859e-03,3.387623233720660210e-03
3.125224495306611061e-03,3.239384852349758148e-03
3.124085487797856331e-03,3.112765261903405190e-03
3.138254629448056221e-03,3.153523430228233337e-03
3.111622994765639305e-03,3.303049830719828606e-03
3.101720474660396576e-03,3.242539241909980774e-03
3.091359045356512070e-03,3.222152357921004295e-03
3.052435349673032761e-03,3.035877598449587822e-03
3.040376119315624237e-03,3.047406673431396484e-03
3.168583847582340240e-03,3.245635190978646278e-03
3.174267942085862160e-03,3.275016089901328087e-03
3.113175509497523308e-03,2.960035810247063637e-03
3.087372751906514168e-03,2.953097689896821976e-03
3.056459594517946243e-03,2.515263389796018600e-03
3.026219550520181656e-03,2.413023728877305984e-03
3.016578964889049530e-03,2.342892577871680260e-03
2.966587664559483528e-03,2.186439000070095062e-03
3.024158999323844910e-03,2.267013769596815109e-03
3.054747357964515686e-03,2.224181313067674637e-03
3.010459709912538528e-03,2.350003225728869438e-03
2.916588913649320602e-03,2.296209335327148438e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-2.711998997256159782e-03,-4.856790415942668915e-03
2.481993287801742554e-02,2.225774899125099182e-02
3.421194478869438171e-02,3.602548688650131226e-02
3.341410309076309204e-02,3.715096041560173035e-02
3.269023448228836060e-02,3.699414804577827454e-02
3.199104592204093933e-02,3.688689321279525757e-02
3.133057802915573120e-02,3.618009388446807861e-02
3.033024445176124573e-02,3.417665138840675354e-02
2.971240133047103882e-02,3.356614336371421814e-02
2.870728634297847748e-02,3.221596404910087585e-02
2.817108668386936188e-02,3.209841623902320862e-02
2.726794406771659851e-02,3.116651624441146851e-02
2.638094499707221985e-02,2.977731637656688690e-02
2.585299126803874969e-02,2.927712723612785339e-02
2.524334006011486053e-02,2.871134132146835327e-02
2.468684129416942596e-02,2.801851183176040649e-02
2.416709624230861664e-02,2.764142490923404694e-02
2.347952872514724731e-02,2.670945785939693451e-02
2.238782495260238647e-02,2.478764206171035767e-02
2.185500040650367737e-02,2.394330874085426331e-02
2.140277251601219177e-02,2.374050021171569824e-02
2.090885490179061890e-02,2.319339662790298462e-02
2.048934809863567352e-02,2.265504188835620880e-02
2.004719339311122894e-02,2.329122833907604218e-02
1.958715170621871948e-02,2.296426147222518921e-02
1.921685785055160522e-02,2.262909710407257080e-02
1.887136325240135193e-02,2.230160683393478394e-02
1.822122931480407715e-02,2.156381122767925262e-02
1.770341768860816956e-02,2.085362374782562256e-02
1.710055395960807800e-02,1.921838894486427307e-02
1.685517840087413788e-02,1.975220441818237305e-02
1.636332273483276367e-02,1.897457800805568695e-02
1.597486250102519989e-02,1.911441981792449951e-02
1.564678736031055450e-02,1.838619634509086609e-02
1.555544137954711914e-02,1.849449612200260162e-02
1.490724273025989532e-02,1.775207556784152985e-02
1.453342568129301071e-02,1.720143109560012817e-02
1.413258165121078491e-02,1.657680980861186981e-02
1.366399973630905151e-02,1.527791097760200500e-02
1.326506957411766052e-02,1.415359135717153549e-02
1.294150575995445251e-02,1.352228224277496338e-02
1.247872225940227509e-02,1.268303114920854568e-02
1.201610825955867767e-02,1.173585932701826096e-02
1.168906316161155701e-02,1.174286194145679474e-02
1.125993579626083374e-02,1.119979005306959152e-02
1.089945528656244278e-02,1.113885547965764999e-02
1.063859742134809494e-02,1.125268451869487762e-02
1.018955931067466736e-02,1.101417653262615204e-02
1.002858765423297882e-02,1.056941971182823181e-02
9.670068509876728058e-03,1.021418161690235138e-02
9.322613477706909180e-03,1.019449811428785324e-02
9.192413650453090668e-03,1.020156126469373703e-02
8.933703415095806122e-03,9.770094417035579681e-03
8.714539930224418640e-03,9.265796281397342682e-03
8.633586578071117401e-03,8.776245638728141785e-03
8.477816358208656311e-03,9.079140610992908478e-03
8.257475681602954865e-03,8.907607756555080414e-03
7.881185971200466156e-03,7.660159375518560410e-03
7.446467410773038864e-03,7.438974920660257339e-03
7.174782920628786087e-03,7.360417861491441727e-03
7.147898897528648376e-03,7.734021171927452087e-03
6.999624893069267273e-03,7.368284277617931366e-03
6.731494329869747162e-03,7.009675726294517517e-03
6.591466721147298813e-03,6.749558262526988983e-03
6.207779981195926666e-03,5.734398495405912399e-03
5.978280212730169296e-03,5.557251162827014923e-03
5.833000410348176956e-03,5.677961744368076324e-03
5.721844267100095749e-03,4.994543269276618958e-03
5.581329111009836197e-03,5.221573635935783386e-03
5.419725552201271057e-03,5.730513017624616623e-03
5.444586277008056641e-03,5.587935447692871094e-03
5.348978564143180847e-03,5.569128319621086121e-03
5.352018401026725769e-03,5.678436718881130219e-03
5.235687363892793655e-03,5.333126056939363480e-03
5.062268581241369247e-03,4.858031403273344040e-03
4.880211781710386276e-03,5.502259824424982071e-03
4.646832589060068130e-03,5.403286777436733246e-03
4.412252921611070633e-03,5.221168976277112961e-03
4.126491490751504898e-03,5.134595092386007309e-03
4.136237781494855881e-03,5.153993610292673111e-03
4.163405857980251312e-03,5.608582869172096252e-03
4.033070057630538940e-03,5.359645001590251923e-03
3.983695060014724731e-03,5.294489674270153046e-03
3.926603589206933975e-03,5.238735117018222809e-03
3.702551592141389847e-03,5.581548903137445450e-03
3.694199956953525543e-03,6.065283901989459991e-03
3.356412285938858986e-03,5.603803321719169617e-03
3.222417086362838745e-03,5.662885960191488266e-03
3.220596583560109138e-03,5.748142953962087631e-03
3.256511641666293144e-03,5.536060314625501633e-03
3.233821131289005280e-03,5.334347952157258987e-03
3.241147613152861595e-03,5.061141215264797211e-03
3.189155133441090584e-03,4.762250930070877075e-03
3.324050223454833031e-03,4.537134431302547455e-03
3.269130596891045570e-03,4.179459996521472931e-03
3.313319291919469833e-03,3.814486553892493248e-03
3.125224495306611061e-03,3.239384852349758148e-03
3.091359045356512070e-03,3.222152357921004295e-03
3.113175509497523308e-03,2.960035810247063637e-03
2.966587664559483528e-03,2.186439000070095062e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.403539467213561931e+00
1.929114455913991943e-01
1.409449971828720949e-01
1.565829775154097270e-01
1.517854747636777912e-01
1.484144830892173694e-01
1.379447455143033019e-01
9.090890306267038201e-02
6.556395959295593934e-02
3.952985241382837162e-02
1.945370193024939173e-02
1.418608814989028195e-02
1.455964409942226735e-02
1.117401498293585198e-02
7.956434144127793109e-03
8.391890131723735158e-03
9.476318280899776597e-03
1.760100037734419268e-02
4.620446286471575903e-03
4.870260051367343926e-03
1.199507994648931798e-02
7.624895196131334721e-03
1.308215784435984123e-02
4.851302512052847217e-03
5.971303036749555510e-03
1.031686030508395524e-02
1.017933530636186759e-02
6.001938527717166037e-03
9.582032611771755526e-03
8.532757240457799694e-03
7.412438939340028864e-03
1.698539625266510741e-02
6.053784361294293516e-03
3.065386421180757610e-03
1.854867560946610663e-02
6.756142023872730752e-03
5.239710473439058644e-03
1.196143993936539876e-02
2.966469570634911509e-03
3.754979745624387188e-03
4.836239748629391107e-03
2.587602270864165083e-02
3.376572032413042729e-03
1.267636489608506972e-02
2.815932982868735342e-03
1.757594347674415122e-02
2.184607222026709386e-03
8.668797733684627596e-03
5.802753168135992012e-03
1.488188848344017268e-02
2.918120522861101813e-03
7.263902957095478424e-03
4.576322418272956057e-03
1.762766012068280388e-02
2.653233393186564103e-03
2.619190871361560570e-03
4.140300782258842655e-02
5.153010842266165202e-03
2.422073069649717698e-03
3.846116175260926549e-03
2.406462192808757946e-03
4.609320853704779695e-03
3.134081269258205509e-03
1.971555603202588408e-03
2.112382060908365045e-03
3.254119250121494892e-03
2.238314346760090622e-03
2.794031636694206244e-03
1.389494966588090963e-02
6.191981989722876618e-03
7.637799266743452650e-03
3.638178742466988223e-03
6.413978615961443176e-03
8.542366314580543060e-03
2.363912015753638542e-03
8.244497796253963742e-03
9.626230024880569336e-03
3.792395850851251055e-03
3.889517802586292452e-03
5.404067156105330297e-03
2.208295291492621149e-03
4.068591214135041170e-03
8.171353412798593174e-03
1.874970757337101820e-02
5.677209908209990621e-03
1.850990733750427358e-02
2.549290956324312771e-03
2.321915188759666668e-02
3.697475165969286472e-03
3.371938312619651712e-02
4.787734277497033251e-03
2.336257656620753433e-03
1.387177892443148576e-02
3.710720086244307086e-03
2.056337349535876900e-03
4.881507494043468669e-03
2.742339831538077866e-03
1.826401911628404559e-03
8.515921224722290336e-03
1.882418611773702729e-03
1.404016386113614637e-02
3.406510555523495874e-03
9.344593055450744687e-03
4.828182923443303902e-03
4.466815284541258459e-03
9.165301363325177933e-03
2.533497862405957850e-03
8.278625481898933477e-03
2.345111264701142065e-03
1.250793036457786833e-02
3.532765445087346530e-03
3.349851651403148913e-03
1.408550859038783763e-02
1.333512449315417230e-02
2.000051457969954146e-03
6.583592030987080179e-03
2.213839765377278914e-03
3.994333038602022705e-03
5.078154292848001579e-03
1.649097130101895596e-03
6.963432294884349012e-03
2.023962507959562243e-03
5.967525287014356292e-03
1.656540436944179588e-03
2.257911054413733968e-03
2.187675356711210953e-03
7.193670874633361495e-03
4.614372637027075452e-03
2.852463764732302617e-03
4.697184837805644386e-03
1.122591260277596391e-02
4.472451936423945881e-03
9.438878718067002932e-03
1.131418263771478451e-02
6.935932427551792269e-03
4.798749158430769095e-03
1.571654561485376703e-02
2.389898721732196252e-03
7.599251836875590971e-03
5.085741077071145866e-03
1.267345948810358162e-02
9.558855965709421934e-03
9.705812277459110668e-03
5.791210890269723154e-03
2.408184323873912777e-03
1.016770353341054679e-02
1.522288467616217346e-03
2.013376005377288253e-02
1.445228184191482386e-03
1.427330993853694096e-03
1.621060443137636300e-03
4.810450864573701663e-03
3.270399244689314172e-03
6.696306911148530716e-03
1.326440378703205684e-02
2.716424300702715167e-03
1.475595453547357558e-03
6.366565758877352696e-03
1.026998249549106526e-03
1.612919995617974117e-03
2.552753227180990219e-03
3.490194641475445527e-03
1.919354260186463589e-03
7.758486451816377916e-03
1.248554566336587159e-02
1.253156271185551290e-03
2.572279162141834045e-03
2.119747366117405874e-03
1.512504514919367146e-03
8.653965546119610913e-03
9.393800381601964331e-03
7.104634406847782323e-03
2.782958878669487737e-03
8.747817649308722854e-03
8.457368259391858517e-03
8.540729787862183855e-03
1.570548929880172164e-03
3.564806735593947090e-03
2.132814553787408963e-03
2.407131817975420758e-03
4.495981491706505830e-03
5.914819816139419047e-03
6.154903588691632531e-03
3.091087025634252274e-03
1.036066451307893384e-02
2.169006258446984099e-03
3.338813609134187906e-03
2.963077054964956790e-03
3.882360010631451946e-03
1.369084521705067788e-02
4.919818297433725500e-03
3.607392467357085821e-03
1.211966951183187681e-02
3.979573872159953771e-03
2.947671491411740959e-03
3.946164973155076756e-03
3.272531994534431336e-03
4.292462275865494871e-03
1.861291517274934852e-03
6.195260691392538016e-03
7.453535738263187410e-03
1.007006270406091662e-02
9.074732874186195071e-04
2.211872502986631656e-03
9.958827745714009597e-03
1.663306075010050501e-03
9.835499481493859691e-03
9.266827591515879731e-03
9.747652326914948984e-03
3.843077347252706055e-03
3.432682016736893389e-03
4.025109567471688368e-03
2.101789655439603374e-03
1.053818021590572675e-02
1.971359341139102429e-03
4.172798980522055175e-03
1.593236775670602229e-03
4.793955693800831808e-03
8.107403814276154322e-03
2.543046115299381783e-03
1.291587858966740908e-02
6.448063936578075049e-03
2.504045090099271675e-03
1.514836735545389227e-03
1.731394950047381942e-03
2.313762698754035993e-03
2.062995422004654938e-03
2.944650246095771844e-03
5.625602726392717190e-03
1.346401494271049328e-03
3.183410546290997914e-03
9.604283918096437334e-03
1.314934340865707213e-03
5.908703403370433802e-03
1.718452626546089403e-03
8.866272960436332590e-04
5.331993559782065469e-03
5.454449757213054514e-03
2.330903160783926592e-03
2.239294280220562212e-03
3.956186220111261240e-03
2.058664932403053618e-03
2.848493808017549690e-03
5.860218992475842333e-03
7.558568332831525028e-04
3.652792737501837569e-03
5.328495931551885910e-03
1.658308854328307148e-03
2.130104602762837758e-03
3.969940839861462421e-03
1.177622066427279519e-02
1.093311047693859301e-03
4.188392383919389318e-03
3.023658067542246350e-03
6.079623785299647504e-03
2.935769839623158291e-03
7.221195880735276941e-03
3.077141769719700555e-03
4.150700669560309329e-03
7.484840738239458696e-04
2.460641394604492268e-03
6.723912569790886640e-03
3.862531945921735248e-03
1.279008704635634227e-03
1.962445801418587904e-03
9.470063300617430390e-04
2.496305400214532400e-03
1.011659139314222524e-03
2.800555812581711698e-03
2.846906231298873893e-03
6.037827381979457564e-03
3.053919865213117722e-03
5.198669134605211906e-03
7.014797934145745699e-03
1.068067015699722573e-03
3.394436047061898890e-03
3.168957875817016590e-03
4.344580452089542681e-03
1.196125110206018062e-03
2.846410328966647064e-03
2.508987445336144546e-03
5.634597722707223796e-03
1.432373155835098104e-02
1.108201893890533923e-03
5.557635559877383176e-03
4.112203386387972004e-03
2.654138751127011614e-03
2.058509373769760835e-03
4.386141839963537611e-03
2.699159586630512416e-03
8.994056064441809800e-03
1.444423082974122382e-03
3.105273707248918692e-03
1.902445867295235200e-03
1.248280274177205077e-03
6.366863263448738902e-03
4.120430478130311831e-03
5.841481186394374692e-03
5.978712847968095656e-03
1.355153684041961008e-02
3.271314445320396436e-03
3.078615906101304922e-03
4.289582158041788974e-03
1.786036534987119019e-03
1.692220579247948357e-03
7.783692567435608741e-04
7.017843849009992689e-03
1.535333088924093837e-03
4.523079610352454503e-03
1.336549244339471859e-03
1.194882379944475596e-03
8.388124307490878520e-03
1.478836640794988335e-03
9.920979936162803436e-03
1.404675132443676012e-03
5.915610488457186122e-03
2.842905422063801615e-03
8.623054988645413588e-03
7.784032138279057232e-03
2.559896378395281127e-03
4.087903713471359619e-03
1.628681391866775669e-03
2.310696835122832537e-03
2.320548679916999840e-03
3.046419767595895129e-03
2.349903036228258215e-03
3.742068958552052273e-03
3.834594220101279847e-03
3.494523239053428775e-03
4.322674294595409139e-03
1.991099019324915880e-03
3.480181075462389102e-03
2.784940792803284899e-03
7.389755123704036185e-03
2.836289906001234623e-03
5.196963960348038696e-03
8.645768524932011777e-04
6.783503171890166786e-03
4.041310693294249698e-04
2.012022158031543176e-03
2.789817855213452998e-03
2.111454730389645922e-03
1.810317971207728695e-03
2.195491105566476503e-03
8.563739988084222848e-03
2.136828742707564191e-03
2.384725249197971585e-03
3.986828294629958871e-03
3.002854611072822231e-03
4.667612672071122515e-03
2.735822956058757936e-03
6.468468418499821390e-03
5.043329749789233346e-03
9.634516011970015127e-04
7.066474499390979630e-03
4.270369434312806627e-03
1.550839546989018570e-03
2.162771452278119001e-03
2.177529806478478713e-03
9.703580204133855497e-03
1.048946815344245064e-03
1.709456506101810023e-03
1.868823679520245119e-03
3.683189516140633613e-03
1.001019604961704557e-03
3.460525572900862053e-03
1.633872003702947643e-03
4.354945763931032839e-03
2.560799530281520839e-03
3.386520522206726714e-03
3.752964836730768132e-03
4.456338763573790794e-03
6.319020892862511852e-04
3.247474974465047043e-03
2.249872313425669082e-03
1.871260627510932997e-03
5.383157642748542283e-03
3.615837229521638458e-03
2.396426568937076815e-03
2.202967770873136711e-03
2.442872410410085269e-03
1.924668894585817355e-03
2.630064879241309200e-03
3.907713407258229903e-03
1.120482214096904603e-03
3.490180175820588944e-04
2.702848466317205219e-03
1.719767283771928999e-03
1.393872680936160966e-03
2.010203695678367680e-03
2.808752676929821088e-03
4.839287361929378237e-03
2.724353084990571543e-04
7.359042111998477867e-03
1.162352140718988071e-03
3.211937219185252300e-04
1.382051400208569175e-02
2.456697842059531352e-03
4.272238756941794001e-04
7.104062532681629238e-03
4.102980592263169059e-04
1.454533838598134985e-03
5.536003121831828758e-03
5.499780663013339663e-03
3.374619235310162991e-03
3.090723930064016769e-03
1.118304460663894270e-03
1.026239444594141638e-03
4.228515715230983345e-03
9.208727262997925406e-03
2.528749688093874255e-03
3.415391402196618718e-03
1.636241007156418771e-03
1.079409333012674218e-03
1.767784279496291888e-03
1.035334283513064538e-03
4.498365942884510749e-03
7.543935603955208638e-03
5.504888731989964618e-03
7.316349758593485107e-04
1.383070210177627605e-03
1.657320844573813767e-03
1.809768052525637713e-03
1.887659613127564860e-03
1.899926952040900891e-03
9.980116857486847834e-03
1.693659227071178403e-03
3.895444899413275704e-03
1.303458826762137791e-02
1.592886398842265809e-03
1.748415328514632506e-03
1.368767425286492772e-03
3.957046542314713623e-03
2.950025367134528290e-03
2.256638576125221795e-03
6.313852393597288448e-03
2.198805673140728778e-03
2.216957964749192295e-03
6.051530433033702923e-03
3.192388068649728477e-04
1.975483930262187261e-03
9.358013651689228718e-03
1.163337928460337440e-03
2.799601402081249024e-03
6.027967762802841252e-03
3.291470899251663917e-03
4.753774521446142882e-03
2.426017189456339436e-03
3.240853090056772072e-03
1.750959500396605728e-03
3.111781315392678649e-03
6.229277905152111328e-03
3.912978029560550304e-03
1.755972062456614491e-03
3.937205137443318057e-03
3.510116939168244233e-03
3.920286893689875832e-03
1.097639610400005577e-03
3.311098847666927268e-03
1.745129864683056704e-03
1.328694741954611737e-03
3.018005642039764923e-03
3.599336728430936952e-03
4.923200717297987255e-04
2.722938753237513863e-03
4.495076191194075088e-03
3.752838114412326495e-03
8.212697127362587196e-03
1.383129578379846923e-03
1.949332432254482876e-03
1.942308822919529190e-03
6.151893745225014802e-03
1.765422402740641616e-03
2.831689722776163654e-03
3.161009532862252367e-03
5.213224363105222782e-03
4.600390915120748485e-03
2.987512696522341433e-03
6.128545989570186210e-03
6.648770822839881328e-04
5.351074771780599433e-03
3.013176575361114443e-03
1.980503226026405269e-03
2.761025913225285174e-03
2.129191499181632124e-03
8.234531357668872396e-04
6.049502908612632186e-03
6.166388934416852999e-04
7.409366514418934228e-03
1.686362151109111395e-03
8.167979844964333436e-03
5.313488992060461666e-04
6.206280544735907206e-03
1.740511029815862160e-03
1.438175723488588353e-03
3.026478687956824735e-03
2.979245383705707989e-03
7.299722913592507009e-04
1.761293610033991350e-03
4.351302787802992580e-03
1.679556500590467750e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.403539467213561931e+00
1.484144830892173694e-01
1.945370193024939173e-02
8.391890131723735158e-03
1.199507994648931798e-02
1.031686030508395524e-02
7.412438939340028864e-03
6.756142023872730752e-03
4.836239748629391107e-03
1.757594347674415122e-02
2.918120522861101813e-03
2.619190871361560570e-03
2.406462192808757946e-03
3.254119250121494892e-03
7.637799266743452650e-03
8.244497796253963742e-03
2.208295291492621149e-03
1.850990733750427358e-02
4.787734277497033251e-03
4.881507494043468669e-03
1.404016386113614637e-02
9.165301363325177933e-03
3.532765445087346530e-03
6.583592030987080179e-03
6.963432294884349012e-03
2.187675356711210953e-03
1.122591260277596391e-02
4.798749158430769095e-03
1.267345948810358162e-02
1.016770353341054679e-02
1.621060443137636300e-03
2.716424300702715167e-03
2.552753227180990219e-03
1.253156271185551290e-03
9.393800381601964331e-03
8.540729787862183855e-03
4.495981491706505830e-03
2.169006258446984099e-03
4.919818297433725500e-03
3.946164973155076756e-03
7.453535738263187410e-03
1.663306075010050501e-03
3.432682016736893389e-03
4.172798980522055175e-03
1.291587858966740908e-02
2.313762698754035993e-03
3.183410546290997914e-03
8.866272960436332590e-04
3.956186220111261240e-03
3.652792737501837569e-03
1.177622066427279519e-02
2.935769839623158291e-03
2.460641394604492268e-03
9.470063300617430390e-04
6.037827381979457564e-03
3.394436047061898890e-03
2.508987445336144546e-03
4.112203386387972004e-03
8.994056064441809800e-03
6.366863263448738902e-03
3.271314445320396436e-03
7.783692567435608741e-04
1.194882379944475596e-03
5.915610488457186122e-03
4.087903713471359619e-03
2.349903036228258215e-03
1.991099019324915880e-03
5.196963960348038696e-03
2.789817855213452998e-03
2.136828742707564191e-03
2.735822956058757936e-03
4.270369434312806627e-03
1.048946815344245064e-03
3.460525572900862053e-03
3.752964836730768132e-03
1.871260627510932997e-03
2.442872410410085269e-03
3.490180175820588944e-04
2.808752676929821088e-03
3.211937219185252300e-04
4.102980592263169059e-04
3.090723930064016769e-03
2.528749688093874255e-03
1.035334283513064538e-03
1.383070210177627605e-03
9.980116857486847834e-03
1.748415328514632506e-03
6.313852393597288448e-03
1.975483930262187261e-03
3.291470899251663917e-03
3.111781315392678649e-03
3.510116939168244233e-03
1.328694741954611737e-03
4.495076191194075088e-03
1.942308822919529190e-03
5.213224363105222782e-03
5.351074771780599433e-03
8.234531357668872396e-04
8.167979844964333436e-03
3.026478687956824735e-03
1.679556500590467750e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
2.147810363769531250e+01,2.116867065429687500e+01,-0.000000000000000000e+00,3.094335198402404785e-01
1.448612213134765625e+00,3.835318088531494141e-01,-5.272470880299806595e-03,1.070352911949157715e+00
1.030322551727294922e+00,3.517497479915618896e-01,3.957605920732021332e-03,6.746151447296142578e-01
9.783517718315124512e-01,4.964616000652313232e-01,8.917249739170074463e-03,4.729729294776916504e-01
9.555158615112304688e-01,4.794795215129852295e-01,1.351125352084636688e-02,4.625250697135925293e-01
9.214913845062255859e-01,4.787404239177703857e-01,1.738183945417404175e-02,4.253691434860229492e-01
8.489381670951843262e-01,4.537409245967864990e-01,2.027161791920661926e-02,3.749256134033203125e-01
6.012054681777954102e-01,3.446790874004364014e-01,1.897851191461086273e-02,2.375478595495223999e-01
3.967801034450531006e-01,2.854211628437042236e-01,1.348965428769588470e-02,9.786927700042724609e-02
2.065365016460418701e-01,1.466058790683746338e-01,9.595143608748912811e-03,5.033548921346664429e-02
7.568877190351486206e-02,7.015994191169738770e-02,1.685283496044576168e-03,3.843546379357576370e-03
4.302629083395004272e-02,3.923576325178146362e-02,1.149727497249841690e-03,2.640799619257450104e-03
2.821395359933376312e-02,2.717370726168155670e-02,1.829521497711539268e-04,8.572941878810524940e-04
1.724791340529918671e-02,1.651890017092227936e-02,1.419555046595633030e-04,5.870574386790394783e-04
9.982706978917121887e-03,9.985062293708324432e-03,-2.904026769101619720e-04,2.880471874959766865e-04
6.082821637392044067e-03,5.438034422695636749e-03,2.118964039254933596e-04,4.328908980824053288e-04
4.105093888938426971e-03,3.372531849890947342e-03,3.104064089711755514e-04,4.221559502184391022e-04
5.487812682986259460e-03,4.855960607528686523e-03,-2.859485801309347153e-03,3.491338109597563744e-03
1.062835799530148506e-03,1.340937218628823757e-03,-4.503419040702283382e-04,1.722404995234683156e-04
7.682807627134025097e-04,1.064665615558624268e-03,-4.764200130011886358e-04,1.800351892597973347e-04
2.909645671024918556e-03,1.930403406731784344e-03,4.781236057169735432e-04,5.011186585761606693e-04
1.091861980967223644e-03,1.060429727658629417e-03,-1.236598327523097396e-04,1.550920860609039664e-04
3.099516034126281738e-03,1.995346276089549065e-03,5.517345853149890900e-04,5.524352309294044971e-04
2.237891021650284529e-04,5.500676925294101238e-04,-5.325216334313154221e-04,2.062430430669337511e-04
4.200724652037024498e-04,6.123204948380589485e-04,-3.863146994262933731e-04,1.940666843438521028e-04
7.902067154645919800e-04,9.464342147111892700e-04,-2.182332333177328110e-03,2.026104833930730820e-03
7.814848795533180237e-04,8.612295496277511120e-04,-2.145911101251840591e-03,2.066166372969746590e-03
2.976431278511881828e-04,5.214987322688102722e-04,-3.456420672591775656e-04,1.217864555655978620e-04
5.318708717823028564e-04,6.894591497257351875e-04,-2.089491579681634903e-03,1.931903301738202572e-03
9.969873353838920593e-04,8.550867787562310696e-04,1.529121072962880135e-05,1.266093750018626451e-04
5.706601659767329693e-04,6.811128114350140095e-04,-1.288399798795580864e-04,1.838731805037241429e-05
3.356016473844647408e-03,2.160920528694987297e-03,-2.885697875171899796e-03,4.080793820321559906e-03
-1.845612423494458199e-04,2.145137841580435634e-04,-1.587460632435977459e-03,1.188385649584233761e-03
-4.775288398377597332e-04,6.110651156632229686e-05,-1.127734547480940819e-03,5.890991888009011745e-04
4.016931168735027313e-03,2.590807853266596794e-03,-2.986825304105877876e-03,4.412948619574308395e-03
-8.838460780680179596e-05,2.603243920020759106e-04,-1.601760275661945343e-03,1.253051217645406723e-03
-3.140220069326460361e-04,1.391212426824495196e-04,-1.396465348079800606e-03,9.433221421204507351e-04
2.487433841452002525e-03,1.464829430915415287e-03,6.676650955341756344e-04,3.549393441062420607e-04
-3.882067394442856312e-04,9.877036063699051738e-05,-7.859352044761180878e-04,2.989580971188843250e-04
-4.171578912064433098e-04,8.518176764482632279e-05,-1.177155878394842148e-03,6.748161977156996727e-04
-3.565162187442183495e-04,1.189969043480232358e-04,-1.246047089807689190e-03,7.705339230597019196e-04
8.636193349957466125e-03,5.285085178911685944e-03,-3.564867656677961349e-03,6.915975827723741531e-03
-4.316663253121078014e-04,3.583337820600718260e-05,-1.118458341807126999e-03,6.509586819447577000e-04
2.696774201467633247e-03,1.579303876496851444e-03,5.081221461296081543e-04,6.093483534641563892e-04
-3.720828681252896786e-04,7.940004434203729033e-05,-7.389794336631894112e-04,2.874965430237352848e-04
3.332891967147588730e-03,2.397400792688131332e-03,-2.522223629057407379e-03,3.457714803516864777e-03
-3.945193020626902580e-04,3.248119901400059462e-05,-7.137132342904806137e-04,2.867127186618745327e-04
8.141411235556006432e-04,8.165884646587073803e-04,-2.743406366789713502e-05,2.498676258255727589e-05
-1.874564914032816887e-04,1.659958652453497052e-04,-1.354213571175932884e-03,1.000761170871555805e-03
4.157823976129293442e-03,2.058419166132807732e-03,9.840255370363593102e-04,1.115379505790770054e-03
-3.778695827350020409e-04,6.895149999763816595e-05,-8.054997306317090988e-04,3.586786333471536636e-04
4.930311115458607674e-04,5.852852482348680496e-04,-1.180299295810982585e-04,2.577582017693202943e-05
-3.077724832110106945e-04,8.013182377908378839e-05,-1.201147097162902355e-03,8.132428047247231007e-04
3.463919507339596748e-03,2.380833728238940239e-03,-2.543292474001646042e-03,3.626378253102302551e-03
-3.928523219656199217e-04,3.577512325136922300e-05,-7.584177656099200249e-04,3.297903167549520731e-04
-4.087221168447285891e-04,2.362098348385188729e-05,-8.565051830373704433e-04,4.241621063556522131e-04
2.402831986546516418e-02,1.432169880717992783e-02,-4.617351572960615158e-03,1.432397309690713882e-02
5.987081385683268309e-05,3.112092381343245506e-04,-3.445424954406917095e-04,9.320407116319984198e-05
-3.792995412368327379e-04,2.340740502404514700e-05,-7.684783777222037315e-04,3.657714405562728643e-04
-1.093041792046278715e-04,1.502240775153040886e-04,-4.620373365469276905e-04,2.025090798269957304e-04
-2.581914886832237244e-04,6.085754648665897548e-05,-4.958873032592236996e-04,1.768382790032774210e-04
9.267608402296900749e-05,2.229339734185487032e-04,-3.224731190130114555e-04,1.922152296174317598e-04
-3.402681322768330574e-04,2.684395076357759535e-05,-8.968934416770935059e-04,5.297813331708312035e-04
-3.266553394496440887e-04,2.816383312165271491e-05,-5.563037702813744545e-04,2.014846104430034757e-04
-3.339560644235461950e-04,3.318621384096331894e-05,-6.044139154255390167e-04,2.372716262470930815e-04
-1.999700907617807388e-04,1.307178317802026868e-04,-4.822436603717505932e-04,1.515557523816823959e-04
-3.178223851136863232e-04,3.437665873207151890e-05,-5.998600390739738941e-04,2.476609661243855953e-04
-3.360560222063213587e-04,1.940481161000207067e-05,-8.314617443829774857e-04,4.760009178426116705e-04
3.480817424133419991e-03,1.796759897843003273e-03,7.692442741245031357e-04,9.148133103735744953e-04
-4.624703433364629745e-05,2.179914154112339020e-04,-1.164578599855303764e-03,9.003401501104235649e-04
3.530321409925818443e-04,3.166690003126859665e-04,-1.391178346239030361e-03,1.427541486918926239e-03
-1.606083969818428159e-04,1.520047953817993402e-04,-5.028774030506610870e-04,1.902642106870189309e-04
1.900739734992384911e-04,1.696245308266952634e-04,-1.314187538810074329e-03,1.334636937826871872e-03
1.705620670691132545e-03,6.296615465544164181e-04,4.366416833363473415e-04,6.393173825927078724e-04
-2.978480479214340448e-04,4.637745951185934246e-05,-5.761786596849560738e-04,2.319531340617686510e-04
4.986056592315435410e-04,3.863268648274242878e-04,-1.417544204741716385e-03,1.529823057353496552e-03
1.741892658174037933e-03,8.770124986767768860e-04,4.380019381642341614e-04,4.268782213330268860e-04
-2.252664125990122557e-05,1.676277752267196774e-04,-2.615434059407562017e-04,7.138898945413529873e-05
-2.536930842325091362e-04,4.695287861977703869e-05,-9.387496393173933029e-04,6.381036946550011635e-04
1.391896512359380722e-05,1.113931430154480040e-04,-1.120215631090104580e-03,1.022741431370377541e-03
-2.262472989968955517e-04,3.705161725520156324e-05,-4.482216318137943745e-04,1.849227119237184525e-04
-7.628405001014471054e-05,1.925065153045579791e-04,-3.812128561548888683e-04,1.124222908401861787e-04
1.164261018857359886e-03,6.606585229746997356e-04,2.524741576053202152e-04,2.511283382773399353e-04
4.777876194566488266e-03,2.597130136564373970e-03,-2.320682862773537636e-03,4.501428920775651932e-03
6.299171363934874535e-04,2.956693642772734165e-04,7.062026998028159142e-05,2.636275021359324455e-04
3.836007555946707726e-03,2.858694409951567650e-03,-1.831560162827372551e-03,2.808873308822512627e-03
-2.914781798608601093e-04,1.495902597525855526e-05,-6.659335922449827194e-04,3.594963927753269672e-04
7.964026182889938354e-03,4.042239859700202942e-03,-2.659040968865156174e-03,6.580826826393604279e-03
-3.849073982564732432e-05,1.563490222906693816e-04,-2.631102106533944607e-04,6.827044853707775474e-05
1.537499204277992249e-02,9.709109552204608917e-03,-3.092871513217687607e-03,8.758754469454288483e-03
-6.815703818574547768e-05,1.100567315006628633e-04,-8.533363579772412777e-04,6.751226028427481651e-04
-2.640972670633345842e-04,1.262691057490883395e-05,-6.001662695780396461e-04,3.234420728404074907e-04
2.423846162855625153e-03,1.396706560626626015e-03,-1.602085307240486145e-03,2.629224909469485283e-03
-1.790777896530926228e-04,6.087981091695837677e-05,-7.018310716375708580e-04,4.618734819814562798e-04
-2.533666265662759542e-04,1.082979906641412526e-05,-5.228760419413447380e-04,2.586795890238136053e-04
4.576520295813679695e-04,2.555858809500932693e-04,1.725019101286306977e-04,2.956425669253803790e-05
-2.257218584418296814e-04,2.562410736572928727e-05,-5.938899703323841095e-04,3.425439936108887196e-04
-2.391521993558853865e-04,1.507695105829043314e-05,-4.555116174742579460e-04,2.012824697885662317e-04
4.667493049055337906e-04,5.719381733797490597e-04,-9.005537140183150768e-04,7.953648455440998077e-04
-2.329580311197787523e-04,1.651476486586034298e-05,-4.688306071329861879e-04,2.193578111473470926e-04
3.950993530452251434e-03,1.731964759528636932e-03,9.429608471691608429e-04,1.276068156585097313e-03
-1.820492907427251339e-04,4.314818579587154090e-05,-6.739594391547143459e-04,4.487619735300540924e-04
1.589939696714282036e-03,8.284697541967034340e-04,4.149805463384836912e-04,3.464893088676035404e-04
1.903648371808230877e-04,2.617614518385380507e-04,-1.006133534247055650e-04,2.921673694800119847e-05
5.228130612522363663e-05,5.732210775022394955e-05,-8.476659422740340233e-04,8.426251588389277458e-04
7.500163046643137932e-04,5.778763443231582642e-04,-1.136429375037550926e-03,1.308569335378706455e-03
-1.862526405602693558e-04,1.590094143466558307e-05,-5.729522090405225754e-04,3.707986325025558472e-04
9.062614408321678638e-04,3.516673459671437740e-04,-1.215988304466009140e-03,1.770582399331033230e-03
-2.115361276082694530e-04,2.301314634678419679e-05,-4.638400278054177761e-04,2.292907447554171085e-04
2.959330799058079720e-03,1.413332065567374229e-03,7.111068116500973701e-04,8.348918054252862930e-04
-1.585283316671848297e-04,6.560238398378714919e-05,-5.786060355603694916e-04,3.544753417372703552e-04
-1.619758550077676773e-04,5.006125502404756844e-05,-5.907450104132294655e-04,3.787078894674777985e-04
3.505991771817207336e-03,1.825652318075299263e-03,7.566910353489220142e-04,9.236484183929860592e-04
3.945043776184320450e-03,1.469946699216961861e-03,8.561438880860805511e-04,1.618953072465956211e-03
-1.910991704789921641e-04,1.026836434903088957e-05,-4.249124904163181782e-04,2.235449646832421422e-04
9.322818950749933720e-04,3.257070784457027912e-04,-5.084642907604575157e-05,6.574212457053363323e-04
-1.936048211064189672e-04,3.852172085316851735e-05,-4.183738492429256439e-04,1.862473145592957735e-04
-7.745751645416021347e-05,5.774819510406814516e-05,-7.267331238836050034e-04,5.915274377912282944e-04
2.288662217324599624e-04,2.910273615270853043e-04,-6.703825056320056319e-05,4.877118044532835484e-06
-2.164665493182837963e-04,9.281447091780137271e-06,-4.027815011795610189e-04,1.770335074979811907e-04
6.915444973856210709e-04,4.606142174452543259e-04,-5.919531395193189383e-05,2.901256084442138672e-04
-2.123700396623462439e-04,1.110818175220629200e-05,-4.584665293805301189e-04,2.349883143324404955e-04
4.934885655529797077e-04,3.617456823121756315e-04,5.027250153943896294e-05,8.147039625328034163e-05
-1.604598946869373322e-04,8.107483154162764549e-06,-3.341421252116560936e-04,1.655747473705559969e-04
-1.557092473376542330e-04,3.830684727290645242e-05,-4.480445932131260633e-04,2.540285058785229921e-04
-1.441518979845568538e-04,5.162618981557898223e-05,-2.963109291158616543e-04,1.005328522296622396e-04
9.147876990027725697e-04,4.989886074326932430e-04,2.143786114174872637e-04,2.014204510487616062e-04
4.392008995637297630e-04,2.043058484559878707e-04,1.226084423251450062e-04,1.122865796787664294e-04
-1.007404498523101211e-04,8.900139073375612497e-05,-2.781052025966346264e-04,8.836336201056838036e-05
1.746570196701213717e-04,2.428923326078802347e-04,-1.085846452042460442e-04,4.034932862850837409e-05
1.919176662340760231e-03,7.635292713530361652e-04,-1.358755049295723438e-03,2.514402382075786591e-03
-2.938875695690512657e-05,9.805658191908150911e-05,-6.908525247126817703e-04,5.634072003886103630e-04
1.055394997820258141e-03,5.679600872099399567e-04,-1.151930191554129124e-03,1.639365102164447308e-03
1.544960774481296539e-03,9.085698402486741543e-04,-1.188277034088969231e-03,1.824667910113930702e-03
7.522994419559836388e-04,4.764528421219438314e-04,1.597068621776998043e-04,1.161397449322976172e-04
3.934237174689769745e-04,2.172386302845552564e-04,2.593659155536442995e-05,1.502484956290572882e-04
3.941854927688837051e-03,2.320233499631285667e-03,7.671558996662497520e-04,8.544658194296061993e-04
-1.695179962553083897e-04,1.924258140206802636e-05,-4.337221616879105568e-04,2.449615858495235443e-04
6.415180396288633347e-04,3.325711004436016083e-04,-9.480264270678162575e-04,1.256973366253077984e-03
6.432336522266268730e-05,1.518640638096258044e-04,-6.621720967814326286e-04,5.746313836425542831e-04
1.879775547422468662e-03,1.226408756338059902e-03,-1.183396438136696815e-03,1.836763229221105576e-03
1.387977390550076962e-03,5.148157943040132523e-04,-1.160721876658499241e-03,2.033883472904562950e-03
1.192142488434910774e-03,6.184760131873190403e-04,-1.041434938088059425e-03,1.615101355127990246e-03
3.824087325483560562e-04,1.541239907965064049e-04,-7.519231876358389854e-04,9.802079293876886368e-04
-1.172808115370571613e-04,5.088530087959952652e-05,-3.235769108869135380e-04,1.554107875563204288e-04
1.655872911214828491e-03,6.336219958029687405e-04,-1.082251896150410175e-03,2.104502869769930840e-03
-9.648203558754175901e-05,2.637317265907768160e-05,-1.708013005554676056e-04,4.794608321390114725e-05
9.822905063629150391e-03,2.952720737084746361e-03,1.476172241382300854e-03,5.394012201577425003e-03
-1.397976884618401527e-04,1.196555240312591195e-05,-2.676302974577993155e-04,1.158670711447484791e-04
-1.601777184987440705e-04,8.044923561101313680e-06,-2.998463460244238377e-04,1.316237176069989800e-04
-1.636246452108025551e-06,8.896996405383106321e-06,-1.434469886589795351e-04,1.329137448919937015e-04
4.825359210371971130e-04,2.162834716727957129e-04,1.293913664994761348e-04,1.368610683130100369e-04
3.725045826286077499e-05,1.203915089718066156e-04,-1.033856533467769623e-04,2.024460263783112168e-05
5.775798927061259747e-04,2.272244746563956141e-04,-8.166689658537507057e-04,1.167024369351565838e-03
2.068337053060531616e-03,1.405374030582606792e-03,-1.043654512614011765e-03,1.706617418676614761e-03
-6.927578942850232124e-05,1.012858865578891709e-05,-5.056502996012568474e-04,4.262459115125238895e-04
-1.485526008764281869e-04,7.059599738568067551e-06,-2.937088720500469208e-04,1.380966714350506663e-04
2.078035147860646248e-03,1.644721778575330973e-04,5.890512838959693909e-04,1.324511715210974216e-03
-6.916699931025505066e-06,6.871954155940329656e-06,-7.108844147296622396e-05,5.729978875024244189e-05
-9.904809121508151293e-05,2.495468652341514826e-05,-1.958308712346479297e-04,7.182809349615126848e-05
-1.210632908623665571e-04,2.452284934406634420e-05,-3.994321450591087341e-04,2.538459957577288151e-04
-4.820452886633574963e-05,5.696084190276451409e-05,-4.771314561367034912e-04,3.719660744536668062e-04
-2.074450821965001523e-05,4.131090827286243439e-05,-1.066637632902711630e-04,4.460834679775871336e-05
7.886578678153455257e-04,6.250496953725814819e-04,1.319562434218823910e-04,3.165195084875449538e-05
2.719642594456672668e-03,9.691836312413215637e-04,-1.216434407979249954e-03,2.966893371194601059e-03
-1.310118386754766107e-04,9.179168046102859080e-06,-2.334259042982012033e-04,9.323489211965352297e-05
-3.492807445582002401e-05,7.765629561617970467e-05,-1.552885805722326040e-04,4.270421050023287535e-05
-8.084895671345293522e-05,8.889996934158261865e-06,-3.721957909874618053e-04,2.824568364303559065e-04
-1.613281165191438049e-05,2.825723822752479464e-05,-5.527867324417456985e-05,1.088862336473539472e-05
1.277099829167127609e-03,7.177359657362103462e-04,3.012276720255613327e-04,2.581361623015254736e-04
1.460204599425196648e-03,8.439708617515861988e-04,3.343548742122948170e-04,2.818788925651460886e-04
4.405795189086347818e-04,3.614913730416446924e-04,-6.473555695265531540e-04,7.264437153935432434e-04
-2.097207470797002316e-05,1.425903792551252991e-05,-4.980996600352227688e-04,4.628685419447720051e-04
1.383701805025339127e-03,7.107733981683850288e-04,3.234035975765436888e-04,3.495248383842408657e-04
7.267916807904839516e-04,5.322708166204392910e-04,-7.093342719599604607e-04,9.038551361300051212e-04
8.819130598567426205e-04,4.852812271565198898e-04,-8.197127026505768299e-04,1.216344535350799561e-03
-1.174226927105337381e-04,1.419001637259498239e-05,-2.558698761276900768e-04,1.242571743205189705e-04
1.025027886498719454e-04,3.837333861156366765e-05,-4.761310119647532701e-04,5.402604583650827408e-04
-2.297535684192553163e-05,5.283801510813646019e-05,-1.041469076881185174e-04,2.833353573805652559e-05
-7.563461258541792631e-05,5.261271871859207749e-05,-2.731927670538425446e-04,1.449454430257901549e-04
6.913286051712930202e-05,1.388767850585281849e-04,-4.091626324225217104e-04,3.394187078811228275e-04
2.710689441300928593e-04,2.450757310725748539e-04,-5.152497906237840652e-04,5.412430036813020706e-04
5.684029310941696167e-04,3.853535454254597425e-04,1.360794558422639966e-04,4.696992255048826337e-05
-9.937430149875581264e-06,8.874049672158434987e-05,-1.627421006560325623e-04,6.406417378457263112e-05
1.515677664428949356e-03,7.536616758443415165e-04,-8.091836934909224510e-04,1.571199740283191204e-03
-8.159497519955039024e-05,1.790626083675306290e-05,-2.904363500420004129e-04,1.909351267386227846e-04
2.030900795944035053e-04,1.678682565398048609e-05,-5.154262180440127850e-04,7.017294992692768574e-04
-4.306661139708012342e-05,5.958986730547621846e-05,-2.834559418261051178e-04,1.807994703995063901e-04
1.179872197099030018e-04,6.357533857226371765e-05,-4.496972542256116867e-04,5.041091353632509708e-04
2.788682468235492706e-03,1.394247054122388363e-03,-9.613685542717576027e-04,2.355803968384861946e-03
3.284213016740977764e-04,1.060331123881042004e-04,-5.325889214873313904e-04,7.549771107733249664e-04
2.979162964038550854e-04,1.189084468933288008e-05,-4.580228705890476704e-04,7.440483313985168934e-04
2.175318775698542595e-03,1.075561507605016232e-03,-8.387825218960642815e-04,1.938539789989590645e-03
1.927724078996106982e-04,1.671233621891587973e-04,-3.404602466616779566e-06,2.905363726313225925e-05
1.008071412798017263e-04,7.755801561870612204e-06,-4.278266569599509239e-04,5.208780057728290558e-04
3.249512810725718737e-04,2.374198265897575766e-05,-4.837117448914796114e-04,7.849210524000227451e-04
1.061811271938495338e-04,1.163381530204787850e-04,-4.078394704265519977e-05,3.062692121602594852e-05
1.792477123672142625e-04,1.966988056665286422e-04,-2.173191933252383024e-05,4.280827852198854089e-06
-3.165383532177656889e-05,7.227265541587257758e-06,-2.566248585935682058e-04,2.177437563659623265e-04
3.960581962019205093e-04,2.706625673454254866e-04,-4.597773368004709482e-04,5.851729656569659710e-04
8.669230155646800995e-04,3.590903943404555321e-04,-5.280264886096119881e-04,1.035859109833836555e-03
1.259491313248872757e-03,7.974551990628242493e-04,-5.913901259191334248e-04,1.053426298312842846e-03
-4.407748565427027643e-05,1.042092026182217523e-05,-9.757130465004593134e-05,4.307290146243758500e-05
-3.445308539085090160e-05,2.396963827777653933e-05,-2.175927220378071070e-04,1.591699983691796660e-04
1.550490851514041424e-03,6.928169168531894684e-04,-6.541527109220623970e-04,1.511826645582914352e-03
-4.262312722858041525e-05,2.740519812505226582e-05,-1.413315912941470742e-04,7.130326412152498960e-05
9.610960260033607483e-04,9.208102128468453884e-04,-2.590934454929083586e-04,2.993792295455932617e-04
1.792649505659937859e-03,4.692742077168077230e-04,-6.797398673370480537e-04,2.003115136176347733e-03
1.623315969482064247e-03,6.299861706793308258e-04,-6.183069199323654175e-04,1.611636718735098839e-03
3.028837672900408506e-04,1.387002848787233233e-04,7.623907004017382860e-05,8.794441237114369869e-05
1.430872944183647633e-04,5.847870488651096821e-05,-2.638785226736217737e-04,3.484871122054755688e-04
1.668932964093983173e-04,9.263661922886967659e-05,-3.198494669049978256e-04,3.941061440855264664e-04
-2.699533069971948862e-05,2.332601616217289120e-05,-2.038640668615698814e-04,1.535427145427092910e-04
3.336001420393586159e-03,7.105818367563188076e-04,5.037820665165781975e-04,2.121637575328350067e-03
9.413557563675567508e-05,2.816086634993553162e-05,-2.483988646417856216e-05,9.081459575099870563e-05
3.163597430102527142e-04,6.879082502564415336e-05,-3.514359414111822844e-04,5.990048521198332310e-04
1.705985778244212270e-05,1.380772482661996037e-05,-8.905197319108992815e-05,9.230410796590149403e-05
7.465414237231016159e-04,1.585596764925867319e-04,1.860994816524907947e-04,4.018822510261088610e-04
7.037583272904157639e-04,5.541857681237161160e-04,-3.653331077657639980e-04,5.149056669324636459e-04
1.355520798824727535e-04,9.004725143313407898e-06,-2.592516248114407063e-04,3.857989795506000519e-04
2.328257076442241669e-03,1.345433061942458153e-03,-6.027410272508859634e-04,1.585564925335347652e-03
8.338819025084376335e-04,3.708509902935475111e-04,2.007951406994834542e-04,2.622357569634914398e-04
7.892257417552173138e-05,9.045516890182625502e-06,-2.781722287181764841e-04,3.480492741800844669e-04
4.904062370769679546e-05,7.425024705298710614e-06,-7.503903179895132780e-05,1.166546280728653073e-04
2.858814696082845330e-05,1.348726527794497088e-05,-1.114605911425314844e-04,1.265614700969308615e-04
-1.945023541338741779e-06,3.030216430488508195e-05,-2.087357279378920794e-04,1.764885382726788521e-04
-8.088019967544823885e-06,4.579480810207314789e-05,-1.176786026917397976e-04,6.379577826010063291e-05
2.085043524857610464e-04,1.980372326215729117e-05,-3.128778189420700073e-04,5.015784408897161484e-04
8.730131667107343674e-04,2.383213577559217811e-04,2.043119166046380997e-04,4.303799069020897150e-04
1.070456928573548794e-04,1.298281767958542332e-05,3.037596252397634089e-05,6.368690810631960630e-05
3.390818019397556782e-04,6.153155845822766423e-05,3.588325489545240998e-05,2.416669740341603756e-04
1.427165931090712547e-03,6.751242908649146557e-04,-5.123530281707644463e-04,1.264394726604223251e-03
3.874756657751277089e-05,8.312613317684736103e-06,-5.127563781570643187e-05,8.171059016603976488e-05
9.432430379092693329e-04,2.863077679648995399e-04,9.157918975688517094e-05,5.653560510836541653e-04
-1.152289041783660650e-05,1.544218503113370389e-05,-1.726927002891898155e-04,1.457276230212301016e-04
-4.428102693054825068e-05,7.013496542640496045e-06,-9.895568655338138342e-05,4.766116035170853138e-05
5.794314783997833729e-04,2.561521250754594803e-04,1.395286672050133348e-04,1.837507152231410146e-04
3.942394687328487635e-04,1.968845317605882883e-04,-3.344181459397077560e-04,5.317730829119682312e-04
2.151879016309976578e-06,5.475558646139688790e-05,-1.351858081761747599e-04,8.258210436906665564e-05
2.342979132663458586e-05,4.068945781909860671e-05,-1.508390705566853285e-04,1.335794077022001147e-04
3.498136065900325775e-04,1.207286841236054897e-04,-1.684314338490366936e-04,3.975163563154637814e-04
4.792711479240097106e-06,4.888175317319110036e-05,-6.556183507200330496e-05,2.147279337805230170e-05
9.035863331519067287e-05,3.552233101800084114e-05,-2.215818676631897688e-04,2.764181699603796005e-04
3.982784110121428967e-04,2.601467131171375513e-04,-2.948665060102939606e-04,4.329982039052993059e-04
4.257605178281664848e-05,6.605469479836756364e-06,7.762489985907450318e-06,2.820809095283038914e-05
9.982458141166716814e-05,1.335612469119951129e-04,-1.524144463473930955e-04,1.186777808470651507e-04
8.134088711813092232e-04,2.030292816925793886e-04,1.733997778501361609e-04,4.369798407424241304e-04
-2.849355223588645458e-05,1.900666393339633942e-05,-1.225318992510437965e-04,7.503168308176100254e-05
2.861335815396159887e-06,3.300137541373260319e-05,-1.371878752252086997e-04,1.070478392648510635e-04
1.152567798271775246e-03,6.423462309612659737e-06,2.176195557694882154e-04,9.285247651860117912e-04
2.062184503301978111e-03,1.095834537409245968e-03,-4.963934188708662987e-04,1.462743384763598442e-03
-2.239751120214350522e-05,1.411463654221734032e-05,-7.311630906770005822e-05,3.660416041384451091e-05
2.549710334278643131e-04,1.111404999392107129e-04,-2.292265708092600107e-04,3.730571188498288393e-04
2.920049591921269894e-04,7.106277917046099901e-05,8.229984086938202381e-05,1.386423246003687382e-04
6.108261877670884132e-04,3.530757967382669449e-04,1.365522621199488640e-04,1.211981434607878327e-04
1.199091857415623963e-04,8.137374970829114318e-05,-3.354730870341882110e-05,7.208274473669007421e-05
1.118198269978165627e-03,2.846366842277348042e-04,-4.186294390819966793e-04,1.252191024832427502e-03
8.456172508886083961e-05,6.834774831077083945e-05,-1.451151329092681408e-04,1.613291096873581409e-04
1.340619637630879879e-04,1.494149910286068916e-04,-1.515188778284937143e-04,1.361658505629748106e-04
7.055496098473668098e-08,8.395604709221515805e-06,-2.481499905115924776e-05,1.648995021241717041e-05
2.192796819144859910e-04,5.588576459558680654e-05,6.643758388236165047e-05,9.695634071249514818e-05
1.248211832717061043e-03,1.784459600457921624e-04,-4.318528517615050077e-04,1.501618651673197746e-03
2.119914133800193667e-04,1.547826832393184304e-04,3.976004518335685134e-05,1.744869587128050625e-05
4.139055818086490035e-07,2.098263212246820331e-05,-3.640356226242147386e-05,1.583483572176191956e-05
3.727161674760282040e-05,1.154795154434395954e-05,-1.708411000436171889e-04,1.965647679753601551e-04
-2.925721128121949732e-05,8.256290129793342203e-06,-8.292882557725533843e-05,4.541532325674779713e-05
1.675624225754290819e-04,1.708334093564189970e-05,-1.924093230627477169e-04,3.428884083405137062e-04
8.569649071432650089e-05,7.358573839155724272e-06,2.932029019575566053e-05,4.901763168163597584e-05
2.347431145608425140e-04,3.094237763434648514e-05,-1.281274016946554184e-04,3.319281386211514473e-04
5.483278655447065830e-04,1.661313035583589226e-05,1.355438580503687263e-04,3.961708571296185255e-04
1.215709955431520939e-03,9.938643052009865642e-05,-3.691978345159441233e-04,1.485521323047578335e-03
6.794754881411790848e-04,1.295247056987136602e-05,1.407030795235186815e-04,5.258199525997042656e-04
5.766674294136464596e-04,1.419635809725150466e-04,-2.733183791860938072e-04,7.080222130753099918e-04
1.328348298557102680e-03,3.547019732650369406e-04,2.453530905768275261e-04,7.282932056114077568e-04
-1.075268301065079868e-06,1.369378605886595324e-05,-3.925279088434763253e-05,2.448373743391130120e-05
2.199854934588074684e-04,1.134175472543574870e-04,5.345957470126450062e-05,5.310838241712190211e-05
1.188243404612876475e-04,7.743310561636462808e-05,-1.106219860957935452e-04,1.520132209407165647e-04
7.086920086294412613e-04,3.510006354190409184e-05,-2.529921475797891617e-04,9.265841217711567879e-04
1.250080676982179284e-04,5.593351943389279768e-06,3.737192309927195311e-05,8.204279583878815174e-05
1.932645827764645219e-04,7.600998651469126344e-05,5.716340820072218776e-05,6.009118806105107069e-05
4.236714448779821396e-05,6.455279799411073327e-05,-7.593165355501696467e-05,5.374600004870444536e-05
3.558417956810444593e-04,2.631528186611831188e-04,-1.982286048587411642e-04,2.909175818786025047e-04
3.943266812711954117e-03,1.443741144612431526e-03,-5.699848406948149204e-04,3.069510450586676598e-03
2.159154973924160004e-06,9.243732165487017483e-06,-7.805660425219684839e-05,7.097202615113928914e-05
4.873180296272039413e-04,2.046316949417814612e-04,-2.678408927749842405e-04,5.505272420123219490e-04
6.318867672234773636e-04,2.625942033773753792e-05,-2.470742620062083006e-04,8.527016034349799156e-04
6.191969441715627909e-05,4.944036481902003288e-05,-1.221628626808524132e-04,1.346421922789886594e-04
2.324972592759877443e-04,1.665518539084587246e-05,3.816677417489700019e-05,1.776753051672130823e-04
3.014705434907227755e-04,1.351207902189344168e-04,-1.672156504355370998e-04,3.335654037073254585e-04
3.767687012441456318e-04,2.457750088069587946e-05,4.054333112435415387e-05,3.116478619631379843e-04
1.122031826525926590e-03,6.552112172357738018e-04,-2.980896388180553913e-04,7.649101899005472660e-04
1.340590097242966294e-05,7.001949597906786948e-06,-1.120774977607652545e-04,1.184814464068040252e-04
2.074318181257694960e-04,9.495015547145158052e-05,5.755636811954900622e-05,5.492529453476890922e-05
1.748637441778555512e-04,2.221229624410625547e-05,4.564644405036233366e-05,1.070050057023763657e-04
8.482218981953337789e-05,6.761570148228202015e-06,-3.156237653456628323e-07,7.837624434614554048e-05
6.575033767148852348e-04,2.877084480132907629e-04,-2.524631272535771132e-04,6.222580559551715851e-04
6.994997966103255749e-04,8.777038601692765951e-05,1.351890678051859140e-04,4.765403282362967730e-04
7.583348196931183338e-04,1.827546948334202170e-04,-2.761022769846022129e-04,8.516823872923851013e-04
4.813098930753767490e-04,3.593080327846109867e-04,7.163496047724038363e-05,5.036692891735583544e-05
3.908257931470870972e-03,1.423341105692088604e-03,3.949458769056946039e-04,2.089971210807561874e-03
7.792392716510221362e-05,1.005794620141386986e-04,-8.058587263803929090e-05,5.793033778900280595e-05
2.206057688454166055e-04,7.337817078223451972e-05,-1.577873626956716180e-05,1.630063343327492476e-04
7.360978052020072937e-04,5.630134910461492836e-05,-2.207838842878118157e-04,9.005803731270134449e-04
4.185829311609268188e-06,2.907018642872571945e-05,-6.601672794204205275e-05,4.113237082492560148e-05
6.581508205272257328e-05,2.247997690574266016e-05,-3.619146445998921990e-05,7.952657324494794011e-05
-1.130248347180895507e-05,7.052463388390606269e-06,-4.835923755308613181e-05,3.000429205712862313e-05
8.099582046270370483e-04,3.597761096898466349e-04,-2.503076393622905016e-04,7.004897342994809151e-04
1.875854650279507041e-06,2.217367546109016985e-05,-5.514149961527436972e-05,3.484367698547430336e-05
2.238993038190528750e-04,2.028941380558535457e-04,-3.058568108826875687e-05,5.159084685146808624e-05
2.881082764361053705e-06,2.060962833638768643e-05,-4.435520531842485070e-05,2.662665974639821798e-05
3.160983760608360171e-05,8.452640031464397907e-06,-6.601343920920044184e-05,8.917063678381964564e-05
1.379883848130702972e-03,5.943101714365184307e-04,1.428557443432509899e-04,6.427179905585944653e-04
1.868225808721035719e-05,1.118628915719455108e-05,-8.706096559762954712e-05,9.455693361815065145e-05
2.445296384394168854e-03,5.525992601178586483e-04,-3.810492926277220249e-04,2.273746533319354057e-03
3.691994788823649287e-05,6.743353424099041149e-06,-8.926160808186978102e-05,1.194382057292386889e-04
6.963295163586735725e-04,3.018390561919659376e-04,1.252884103450924158e-04,2.692020207177847624e-04
6.617073086090385914e-05,7.336889393627643585e-05,-7.160620589274913073e-05,6.440804281737655401e-05
1.623784657567739487e-03,4.732105880975723267e-04,-2.876744256354868412e-04,1.438248553313314915e-03
9.653270826674997807e-04,4.638539103325456381e-04,-2.237581356894224882e-04,7.252313080243766308e-04
1.331365347141399980e-04,2.817342465277761221e-05,-1.245080202352255583e-04,2.294711302965879440e-04
3.807172179222106934e-04,8.117324614431709051e-05,-1.863748475443571806e-04,4.859188338741660118e-04
5.879716627532616258e-05,9.059475814865436405e-06,-8.770391286816447973e-05,1.374416024191305041e-04
6.275142368394881487e-05,3.662026574602350593e-05,-8.925169095164164901e-05,1.153828488895669580e-04
1.106900890590623021e-04,5.044968202128075063e-05,7.790824383846484125e-06,5.244958811090327799e-05
1.378184679197147489e-04,9.674937609815970063e-05,2.281666093040257692e-05,1.825243634812068194e-05
7.516938785556703806e-05,3.507794099277816713e-05,-9.579806646797806025e-05,1.358895096927881241e-04
4.873418365605175495e-04,8.037970837904140353e-05,4.600433385348878801e-05,3.609577834140509367e-04
2.593100070953369141e-04,1.418962347088381648e-04,6.096745710237883031e-05,5.644630437018349767e-05
4.288166237529367208e-04,8.014452032512053847e-05,9.514371049590408802e-05,2.535283856559544802e-04
2.725803642533719540e-04,1.366608339594677091e-04,-1.388495147693902254e-04,2.747690305113792419e-04
1.338081783615052700e-04,1.661230635363608599e-05,-8.700215403223410249e-05,2.041980187641456723e-04
1.066537079168483615e-04,1.203151550726033747e-04,-4.495102984947152436e-05,3.128958269371651113e-05
1.515143376309424639e-04,5.660903480020351708e-05,-1.106743802665732801e-04,2.055796794593334198e-04
9.990024846047163010e-04,3.945521020796149969e-04,-2.044120483333244920e-04,8.088624454103410244e-04
7.925993850221857429e-05,8.082112617557868361e-05,-3.030712650797795504e-05,2.874594247259665281e-05
9.132007253356277943e-04,1.414035214111208916e-04,-4.803575575351715088e-05,8.198329596780240536e-04
3.982968337368220091e-07,6.163180842122528702e-06,-5.023129415349103510e-05,4.446641105460003018e-05
1.137513201683759689e-03,3.381933493074029684e-04,1.215800803038291633e-04,6.777397356927394867e-04
3.850877419608877972e-06,5.747749582951655611e-06,-9.694593245512805879e-06,7.797721082170028239e-06
5.628408689517527819e-05,2.724000660236924887e-05,-6.947288056835532188e-05,9.851696086116135120e-05
2.049588947556912899e-04,6.456579285440966487e-05,3.972808190155774355e-05,1.006650199997238815e-04
1.227035390911623836e-04,3.878488860209472477e-05,2.391528323641978204e-05,6.000336725264787674e-05
2.438859883113764226e-05,3.908401049557141960e-05,-3.007068698934745044e-05,1.537527532491367310e-05
2.788862329907715321e-04,2.133745692844968289e-05,4.867456664214842021e-05,2.088742039632052183e-04
2.089445479214191437e-03,5.016174982301890850e-04,1.933318126248195767e-04,1.394496066495776176e-03
3.408500924706459045e-05,4.136442657909356058e-05,-5.467453229357488453e-05,4.739511496154591441e-05
2.507878234609961510e-04,3.114284118055365980e-05,4.616576552507467568e-05,1.734792313072830439e-04
2.633820986375212669e-04,1.487717236159369349e-04,-4.358720980235375464e-05,1.581975957378745079e-04
1.410486147506162524e-04,8.428296860074624419e-05,-5.333024091669358313e-05,1.100958907045423985e-04
4.874716396443545818e-04,1.784377527656033635e-04,7.689406629651784897e-05,2.321398496860638261e-04
3.129735414404422045e-04,1.764772423484828323e-05,-9.866475011222064495e-05,3.939905727747827768e-04
6.141698104329407215e-04,3.975143190473318100e-04,8.827238343656063080e-05,1.283831225009635091e-04
3.971147525589913130e-04,2.367919078096747398e-04,-9.523361950414255261e-05,2.555564569775015116e-04
2.773016240098513663e-05,7.267307410074863583e-06,-1.829413668019697070e-05,3.875699258060194552e-05
6.797778769396245480e-04,4.201294796075671911e-04,-1.525078696431592107e-04,4.121562815271317959e-04
6.477879942394793034e-04,1.067509801941923797e-04,1.093414539354853332e-04,4.316955455578863621e-04
1.982840185519307852e-04,5.355953817343106493e-06,4.584966154652647674e-05,1.470784045523032546e-04
1.052188745234161615e-04,2.147108534700237215e-05,-8.925646397983655334e-05,1.730042567942291498e-04
3.300963144283741713e-04,6.528705398523015901e-06,5.077357491245493293e-05,2.727940445765852928e-04
1.142860040999948978e-03,9.643060038797557354e-04,4.563426773529499769e-05,1.329197548329830170e-04
2.725921149249188602e-05,1.593884735484607518e-05,6.444661721616284922e-06,4.875703780271578580e-06
2.518423571018502116e-05,2.191745443269610405e-05,-6.167135143186897039e-05,6.493813270935788751e-05
2.854351077985484153e-05,3.632964944699779153e-05,-2.802585731842555106e-05,2.023971865128260106e-05
2.423372206976637244e-04,9.003021114040166140e-05,-1.124891568906605244e-04,2.647961664479225874e-04
1.590641477378085256e-05,8.210754458559677005e-06,-3.637036206782795489e-05,4.406602238304913044e-05
1.360609458060935140e-04,1.252859510714188218e-04,-1.524796243757009506e-05,2.602295535325538367e-05
4.290809010853990912e-05,1.358836652798345312e-05,-6.906212365720421076e-05,9.838184632826596498e-05
2.350846189074218273e-04,1.611206680536270142e-04,-8.993435039883479476e-05,1.638983085285872221e-04
2.508799661882221699e-04,8.781120413914322853e-06,-1.308569771936163306e-04,3.729558084160089493e-04
1.229530607815831900e-04,1.222831488121300936e-04,-2.360271901125088334e-05,2.427262552373576909e-05
1.419909676769748330e-04,1.438762847101315856e-04,-2.131977998942602426e-05,1.943446659424807876e-05
1.280567725189030170e-03,3.192844087607227266e-05,1.357353321509435773e-04,1.112903933972120285e-03
-4.597855877364054322e-06,6.300456334429327399e-06,-3.348169047967530787e-05,2.258337917737662792e-05
7.119236397556960583e-04,1.239283483300823718e-05,7.687872857786715031e-05,6.226520636118948460e-04
1.061050934367813170e-04,5.091595448902808130e-05,3.028830360563006252e-05,2.490083534212317318e-05
1.165720022981986403e-04,3.235636904719285667e-05,2.458085145917721093e-05,5.963478542980737984e-05
3.033475950360298157e-04,2.785220858640968800e-04,-6.240692164283245802e-05,8.723242353880777955e-05
1.273483794648200274e-04,1.237525284523144364e-04,-5.518521356862038374e-05,5.878106094314716756e-05
2.070268237730488181e-04,3.984782961197197437e-05,4.749188883579336107e-05,1.196871016873046756e-04
8.869611338013783097e-05,2.549534292484167963e-05,-8.974125375971198082e-05,1.529420260339975357e-04
6.178287003422155976e-05,6.739896343788132071e-05,-7.399337846436537802e-06,1.783241714292671531e-06
3.593441579141654074e-05,3.821595237241126597e-05,-4.569704833556897938e-05,4.341551175457425416e-05
1.790422829799354076e-04,2.820704867190215737e-05,-9.876547846943140030e-05,2.496007073204964399e-04
1.698988780844956636e-04,1.391069963574409485e-04,-5.777411570306867361e-05,8.856599015416577458e-05
6.077837679185904562e-05,1.010757023323094472e-05,8.640718078822828829e-06,4.203008938929997385e-05
-1.844467988121323287e-06,5.839041932631516829e-06,-1.154068559117149562e-05,3.857175670418655500e-06
1.950135920196771622e-04,5.000489181838929653e-05,-3.707913856487721205e-05,1.820878387661650777e-04
3.532565096975304186e-05,2.093903094646520913e-05,-5.749469710281118751e-05,7.188131712609902024e-05
1.237104152096435428e-04,9.108190170081797987e-06,3.063412441406399012e-05,8.396810153499245644e-05
7.938149792607873678e-05,4.527234341367147863e-05,2.235513966297730803e-05,1.175401757791405544e-05
2.700182958506047726e-04,1.663101829763036221e-05,-1.289047941099852324e-04,3.822920552920550108e-04
3.304125275462865829e-04,2.300460910191759467e-04,-1.152615550381597131e-05,1.118925938499160111e-04
-2.659791334735928103e-06,4.944548891216982156e-06,-1.111818528443109244e-05,3.513845058478182182e-06
8.056327933445572853e-04,5.055065266788005829e-04,8.246007928391918540e-05,2.176662092097103596e-04
1.127226278185844421e-05,1.486035216657910496e-05,-3.151772398268803954e-05,2.792963459796737880e-05
-5.163555215403903276e-06,5.031748059991514310e-06,-1.612682535778731108e-05,5.931521627644542605e-06
3.002978162840008736e-03,1.712606521323323250e-03,1.774525444488972425e-04,1.112919067963957787e-03
6.909891817485913634e-05,6.485348421847447753e-05,-1.121891455113654956e-05,1.546435123600531369e-05
-5.988036718918010592e-06,5.140629127708962187e-06,-2.058348218270111829e-05,9.454815881326794624e-06
7.312403758987784386e-04,4.808441735804080963e-04,8.727598469704389572e-05,1.631201885174959898e-04
3.077730798395350575e-05,4.789538252225611359e-06,1.642295865167398006e-05,9.564811080053914338e-06
6.187624239828437567e-05,1.476803208788624033e-05,-1.965629598998930305e-05,6.676450720988214016e-05
4.546249692793935537e-04,2.928963513113558292e-04,6.148611282696947455e-05,1.002424905891530216e-04
5.531357601284980774e-04,2.257006708532571793e-04,-1.206228698720224202e-04,4.480579518713057041e-04
1.090583828045055270e-04,1.178402235382236540e-04,-2.051937553915195167e-05,1.173753116745501757e-05
1.879130140878260136e-04,5.762364162364974618e-05,-9.488250361755490303e-05,2.251718833576887846e-04
1.090681689674966037e-05,1.138816423917887732e-05,-3.602189099183306098e-05,3.554054273990914226e-05
1.610836989129893482e-06,1.185202017950359732e-05,-2.744279481703415513e-05,1.720161162666045129e-05
5.028991727158427238e-04,8.123071165755391121e-05,-1.400423643644899130e-04,5.617107963189482689e-04
1.685094321146607399e-03,6.872263620607554913e-04,1.669037010287865996e-04,8.309642435051500797e-04
6.194214074639603496e-05,6.949876842554658651e-05,-2.521205533412285149e-05,1.765542947396170348e-05
1.710080105112865567e-04,1.249115448445081711e-04,2.604145811346825212e-05,2.005501301027834415e-05
1.553210749989375472e-04,1.372389397147344425e-05,4.539130168268457055e-05,9.620588389225304127e-05
4.584658745443448424e-05,6.950008810235885903e-06,-2.442771074129268527e-05,6.332428893074393272e-05
6.554374704137444496e-05,1.596871879883110523e-05,-6.276476051425561309e-05,1.123397887567989528e-04
1.818773671402595937e-05,6.590560133190592751e-06,-3.789163747569546103e-05,4.948881542077288032e-05
4.891552380286157131e-04,1.111259552999399602e-04,-1.346342323813587427e-04,5.126635078340768814e-04
1.506273052655160427e-03,4.187505692243576050e-04,8.401052036788314581e-05,1.003511948511004448e-03
1.113305334001779556e-03,1.600389223312959075e-04,1.519251236459240317e-04,8.013412589207291603e-04
1.436267666576895863e-06,9.258762474928516895e-06,-1.475172666687285528e-05,6.929231858521234244e-06
4.174535570200532675e-05,2.063310785160865635e-05,1.731973497953731567e-06,1.938027162395883352e-05
6.269120785873383284e-05,1.146558861364610493e-05,-7.183541310951113701e-05,1.230610359925776720e-04
2.470860199537128210e-04,5.021919150749454275e-06,5.025588325224816799e-05,1.918082125484943390e-04
1.169308525277301669e-04,2.996441617142409086e-05,3.226317858207039535e-05,5.470325049827806652e-05
2.939721343864221126e-05,3.991388075519353151e-05,-1.673812766966875643e-05,6.221460807864787057e-06
2.751011634245514870e-03,6.516770808957517147e-04,2.736574679147452116e-04,1.825677114538848400e-03
3.613298758864402771e-05,3.366645614732988179e-05,1.515539906904450618e-06,9.509931260254234076e-07
3.654381434898823500e-04,1.271498767891898751e-04,3.941239265259355307e-05,1.988758740480989218e-04
3.017141483724117279e-03,1.291580032557249069e-03,-3.167728427797555923e-04,2.042334293946623802e-03
3.183961234753951430e-05,1.667780998104717582e-05,-5.350340506993234158e-05,6.866520561743527651e-05
6.294366176007315516e-05,1.802477891033049673e-05,-7.111932791303843260e-05,1.160382089437916875e-04
1.924491698446217924e-05,2.416299685137346387e-05,-6.114814368629595265e-06,1.196735752273525577e-06
3.457398561295121908e-04,9.835520904744043946e-05,-7.380930765066295862e-05,3.211939474567770958e-04
2.753761946223676205e-04,3.045116318389773369e-05,-1.060968061210587621e-04,3.510218521114438772e-04
9.101461182581260800e-05,5.324778612703084946e-05,2.264540307805873454e-05,1.512142807769123465e-05
1.046567922458052635e-03,2.847130526788532734e-04,1.460605999454855919e-04,6.157943280413746834e-04
6.416264659492298961e-05,5.143265661899931729e-05,-7.000730875006411225e-06,1.973072176042478532e-05
1.262539735762402415e-04,4.004126458312384784e-05,7.973183528520166874e-06,7.823952182661741972e-05
7.044565863907337189e-04,3.140169137623161077e-04,1.055889952112920582e-04,2.848506846930831671e-04
4.732733032142277807e-06,5.567105290538165718e-06,-1.041622681441367604e-06,2.072500819849665277e-07
6.451203080359846354e-05,2.497695459169335663e-05,-5.987525946693494916e-05,9.941033204086124897e-05
2.705807099118828773e-03,5.297683528624475002e-04,2.658135490491986275e-04,1.910225255414843559e-03
2.042207597696688026e-05,1.577377224748488516e-05,-1.622493800823576748e-05,2.087324173771776259e-05
1.160210376838222146e-04,7.170579920057207346e-05,-6.262639362830668688e-05,1.069416321115568280e-04
1.034921850077807903e-03,1.678683038335293531e-04,-2.070317859761416912e-04,1.074085361324250698e-03
2.702567726373672485e-04,5.878601950826123357e-05,-1.051016733981668949e-04,3.165724338032305241e-04
4.894488374702632427e-04,1.881837379187345505e-04,6.849924102425575256e-05,2.327658585272729397e-04
9.147759556071832776e-05,5.700258770957589149e-05,-2.782160299830138683e-05,6.229661084944382310e-05
1.418585161445662379e-04,1.122584944823756814e-04,1.997925210162065923e-05,9.620768651075195521e-06
9.706993296276777983e-05,7.611249657202279195e-06,-7.377288420684635639e-05,1.632315688766539097e-04
2.594662364572286606e-04,4.583549161907285452e-05,-1.078291825251653790e-04,3.214599273633211851e-04
5.578198470175266266e-04,3.719987871591001749e-04,-6.678830686723813415e-05,2.526093740016222000e-04
1.695263345027342439e-04,1.413563441019505262e-04,-5.550341302296146750e-05,8.367340342374518514e-05
9.237249469151720405e-05,2.850173586921300739e-05,1.802433325792662799e-05,4.584642738336697221e-05
3.867101622745394707e-04,1.228265755344182253e-04,7.339773583225905895e-05,1.904858363559469581e-04
5.515731754712760448e-04,3.133169957436621189e-05,-1.148026931332424283e-04,6.350441835820674896e-04
6.268925499171018600e-04,2.704924918361939490e-05,-1.320794253842905164e-04,7.319227443076670170e-04
3.771049887291155756e-05,1.458489896322134882e-05,1.079669527825899422e-05,1.232890463143121451e-05
1.977747451746836305e-04,9.077352297026664019e-05,-3.594203735701739788e-05,1.429432595614343882e-04
1.172000775113701820e-04,2.241524271084927022e-05,-1.216483724419958889e-06,9.600132034393027425e-05
1.597470691194757819e-05,2.107934051309712231e-05,-1.002152384899090976e-05,4.916890702588716522e-06
1.207753375638276339e-04,9.327034786110743880e-05,-3.357805326231755316e-05,6.108304660301655531e-05
1.968540454981848598e-04,1.183029016829095781e-04,-1.657519351283553988e-05,9.512633550912141800e-05
3.252250462537631392e-05,6.213474989635869861e-06,1.551543391542509198e-05,1.079359390132594854e-05
3.716213977895677090e-04,4.585367787512950599e-05,7.588435255456715822e-05,2.498833637218922377e-04
5.789495189674198627e-04,9.953443804988637567e-05,-1.070052749128080904e-04,5.864203558303415775e-04
4.405352228786796331e-04,9.428944758838042617e-05,7.785523484926670790e-05,2.683905477169901133e-04
1.379271969199180603e-03,4.697087861131876707e-04,-1.710870128590613604e-04,1.080650137737393379e-03
6.897268031025305390e-05,5.808735295431688428e-06,-5.179957588552497327e-05,1.149635209003463387e-04
9.332328045275062323e-05,3.930614911951124668e-05,2.359823884034994990e-05,3.041889249288942665e-05
1.619649701751768589e-04,7.908252882771193981e-06,-6.110465619713068008e-05,2.151613734895363450e-04
3.964892239309847355e-04,3.757308877538889647e-04,-3.625145473051816225e-05,5.700982001144438982e-05
1.420091430190950632e-04,1.098462689697043970e-05,-2.993027192133013159e-05,1.609547907719388604e-04
1.232479698956012726e-04,8.028797310544177890e-05,2.299931293237023056e-05,1.996068385778926313e-05
3.771549672819674015e-04,2.889160350605379790e-05,-7.209189061541110277e-05,4.203552380204200745e-04
2.889528404921293259e-04,2.876422950066626072e-04,-1.945647818502038717e-05,2.076702367048710585e-05
2.407740685157477856e-04,1.972862082766368985e-04,-4.689387787948362529e-05,9.038174903253093362e-05
1.284057507291436195e-04,7.297808042494580150e-05,-4.873059879173524678e-05,1.041582727339118719e-04
6.946793291717767715e-04,2.751308493316173553e-04,-1.072132581612095237e-04,5.267617525532841682e-04
7.063139491947367787e-06,5.165116363059496507e-06,-1.897883885249029845e-05,2.087686152663081884e-05
4.507248231675475836e-04,2.758531772997230291e-04,-4.638819882529787719e-05,2.212598483311012387e-04
1.842713973019272089e-04,6.530623795697465539e-05,-4.137289215577766299e-05,1.603380515007302165e-04
7.576044299639761448e-05,4.002708010375499725e-05,1.711355434963479638e-05,1.861981218098662794e-05
3.079731832258403301e-04,3.850371285807341337e-05,3.879579890053719282e-05,2.306736714672297239e-04
5.751832213718444109e-05,4.299072679714299738e-05,-2.306817441422026604e-05,3.759576793527230620e-05
5.336220965546090156e-06,9.930728992912918329e-06,-9.824403605307452381e-06,5.229895577940624207e-06
5.915424553677439690e-04,3.014624235220253468e-04,-7.205327710835263133e-05,3.621333453338593245e-04
1.023096410790458322e-05,7.628377261426066980e-06,-1.808791694202227518e-07,2.783465333777712658e-06
1.096691936254501343e-03,4.399859462864696980e-04,9.938827133737504482e-05,5.573176895268261433e-04
5.265741128823719919e-05,3.236480552004650235e-05,1.133707246481208131e-05,8.955532393883913755e-06
1.383504364639520645e-03,4.766044730786234140e-04,-1.225489686476066709e-04,1.029448816552758217e-03
3.262076006649294868e-06,6.209446382854366675e-06,-1.008660183288156986e-05,7.139231456676498055e-06
1.842336845584213734e-03,5.463178968057036400e-05,-1.388407981721684337e-04,1.926545868627727032e-03
9.292973845731467009e-05,1.421440447302302346e-05,-3.495868077152408659e-05,1.136740174842998385e-04
4.578800508170388639e-05,1.551507375552318990e-05,-1.984028494916856289e-05,5.011321627534925938e-05
2.661621838342398405e-04,4.812926636077463627e-05,-5.173567842575721443e-05,2.697685849852859974e-04
2.053603238891810179e-04,7.259639824042096734e-05,3.469624789431691170e-05,9.806768503040075302e-05
3.239539000787772238e-05,5.152572612132644281e-06,-4.597650331561453640e-07,2.770258288364857435e-05
1.972286408999934793e-04,4.846598585572792217e-06,1.445636826247209683e-05,1.779256708687171340e-04
2.454450295772403479e-04,1.692910445854067802e-04,-4.090098809683695436e-05,1.170549585367552936e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.429705277085304260e-03
7.930531352758407593e-02
1.494083702564239502e-01
2.141752541065216064e-01
2.740144133567810059e-01
3.293041586875915527e-01
3.803935050964355469e-01
4.276024699211120605e-01
4.712266027927398682e-01
5.115364789962768555e-01
5.487822294235229492e-01
5.831954479217529297e-01
6.149907112121582031e-01
6.443642377853393555e-01
6.715012788772583008e-01
6.965714693069458008e-01
7.197315692901611328e-01
7.411283254623413086e-01
7.608963251113891602e-01
7.791606187820434570e-01
7.960366606712341309e-01
8.116304874420166016e-01
8.260411620140075684e-01
8.393586874008178711e-01
8.516675829887390137e-01
8.630440235137939453e-01
8.735597729682922363e-01
8.832805752754211426e-01
8.922664523124694824e-01
9.005731940269470215e-01
9.082522988319396973e-01
9.153509140014648438e-01
9.219131469726562500e-01
9.279794096946716309e-01
9.335867166519165039e-01
9.387693405151367188e-01
9.435600638389587402e-01
9.479870796203613281e-01
9.520778059959411621e-01
9.558578133583068848e-01
9.593501091003417969e-01
9.625757336616516113e-01
9.655557870864868164e-01
9.683078527450561523e-01
9.708486795425415039e-01
9.731944799423217773e-01
9.753603935241699219e-01
9.773591756820678711e-01
9.792039394378662109e-01
9.809056520462036133e-01
9.824757575988769531e-01
9.839243888854980469e-01
9.852603673934936523e-01
9.864923954010009766e-01
9.876289367675781250e-01
9.886761903762817383e-01
9.896428585052490234e-01
9.905332326889038086e-01
9.913545846939086914e-01
9.921120405197143555e-01
9.928106069564819336e-01
9.934544563293457031e-01
9.940489530563354492e-01
9.945973157882690430e-01
9.951033592224121094e-01
9.955707788467407227e-01
9.960018396377563477e-01
9.964007139205932617e-01
9.967693090438842773e-01
9.971098899841308594e-01
9.974259138107299805e-01
9.977180957794189453e-01
9.979891777038574219e-01
9.982401132583618164e-01
9.984736442565917969e-01
9.986904859542846680e-01
9.988931417465209961e-01
9.990805387496948242e-01
9.992558956146240234e-01
9.994199275970458984e-01
9.995723962783813477e-01
9.997161626815795898e-01
9.998505115509033203e-01
9.999763965606689453e-01
1.000095009803771973e+00
1.000206351280212402e+00
1.000311493873596191e+00
1.000410437583923340e+00
1.000504374504089355e+00
1.000592350959777832e+00
1.000676393508911133e+00
1.000756144523620605e+00
1.000831007957458496e+00
1.000902771949768066e+00
1.000970602035522461e+00
1.001034975051879883e+00
1.001096129417419434e+00
1.001154780387878418e+00
1.001210689544677734e+00
1.001263260841369629e+00
1.001314043998718262e+00
1.001361489295959473e+00
1.001407027244567871e+00
1.001450538635253906e+00
1.001491427421569824e+00
1.001530647277832031e+00
1.001567482948303223e+00
1.001602768898010254e+00
1.001635909080505371e+00
1.001667141914367676e+00
1.001696944236755371e+00
1.001724839210510254e+00
1.001751303672790527e+00
1.001775622367858887e+00
1.001798987388610840e+00
1.001819968223571777e+00
1.001839876174926758e+00
1.001858353614807129e+00
1.001875162124633789e+00
1.001890778541564941e+00
1.001905322074890137e+00
1.001917600631713867e+00
1.001929402351379395e+00
1.001939892768859863e+00
1.001947999000549316e+00
1.001956105232238770e+00
1.001963138580322266e+00
1.001967787742614746e+00
1.001972436904907227e+00
1.001975417137145996e+00
1.001978158950805664e+00
1.001979708671569824e+00
1.001980185508728027e+00
1.001979947090148926e+00
1.001978278160095215e+00
1.001976728439331055e+00
1.001973628997802734e+00
1.001970410346984863e+00
1.001965761184692383e+00
1.001961708068847656e+00
1.001956224441528320e+00
1.001950383186340332e+00
1.001943707466125488e+00
1.001936793327331543e+00
1.001929759979248047e+00
1.001921892166137695e+00
1.001914024353027344e+00
1.001905918121337891e+00
1.001897215843200684e+00
1.001889109611511230e+00
1.001879572868347168e+00
1.001870751380920410e+00
1.001862168312072754e+00
1.001852989196777344e+00
1.001843690872192383e+00
1.001834750175476074e+00
1.001825571060180664e+00
1.001815915107727051e+00
1.001807808876037598e+00
1.001798987388610840e+00
1.001790404319763184e+00
1.001782178878784180e+00
1.001773715019226074e+00
1.001765847206115723e+00
1.001758575439453125e+00
1.001751065254211426e+00
1.001744389533996582e+00
1.001737594604492188e+00
1.001731991767883301e+00
1.001725554466247559e+00
1.001720070838928223e+00
1.001714825630187988e+00
1.001710295677185059e+00
1.001706242561340332e+00
1.001702904701232910e+00
1.001699090003967285e+00
1.001695752143859863e+00
1.001694083213806152e+00
1.001692056655883789e+00
1.001690268516540527e+00
1.001689076423645020e+00
1.001688480377197266e+00
1.001688718795776367e+00
1.001689553260803223e+00
1.001689672470092773e+00
1.001691341400146484e+00
1.001693487167358398e+00
1.001694798469543457e+00
1.001697063446044922e+00
1.001700997352600098e+00
1.001703739166259766e+00
1.001706600189208984e+00
1.001711487770080566e+00
1.001716017723083496e+00
1.001720547676086426e+00
1.001725673675537109e+00
1.001730680465698242e+00
1.001736283302307129e+00
1.001742839813232422e+00
1.001748442649841309e+00
1.001755237579345703e+00
1.001760840415954590e+00
1.001767992973327637e+00
1.001776099205017090e+00
1.001782059669494629e+00
1.001788973808288574e+00
1.001796603202819824e+00
1.001803517341613770e+00
1.001811146736145020e+00
1.001818299293518066e+00
1.001825571060180664e+00
1.001833319664001465e+00
1.001840233802795410e+00
1.001846551895141602e+00
1.001853585243225098e+00
1.001860499382019043e+00
1.001866936683654785e+00
1.001873731613159180e+00
1.001880288124084473e+00
1.001886367797851562e+00
1.001892089843750000e+00
1.001897931098937988e+00
1.001902699470520020e+00
1.001907706260681152e+00
1.001912355422973633e+00
1.001917123794555664e+00
1.001920461654663086e+00
1.001924395561218262e+00
1.001926898956298828e+00
1.001930117607116699e+00
1.001932024955749512e+00
1.001933693885803223e+00
1.001935720443725586e+00
1.001935958862304688e+00
1.001937627792358398e+00
1.001937150955200195e+00
1.001937150955200195e+00
1.001936078071594238e+00
1.001934051513671875e+00
1.001932859420776367e+00
1.001929879188537598e+00
1.001927614212036133e+00
1.001924276351928711e+00
1.001920342445373535e+00
1.001915931701660156e+00
1.001911520957946777e+00
1.001905441284179688e+00
1.001899480819702148e+00
1.001893401145935059e+00
1.001886487007141113e+00
1.001879334449768066e+00
1.001871943473815918e+00
1.001863598823547363e+00
1.001855492591857910e+00
1.001844763755798340e+00
1.001836657524108887e+00
1.001827001571655273e+00
1.001816630363464355e+00
1.001805901527404785e+00
1.001794934272766113e+00
1.001783728599548340e+00
1.001772880554199219e+00
1.001760482788085938e+00
1.001748442649841309e+00
1.001735925674438477e+00
1.001723170280456543e+00
1.001710295677185059e+00
1.001697659492492676e+00
1.001683831214904785e+00
1.001670241355895996e+00
1.001656413078308105e+00
1.001642704010009766e+00
1.001628875732421875e+00
1.001613736152648926e+00
1.001600384712219238e+00
1.001585125923156738e+00
1.001570343971252441e+00
1.001555323600769043e+00
1.001539707183837891e+00
1.001524329185485840e+00
1.001509547233581543e+00
1.001493573188781738e+00
1.001477837562561035e+00
1.001461625099182129e+00
1.001444816589355469e+00
1.001427412033081055e+00
1.001410841941833496e+00
1.001392722129821777e+00
1.001375079154968262e+00
1.001356244087219238e+00
1.001337170600891113e+00
1.001317858695983887e+00
1.001296639442443848e+00
1.001275658607482910e+00
1.001253128051757812e+00
1.001229166984558105e+00
1.001204967498779297e+00
1.001178622245788574e+00
1.001151680946350098e+00
1.001123309135437012e+00
1.001092553138732910e+00
1.001059889793395996e+00
1.001025795936584473e+00
1.000988721847534180e+00
1.000948786735534668e+00
1.000906825065612793e+00
1.000861763954162598e+00
1.000812411308288574e+00
1.000759720802307129e+00
1.000703454017639160e+00
1.000642776489257812e+00
1.000576376914978027e+00
1.000505328178405762e+00
1.000428199768066406e+00
1.000345110893249512e+00
1.000255346298217773e+00
1.000157952308654785e+00
1.000052332878112793e+00
9.999383687973022461e-01
9.998141527175903320e-01
9.996803998947143555e-01
9.995352029800415039e-01
9.993780851364135742e-01
9.992077350616455078e-01
9.990226030349731445e-01
9.988225698471069336e-01
9.986053705215454102e-01
9.983701705932617188e-01
9.981147050857543945e-01
9.978384971618652344e-01
9.975391626358032227e-01
9.972151517868041992e-01
9.968632459640502930e-01
9.964814186096191406e-01
9.960685968399047852e-01
9.956214427947998047e-01
9.951361417770385742e-01
9.946104288101196289e-01
9.940418004989624023e-01
9.934248924255371094e-01
9.927567243576049805e-01
9.920328855514526367e-01
9.912494421005249023e-01
9.904005527496337891e-01
9.894816875457763672e-01
9.884861707687377930e-01
9.874092340469360352e-01
9.862426519393920898e-01
9.849799871444702148e-01
9.836136102676391602e-01
9.821343421936035156e-01
9.805341958999633789e-01
9.788022041320800781e-01
9.769289493560791016e-01
9.749022722244262695e-01
9.727102518081665039e-01
9.703392982482910156e-01
9.677751064300537109e-01
9.650021791458129883e-01
9.620041847229003906e-01
9.587622880935668945e-01
9.552564024925231934e-01
9.514666199684143066e-01
9.473684430122375488e-01
9.429377317428588867e-01
9.381468296051025391e-01
9.329668879508972168e-01
9.273645281791687012e-01
9.213060140609741211e-01
9.147534370422363281e-01
9.076657295227050781e-01
8.999980092048645020e-01
8.917018175125122070e-01
8.827248215675354004e-01
8.730098605155944824e-01
8.624944686889648438e-01
8.511121273040771484e-01
8.387897014617919922e-01
8.254486322402954102e-01
8.110042810440063477e-01
7.953639626502990723e-01
7.784295082092285156e-01
7.600941658020019531e-01
7.402423620223999023e-01
7.187520265579223633e-01
6.954898238182067871e-01
6.703128814697265625e-01
6.430667042732238770e-01
6.135851144790649414e-01
5.816904306411743164e-01
5.471860766410827637e-01
5.098611712455749512e-01
4.694842696189880371e-01
4.258021414279937744e-01
3.785376846790313721e-01
3.273894190788269043e-01
2.720273435115814209e-01
2.120929956436157227e-01
1.472066342830657959e-01
7.696472853422164917e-02
9.543839842081069946e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.429705277085304260e-03
2.740144133567810059e-01
4.712266027927398682e-01
6.149907112121582031e-01
7.197315692901611328e-01
7.960366606712341309e-01
8.516675829887390137e-01
8.922664523124694824e-01
9.219131469726562500e-01
9.435600638389587402e-01
9.593501091003417969e-01
9.708486795425415039e-01
9.792039394378662109e-01
9.852603673934936523e-01
9.896428585052490234e-01
9.928106069564819336e-01
9.951033592224121094e-01
9.967693090438842773e-01
9.979891777038574219e-01
9.988931417465209961e-01
9.995723962783813477e-01
1.000095009803771973e+00
1.000504374504089355e+00
1.000831007957458496e+00
1.001096129417419434e+00
1.001314043998718262e+00
1.001491427421569824e+00
1.001635909080505371e+00
1.001751303672790527e+00
1.001839876174926758e+00
1.001905322074890137e+00
1.001947999000549316e+00
1.001972436904907227e+00
1.001980185508728027e+00
1.001973628997802734e+00
1.001956224441528320e+00
1.001929759979248047e+00
1.001897215843200684e+00
1.001862168312072754e+00
1.001825571060180664e+00
1.001790404319763184e+00
1.001758575439453125e+00
1.001731991767883301e+00
1.001710295677185059e+00
1.001695752143859863e+00
1.001689076423645020e+00
1.001689672470092773e+00
1.001697063446044922e+00
1.001711487770080566e+00
1.001730680465698242e+00
1.001755237579345703e+00
1.001782059669494629e+00
1.001811146736145020e+00
1.001840233802795410e+00
1.001866936683654785e+00
1.001892089843750000e+00
1.001912355422973633e+00
1.001926898956298828e+00
1.001935720443725586e+00
1.001937150955200195e+00
1.001929879188537598e+00
1.001915931701660156e+00
1.001893401145935059e+00
1.001863598823547363e+00
1.001827001571655273e+00
1.001783728599548340e+00
1.001735925674438477e+00
1.001683831214904785e+00
1.001628875732421875e+00
1.001570343971252441e+00
1.001509547233581543e+00
1.001444816589355469e+00
1.001375079154968262e+00
1.001296639442443848e+00
1.001204967498779297e+00
1.001092553138732910e+00
1.000948786735534668e+00
1.000759720802307129e+00
1.000505328178405762e+00
1.000157952308654785e+00
9.996803998947143555e-01
9.990226030349731445e-01
9.981147050857543945e-01
9.968632459640502930e-01
9.951361417770385742e-01
9.927567243576049805e-01
9.894816875457763672e-01
9.849799871444702148e-01
9.788022041320800781e-01
9.703392982482910156e-01
9.587622880935668945e-01
9.429377317428588867e-01
9.213060140609741211e-01
8.917018175125122070e-01
8.511121273040771484e-01
7.953639626502990723e-01
7.187520265579223633e-01
6.135851144790649414e-01
4.694842696189880371e-01
2.720273435115814209e-01
9.543839842081069946e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-1.098583862185478210e-01,-4.211286902427673340e-01
6.973266005516052246e-01,2.934238910675048828e-01
1.149804949760437012e+00,7.312116622924804688e-01
1.373960494995117188e+00,1.023028254508972168e+00
1.450691699981689453e+00,1.236144900321960449e+00
1.335268735885620117e+00,1.326168417930603027e+00
9.953306913375854492e-01,1.238770842552185059e+00
6.371505260467529297e-01,1.049183726310729980e+00
3.877792358398437500e-01,7.962989807128906250e-01
2.179403752088546753e-01,5.797258615493774414e-01
1.129845157265663147e-01,3.706461191177368164e-01
5.369962751865386963e-02,2.291085720062255859e-01
2.602510526776313782e-02,1.568122208118438721e-01
1.677406951785087585e-02,1.010473594069480896e-01
8.743617683649063110e-03,5.696444213390350342e-02
5.702795460820198059e-03,3.845955431461334229e-02
6.928350776433944702e-04,-1.481312140822410583e-02
6.637983024120330811e-04,-7.985478267073631287e-03
5.349824205040931702e-03,7.349326461553573608e-02
4.238873720169067383e-03,4.041989147663116455e-02
2.890329807996749878e-03,1.891314610838890076e-02
2.118909731507301331e-03,9.253839030861854553e-03
1.540293917059898376e-03,8.198594674468040466e-03
-3.708552569150924683e-03,-3.018041886389255524e-02
-1.564119011163711548e-03,-8.006947115063667297e-03
9.858589619398117065e-04,2.090896666049957275e-02
1.926654949784278870e-03,-1.245442777872085571e-03
1.492356881499290466e-03,5.823448300361633301e-04
1.545164734125137329e-03,-9.451154619455337524e-04
2.924036234617233276e-04,1.962174475193023682e-02
7.877089083194732666e-04,1.866733655333518982e-03
-3.210721537470817566e-03,-2.515492960810661316e-02
4.504788666963577271e-04,9.180922061204910278e-03
1.260703429579734802e-03,-6.814397871494293213e-03
7.225833833217620850e-04,-2.166362479329109192e-03
5.092360079288482666e-04,1.148360036313533783e-02
-1.891132444143295288e-03,-2.527555264532566071e-02
-3.814008086919784546e-03,-1.814657822251319885e-03
-4.073310643434524536e-03,-3.004731424152851105e-02
-2.426831051707267761e-03,-2.940718457102775574e-02
-3.308853134512901306e-03,-9.736586362123489380e-03
1.311674714088439941e-03,3.166409209370613098e-02
2.880278974771499634e-03,4.901640117168426514e-03
1.841818913817405701e-03,-6.251242011785507202e-04
2.138061448931694031e-03,3.112027235329151154e-02
-1.084588468074798584e-03,2.617509290575981140e-02
1.341681927442550659e-03,4.128836095333099365e-02
1.467673107981681824e-03,5.564612150192260742e-02
3.543421626091003418e-03,7.882907986640930176e-02
2.900915220379829407e-03,3.241838514804840088e-02
5.664708092808723450e-03,1.601774990558624268e-02
2.147540450096130371e-03,-2.504716813564300537e-02
2.901777625083923340e-04,-4.882462322711944580e-03
7.523708045482635498e-04,4.642974585294723511e-03
3.025108948349952698e-03,6.671288982033729553e-03
2.600667998194694519e-03,2.041850797832012177e-02
2.887332811951637268e-03,4.697714000940322876e-02
-1.927793025970458984e-03,2.305726520717144012e-02
-1.711353659629821777e-03,1.454737596213817596e-02
-1.033144071698188782e-02,2.842734195291996002e-02
-5.165532231330871582e-03,8.963687345385551453e-03
-2.786058932542800903e-03,3.760283440351486206e-02
-1.447523012757301331e-03,1.712858863174915314e-02
1.483427360653877258e-03,3.584307432174682617e-02
1.747284084558486938e-03,2.980371005833148956e-02
-2.481406554579734802e-03,-3.732448443770408630e-03
-3.134751692414283752e-03,-1.309284009039402008e-02
-1.522790640592575073e-03,-4.925426095724105835e-03
2.254381775856018066e-03,-5.200281739234924316e-03
9.833928197622299194e-03,4.067681357264518738e-02
-2.411032095551490784e-03,2.032077871263027191e-02
-2.713743597269058228e-03,1.467901095747947693e-02
-1.694666221737861633e-03,7.488308474421501160e-03
-1.442834734916687012e-03,-2.725649066269397736e-02
-1.499664038419723511e-03,-1.623293571174144745e-02
-8.235517889261245728e-04,-2.707172557711601257e-02
-7.642116397619247437e-04,-5.335293710231781006e-03
-8.668527007102966309e-04,1.348306797444820404e-02
7.405634969472885132e-04,1.008338108658790588e-02
1.181345432996749878e-03,3.970455378293991089e-02
1.708075404167175293e-03,2.884283289313316345e-02
-1.143125817179679871e-03,-9.824518114328384399e-03
-4.231333732604980469e-03,2.639481797814369202e-03
-9.786896407604217529e-05,1.563465222716331482e-02
8.970543742179870605e-03,5.901718512177467346e-03
4.837734624743461609e-03,4.536174237728118896e-03
6.980668753385543823e-03,4.533357918262481689e-02
9.212778881192207336e-03,4.039438813924789429e-02
4.780046641826629639e-03,2.300631813704967499e-02
2.590684220194816589e-03,7.128853350877761841e-03
2.645673230290412903e-03,-1.236349344253540039e-03
1.038076356053352356e-03,-1.346430182456970215e-02
1.047138124704360962e-03,4.269035533070564270e-03
-5.127061158418655396e-04,-2.155501395463943481e-03
4.956275224685668945e-04,-1.102893240749835968e-02
-1.973778009414672852e-03,-3.486642614006996155e-03
-2.457983791828155518e-04,1.310068555176258087e-02
9.571760892868041992e-05,5.465103313326835632e-03
-3.086905926465988159e-04,-3.005615808069705963e-02
3.894325345754623413e-04,-6.289435550570487976e-03
9.998008608818054199e-04,-1.188628003001213074e-02
3.713427111506462097e-03,4.570051655173301697e-02
7.127407938241958618e-03,4.182708263397216797e-02
4.739811643958091736e-03,1.967026479542255402e-02
2.086905762553215027e-03,7.775554433465003967e-03
9.882058948278427124e-04,4.918487742543220520e-03
2.647673711180686951e-03,3.257603198289871216e-02
1.271851360797882080e-03,7.761823013424873352e-03
7.975695654749870300e-03,-4.521891474723815918e-03
4.162173718214035034e-04,-2.233737707138061523e-02
-1.908769831061363220e-03,-2.846970781683921814e-02
-1.867823302745819092e-04,-3.727451711893081665e-02
1.350659877061843872e-04,-3.766696155071258545e-02
2.505593001842498779e-03,7.154203951358795166e-03
2.681091427803039551e-05,-5.944784730672836304e-03
-9.163282811641693115e-05,-5.201330408453941345e-03
7.348386570811271667e-03,9.439123794436454773e-03
3.614149987697601318e-03,1.812509447336196899e-02
3.845348954200744629e-03,2.780771255493164062e-02
1.375542953610420227e-03,6.696650758385658264e-03
1.350173726677894592e-03,1.270418055355548859e-02
7.146557793021202087e-03,7.264887914061546326e-03
-3.898512572050094604e-03,-1.437727734446525574e-02
-3.669021651148796082e-03,-2.262121066451072693e-03
1.575183123350143433e-04,4.666754603385925293e-02
1.312304288148880005e-03,-9.259358048439025879e-04
-1.092545688152313232e-03,1.868326216936111450e-03
-8.599907159805297852e-04,1.800801604986190796e-03
-2.832962200045585632e-03,-2.277031727135181427e-02
-2.936011180281639099e-03,-7.496127858757972717e-03
-1.518728211522102356e-03,-5.458196625113487244e-03
-3.084929659962654114e-03,-5.157776921987533569e-02
-3.232825547456741333e-03,-4.135198891162872314e-02
-2.209225669503211975e-03,-2.234922908246517181e-02
-1.904556527733802795e-03,-1.303610764443874359e-02
1.854952424764633179e-04,1.148302108049392700e-04
1.929203048348426819e-03,-3.564410656690597534e-02
3.721237182617187500e-03,-2.751935459673404694e-02
-3.193486481904983521e-04,-4.531757161021232605e-02
-6.597489118576049805e-05,-2.707870490849018097e-02
-3.010518848896026611e-04,-1.074647717177867889e-02
4.855468869209289551e-04,1.803049258887767792e-02
-6.076755002140998840e-03,1.803262904286384583e-02
-4.333715885877609253e-03,8.166136220097541809e-03
-2.657059580087661743e-03,1.980140246450901031e-02
2.536062151193618774e-03,2.582688815891742706e-02
2.044854685664176941e-03,1.124497130513191223e-02
2.046121284365653992e-03,1.837404444813728333e-02
3.044066950678825378e-03,1.972519233822822571e-02
3.056971356272697449e-03,-1.064084842801094055e-02
-3.576206043362617493e-03,-1.231494918465614319e-02
-2.863971516489982605e-03,-8.002310991287231445e-03
-1.037720590829849243e-03,1.384438760578632355e-02
3.924015909433364868e-04,3.350920975208282471e-03
8.745994418859481812e-04,7.907483726739883423e-03
-4.814174026250839233e-04,-8.907862007617950439e-03
3.091763705015182495e-03,2.326606214046478271e-02
-3.466010093688964844e-03,1.994962617754936218e-02
-1.903200522065162659e-03,7.966334000229835510e-03
-2.372860908508300781e-03,-8.440520614385604858e-03
-1.575786620378494263e-03,-2.389565110206604004e-02
3.187801688909530640e-03,5.520179867744445801e-03
2.265233546495437622e-03,2.851021289825439453e-02
-3.360249102115631104e-04,2.308142185211181641e-02
-2.459678798913955688e-04,1.256076432764530182e-02
6.445046514272689819e-03,3.233324736356735229e-02
5.502130836248397827e-03,3.793480247259140015e-02
5.180252715945243835e-03,5.354340374469757080e-02
4.141148179769515991e-03,4.013145714998245239e-02
-2.248432487249374390e-03,-1.085795462131500244e-03
-6.263051182031631470e-04,1.102363504469394684e-02
1.530051231384277344e-04,3.107034787535667419e-02
4.862640053033828735e-04,2.059475146234035492e-02
-2.602485939860343933e-03,-2.405230142176151276e-02
-7.000176236033439636e-03,-1.026039756834506989e-02
-2.387151122093200684e-03,-6.577152758836746216e-03
-3.220783546566963196e-03,2.229232341051101685e-04
2.711487933993339539e-03,3.368008881807327271e-02
-5.434853956103324890e-03,-1.701522618532180786e-03
-2.493362873792648315e-03,-1.597316935658454895e-03
-1.335348933935165405e-04,-4.791831970214843750e-02
1.870464533567428589e-03,-1.289003342390060425e-02
4.205685108900070190e-04,-1.476453058421611786e-02
-1.524955034255981445e-03,-3.814422711730003357e-02
-9.753089398145675659e-04,-1.534199900925159454e-02
1.488874107599258423e-02,-6.886523216962814331e-03
2.106921747326850891e-03,-1.420942135155200958e-02
1.831458881497383118e-03,-1.678700186312198639e-02
6.550662219524383545e-04,-9.529657661914825439e-03
4.015905782580375671e-03,2.667260169982910156e-02
3.209566697478294373e-03,2.656482160091400146e-02
-1.509860157966613770e-05,1.077801547944545746e-02
1.498056575655937195e-03,-8.507698774337768555e-03
3.538094460964202881e-03,5.950713530182838440e-03
-3.332141786813735962e-04,-1.020312309265136719e-03
-3.240929916501045227e-03,1.644527167081832886e-02
-2.104301005601882935e-03,1.959887705743312836e-02
-2.978947013616561890e-03,1.412143930792808533e-03
-9.758248925209045410e-04,6.005348637700080872e-03
-9.457930922508239746e-03,3.055300004780292511e-02
-8.056228980422019958e-03,-9.248508140444755554e-03
-7.999837398529052734e-04,1.247055828571319580e-03
-8.414480835199356079e-04,-3.177829086780548096e-02
-2.124048769474029541e-03,-7.127663120627403259e-03
-1.989478245377540588e-03,6.618052721023559570e-03
3.331694751977920532e-04,-1.769581064581871033e-02
-3.208331763744354248e-03,-1.757082901895046234e-02
-4.910621792078018188e-04,-2.368795126676559448e-02
2.432065084576606750e-03,3.257352858781814575e-03
6.727278232574462891e-04,-5.784090608358383179e-04
-1.525285840034484863e-02,2.917187288403511047e-03
-5.536708980798721313e-03,-2.150574699044227600e-03
-2.561397850513458252e-03,-2.229357324540615082e-02
-1.684539020061492920e-04,1.321258209645748138e-02
2.942249178886413574e-03,-1.199136488139629364e-02
2.618147060275077820e-03,-1.021999120712280273e-02
1.332040876150131226e-03,-5.957843735814094543e-03
-4.687514156103134155e-04,-2.298825606703758240e-02
-1.191312447190284729e-03,-1.595702022314071655e-02
-1.455454155802726746e-03,-4.255708307027816772e-03
-1.907233148813247681e-03,-1.459168270230293274e-03
-1.953449100255966187e-04,-1.903467997908592224e-02
-7.669273763895034790e-04,2.041306719183921814e-02
5.365042015910148621e-03,3.557251766324043274e-02
1.715889200568199158e-03,1.335719600319862366e-02
4.266686737537384033e-04,8.705185726284980774e-03
-3.372840583324432373e-04,-2.932989411056041718e-02
-4.711262881755828857e-04,-1.236641593277454376e-02
-7.083883509039878845e-03,-1.169313862919807434e-02
-5.962902680039405823e-03,4.379659891128540039e-03
-2.805439755320549011e-03,-2.616818994283676147e-03
6.327405571937561035e-05,-1.007126457989215851e-02
-5.540328100323677063e-03,-1.424446702003479004e-03
3.280322998762130737e-04,2.507041394710540771e-02
-1.981761306524276733e-04,1.057344302535057068e-02
-1.896379515528678894e-03,7.796477526426315308e-03
-1.110566779971122742e-03,3.789637237787246704e-03
-3.454767167568206787e-03,2.652387507259845734e-02
-5.159452557563781738e-04,1.605511642992496490e-02
-1.218933612108230591e-04,3.747965395450592041e-02
7.103068754076957703e-03,1.895980536937713623e-02
5.034090951085090637e-03,1.766034960746765137e-02
1.627648249268531799e-03,3.174483776092529297e-03
-3.662763163447380066e-03,-6.470501422882080078e-03
-1.810660585761070251e-03,1.982176303863525391e-02
-5.254659801721572876e-03,1.321429386734962463e-03
-1.463254913687705994e-03,5.502268671989440918e-03
1.569131389260292053e-03,-6.025824695825576782e-03
7.744021713733673096e-04,2.453828044235706329e-02
-1.543767750263214111e-03,3.496257588267326355e-03
-1.299878582358360291e-03,5.009673535823822021e-03
-1.160372048616409302e-03,5.003223195672035217e-03
-6.406472995877265930e-03,-5.364261567592620850e-03
-3.219740465283393860e-03,-1.510796323418617249e-02
-6.627142429351806641e-04,-4.273163527250289917e-02
-5.552362650632858276e-03,-1.009338721632957458e-02
3.305263817310333252e-05,-1.026905886828899384e-02
-2.531792968511581421e-03,-3.951347619295120239e-02
-1.041352748870849609e-03,-2.765648066997528076e-02
-7.219482213258743286e-04,1.849032938480377197e-02
2.511134371161460876e-03,-6.028354167938232422e-03
1.434953883290290833e-03,9.601525962352752686e-04
8.441880345344543457e-04,1.382697373628616333e-04
-1.577904447913169861e-03,-3.655172884464263916e-02
4.594080150127410889e-03,-2.065993286669254303e-02
4.032483324408531189e-03,-1.379138603806495667e-02
4.099665209650993347e-03,1.762966439127922058e-02
2.415826544165611267e-03,1.290378347039222717e-02
5.864016711711883545e-04,2.180853858590126038e-03
2.027308568358421326e-03,9.590227156877517700e-03
2.374539151787757874e-03,1.766905933618545532e-02
-8.766409009695053101e-03,6.850095465779304504e-03
-5.665883421897888184e-03,-3.525914996862411499e-02
-5.139011889696121216e-03,1.529727131128311157e-03
-2.678917720913887024e-03,-4.293868318200111389e-03
-6.017088890075683594e-04,-2.890616655349731445e-03
-1.608187332749366760e-03,-2.163676358759403229e-02
-1.923635601997375488e-03,2.905830740928649902e-03
8.158273994922637939e-04,8.290518075227737427e-03
-4.777684807777404785e-06,-1.887425221502780914e-02
1.462353393435478210e-03,-1.160066016018390656e-02
-7.400661706924438477e-05,-5.706019699573516846e-03
-4.031082615256309509e-03,-3.356462344527244568e-03
-4.475478082895278931e-03,-1.534716412425041199e-02
-9.277276694774627686e-04,-3.114718943834304810e-03
1.920979470014572144e-03,2.573376521468162537e-02
5.403889343142509460e-03,1.955771259963512421e-02
3.673125058412551880e-03,7.960919290781021118e-03
3.763791173696517944e-03,1.515010371804237366e-02
3.883447498083114624e-03,2.063155546784400940e-02
2.692142501473426819e-03,-1.294122263789176941e-02
6.560999900102615356e-04,1.236032694578170776e-03
6.189402192831039429e-04,1.558359712362289429e-02
-1.437107101082801819e-03,1.607415825128555298e-02
1.066649518907070160e-02,5.137681961059570312e-03
4.708169028162956238e-03,-3.063777834177017212e-02
1.654127612709999084e-03,-2.152762934565544128e-02
1.280890777707099915e-03,-1.605946570634841919e-03
5.715098232030868530e-04,2.998404204845428467e-03
-3.121756017208099365e-04,2.816690132021903992e-03
6.093475967645645142e-03,8.526695892214775085e-03
-1.257784664630889893e-03,3.384056687355041504e-02
6.755366921424865723e-04,9.632192552089691162e-03
-2.851448953151702881e-04,-7.724128663539886475e-04
-3.434475511312484741e-04,-2.558442763984203339e-02
-4.902277141809463501e-04,-2.516970969736576080e-02
-7.703006267547607422e-04,2.617172896862030029e-03
-1.072496175765991211e-03,7.632985711097717285e-03
-8.736532181501388550e-04,1.349207945168018341e-02
-7.710848003625869751e-04,1.337042264640331268e-02
-2.953650429844856262e-03,-3.160456195473670959e-03
-4.331884905695915222e-03,1.472184434533119202e-03
-4.518896341323852539e-03,3.630707412958145142e-02
-4.145316779613494873e-03,1.062247157096862793e-02
3.758393228054046631e-03,-2.333633601665496826e-03
-3.871165215969085693e-03,-2.461495995521545410e-02
-1.124586910009384155e-03,-1.347351446747779846e-02
2.722535282373428345e-04,-3.416161239147186279e-02
5.982330068945884705e-03,-2.426591888070106506e-02
4.456501454114913940e-03,-4.870720207691192627e-02
1.994047313928604126e-03,-2.973417192697525024e-02
3.990530967712402344e-04,-5.455281585454940796e-03
1.597480848431587219e-03,-8.437382057309150696e-03
8.283779025077819824e-04,8.201923221349716187e-03
-2.070162445306777954e-04,-5.414372310042381287e-03
-1.742158085107803345e-03,-4.697367548942565918e-04
4.743443801999092102e-03,7.417423650622367859e-03
4.175852984189987183e-03,1.593811064958572388e-02
-2.572186291217803955e-03,9.582750499248504639e-04
9.899958968162536621e-04,-1.115975156426429749e-02
3.083389252424240112e-03,1.412637531757354736e-03
2.525603398680686951e-03,2.387362904846668243e-02
1.759391278028488159e-03,7.530204951763153076e-03
-7.277708500623703003e-04,-1.906746998429298401e-03
2.332698553800582886e-03,8.513703942298889160e-03
3.900397568941116333e-04,1.623223535716533661e-02
1.334473490715026855e-04,4.196245223283767700e-03
1.837722957134246826e-04,-6.966970860958099365e-03
6.690453737974166870e-04,1.289352960884571075e-02
-3.087723627686500549e-03,8.283788338303565979e-03
-2.903047949075698853e-03,-1.503518223762512207e-02
-2.243740484118461609e-03,2.220472320914268494e-03
-1.452991738915443420e-03,-8.666155859827995300e-03
1.455707475543022156e-03,-3.649451583623886108e-02
-4.415789619088172913e-03,-2.250298112630844116e-02
-1.267589628696441650e-03,-2.064293436706066132e-02
-4.819221794605255127e-05,-4.580646753311157227e-03
-3.590639680624008179e-03,9.462973102927207947e-03
8.035320788621902466e-04,9.786795824766159058e-03
7.535293698310852051e-04,2.166193909943103790e-02
4.059057682752609253e-04,-6.795741617679595947e-03
-1.295413821935653687e-04,2.221886068582534790e-03
-6.180474534630775452e-03,3.926709294319152832e-03
-1.602035015821456909e-03,-5.045296624302864075e-03
2.230374142527580261e-03,-1.506718248128890991e-02
-3.641480579972267151e-03,-1.151048392057418823e-02
-4.109647125005722046e-03,2.538836747407913208e-02
-1.423027366399765015e-03,-1.855172216892242432e-03
-5.794949829578399658e-04,2.538889646530151367e-03
-8.301019668579101562e-03,1.743722707033157349e-03
-1.038859784603118896e-02,-1.425685361027717590e-02
-3.130290657281875610e-03,-1.097299903631210327e-02
2.983137965202331543e-03,-1.749359071254730225e-04
1.261992380023002625e-03,2.786355093121528625e-03
1.606747508049011230e-03,9.829141199588775635e-04
2.842521294951438904e-03,4.534969106316566467e-03
1.876743510365486145e-03,8.523179218173027039e-03
1.484297215938568115e-03,2.014631405472755432e-02
2.088900655508041382e-04,1.420000568032264709e-03
7.118271663784980774e-03,-3.423521295189857483e-03
2.913631498813629150e-03,-1.033846661448478699e-02
-2.393443137407302856e-04,-5.830457434058189392e-03
-2.711601555347442627e-04,1.496379822492599487e-02
4.362445324659347534e-04,1.359532214701175690e-02
-2.922115847468376160e-03,1.112758927047252655e-02
-2.944378182291984558e-03,9.926943108439445496e-03
1.198917627334594727e-03,2.705181762576103210e-02
3.113334998488426208e-03,2.992974407970905304e-02
4.830252379179000854e-03,7.822811603546142578e-04
4.463663324713706970e-03,-4.787912592291831970e-03
-3.996677696704864502e-05,-2.463300339877605438e-02
1.843860372900962830e-03,-9.736245498061180115e-03
1.100599765777587891e-03,-8.202668279409408569e-03
-1.190323382616043091e-04,-5.357842892408370972e-04
5.723200738430023193e-04,-4.600390791893005371e-03
-1.905590295791625977e-03,1.507539302110671997e-03
3.081653267145156860e-04,-1.577807404100894928e-02
4.421304911375045776e-03,-5.611054599285125732e-03
-2.990037202835083008e-03,-4.698593169450759888e-03
-4.980534315109252930e-03,2.053267881274223328e-02
-2.345941960811614990e-03,1.877993717789649963e-02
2.417242154479026794e-03,4.868595302104949951e-02
-9.175613522529602051e-04,3.244924545288085938e-02
-5.007952451705932617e-03,4.893437772989273071e-02
-1.318976283073425293e-03,2.271281927824020386e-02
-1.398481428623199463e-03,2.549976110458374023e-03
9.267628192901611328e-04,1.054190099239349365e-03
3.323251381516456604e-03,1.362283714115619659e-02
2.679167315363883972e-03,2.069725655019283295e-02
1.694398000836372375e-03,2.275403775274753571e-02
4.743950441479682922e-03,3.896487504243850708e-02
-2.542216330766677856e-03,2.997946925461292267e-02
-3.011271357536315918e-03,1.965964399278163910e-02
-3.075702115893363953e-03,1.804076880216598511e-02
-1.011544466018676758e-02,3.669845312833786011e-02
-6.207218393683433533e-03,-9.351670742034912109e-04
-2.284413203597068787e-03,2.309620380401611328e-03
-1.732507720589637756e-03,2.726807817816734314e-02
-1.803655177354812622e-04,2.485493198037147522e-02
1.268120482563972473e-02,1.146055199205875397e-02
2.927735447883605957e-03,-7.863203063607215881e-03
-7.940605282783508301e-04,-1.307130046188831329e-02
-4.009082913398742676e-04,-1.744349487125873566e-02
8.258689194917678833e-04,-4.868693649768829346e-03
5.757434293627738953e-03,3.600914031267166138e-03
1.141969114542007446e-03,-1.120150648057460785e-02
3.608085215091705322e-03,-1.501511223614215851e-02
4.210047423839569092e-03,-2.601476199924945831e-02
1.997351646423339844e-03,-9.806836023926734924e-03
-2.237558364868164062e-04,-6.248826161026954651e-03
-2.492051571607589722e-04,-5.381219089031219482e-03
-1.503050327301025391e-03,5.636420100927352905e-04
2.655562013387680054e-03,9.802119806408882141e-03
1.770809292793273926e-03,1.611507497727870941e-02
-1.771207898855209351e-04,2.727288007736206055e-02
4.043094813823699951e-03,1.577289216220378876e-02
2.330671995878219604e-03,-3.713143989443778992e-03
1.927606761455535889e-03,6.810007616877555847e-03
-4.262700676918029785e-04,3.747789189219474792e-03
-3.395192325115203857e-03,-7.400531321763992310e-04
-1.335637643933296204e-03,1.173648610711097717e-02
-1.608835533261299133e-03,-2.483617886900901794e-02
-2.188088372349739075e-03,-1.937959715723991394e-02
-3.815630450844764709e-03,-2.463567629456520081e-02
-5.738716572523117065e-03,-2.652977965772151947e-02
-4.336977377533912659e-03,2.409830130636692047e-02
-1.466076821088790894e-03,2.907807379961013794e-02
-2.396106719970703125e-04,1.629042997956275940e-02
-4.652839154005050659e-03,9.581260383129119873e-03
1.318361610174179077e-04,7.620090618729591370e-03
-8.156727999448776245e-04,1.254150830209255219e-02
-1.293603330850601196e-03,1.155510544776916504e-02
8.854970335960388184e-03,4.559407010674476624e-02
6.055284291505813599e-03,3.059113770723342896e-02
3.243854269385337830e-03,1.841023005545139313e-02
-2.940367907285690308e-03,-1.419835351407527924e-02
-2.037080004811286926e-03,-1.765952631831169128e-02
-3.713687881827354431e-03,-1.123730838298797607e-02
-8.054494857788085938e-03,9.477769955992698669e-03
4.369188100099563599e-04,6.193809211254119873e-03
1.564607024192810059e-03,4.300033673644065857e-03
3.454945981502532959e-04,-7.048426195979118347e-03
2.435781061649322510e-04,-2.253135107457637787e-02
-1.132621057331562042e-02,-1.782169565558433533e-02
-3.533495590090751648e-03,-2.478528767824172974e-02
-2.416133880615234375e-03,-6.343359127640724182e-03
-2.244748175144195557e-04,-9.651375934481620789e-03
4.187794402241706848e-03,-1.609071344137191772e-02
6.351878866553306580e-03,5.643268674612045288e-02
4.746263846755027771e-03,4.460146278142929077e-02
2.135120332241058350e-03,2.103195525705814362e-02
1.296564936637878418e-03,1.301078684628009796e-02
3.780534490942955017e-03,4.762373864650726318e-03
2.349432557821273804e-03,4.016829654574394226e-03
-2.358650788664817810e-03,1.479413732886314392e-02
-2.073312178254127502e-03,1.310173422098159790e-02
-6.189346313476562500e-04,-1.022083684802055359e-03
7.640553638339042664e-03,-2.406090497970581055e-04
4.355752840638160706e-03,2.117986604571342468e-02
5.419962108135223389e-04,7.821302860975265503e-04
-7.904639467597007751e-03,5.947794765233993530e-03
-5.220729857683181763e-03,2.186401002109050751e-02
-2.987826243042945862e-03,3.529282659292221069e-02
2.868194133043289185e-03,2.191635034978389740e-02
4.234654828906059265e-03,7.686808705329895020e-03
3.987090662121772766e-03,-4.238598048686981201e-04
1.724261790513992310e-03,-4.247302189469337463e-03
5.603190511465072632e-04,3.621242940425872803e-03
2.442853525280952454e-03,6.887353956699371338e-04
3.808535635471343994e-03,-8.937215432524681091e-03
4.619173705577850342e-04,1.958611421287059784e-02
7.352616637945175171e-03,-5.968006327748298645e-03
2.004843205213546753e-03,-5.316229537129402161e-03
2.877308055758476257e-03,9.495466947555541992e-03
1.994850113987922668e-03,7.192511111497879028e-03
1.063993200659751892e-03,5.987964570522308350e-03
-8.641138672828674316e-03,3.082500770688056946e-03
-7.119186222553253174e-03,-1.474825106561183929e-02
-1.962456852197647095e-03,-1.032199151813983917e-02
-2.966849133372306824e-03,-2.548861131072044373e-02
2.296809107065200806e-03,-1.235590316355228424e-02
-7.231123745441436768e-04,-3.794597461819648743e-03
3.807228058576583862e-04,2.278238534927368164e-03
5.132183432579040527e-04,1.768843270838260651e-02
-3.797104582190513611e-03,1.563551649451255798e-02
3.952160477638244629e-05,3.396948799490928650e-03
1.191848888993263245e-03,1.137435063719749451e-02
-1.083733513951301575e-03,-4.646420478820800781e-03
2.345047891139984131e-03,-4.081716760993003845e-03
5.390897393226623535e-03,-1.989820413291454315e-02


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-1.098583862185478210e-01,-4.211286902427673340e-01
1.335268735885620117e+00,1.326168417930603027e+00
1.129845157265663147e-01,3.706461191177368164e-01
5.702795460820198059e-03,3.845955431461334229e-02
2.890329807996749878e-03,1.891314610838890076e-02
9.858589619398117065e-04,2.090896666049957275e-02
7.877089083194732666e-04,1.866733655333518982e-03
5.092360079288482666e-04,1.148360036313533783e-02
-3.308853134512901306e-03,-9.736586362123489380e-03
-1.084588468074798584e-03,2.617509290575981140e-02
5.664708092808723450e-03,1.601774990558624268e-02
2.600667998194694519e-03,2.041850797832012177e-02
-5.165532231330871582e-03,8.963687345385551453e-03
-2.481406554579734802e-03,-3.732448443770408630e-03
-2.411032095551490784e-03,2.032077871263027191e-02
-8.235517889261245728e-04,-2.707172557711601257e-02
1.708075404167175293e-03,2.884283289313316345e-02
4.837734624743461609e-03,4.536174237728118896e-03
2.645673230290412903e-03,-1.236349344253540039e-03
-1.973778009414672852e-03,-3.486642614006996155e-03
9.998008608818054199e-04,-1.188628003001213074e-02
9.882058948278427124e-04,4.918487742543220520e-03
-1.908769831061363220e-03,-2.846970781683921814e-02
-9.163282811641693115e-05,-5.201330408453941345e-03
1.350173726677894592e-03,1.270418055355548859e-02
1.312304288148880005e-03,-9.259358048439025879e-04
-1.518728211522102356e-03,-5.458196625113487244e-03
1.854952424764633179e-04,1.148302108049392700e-04
-3.010518848896026611e-04,-1.074647717177867889e-02
2.536062151193618774e-03,2.582688815891742706e-02
-3.576206043362617493e-03,-1.231494918465614319e-02
-4.814174026250839233e-04,-8.907862007617950439e-03
-1.575786620378494263e-03,-2.389565110206604004e-02
6.445046514272689819e-03,3.233324736356735229e-02
-6.263051182031631470e-04,1.102363504469394684e-02
-2.387151122093200684e-03,-6.577152758836746216e-03
-1.335348933935165405e-04,-4.791831970214843750e-02
1.488874107599258423e-02,-6.886523216962814331e-03
3.209566697478294373e-03,2.656482160091400146e-02
-3.240929916501045227e-03,1.644527167081832886e-02
-8.056228980422019958e-03,-9.248508140444755554e-03
3.331694751977920532e-04,-1.769581064581871033e-02
-1.525285840034484863e-02,2.917187288403511047e-03
2.618147060275077820e-03,-1.021999120712280273e-02
-1.907233148813247681e-03,-1.459168270230293274e-03
4.266686737537384033e-04,8.705185726284980774e-03
-2.805439755320549011e-03,-2.616818994283676147e-03
-1.896379515528678894e-03,7.796477526426315308e-03
7.103068754076957703e-03,1.895980536937713623e-02
-5.254659801721572876e-03,1.321429386734962463e-03
-1.299878582358360291e-03,5.009673535823822021e-03
-5.552362650632858276e-03,-1.009338721632957458e-02
2.511134371161460876e-03,-6.028354167938232422e-03
4.032483324408531189e-03,-1.379138603806495667e-02
2.374539151787757874e-03,1.766905933618545532e-02
-6.017088890075683594e-04,-2.890616655349731445e-03
1.462353393435478210e-03,-1.160066016018390656e-02
1.920979470014572144e-03,2.573376521468162537e-02
2.692142501473426819e-03,-1.294122263789176941e-02
4.708169028162956238e-03,-3.063777834177017212e-02
6.093475967645645142e-03,8.526695892214775085e-03
-4.902277141809463501e-04,-2.516970969736576080e-02
-2.953650429844856262e-03,-3.160456195473670959e-03
-3.871165215969085693e-03,-2.461495995521545410e-02
1.994047313928604126e-03,-2.973417192697525024e-02
-1.742158085107803345e-03,-4.697367548942565918e-04
3.083389252424240112e-03,1.412637531757354736e-03
3.900397568941116333e-04,1.623223535716533661e-02
-2.903047949075698853e-03,-1.503518223762512207e-02
-1.267589628696441650e-03,-2.064293436706066132e-02
4.059057682752609253e-04,-6.795741617679595947e-03
-3.641480579972267151e-03,-1.151048392057418823e-02
-1.038859784603118896e-02,-1.425685361027717590e-02
2.842521294951438904e-03,4.534969106316566467e-03
2.913631498813629150e-03,-1.033846661448478699e-02
-2.944378182291984558e-03,9.926943108439445496e-03
-3.996677696704864502e-05,-2.463300339877605438e-02
-1.905590295791625977e-03,1.507539302110671997e-03
-2.345941960811614990e-03,1.877993717789649963e-02
-1.398481428623199463e-03,2.549976110458374023e-03
4.743950441479682922e-03,3.896487504243850708e-02
-6.207218393683433533e-03,-9.351670742034912109e-04
2.927735447883605957e-03,-7.863203063607215881e-03
1.141969114542007446e-03,-1.120150648057460785e-02
-2.492051571607589722e-04,-5.381219089031219482e-03
4.043094813823699951e-03,1.577289216220378876e-02
-1.335637643933296204e-03,1.173648610711097717e-02
-4.336977377533912659e-03,2.409830130636692047e-02
-8.156727999448776245e-04,1.254150830209255219e-02
-2.940367907285690308e-03,-1.419835351407527924e-02
1.564607024192810059e-03,4.300033673644065857e-03
-2.416133880615234375e-03,-6.343359127640724182e-03
2.135120332241058350e-03,2.103195525705814362e-02
-2.073312178254127502e-03,1.310173422098159790e-02
-7.904639467597007751e-03,5.947794765233993530e-03
3.987090662121772766e-03,-4.238598048686981201e-04
4.619173705577850342e-04,1.958611421287059784e-02
1.063993200659751892e-03,5.987964570522308350e-03
2.296809107065200806e-03,-1.235590316355228424e-02
3.952160477638244629e-05,3.396948799490928650e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.140174959305047864e+00
1.326104300506857070e-01
1.800166673516844229e-01
2.346649847139776479e-01
2.480135057408712762e-01
2.392570476726040563e-01
1.731647944167178099e-01
1.382725528795348269e-01
9.435589274384406644e-02
5.484897491091728083e-02
4.051963451673434163e-02
2.462391324690768948e-02
1.299294755251487014e-02
1.059609842456233839e-02
9.207270485938612303e-03
6.802357351492312881e-03
1.172145093783517021e-02
4.697249838586135123e-03
1.697864818281710764e-02
4.829148176355894419e-03
3.619863482428183846e-03
2.703235417206152451e-03
2.436450606451302098e-03
7.153339631674330776e-03
3.963146524259298156e-03
6.035417206634394009e-03
4.394402843103077314e-03
2.178182803379546777e-03
2.072497171368708254e-03
4.669998141917991973e-03
3.722116646567544436e-03
5.628376899233931280e-03
5.315280118350754028e-03
3.108481671699140931e-03
1.568021289925242623e-03
3.013184016228683676e-03
7.981515970991712172e-03
4.164778360119347593e-03
5.755728332295674370e-03
1.951233236674537958e-03
2.824583629832573550e-03
7.587904661956980032e-03
5.694437941375904422e-03
1.032296285691049198e-03
5.873506211796816756e-03
2.047753445453214059e-03
4.526028275547765677e-03
4.609607437648320302e-03
7.485100234836368840e-03
5.932435411885502059e-03
2.120604719776987904e-03
7.278216644982771731e-03
3.101875039882826673e-03
1.674118004573501564e-03
6.937721267471497200e-04
2.697497718266056096e-03
9.841864963042974007e-03
3.139669925528441527e-03
1.128716066603831702e-03
3.902532559863214172e-03
2.550058758268675292e-03
5.378340378936719360e-03
2.550482568494352037e-03
4.911575876096971500e-03
1.532528097513287174e-03
5.881790283385392865e-03
1.224157479409270551e-03
1.093459668789838798e-03
6.826919272181047318e-04
6.209152670786886874e-03
3.135728758252826365e-03
1.041328838687596587e-03
9.466759629751972079e-04
5.711307595546965578e-03
1.528775964211251219e-03
2.797911433052732710e-03
2.918762400517829064e-03
2.783804975799982449e-03
1.184667574289073036e-03
6.977853183109259533e-03
1.377331684215279354e-03
6.785951713373696188e-03
1.941338736918256803e-03
2.652672512989763965e-03
1.848721173342693066e-03
7.228997768827450298e-04
6.792221219543687245e-03
1.029367016768400686e-03
2.236630065190473547e-03
2.294371376459944725e-03
1.281303835380592521e-03
2.983859881083621157e-03
3.064626322800024540e-03
1.312052413208913883e-03
1.308687219695880413e-03
1.091909839963376263e-03
2.161024497562239344e-03
1.081109159819810617e-03
6.223601068607031994e-03
3.238225557558115086e-03
9.594831087456571345e-04
1.020098635260721989e-02
1.638555988969860521e-03
2.935933784881385959e-03
1.573050092640715294e-03
3.952665686697612573e-04
4.773477217731523711e-03
3.411065738687767655e-03
1.926342164184085973e-03
3.716047487460053759e-03
1.855099061651339877e-03
3.301152089345206053e-03
1.364787709081017762e-03
6.159669713630376575e-03
1.873937054468373387e-03
3.417586750114294048e-04
3.782144947357950638e-03
2.001785790648967153e-03
2.612314563945239160e-03
2.845831653131291293e-03
2.006820298313385584e-03
2.202312483930587983e-03
4.134989445025694620e-03
2.003621985829215271e-03
8.344928678262432051e-03
7.211861965150377987e-03
6.159631548856022527e-04
9.154562041036319836e-05
3.536901791888570189e-03
2.543745763171470064e-03
3.782570870385781208e-04
9.043079143628255864e-03
1.674412333299726266e-03
2.391757979356589747e-03
1.190134615487360107e-03
1.998148216971306311e-03
5.735253451345810605e-03
1.758446279014754107e-03
4.612610294472388808e-03
2.347816522788773175e-03
2.283088557326155236e-03
4.612759751863537705e-03
9.324820977304256343e-04
1.277879790800869660e-03
1.668309034157854477e-03
1.218988842051137861e-03
1.810021587983036591e-03
2.192590914614921463e-03
2.015974127010583712e-03
4.208181015726967546e-03
9.711618012589978526e-04
6.920993032634794890e-04
3.267279427919981671e-03
2.423560025229403152e-03
8.436434273628326628e-04
2.725358494089328253e-03
5.348116796490004141e-03
1.956828286168174960e-03
1.558780292923048509e-03
2.519195858588998624e-03
3.121247608464739268e-03
4.468188394178770895e-03
3.051637936936428888e-03
1.101253833509354806e-03
1.343883881371714471e-03
4.441892273196277469e-03
2.586034046785594571e-03
4.293865981340078651e-03
1.741751556215152428e-03
5.949889433682882880e-03
1.636936841261174948e-03
3.259062216494636958e-03
1.531503057450424874e-03
7.451078037296460059e-03
1.930154437084168019e-03
8.449987332183349137e-04
8.191823332973849217e-04
6.755440047054305473e-03
5.940232660103138100e-03
7.330888256084180151e-04
7.437834410823005761e-03
4.447108676346670474e-03
6.546503216225551961e-04
4.992212442629713476e-03
2.887523327892682970e-03
3.032824054356954204e-03
1.925641108404245070e-03
8.992203523448960437e-04
8.684026052182885688e-04
6.202774306514093061e-03
1.652201900639991465e-03
2.051447132327540064e-03
2.682074533193277727e-03
2.313898903861797470e-03
1.388366744991601214e-03
2.715064279568293968e-03
1.360344029274539483e-03
2.976335999558328126e-03
7.564964655864645122e-04
3.712217980506934186e-03
5.161342321876198624e-03
1.732630243371695170e-03
5.327380568277456825e-03
3.585252052965782945e-03
1.928249356713467727e-03
3.505429418485514481e-03
9.927604994336121716e-04
1.322606115977934763e-03
3.938973512204534989e-03
1.395821914396611595e-03
2.509469937485371300e-03
1.881259251579511056e-03
3.585484776179588377e-03
5.206377016385667009e-03
4.900766840633982539e-03
2.804277646707147454e-04
5.736851475626774570e-04
3.123429128233515002e-03
1.553677082975413268e-03
1.577844453801535967e-03
6.099014858776044675e-04
2.773127793854538326e-03
5.721532730062488421e-03
2.454642816202330050e-03
2.923734455031346251e-03
7.027296591137668479e-04
7.263767870375024624e-03
2.439915842117116890e-03
1.043338906449516783e-03
2.158647883053609919e-03
9.611130456324150405e-04
1.111302624933426398e-03
1.301875896159763232e-03
5.247399739251268520e-03
2.788041826674497303e-03
4.693239166044703902e-04
5.317201442879090521e-04
3.148513921558591510e-03
1.357963215071821689e-03
3.702823698345064987e-03
2.570635186657306299e-03
1.242401511572766319e-03
2.065569405359391625e-03
1.851300093832700241e-03
3.589148431222807367e-03
2.471443103113419529e-03
9.592361314223647739e-04
1.551983857819613571e-03
4.344879828991470364e-03
3.219923847634025005e-03
2.649771924189410857e-04
1.293839230484661708e-03
1.762532661743627157e-03
2.485390900854312669e-03
6.204162212920762663e-03
4.567513853320837210e-03
1.134844119301386999e-03
5.519871832337526138e-03
1.515551722900720152e-03
6.509873119523198852e-03
3.834292908769628989e-03
9.249010167257350548e-04
1.703828653195734919e-04
6.872865813325796172e-03
2.566213760068547511e-03
8.721561727737718681e-04
4.454307852558049563e-03
9.578074040572813128e-04
1.385597457416498039e-03
1.562945370417024140e-03
1.525496578293996123e-03
2.634521702329209892e-03
6.992063075727583676e-03
5.211124288614883866e-03
1.216865342823081906e-03
3.482440394880891173e-04
3.010390959492329713e-03
3.168858279893767976e-03
1.159066838433063257e-03
5.319568065921168043e-03
2.334989361716986647e-03
7.851878992397139578e-04
6.190840537535656149e-04
3.343957917672214526e-03
2.050162808077732237e-03
4.726025746233726739e-03
1.395147946956982023e-03
1.488668949425239882e-03
1.281832722078932564e-03
1.416166942143954601e-03
4.945648114671880036e-03
1.832101789835850845e-03
2.206276844332159814e-03
1.123404405538005026e-03
5.294303341817001123e-03
5.069377709317889925e-03
1.190612196731433625e-03
3.454555416732712787e-03
5.626859739742394190e-04
2.258607871298380166e-04
1.746604431375064050e-03
4.327824973796494043e-03
3.322142796244768621e-03
1.349806191130148002e-03
3.728703150026886192e-03
1.255618513944133357e-03
3.969251589783074838e-03
9.356151684835388536e-04
9.517787645476810448e-04
6.737671895153026771e-04
2.739189990075702359e-03
1.681422213321384553e-03
5.165027201102899944e-03
3.304389099594896156e-03
2.003759042205829899e-03
3.518234611384475023e-03
1.650500832130504534e-03
4.277287350571503527e-03
1.576925195492823823e-03
3.902283245390715874e-03
2.508152916475894778e-03
3.184852291342812891e-03
6.189770046121813437e-04
2.296085068827125649e-03
1.950063282552792938e-03
7.618388744649561006e-04
1.396982339062367113e-03
1.297763782085597844e-03
2.695393088765546483e-03
2.855874787162842720e-03
1.666003193031320630e-03
3.748990409767545638e-03
2.176627186097938264e-03
1.388909211771819502e-03
2.226019893600291941e-03
1.037254693994139974e-03
2.350331774840277218e-03
1.753468636449508761e-03
2.747567936178884652e-03
8.117383596205352816e-04
3.229835169932152028e-03
2.200281356516966234e-03
1.768555704443837244e-03
4.429822736165222458e-03
2.113044416523591346e-03
5.555656563192235215e-04
1.964905754670896385e-03
3.180917603044636482e-03
1.300222043661164494e-03
2.009127731800835950e-03
4.000397000221265001e-03
1.154083936580653285e-03
1.439210471903392460e-03
1.423251108121932357e-03
1.646457826117047859e-03
1.391571618239805354e-03
5.167655456067272654e-03
3.437806277954146960e-03
5.896027494485565424e-04
1.131394223160376872e-03
2.479217426687435957e-03
1.068991422593152567e-03
1.622709879214273825e-03
5.167624166594750800e-04
3.766956646509515426e-04
1.925357642610937923e-03
1.726839635247560912e-03
2.140395349755604051e-03
2.457471678827888133e-03
1.861224691797404383e-03
1.549264807152010443e-03
9.315935867472185028e-04
4.714718655474355036e-03
1.098677245243079477e-03
5.800780408300577982e-04
2.129798947547378255e-03
2.831127916051939288e-03
1.373279898376586700e-03
4.273330879227879402e-03
9.314676234843991508e-04
3.358493325230482891e-03
1.870415822279246267e-03
2.978514819742130002e-04
1.448480368057638006e-03
1.455734389735103759e-03
9.365450490446602591e-04
2.914373736596392872e-03
1.660293847072675643e-03
1.198067898395299051e-03
3.629082297264119624e-03
6.552290042833553655e-04
4.486648200935949501e-03
2.459134294598202576e-03
2.326706556849299744e-03
3.543152542454141869e-03
2.727811260110144485e-03
5.294881934213258815e-04
1.811522111241665924e-03
9.417808827179516024e-04
9.140900923601551122e-04
3.794971488455840293e-03
1.513121155940124613e-03
1.323397076839804296e-03
1.265515390375427339e-03
2.760970471398874974e-03
4.917089655707651726e-03
1.529298214175634591e-03
3.266525314148607459e-03
1.965924379412522637e-03
2.461132854956955048e-03
3.041432151910739359e-03
9.753022793865764222e-04
1.018230355855409769e-03
1.639155337528945761e-03
2.123971477324167276e-03
2.134602969164671894e-03
6.657463087604131163e-04
2.390713429274608087e-03
2.045818426201099181e-03
1.968628516672722012e-03
1.859911249497771572e-04
1.128447475702805359e-03
2.282816968101487442e-03
1.489865860729713571e-03
2.054520293699415266e-03
1.626762446957024039e-03
2.843560771214992226e-03
1.399952968057402566e-03
7.473670667739026798e-04
7.268499345448994810e-04
1.729330169063762182e-03
4.974810158969869035e-03
1.392601799018697165e-03
1.108281944156995881e-03
8.333864816166320797e-04
6.800673960447078774e-03
2.000651135359493137e-03
1.632291639863475913e-03
1.063284879321034233e-03
7.222476062305550936e-04
7.052980945258729506e-04
7.023002342377232879e-04
5.978525525213982707e-03
1.936474683805821740e-03
1.605073515884744909e-03
4.823289579881699651e-03
5.627963704700038056e-04
8.537632706704565387e-04
2.688119379468284151e-03
1.911436465015426854e-03
4.203360136537174748e-04
1.680321862171124886e-03
2.333869643783342308e-03
1.712521177264946480e-03
1.501733740872347516e-03
2.356070199878023026e-03
1.099261916118651891e-03
1.286604036499349769e-03
9.627522610552510796e-03
4.180441117872312623e-03
2.987314699355513199e-03
1.023795490710974112e-03
1.100625202258078382e-03
2.282023948527446252e-04
1.543225205573152533e-03
3.256848029705614826e-04
1.864347094863706656e-03
1.779179569406471933e-03
3.150165579251458774e-03
2.618814910631421522e-03
1.353803040821313771e-03
2.346088559072683193e-03
2.348954264053719314e-03
2.205325057595075144e-03
2.154949339583355980e-03
1.304290756736099614e-03
1.083027423883171480e-03
9.565302856007804706e-04
7.361309453268946590e-04
1.881717393328275097e-03
3.974819905887742519e-03
3.968311968151378918e-03
1.056440613062582324e-03
1.975385990408916412e-03
3.220375425381119799e-03
3.357545101887327433e-04
1.412922958135037071e-03
2.350399749538783882e-03
8.846560622269598537e-04
2.197747985912297444e-03
1.764341389364275847e-03
1.277425851793956551e-03
1.165153156667681584e-03
2.006670892285852305e-03
6.972456186034665026e-04
1.758700488750151655e-03
1.014437992533592185e-03
3.093916653356990846e-03
4.874989831306910065e-04
3.112693022556302022e-03
1.833331071466161441e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.140174959305047864e+00
2.392570476726040563e-01
4.051963451673434163e-02
6.802357351492312881e-03
3.619863482428183846e-03
6.035417206634394009e-03
3.722116646567544436e-03
3.013184016228683676e-03
2.824583629832573550e-03
2.047753445453214059e-03
2.120604719776987904e-03
2.697497718266056096e-03
2.550058758268675292e-03
5.881790283385392865e-03
3.135728758252826365e-03
2.797911433052732710e-03
1.377331684215279354e-03
7.228997768827450298e-04
1.281303835380592521e-03
1.091909839963376263e-03
9.594831087456571345e-04
3.952665686697612573e-04
1.855099061651339877e-03
3.417586750114294048e-04
2.006820298313385584e-03
7.211861965150377987e-03
3.782570870385781208e-04
1.998148216971306311e-03
2.283088557326155236e-03
1.218988842051137861e-03
9.711618012589978526e-04
2.725358494089328253e-03
3.121247608464739268e-03
4.441892273196277469e-03
1.636936841261174948e-03
8.449987332183349137e-04
7.437834410823005761e-03
3.032824054356954204e-03
1.652201900639991465e-03
2.715064279568293968e-03
5.161342321876198624e-03
3.505429418485514481e-03
2.509469937485371300e-03
2.804277646707147454e-04
6.099014858776044675e-04
7.027296591137668479e-04
9.611130456324150405e-04
4.693239166044703902e-04
2.570635186657306299e-03
2.471443103113419529e-03
2.649771924189410857e-04
4.567513853320837210e-03
3.834292908769628989e-03
8.721561727737718681e-04
1.525496578293996123e-03
3.482440394880891173e-04
2.334989361716986647e-03
4.726025746233726739e-03
4.945648114671880036e-03
5.069377709317889925e-03
1.746604431375064050e-03
1.255618513944133357e-03
2.739189990075702359e-03
3.518234611384475023e-03
2.508152916475894778e-03
7.618388744649561006e-04
1.666003193031320630e-03
1.037254693994139974e-03
3.229835169932152028e-03
5.555656563192235215e-04
4.000397000221265001e-03
1.391571618239805354e-03
2.479217426687435957e-03
1.925357642610937923e-03
1.549264807152010443e-03
2.129798947547378255e-03
3.358493325230482891e-03
9.365450490446602591e-04
6.552290042833553655e-04
2.727811260110144485e-03
3.794971488455840293e-03
4.917089655707651726e-03
3.041432151910739359e-03
2.134602969164671894e-03
1.859911249497771572e-04
1.626762446957024039e-03
1.729330169063762182e-03
6.800673960447078774e-03
7.052980945258729506e-04
4.823289579881699651e-03
4.203360136537174748e-04
2.356070199878023026e-03
2.987314699355513199e-03
3.256848029705614826e-04
1.353803040821313771e-03
1.304290756736099614e-03
3.974819905887742519e-03
3.357545101887327433e-04
1.764341389364275847e-03
1.758700488750151655e-03
1.833331071466161441e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.445123100280761719e+01,1.426181316375732422e+01,-0.000000000000000000e+00,1.894182413816452026e-01
8.997230529785156250e-01,1.271847039461135864e-01,-3.895946145057678223e-01,1.162132978439331055e+00
1.474312543869018555e+00,6.339351534843444824e-01,4.439826011657714844e-01,3.963947892189025879e-01
1.664087176322937012e+00,1.057569861412048340e+00,4.711147844791412354e-01,1.354025900363922119e-01
1.575622081756591797e+00,1.200865745544433594e+00,3.234499990940093994e-01,5.130638554692268372e-02
1.162901997566223145e+00,1.197636246681213379e+00,-5.616088956594467163e-02,2.142669260501861572e-02
3.844032883644104004e-01,8.310196995735168457e-01,-5.698126554489135742e-01,1.231962367892265320e-01
1.254589706659317017e-01,5.525853633880615234e-01,-5.913627147674560547e-01,1.642363220453262329e-01
-2.624988555908203125e-03,2.954478859901428223e-01,-4.242095947265625000e-01,1.261367201805114746e-01
-3.482849895954132080e-02,1.277392953634262085e-01,-2.383169531822204590e-01,7.574915885925292969e-02
-2.050292864441871643e-02,6.885005533695220947e-02,-1.440830528736114502e-01,5.473006889224052429e-02
-2.373583614826202393e-03,3.323745727539062500e-02,-5.915861576795578003e-02,2.354757487773895264e-02
3.687188029289245605e-03,1.574437133967876434e-02,-1.804982498288154602e-02,5.992641672492027283e-03
3.675262210890650749e-03,9.465331211686134338e-03,-8.985370397567749023e-03,3.195301396772265434e-03
3.525349311530590057e-03,6.106723099946975708e-03,-4.589165560901165009e-03,2.007791772484779358e-03
3.035859204828739166e-03,3.764890134334564209e-03,-1.080708461813628674e-03,3.516775614116340876e-04
4.448801279067993164e-03,3.663137555122375488e-03,-2.077414188534021378e-03,2.863077679648995399e-03
1.654623425565660000e-03,1.709164702333509922e-03,-1.011588246910832822e-04,4.661755519919097424e-05
8.306211791932582855e-03,2.293003490194678307e-03,-6.475361878983676434e-04,6.660744547843933105e-03
-7.466133683919906616e-05,1.266870065592229366e-03,-2.436613664031028748e-03,1.095082261599600315e-03
5.476799560710787773e-04,9.583379141986370087e-04,-8.750166161917150021e-04,4.643586871679872274e-04
6.654965691268444061e-04,7.565168198198080063e-04,-1.849175459938123822e-04,9.389730257680639625e-05
6.083375192247331142e-04,6.178803159855306149e-04,-1.099109613278415054e-05,1.448336888643098064e-06
2.003651112318038940e-03,8.258907473646104336e-04,-3.227387205697596073e-04,1.500499085523188114e-03
2.598362916614860296e-04,4.407323140185326338e-04,-6.771574262529611588e-04,4.962614038959145546e-04
1.121014123782515526e-03,5.138983833603560925e-04,-2.355166652705520391e-04,8.426324347965419292e-04
4.994189366698265076e-04,4.700142890214920044e-04,-4.622983396984636784e-04,4.917029873467981815e-04
3.326279693283140659e-04,3.322116972412914038e-04,-3.113147613476030529e-06,3.529422428982798010e-06
3.014302346855401993e-04,2.999049902427941561e-04,-8.107004418889118824e-07,2.335923682039720006e-06
7.563929539173841476e-04,3.532015543896704912e-04,-2.137378032784909010e-05,4.245651653036475182e-04
2.692092675715684891e-04,3.019630094058811665e-04,-3.482394677121192217e-04,3.154857258778065443e-04
1.076166052371263504e-03,3.836002433672547340e-04,-5.359184797271154821e-05,7.461577188223600388e-04
5.155995604582130909e-04,1.987155264941975474e-04,-8.754710434004664421e-04,1.192355062812566757e-03
3.180222702212631702e-04,2.080023259622976184e-04,-1.464867964386940002e-04,2.565067261457443237e-04
1.355909771518781781e-04,1.460491475882008672e-04,-3.235197436879388988e-05,2.189380757045000792e-05
3.158492618240416050e-04,1.592072076164186001e-04,-2.972492802655324340e-05,1.863670040620490909e-04
1.439851475879549980e-03,5.062042037025094032e-04,-4.233497893437743187e-04,1.356997061520814896e-03
1.105975534301251173e-04,1.458372280467301607e-04,-5.893507041037082672e-04,5.541110294871032238e-04
1.131713506765663624e-03,2.823417889885604382e-04,5.222159234108403325e-05,7.971501327119767666e-04
9.582148049958050251e-05,1.186416266136802733e-04,-2.594080069684423506e-05,3.120660949207376689e-06
-1.040755887515842915e-04,8.453038026345893741e-05,-5.763163790106773376e-04,3.877104027196764946e-04
1.613007159903645515e-03,2.960316778626292944e-04,-4.183899436611682177e-04,1.735365483909845352e-03
1.285396283492445946e-04,2.552014775574207306e-04,-8.453511982224881649e-04,7.186893490143120289e-04
6.109340756665915251e-05,5.955115193501114845e-05,-3.008126441272906959e-05,3.162352368235588074e-05
1.193071249872446060e-03,2.045124856522306800e-04,-1.929919017129577696e-05,1.007857965305447578e-03
-3.670606020023114979e-05,8.923923451220616698e-05,-1.607855665497481823e-04,3.484027183731086552e-05
8.185837650671601295e-04,1.913264277391135693e-04,3.929596859961748123e-04,2.342976658837869763e-04
1.002862234599888325e-03,2.037234808085486293e-04,5.929775070399045944e-04,2.061612176476046443e-04
2.310826908797025681e-03,4.759801668114960194e-04,1.293088309466838837e-03,5.417583743110299110e-04
-1.453547505661845207e-03,5.287596286507323384e-05,-3.660788992419838905e-03,2.154365414753556252e-03
-2.071307972073554993e-04,3.991439007222652435e-05,-5.236645811237394810e-04,2.766193938441574574e-04
1.261574449017643929e-03,2.405677078058943152e-04,-6.776913069188594818e-04,1.698698033578693867e-03
-5.515269003808498383e-05,4.383971827337518334e-05,-5.090575432404875755e-04,4.100651422049850225e-04
7.698625267948955297e-05,3.241215017624199390e-05,-4.637346864910796285e-05,9.094757115235552192e-05
4.754393012262880802e-05,2.713718095037620515e-05,1.112735390051966533e-05,9.279398000217042863e-06
3.354068030603230000e-04,5.581292862189002335e-05,9.042768942890688777e-05,1.891661813715472817e-04
2.100985962897539139e-03,8.525094017386436462e-04,5.430331802926957607e-04,7.054432062432169914e-04
-5.110709462314844131e-04,3.117340384051203728e-05,-1.137590152211487293e-03,5.953458603471517563e-04
-1.016657333821058273e-04,2.250123725389130414e-05,-1.966320269275456667e-04,7.246505992952734232e-05
5.978124099783599377e-04,1.141839456977322698e-04,2.166690974263474345e-04,2.669593668542802334e-04
-1.763693580869585276e-04,2.478145142958965153e-05,-6.066712667234241962e-04,4.055204626638442278e-04
1.216079690493643284e-03,1.457958423998206854e-04,2.444211277179419994e-04,8.258627494797110558e-04
-3.244584077037870884e-04,2.817405402311123908e-05,-7.736189290881156921e-04,4.209864418953657150e-04
8.566738106310367584e-04,1.815412833821028471e-04,3.163100918754935265e-04,3.588223771657794714e-04
-1.449568808311596513e-04,3.457755519775673747e-05,-2.160779695259407163e-04,3.654354077298194170e-05
2.926333108916878700e-04,1.569682790432125330e-04,-1.006890670396387577e-03,1.142555731348693371e-03
1.413334684912115335e-04,1.673127735557500273e-05,3.655839464045129716e-05,8.804378740023821592e-05
-2.900649269577115774e-05,1.367618369840783998e-05,-1.119877415476366878e-04,6.930506788194179535e-05
2.556463368819095194e-05,1.562011857458855957e-05,-4.398061719257384539e-06,1.434257683285977691e-05
1.978928223252296448e-03,3.825752719421871006e-05,-2.214866253780201077e-04,2.162157325074076653e-03
-3.619308699853718281e-04,2.219659290858544409e-05,-9.484346956014633179e-04,5.643072072416543961e-04
-6.093444972066208720e-05,2.105964995280373842e-05,-1.139152736868709326e-04,3.192117583239451051e-05
-4.165388600085861981e-05,1.391929981764405966e-05,-1.083179085981100798e-04,5.274472277960740030e-05
1.074627041816711426e-03,1.279690768569707870e-04,-2.606065536383539438e-04,1.207264489494264126e-03
-1.616946246940642595e-04,1.716483166092075408e-05,-3.003814490512013435e-04,1.215219963341951370e-04
3.651500155683606863e-04,7.228211325127631426e-05,1.749314251355826855e-04,1.179364917334169149e-04
-1.023951626848429441e-04,1.362046077701961622e-05,-5.884916172362864017e-04,4.724759783130139112e-04
2.800705551635473967e-04,2.625234810693655163e-05,-1.003230427158996463e-04,3.541412588674575090e-04
-9.691600098449271172e-06,2.339834463782608509e-05,-4.723160236608237028e-05,1.414165762980701402e-05
1.497936435043811798e-03,3.213202289771288633e-04,2.990080101881176233e-04,8.776082540862262249e-04
-2.980588760692626238e-04,1.432423050573561341e-05,-4.306375340092927217e-04,1.182544292532838881e-04
5.667420336976647377e-04,1.835946313804015517e-04,-1.120146014727652073e-03,1.503293402493000031e-03
6.470802327385172248e-05,1.874227564258035272e-05,-1.189225877169519663e-04,1.648883335292339325e-04
2.453070483170449734e-04,4.253659790265373886e-05,1.681044705037493259e-05,1.859599869931116700e-04
4.230214108247309923e-05,1.839459946495480835e-05,-1.530585577711462975e-04,1.769661030266433954e-04
-1.334170883637852967e-05,1.284606969420565292e-05,-4.513260137173347175e-05,1.894482193165458739e-05
2.053807489573955536e-03,1.893560547614470124e-04,1.954310864675790071e-04,1.669020392000675201e-03
-1.612586493138223886e-04,1.769307345966808498e-05,-2.083296712953597307e-04,2.937794306490104645e-05
-4.097857163287699223e-04,1.143845202022930607e-05,-7.432182319462299347e-04,3.219940699636936188e-04
-1.002798380795866251e-04,1.858019641076680273e-05,-3.757472441066056490e-04,2.568872005213052034e-04
2.973220034618861973e-05,1.924439857248216867e-05,-5.949184196651913226e-05,6.997964374022558331e-05
2.353583404328674078e-04,7.238631224026903510e-05,1.086484553525224328e-05,1.521071826573461294e-04
1.174142234958708286e-04,4.170049214735627174e-05,-2.387576096225529909e-04,3.144713409710675478e-04
3.254914918215945363e-05,1.790131318557541817e-05,-2.905994915636256337e-05,4.370778697193600237e-05
1.113081234507262707e-04,1.294389130634954199e-05,1.860971497080754489e-05,7.975451444508507848e-05
-1.282612356590107083e-05,8.597078704042360187e-06,-8.440730744041502476e-05,6.298410153249278665e-05
2.247986558359116316e-04,7.918019036878831685e-06,-6.124473293311893940e-05,2.781253715511411428e-04
-3.146463859593495727e-05,1.023191634885733947e-05,-1.001153068500570953e-04,5.841875099577009678e-05
1.231693895533680916e-03,1.639363908907398582e-04,-1.941660739248618484e-04,1.261923578567802906e-03
-1.300586154684424400e-04,1.914875429065432400e-05,-7.145518320612609386e-04,5.653444677591323853e-04
7.869422552175819874e-05,1.155832251242827624e-05,3.543869024724699557e-05,3.169721821905113757e-05
3.081034636124968529e-03,4.392114933580160141e-04,-6.817797548137605190e-04,3.323602955788373947e-03
-1.063270465238019824e-04,3.135449151159264147e-05,-1.643402792979031801e-04,2.665874126250855625e-05
-4.328029463067650795e-04,1.434427849744679406e-05,-9.437724365852773190e-04,4.966252017766237259e-04
-8.888318552635610104e-05,9.141151167568750679e-06,-2.465463767293840647e-04,1.485220418544486165e-04
-7.081950570864137262e-06,8.056238584686070681e-06,-2.450816100463271141e-05,9.369971849082503468e-06
9.979499736800789833e-04,9.258303907699882984e-05,1.376731961499899626e-04,7.676937384530901909e-04
-1.735095283947885036e-04,2.084382686007302254e-05,-8.119912235997617245e-04,6.176378810778260231e-04
1.203132414957508445e-04,1.129979955294402316e-05,-8.681772305862978101e-05,1.958311622729524970e-04
4.686193133238703012e-04,7.381447358056902885e-05,2.026759466389194131e-05,3.745372523553669453e-04
2.128616615664213896e-04,3.383812872925773263e-05,1.360124879283830523e-04,4.301104490878060460e-05
4.300969885662198067e-04,1.022235010168515146e-04,2.473835193086415529e-04,8.048994641285389662e-05
4.309445284889079630e-05,2.826871968863997608e-05,1.456813060940476134e-05,2.576004192178515950e-07
3.726615104824304581e-04,4.606226502801291645e-05,-1.687956973910331726e-03,2.014556201174855232e-03
9.030086948769167066e-05,1.249665274372091517e-05,-9.992365085054188967e-05,1.777278666850179434e-04
4.193460881651844829e-06,8.049559255596250296e-06,-4.422851361596258357e-06,5.667532150255283341e-07
2.876673825085163116e-04,9.480216976953670382e-05,-7.683158764848485589e-05,2.696967858355492353e-04
1.740239240461960435e-04,3.008597377629484981e-05,5.454733764054253697e-05,8.939061081036925316e-05
3.253052709624171257e-04,5.516475721378810704e-05,1.763339532772079110e-04,9.380654955748468637e-05
-1.316478883381932974e-04,1.312283256993396208e-05,-5.965476157143712044e-04,4.517768684308975935e-04
1.171807089122012258e-04,4.089421054231934249e-05,4.019543484901078045e-05,3.609105988289229572e-05
4.752117820316925645e-05,4.561283276416361332e-05,-6.127562664914876223e-05,6.318397208815440536e-05
4.203827702440321445e-04,6.616800237679854035e-05,-2.361621300224214792e-04,5.903769051656126976e-04
-7.966766133904457092e-06,2.028118979069404304e-05,-1.750776282278820872e-04,1.468296686653047800e-04
2.562381559982895851e-03,2.783515956252813339e-04,-1.247244799742475152e-04,2.408754546195268631e-03
1.661290880292654037e-04,1.205453809234313667e-04,-2.220889087766408920e-03,2.266472904011607170e-03
1.598865856067277491e-05,8.140656973409932107e-06,-5.743202564190141857e-06,1.359120324195828289e-05
6.135558578534983099e-06,6.457151812355732545e-06,-3.802349226589285536e-07,5.864139041023008758e-08
6.000832072459161282e-04,3.500166349112987518e-05,-4.255097155692055821e-05,6.076325080357491970e-04
-8.677506411913782358e-05,2.741966272878926247e-05,-3.475061967037618160e-04,2.333114825887605548e-04
-6.437924639612901956e-06,6.837972705397987738e-06,-1.943775168911088258e-05,6.161854798847343773e-06
2.837515901774168015e-03,4.539399524219334126e-04,2.541083085816353559e-04,2.129467669874429703e-03
-3.967235097661614418e-04,2.565467730164527893e-05,-5.269665853120386600e-04,1.045884127961471677e-04
-4.209092585369944572e-04,6.049120202078483999e-06,-7.891110144555568695e-04,3.621526411734521389e-04
-1.162144908448681235e-04,5.772618351329583675e-06,-2.088141627609729767e-04,8.682705811224877834e-05
1.716768019832670689e-05,1.526985943200998008e-05,-1.754176628310233355e-04,1.773154799593612552e-04
1.381610753014683723e-03,1.036512185237370431e-04,-3.782757175940787420e-06,1.281742239370942116e-03
-1.875385205494239926e-04,2.938082980108447373e-05,-2.861423417925834656e-04,6.922298052813857794e-05
9.616203606128692627e-04,1.537580101285129786e-04,4.747594939544796944e-04,3.331028856337070465e-04
-4.804565105587244034e-04,1.344508382317144424e-05,-8.266220684163272381e-04,3.327204613015055656e-04
-1.626383455004543066e-04,1.280478591070277616e-05,-4.422400670591741800e-04,2.667969383765012026e-04
5.888831801712512970e-04,6.963831401662901044e-05,-3.094878629781305790e-04,8.287327364087104797e-04
4.710537177743390203e-05,7.189344614744186401e-06,-3.147783900203648955e-06,4.306381015339866281e-05
-8.098442049231380224e-05,7.140537491068243980e-06,-1.885108213173225522e-04,1.003858633339405060e-04
2.354487951379269361e-04,9.509171832178253680e-06,8.774901652941480279e-05,1.381906040478497744e-04
1.780681777745485306e-04,9.278543075197376311e-06,1.055146349244751036e-04,6.327499431790784001e-05
-1.571717002661898732e-04,7.805989298503845930e-06,-3.778512764256447554e-04,2.128735795849934220e-04
1.746166090015321970e-04,4.362411345937289298e-05,8.016881474759429693e-05,5.082368443254381418e-05
8.225646161008626223e-05,5.256698932498693466e-05,2.686796869966201484e-05,2.821496309479698539e-06
3.475156263448297977e-04,2.435568603686988354e-05,-5.989366909489035606e-04,9.220966021530330181e-04
5.150822835275903344e-05,7.170149274315917864e-06,-2.463581040501594543e-06,4.680165875470265746e-05
-2.957396281999535859e-05,6.976931672397768125e-06,-5.565701940213330090e-05,1.910612627398222685e-05
3.279308148194104433e-04,2.737181785050779581e-05,-1.800544123398140073e-04,4.806134093087166548e-04
9.515766578260809183e-06,4.411735790199600160e-05,-1.467596885049715638e-04,1.121580935432575643e-04
4.527605779003351927e-05,8.823385542200412601e-06,1.545789746160153300e-05,2.099477751471567899e-05
1.788369263522326946e-04,2.839533226506318897e-05,-1.341530442005023360e-04,2.845946291927248240e-04
8.627313654869794846e-04,1.031233477988280356e-04,-2.883210545405745506e-04,1.047929050400853157e-03
-4.656823875848203897e-06,3.877552080666646361e-05,-9.743549162521958351e-05,5.400314694270491600e-05
-9.122735355049371719e-05,7.209871455415850505e-06,-2.444788988213986158e-04,1.460416679037734866e-04
1.647659955779090524e-04,2.516916720196604729e-05,-1.298086281167343259e-04,2.694054564926773310e-04
4.279368440620601177e-04,5.988244811305776238e-05,1.285580074181780219e-04,2.394963812548667192e-04
2.243939670734107494e-04,4.682787039200775325e-05,-7.104168180376291275e-04,8.879828965291380882e-04
6.618902552872896194e-04,8.529367732990067452e-06,1.239681441802531481e-04,5.293927388265728951e-04
-1.129126758314669132e-04,1.151746528194053099e-05,-1.606684527359902859e-04,3.623831798904575408e-05
-1.257187395822256804e-04,6.450929504353553057e-06,-2.428620064165443182e-04,1.106923446059226990e-04
7.974879699759185314e-04,1.150554744526743889e-04,2.467117446940392256e-04,4.357207508292049170e-04
2.733832807280123234e-04,6.607745308429002762e-05,1.750393275870010257e-04,3.226650733267888427e-05
9.776301449164748192e-04,1.435597660019993782e-04,5.903382552787661552e-04,2.437320945318788290e-04
-5.269916146062314510e-04,1.555245580675546080e-05,-7.235041703097522259e-04,1.809600944397971034e-04
1.208985922858119011e-04,6.177851901156827807e-05,-1.680568559095263481e-03,1.739688683301210403e-03
1.405970251653343439e-04,8.123027328110765666e-06,-1.679560955381020904e-05,1.492696028435602784e-04
6.618881598114967346e-04,3.891059532179497182e-05,2.204995544161647558e-04,4.024780355393886566e-04
-2.020816609729081392e-04,1.349859849142376333e-05,-3.254294279031455517e-04,1.098491775337606668e-04
1.269553322345018387e-03,1.876504684332758188e-04,-9.209968848153948784e-04,2.002899767830967903e-03
-1.004873338388279080e-04,1.023847198666771874e-05,-3.202820953447371721e-04,2.095562958857044578e-04
-2.913975185947492719e-05,6.097502136981347576e-06,-7.008354441495612264e-05,3.484629269223660231e-05
1.142418841482140124e-05,7.223341071949107572e-06,-4.273512968211434782e-05,4.693597657023929060e-05
1.397587009705603123e-03,2.546611649449914694e-04,-1.164818240795284510e-05,1.154573983512818813e-03
2.355303149670362473e-04,1.310535735683515668e-04,-1.213744631968438625e-03,1.318221329711377621e-03
1.613785570953041315e-06,9.114439308177679777e-06,-1.616388180991634727e-05,8.663228072691708803e-06
2.386347856372594833e-03,1.670380588620901108e-04,6.810541526647284627e-05,2.151204273104667664e-03
-4.436179297044873238e-04,4.149503183725755662e-06,-1.678764238022267818e-03,1.230996800586581230e-03
3.564426151569932699e-05,8.577972039347514510e-06,2.145035250578075647e-05,5.615937880065757781e-06
1.048633130267262459e-03,1.538659125799313188e-04,3.443720052018761635e-04,5.503952852450311184e-04
-3.455097903497517109e-04,4.858063221035990864e-06,-8.706115768291056156e-04,5.202437168918550014e-04
2.135831455234438181e-04,3.561626726877875626e-05,-1.451962598366662860e-04,3.231631417293101549e-04
8.612008241470903158e-05,8.996233191282954067e-06,-1.398758904542773962e-04,2.169997460441663861e-04
5.488037641043774784e-05,1.211502512887818739e-05,3.604554876801557839e-05,6.719800694554578513e-06
-6.305595161393284798e-05,6.874676273582736030e-06,-1.239835692103952169e-04,5.405294359661638737e-05
1.146304886788129807e-03,1.671997015364468098e-04,-3.427935880608856678e-04,1.321898773312568665e-03
2.918042810051701963e-05,3.463158645899966359e-05,-6.112957635195925832e-06,6.617992767132818699e-07
-1.637997629586607218e-04,6.301963821897516027e-06,-4.297234700061380863e-04,2.596217382233589888e-04
1.800278987502679229e-04,1.368407447444042191e-05,-2.078845718642696738e-04,3.742284025065600872e-04
1.133497498813085258e-04,2.009403578995261341e-05,-1.199517282657325268e-04,2.132074441760778427e-04
2.225476055173203349e-05,1.385216637572739273e-05,-5.517963290913030505e-05,6.358222890412434936e-05
3.225518448743969202e-04,2.590188341855537146e-05,-1.685145798546727747e-05,3.135014267172664404e-04
8.096477540675550699e-05,2.154946560040116310e-05,4.817816443392075598e-05,1.123715264839120209e-05
1.136533683165907860e-05,3.444212416070513427e-05,-3.545990330167114735e-04,3.315222566016018391e-04
3.172699871356599033e-05,6.097899586166022345e-06,5.190713636693544686e-07,2.511002639948856086e-05
8.486718288622796535e-04,1.844424878072459251e-05,1.556942588649690151e-04,6.745333084836602211e-04
3.701911773532629013e-04,1.337904814135981724e-05,-1.229312620125710964e-03,1.586124766618013382e-03
1.646416785661131144e-05,9.180496817862149328e-06,-1.555262861074879766e-04,1.628099562367424369e-04
1.141163753345608711e-03,9.163982758764177561e-05,-4.115128103876486421e-05,1.090675243176519871e-03
-1.474164891988039017e-04,2.556055005697999150e-05,-7.822755724191665649e-04,6.092985277064144611e-04
1.012902430375106633e-04,1.058810630638618022e-05,-9.826066525420174003e-05,1.889628038043156266e-04
4.574588383547961712e-04,2.643152583914343268e-05,-1.655312953516840935e-04,5.965586169622838497e-04
2.167786806239746511e-05,1.251158664672402665e-05,-3.391571226529777050e-06,1.255785173270851374e-05
1.584894926054403186e-04,1.492173487349646166e-05,9.876501280814409256e-05,4.480273855733685195e-05
1.284452737309038639e-04,3.356572051416151226e-05,-6.397145334631204605e-04,7.345940684899687767e-04
2.650956594152376056e-05,2.547448093537241220e-05,-1.677325235505122691e-05,1.780833736120257527e-05
2.724499208852648735e-04,1.934192187036387622e-05,-1.273546968150185421e-05,2.658434677869081497e-04
-2.005462010856717825e-05,2.284226502524688840e-05,-1.629826583666726947e-04,1.200857659569010139e-04
5.091174971312284470e-04,6.767900049453601241e-05,2.684558967303019017e-05,4.145928833167999983e-04
5.231934483163058758e-04,5.446849900181405246e-05,-7.976883207447826862e-04,1.266413251869380474e-03
4.387013905216008425e-04,1.273191883228719234e-04,-3.335332439746707678e-04,6.449154461733996868e-04
-1.382791015203110874e-05,5.124060407979413867e-06,-2.219477755716070533e-05,3.242806769776507281e-06
-2.229681558674201369e-05,4.809538495464948937e-06,-4.692632501246407628e-05,1.981997047550976276e-05
4.414489376358687878e-04,4.910531788482330739e-05,9.906580817187204957e-05,2.932778152171522379e-04
-8.941937267081812024e-05,2.191741623391862959e-05,-1.612971536815166473e-04,4.996037023374810815e-05
-4.115572664886713028e-05,8.257190529548097402e-06,-1.864033984020352364e-04,1.369904784951359034e-04
4.755768713948782533e-06,7.974743311933707446e-06,-1.124371465266449377e-05,8.024740054679568857e-06
3.628128906711935997e-04,2.860307540686335415e-05,2.238066008430905640e-05,3.118291497230529785e-04
8.685139473527669907e-04,6.282609683694317937e-05,-7.507635746151208878e-04,1.556451432406902313e-03
5.929775070399045944e-04,2.081944876408670098e-05,3.047481004614382982e-04,2.674099814612418413e-04
-2.940917620435357094e-04,8.904144124244339764e-06,-8.098327671177685261e-04,5.068368627689778805e-04
-3.494873817544430494e-05,6.097946879890514538e-06,-6.434997339965775609e-05,2.330328788957558572e-05
1.387365395203232765e-03,2.715429582167416811e-04,-3.314283967483788729e-04,1.447250833734869957e-03
-1.958849898073822260e-04,1.382935897709103301e-05,-4.974918556399643421e-04,2.877775114029645920e-04
4.656092642107978463e-05,7.589645520056365058e-06,-5.210583367443177849e-06,4.418186290422454476e-05
6.976810982450842857e-05,6.059020051907282323e-06,-1.958823559107258916e-04,2.595914411358535290e-04
1.500927101005800068e-05,5.558820703299716115e-06,-4.946983972331508994e-05,5.892029003007337451e-05
8.171389345079660416e-05,6.456687970057828352e-06,1.145893111242912710e-05,6.379827391356229782e-05
2.502498682588338852e-05,6.296135779848555103e-06,-8.743895887164399028e-05,1.061678121914155781e-04
8.301596390083432198e-04,1.639975089346989989e-04,-7.025315426290035248e-05,7.364152697846293449e-04
-1.073040184564888477e-04,4.587458897731266916e-05,-3.636176697909832001e-04,2.104390587192028761e-04
-1.282861103391041979e-05,5.601498742180410773e-06,-2.902554297179449350e-05,1.059543228620896116e-05
-1.100498775485903025e-05,5.052181222708895802e-06,-3.272944013588130474e-05,1.667227115831337869e-05
6.245153490453958511e-04,1.341664665233111009e-05,8.875790081219747663e-05,5.223408224992454052e-04
-1.636235392652451992e-04,5.969882295175921172e-06,-2.878250088542699814e-04,1.182315754704177380e-04
8.629145449958741665e-04,5.997833432047627866e-05,3.437701379880309105e-04,4.591660690493881702e-04
-2.921119739767163992e-04,7.701312824792694300e-06,-6.949981907382607460e-04,3.951848775614053011e-04
-1.280072319786995649e-05,2.056354423984885216e-05,-3.933352127205580473e-05,5.969254289084346965e-06
-4.133886250201612711e-05,1.019080718833720312e-05,-2.729738189373165369e-04,2.214441628893837333e-04
9.822897845879197121e-05,1.644356234464794397e-05,-3.922877658624202013e-05,1.210141927003860474e-04
5.386953707784414291e-04,2.088989276671782136e-05,-1.769079535733908415e-04,6.947134388610720634e-04
6.252550520002841949e-06,1.260239514522254467e-05,-3.604733210522681475e-04,3.541234764270484447e-04
2.501414201105944812e-05,7.557832759630400687e-06,-1.439785955881234258e-05,3.185416790074668825e-05
7.984357216628268361e-05,5.619083367491839454e-06,-6.786781887058168650e-05,1.420923072146251798e-04
7.861779304221272469e-04,3.680280497064813972e-05,-1.854209840530529618e-04,9.347961167804896832e-04
-4.146152059547603130e-05,2.852811121556442231e-05,-5.181302549317479134e-04,4.481406358536332846e-04
1.197263645735802129e-05,4.707943389803403988e-06,4.914783858112059534e-06,2.349909664189908653e-06
2.267020863655488938e-05,2.286436028953175992e-05,-2.136556531695532613e-07,1.950368044845163240e-08
1.063705567503347993e-04,1.714766040095128119e-05,-4.578341031447052956e-05,1.350063103018328547e-04
1.855864538811147213e-04,4.863942740485072136e-05,3.185204695910215378e-05,1.050949867931194603e-04
1.424403162673115730e-03,2.456931979395449162e-04,4.091044538654386997e-04,7.696055690757930279e-04
-2.748165279626846313e-04,2.746476639003958553e-05,-1.391445286571979523e-03,1.089163939468562603e-03
1.510817673988640308e-05,1.311958021688042209e-05,-2.923913052654825151e-05,3.122772614005953074e-05
1.321983058005571365e-03,1.599408278707414865e-04,3.002278681378811598e-04,8.618144202046096325e-04
-3.246417618356645107e-04,4.833089860767358914e-06,-4.722845915239304304e-04,1.428097457392141223e-04
9.270326700061559677e-04,7.399365131277590990e-05,-1.276590977795422077e-03,2.129629952833056450e-03
2.102337894029915333e-04,5.430777673609554768e-05,-4.556926724035292864e-04,6.116186850704252720e-04
9.696483175503090024e-06,4.530720161710632965e-06,-4.483162774704396725e-05,4.999739030608907342e-05
4.032361175632104278e-06,4.644720320357009768e-06,-1.636854676689836197e-06,1.024495759338606149e-06
1.561303040944039822e-03,2.163985045626759529e-04,-7.117817858670605347e-06,1.352022401988506317e-03
-2.793704334180802107e-04,2.059839425783138722e-05,-5.906114238314330578e-04,2.906425797846168280e-04
-9.236764162778854370e-05,4.623766926670214161e-06,-1.444837398594245315e-04,4.749232539325021207e-05
6.049450021237134933e-04,5.072704516351222992e-05,-4.330689262133091688e-04,9.872869122773408890e-04
-5.586737825069576502e-05,9.182231224258430302e-06,-9.021886944537982345e-05,2.516926360840443522e-05
-1.932427403517067432e-05,5.133660579303978011e-06,-1.427859388059005141e-04,1.183280110126361251e-04
9.279260120820254087e-05,1.881386560853570700e-05,1.700370921753346920e-05,5.697502638213336468e-05
1.668752956902608275e-04,2.330541974515654147e-05,7.818177982699126005e-05,6.538809975609183311e-05
5.304452497512102127e-05,2.948936707980465144e-05,-2.176155394408851862e-04,2.411706955172121525e-04
1.671931240707635880e-03,2.047624293481931090e-04,-3.156328166369348764e-04,1.782801584340631962e-03
9.999575559049844742e-05,4.642637213692069054e-05,-1.300129806622862816e-03,1.353699131868779659e-03
3.122857742710039020e-05,1.281321510759880766e-05,-2.155096444766968489e-05,3.996632585767656565e-05
-8.135934876918327063e-07,4.492544121603714302e-06,-1.159004932560492307e-05,6.283911716309376061e-06
4.405494837556034327e-04,3.332494816277176142e-05,5.479353058035485446e-05,3.524310013744980097e-04
8.562125731259584427e-05,1.369781148241600022e-05,-5.305150407366454601e-04,6.024384638294577599e-04
6.131442933110520244e-05,1.443765540898311883e-05,1.037726178765296936e-05,3.649951395345851779e-05
6.686620763503015041e-04,1.559434022055938840e-04,-2.258794993394985795e-04,7.385981734842061996e-04
-2.635199780343100429e-05,5.588100975728593767e-05,-1.372906262986361980e-04,5.505761509994044900e-05
-2.928578760474920273e-05,4.235443611833034083e-06,-7.062841905280947685e-05,3.710718738147988915e-05
1.357686778646893799e-05,5.511768449650844559e-06,-1.311377036472549662e-05,2.117887015629094094e-05
2.782851224765181541e-04,9.227296686731278896e-05,4.203773278277367353e-05,1.439744082745164633e-04
-2.385303378105163574e-05,1.753892684064339846e-05,-2.036112127825617790e-04,1.622192503418773413e-04
8.323646034114062786e-04,8.451216126559302211e-05,-9.249774302588775754e-05,8.403501706197857857e-04
-8.632875687908381224e-05,1.563945261295884848e-05,-1.522425009170547128e-04,5.027428778703324497e-05
-9.271765884477645159e-05,5.960804173810174689e-06,-2.361596125410869718e-04,1.374811545247212052e-04
1.221425191033631563e-04,1.288437215407611802e-05,5.756554310210049152e-05,5.169259384274482727e-05
1.330218656221404672e-04,1.946631709870416671e-05,8.349492418346926570e-05,3.006062979693524539e-05
4.858638276346027851e-04,5.459822205011732876e-05,-6.972849951125681400e-04,1.128550618886947632e-03
2.019989187829196453e-05,4.012182671431219205e-06,-1.889523264253512025e-04,2.051400369964540005e-04
2.398089854978024960e-04,1.624533251742832363e-05,1.770967901393305510e-05,2.058539830613881350e-04
2.752724140009377152e-05,1.668712502578273416e-05,6.372136340360157192e-06,4.467980488698231056e-06
3.194999881088733673e-04,2.465850848238915205e-04,-1.931888109538704157e-04,2.661037142388522625e-04
1.103689894080162048e-03,3.566207305993884802e-05,-2.473574131727218628e-04,1.315385219641029835e-03
-1.970176526810973883e-04,4.154056568950181827e-06,-2.934936783276498318e-04,9.232197771780192852e-05
3.089586971327662468e-05,6.336707883747294545e-05,-4.294839745853096247e-04,3.970127727370709181e-04
1.797231743694283068e-05,4.572030775307212025e-06,-8.302980859298259020e-06,2.170326843042857945e-05
4.365332642919383943e-06,4.601299679052317515e-06,-1.049887146109540481e-06,8.139199394463503268e-07
1.096390042221173644e-04,2.191883868363220245e-05,1.408362913934979588e-05,7.363654003711417317e-05
9.496485581621527672e-04,8.376637561013922095e-05,1.710489741526544094e-04,6.948331720195710659e-04
-2.147741033695638180e-04,1.709953721729107201e-05,-8.216567803174257278e-04,5.897831288166344166e-04
1.324999902863055468e-05,4.939412519888719544e-06,-1.008681429084390402e-04,1.091787271434441209e-04
6.711947498843073845e-04,3.637356712715700269e-05,1.918174530146643519e-05,6.156394374556839466e-04
1.252024958375841379e-05,2.288662471983116120e-05,-1.055991015164181590e-05,1.935353850512910867e-07
9.740493260324001312e-05,2.446607504680287093e-05,-6.992504349909722805e-04,7.721892907284200191e-04
4.727692430606111884e-05,8.667193469591438770e-06,1.336003060714574531e-05,2.524970113881863654e-05
8.590596553403884172e-05,7.028328582237008959e-06,4.450912092579528689e-05,3.436851693550124764e-05
7.075387657096143812e-06,8.781079486652743071e-06,-1.731012503114470746e-06,2.532065934701677179e-08
8.983266889117658138e-05,3.114100400125607848e-05,-2.193418913520872593e-04,2.780335489660501480e-04
4.440260090632364154e-05,3.161214408464729786e-05,-1.057043482433073223e-05,2.336088982701767236e-05
1.315592671744525433e-03,4.999462544219568372e-05,5.209349910728633404e-05,1.213504583574831486e-03
-2.642314066179096699e-04,1.015111683955183253e-05,-9.342209086753427982e-04,6.598383770324289799e-04
6.893907266203314066e-05,8.999038072943221778e-06,-1.703892485238611698e-04,2.303292858414351940e-04
6.053003016859292984e-04,2.731105450948234648e-05,2.332157237106002867e-05,5.546676693484187126e-04
-1.402879715897142887e-04,1.291524131374899298e-05,-2.848787116818130016e-04,1.316755078732967377e-04
8.162600570358335972e-04,1.091411104425787926e-04,2.771704748738557100e-04,4.299484717193990946e-04
-1.973941980395466089e-04,8.574337698519229889e-06,-3.364982549101114273e-04,1.305297191720455885e-04
1.231841160915791988e-03,4.817465014639310539e-05,5.839621298946440220e-04,5.997043917886912823e-04
-5.563800223171710968e-04,1.267765492229955271e-05,-9.350971668027341366e-04,3.660395450424402952e-04
-1.281376462429761887e-04,4.946992248733295128e-06,-7.250931812450289726e-04,5.920085241086781025e-04
3.328840830363333225e-05,6.212822427187347785e-06,1.674643317528534681e-05,1.032915224641328678e-05
1.458838669350370765e-04,1.004669047688366845e-05,-1.416208106093108654e-04,2.774579916149377823e-04
9.536209836369380355e-05,2.142405719496309757e-05,-1.125375056290067732e-04,1.864755467977374792e-04
5.683601557393558323e-06,5.331817192200105637e-06,-2.645429776748642325e-05,2.680608122318517417e-05
1.005415979307144880e-04,1.127509949583327398e-05,-1.500383314123610035e-05,1.042703297571279109e-04
1.413659774698317051e-04,7.932510015962179750e-06,6.050921001587994397e-05,7.292426744243130088e-05
3.378382825758308172e-05,3.078142253798432648e-05,-2.669290988706052303e-04,2.699315082281827927e-04
1.974016922758892179e-04,5.864098784513771534e-05,-2.077499812003225088e-05,1.595357025507837534e-04
2.819354995153844357e-05,3.978564109274884686e-06,-1.382322807330638170e-04,1.624472643015906215e-04
5.965751479379832745e-04,6.175848102429881692e-05,3.000936885655391961e-05,5.048072780482470989e-04
-1.181304105557501316e-04,6.286983534664614126e-06,-3.921119787264615297e-04,2.676945878192782402e-04
2.693998976610600948e-05,7.136026397347450256e-06,-7.543807441834360361e-05,9.524203778710216284e-05
1.272803056053817272e-04,3.142452624160796404e-05,-2.209648300777189434e-05,1.179522660095244646e-04
1.288254279643297195e-04,4.294134214433142915e-06,6.118165038060396910e-05,6.334965291898697615e-05
-1.093918399419635534e-05,3.960105095757171512e-05,-1.954711187863722444e-04,1.449308911105617881e-04
9.059788135346025229e-05,1.281483309867326170e-05,-4.683687802753411233e-05,1.246199244633316994e-04
2.698652097024023533e-04,1.346859335171757266e-05,-1.382783520966768265e-04,3.946749493479728699e-04
-2.184004551963880658e-05,4.746212198369903490e-06,-6.194928573677316308e-05,3.536302756401710212e-05
3.668339340947568417e-04,1.676507235970348120e-05,-1.937396446010097861e-04,5.438085063360631466e-04
4.434998845681548119e-05,7.513592663599411026e-06,-2.613559190649539232e-04,2.981923171319067478e-04
1.071614096872508526e-04,1.396514562657102942e-05,-2.594769102870486677e-05,1.191439514514058828e-04
1.082426751963794231e-03,6.261006637942045927e-05,2.369385765632614493e-04,7.828780799172818661e-04
-2.747815742623060942e-04,1.414234338881215081e-05,-5.191614618524909019e-04,2.302375214640051126e-04
-3.650802682386711240e-05,5.879422133148182184e-06,-5.575838440563529730e-05,1.337093726760940626e-05
-6.758669042028486729e-05,6.047751412552315742e-06,-3.331184561830013990e-04,2.594840188976377249e-04
2.208295627497136593e-04,7.521552470279857516e-05,-6.415814277715981007e-05,2.097721881000325084e-04
2.565541217336431146e-05,1.895536661322694272e-05,-1.271356086363084614e-05,1.941360642376821488e-05
2.789960708469152451e-04,2.179510920541360974e-05,1.161794280051253736e-04,1.410215336363762617e-04
2.181546296924352646e-04,2.490469523763749748e-05,-6.167104584164917469e-04,8.099604165181517601e-04
2.571963705122470856e-05,5.614134806819492951e-06,-6.149880937300622463e-05,8.160431025316938758e-05
6.985972140682861209e-05,2.576773476903326809e-05,4.571769295580452308e-06,3.952021506847813725e-05
4.454535883269272745e-05,6.613755431317258626e-06,-6.352739001158624887e-05,1.014589943224564195e-04
1.707761257421225309e-04,1.122684352594660595e-05,4.442373392521403730e-05,1.151255564764142036e-04
-5.300222255755215883e-06,1.425685059075476602e-05,-6.668585410807281733e-05,4.712878217105753720e-05
9.968397207558155060e-04,5.811406299471855164e-05,-4.230188205838203430e-04,1.361744478344917297e-03
5.379249341785907745e-05,7.074136647133855149e-06,-7.027100655250251293e-04,7.494284072890877724e-04
1.469588460167869925e-05,4.028669991384958848e-06,-9.352111192129086703e-06,2.001932625717017800e-05
6.835725071141496301e-05,5.647271336783887818e-06,2.455743697282741778e-06,6.025423499522730708e-05
2.701975172385573387e-04,2.039262108155526221e-05,-1.057154076988808811e-05,2.603764296509325504e-04
-5.451624747365713120e-05,4.238100245856912807e-06,-1.222210703417658806e-04,6.346672307699918747e-05
2.064032014459371567e-05,4.292090125090908259e-06,-1.376239524688571692e-04,1.539721852168440819e-04
1.104854982258984819e-05,4.969413566868752241e-06,-5.652450454363133758e-06,1.173158671008422971e-05
3.884242687490768731e-06,5.102936029288684949e-06,-4.589948730426840484e-06,3.371255616002599709e-06
5.754920130129903555e-05,3.792802817770279944e-05,5.476941623783204705e-06,1.414423149981303141e-05
6.642084917984902859e-05,3.424114038352854550e-05,1.534116563561838120e-05,1.683854679868090898e-05
2.600830048322677612e-04,2.650216993060894310e-05,9.832953946897760034e-05,1.352512772427871823e-04
-1.979706576094031334e-05,7.060729785735020414e-06,-3.791592898778617382e-04,3.523014893289655447e-04
9.227966074831783772e-05,2.651489921845495701e-05,-5.434502327261725441e-06,7.119926158338785172e-05
7.431344420183449984e-05,1.507428532931953669e-05,-6.256308552110567689e-06,6.549546378664672375e-05
-1.844988219090737402e-05,7.079226634232327342e-06,-5.579251228482462466e-05,3.026340345968492329e-05
4.665862943511456251e-04,1.554166083224117756e-04,-1.212324059451930225e-04,4.324020992498844862e-04
-2.421351382508873940e-06,1.587492079124785960e-05,-2.066942033707164228e-05,2.373148163314908743e-06
-1.361834438284859061e-05,4.028053353977156803e-06,-3.501468745525926352e-05,1.736828926368616521e-05
3.879497307934798300e-05,5.064817014499567449e-05,-1.329524366155965254e-05,1.442046823285636492e-06
4.935112083330750465e-04,2.528478762542363256e-05,1.577982329763472080e-04,3.104282077401876450e-04
1.123298789025284350e-04,2.023405431827995926e-05,8.014836930669844151e-05,1.194745527755003422e-05
2.731673885136842728e-05,4.182509292149916291e-05,-8.670307579450309277e-04,8.525223820470273495e-04
3.174769153702072799e-05,6.714422397635644302e-06,-6.128175300545990467e-06,3.116144580417312682e-05
5.306848324835300446e-04,4.166065627941861749e-05,7.491387077607214451e-05,4.141103127039968967e-04
-1.380171161144971848e-04,3.547874030118691735e-06,-3.670271835289895535e-04,2.254621940664947033e-04
-9.480074368184432387e-06,3.917383764928672463e-06,-1.630175393074750900e-05,2.904295570260728709e-06
1.129576048697344959e-05,1.525837433291599154e-05,-6.423122977139428258e-05,6.026861592545174062e-05
4.086440458195284009e-05,2.176995076297316700e-05,2.095458967232843861e-06,1.699899439699947834e-05
1.933072235260624439e-05,5.400898317020619288e-06,-2.951702481368556619e-05,4.344684930401854217e-05
3.085509233642369509e-04,3.513504270813427866e-05,-3.027725324500352144e-05,3.036931448150426149e-04
-2.805703843478113413e-05,1.080521269614109769e-05,-1.591484615346416831e-04,1.202862040372565389e-04
2.573375240899622440e-05,7.860849109420087188e-06,-3.788767207879573107e-05,5.576057446887716651e-05
5.538374534808099270e-04,2.585812217148486525e-05,-1.125998242059722543e-04,6.405791500583291054e-04
-3.276487404946237803e-05,6.332101747830165550e-06,-4.911015639663673937e-05,1.001318014459684491e-05
1.519175712019205093e-03,5.165891707292757928e-05,5.504590226337313652e-04,9.170578559860587120e-04
-4.930113209411501884e-04,3.079760062973946333e-05,-7.985605043359100819e-04,2.747515391092747450e-04
8.382404921576380730e-04,1.106635227188235149e-05,5.386832635849714279e-04,2.884908753912895918e-04
-5.790339782834053040e-04,2.139709795301314443e-05,-1.301609794609248638e-03,7.011786801740527153e-04
-4.161009564995765686e-05,9.693502761365380138e-06,-4.578501393552869558e-04,4.065465473104268312e-04
5.613103439827682450e-06,5.034996775066247210e-06,-7.066029866109602153e-06,7.644136530871037394e-06
1.891278225230053067e-04,9.943056284100748599e-06,1.547071951790712774e-05,1.637140521779656410e-04
1.484381646150723100e-04,3.742710077858646400e-06,9.423320443602278829e-05,5.046225487603805959e-05
5.636693094857037067e-05,1.123544461734127253e-05,3.993136851931922138e-05,5.200119630899280310e-06
7.444628281518816948e-04,9.834254160523414612e-05,3.740291867870837450e-04,2.720910997595638037e-04
-2.460653195157647133e-04,4.789396825799485669e-06,-3.846804320346564054e-04,1.338257425231859088e-04
-1.967549906112253666e-04,4.716641342383809388e-06,-3.081904433201998472e-04,1.067188059096224606e-04
-9.443991984880995005e-06,1.956359119503758848e-05,-3.163249130011536181e-05,2.624908347570453770e-06
7.643824210390448570e-04,8.464229722449090332e-06,3.582510689739137888e-04,3.976670850533992052e-04
2.248247619718313217e-05,1.154790061264066026e-05,-1.420629094354808331e-03,1.431563636288046837e-03
1.992810939555056393e-05,2.139518983312882483e-05,-2.738412695180159062e-05,2.591704651422332972e-05
6.883054738864302635e-04,8.692477422300726175e-06,5.638378206640481949e-05,6.232291925698518753e-04
-1.765816523402463645e-05,4.260037530912086368e-05,-6.849096098449081182e-05,8.232420441345311701e-06
1.570861786603927612e-05,6.115405994933098555e-06,-3.352361964061856270e-04,3.448294010013341904e-04
1.384319912176579237e-04,1.504093506810022518e-05,-3.451466327533125877e-04,4.685376770794391632e-04
7.667304453207179904e-05,5.641109510179376230e-06,3.005589314852841198e-05,4.097604323760606349e-05
8.663113112561404705e-05,1.052239531418308616e-05,5.683808194589801133e-05,1.927065204654354602e-05
-5.692578270100057125e-05,3.283915475549292751e-06,-2.198403090005740523e-04,1.596306101419031620e-04
8.792379958322271705e-05,2.903230597439687699e-05,-3.716309947776608169e-05,9.605459490558132529e-05
1.691187208052724600e-04,8.580018402426503599e-06,-7.987547724042087793e-05,2.404141705483198166e-04
7.122211536625400186e-05,5.062441687186947092e-06,4.553435792331583798e-05,2.062531711999326944e-05
3.253553295508027077e-04,3.666778138722293079e-05,1.673329097684472799e-04,1.213546493090689182e-04
-1.602799457032233477e-04,3.088040557486237958e-06,-4.309608775656670332e-04,2.675928990356624126e-04
1.853290814324282110e-05,4.026930764666758478e-05,-3.932915205950848758e-05,1.759275255608372390e-05
-1.270107759410166182e-06,3.392333837837213650e-06,-5.415831310529028997e-06,7.533897132816491649e-07
1.439398511138278991e-05,9.158617103821597993e-06,-3.167813338222913444e-05,3.691350138979032636e-05
1.361697359243407845e-04,3.456962076597847044e-05,-1.043409611156675965e-06,1.026435274980030954e-04
1.198123209178447723e-04,1.964529292308725417e-05,5.953083018539473414e-05,4.063619053340516984e-05
3.284877748228609562e-04,2.383729224675334990e-05,1.763594482326880097e-04,1.282910379813984036e-04
-1.571249595144763589e-04,7.200348136393586174e-06,-3.143852518405765295e-04,1.500599464634433389e-04
8.738861652091145515e-05,1.902525036712177098e-05,-3.142746281810104847e-04,3.826379834208637476e-04
7.902673678472638130e-05,8.140940735756885260e-06,-4.001339038950391114e-05,1.108991855289787054e-04
-3.738618033821694553e-06,6.734544967912370339e-06,-2.539108027121983469e-05,1.491791772423312068e-05
1.784587038855534047e-05,4.444565547601087019e-06,-1.555392555019352585e-05,2.895522993640042841e-05
1.522842212580144405e-04,8.604307367932051420e-06,-1.622588570171501487e-05,1.599058014107868075e-04
9.339980315417051315e-04,2.523331204429268837e-05,-4.288696800358593464e-04,1.337634399533271790e-03
-8.715059084352105856e-05,1.732830241962801665e-05,-1.345887139905244112e-04,3.010981890838593245e-05
1.460029016016051173e-04,1.030574003380024806e-05,1.054219028446823359e-04,3.027525963261723518e-05
7.090165308909490705e-05,9.615459021006245166e-06,5.400030204327777028e-05,7.285887932084733620e-06
1.260230550542473793e-03,4.625917790690436959e-05,-1.351195969618856907e-03,2.565167378634214401e-03
1.847734383773058653e-04,4.418020398588851094e-05,1.075530235539190471e-04,3.304020356154069304e-05
-2.045339933829382062e-04,4.076107416040031239e-06,-3.736381477210670710e-04,1.650280464673414826e-04
-3.985877265222370625e-05,3.889484105457086116e-06,-1.082378003047779202e-04,6.448954081861302257e-05
-1.051234721671789885e-05,3.801151251536794007e-06,-4.105280095245689154e-05,2.673930430319160223e-05
6.592367572011426091e-05,3.428817308304132894e-06,3.737673250725492835e-05,2.511812454031314701e-05
-2.280313992741866969e-06,8.499422619934193790e-06,-1.198114478029310703e-05,1.201408167617046274e-06
1.788101159036159515e-03,1.462608925066888332e-04,3.801956190727651119e-04,1.261644647456705570e-03
-4.709563800133764744e-04,4.953324150847038254e-06,-7.088358979672193527e-04,2.329262206330895424e-04
-2.296314778504893184e-04,3.741701902981731109e-06,-3.896518319379538298e-04,1.562786492286249995e-04
5.229005473665893078e-04,4.172835542703978717e-05,-6.203922093845903873e-04,1.101564383134245872e-03
6.359539838740602136e-05,4.312789769755909219e-06,4.648695903597399592e-05,1.279564548894995824e-05
-6.287847645580768585e-05,3.063574695261195302e-06,-1.099979417631402612e-04,4.405589788802899420e-05
2.348985144635662436e-04,3.602746573960757814e-06,-2.166613121517002583e-04,4.479570779949426651e-04
9.160641639027744532e-06,2.579080864961724728e-05,-9.951867104973644018e-05,8.288850222015753388e-05
-2.314837274752790108e-06,4.064072527398820966e-06,-1.123697620641905814e-05,4.858066404267447069e-06
8.895134669728577137e-05,9.383773431181907654e-06,-5.070619226898998022e-05,1.302737655350938439e-04
3.644363605417311192e-04,1.560994314786512405e-05,1.090950463549233973e-04,2.397313510300591588e-04
5.308780964696779847e-05,5.979987236059969291e-06,-1.089330471586436033e-04,1.560408709337934852e-04
1.529786677565425634e-04,7.919571544334758073e-06,3.584108344512060285e-05,1.092180173145607114e-04
-1.155451755039393902e-04,4.138300482736667618e-06,-4.610366886481642723e-04,3.413532103877514601e-04
4.414309296407736838e-05,1.270815300813410431e-05,1.568859624967444688e-05,1.574634370626881719e-05
1.325300545431673527e-04,1.043884458340471610e-05,6.115801807027310133e-05,6.093318734201602638e-05
4.167235922068357468e-03,6.079942613723687828e-05,-1.157890539616346359e-03,5.264326930046081543e-03
-3.644448006525635719e-04,1.708658091956749558e-04,-6.778664537705481052e-04,1.425558584742248058e-04
-4.946021363139152527e-04,6.685860626021167263e-06,-1.063627772964537144e-03,5.623397883027791977e-04
-1.016004825942218304e-04,3.848458163702161983e-06,-1.704912574496120214e-04,6.504231714643537998e-05
-2.639311423990875483e-05,3.498180149108520709e-06,-1.040977149386890233e-04,7.420642214128747582e-05
-3.229241883673239499e-06,3.127759555354714394e-06,-8.960890227172058076e-06,2.603888788144104183e-06
1.765185152180492878e-04,5.972831786493770778e-06,3.222928353352472186e-05,1.383164053549990058e-04
-1.904065902635920793e-05,3.724351699929684401e-06,-2.571065670053940266e-05,2.945646428997861221e-06
2.012208278756588697e-05,6.586509698536247015e-06,-1.880618801806122065e-04,2.015974459936842322e-04
8.404046820942312479e-05,2.112143374688457698e-05,-5.910815616516629234e-06,6.882984598632901907e-05
4.682417784351855516e-04,2.886675429181195796e-05,-3.025165642611682415e-05,4.696266842074692249e-04
-1.410499680787324905e-05,3.915703473467146978e-06,-4.486330726649612188e-04,4.306123591959476471e-04
1.017655740724876523e-04,4.273651029507163912e-06,-5.378215064411051571e-07,9.802974091144278646e-05
3.444387693889439106e-04,1.045845237968023866e-05,7.345103949774056673e-05,2.605292829684913158e-04
4.925850662402808666e-04,2.531571408326271921e-05,2.819504006765782833e-04,1.853189751273021102e-04
-2.556180697865784168e-04,2.074930489470716566e-05,-4.895904567092657089e-04,2.132230874849483371e-04
-9.166795643977820873e-05,1.192531362903537229e-05,-3.079403541050851345e-04,2.043470740318298340e-04
1.108265860239043832e-05,8.631933269498404115e-06,-6.339350511552765965e-05,6.584422953892499208e-05
2.308590592292603105e-05,1.074830106517765671e-05,-7.401500170090002939e-06,1.973910548258572817e-05
3.190576171618886292e-05,4.064025233674328774e-06,-3.542703052517026663e-05,6.326876609819009900e-05
9.175665582006331533e-06,6.596630555577576160e-06,-9.564501851855311543e-06,1.214353687828406692e-05
1.124275731854140759e-04,2.119713099091313779e-05,-3.293571580798015930e-06,9.452401718590408564e-05
5.871030152775347233e-04,2.998767376993782818e-05,-2.676648437045514584e-04,8.247802034020423889e-04
2.508237084839493036e-04,4.765191624755971134e-05,-4.973229952156543732e-04,7.004947983659803867e-04
-4.146353603573516011e-06,1.004008754534879699e-05,-4.320993321016430855e-05,2.902349297073669732e-05
1.486247056163847446e-04,5.470375072036404163e-06,-7.699322304688394070e-05,2.201475435867905617e-04
8.860309026204049587e-05,1.069274949259124696e-04,-2.440674506942741573e-05,6.082337677071336657e-06
-4.430169610714074224e-06,3.773037633436615579e-06,-1.052063453244045377e-05,2.317427060916088521e-06
7.958448986755684018e-05,4.677194283431163058e-06,-2.772401057882234454e-05,1.026313038892112672e-04
2.601752930786460638e-04,8.037927727855276316e-06,-6.811470666434615850e-05,3.202520601917058229e-04
-5.206636706134304404e-05,3.741303544302354567e-06,-1.019913033815100789e-04,4.618363163899630308e-05
4.008569521829485893e-04,1.130099462898215279e-05,1.585207937750965357e-04,2.310351555934175849e-04
-1.465566456317901611e-04,3.620210918597877026e-06,-3.503509797155857086e-04,2.001741086132824421e-04
-2.384865365456789732e-05,6.454321464843815193e-06,-1.127188515965826809e-04,8.241587784141302109e-05
2.326762842130847275e-05,9.012000191432889551e-06,-2.384216350037604570e-05,3.809779082075692713e-05
2.784776734188199043e-04,5.827497716381913051e-06,3.515854405122809112e-05,2.374916366534307599e-04
-1.196345692733302712e-05,3.768205488086096011e-06,-3.852500958601012826e-05,2.279334876220673323e-05
-3.606692189350724220e-05,5.355228495318442583e-06,-2.059243997791782022e-04,1.645022421143949032e-04
9.489562944509088993e-05,2.784471917038899846e-06,2.714436777750961483e-05,6.496679270640015602e-05
1.340291055385023355e-04,5.712374331778846681e-05,-1.849380205385386944e-04,2.618433791212737560e-04
8.676832294440828264e-06,2.941134880529716611e-06,-6.339736046356847510e-06,1.207543300552060828e-05
3.976072766818106174e-04,6.646772089879959822e-05,7.170108438003808260e-05,2.594384714029729366e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State.csv <==
-4.575731232762336731e-03
7.173481583595275879e-02
1.422452628612518311e-01
2.073939293622970581e-01
2.675868868827819824e-01
3.232021629810333252e-01
3.745879828929901123e-01
4.220666885375976562e-01
4.659365713596343994e-01
5.064723491668701172e-01
5.439274311065673828e-01
5.785362124443054199e-01
6.105146408081054688e-01
6.400628685951232910e-01
6.673649549484252930e-01
6.925911903381347656e-01
7.158988714218139648e-01
7.374339103698730469e-01
7.573307752609252930e-01
7.757134437561035156e-01
7.926970720291137695e-01
8.083879351615905762e-01
8.228844404220581055e-01
8.362773060798645020e-01
8.486505746841430664e-01
8.600820302963256836e-01
8.706433773040771484e-01
8.804008960723876953e-01
8.894159197807312012e-01
8.977450132369995117e-01
9.054406881332397461e-01
9.125512242317199707e-01
9.191210269927978516e-01
9.251917600631713867e-01
9.308012127876281738e-01
9.359846115112304688e-01
9.407741427421569824e-01
9.452002644538879395e-01
9.492905735969543457e-01
9.530704617500305176e-01
9.565634727478027344e-01
9.597914814949035645e-01
9.627746343612670898e-01
9.655315279960632324e-01
9.680792689323425293e-01
9.704334139823913574e-01
9.726092219352722168e-01
9.746196866035461426e-01
9.764774441719055176e-01
9.781939983367919922e-01
9.797800183296203613e-01
9.812453985214233398e-01
9.825991392135620117e-01
9.838497638702392578e-01
9.850049018859863281e-01
9.860719442367553711e-01
9.870573282241821289e-01
9.879673719406127930e-01
9.888074398040771484e-01
9.895831346511840820e-01
9.902989864349365234e-01
9.909598827362060547e-01
9.915696382522583008e-01
9.921323060989379883e-01
9.926517009735107422e-01
9.931303262710571289e-01
9.935718774795532227e-01
9.939789772033691406e-01
9.943542480468750000e-01
9.947000741958618164e-01
9.950186014175415039e-01
9.953124523162841797e-01
9.955830574035644531e-01
9.958319664001464844e-01
9.960612058639526367e-01
9.962722063064575195e-01
9.964662790298461914e-01
9.966449737548828125e-01
9.968094825744628906e-01
9.969604015350341797e-01
9.970993995666503906e-01
9.972269535064697266e-01
9.973444938659667969e-01
9.974520206451416016e-01
9.975510835647583008e-01
9.976420402526855469e-01
9.977254867553710938e-01
9.978023767471313477e-01
9.978724718093872070e-01
9.979373216629028320e-01
9.979964494705200195e-01
9.980508089065551758e-01
9.981007575988769531e-01
9.981464147567749023e-01
9.981882572174072266e-01
9.982268810272216797e-01
9.982621669769287109e-01
9.982947111129760742e-01
9.983246326446533203e-01
9.983520507812500000e-01
9.983770847320556641e-01
9.984003305435180664e-01
9.984216690063476562e-01
9.984412193298339844e-01
9.984594583511352539e-01
9.984759092330932617e-01
9.984912872314453125e-01
9.985057115554809570e-01
9.985188245773315430e-01
9.985311031341552734e-01
9.985424280166625977e-01
9.985530376434326172e-01
9.985630512237548828e-01
9.985718727111816406e-01
9.985808134078979492e-01
9.985889196395874023e-01
9.985966682434082031e-01
9.986038208007812500e-01
9.986106157302856445e-01
9.986171722412109375e-01
9.986232519149780273e-01
9.986293315887451172e-01
9.986350536346435547e-01
9.986404180526733398e-01
9.986459016799926758e-01
9.986509084701538086e-01
9.986559152603149414e-01
9.986608028411865234e-01
9.986656904220581055e-01
9.986701011657714844e-01
9.986745119094848633e-01
9.986789226531982422e-01
9.986834526062011719e-01
9.986878633499145508e-01
9.986919164657592773e-01
9.986964464187622070e-01
9.987006187438964844e-01
9.987046718597412109e-01
9.987086057662963867e-01
9.987130165100097656e-01
9.987169504165649414e-01
9.987211227416992188e-01
9.987251758575439453e-01
9.987292289733886719e-01
9.987331628799438477e-01
9.987372159957885742e-01
9.987412691116333008e-01
9.987452030181884766e-01
9.987491369247436523e-01
9.987530708312988281e-01
9.987571239471435547e-01
9.987611770629882812e-01
9.987651109695434570e-01
9.987688064575195312e-01
9.987728595733642578e-01
9.987766742706298828e-01
9.987807273864746094e-01
9.987843036651611328e-01
9.987881183624267578e-01
9.987916946411132812e-01
9.987957477569580078e-01
9.987993240356445312e-01
9.988030195236206055e-01
9.988064765930175781e-01
9.988102912902832031e-01
9.988136291503906250e-01
9.988172054290771484e-01
9.988205432891845703e-01
9.988236427307128906e-01
9.988270998001098633e-01
9.988301992416381836e-01
9.988332986831665039e-01
9.988361597061157227e-01
9.988391399383544922e-01
9.988422393798828125e-01
9.988446235656738281e-01
9.988472461700439453e-01
9.988499879837036133e-01
9.988522529602050781e-01
9.988545179367065430e-01
9.988566637039184570e-01
9.988586902618408203e-01
9.988605976104736328e-01
9.988623857498168945e-01
9.988640546798706055e-01
9.988654851913452148e-01
9.988667964935302734e-01
9.988679885864257812e-01
9.988691806793212891e-01
9.988697767257690430e-01
9.988704919815063477e-01
9.988710880279541016e-01
9.988715648651123047e-01
9.988715648651123047e-01
9.988713264465332031e-01
9.988713264465332031e-01
9.988708496093750000e-01
9.988704919815063477e-01
9.988694190979003906e-01
9.988685846328735352e-01
9.988675117492675781e-01
9.988658428192138672e-01
9.988642930984497070e-01
9.988625049591064453e-01
9.988605976104736328e-01
9.988583326339721680e-01
9.988557100296020508e-01
9.988529682159423828e-01
9.988501071929931641e-01
9.988471269607543945e-01
9.988439083099365234e-01
9.988403320312500000e-01
9.988366365432739258e-01
9.988328218460083008e-01
9.988286495208740234e-01
9.988244771957397461e-01
9.988200664520263672e-01
9.988151788711547852e-01
9.988104104995727539e-01
9.988054037094116211e-01
9.988000392913818359e-01
9.987949132919311523e-01
9.987893104553222656e-01
9.987835884094238281e-01
9.987777471542358398e-01
9.987719058990478516e-01
9.987658262252807617e-01
9.987597465515136719e-01
9.987535476684570312e-01
9.987471103668212891e-01
9.987406730651855469e-01
9.987342357635498047e-01
9.987275600433349609e-01
9.987211227416992188e-01
9.987144470214843750e-01
9.987078905105590820e-01
9.987010955810546875e-01
9.986946582794189453e-01
9.986881017684936523e-01
9.986815452575683594e-01
9.986751079559326172e-01
9.986687898635864258e-01
9.986627101898193359e-01
9.986565113067626953e-01
9.986504316329956055e-01
9.986448287963867188e-01
9.986389875411987305e-01
9.986335039138793945e-01
9.986281394958496094e-01
9.986232519149780273e-01
9.986183643341064453e-01
9.986138343811035156e-01
9.986091852188110352e-01
9.986053705215454102e-01
9.986014366149902344e-01
9.985980987548828125e-01
9.985951185226440430e-01
9.985921382904052734e-01
9.985898733139038086e-01
9.985878467559814453e-01
9.985860586166381836e-01
9.985849857330322266e-01
9.985840320587158203e-01
9.985836744308471680e-01
9.985834360122680664e-01
9.985837936401367188e-01
9.985843896865844727e-01
9.985858201980590820e-01
9.985873699188232422e-01
9.985892772674560547e-01
9.985914230346679688e-01
9.985944032669067383e-01
9.985971450805664062e-01
9.986007213592529297e-01
9.986046552658081055e-01
9.986087083816528320e-01
9.986128807067871094e-01
9.986174106597900391e-01
9.986221790313720703e-01
9.986271858215332031e-01
9.986319541931152344e-01
9.986374378204345703e-01
9.986424446105957031e-01
9.986476898193359375e-01
9.986524581909179688e-01
9.986574649810791016e-01
9.986618757247924805e-01
9.986662864685058594e-01
9.986699819564819336e-01
9.986732006072998047e-01
9.986758232116699219e-01
9.986777305603027344e-01
9.986786842346191406e-01
9.986784458160400391e-01
9.986771345138549805e-01
9.986747503280639648e-01
9.986708164215087891e-01
9.986650943756103516e-01
9.986574649810791016e-01
9.986481666564941406e-01
9.986362457275390625e-01
9.986221790313720703e-01
9.986051321029663086e-01
9.985851049423217773e-01
9.985619783401489258e-01
9.985351562500000000e-01
9.985045194625854492e-01
9.984694719314575195e-01
9.984300136566162109e-01
9.983857870101928711e-01
9.983358383178710938e-01
9.982802867889404297e-01
9.982184171676635742e-01
9.981498718261718750e-01
9.980739355087280273e-01
9.979903697967529297e-01
9.978981018066406250e-01
9.977967739105224609e-01
9.976856708526611328e-01
9.975639581680297852e-01
9.974310398101806641e-01
9.972856044769287109e-01
9.971272945404052734e-01
9.969547986984252930e-01
9.967671632766723633e-01
9.965630769729614258e-01
9.963417053222656250e-01
9.961013793945312500e-01
9.958407878875732422e-01
9.955583810806274414e-01
9.952526092529296875e-01
9.949215650558471680e-01
9.945633411407470703e-01
9.941760301589965820e-01
9.937571287155151367e-01
9.933042526245117188e-01
9.928150177001953125e-01
9.922864437103271484e-01
9.917154312133789062e-01
9.910987615585327148e-01
9.904328584671020508e-01
9.897136688232421875e-01
9.889369010925292969e-01
9.880981445312500000e-01
9.871921539306640625e-01
9.862141609191894531e-01
9.851576089859008789e-01
9.840164184570312500e-01
9.827837347984313965e-01
9.814518094062805176e-01
9.800126552581787109e-01
9.784574508666992188e-01
9.767766594886779785e-01
9.749597311019897461e-01
9.729952812194824219e-01
9.708712100982666016e-01
9.685738086700439453e-01
9.660886526107788086e-01
9.634000658988952637e-01
9.604911208152770996e-01
9.573429822921752930e-01
9.539352655410766602e-01
9.502467513084411621e-01
9.462530016899108887e-01
9.419289827346801758e-01
9.372466802597045898e-01
9.321758747100830078e-01
9.266837239265441895e-01
9.207354784011840820e-01
9.142925143241882324e-01
9.073137044906616211e-01
8.997544646263122559e-01
8.915666341781616211e-01
8.826977610588073730e-01
8.730926513671875000e-01
8.626894354820251465e-01
8.514240980148315430e-01
8.392252922058105469e-01
8.260172009468078613e-01
8.117174506187438965e-01
7.962381839752197266e-01
7.794834375381469727e-01
7.613501548767089844e-01
7.417266964912414551e-01
7.204926013946533203e-01
6.975177526473999023e-01
6.726607680320739746e-01
6.457674503326416016e-01
6.166718006134033203e-01
5.851933956146240234e-01
5.511345267295837402e-01
5.142803192138671875e-01
4.744009077548980713e-01
4.312394559383392334e-01
3.845216333866119385e-01
3.339497745037078857e-01
2.792018353939056396e-01
2.199303805828094482e-01
1.557650119066238403e-01
8.631038665771484375e-02
1.115432195365428925e-02


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-4.575731232762336731e-03
2.675868868827819824e-01
4.659365713596343994e-01
6.105146408081054688e-01
7.158988714218139648e-01
7.926970720291137695e-01
8.486505746841430664e-01
8.894159197807312012e-01
9.191210269927978516e-01
9.407741427421569824e-01
9.565634727478027344e-01
9.680792689323425293e-01
9.764774441719055176e-01
9.825991392135620117e-01
9.870573282241821289e-01
9.902989864349365234e-01
9.926517009735107422e-01
9.943542480468750000e-01
9.955830574035644531e-01
9.964662790298461914e-01
9.970993995666503906e-01
9.975510835647583008e-01
9.978724718093872070e-01
9.981007575988769531e-01
9.982621669769287109e-01
9.983770847320556641e-01
9.984594583511352539e-01
9.985188245773315430e-01
9.985630512237548828e-01
9.985966682434082031e-01
9.986232519149780273e-01
9.986459016799926758e-01
9.986656904220581055e-01
9.986834526062011719e-01
9.987006187438964844e-01
9.987169504165649414e-01
9.987331628799438477e-01
9.987491369247436523e-01
9.987651109695434570e-01
9.987807273864746094e-01
9.987957477569580078e-01
9.988102912902832031e-01
9.988236427307128906e-01
9.988361597061157227e-01
9.988472461700439453e-01
9.988566637039184570e-01
9.988640546798706055e-01
9.988691806793212891e-01
9.988715648651123047e-01
9.988708496093750000e-01
9.988675117492675781e-01
9.988605976104736328e-01
9.988501071929931641e-01
9.988366365432739258e-01
9.988200664520263672e-01
9.988000392913818359e-01
9.987777471542358398e-01
9.987535476684570312e-01
9.987275600433349609e-01
9.987010955810546875e-01
9.986751079559326172e-01
9.986504316329956055e-01
9.986281394958496094e-01
9.986091852188110352e-01
9.985951185226440430e-01
9.985860586166381836e-01
9.985834360122680664e-01
9.985873699188232422e-01
9.985971450805664062e-01
9.986128807067871094e-01
9.986319541931152344e-01
9.986524581909179688e-01
9.986699819564819336e-01
9.986786842346191406e-01
9.986708164215087891e-01
9.986362457275390625e-01
9.985619783401489258e-01
9.984300136566162109e-01
9.982184171676635742e-01
9.978981018066406250e-01
9.974310398101806641e-01
9.967671632766723633e-01
9.958407878875732422e-01
9.945633411407470703e-01
9.928150177001953125e-01
9.904328584671020508e-01
9.871921539306640625e-01
9.827837347984313965e-01
9.767766594886779785e-01
9.685738086700439453e-01
9.573429822921752930e-01
9.419289827346801758e-01
9.207354784011840820e-01
8.915666341781616211e-01
8.514240980148315430e-01
7.962381839752197266e-01
7.204926013946533203e-01
6.166718006134033203e-01
4.744009077548980713e-01
2.792018353939056396e-01
1.115432195365428925e-02


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
-1.006757974624633789e+00,-5.642773628234863281e+00
1.968565702438354492e+00,2.102775573730468750e-01
3.693463563919067383e+00,3.479772090911865234e+00
2.102685689926147461e+00,2.444033861160278320e+00
1.666244745254516602e+00,2.415763139724731445e+00
1.357353329658508301e+00,2.112560272216796875e+00
1.267374396324157715e+00,1.911575436592102051e+00
1.011570572853088379e+00,1.675886511802673340e+00
6.941844820976257324e-01,1.460629701614379883e+00
3.688594400882720947e-01,1.022117733955383301e+00
2.961719632148742676e-01,7.842263579368591309e-01
1.341494172811508179e-01,5.889707803726196289e-01
1.575133651494979858e-01,4.948351383209228516e-01
-1.895947754383087158e-02,3.254167437553405762e-01
8.507478237152099609e-02,2.605483531951904297e-01
-3.511065244674682617e-02,1.334418654441833496e-01
1.094019412994384766e-02,9.653389453887939453e-02
-1.324243843555450439e-02,6.883792579174041748e-02
1.998946070671081543e-02,7.171794772148132324e-02
-2.886623144149780273e-02,-6.555145978927612305e-02
6.245963275432586670e-02,1.227580755949020386e-01
-8.513075113296508789e-02,-1.231773495674133301e-01
1.270728111267089844e-01,1.864244937896728516e-01
-7.024283707141876221e-02,-1.086811423301696777e-01
1.250182241201400757e-01,7.392776012420654297e-02
-6.758603453636169434e-02,-3.299148380756378174e-02
7.983197271823883057e-02,4.954472184181213379e-02
-8.452840149402618408e-02,-1.474994421005249023e-02
3.786155581474304199e-02,-4.000812768936157227e-04
-6.098574399948120117e-02,-6.036207079887390137e-03
4.492400586605072021e-02,-1.010720729827880859e-01
-2.951496839523315430e-02,7.691009342670440674e-02
2.418026328086853027e-02,-1.602825075387954712e-01
-2.945339679718017578e-02,1.992617994546890259e-01
1.365211606025695801e-02,-2.119514495134353638e-01
-5.383461713790893555e-03,1.896973103284835815e-01
1.597446203231811523e-02,-2.667890191078186035e-01
1.795458793640136719e-02,3.456435203552246094e-01
-1.035328507423400879e-01,-4.453368782997131348e-01
9.326109290122985840e-02,4.723458886146545410e-01
-1.886122822761535645e-01,-4.261209368705749512e-01
2.605931162834167480e-01,6.181687712669372559e-01
-3.025469183921813965e-01,-8.061866164207458496e-01
2.625536322593688965e-01,9.688693881034851074e-01
2.906185388565063477e-02,-7.618734240531921387e-01
-7.677359879016876221e-02,6.482751965522766113e-01
-2.731496095657348633e-02,-6.312965750694274902e-01
-1.424002647399902344e-02,5.395851731300354004e-01
1.606931686401367188e-01,-6.140452027320861816e-01
-2.576156258583068848e-01,5.527233481407165527e-01
2.863376736640930176e-01,-5.862116217613220215e-01
-3.174261450767517090e-01,5.390805602073669434e-01
4.747180938720703125e-01,-5.609391331672668457e-01
-2.810974121093750000e-01,5.612139105796813965e-01
2.169866561889648438e-01,-5.460601449012756348e-01
-2.371195256710052490e-01,5.541837811470031738e-01
3.550455868244171143e-01,-5.251047015190124512e-01
-2.335812151432037354e-01,5.751461386680603027e-01
3.300267159938812256e-01,-5.096966624259948730e-01
-2.415482103824615479e-01,5.610730051994323730e-01
3.335293233394622803e-01,-4.763858914375305176e-01
-2.657389342784881592e-01,6.451737284660339355e-01
3.008507192134857178e-01,-5.169797539710998535e-01
-2.474043071269989014e-01,3.535106182098388672e-01
3.340910375118255615e-01,-3.838058114051818848e-01
-3.016696274280548096e-01,5.241068005561828613e-01
2.212867438793182373e-01,-5.647053122520446777e-01
-1.942579150199890137e-01,5.285826325416564941e-01
3.432708382606506348e-01,-4.828748106956481934e-01
-2.377247810363769531e-01,6.506338715553283691e-01
3.013021945953369141e-01,-5.092745423316955566e-01
-2.502274513244628906e-01,3.091641068458557129e-01
3.092643618583679199e-01,-3.708401918411254883e-01
-3.034933805465698242e-01,5.034758448600769043e-01
2.193707227706909180e-01,-4.953307509422302246e-01
-2.549886107444763184e-01,6.742002367973327637e-01
2.973464727401733398e-01,-5.540063977241516113e-01
-2.569129467010498047e-01,2.579210400581359863e-01
2.797408103942871094e-01,-3.423070311546325684e-01
-3.030668497085571289e-01,3.904872536659240723e-01
2.232203483581542969e-01,-3.468768000602722168e-01
-3.134436607360839844e-01,3.027988076210021973e-01
2.526291608810424805e-01,-2.495360970497131348e-01
-2.396480143070220947e-01,3.206985592842102051e-01
2.883301079273223877e-01,-3.208484649658203125e-01
-2.346487939357757568e-01,3.452732563018798828e-01
2.398942410945892334e-01,-3.251163959503173828e-01
-2.330346405506134033e-01,3.557699918746948242e-01
2.342889308929443359e-01,-3.763668537139892578e-01
-2.534941732883453369e-01,2.900831699371337891e-01
2.439478039741516113e-01,-3.421139717102050781e-01
-2.361141443252563477e-01,3.630364537239074707e-01
2.208134233951568604e-01,-4.177383780479431152e-01
-3.209567964076995850e-01,3.393751978874206543e-01
1.821287572383880615e-01,-4.039953947067260742e-01
-3.472252786159515381e-01,3.348453640937805176e-01
1.685440838336944580e-01,-3.806256651878356934e-01
-3.328399956226348877e-01,2.914980649948120117e-01
1.745412051677703857e-01,-3.220778703689575195e-01
-2.756391167640686035e-01,3.400063514709472656e-01
1.912536621093750000e-01,-4.049358963966369629e-01
-3.342034816741943359e-01,3.100861310958862305e-01
1.669463515281677246e-01,-3.717143535614013672e-01
-3.141713738441467285e-01,2.775862812995910645e-01
1.740943491458892822e-01,-3.291906714439392090e-01
-2.745451629161834717e-01,3.432378172874450684e-01
1.839467287063598633e-01,-4.345582127571105957e-01
-3.551947474479675293e-01,4.083649516105651855e-01
1.693581938743591309e-01,-4.896931052207946777e-01
-2.871097922325134277e-01,7.079470753669738770e-01
1.797839105129241943e-01,-4.789828658103942871e-01
-2.150624096393585205e-01,2.084398269653320312e-01
1.645760238170623779e-01,-2.500252723693847656e-01
-2.547821402549743652e-01,1.799093186855316162e-01
2.803333401679992676e-01,-1.564515829086303711e-01
-2.583918571472167969e-01,2.052517831325531006e-01
2.324158251285552979e-01,-1.920018196105957031e-01
-2.603133618831634521e-01,1.639410853385925293e-01
2.626549899578094482e-01,-1.372577548027038574e-01
-2.525319159030914307e-01,1.192185580730438232e-01
2.526943385601043701e-01,-1.654328405857086182e-01
-2.483886778354644775e-01,1.182198524475097656e-01
2.598036229610443115e-01,-5.953010916709899902e-02
-2.402007877826690674e-01,5.441623926162719727e-02
2.871348559856414795e-01,-7.238182425498962402e-02
-2.384658753871917725e-01,9.464403986930847168e-02
2.747807800769805908e-01,-1.260447502136230469e-01
-2.596769630908966064e-01,1.410651206970214844e-01
2.328618168830871582e-01,-2.036276757717132568e-01
-2.610962688922882080e-01,1.926232278347015381e-01
2.019533514976501465e-01,-1.833834052085876465e-01
-2.459520697593688965e-01,1.506163179874420166e-01
2.298661172389984131e-01,-1.727634668350219727e-01
-2.456592321395874023e-01,1.017840802669525146e-01
2.382071912288665771e-01,-6.233477592468261719e-02
-2.462289631366729736e-01,5.664101243019104004e-02
2.635948359966278076e-01,-7.626956701278686523e-02
-2.600093185901641846e-01,1.069393157958984375e-01
2.378928065299987793e-01,-9.396103024482727051e-02
-2.766836285591125488e-01,1.276422142982482910e-01
2.116942703723907471e-01,-1.120993793010711670e-01
-2.715872824192047119e-01,5.562707781791687012e-02
2.240806221961975098e-01,-4.191401600837707520e-02
-2.646618187427520752e-01,2.289140224456787109e-02
2.487716376781463623e-01,-1.337131857872009277e-02
-2.708282172679901123e-01,2.264413237571716309e-02
2.371091544628143311e-01,-3.267681598663330078e-02
-2.736429274082183838e-01,2.312982082366943359e-02
2.326860725879669189e-01,-2.008780837059020996e-02
-2.755030095577239990e-01,1.335301995277404785e-02
2.288341820240020752e-01,-7.610619068145751953e-03
-2.750099003314971924e-01,-6.841123104095458984e-04
2.268983423709869385e-01,2.992630004882812500e-03
-2.759036123752593994e-01,-1.224118471145629883e-02
2.170954346656799316e-01,8.465290069580078125e-03
-2.818997204303741455e-01,1.148381829261779785e-02
2.104243934154510498e-01,-7.711857557296752930e-03
-2.764995992183685303e-01,2.155095338821411133e-03
2.143749296665191650e-01,-6.444132328033447266e-02
-2.914315164089202881e-01,9.005883336067199707e-02
1.772878766059875488e-01,-4.723015427589416504e-02
-2.652140259742736816e-01,1.259741187095642090e-02
1.899456083774566650e-01,-9.543478488922119141e-03
-2.630876004695892334e-01,1.276913285255432129e-02
2.173227369785308838e-01,-7.119864225387573242e-03
-2.814706563949584961e-01,1.476585865020751953e-03
1.988735496997833252e-01,-3.267824649810791016e-04
-2.748471200466156006e-01,3.729522228240966797e-03
1.925535500049591064e-01,-9.886711835861206055e-03
-2.725452482700347900e-01,8.994400501251220703e-03
1.912940740585327148e-01,2.365797758102416992e-03
-2.705864310264587402e-01,1.569780707359313965e-02
1.883508563041687012e-01,2.287209033966064453e-03
-2.690970599651336670e-01,-1.992672681808471680e-03
1.899749040603637695e-01,1.091954112052917480e-02
-2.754367291927337646e-01,1.281335949897766113e-02
1.785110831260681152e-01,-1.842400431632995605e-02
-2.661831676959991455e-01,-3.756046295166015625e-03
1.770229637622833252e-01,4.804730415344238281e-03
-2.612110674381256104e-01,-1.280605792999267578e-02
1.852136552333831787e-01,2.015769481658935547e-02
-2.755730152130126953e-01,-5.421191453933715820e-02
1.621280014514923096e-01,5.819505453109741211e-02
-2.515704035758972168e-01,-6.246432662010192871e-02
1.602822244167327881e-01,8.921501040458679199e-02
-2.503620386123657227e-01,-1.266095042228698730e-01
1.555373072624206543e-01,8.451482653617858887e-02
-2.453029155731201172e-01,-1.159949600696563721e-01
1.562590301036834717e-01,1.539199650287628174e-01
-2.420268356800079346e-01,-2.280426919460296631e-01
1.372428536415100098e-01,1.149783730506896973e-01
-2.108072936534881592e-01,-9.244456887245178223e-02
1.493025124073028564e-01,1.434139013290405273e-01
-2.335187196731567383e-01,-1.345358192920684814e-01
1.594885587692260742e-01,1.775902509689331055e-01
-2.444869577884674072e-01,-1.065144836902618408e-01
1.423323154449462891e-01,1.080105900764465332e-01
-2.243712246417999268e-01,-4.392239451408386230e-02
1.554250717163085938e-01,8.383214473724365234e-03
-2.429950833320617676e-01,-1.243606209754943848e-02
1.804657280445098877e-01,1.593226194381713867e-02
-2.694141566753387451e-01,-1.457914710044860840e-02
1.646944880485534668e-01,3.000378608703613281e-03
-2.512442171573638916e-01,1.704126596450805664e-03
1.627084314823150635e-01,-2.574801445007324219e-03
-2.471809685230255127e-01,1.196563243865966797e-03
1.758626997470855713e-01,-2.452254295349121094e-03
-2.605965733528137207e-01,-4.492226243019104004e-02
1.566748917102813721e-01,8.653700351715087891e-03
-2.406332194805145264e-01,-2.347224950790405273e-02
1.567861139774322510e-01,8.551836013793945312e-03
-2.411400973796844482e-01,5.377709865570068359e-03
1.734081506729125977e-01,-5.082607269287109375e-03
-2.592168152332305908e-01,-2.374091744422912598e-02
1.581734418869018555e-01,4.695945978164672852e-02
-2.354237139225006104e-01,-7.361024618148803711e-03
1.334345340728759766e-01,2.181082963943481445e-02
-2.113087177276611328e-01,-1.804828643798828125e-02
1.760369837284088135e-01,2.678248286247253418e-02
-2.589737474918365479e-01,-2.108886837959289551e-02
1.565299034118652344e-01,3.686052560806274414e-02
-2.383939027786254883e-01,-6.295862793922424316e-02
1.367109417915344238e-01,1.010054051876068115e-01
-2.052220106124877930e-01,-9.166428446769714355e-02
1.287979483604431152e-01,1.101670265197753906e-01
-1.971118748188018799e-01,-1.463935673236846924e-01
1.316012144088745117e-01,7.799044251441955566e-02
-2.069289684295654297e-01,-1.046510636806488037e-01
1.536991000175476074e-01,1.043374538421630859e-01
-2.344324886798858643e-01,-9.411916136741638184e-02
1.366272866725921631e-01,9.773555397987365723e-02
-2.063241004943847656e-01,-7.210427522659301758e-02
1.321068108081817627e-01,1.156994104385375977e-01
-2.043396532535552979e-01,-6.149566173553466797e-02
1.453266739845275879e-01,1.098385155200958252e-01
-2.227095961570739746e-01,-7.313868403434753418e-02
1.394647359848022461e-01,1.267994940280914307e-01
-2.092648148536682129e-01,-6.538835167884826660e-02
1.300293207168579102e-01,1.071633696556091309e-01
-1.994083523750305176e-01,-5.117720365524291992e-02
1.441878080368041992e-01,7.061013579368591309e-02
-2.228818237781524658e-01,-1.092388629913330078e-01
1.451540887355804443e-01,1.321087479591369629e-01
-2.139311432838439941e-01,-6.571385264396667480e-02
1.232002079486846924e-01,9.475022554397583008e-02
-1.866593956947326660e-01,-4.482901096343994141e-02
1.431175768375396729e-01,3.172081708908081055e-02
-2.205474674701690674e-01,-3.727924823760986328e-02
1.635011434555053711e-01,1.576814055442810059e-02
-2.440541982650756836e-01,-1.134365797042846680e-03
1.427473723888397217e-01,-2.151012420654296875e-03
-2.160224020481109619e-01,5.789101123809814453e-04
1.517812311649322510e-01,-1.707077026367187500e-04
-2.268995642662048340e-01,-6.270706653594970703e-04
1.540138125419616699e-01,2.321448922157287598e-02
-2.280198633670806885e-01,-1.968136429786682129e-02
1.424052715301513672e-01,2.364033460617065430e-02
-2.089166045188903809e-01,-2.404093742370605469e-03
1.357765495777130127e-01,1.197078824043273926e-02
-2.052615880966186523e-01,-1.707679033279418945e-02
1.586368978023529053e-01,9.704947471618652344e-03
-2.319948077201843262e-01,4.420697689056396484e-03
1.640404164791107178e-01,-1.090243458747863770e-02
-2.348572909832000732e-01,2.084201574325561523e-02
1.263193190097808838e-01,-1.545739173889160156e-02
-1.804224848747253418e-01,3.377449512481689453e-02
1.282905638217926025e-01,-1.225078105926513672e-02
-1.906934380531311035e-01,6.163775920867919922e-03
1.721339821815490723e-01,-1.069307327270507812e-02
-2.421995699405670166e-01,7.402271032333374023e-03
1.746557354927062988e-01,7.685154676437377930e-03
-2.483866214752197266e-01,-3.223505616188049316e-02
1.372109651565551758e-01,5.663475394248962402e-02
-1.732361614704132080e-01,-1.234072446823120117e-02
9.296247363090515137e-02,3.332880139350891113e-02
-1.382658481597900391e-01,-5.252104997634887695e-02
1.582714617252349854e-01,5.264964699745178223e-02
-2.121788859367370605e-01,-2.322903275489807129e-02
1.562891006469726562e-01,3.460204601287841797e-02
-2.246184647083282471e-01,-5.799862742424011230e-02
1.303337514400482178e-01,9.372508525848388672e-02
-1.759880483150482178e-01,-5.440342426300048828e-02
1.021766662597656250e-01,1.872891187667846680e-02
-1.496612131595611572e-01,-1.531454920768737793e-02
1.617489755153656006e-01,2.467933297157287598e-02
-2.164817750453948975e-01,-3.142112493515014648e-02
1.799596548080444336e-01,3.222939372062683105e-02
-2.523061335086822510e-01,-2.700576186180114746e-02
1.471507251262664795e-01,5.378913879394531250e-02
-1.916235685348510742e-01,-8.380493521690368652e-02
1.062712967395782471e-01,8.778500556945800781e-02
-1.397957801818847656e-01,-3.345867991447448730e-02
1.067593991756439209e-01,5.196106433868408203e-02
-1.509873270988464355e-01,-8.168977499008178711e-02
1.624323129653930664e-01,6.312578916549682617e-02
-2.173070013523101807e-01,-9.002336859703063965e-02
1.310951709747314453e-01,1.179571449756622314e-01
-1.806147396564483643e-01,-1.461404561996459961e-01
1.055376827716827393e-01,1.135524213314056396e-01
-1.488606035709381104e-01,-1.792903244495391846e-01
1.131311655044555664e-01,2.474129498004913330e-01
-1.660968363285064697e-01,-2.821346223354339600e-01
9.825381636619567871e-02,1.841085553169250488e-01
-1.351030766963958740e-01,-6.228446960449218750e-02
1.149445772171020508e-01,7.017928361892700195e-02
-1.802861988544464111e-01,-1.047197282314300537e-01
1.535479128360748291e-01,1.465777456760406494e-01
-2.268570661544799805e-01,-7.928782701492309570e-02
1.357737779617309570e-01,1.333145797252655029e-01
-1.612268388271331787e-01,-1.512255668640136719e-01
8.582586050033569336e-02,1.643876433372497559e-01
-1.125051379203796387e-01,-1.132461428642272949e-01
1.116816103458404541e-01,1.021134853363037109e-01
-1.727685332298278809e-01,-4.041352868080139160e-02
1.732689440250396729e-01,5.912542343139648438e-03
-2.631088495254516602e-01,-8.897811174392700195e-03
1.701841652393341064e-01,1.022318005561828613e-02
-2.073673605918884277e-01,-1.505029201507568359e-02
1.197759211063385010e-01,9.554058313369750977e-03
-1.550888121128082275e-01,-1.362311840057373047e-02
1.164310574531555176e-01,1.728907227516174316e-02
-1.828258633613586426e-01,-3.287348151206970215e-02
1.665280163288116455e-01,5.199265480041503906e-02
-2.417531311511993408e-01,-8.179837465286254883e-02
1.480624675750732422e-01,7.688942551612854004e-02
-1.458626091480255127e-01,-2.305197715759277344e-02
7.298690080642700195e-02,6.000280380249023438e-03
-1.097627282142639160e-01,-1.163810491561889648e-03
1.464707553386688232e-01,-4.830956459045410156e-04
-1.885049641132354736e-01,5.989074707031250000e-04
2.196616530418395996e-01,-5.578994750976562500e-05
-3.118693232536315918e-01,-4.305839538574218750e-04
2.297469377517700195e-01,8.042871952056884766e-02
-1.654474437236785889e-01,-1.205542981624603271e-01
1.374931633472442627e-01,7.867142558097839355e-02
-9.098252654075622559e-02,-9.090718626976013184e-02
3.540143370628356934e-02,1.468223631381988525e-01
-3.922283649444580078e-02,-9.902924299240112305e-02
5.925127863883972168e-02,3.521165251731872559e-02
-5.900862812995910645e-02,-2.039408683776855469e-02
4.004549980163574219e-02,2.920964360237121582e-02
-3.643774986267089844e-02,-3.468146920204162598e-02
4.405540227890014648e-02,4.933458566665649414e-02
-5.337265133857727051e-02,-7.844778895378112793e-02
6.949070096015930176e-02,7.983729243278503418e-02
-8.665075898170471191e-02,-3.861540555953979492e-02
1.015715897083282471e-01,6.064456701278686523e-02
-1.084038019180297852e-01,-8.993104100227355957e-02
8.062523603439331055e-02,1.396422684192657471e-01
-4.313603043556213379e-02,-1.301485300064086914e-01
2.094814181327819824e-02,1.356194615364074707e-01
-1.023620367050170898e-02,-2.009153068065643311e-01
9.899288415908813477e-03,1.035046279430389404e-01
-1.742190122604370117e-02,-6.762826442718505859e-02
1.689276099205017090e-02,7.271251082420349121e-02
-1.336437463760375977e-02,-1.023923754692077637e-01
1.668584346771240234e-02,1.036407947540283203e-01
-1.792705059051513672e-02,-8.469831943511962891e-02
1.382094621658325195e-02,1.171132326126098633e-01
-9.512454271316528320e-03,-7.316198945045471191e-02
5.614727735519409180e-03,1.131480038166046143e-01
-1.644295454025268555e-02,-5.473059415817260742e-02
2.340260148048400879e-02,9.105786681175231934e-02
-2.505862712860107422e-02,-1.145237684249877930e-01
2.784633636474609375e-02,1.632179021835327148e-01
-3.718614578247070312e-02,-2.463091015815734863e-01
5.660951137542724609e-02,2.340639829635620117e-01
-7.502186298370361328e-02,-3.519532084465026855e-01
9.239453077316284180e-02,3.862418532371520996e-01
-1.345880031585693359e-01,-4.904788136482238770e-01
4.257732629776000977e-02,5.070115923881530762e-01
-1.349794864654541016e-02,-2.475770711898803711e-01
3.860354423522949219e-03,1.615642607212066650e-01
-8.479416370391845703e-03,-1.005577743053436279e-01
1.990911364555358887e-02,1.166369915008544922e-01
-1.753270626068115234e-03,-1.740228831768035889e-01
-1.012074947357177734e-02,1.068539917469024658e-01
-9.563267230987548828e-04,-3.529185056686401367e-02
1.519680023193359375e-03,7.764399051666259766e-03
-2.372205257415771484e-03,-9.897589683532714844e-03
2.320826053619384766e-03,1.396241784095764160e-02
6.117820739746093750e-04,-1.143214106559753418e-02
1.124173402786254883e-03,4.139244556427001953e-03
-1.359581947326660156e-03,8.347630500793457031e-05
5.564987659454345703e-04,-9.579658508300781250e-04
-9.736716747283935547e-04,9.000599384307861328e-04
1.111209392547607422e-03,-7.112026214599609375e-04
-5.667746067047119141e-03,4.064714908599853516e-02
-6.651848554611206055e-03,-7.479512691497802734e-02
1.090675592422485352e-02,9.217035770416259766e-02
1.218083500862121582e-02,-1.354682147502899170e-01
-1.507842540740966797e-02,2.069471180438995361e-01
1.338684558868408203e-02,-2.038936316967010498e-01
-1.577943563461303711e-02,2.963315546512603760e-01
1.821920275688171387e-02,-2.020351886749267578e-01
-1.961103081703186035e-02,1.115438044071197510e-01
2.104255557060241699e-02,-7.683715224266052246e-02
-2.886322140693664551e-02,6.908372044563293457e-02
3.351840376853942871e-02,-1.003946959972381592e-01
-1.580443978309631348e-02,1.382766366004943848e-01
-3.872156143188476562e-03,-8.209660649299621582e-02
5.958050489425659180e-03,1.363712549209594727e-01
-3.589570522308349609e-03,-1.270655095577239990e-01
-1.900762319564819336e-03,1.694508492946624756e-01
1.272439956665039062e-03,-1.299581527709960938e-01
-4.757225513458251953e-03,6.251618266105651855e-02
4.533678293228149414e-03,-3.659433126449584961e-02
-7.620662450790405273e-03,1.853755116462707520e-02
4.763185977935791016e-03,-5.684465169906616211e-03
-8.192062377929687500e-03,9.460955858230590820e-03
3.036677837371826172e-03,-1.129037141799926758e-02
-3.699839115142822266e-03,1.663249731063842773e-02
4.563659429550170898e-03,-6.425440311431884766e-03
-8.994549512863159180e-03,-1.041114330291748047e-03
1.362001895904541016e-02,3.913700580596923828e-03
-1.511806249618530273e-02,4.567587375640869141e-02
2.728068828582763672e-02,-5.260533094406127930e-02
-3.274729847908020020e-02,8.130091428756713867e-02
3.259605169296264648e-02,-4.394623637199401855e-02
-1.674968004226684570e-02,3.629803657531738281e-03
5.728662014007568359e-03,3.678381443023681641e-03
-9.509533643722534180e-03,-1.993715763092041016e-03
1.034697890281677246e-02,3.769874572753906250e-03
-6.870836019515991211e-03,-5.801826715469360352e-03
7.600754499435424805e-03,7.749855518341064453e-03
-7.971286773681640625e-03,8.174777030944824219e-04
1.188319921493530273e-02,-1.354265213012695312e-02
-1.531386375427246094e-02,2.860727906227111816e-02
1.633831858634948730e-02,-6.472465395927429199e-02
-6.420254707336425781e-03,6.974491477012634277e-02
1.056307554244995117e-02,-9.027478098869323730e-02
-1.928931474685668945e-02,1.331475973129272461e-01
3.716641664505004883e-02,-9.340894222259521484e-02
-7.142630219459533691e-02,4.838794469833374023e-02
4.323893785476684570e-02,-5.224755406379699707e-02
-2.357268333435058594e-02,3.115516901016235352e-02
8.093029260635375977e-03,-2.651768922805786133e-02
-1.510787010192871094e-02,2.932178974151611328e-02
9.619683027267456055e-03,-1.898109912872314453e-02
-1.439267396926879883e-02,3.628015518188476562e-02
1.184931397438049316e-02,-5.629697442054748535e-02
-8.087724447250366211e-03,5.005401372909545898e-02
7.670044898986816406e-03,-1.155889034271240234e-02
-6.944835186004638672e-03,-2.529382705688476562e-03
1.063159108161926270e-02,3.658294677734375000e-03
-6.008535623550415039e-03,-1.796275377273559570e-03
1.146021485328674316e-02,7.537305355072021484e-04
-4.916816949844360352e-03,-8.026140928268432617e-02
9.306937456130981445e-03,4.874312877655029297e-02
-1.413318514823913574e-02,-6.826508045196533203e-02
-3.979533910751342773e-03,1.026069521903991699e-01
-9.176105260848999023e-03,-5.199980735778808594e-02
8.786410093307495117e-03,2.832874655723571777e-02
-8.024126291275024414e-03,-1.373678445816040039e-02
1.181319355964660645e-02,2.458256483078002930e-02
-1.504248380661010742e-02,-3.351363539695739746e-02
2.016809582710266113e-02,1.724275946617126465e-02
-1.530575752258300781e-02,-4.414558410644531250e-03
1.121351122856140137e-02,-3.200471401214599609e-03
-1.430475711822509766e-02,3.666192293167114258e-03
2.130955457687377930e-02,-3.047257661819458008e-03
-1.890555024147033691e-02,-1.999425888061523438e-02
1.806700229644775391e-02,6.119817495346069336e-03
-1.751613616943359375e-02,1.123589277267456055e-02
1.462024450302124023e-02,-1.135605573654174805e-02
-7.838189601898193359e-03,-8.058965206146240234e-03
1.213806867599487305e-02,1.313853263854980469e-02
-1.870095729827880859e-02,1.565551757812500000e-02
2.218782901763916016e-02,-1.359224319458007812e-02
-1.858747005462646484e-02,1.486659049987792969e-03
1.717302203178405762e-02,-1.185303926467895508e-02
-1.104766130447387695e-02,-6.150692701339721680e-03
8.008539676666259766e-03,2.907919883728027344e-02
-4.085510969161987305e-03,1.397541165351867676e-02
7.430344820022583008e-03,-1.764073967933654785e-02
-8.247911930084228516e-03,1.328536868095397949e-02
1.332536339759826660e-02,-1.347959041595458984e-04
-1.739928126335144043e-02,8.591920137405395508e-03
1.297345757484436035e-02,-3.721788525581359863e-02
-1.953437924385070801e-02,3.301003575325012207e-02
2.167373895645141602e-02,-1.204228401184082031e-02
-2.743822336196899414e-02,-2.713531255722045898e-03
2.150446176528930664e-02,-7.661581039428710938e-04
-1.229864358901977539e-02,1.092851161956787109e-03
1.123416423797607422e-02,3.481325507164001465e-02
-1.500383019447326660e-02,-2.790078520774841309e-02
1.757290959358215332e-02,3.479263186454772949e-02
-2.215090394020080566e-02,-5.303356051445007324e-02
1.661679148674011230e-02,4.491591453552246094e-02
-1.359006762504577637e-02,-2.469483017921447754e-02
1.187771558761596680e-02,-7.924437522888183594e-05
-1.547494530677795410e-02,6.410628557205200195e-03
1.106843352317810059e-02,-9.269863367080688477e-03
-1.484957337379455566e-02,8.679330348968505859e-04
2.086386084556579590e-02,-1.926928758621215820e-03
-2.146643400192260742e-02,-6.822067499160766602e-02
2.323138713836669922e-02,4.162755608558654785e-02
-2.000525593757629395e-02,-1.213407516479492188e-02
2.138453722000122070e-02,3.277659416198730469e-03
-1.731291413307189941e-02,-3.004401922225952148e-03


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
-1.006757974624633789e+00,-5.642773628234863281e+00
1.357353329658508301e+00,2.112560272216796875e+00
2.961719632148742676e-01,7.842263579368591309e-01
-3.511065244674682617e-02,1.334418654441833496e-01
6.245963275432586670e-02,1.227580755949020386e-01
-6.758603453636169434e-02,-3.299148380756378174e-02
4.492400586605072021e-02,-1.010720729827880859e-01
-5.383461713790893555e-03,1.896973103284835815e-01
-1.886122822761535645e-01,-4.261209368705749512e-01
-7.677359879016876221e-02,6.482751965522766113e-01
2.863376736640930176e-01,-5.862116217613220215e-01
-2.371195256710052490e-01,5.541837811470031738e-01
3.335293233394622803e-01,-4.763858914375305176e-01
-3.016696274280548096e-01,5.241068005561828613e-01
3.013021945953369141e-01,-5.092745423316955566e-01
-2.549886107444763184e-01,6.742002367973327637e-01
2.232203483581542969e-01,-3.468768000602722168e-01
-2.346487939357757568e-01,3.452732563018798828e-01
2.439478039741516113e-01,-3.421139717102050781e-01
-3.472252786159515381e-01,3.348453640937805176e-01
1.912536621093750000e-01,-4.049358963966369629e-01
-2.745451629161834717e-01,3.432378172874450684e-01
1.797839105129241943e-01,-4.789828658103942871e-01
-2.583918571472167969e-01,2.052517831325531006e-01
2.526943385601043701e-01,-1.654328405857086182e-01
-2.384658753871917725e-01,9.464403986930847168e-02
2.019533514976501465e-01,-1.833834052085876465e-01
-2.462289631366729736e-01,5.664101243019104004e-02
2.116942703723907471e-01,-1.120993793010711670e-01
-2.708282172679901123e-01,2.264413237571716309e-02
2.288341820240020752e-01,-7.610619068145751953e-03
-2.818997204303741455e-01,1.148381829261779785e-02
1.772878766059875488e-01,-4.723015427589416504e-02
-2.814706563949584961e-01,1.476585865020751953e-03
1.912940740585327148e-01,2.365797758102416992e-03
-2.754367291927337646e-01,1.281335949897766113e-02
1.852136552333831787e-01,2.015769481658935547e-02
-2.503620386123657227e-01,-1.266095042228698730e-01
1.372428536415100098e-01,1.149783730506896973e-01
-2.444869577884674072e-01,-1.065144836902618408e-01
1.804657280445098877e-01,1.593226194381713867e-02
-2.471809685230255127e-01,1.196563243865966797e-03
1.567861139774322510e-01,8.551836013793945312e-03
-2.354237139225006104e-01,-7.361024618148803711e-03
1.565299034118652344e-01,3.686052560806274414e-02
-1.971118748188018799e-01,-1.463935673236846924e-01
1.366272866725921631e-01,9.773555397987365723e-02
-2.227095961570739746e-01,-7.313868403434753418e-02
1.441878080368041992e-01,7.061013579368591309e-02
-1.866593956947326660e-01,-4.482901096343994141e-02
1.427473723888397217e-01,-2.151012420654296875e-03
-2.280198633670806885e-01,-1.968136429786682129e-02
1.586368978023529053e-01,9.704947471618652344e-03
-1.804224848747253418e-01,3.377449512481689453e-02
1.746557354927062988e-01,7.685154676437377930e-03
-1.382658481597900391e-01,-5.252104997634887695e-02
1.303337514400482178e-01,9.372508525848388672e-02
-2.164817750453948975e-01,-3.142112493515014648e-02
1.062712967395782471e-01,8.778500556945800781e-02
-2.173070013523101807e-01,-9.002336859703063965e-02
1.131311655044555664e-01,2.474129498004913330e-01
-1.802861988544464111e-01,-1.047197282314300537e-01
8.582586050033569336e-02,1.643876433372497559e-01
-2.631088495254516602e-01,-8.897811174392700195e-03
1.164310574531555176e-01,1.728907227516174316e-02
-1.458626091480255127e-01,-2.305197715759277344e-02
2.196616530418395996e-01,-5.578994750976562500e-05
-9.098252654075622559e-02,-9.090718626976013184e-02
4.004549980163574219e-02,2.920964360237121582e-02
-8.665075898170471191e-02,-3.861540555953979492e-02
2.094814181327819824e-02,1.356194615364074707e-01
-1.336437463760375977e-02,-1.023923754692077637e-01
5.614727735519409180e-03,1.131480038166046143e-01
-3.718614578247070312e-02,-2.463091015815734863e-01
4.257732629776000977e-02,5.070115923881530762e-01
-1.753270626068115234e-03,-1.740228831768035889e-01
2.320826053619384766e-03,1.396241784095764160e-02
-9.736716747283935547e-04,9.000599384307861328e-04
1.218083500862121582e-02,-1.354682147502899170e-01
-1.961103081703186035e-02,1.115438044071197510e-01
-3.872156143188476562e-03,-8.209660649299621582e-02
-4.757225513458251953e-03,6.251618266105651855e-02
3.036677837371826172e-03,-1.129037141799926758e-02
-1.511806249618530273e-02,4.567587375640869141e-02
5.728662014007568359e-03,3.678381443023681641e-03
-7.971286773681640625e-03,8.174777030944824219e-04
1.056307554244995117e-02,-9.027478098869323730e-02
-2.357268333435058594e-02,3.115516901016235352e-02
1.184931397438049316e-02,-5.629697442054748535e-02
-6.008535623550415039e-03,-1.796275377273559570e-03
-3.979533910751342773e-03,1.026069521903991699e-01
-1.504248380661010742e-02,-3.351363539695739746e-02
2.130955457687377930e-02,-3.047257661819458008e-03
-7.838189601898193359e-03,-8.058965206146240234e-03
1.717302203178405762e-02,-1.185303926467895508e-02
-8.247911930084228516e-03,1.328536868095397949e-02
2.167373895645141602e-02,-1.204228401184082031e-02
-1.500383019447326660e-02,-2.790078520774841309e-02
1.187771558761596680e-02,-7.924437522888183594e-05
-2.146643400192260742e-02,-6.822067499160766602e-02


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.702870842669174989e+00
2.816331205360321777e-01
1.754786647154560342e-01
4.781222750709571701e-01
3.398224228840757699e-01
3.345266501187473818e-01
2.992816155886194873e-01
2.767765849694767133e-01
2.273983643500663288e-01
1.641326485739394714e-01
1.221633235068959877e-01
1.010497287639499780e-01
7.430956015470613352e-02
4.973200378364527746e-02
3.055543656391788640e-02
2.350786983194423294e-02
1.471307066103595858e-02
9.117055664605158011e-03
7.090807519562231098e-03
7.731729373912999206e-03
1.049380471060724906e-02
9.810033099542913096e-03
1.341171692853283803e-02
1.155223850011644245e-02
9.670422970115905709e-03
7.315735767542109157e-03
6.577470034142231768e-03
5.974488357037597425e-03
4.402296229291883210e-03
3.805229257626197969e-03
8.166492258761414227e-03
6.373661514777600838e-03
8.168064756886242103e-03
1.180991040492250510e-02
1.324507590738819435e-02
1.565192865782076906e-02
1.457813019669530405e-02
2.033486492397220194e-02
2.538631552189893684e-02
3.082237369220989023e-02
2.965710828746552161e-02
3.643892884868741439e-02
5.002084486797858665e-02
6.428249924175645502e-02
5.708471712557219163e-02
4.484750966245431431e-02
4.142365503995132370e-02
4.226666418404241565e-02
3.672872982143218085e-02
4.265595603726090451e-02
4.130603160736191770e-02
4.401899238929152941e-02
4.467218963871576187e-02
4.569405249678417519e-02
4.129510229205641397e-02
4.084824100944839387e-02
4.067963014513388542e-02
4.187883846571699431e-02
4.071130840638625958e-02
4.023274652915794641e-02
3.995239145600355812e-02
4.157492163674597618e-02
4.336981054798198093e-02
3.326283804818045559e-02
3.224792179130257092e-02
3.540897957039635530e-02
3.689976136470551893e-02
3.872328123532230854e-02
3.915566237194170046e-02
4.049202626122280768e-02
4.306248047404467871e-02
3.016930356493776125e-02
2.959618625183191992e-02
3.360824559886170515e-02
3.433978042981562784e-02
4.023693554439826403e-02
4.648221675184237983e-02
2.961323921425788874e-02
2.701690059796591631e-02
2.933728718497545865e-02
2.925527999902121506e-02
2.694819801575961890e-02
2.572625318897560007e-02
2.424740880375376301e-02
2.558669521954672760e-02
2.719752185799884786e-02
2.665933509592920483e-02
2.636846350025699726e-02
2.902436031021258731e-02
2.660803680415914363e-02
2.710370334116446803e-02
2.710319125978975438e-02
3.024682545361060890e-02
2.999967698808482172e-02
2.946252881316414884e-02
2.952705983813104160e-02
2.884166536420750340e-02
2.747107746700314101e-02
2.611776440642597091e-02
2.566313148945032624e-02
2.901804140095559995e-02
2.887205119938453940e-02
2.743529008215683102e-02
2.649702545565588846e-02
2.547829298586814020e-02
2.592562906226696454e-02
2.903222488271964621e-02
3.200648895035573122e-02
3.208261371113942106e-02
4.073591743943467958e-02
4.036198529792298095e-02
2.403767045887999707e-02
1.858012048927669066e-02
1.889853069280925460e-02
1.969759763552675000e-02
2.095236289206608635e-02
1.954310015462939337e-02
1.940607481724169678e-02
1.913101666806149570e-02
1.866637783250993388e-02
1.828333090308601264e-02
1.821086124912364365e-02
1.703376829518192526e-02
1.616128254896052538e-02
1.736280989010571471e-02
1.793793579152673859e-02
1.808257081672053762e-02
1.899787521080663691e-02
1.938377585342958287e-02
2.053941196201414243e-02
1.894091490978459455e-02
1.848927446425547086e-02
1.824498290423388555e-02
1.761387613577767783e-02
1.621399600170251448e-02
1.558698942463950486e-02
1.694377685559315949e-02
1.763960562565287243e-02
1.765021222123587183e-02
1.756189428699081109e-02
1.776551893841975607e-02
1.606667399340907035e-02
1.634317662721070444e-02
1.553026734129821576e-02
1.683838798155352923e-02
1.670148378910100984e-02
1.684000184227232855e-02
1.643487994709777120e-02
1.682105928891150862e-02
1.626730043667370604e-02
1.676868752383204805e-02
1.605463088878473013e-02
1.673045091456862657e-02
1.603640260353251037e-02
1.653148154062937872e-02
1.572654672553814789e-02
1.644427761188537937e-02
1.537359217357675903e-02
1.633442314409764770e-02
1.656612259530101938e-02
1.590855613737448063e-02
1.414652040081815915e-02
1.491489391087285829e-02
1.426530546474511808e-02
1.595030127078139043e-02
1.573616271763986912e-02
1.611813638808859764e-02
1.482485519123392416e-02
1.553636519869380263e-02
1.456758987671951701e-02
1.542162277715133575e-02
1.447541878524903972e-02
1.526116153341180483e-02
1.433247895549315948e-02
1.529760010605770403e-02
1.457685446098671948e-02
1.507376447793739617e-02
1.394910271382840752e-02
1.470645707354906705e-02
1.373131292840533424e-02
1.495100130420671733e-02
1.461732986828597966e-02
1.490699451671439676e-02
1.347863418396464362e-02
1.461941094224217946e-02
1.441763511184389335e-02
1.483183098838311911e-02
1.394837333579048572e-02
1.582120994535424555e-02
1.717411548662021656e-02
1.574985700674652947e-02
1.270407508147788911e-02
1.391773661202594208e-02
1.474994515941335793e-02
1.620060999262358178e-02
1.546049530035336142e-02
1.422652563010444980e-02
1.238648518609583235e-02
1.262559682796028822e-02
1.245675755087020074e-02
1.431954260939681013e-02
1.401370783989761178e-02
1.450841329455341763e-02
1.305630940075600162e-02
1.366949469588838416e-02
1.280165236836260448e-02
1.401986768905009312e-02
1.363367195872217455e-02
1.382127600677203298e-02
1.258511791158080720e-02
1.311933846272310931e-02
1.243715026862360004e-02
1.367159634817613663e-02
1.350133552493941805e-02
1.396245076937831404e-02
1.272300620506556894e-02
1.202267070661536957e-02
1.086707513191098075e-02
1.277717251838580981e-02
1.365559816750270411e-02
1.379951713454167193e-02
1.281959240289438917e-02
1.332722887092421468e-02
1.227368566953934009e-02
1.278799986750832340e-02
1.275610616765100562e-02
1.273922186016138679e-02
1.187657531477210107e-02
1.373957400820195393e-02
1.339401690459940918e-02
1.371190322332575817e-02
1.183860896813512982e-02
1.282081130092980678e-02
1.169665012729950195e-02
1.294555950298486961e-02
1.263072490103198109e-02
1.372290588723201407e-02
1.229501175655079576e-02
1.256336071700428665e-02
1.128454735351282733e-02
1.203073249184484668e-02
1.260377126158362775e-02
1.455736306834226092e-02
1.267287312973899155e-02
1.222955798709480547e-02
1.056098506031259536e-02
1.104733732434800587e-02
1.150322635907157290e-02
1.272023436037323339e-02
1.280148505403450390e-02
1.259703877721253355e-02
1.138521121103914548e-02
1.181108162957696973e-02
1.196629827271076738e-02
1.235039863610829132e-02
1.222173694037331261e-02
1.201892124443326888e-02
1.129278438659156794e-02
1.109670543562296142e-02
1.082772826438994571e-02
1.164238200594591016e-02
1.241194291396432829e-02
1.290514521433458982e-02
1.293600748729621316e-02
1.179066035016396695e-02
1.021650070276217473e-02
9.951929850854822346e-03
1.019916251349844635e-02
1.144205272258358615e-02
1.319736738713686054e-02
1.353578778162653484e-02
1.352759005646209274e-02
1.272387875055143100e-02
9.888850285121862996e-03
8.647906375712138827e-03
7.823193720217580874e-03
9.800712878477750231e-03
1.185868511323515465e-02
1.174403174984367353e-02
1.250693658851745500e-02
1.235978484086091775e-02
1.064586099808957631e-02
9.227161275069076241e-03
8.236471744781089649e-03
9.789391825690782825e-03
1.204879847815809764e-02
1.263850663715235072e-02
1.382933104513996321e-02
1.333246823466763264e-02
1.128626772017148061e-02
1.170004156892221620e-02
8.447569942710569588e-03
8.326624533102179940e-03
9.167412595972175907e-03
1.073789745488790137e-02
1.286537699611407445e-02
1.312049374227452873e-02
1.255749303971580820e-02
1.294623129788363518e-02
1.210563541657809147e-02
1.616974545202368510e-02
1.918278258677439535e-02
1.677224368145990852e-02
1.087765217297229428e-02
9.572291747285240765e-03
1.077915632047375151e-02
1.413157171647085389e-02
1.377983697569287562e-02
1.436923965511046133e-02
1.280330629147155043e-02
1.309943372123838212e-02
1.077974451919538369e-02
1.003029024641174244e-02
9.893284309140177452e-03
1.145413901993997535e-02
1.359066014937603158e-02
1.515468263160527421e-02
1.172396215308399263e-02
1.094340814028150859e-02
8.600998704798756139e-03
9.511165707791499266e-03
9.573762019359798037e-03
1.224123119076293148e-02
1.323026179709320231e-02
1.382716184540056480e-02
9.546697624177813424e-03
7.381982353672870110e-03
5.766295881550238464e-03
8.151223244555153014e-03
1.059051712991925659e-02
1.313640536273739598e-02
1.669882300229816666e-02
1.786131048581979588e-02
1.379226666604617228e-02
1.171235216102801263e-02
8.792976560113201570e-03
8.716675943487918118e-03
7.911438028136106096e-03
5.202287528279690709e-03
4.094857572204858506e-03
3.439458157470261929e-03
3.362998433040854766e-03
3.808864700640579321e-03
5.011354072204117667e-03
6.190977627825446430e-03
6.188915007956811987e-03
6.883843162941260911e-03
8.265702481130919599e-03
9.274850586219483828e-03
9.429691661081507706e-03
8.837819909127473186e-03
1.054510062335601780e-02
9.498027318201577099e-03
5.381936076677220487e-03
4.570238885931733261e-03
5.688315672705670893e-03
6.626292630316525309e-03
6.051616006417829922e-03
6.377042426453834352e-03
6.129959159318306740e-03
5.829735410902097022e-03
5.415290298620719853e-03
4.884285511084860559e-03
6.730732147513482887e-03
8.769124777690538372e-03
1.325869413952141147e-02
1.507722499007030370e-02
1.919512802641154536e-02
2.412082959666829798e-02
2.886491299157122048e-02
3.336967505535545775e-02
2.367103762707788162e-02
1.313530450398252628e-02
8.106776954586667958e-03
6.979157805806123806e-03
9.177990252470761764e-03
8.904801357145037885e-03
4.594567026313087048e-03
1.375331969925317832e-03
6.636892518715900666e-04
8.061108322100058420e-04
8.360753661421288030e-04
5.444855768522797448e-04
2.811701032984166614e-04
2.454615570277426571e-04
2.459348232480573510e-04
2.467327498163548343e-04
1.369677165625453590e-03
3.722661205255187785e-03
5.247979475233238017e-03
7.212164762668142257e-03
1.105818728990251576e-02
1.273587487112811528e-02
1.564395109329915975e-02
1.598201974546730603e-02
9.959472400942314535e-03
6.224549718436262966e-03
4.827135666297019921e-03
5.698457080976426607e-03
7.791645906672469563e-03
6.913832092677760395e-03
7.067368513620063235e-03
8.217741149955715141e-03
9.433475440186548863e-03
9.336798222129299649e-03
6.006036118457419408e-03
3.122261323193191700e-03
1.809490896070265267e-03
8.883299584288237034e-04
6.710069311135468664e-04
7.919312051241932972e-04
9.347058848192312062e-04
8.040056455404183183e-04
5.683356195050986949e-04
7.661022464066009115e-04
1.634489670448944880e-03
3.429188782709142840e-03
4.642076879465119842e-03
4.509784945817784524e-03
2.171964991039208349e-03
7.442193737790760068e-04
5.596151506496908163e-04
7.540234740831711991e-04
7.032934178643616193e-04
7.513995402721235142e-04
5.694121738541246076e-04
8.127992023875341490e-04
1.612203598692358696e-03
3.107880497099425789e-03
4.339304634342380264e-03
5.078935511862160863e-03
7.212158863318188402e-03
7.503461273821759002e-03
6.244523854493343358e-03
4.851200292560962392e-03
3.375922852249977572e-03
2.098370518053398366e-03
1.907628492951258126e-03
1.738993981352380744e-03
1.921834818579999877e-03
3.126140250547288120e-03
3.435227573359930613e-03
2.026894697855893736e-03
5.883129257584356368e-04
6.454533988832516665e-04
5.832314606219886040e-04
5.881693367051220485e-04
2.713024685135116253e-03
4.115635051058949903e-03
3.798187885112522515e-03
5.478298669737841076e-03
4.781370967079230129e-03
2.613632403970820185e-03
1.434921665012001872e-03
1.419521332830194806e-03
2.014427627848955609e-03
1.909439636180419297e-03
1.369266336869957770e-03
9.222034109673645430e-04
8.566772056320805066e-04
1.184800174465457665e-03
1.407964641769970547e-03
1.549405268610329735e-03
1.288193546611183377e-03
1.278513824872561317e-03
7.397957666028758114e-04
9.274422449603110432e-04
9.907617680005164230e-04
1.599640727874973231e-03
1.400137075268160711e-03
1.342964015999793814e-03
9.225711902874316047e-04
1.267178221167364251e-03
6.903683210237313754e-04
1.074319950147676912e-03
1.107398502025801028e-03
8.350667671809274863e-04
1.017591099995520743e-03
1.763566676337609447e-03
2.431797956088026756e-03
1.970089573556941479e-03
1.888494005710481677e-03
1.532197159223892217e-03
1.075983325775870013e-03
1.519653093694571999e-03
2.243984753422181930e-03
2.441854289192785851e-03
3.228265211172934301e-03
3.281587191990237816e-03
2.466703530283070704e-03
1.207884571438959300e-03
1.088641913678844390e-03
9.845757707366506201e-04
8.917611234193744676e-04
1.194534897886300817e-03
2.526096080672095116e-03
4.001220757027348571e-03
2.249731981984117758e-03
1.450662586232705741e-03
1.310081082063822150e-03
9.991951829856878312e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.702870842669174989e+00
3.345266501187473818e-01
1.221633235068959877e-01
2.350786983194423294e-02
1.049380471060724906e-02
7.315735767542109157e-03
8.166492258761414227e-03
1.565192865782076906e-02
2.965710828746552161e-02
4.484750966245431431e-02
4.130603160736191770e-02
4.084824100944839387e-02
3.995239145600355812e-02
3.540897957039635530e-02
4.306248047404467871e-02
4.023693554439826403e-02
2.925527999902121506e-02
2.719752185799884786e-02
2.710370334116446803e-02
2.952705983813104160e-02
2.901804140095559995e-02
2.592562906226696454e-02
4.036198529792298095e-02
2.095236289206608635e-02
1.828333090308601264e-02
1.793793579152673859e-02
1.894091490978459455e-02
1.558698942463950486e-02
1.776551893841975607e-02
1.670148378910100984e-02
1.676868752383204805e-02
1.572654672553814789e-02
1.590855613737448063e-02
1.573616271763986912e-02
1.542162277715133575e-02
1.457685446098671948e-02
1.495100130420671733e-02
1.441763511184389335e-02
1.574985700674652947e-02
1.546049530035336142e-02
1.431954260939681013e-02
1.280165236836260448e-02
1.311933846272310931e-02
1.272300620506556894e-02
1.379951713454167193e-02
1.275610616765100562e-02
1.371190322332575817e-02
1.263072490103198109e-02
1.203073249184484668e-02
1.056098506031259536e-02
1.259703877721253355e-02
1.222173694037331261e-02
1.164238200594591016e-02
1.021650070276217473e-02
1.353578778162653484e-02
7.823193720217580874e-03
1.235978484086091775e-02
1.204879847815809764e-02
1.170004156892221620e-02
1.286537699611407445e-02
1.616974545202368510e-02
1.077915632047375151e-02
1.309943372123838212e-02
1.359066014937603158e-02
9.511165707791499266e-03
9.546697624177813424e-03
1.313640536273739598e-02
8.792976560113201570e-03
3.439458157470261929e-03
6.188915007956811987e-03
8.837819909127473186e-03
5.688315672705670893e-03
5.829735410902097022e-03
1.325869413952141147e-02
3.336967505535545775e-02
9.177990252470761764e-03
8.061108322100058420e-04
2.459348232480573510e-04
7.212164762668142257e-03
9.959472400942314535e-03
6.913832092677760395e-03
6.006036118457419408e-03
7.919312051241932972e-04
1.634489670448944880e-03
7.442193737790760068e-04
5.694121738541246076e-04
5.078935511862160863e-03
3.375922852249977572e-03
3.126140250547288120e-03
5.832314606219886040e-04
5.478298669737841076e-03
2.014427627848955609e-03
1.184800174465457665e-03
7.397957666028758114e-04
1.342964015999793814e-03
1.107398502025801028e-03
1.970089573556941479e-03
2.243984753422181930e-03
1.207884571438959300e-03
2.526096080672095116e-03
9.991951829856878312e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
3.300180435180664062e+01,3.094840049743652344e+01,-0.000000000000000000e+00,2.053403615951538086e+00
-5.952786445617675781e+00,3.585091233253479004e-01,-9.005718231201171875e+00,2.694422483444213867e+00
2.287226200103759766e+00,4.124030768871307373e-01,1.020769000053405762e+00,8.540542125701904297e-01
1.301466464996337891e+00,3.446161746978759766e+00,-2.369903326034545898e+00,2.252079993486404419e-01
1.740617990493774414e+00,1.975361227989196777e+00,-2.466982156038284302e-01,1.195499300956726074e-02
1.630616545677185059e+00,1.930696129798889160e+00,-3.117887377738952637e-01,1.170911546796560287e-02
1.495180726051330566e+00,1.628831505775451660e+00,-1.366814225912094116e-01,3.030693391337990761e-03
1.278219580650329590e+00,1.464342117309570312e+00,-1.936841011047363281e-01,7.561553735285997391e-03
9.612544775009155273e-01,1.122513771057128906e+00,-1.704511344432830811e-01,9.191840887069702148e-03
5.668440461158752441e-01,7.647957801818847656e-01,-2.165848016738891602e-01,1.863307133316993713e-02
4.542098343372344971e-01,5.178337097167968750e-01,-6.749111413955688477e-02,3.867236431688070297e-03
3.580866754055023193e-01,4.043409526348114014e-01,-5.027778074145317078e-02,4.023503512144088745e-03
2.620923817157745361e-01,2.745816409587860107e-01,-1.307721994817256927e-02,5.879621021449565887e-04
1.513610929250717163e-01,1.755285263061523438e-01,-2.790775150060653687e-02,3.740328596904873848e-03
9.314828366041183472e-02,9.797926992177963257e-02,-5.770422518253326416e-03,9.394395747222006321e-04
5.550815537571907043e-02,6.443115323781967163e-02,-1.083553396165370941e-02,1.912537263706326485e-03
3.539934009313583374e-02,3.681714460253715515e-02,-1.635485910810530186e-03,2.176799171138554811e-04
1.952061429619789124e-02,2.017066255211830139e-02,-7.345405756495893002e-04,8.449165034107863903e-05
9.902302175760269165e-03,9.893215261399745941e-03,-6.045415648259222507e-05,6.954085256438702345e-05
4.863269627094268799e-03,6.241729017347097397e-03,-2.705319784581661224e-03,1.326860627159476280e-03
1.985724084079265594e-03,2.993217669427394867e-03,-3.745049471035599709e-03,2.737555885687470436e-03
-1.382546965032815933e-03,3.328006016090512276e-03,-9.852250106632709503e-03,5.141697358340024948e-03
-4.008011892437934875e-03,1.237004646100103855e-03,-1.405024528503417969e-02,8.805228397250175476e-03
-9.817052632570266724e-03,2.328742761164903641e-03,-2.002209424972534180e-02,7.876299321651458740e-03
-3.036512527614831924e-03,8.868894656188786030e-04,-8.390458300709724426e-03,4.467056132853031158e-03
-3.817157587036490440e-03,1.145670190453529358e-03,-7.995835505425930023e-03,3.033007727935910225e-03
-7.009694818407297134e-04,6.866095936857163906e-04,-3.171597607433795929e-03,1.784018473699688911e-03
-1.437415601685643196e-03,6.924943882040679455e-04,-4.076668526977300644e-03,1.946758478879928589e-03
-1.187094370834529400e-03,5.031010950915515423e-04,-2.639271784573793411e-03,9.490762604400515556e-04
7.120764348655939102e-05,3.936124558094888926e-04,-9.350643958896398544e-04,6.126596126705408096e-04
5.990793579258024693e-04,8.048683521337807178e-04,-1.471332157962024212e-03,1.265543163754045963e-03
-2.748250728473067284e-03,2.588543575257062912e-04,-5.333280656486749649e-03,2.326175803318619728e-03
-8.734199218451976776e-04,3.869402280542999506e-04,-4.956829361617565155e-03,3.696469124406576157e-03
-6.052266806364059448e-03,4.198258684482425451e-04,-1.473138481378555298e-02,8.259291760623455048e-03
-9.692746214568614960e-03,4.247761389706283808e-04,-2.080217376351356506e-02,1.068465132266283035e-02
-1.060529891401529312e-02,6.369241746142506599e-04,-2.134747803211212158e-02,1.010525505989789963e-02
-8.191545493900775909e-03,4.335102566983550787e-04,-2.167730033397674561e-02,1.305224467068910599e-02
-1.678362861275672913e-02,6.136872689239680767e-04,-4.083966091275215149e-02,2.344234660267829895e-02
-2.811889722943305969e-02,7.501528016291558743e-04,-6.889462471008300781e-02,4.002557322382926941e-02
-5.149235203862190247e-02,7.164503331296145916e-04,-1.072631478309631348e-01,5.505434796214103699e-02
-5.483457073569297791e-02,2.415711991488933563e-03,-1.126687303185462952e-01,5.541845038533210754e-02
-5.040134489536285400e-02,1.258094445802271366e-03,-1.324298381805419922e-01,8.077040314674377441e-02
-1.071919947862625122e-01,2.998922020196914673e-03,-2.568106055259704590e-01,1.466196924448013306e-01
-1.647379100322723389e-01,1.887588016688823700e-02,-4.004989266395568848e-01,2.168851494789123535e-01
-2.333604395389556885e-01,1.055718958377838135e-02,-4.345419406890869141e-01,1.906243264675140381e-01
-1.250716000795364380e-01,1.930348947644233704e-02,-2.693576216697692871e-01,1.249825209379196167e-01
-1.023727580904960632e-01,3.470789641141891479e-03,-2.083279341459274292e-01,1.024843826889991760e-01
-9.381437301635742188e-02,5.372389219701290131e-03,-1.848827004432678223e-01,8.569593727588653564e-02
-6.949447840452194214e-02,1.657200977206230164e-03,-1.562432199716567993e-01,8.509153872728347778e-02
-9.507192671298980713e-02,4.824375733733177185e-03,-1.959169954061508179e-01,9.602069854736328125e-02
-8.868692815303802490e-02,4.158645402640104294e-03,-1.924117058515548706e-01,9.956613183021545410e-02
-1.015656888484954834e-01,4.643406718969345093e-03,-2.081349194049835205e-01,1.019258201122283936e-01
-9.146070480346679688e-02,4.804935306310653687e-03,-2.111116349697113037e-01,1.148459911346435547e-01
-1.288278847932815552e-01,3.831554204225540161e-03,-2.470647096633911133e-01,1.144052743911743164e-01
-9.150940924882888794e-02,6.713553797453641891e-03,-1.903569400310516357e-01,9.213397651910781860e-02
-8.336213976144790649e-02,2.924636937677860260e-03,-1.748335957527160645e-01,8.854681998491287231e-02
-8.473315089941024780e-02,5.181158427149057388e-03,-1.846345067024230957e-01,9.472019225358963013e-02
-9.677824378013610840e-02,2.591232536360621452e-03,-1.966840624809265137e-01,9.731458127498626709e-02
-8.974783122539520264e-02,5.741400644183158875e-03,-1.888978481292724609e-01,9.340861439704895020e-02
-8.941064774990081787e-02,2.112179994583129883e-03,-1.836006790399551392e-01,9.207785129547119141e-02
-8.670589327812194824e-02,5.604194011539220810e-03,-1.802497804164886475e-01,8.793969452381134033e-02
-8.087696135044097900e-02,1.601581345312297344e-03,-1.835421919822692871e-01,1.010636538267135620e-01
-1.141154244542121887e-01,6.496998947113752365e-03,-2.250889539718627930e-01,1.044765338301658630e-01
-8.558971434831619263e-02,2.006413182243704796e-03,-1.537421941757202148e-01,6.614606827497482300e-02
-4.280911386013031006e-02,3.208519658073782921e-03,-1.011284068226814270e-01,5.511077493429183960e-02
-6.292171031236648560e-02,5.132501246407628059e-04,-1.402160227298736572e-01,7.678105682134628296e-02
-8.950471132993698120e-02,1.411574543453752995e-03,-1.821034848690032959e-01,9.118720144033432007e-02
-8.947129547595977783e-02,2.366474596783518791e-03,-1.773350089788436890e-01,8.549724519252777100e-02
-7.241570949554443359e-02,5.349842831492424011e-03,-1.597645133733749390e-01,8.199895918369293213e-02
-8.404532819986343384e-02,1.250217203050851822e-03,-1.866954118013381958e-01,1.013998612761497498e-01
-1.126051247119903564e-01,5.852713249623775482e-03,-2.207039445638656616e-01,1.022461056709289551e-01
-8.325973898172378540e-02,1.610356033779680729e-03,-1.457467675209045410e-01,6.087667495012283325e-02
-3.706916794180870056e-02,2.024310408160090446e-03,-8.755828440189361572e-02,4.846480861306190491e-02
-5.685658007860183716e-02,3.335485234856605530e-04,-1.284339129924774170e-01,7.124378532171249390e-02
-8.497469872236251831e-02,9.778965031728148460e-04,-1.653901934623718262e-01,7.943759113550186157e-02
-7.010978460311889648e-02,1.180291641503572464e-03,-1.708412915468215942e-01,9.955121576786041260e-02
-1.216214299201965332e-01,7.254817523062229156e-03,-2.422240972518920898e-01,1.133478432893753052e-01
-9.063419699668884277e-02,2.618966391310095787e-03,-1.536550223827362061e-01,6.040185689926147461e-02
-3.107511997222900391e-02,1.579131348989903927e-03,-7.317118346691131592e-02,4.051693528890609741e-02
-4.845245927572250366e-02,2.257026935694739223e-04,-1.034689247608184814e-01,5.479076504707336426e-02
-5.916266143321990967e-02,1.402454799972474575e-03,-1.118578612804412842e-01,5.129274725914001465e-02
-4.154674708843231201e-02,3.607681428547948599e-04,-8.628793060779571533e-02,4.438041895627975464e-02
-4.592289403080940247e-02,1.152159878984093666e-03,-8.616957068443298340e-02,3.909451887011528015e-02
-3.098721802234649658e-02,2.081850398099049926e-04,-6.666442751884460449e-02,3.546902537345886230e-02
-3.963741660118103027e-02,2.841403475031256676e-04,-8.306802809238433838e-02,4.314646869897842407e-02
-4.605060070753097534e-02,2.515103842597454786e-04,-9.112867712974548340e-02,4.482656717300415039e-02
-4.248588532209396362e-02,1.055417698808014393e-03,-8.570463955402374268e-02,4.216333478689193726e-02
-4.064878821372985840e-02,1.020174167933873832e-04,-8.370506018400192261e-02,4.295425117015838623e-02
-4.359851032495498657e-02,1.594237633980810642e-03,-9.234372526407241821e-02,4.715097695589065552e-02
-4.830379784107208252e-02,3.436713595874607563e-04,-9.127797186374664307e-02,4.263050109148025513e-02
-3.544077649712562561e-02,1.486217603087425232e-03,-7.737210392951965332e-02,4.044510796666145325e-02
-4.401076957583427429e-02,9.616093302611261606e-05,-8.958797156810760498e-02,4.548103734850883484e-02
-4.502411931753158569e-02,1.660568290390074253e-03,-9.783419966697692871e-02,5.114950984716415405e-02
-5.430592596530914307e-02,4.994595656171441078e-04,-1.089763790369033813e-01,5.417099595069885254e-02
-5.167485028505325317e-02,1.406789175234735012e-03,-1.034375727176666260e-01,5.035593360662460327e-02
-4.650894924998283386e-02,5.844341940246522427e-04,-9.872471541166305542e-02,5.163133516907691956e-02
-5.469193682074546814e-02,1.353340921923518181e-03,-1.046650782227516174e-01,4.861980304121971130e-02
-4.052390158176422119e-02,6.132936105132102966e-04,-8.508321642875671387e-02,4.394602030515670776e-02
-4.616827517747879028e-02,1.145518384873867035e-03,-8.693324029445648193e-02,3.961944580078125000e-02
-3.269585222005844116e-02,1.949619472725316882e-04,-7.295442372560501099e-02,4.006361216306686401e-02
-4.584706202149391174e-02,1.339701353572309017e-03,-9.549475461244583130e-02,4.830798879265785217e-02
-4.773308336734771729e-02,5.652339314110577106e-04,-9.750842303037643433e-02,4.921010881662368774e-02
-4.891708493232727051e-02,1.058447756804525852e-03,-9.472572058439254761e-02,4.475019127130508423e-02
-3.906916826963424683e-02,5.330387502908706665e-04,-8.041880279779434204e-02,4.081659764051437378e-02
-4.154359549283981323e-02,1.003060839138925076e-03,-8.045801520347595215e-02,3.791135549545288086e-02
-3.384070843458175659e-02,1.851482520578429103e-04,-7.486569881439208984e-02,4.083984345197677612e-02
-4.633400216698646545e-02,9.285923442803323269e-04,-9.821143746376037598e-02,5.094883963465690613e-02
-5.341210216283798218e-02,3.814619558397680521e-04,-1.163681223988533020e-01,6.257455796003341675e-02
-7.003301382064819336e-02,6.264442927204072475e-04,-1.382634639739990234e-01,6.760400533676147461e-02
-6.252288073301315308e-02,7.537242490798234940e-04,-1.659456789493560791e-01,1.026690676808357239e-01
-1.390738785266876221e-01,2.834948943927884102e-03,-2.435833364725112915e-01,1.016745194792747498e-01
-5.903960391879081726e-02,1.744727254845201969e-03,-1.000626757740974426e-01,3.927834704518318176e-02
-2.185671031475067139e-02,3.006496117450296879e-04,-4.430208355188369751e-02,2.214472368359565735e-02
-2.146229892969131470e-02,1.213391878991387784e-04,-4.412770271301269531e-02,2.254406362771987915e-02
-2.411756850779056549e-02,1.275598187930881977e-04,-4.921308159828186035e-02,2.496795170009136200e-02
-2.543109655380249023e-02,1.559413649374619126e-04,-5.190292373299598694e-02,2.631588652729988098e-02
-2.703979983925819397e-02,1.307183556491509080e-04,-5.208943039178848267e-02,2.491891384124755859e-02
-2.250753715634346008e-02,1.150637181126512587e-04,-4.571493715047836304e-02,2.309233695268630981e-02
-2.345341071486473083e-02,1.616791560081765056e-04,-4.637862741947174072e-02,2.276353910565376282e-02
-2.164412848651409149e-02,2.859660598915070295e-04,-4.262994602322578430e-02,2.069985307753086090e-02
-1.926667243242263794e-02,9.619923366699367762e-05,-4.038036987185478210e-02,2.101749926805496216e-02
-2.257169038057327271e-02,9.344735008198767900e-05,-4.338657855987548828e-02,2.072143927216529846e-02
-1.861524209380149841e-02,7.954817556310445070e-05,-3.681069612503051758e-02,1.811590418219566345e-02
-1.768905483186244965e-02,4.573127807816490531e-05,-3.417154774069786072e-02,1.643676124513149261e-02
-1.492336206138134003e-02,8.317924221046268940e-05,-3.339157998561859131e-02,1.838503964245319366e-02
-2.155026420950889587e-02,1.921095972647890449e-04,-4.075198248028755188e-02,1.900960877537727356e-02
-1.618458330631256104e-02,1.272323133889585733e-04,-3.581967204809188843e-02,1.950785517692565918e-02
-2.273180149495601654e-02,8.778145274845883250e-05,-4.513163119554519653e-02,2.231204695999622345e-02
-2.137395739555358887e-02,1.693448139121755958e-04,-4.413127526640892029e-02,2.258797362446784973e-02
-2.349106222391128540e-02,3.737597435247153044e-04,-4.892790690064430237e-02,2.506308630108833313e-02
-2.596428059041500092e-02,1.305094774579629302e-04,-4.833203554153442383e-02,2.223724685609340668e-02
-1.799210160970687866e-02,4.234572406858205795e-04,-3.792650252580642700e-02,1.951094344258308411e-02
-2.064913511276245117e-02,9.845852764556184411e-05,-4.143368452787399292e-02,2.068608999252319336e-02
-2.010813169181346893e-02,2.328130649402737617e-04,-3.918473795056343079e-02,1.884379424154758453e-02
-1.750455796718597412e-02,7.182093395385891199e-05,-3.389273583889007568e-02,1.631635800004005432e-02
-1.511138118803501129e-02,3.964415736845694482e-05,-3.070312738418579102e-02,1.555210165679454803e-02
-1.583105325698852539e-02,8.524734585080295801e-05,-3.326539322733879089e-02,1.734909415245056152e-02
-1.868811249732971191e-02,7.711588841630145907e-05,-3.799815475940704346e-02,1.923292502760887146e-02
-1.953083463013172150e-02,1.882847718661651015e-04,-3.773583471775054932e-02,1.801671646535396576e-02
-1.615637168288230896e-02,3.409669079701416194e-05,-3.580902516841888428e-02,1.961855590343475342e-02
-2.274049632251262665e-02,1.920204813359305263e-04,-4.143182933330535889e-02,1.849931292235851288e-02
-1.384618319571018219e-02,7.548385474365204573e-05,-3.027749247848987579e-02,1.635582558810710907e-02
-1.893218979239463806e-02,1.285109028685837984e-04,-3.501075878739356995e-02,1.595005765557289124e-02
-1.282872911542654037e-02,3.795545126195065677e-05,-2.805849164724349976e-02,1.519180741161108017e-02
-1.749707572162151337e-02,1.239533157786354423e-04,-3.417908400297164917e-02,1.655805669724941254e-02
-1.539145782589912415e-02,8.929310570238158107e-05,-3.243581950664520264e-02,1.695507019758224487e-02
-1.823444291949272156e-02,1.533790782559663057e-04,-3.470411896705627441e-02,1.631629839539527893e-02
-1.415221393108367920e-02,8.080215047812089324e-05,-3.073189407587051392e-02,1.649887859821319580e-02
-1.856956630945205688e-02,1.788745139492675662e-04,-3.488824144005775452e-02,1.613980159163475037e-02
-1.345083117485046387e-02,6.833457155153155327e-05,-2.973006851971149445e-02,1.621090248227119446e-02
-1.867670752108097076e-02,2.051611227216199040e-04,-3.480658680200576782e-02,1.592471636831760406e-02
-1.290528476238250732e-02,6.290418969001621008e-05,-2.883736602962017059e-02,1.586917787790298462e-02
-1.853138208389282227e-02,2.313459262950345874e-04,-3.450806438922882080e-02,1.574533805251121521e-02
-1.265651732683181763e-02,6.099594975239597261e-05,-2.853262983262538910e-02,1.581511646509170532e-02
-1.862334832549095154e-02,2.277701860293745995e-04,-3.406842052936553955e-02,1.521730050444602966e-02
-1.147553045302629471e-02,3.764469147427007556e-05,-2.707600407302379608e-02,1.556282956153154373e-02
-1.933665387332439423e-02,2.429947780910879374e-04,-3.475161641836166382e-02,1.517196930944919586e-02
-1.077245548367500305e-02,3.721690154634416103e-05,-2.563419379293918610e-02,1.482452079653739929e-02
-1.840464398264884949e-02,2.258373715449124575e-04,-3.396753594279289246e-02,1.533705461770296097e-02
-1.207614131271839142e-02,3.905933044734410942e-05,-2.959710359573364258e-02,1.748190261423587799e-02
-2.221094444394111633e-02,1.208436588058248162e-04,-3.724092245101928711e-02,1.490913331508636475e-02
-7.718442939221858978e-03,1.388241216773167253e-04,-2.031897194683551788e-02,1.246170420199632645e-02
-1.716106757521629333e-02,1.085590847651474178e-04,-3.024840913712978363e-02,1.297878194600343704e-02
-8.674699813127517700e-03,3.289166488684713840e-05,-2.156615070998668671e-02,1.285855844616889954e-02
-1.701447367668151855e-02,1.971652818610891700e-04,-3.166099265217781067e-02,1.444935332983732224e-02
-1.152148377150297165e-02,3.930825914721935987e-05,-2.711508795619010925e-02,1.555429678410291672e-02
-1.912951469421386719e-02,2.509876794647425413e-04,-3.380136564373970032e-02,1.442086324095726013e-02
-9.480901062488555908e-03,4.532581806415691972e-05,-2.355295978486537933e-02,1.402673311531543732e-02
-1.826971024274826050e-02,1.933681342052295804e-04,-3.212862834334373474e-02,1.366554945707321167e-02
-8.837898261845111847e-03,5.578997297561727464e-05,-2.243577502667903900e-02,1.354208681732416153e-02
-1.797285117208957672e-02,1.969250151887536049e-04,-3.161920607089996338e-02,1.344942860305309296e-02
-8.688623085618019104e-03,4.778369839186780155e-05,-2.208086661994457245e-02,1.334445923566818237e-02
-1.772871054708957672e-02,1.942638482432812452e-04,-3.109817951917648315e-02,1.317520439624786377e-02
-8.405592292547225952e-03,5.722340574720874429e-05,-2.154262363910675049e-02,1.307980716228485107e-02
-1.752021163702011108e-02,1.878359908005222678e-04,-3.089016117155551910e-02,1.318211201578378677e-02
-8.482982404530048370e-03,7.775535050313919783e-05,-2.209896221756935120e-02,1.353822369128465652e-02
-1.823112927377223969e-02,1.871355198090896010e-04,-3.135854005813598633e-02,1.294027455151081085e-02
-7.451536133885383606e-03,8.872917533153668046e-05,-1.991327293217182159e-02,1.237300783395767212e-02
-1.705458760261535645e-02,1.653930376050993800e-04,-2.950154244899749756e-02,1.228156033903360367e-02
-7.337141782045364380e-03,5.593416426563635468e-05,-1.941552571952342987e-02,1.202245056629180908e-02
-1.656082645058631897e-02,1.736243284540250897e-04,-2.925830334424972534e-02,1.252385228872299194e-02
-7.980672642588615417e-03,1.141538014053367078e-04,-2.171077579259872437e-02,1.361594907939434052e-02
-1.880924776196479797e-02,1.052549705491401255e-04,-3.167809545993804932e-02,1.276359334588050842e-02
-6.784147582948207855e-03,1.327540085185319185e-04,-1.852346770465373993e-02,1.160656567662954330e-02
-1.611727848649024963e-02,1.145153073593974113e-04,-2.827112004160881042e-02,1.203932520002126694e-02
-7.728694938123226166e-03,8.918669482227414846e-05,-2.126844041049480438e-02,1.345055829733610153e-02
-1.892955973744392395e-02,7.548873691121116281e-05,-3.208803385496139526e-02,1.308298576623201370e-02
-7.182113826274871826e-03,8.598297426942735910e-05,-1.982291415333747864e-02,1.255481690168380737e-02
-1.768909767270088196e-02,1.325419434579089284e-04,-3.245326876640319824e-02,1.463162899017333984e-02
-1.108405180275440216e-02,1.398648746544495225e-04,-3.025685995817184448e-02,1.903294399380683899e-02
-2.600862458348274231e-02,1.512884482508525252e-04,-4.250422120094299316e-02,1.634430885314941406e-02
-7.468034513294696808e-03,1.759029983077198267e-04,-1.790413632988929749e-02,1.026019919663667679e-02
-1.276088133454322815e-02,8.675199205754324794e-05,-2.442940138280391693e-02,1.158176735043525696e-02
-1.019035838544368744e-02,7.613896013936027884e-05,-2.425450645387172699e-02,1.398800872266292572e-02
-1.757957600057125092e-02,1.197563033201731741e-04,-3.344167023897171021e-02,1.574233733117580414e-02
-1.328578218817710876e-02,1.906613179016858339e-04,-2.872092649340629578e-02,1.524448208510875702e-02
-1.701663807034492493e-02,1.108006108552217484e-04,-2.935557439923286438e-02,1.222813501954078674e-02
-7.192988879978656769e-03,1.108498472603969276e-04,-1.715103350579738617e-02,9.847194887697696686e-03
-1.260558981448411942e-02,8.627830538898706436e-05,-2.187818661332130432e-02,9.186319075524806976e-03
-5.542725324630737305e-03,3.377422763151116669e-05,-1.552475336939096451e-02,9.948253631591796875e-03
-1.439731102436780930e-02,1.578725496074184775e-04,-2.581292204558849335e-02,1.125773880630731583e-02
-7.640201598405838013e-03,7.062384247547015548e-05,-2.041850425302982330e-02,1.270767860114574432e-02
-1.736301369965076447e-02,1.423525100108236074e-04,-2.930282615125179291e-02,1.179745979607105255e-02
-6.171837449073791504e-03,1.419209147570654750e-04,-1.712667569518089294e-02,1.081291772425174713e-02
-1.518420223146677017e-02,1.074782121577300131e-04,-2.600262500345706940e-02,1.071094442158937454e-02
-6.091592833399772644e-03,8.247810910688713193e-05,-1.667554304003715515e-02,1.050147227942943573e-02
-1.483984477818012238e-02,1.171300318674184382e-04,-2.614317834377288818e-02,1.118620298802852631e-02
-7.064373232424259186e-03,8.004316623555496335e-05,-1.916319131851196289e-02,1.201877463608980179e-02
-1.663715578615665436e-02,8.779580093687400222e-05,-2.778656780719757080e-02,1.106161624193191528e-02
-5.544242449104785919e-03,1.569473824929445982e-04,-1.563155278563499451e-02,9.930362924933433533e-03
-1.407143659889698029e-02,8.907469600671902299e-05,-2.409599162638187408e-02,9.935479611158370972e-03
-5.623620003461837769e-03,8.328338299179449677e-05,-1.560411229729652405e-02,9.897208772599697113e-03
-1.415075175464153290e-02,1.068831916199997067e-04,-2.500511333346366882e-02,1.074747927486896515e-02
-6.925393827259540558e-03,8.654055272927507758e-05,-1.873146556317806244e-02,1.171953137964010239e-02
-1.617298275232315063e-02,9.445922478334978223e-05,-2.746826596558094025e-02,1.120082382112741470e-02
-6.073618307709693909e-03,2.614112745504826307e-04,-1.620186865329742432e-02,9.866839274764060974e-03
-1.315364241600036621e-02,5.282261554384604096e-05,-2.176317758858203888e-02,8.556712418794631958e-03
-4.111517220735549927e-03,7.869588444009423256e-05,-1.171750389039516449e-02,7.527290843427181244e-03
-1.109142135828733444e-02,7.033421570667997003e-05,-2.066466026008129120e-02,9.502905420958995819e-03
-7.427826523780822754e-03,6.682037201244384050e-05,-1.946502178907394409e-02,1.197037473320960999e-02
-1.612326130270957947e-02,8.330897981068119407e-05,-2.720665745437145233e-02,1.100008841603994370e-02
-5.814115516841411591e-03,1.895348832476884127e-04,-1.637419313192367554e-02,1.037054229527711868e-02
-1.441349275410175323e-02,4.868171890848316252e-05,-2.493641525506973267e-02,1.047424040734767914e-02
-6.750808097422122955e-03,1.733716053422540426e-04,-1.655166409909725189e-02,9.627484716475009918e-03
-1.219556108117103577e-02,4.760588490171357989e-05,-2.176224254071712494e-02,9.519075974822044373e-03
-6.695808842778205872e-03,1.119158332585357130e-04,-1.756025850772857666e-02,1.075253449380397797e-02
-1.448784768581390381e-02,2.253032289445400238e-05,-2.441040799021720886e-02,9.900029748678207397e-03
-5.383932031691074371e-03,6.734855560353025794e-05,-1.469881832599639893e-02,9.247537702322006226e-03
-1.319941319525241852e-02,6.635529280174523592e-05,-2.412381768226623535e-02,1.085804961621761322e-02
-8.096298202872276306e-03,1.172362244687974453e-04,-2.009048312902450562e-02,1.187694817781448364e-02
-1.529368758201599121e-02,6.188077531987801194e-05,-2.626141719520092010e-02,1.090584881603717804e-02
-6.559757515788078308e-03,1.503930543549358845e-04,-1.586397737264633179e-02,9.153826162219047546e-03
-1.141266059130430222e-02,6.645749090239405632e-05,-2.084197476506233215e-02,9.362856857478618622e-03
-7.096057757735252380e-03,1.038564878399483860e-04,-1.623705960810184479e-02,9.037144482135772705e-03
-1.094867847859859467e-02,7.170112075982615352e-05,-2.049675025045871735e-02,9.476371109485626221e-03
-7.727961055934429169e-03,1.096879132091999054e-04,-1.839585788547992706e-02,1.055820938199758530e-02
-1.305200997740030289e-02,7.212503987830132246e-05,-2.382072992622852325e-02,1.069659460335969925e-02
-8.166328072547912598e-03,1.755921693984419107e-04,-1.825119927525520325e-02,9.909279644489288330e-03
-1.146020554006099701e-02,5.518139369087293744e-05,-2.057129889726638794e-02,9.055912494659423828e-03
-6.481000222265720367e-03,1.201589839183725417e-04,-1.495121698826551437e-02,8.350057527422904968e-03
-1.032659877091646194e-02,5.491643605637364089e-05,-1.868716999888420105e-02,8.305654861032962799e-03
-5.899610929191112518e-03,6.405917520169168711e-05,-1.640653237700462341e-02,1.044286135584115982e-02
-1.492245215922594070e-02,6.961841427255421877e-05,-2.709826454520225525e-02,1.210619416087865829e-02
-8.852491155266761780e-03,2.069561742246150970e-04,-1.956419646739959717e-02,1.050474867224693298e-02
-1.191118545830249786e-02,4.282376175979152322e-05,-2.066690102219581604e-02,8.712891489267349243e-03
-5.504675209522247314e-03,1.268488413188606501e-04,-1.284998282790184021e-02,7.218458689749240875e-03
-9.044980630278587341e-03,3.862949233734980226e-05,-1.624690555036067963e-02,7.163295522332191467e-03
-4.951136186718940735e-03,4.443458237801678479e-05,-1.355889998376369476e-02,8.563329465687274933e-03
-1.221359707415103912e-02,6.182367360452190042e-05,-2.166962996125221252e-02,9.394209831953048706e-03
-6.169410422444343567e-03,1.569705345900729299e-04,-1.672557182610034943e-02,1.039919070899486542e-02
-1.419444009661674500e-02,5.437861182144843042e-05,-2.359984815120697021e-02,9.351029992103576660e-03
-4.602402448654174805e-03,1.572257024236023426e-04,-1.280482858419418335e-02,8.045200258493423462e-03
-1.135713793337345123e-02,5.142174268257804215e-05,-1.986356452107429504e-02,8.455004543066024780e-03
-5.273913964629173279e-03,1.327656500507146120e-04,-1.436913944780826569e-02,8.962459862232208252e-03
-1.245727296918630600e-02,4.977210119250230491e-05,-2.161100879311561584e-02,9.103964082896709442e-03
-5.536017008125782013e-03,1.856884191511198878e-04,-1.495856698602437973e-02,9.236861951649188995e-03
-1.257089152932167053e-02,6.511599349323660135e-05,-2.132922969758510590e-02,8.693221956491470337e-03
-4.690730012953281403e-03,2.141299191862344742e-04,-1.266144588589668274e-02,7.756586186587810516e-03
-1.053308323025703430e-02,3.983715942013077438e-05,-1.801167055964469910e-02,7.438750471919775009e-03
-4.223238211125135422e-03,1.180141334771178663e-04,-1.166317611932754517e-02,7.321923505514860153e-03
-1.042880676686763763e-02,3.791368362726643682e-05,-1.878793165087699890e-02,8.321210741996765137e-03
-5.800314247608184814e-03,1.658401743043214083e-04,-1.550497114658355713e-02,9.538816288113594055e-03
-1.305662747472524643e-02,1.124182963394559920e-04,-2.298646420240402222e-02,9.817418642342090607e-03
-6.160647608339786530e-03,2.767678233794867992e-04,-1.644535921514034271e-02,1.000794302672147751e-02
-1.311252079904079437e-02,4.747041020891629159e-05,-2.139537781476974487e-02,8.235387504100799561e-03
-3.640635870397090912e-03,2.043215063167735934e-04,-9.877102449536323547e-03,6.032144650816917419e-03
-8.195770904421806335e-03,2.866319846361875534e-05,-1.431331411004066467e-02,6.088879425078630447e-03
-3.785743843764066696e-03,1.206953093060292304e-04,-1.028705760836601257e-02,6.380618084222078323e-03
-9.048218838870525360e-03,2.946546374005265534e-05,-1.732317730784416199e-02,8.245493285357952118e-03
-6.970093585550785065e-03,1.585165300639346242e-04,-1.787859387695789337e-02,1.074998360127210617e-02
-1.421912107616662979e-02,1.603732816874980927e-04,-2.524002082645893097e-02,1.086052600294351578e-02
-6.997051648795604706e-03,2.664373896550387144e-04,-1.854839175939559937e-02,1.128490362316370010e-02
-1.482567377388477325e-02,4.836859807255677879e-05,-2.466050162911415100e-02,9.786458685994148254e-03
-5.204074084758758545e-03,1.007766477414406836e-04,-1.162579003721475601e-02,6.320939399302005768e-03
-7.090558763593435287e-03,1.993408841372001916e-05,-1.166970655322074890e-02,4.559213761240243912e-03
-2.183204516768455505e-03,1.037070687743835151e-04,-6.089207250624895096e-03,3.802295774221420288e-03
-5.423171445727348328e-03,2.078911893477197737e-05,-1.163116376847028732e-02,6.187203340232372284e-03
-6.631606258451938629e-03,8.813037857180461287e-05,-1.565667614340782166e-02,8.936939761042594910e-03
-1.115896645933389664e-02,2.758734444796573371e-05,-1.988112181425094604e-02,8.694567717611789703e-03
-5.820899270474910736e-03,2.589767100289463997e-04,-1.568396762013435364e-02,9.604091756045818329e-03
-1.277091726660728455e-02,4.803138290299102664e-05,-2.213214710354804993e-02,9.313197806477546692e-03
-6.069334689527750015e-03,1.465778914280235767e-04,-1.345185656100511551e-02,7.235943805426359177e-03
-8.046807721257209778e-03,1.602410884515848011e-05,-1.323307864367961884e-02,5.170246586203575134e-03
-2.418775577098131180e-03,1.372824626741930842e-04,-6.592387799173593521e-03,4.036329686641693115e-03
-5.622797645628452301e-03,2.084323205053806305e-05,-1.180462911725044250e-02,6.160988472402095795e-03
-6.399991922080516815e-03,1.028880869853310287e-04,-1.564073935151100159e-02,9.137859567999839783e-03
-1.180551666766405106e-02,7.398879824904724956e-05,-2.195557951927185059e-02,1.007607486099004745e-02
-7.739294320344924927e-03,2.879280364140868187e-04,-1.992487907409667969e-02,1.189765706658363342e-02
-1.530889235436916351e-02,5.209317896515130997e-05,-2.574183419346809387e-02,1.038084924221038818e-02
-5.914773792028427124e-03,4.195521978545002639e-05,-1.431298814713954926e-02,8.356259204447269440e-03
-1.038733683526515961e-02,9.207600669469684362e-05,-1.786594092845916748e-02,7.386528421193361282e-03
-4.467865917831659317e-03,2.738116927503142506e-05,-9.198311716318130493e-03,4.703064914792776108e-03
-5.063584540039300919e-03,1.239244738826528192e-05,-9.331351146101951599e-03,4.255374427884817123e-03
-3.208797425031661987e-03,1.380885223625227809e-04,-8.615381084382534027e-03,5.268495529890060425e-03
-7.294223643839359283e-03,4.364830601844005287e-05,-1.478808559477329254e-02,7.450213655829429626e-03
-7.132467813789844513e-03,2.263916976517066360e-04,-1.783739775419235229e-02,1.047853846102952957e-02
-1.328067854046821594e-02,3.765786459553055465e-05,-2.360833436250686646e-02,1.028999872505664825e-02
-7.535448297858238220e-03,3.660471338662318885e-05,-1.800396665930747986e-02,1.043191365897655487e-02
-1.297180447727441788e-02,1.042168514686636627e-04,-2.240874618291854858e-02,9.332724846899509430e-03
-5.599758587777614594e-03,2.093356852128636092e-05,-1.502540148794651031e-02,9.404709562659263611e-03
-1.314074359834194183e-02,6.555299478350207210e-05,-2.887600660324096680e-02,1.566971093416213989e-02
-1.820407062768936157e-02,4.820017784368246794e-05,-4.065157845616340637e-02,2.239930629730224609e-02
-2.586166746914386749e-02,4.712288500741124153e-05,-4.386278614401817322e-02,1.795399747788906097e-02
-9.845400229096412659e-03,2.960749043268151581e-05,-1.707281731069087982e-02,7.197810336947441101e-03
-5.438182968646287918e-03,6.557298183906823397e-05,-1.050816010683774948e-02,5.004404578357934952e-03
-4.178891424089670181e-03,1.404566592100309208e-05,-1.155236642807722092e-02,7.359429728239774704e-03
-1.058131642639636993e-02,1.318293507210910320e-04,-2.162537164986133575e-02,1.091222651302814484e-02
-1.062474958598613739e-02,2.186360325140412897e-05,-2.287931367754936218e-02,1.223270036280155182e-02
-1.359003316611051559e-02,1.466985559090971947e-04,-2.478053793311119080e-02,1.104380656033754349e-02
-8.967870846390724182e-03,2.341172148589976132e-05,-1.956456154584884644e-02,1.057327911257743835e-02
-1.177777163684368134e-02,7.188443123595789075e-05,-2.189007773995399475e-02,1.004042103886604309e-02
-8.372945711016654968e-03,1.644463191041722894e-05,-1.566537283360958099e-02,7.275981362909078598e-03
-6.334932520985603333e-03,2.780310205707792193e-05,-1.240270212292671204e-02,6.039966829121112823e-03
-5.238409619778394699e-03,1.542098834761418402e-05,-1.158044487237930298e-02,6.326614413410425186e-03
-7.750033400952816010e-03,4.611051917891018093e-05,-1.541414670646190643e-02,7.618002593517303467e-03
-6.990743800997734070e-03,1.852065543062053621e-05,-1.892457157373428345e-02,1.191530749201774597e-02
-1.657177135348320007e-02,2.147911582142114639e-04,-2.854334004223346710e-02,1.175677776336669922e-02
-7.129072211682796478e-03,4.985228224541060627e-05,-1.612791791558265686e-02,8.948993869125843048e-03
-1.026015914976596832e-02,6.536917499033734202e-05,-1.705228537321090698e-02,6.726756226271390915e-03
-3.509760834276676178e-03,2.065410990326199681e-05,-8.285902440547943115e-03,4.755487665534019470e-03
-5.849138367921113968e-03,1.161523396149277687e-04,-1.063270401209592819e-02,4.667412955313920975e-03
-3.159139771014451981e-03,1.393886941514210775e-05,-8.927515707910060883e-03,5.754436831921339035e-03
-8.442242629826068878e-03,1.447997783543542027e-04,-1.666519232094287872e-02,8.078149519860744476e-03
-7.151899859309196472e-03,4.760616502608172596e-05,-1.873660087585449219e-02,1.153709553182125092e-02
-1.566696166992187500e-02,6.679831858491525054e-05,-2.680488489568233490e-02,1.107112597674131393e-02
-6.683103740215301514e-03,9.405930177308619022e-05,-1.280092727392911911e-02,6.023764610290527344e-03
-5.070759449154138565e-03,3.096149521297775209e-05,-8.147917687892913818e-03,3.046196419745683670e-03
-1.245912164449691772e-03,8.869569683156441897e-06,-3.345328848809003830e-03,2.090547000989317894e-03
-2.916342113167047501e-03,1.157343649538233876e-05,-7.031419314444065094e-03,4.103503655642271042e-03
-5.242602899670600891e-03,1.044607051881030202e-05,-1.226616743952035904e-02,7.013118825852870941e-03
-8.768553845584392548e-03,5.437583968159742653e-05,-1.923545636236667633e-02,1.041252631694078445e-02
-1.145344600081443787e-02,7.795924466336145997e-05,-2.918923832476139069e-02,1.765783317387104034e-02
-2.342921681702136993e-02,6.496376590803265572e-05,-4.223708063364028931e-02,1.874289847910404205e-02
-1.442675385624170303e-02,2.732565371843520552e-05,-2.673987671732902527e-02,1.228579785674810410e-02
-1.029708329588174820e-02,2.099097218888346106e-05,-1.853456720709800720e-02,8.216493763029575348e-03
-6.106478627771139145e-03,2.235230931546539068e-05,-1.118870917707681656e-02,5.059877876192331314e-03
-3.734637983143329620e-03,1.236040588992182165e-05,-8.277514018118381500e-03,4.530515521764755249e-03
-5.541630554944276810e-03,1.721159787848591805e-05,-9.684579446911811829e-03,4.125737119466066360e-03
-2.547168638557195663e-03,9.522677828499581665e-06,-4.289051983505487442e-03,1.732360571622848511e-03
-1.166612026281654835e-03,7.305536655621835962e-06,-2.241255249828100204e-03,1.067337696440517902e-03
-9.404871379956603050e-04,6.664896773145301268e-06,-1.714167650789022446e-03,7.670156192034482956e-04
-5.996733671054244041e-04,1.185320707008941099e-05,-1.232261653058230877e-03,6.207351107150316238e-04
-6.072730757296085358e-04,8.308980795845855027e-06,-1.461697393096983433e-03,8.461152901872992516e-04
-1.013739500194787979e-03,2.155600486730691046e-05,-2.649080473929643631e-03,1.613785047084093094e-03
-2.203617710620164871e-03,3.069863305427134037e-05,-4.743664525449275970e-03,2.509348094463348389e-03
-2.645100234076380730e-03,3.103048584307543933e-05,-5.076830275356769562e-03,2.400699770078063011e-03
-2.192916348576545715e-03,1.271470682695508003e-05,-5.035643465816974640e-03,2.830012235790491104e-03
-3.427864983677864075e-03,1.424985293851932511e-05,-7.614782080054283142e-03,4.172667395323514938e-03
-4.747384227812290192e-03,9.681195479060988873e-06,-1.028430834412574768e-02,5.527243018150329590e-03
-6.387035828083753586e-03,1.958950269909109920e-05,-1.191312074661254883e-02,5.506495479494333267e-03
-4.657236393541097641e-03,9.962924195860978216e-06,-9.338412433862686157e-03,4.671212751418352127e-03
-4.421747289597988129e-03,1.247500222234521061e-05,-1.157347951084375381e-02,7.139257155358791351e-03
-9.507192298769950867e-03,1.768169022398069501e-05,-1.534218341112136841e-02,5.817308556288480759e-03
-2.608377253636717796e-03,1.044189139065565541e-05,-4.495876375585794449e-03,1.877057133242487907e-03
-1.212828094139695168e-03,4.814975454792147502e-06,-2.522207330912351608e-03,1.304564299061894417e-03
-1.325899502262473106e-03,1.138524385169148445e-05,-3.310860600322484970e-03,1.973575912415981293e-03
-2.659607445821166039e-03,5.307104856910882518e-06,-5.374457221478223801e-03,2.709542633965611458e-03
-2.723252167925238609e-03,9.183208931062836200e-06,-5.024290177971124649e-03,2.291854703798890114e-03
-1.795032760128378868e-03,1.203927604365162551e-05,-4.415561910718679428e-03,2.608489943668246269e-03
-3.332360414788126945e-03,2.237937769677955657e-05,-5.651558749377727509e-03,2.296819118782877922e-03
-1.252071000635623932e-03,7.840261787350755185e-06,-3.443676745519042015e-03,2.183765405789017677e-03
-2.981582190841436386e-03,6.301282155618537217e-06,-4.779743961989879608e-03,1.791860326193273067e-03
-7.204700959846377373e-04,1.047554360411595553e-05,-2.158567076548933983e-03,1.427621464245021343e-03
-2.168009756132960320e-03,7.207579528767382726e-06,-4.963485989719629288e-03,2.788268728181719780e-03
-3.274672199040651321e-03,1.255456572835100815e-05,-8.283437229692935944e-03,4.996210802346467972e-03
-6.389422342181205750e-03,2.749288796621840447e-05,-1.716326363384723663e-02,1.074634864926338196e-02
-1.539168879389762878e-02,8.810716099105775356e-05,-3.045204095542430878e-02,1.497224532067775726e-02
-1.357170194387435913e-02,3.614039087551645935e-05,-3.615427762269973755e-02,2.254643663763999939e-02
-3.224863484501838684e-02,3.385540549061261117e-05,-6.809250265359878540e-02,3.581001237034797668e-02
-3.856915608048439026e-02,7.037290197331458330e-05,-8.989953994750976562e-02,5.126001313328742981e-02
-6.355863064527511597e-02,5.660119350068271160e-04,-1.282730549573898315e-01,6.414841860532760620e-02
-6.034141778945922852e-02,1.174838980659842491e-04,-9.624318033456802368e-02,3.578428179025650024e-02
-1.485953200608491898e-02,4.142247416893951595e-05,-2.538207732141017914e-02,1.048112194985151291e-02
-6.283061113208532333e-03,1.247213640453992411e-05,-1.059929747134447098e-02,4.303764086216688156e-03
-2.514281775802373886e-03,7.336694579862523824e-06,-5.520335398614406586e-03,2.998717129230499268e-03
-3.265223931521177292e-03,8.493720997648779303e-06,-8.583243936300277710e-03,5.309526342898607254e-03
-7.274908944964408875e-03,6.059915904188528657e-06,-1.221608370542526245e-02,4.935114644467830658e-03
-2.544975373893976212e-03,7.335566806432325393e-06,-3.820400219410657883e-03,1.268089166842401028e-03
-2.578636340331286192e-04,6.363824923028005287e-06,-3.804756561294198036e-04,1.162482076324522495e-04
-1.070308098860550672e-05,4.615919806383317336e-06,-3.576228846213780344e-05,2.044328903139103204e-05
-2.088517794618383050e-05,3.979388111474690959e-06,-6.182234938023611903e-05,3.695778286783024669e-05
-4.514807369560003281e-05,3.998100964963668957e-06,-8.963395521277561784e-05,4.048777918796986341e-05
-2.540519199101254344e-05,3.849344921036390588e-06,-4.442520003067329526e-05,1.517066266387701035e-05
3.174200173816643655e-07,3.798773832386359572e-06,-4.894997346127638593e-06,1.413643531122943386e-06
3.372787432454060763e-06,3.748540621018037200e-06,-6.730011250510870013e-07,2.972479364871105645e-07
3.402472657398902811e-06,3.698233285831520334e-06,-6.578658258149516769e-07,3.621050836954964325e-07
3.223540261387825012e-06,3.659664798760786653e-06,-8.700556008989224210e-07,4.339310066825419199e-07
1.044099917635321617e-04,3.867521172651322559e-06,-9.236751793650910258e-06,1.097792192013002932e-04
-3.298881929367780685e-04,8.824275028018746525e-06,-1.171705429442226887e-03,8.329929551109671593e-04
-1.385694136843085289e-03,3.945385287806857377e-06,-3.151250537484884262e-03,1.761611085385084152e-03
-1.997710904106497765e-03,5.387988949223654345e-06,-5.241908133029937744e-03,3.238809062168002129e-03
-4.278844222426414490e-03,2.630576454976107925e-05,-1.167960837483406067e-02,7.374458014965057373e-03
-1.074834261089563370e-02,1.451388379791751504e-05,-2.136288024485111237e-02,1.060002390295267105e-02
-9.866967797279357910e-03,3.657982961158268154e-05,-2.559579350054264069e-02,1.569224521517753601e-02
-2.142437547445297241e-02,3.486038986011408269e-05,-3.705456852912902832e-02,1.559533271938562393e-02
-9.742327034473419189e-03,3.329923129058443010e-05,-1.601080782711505890e-02,6.235182285308837891e-03
-3.121739486232399940e-03,9.501475688011851162e-06,-5.452496930956840515e-03,2.321256091818213463e-03
-1.571602188050746918e-03,7.502311291318619624e-06,-3.065572353079915047e-03,1.486467896029353142e-03
-1.333713065832853317e-03,5.070332917966879904e-06,-3.377183573320508003e-03,2.038400154560804367e-03
-2.674319548532366753e-03,1.702322333585470915e-05,-6.403639446943998337e-03,3.712296718731522560e-03
-4.614687990397214890e-03,6.403957286238437518e-06,-7.665263488888740540e-03,3.044171724468469620e-03
-1.489640912041068077e-03,1.469044127588858828e-05,-4.493383690714836121e-03,2.989052562043070793e-03
-4.645836539566516876e-03,6.555078925885027274e-06,-8.995521813631057739e-03,4.343130625784397125e-03
-3.918980248272418976e-03,6.484733603429049253e-06,-9.420765563845634460e-03,5.495300516486167908e-03
-7.074465975165367126e-03,7.330846983677474782e-06,-1.268528494983911514e-02,5.603488534688949585e-03
-3.931946586817502975e-03,5.703569968318333849e-06,-6.255320273339748383e-03,2.317670267075300217e-03
-9.361275006085634232e-04,4.599011390382656828e-06,-1.560052391141653061e-03,6.193259032443165779e-04
-3.145885420963168144e-04,4.362713752925628796e-06,-5.181545275263488293e-04,1.992032775888219476e-04
-8.586930198362097144e-05,3.724078624145477079e-06,-1.358474983135238290e-04,4.625411384040489793e-05
-8.541192073607817292e-06,3.582887757147545926e-06,-3.695047053042799234e-05,2.482638956280425191e-05
-3.345083314343355596e-05,3.833767095784423873e-06,-7.207848830148577690e-05,3.479388760752044618e-05
-2.892047632485628128e-05,3.441864237174740992e-06,-8.392904419451951981e-05,5.156670522410422564e-05
-6.241418304853141308e-05,3.609869281717692502e-06,-1.035211753332987428e-04,3.749711686396040022e-05
-6.901975211803801358e-06,3.914954049832886085e-06,-2.411792956991121173e-05,1.330099985352717340e-05
-1.530285226181149483e-05,3.340688408570713364e-06,-5.214159318711608648e-05,3.349805410834960639e-05
1.076551561709493399e-04,4.025038379040779546e-06,-5.699214671039953828e-05,1.606222649570554495e-04
-5.622786702588200569e-04,4.184973477094899863e-06,-1.282516750507056713e-03,7.160530658438801765e-04
-8.194197434931993484e-04,5.136903382663149387e-06,-2.170446794480085373e-03,1.345890108495950699e-03
-1.817235723137855530e-03,1.610785329830832779e-05,-3.080631373450160027e-03,1.247287727892398834e-03
-6.252386374399065971e-04,5.922274340264266357e-06,-9.248160058632493019e-04,2.936550590675324202e-04
-5.909262836212292314e-05,3.409661076148040593e-06,-9.408217738382518291e-05,3.157988976454362273e-05
-7.106011253199540079e-06,3.410185399843612686e-06,-2.703965219552628696e-05,1.652345599723048508e-05
-1.953679020516574383e-05,3.823741735686780885e-06,-5.007928484701551497e-05,2.671875336091034114e-05
-2.427502295176964253e-05,5.029681688029086217e-06,-5.355911707738414407e-05,2.425441380182746798e-05
-1.596306719875428826e-05,3.983857368439203128e-06,-4.451411223271861672e-05,2.456718902976717800e-05
-2.152195520466193557e-05,3.339946260894066654e-06,-4.302104571252129972e-05,1.815914583858102560e-05
-1.370750396745279431e-06,3.604601488405023701e-06,-4.250122219673357904e-05,3.752587144845165312e-05
-6.211303116288036108e-05,4.120895027881488204e-06,-2.235024876426905394e-04,1.572685578139498830e-04
-1.779728336259722710e-04,3.655221462395275012e-06,-7.886724779382348061e-04,6.070444360375404358e-04
-1.100276946090161800e-03,6.055118774384027347e-06,-2.268833341076970100e-03,1.162501168437302113e-03
-1.194517710246145725e-03,4.460563559405272827e-06,-2.817399334162473679e-03,1.618421054445207119e-03
-1.939635490998625755e-03,6.004125225445022807e-06,-5.121184978634119034e-03,3.175545250996947289e-03
-4.381821490824222565e-03,2.459674760757479817e-05,-7.813612930476665497e-03,3.407194744795560837e-03
-2.246896270662546158e-03,7.970775186549872160e-05,-4.320275038480758667e-03,1.993671059608459473e-03
-1.804919447749853134e-03,5.269042048894334584e-06,-3.264914732426404953e-03,1.454726327210664749e-03
-1.092856284230947495e-03,5.018783667765092105e-06,-1.811612979508936405e-03,7.137379143387079239e-04
-3.617415204644203186e-04,3.517089908200432546e-06,-6.358133396133780479e-04,2.705547376535832882e-04
-1.852557470556348562e-04,3.348584186824155040e-06,-4.171248874627053738e-04,2.285205700900405645e-04
-2.596479607746005058e-04,3.790187975027947687e-06,-4.474769812077283859e-04,1.840388140408322215e-04
-8.951844938565045595e-05,3.559239075912046246e-06,-3.199776692781597376e-04,2.268999669468030334e-04
-3.483968903310596943e-04,7.006401119724614546e-06,-9.341012337245047092e-04,5.786979454569518566e-04
-8.204453042708337307e-04,3.673384298963355832e-06,-1.555869821459054947e-03,7.317511481232941151e-04
-5.460329120978713036e-04,4.042937234771670774e-06,-8.028544252738356590e-04,2.527785836718976498e-04
-3.242243838030844927e-05,3.249110932301846333e-06,-5.411696838564239442e-05,1.844542020990047604e-05
-9.553697964292950928e-06,3.174267249050899409e-06,-3.442909655859693885e-05,2.170113111787941307e-05
-2.680972283997107297e-05,3.241257672925712541e-06,-4.921636354993097484e-05,1.916538349178154022e-05
-4.865079972660169005e-06,3.041716581719811074e-06,-2.738553121162112802e-05,1.947873533936217427e-05
3.696753410622477531e-04,4.883579094894230366e-06,-6.218696944415569305e-05,4.269787459634244442e-04
-1.550208777189254761e-03,3.016208893313887529e-06,-2.606005407869815826e-03,1.052780309692025185e-03
-5.864584236405789852e-04,3.894560450135031715e-06,-1.480375532992184162e-03,8.900225511752068996e-04
-1.115233986638486385e-03,5.518266789295012131e-06,-2.952024107798933983e-03,1.831271802075207233e-03
-2.460618736222386360e-03,4.502258889260701835e-06,-3.960762172937393188e-03,1.495640957728028297e-03
-6.507344078272581100e-04,1.128134590544505045e-05,-1.085473806597292423e-03,4.234580264892429113e-04
-2.033896162174642086e-04,3.195940735167823732e-06,-3.348420141264796257e-04,1.282564480789005756e-04
-5.167756899027153850e-05,3.344635842950083315e-06,-1.713904493954032660e-04,1.163682391052134335e-04
-1.770025410223752260e-04,3.323952114442363381e-06,-4.363512271083891392e-04,2.560247376095503569e-04
-3.153088619001209736e-04,3.862827270495472476e-06,-5.576714756898581982e-04,2.384997787885367870e-04
-1.607909653102979064e-04,3.462433369350037538e-06,-2.722179924603551626e-04,1.079646026482805610e-04
-5.523498475668020546e-05,3.532700930009013973e-06,-1.028142869472503662e-04,4.404659921419806778e-05
-2.997017509187571704e-05,3.415495712033589371e-06,-7.703148730797693133e-05,4.364581764093600214e-05
-4.828770761378109455e-05,3.138409738312475383e-06,-1.335167180513963103e-04,8.209059888031333685e-05
-7.474956510122865438e-05,7.552985607617301866e-06,-2.013310149777680635e-04,1.190284674521535635e-04
-1.728217757772654295e-04,4.400542820803821087e-06,-3.052795073017477989e-04,1.280571741517633200e-04
-6.691286398563534021e-05,5.209055871091550216e-06,-1.528927969047799706e-04,8.077087113633751869e-05
-1.043020602082833648e-04,3.437976602072012611e-06,-2.041864790953695774e-04,9.644644160289317369e-05
-5.585301914834417403e-05,3.391155132703715935e-06,-9.144742944044992328e-05,3.220325379515998065e-05
-2.594196121208369732e-05,2.885892854465055279e-06,-8.185190381482243538e-05,5.302405043039470911e-05
-2.253289858344942331e-05,2.944989773823181167e-06,-8.531418279744684696e-05,5.983629671391099691e-05
-1.438857434550300241e-04,3.793557425524340943e-06,-3.056370769627392292e-04,1.579577656229957938e-04
-1.542190002510324121e-04,5.073980901215691119e-06,-2.774178865365684032e-04,1.181248953798785806e-04
-7.471389835700392723e-05,5.370744474930688739e-06,-1.711321674520149827e-04,9.104752098210155964e-05
-8.336966129718348384e-05,2.878749683077330701e-06,-1.380561443511396646e-04,5.180773587198927999e-05
-2.300010237377136946e-06,4.235901997162727639e-06,-1.068036726792342961e-04,1.002677599899470806e-04
-1.051997387548908591e-04,5.416283784143161029e-06,-1.340154267381876707e-04,2.339940328965894878e-05
-4.863222420681267977e-05,2.829753384503419511e-06,-1.222242281073704362e-04,7.076225301716476679e-05
-8.759721094975247979e-05,2.776868086584727280e-06,-1.655135711189359426e-04,7.513949094573035836e-05
-4.589397576637566090e-05,2.818416533045819961e-06,-8.905657887225970626e-05,4.034418816445395350e-05
-3.596224269131198525e-05,2.926142997239367105e-06,-1.026483441819436848e-04,6.375995872076600790e-05
-3.841237048618495464e-05,3.287051413281005807e-06,-2.305145026184618473e-04,1.888150873128324747e-04
-3.818857076112180948e-04,2.687703045012312941e-06,-7.588684093207120895e-04,3.742950211744755507e-04
-3.351625055074691772e-04,4.887122486252337694e-06,-5.730384145863354206e-04,2.329887938685715199e-04
-1.273899106308817863e-04,1.061679995473241434e-05,-2.941948478110134602e-04,1.561881508678197861e-04
-1.842724159359931946e-04,2.825064484568429179e-06,-3.370461345184594393e-04,1.499486679676920176e-04
-1.076207699952647090e-04,2.833084863596013747e-06,-1.820854668039828539e-04,7.163161353673785925e-05
4.852709389524534345e-05,5.990988029225263745e-06,-6.314255733741447330e-05,1.056786641129292548e-04
-3.256380732636898756e-04,5.029712156101595610e-06,-6.195104797370731831e-04,2.888426824938505888e-04
-2.401227247901260853e-04,7.388347967207664624e-06,-5.594928516075015068e-04,3.119817702099680901e-04
-3.487230860628187656e-04,9.004913408716674894e-06,-9.384418372064828873e-04,5.807138513773679733e-04
-8.082078420557081699e-04,1.156483904196647927e-05,-1.513337250798940659e-03,6.935645942576229572e-04
-5.349630955606698990e-04,1.229789813805837184e-05,-9.071428794413805008e-04,3.598819021135568619e-04
-1.516579941380769014e-04,8.430232810496818274e-06,-2.384966646786779165e-04,7.840844045858830214e-05
-2.647234941832721233e-05,5.485107521963072941e-06,-8.135035750456154346e-05,4.939290374750271440e-05
-6.567272794200107455e-05,2.745261326708714478e-06,-1.278197887586429715e-04,5.940179835306480527e-05
-4.396696022013202310e-05,2.837597776306211017e-06,-9.521192987449467182e-05,4.840737528866156936e-05
-4.989971785107627511e-05,3.085237494815373793e-06,-1.331887469859793782e-04,8.020379027584567666e-05
2.019239182118326426e-04,4.111747784918406978e-06,-1.888575061457231641e-04,3.866696788463741541e-04
-1.222624676302075386e-03,1.169813276646891609e-05,-2.113355789333581924e-03,8.790330612100660801e-04
-5.008611478842794895e-04,1.225945197802502662e-05,-8.106031455099582672e-04,2.974825329147279263e-04
-1.239985285792499781e-04,7.841833394195418805e-06,-2.537551335990428925e-04,1.219147889059968293e-04
-1.083208990166895092e-04,7.648658538528252393e-06,-2.120293793268501759e-04,9.605981904314830899e-05


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/State.csv <==
7.844418287277221680e-03
8.324328064918518066e-02
1.529125273227691650e-01
2.172948569059371948e-01
2.767909169197082520e-01
3.317688703536987305e-01
3.825680911540985107e-01
4.295026957988739014e-01
4.728638827800750732e-01
5.129227638244628906e-01
5.499302148818969727e-01
5.841190814971923828e-01
6.157050132751464844e-01
6.448879241943359375e-01
6.718518733978271484e-01
6.967673301696777344e-01
7.197914123535156250e-01
7.410694360733032227e-01
7.607346773147583008e-01
7.789103984832763672e-01
7.957102060317993164e-01
8.112385272979736328e-01
8.255919218063354492e-01
8.388592004776000977e-01
8.511222600936889648e-01
8.624567985534667969e-01
8.729325532913208008e-01
8.826136589050292969e-01
8.915601968765258789e-01
8.998267650604248047e-01
9.074645042419433594e-01
9.145202636718750000e-01
9.210379123687744141e-01
9.270575046539306641e-01
9.326163530349731445e-01
9.377495050430297852e-01
9.424884319305419922e-01
9.468634128570556641e-01
9.509017467498779297e-01
9.546293020248413086e-01
9.580693244934082031e-01
9.612439870834350586e-01
9.641735553741455078e-01
9.668768644332885742e-01
9.693716764450073242e-01
9.716738462448120117e-01
9.737985134124755859e-01
9.757595062255859375e-01
9.775693416595458984e-01
9.792404174804687500e-01
9.807833433151245117e-01
9.822082519531250000e-01
9.835247993469238281e-01
9.847410917282104492e-01
9.858655929565429688e-01
9.869052171707153320e-01
9.878668785095214844e-01
9.887568950653076172e-01
9.895806312561035156e-01
9.903439283370971680e-01
9.910509586334228516e-01
9.917066097259521484e-01
9.923146963119506836e-01
9.928790330886840820e-01
9.934031963348388672e-01
9.938899278640747070e-01
9.943424463272094727e-01
9.947632551193237305e-01
9.951547384262084961e-01
9.955191612243652344e-01
9.958584308624267578e-01
9.961745738983154297e-01
9.964690208435058594e-01
9.967433214187622070e-01
9.969991445541381836e-01
9.972376823425292969e-01
9.974598884582519531e-01
9.976670742034912109e-01
9.978603124618530273e-01
9.980403184890747070e-01
9.982080459594726562e-01
9.983642101287841797e-01
9.985094070434570312e-01
9.986444711685180664e-01
9.987699985504150391e-01
9.988865852355957031e-01
9.989945888519287109e-01
9.990947246551513672e-01
9.991871118545532227e-01
9.992725849151611328e-01
9.993511438369750977e-01
9.994233846664428711e-01
9.994896650314331055e-01
9.995504617691040039e-01
9.996056556701660156e-01
9.996557235717773438e-01
9.997011423110961914e-01
9.997422695159912109e-01
9.997786283493041992e-01
9.998112916946411133e-01
9.998402595520019531e-01
9.998655319213867188e-01
9.998874664306640625e-01
9.999063014984130859e-01
9.999219179153442383e-01
9.999352693557739258e-01
9.999455213546752930e-01
9.999536275863647461e-01
9.999597072601318359e-01
9.999636411666870117e-01
9.999654293060302734e-01
9.999656677246093750e-01
9.999642372131347656e-01
9.999611377716064453e-01
9.999567270278930664e-01
9.999513626098632812e-01
9.999448060989379883e-01
9.999372959136962891e-01
9.999289512634277344e-01
9.999196529388427734e-01
9.999098777770996094e-01
9.998993873596191406e-01
9.998885393142700195e-01
9.998772144317626953e-01
9.998658895492553711e-01
9.998540878295898438e-01
9.998421669006347656e-01
9.998303651809692383e-01
9.998184442520141602e-01
9.998065233230590820e-01
9.997950792312622070e-01
9.997833967208862305e-01
9.997721910476684570e-01
9.997609853744506836e-01
9.997504949569702148e-01
9.997401237487792969e-01
9.997302293777465820e-01
9.997209310531616211e-01
9.997119903564453125e-01
9.997034072875976562e-01
9.996955394744873047e-01
9.996881484985351562e-01
9.996813535690307617e-01
9.996751546859741211e-01
9.996695518493652344e-01
9.996645450592041016e-01
9.996601343154907227e-01
9.996563196182250977e-01
9.996533393859863281e-01
9.996509552001953125e-01
9.996489286422729492e-01
9.996477365493774414e-01
9.996473789215087891e-01
9.996474981307983398e-01
9.996483325958251953e-01
9.996495246887207031e-01
9.996514320373535156e-01
9.996540546417236328e-01
9.996572732925415039e-01
9.996610879898071289e-01
9.996653795242309570e-01
9.996703863143920898e-01
9.996757507324218750e-01
9.996817111968994141e-01
9.996881484985351562e-01
9.996950626373291016e-01
9.997025728225708008e-01
9.997105598449707031e-01
9.997187852859497070e-01
9.997274875640869141e-01
9.997366666793823242e-01
9.997459650039672852e-01
9.997559785842895508e-01
9.997661113739013672e-01
9.997766017913818359e-01
9.997873306274414062e-01
9.997981786727905273e-01
9.998095035552978516e-01
9.998209476470947266e-01
9.998325109481811523e-01
9.998443126678466797e-01
9.998562335968017578e-01
9.998681545257568359e-01
9.998804330825805664e-01
9.998927116394042969e-01
9.999048709869384766e-01
9.999171495437622070e-01
9.999294281005859375e-01
9.999417066574096680e-01
9.999539852142333984e-01
9.999661445617675781e-01
9.999781847000122070e-01
9.999902248382568359e-01
1.000001788139343262e+00
1.000013589859008789e+00
1.000025033950805664e+00
1.000036358833312988e+00
1.000047445297241211e+00
1.000058293342590332e+00
1.000068902969360352e+00
1.000079274177551270e+00
1.000089168548583984e+00
1.000098824501037598e+00
1.000108242034912109e+00
1.000117301940917969e+00
1.000125885009765625e+00
1.000134229660034180e+00
1.000142097473144531e+00
1.000149607658386230e+00
1.000156521797180176e+00
1.000163197517395020e+00
1.000169396400451660e+00
1.000175118446350098e+00
1.000180244445800781e+00
1.000185012817382812e+00
1.000189185142517090e+00
1.000192880630493164e+00
1.000196099281311035e+00
1.000198721885681152e+00
1.000200986862182617e+00
1.000202417373657227e+00
1.000203490257263184e+00
1.000203847885131836e+00
1.000203967094421387e+00
1.000203251838684082e+00
1.000202059745788574e+00
1.000200152397155762e+00
1.000197768211364746e+00
1.000194907188415527e+00
1.000191330909729004e+00
1.000187277793884277e+00
1.000182628631591797e+00
1.000177383422851562e+00
1.000171661376953125e+00
1.000165343284606934e+00
1.000158429145812988e+00
1.000151038169860840e+00
1.000143051147460938e+00
1.000134587287902832e+00
1.000125527381896973e+00
1.000116109848022461e+00
1.000106215476989746e+00
1.000095486640930176e+00
1.000084519386291504e+00
1.000073313713073730e+00
1.000061511993408203e+00
1.000049233436584473e+00
1.000036597251892090e+00
1.000023484230041504e+00
1.000010251998901367e+00
9.999964237213134766e-01
9.999823570251464844e-01
9.999679327011108398e-01
9.999535083770751953e-01
9.999386072158813477e-01
9.999237060546875000e-01
9.999083280563354492e-01
9.998928308486938477e-01
9.998773336410522461e-01
9.998617172241210938e-01
9.998459815979003906e-01
9.998303651809692383e-01
9.998142719268798828e-01
9.997987747192382812e-01
9.997828006744384766e-01
9.997670650482177734e-01
9.997516870498657227e-01
9.997361898422241211e-01
9.997208118438720703e-01
9.997056722640991211e-01
9.996906518936157227e-01
9.996759891510009766e-01
9.996614456176757812e-01
9.996473789215087891e-01
9.996334314346313477e-01
9.996197223663330078e-01
9.996064901351928711e-01
9.995934963226318359e-01
9.995810985565185547e-01
9.995687007904052734e-01
9.995568990707397461e-01
9.995455741882324219e-01
9.995342493057250977e-01
9.995234012603759766e-01
9.995129108428955078e-01
9.995026588439941406e-01
9.994926452636718750e-01
9.994829893112182617e-01
9.994734525680541992e-01
9.994641542434692383e-01
9.994548559188842773e-01
9.994456768035888672e-01
9.994362592697143555e-01
9.994267225265502930e-01
9.994170665740966797e-01
9.994069337844848633e-01
9.993963241577148438e-01
9.993851184844970703e-01
9.993728399276733398e-01
9.993597269058227539e-01
9.993456602096557617e-01
9.993300437927246094e-01
9.993127584457397461e-01
9.992938041687011719e-01
9.992724657058715820e-01
9.992488622665405273e-01
9.992223978042602539e-01
9.991930723190307617e-01
9.991598129272460938e-01
9.991229772567749023e-01
9.990818500518798828e-01
9.990357160568237305e-01
9.989843368530273438e-01
9.989269971847534180e-01
9.988632202148437500e-01
9.987922906875610352e-01
9.987134933471679688e-01
9.986263513565063477e-01
9.985296726226806641e-01
9.984227418899536133e-01
9.983048439025878906e-01
9.981747865676879883e-01
9.980316162109375000e-01
9.978741407394409180e-01
9.977012872695922852e-01
9.975117444992065430e-01
9.973038434982299805e-01
9.970763921737670898e-01
9.968277215957641602e-01
9.965562820434570312e-01
9.962601661682128906e-01
9.959371089935302734e-01
9.955854415893554688e-01
9.952026605606079102e-01
9.947863817214965820e-01
9.943342208862304688e-01
9.938431978225708008e-01
9.933103322982788086e-01
9.927324056625366211e-01
9.921059608459472656e-01
9.914271831512451172e-01
9.906922578811645508e-01
9.898964166641235352e-01
9.890354871749877930e-01
9.881039857864379883e-01
9.870966672897338867e-01
9.860074520111083984e-01
9.848302602767944336e-01
9.835578203201293945e-01
9.821828603744506836e-01
9.806971549987792969e-01
9.790920019149780273e-01
9.773579835891723633e-01
9.754846096038818359e-01
9.734606742858886719e-01
9.712741374969482422e-01
9.689117670059204102e-01
9.663592576980590820e-01
9.636011123657226562e-01
9.606202840805053711e-01
9.573986530303955078e-01
9.539163112640380859e-01
9.501514434814453125e-01
9.460809230804443359e-01
9.416790008544921875e-01
9.369181394577026367e-01
9.317684173583984375e-01
9.261971712112426758e-01
9.201689958572387695e-01
9.136457443237304688e-01
9.065859317779541016e-01
8.989443778991699219e-01
8.906726837158203125e-01
8.817179203033447266e-01
8.720232248306274414e-01
8.615264892578125000e-01
8.501616716384887695e-01
8.378560543060302734e-01
8.245322704315185547e-01
8.101060390472412109e-01
7.944869995117187500e-01
7.775766849517822266e-01
7.592694759368896484e-01
7.394520044326782227e-01
7.180006504058837891e-01
6.947823762893676758e-01
6.696543693542480469e-01
6.424608230590820312e-01
6.130329370498657227e-01
5.811904072761535645e-01
5.467356443405151367e-01
5.094550848007202148e-01
4.691140949726104736e-01
4.254623651504516602e-01
3.782226741313934326e-01
3.270985186100006104e-01
2.717642784118652344e-01
2.118698209524154663e-01
1.470365077257156372e-01
7.686063647270202637e-02
9.132474660873413086e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
7.844418287277221680e-03
2.767909169197082520e-01
4.728638827800750732e-01
6.157050132751464844e-01
7.197914123535156250e-01
7.957102060317993164e-01
8.511222600936889648e-01
8.915601968765258789e-01
9.210379123687744141e-01
9.424884319305419922e-01
9.580693244934082031e-01
9.693716764450073242e-01
9.775693416595458984e-01
9.835247993469238281e-01
9.878668785095214844e-01
9.910509586334228516e-01
9.934031963348388672e-01
9.951547384262084961e-01
9.964690208435058594e-01
9.974598884582519531e-01
9.982080459594726562e-01
9.987699985504150391e-01
9.991871118545532227e-01
9.994896650314331055e-01
9.997011423110961914e-01
9.998402595520019531e-01
9.999219179153442383e-01
9.999597072601318359e-01
9.999642372131347656e-01
9.999448060989379883e-01
9.999098777770996094e-01
9.998658895492553711e-01
9.998184442520141602e-01
9.997721910476684570e-01
9.997302293777465820e-01
9.996955394744873047e-01
9.996695518493652344e-01
9.996533393859863281e-01
9.996473789215087891e-01
9.996514320373535156e-01
9.996653795242309570e-01
9.996881484985351562e-01
9.997187852859497070e-01
9.997559785842895508e-01
9.997981786727905273e-01
9.998443126678466797e-01
9.998927116394042969e-01
9.999417066574096680e-01
9.999902248382568359e-01
1.000036358833312988e+00
1.000079274177551270e+00
1.000117301940917969e+00
1.000149607658386230e+00
1.000175118446350098e+00
1.000192880630493164e+00
1.000202417373657227e+00
1.000203251838684082e+00
1.000194907188415527e+00
1.000177383422851562e+00
1.000151038169860840e+00
1.000116109848022461e+00
1.000073313713073730e+00
1.000023484230041504e+00
9.999679327011108398e-01
9.999083280563354492e-01
9.998459815979003906e-01
9.997828006744384766e-01
9.997208118438720703e-01
9.996614456176757812e-01
9.996064901351928711e-01
9.995568990707397461e-01
9.995129108428955078e-01
9.994734525680541992e-01
9.994362592697143555e-01
9.993963241577148438e-01
9.993456602096557617e-01
9.992724657058715820e-01
9.991598129272460938e-01
9.989843368530273438e-01
9.987134933471679688e-01
9.983048439025878906e-01
9.977012872695922852e-01
9.968277215957641602e-01
9.955854415893554688e-01
9.938431978225708008e-01
9.914271831512451172e-01
9.881039857864379883e-01
9.835578203201293945e-01
9.773579835891723633e-01
9.689117670059204102e-01
9.573986530303955078e-01
9.416790008544921875e-01
9.201689958572387695e-01
8.906726837158203125e-01
8.501616716384887695e-01
7.944869995117187500e-01
7.180006504058837891e-01
6.130329370498657227e-01
4.691140949726104736e-01
2.717642784118652344e-01
9.132474660873413086e-04


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
6.880993843078613281e-01,3.601292371749877930e+00
2.587764739990234375e+00,2.877391338348388672e+00
2.069194316864013672e+00,1.463996052742004395e+00
8.225576877593994141e-01,1.791178941726684570e+00
9.602316021919250488e-01,1.142651915550231934e+00
-1.800126433372497559e-01,6.656930446624755859e-01
8.613569140434265137e-01,6.567129492759704590e-01
-4.575415253639221191e-01,3.920679688453674316e-01
5.394842028617858887e-01,2.016630917787551880e-01
-4.835579991340637207e-01,1.999058425426483154e-01
7.758796811103820801e-01,6.163987517356872559e-02
-8.100904822349548340e-01,5.228760838508605957e-02
1.298441410064697266e+00,6.557098776102066040e-02
-2.180111885070800781e+00,-2.083827555179595947e-02
3.000991821289062500e+00,4.528238624334335327e-02
-2.530059814453125000e-01,-1.174018532037734985e-02
1.492090225219726562e+00,9.062006324529647827e-02
-1.356244087219238281e-01,-2.612546831369400024e-02
5.666698217391967773e-01,1.567977964878082275e-01
-1.417385339736938477e-01,-1.195135712623596191e-01
6.180797219276428223e-01,1.492038071155548096e-01
-5.595321059226989746e-01,-1.858361661434173584e-01
1.104001760482788086e+00,4.122128784656524658e-01
-1.227264881134033203e+00,-5.250515937805175781e-01
1.976015329360961914e+00,1.027583122253417969e+00
-1.953381776809692383e+00,-1.095644474029541016e+00
2.943091630935668945e+00,2.173348188400268555e+00
-1.679658889770507812e-02,2.795791625976562500e-02
9.512393474578857422e-01,1.073050498962402344e+00
-7.828795909881591797e-01,1.229726076126098633e-01
1.312725305557250977e+00,5.809061527252197266e-01
-1.853621006011962891e+00,7.947266101837158203e-03
3.060716629028320312e+00,6.525831222534179688e-01
-2.447247505187988281e+00,8.714842796325683594e-02
2.774177074432373047e+00,4.727149009704589844e-01
2.134357929229736328e+00,2.045932710170745850e-01
-3.550710678100585938e-01,2.132394015789031982e-01
1.520776271820068359e+00,1.846867650747299194e-01
-1.366448402404785156e+00,2.915264964103698730e-01
2.258805036544799805e+00,1.180629730224609375e-01
-2.607528448104858398e+00,2.912911772727966309e-01
2.450223207473754883e+00,-1.218241751194000244e-01
2.262848377227783203e+00,6.654741764068603516e-01
-5.482661724090576172e-01,-7.135696411132812500e-01
1.489303350448608398e+00,1.270684719085693359e+00
-6.219859123229980469e-01,-1.268326520919799805e+00
1.381862878799438477e+00,3.203602075576782227e+00
-1.638510465621948242e+00,-8.935301303863525391e-01
2.291375875473022461e+00,1.984905004501342773e+00
-1.068499088287353516e-01,-9.990611076354980469e-01
1.206535816192626953e+00,2.283551692962646484e+00
-2.070768117904663086e+00,-1.249462127685546875e+00
2.385259866714477539e+00,2.311654090881347656e+00
1.047187924385070801e+00,-2.575352668762207031e+00
-6.650741100311279297e-01,2.646357059478759766e+00
1.504106760025024414e+00,2.098136425018310547e+00
-1.698264360427856445e+00,1.012999296188354492e+00
1.997328519821166992e+00,4.835884571075439453e-01
8.640775680541992188e-01,1.082564592361450195e-01
-1.008856296539306641e+00,7.604257464408874512e-01
1.794874191284179688e+00,-1.884283423423767090e-01
-2.747919559478759766e+00,8.887992501258850098e-01
2.026503562927246094e+00,-1.080573797225952148e+00
3.427530288696289062e+00,2.679926156997680664e+00
-2.904006958007812500e+00,-2.928045988082885742e+00
6.917557716369628906e-01,2.271163225173950195e+00
3.090692281723022461e+00,2.669090032577514648e+00
-6.131346225738525391e-01,1.467423200607299805e+00
4.978766441345214844e-01,1.330264329910278320e+00
6.791298985481262207e-01,9.831015467643737793e-01
-6.736058592796325684e-01,9.859309196472167969e-01
1.293076992034912109e+00,7.413643598556518555e-01
-2.364565372467041016e+00,6.345965862274169922e-01
2.398406505584716797e+00,2.305977940559387207e-01
1.773521661758422852e+00,6.236144304275512695e-01
-1.923847675323486328e+00,2.436494231224060059e-01
2.365941524505615234e+00,5.377411842346191406e-01
-1.130413293838500977e+00,6.521528959274291992e-02
1.214679241180419922e+00,2.386031150817871094e-01
-9.145188331604003906e-02,1.932424753904342651e-01
4.288782477378845215e-01,4.606558382511138916e-02
-8.596407771110534668e-01,1.660370230674743652e-01
1.542036056518554688e+00,-1.148145198822021484e-01
-2.378657817840576172e+00,2.202309370040893555e-01
1.940074920654296875e+00,5.731721222400665283e-02
2.242334365844726562e+00,1.741042733192443848e-01
-3.069599151611328125e+00,-1.033760905265808105e-01
2.370896339416503906e+00,2.005244195461273193e-01
3.082165718078613281e+00,-2.021603584289550781e-01
-3.061145782470703125e+00,3.701138496398925781e-01
1.336056709289550781e+00,-1.306933164596557617e-02
2.402637243270874023e+00,9.815898537635803223e-02
-9.553885459899902344e-01,2.069853246212005615e-02
7.104433774948120117e-01,9.443440288305282593e-02
2.180962562561035156e-01,-1.227961406111717224e-01
-2.321574687957763672e-01,2.019207775592803955e-01
4.656475782394409180e-01,-2.767625153064727783e-01
-8.198567628860473633e-01,3.275746405124664307e-01
1.476894259452819824e+00,-5.072618722915649414e-01
-2.399830818176269531e+00,7.271556854248046875e-01
1.945442199707031250e+00,-1.411874771118164062e+00
2.339142799377441406e+00,3.423755645751953125e+00
-4.953692436218261719e+00,8.330626487731933594e-01
1.493085861206054688e+00,1.362391114234924316e+00
3.652080297470092773e+00,7.786801457405090332e-01
1.837535619735717773e+00,4.650800228118896484e-01
-1.807163476943969727e+00,7.926036715507507324e-01
9.480512142181396484e-01,4.226281046867370605e-01
1.441406607627868652e+00,2.797175943851470947e-01
-2.642936229705810547e+00,3.087596297264099121e-01
1.215770959854125977e+00,1.404054909944534302e-01
2.627045392990112305e+00,4.633306860923767090e-01
-3.470862627029418945e+00,-1.818222403526306152e-01
4.524197578430175781e-01,5.103924274444580078e-01
2.618053436279296875e+00,-5.039066076278686523e-01
9.951283931732177734e-01,9.142049551010131836e-01
-1.103832483291625977e+00,-3.800002336502075195e-01
8.421792984008789062e-01,4.523244500160217285e-01
2.191123962402343750e-01,-5.319281816482543945e-01
-1.984016001224517822e-01,7.691475152969360352e-01
4.167615473270416260e-01,-1.210994839668273926e+00
-9.430077075958251953e-01,2.288698196411132812e+00
1.416698694229125977e+00,-2.997150421142578125e+00
-2.488171815872192383e+00,3.733491420745849609e+00
1.727398633956909180e+00,3.648865938186645508e+00
1.887555241584777832e+00,5.482172966003417969e-02
-2.985080718994140625e+00,1.867171406745910645e+00
1.405666351318359375e+00,2.207335233688354492e-01
2.988926887512207031e+00,1.910160660743713379e+00
-3.630169391632080078e+00,5.446958541870117188e-02
2.893767356872558594e-01,1.023434162139892578e+00
2.716617107391357422e+00,4.189666509628295898e-01
7.381300926208496094e-01,6.511002779006958008e-01
-6.883010864257812500e-01,2.911290526390075684e-01
6.745926141738891602e-01,4.016850888729095459e-01
-6.833264827728271484e-01,3.669527173042297363e-02
9.795854091644287109e-01,1.911673843860626221e-01
-1.685221195220947266e+00,7.146421074867248535e-02
1.599751949310302734e+00,-1.181039214134216309e-01
1.863589286804199219e-01,1.741560697555541992e-01
-6.260487437248229980e-02,-1.455417573451995850e-01
1.542235761880874634e-01,1.810641586780548096e-01
-2.917711138725280762e-01,-2.425573170185089111e-01
6.057165265083312988e-01,2.645222842693328857e-01
-7.206868529319763184e-01,-3.665314018726348877e-01
1.408692359924316406e+00,7.556116580963134766e-01
-2.261415719985961914e+00,-9.933198690414428711e-01
1.743685960769653320e+00,1.862387299537658691e+00
2.208537340164184570e+00,-2.290676593780517578e+00
-4.248826980590820312e+00,3.220588684082031250e+00
9.631943702697753906e-01,-1.291879653930664062e+00
3.457103729248046875e+00,2.286244153976440430e+00
2.733086109161376953e+00,2.936371088027954102e+00
-4.150893688201904297e+00,-2.249661684036254883e+00
-3.588566780090332031e-01,2.074446916580200195e+00
2.938710689544677734e+00,3.852945804595947266e+00
3.438146829605102539e+00,-4.128816604614257812e+00
-5.879939079284667969e+00,1.706192493438720703e+00
-2.563559293746948242e+00,5.621571540832519531e+00
1.516843080520629883e+00,5.475003242492675781e+00
3.860962152481079102e+00,2.046709537506103516e+00
3.485174179077148438e-01,-1.377795696258544922e+00
-8.552042245864868164e-01,1.817394971847534180e+00
6.738908290863037109e-01,3.876463174819946289e-01
9.198671579360961914e-02,1.666867494583129883e+00
-2.721097767353057861e-01,-6.042532920837402344e-01
3.806410729885101318e-01,2.054519414901733398e+00
-5.134077072143554688e-01,-3.791623830795288086e+00
6.021078824996948242e-01,1.877359151840209961e+00
-8.819804191589355469e-01,4.613120079040527344e+00
1.787511110305786133e+00,2.433091878890991211e+00
-2.974231481552124023e+00,-9.075698852539062500e-01
2.835833787918090820e+00,1.940970659255981445e+00
2.293206214904785156e+00,-1.616017580032348633e+00
-3.679439067840576172e+00,2.481066465377807617e+00
1.207338809967041016e+00,-2.460403680801391602e+00
3.766174793243408203e+00,2.698830842971801758e+00
2.381546020507812500e+00,2.646866321563720703e+00
-3.851266860961914062e+00,-1.216477394104003906e+00
-3.388340473175048828e-01,2.461360692977905273e+00
3.121712684631347656e+00,-1.455316543579101562e+00
3.166309833526611328e+00,2.310023307800292969e+00
-5.356993198394775391e+00,1.148934483528137207e+00
-1.350143432617187500e+00,8.433896303176879883e-01
2.047252655029296875e+00,1.278107047080993652e+00
3.829290866851806641e+00,-3.906799554824829102e-01
4.030287265777587891e-01,2.083908081054687500e+00
-6.709978580474853516e-01,-2.680274009704589844e+00
1.964210867881774902e-01,2.220302581787109375e+00
8.132392764091491699e-01,4.030865669250488281e+00
-1.374168157577514648e+00,-5.197167396545410156e+00
8.017909526824951172e-01,4.784941673278808594e-01
1.037679910659790039e+00,4.463335037231445312e+00
-1.727458000183105469e+00,6.024540901184082031e+00
2.687041759490966797e+00,-5.331336021423339844e+00
1.561351776123046875e+00,-4.034399986267089844e-01
-2.264486789703369141e+00,3.474487066268920898e+00
-1.526904106140136719e-01,5.648855209350585938e+00
2.187194108963012695e+00,1.814105987548828125e+00
-3.493619203567504883e+00,1.274859905242919922e+00
-1.864912509918212891e-01,4.426026344299316406e-01
2.611293792724609375e+00,1.352582216262817383e+00
1.913378238677978516e+00,-9.322557449340820312e-01
-3.109580993652343750e+00,2.010647535324096680e+00
1.367729187011718750e+00,-2.290548563003540039e+00
3.175162315368652344e+00,2.575575590133666992e+00
6.214284896850585938e-02,2.677601814270019531e+00
-2.760293483734130859e-01,-1.913000583648681641e+00
2.454007863998413086e-01,2.110600471496582031e+00
2.913303971290588379e-01,2.784329175949096680e+00
-4.041405320167541504e-01,-3.967095613479614258e+00
4.606602191925048828e-01,1.007453680038452148e+00
-5.753736495971679688e-01,4.589443206787109375e+00
1.436072111129760742e+00,3.780620098114013672e+00
-2.174098253250122070e+00,-5.120395183563232422e+00
8.820898532867431641e-01,7.543058395385742188e-01
2.111368179321289062e+00,4.305894374847412109e+00
-3.073392391204833984e+00,5.281723976135253906e+00
1.474408149719238281e+00,-6.164364814758300781e+00
4.410817146301269531e+00,-1.385859966278076172e+00
2.562871694564819336e+00,2.249346256256103516e+00
-3.889427423477172852e+00,4.580074787139892578e+00
-1.253015756607055664e+00,4.586840629577636719e+00
2.107947587966918945e+00,3.388957977294921875e-01
2.468022584915161133e+00,1.612289190292358398e+00
-3.824948072433471680e+00,1.325998306274414062e-01
-8.759768009185791016e-01,1.202495574951171875e+00
2.321716070175170898e+00,-2.075856924057006836e-01
2.727660179138183594e+00,1.952304959297180176e+00
-4.298759460449218750e+00,-1.371060490608215332e+00
-9.793257713317871094e-01,2.146092414855957031e+00
2.627730846405029297e+00,-3.818152904510498047e+00
4.347655296325683594e+00,4.898238182067871094e-01
-7.445507049560546875e-01,3.795557975769042969e+00
-6.099276542663574219e-01,2.817731857299804688e+00
6.459300518035888672e-01,-6.804614067077636719e-01
5.769212841987609863e-01,1.932493209838867188e+00
-1.035609722137451172e+00,-9.656908512115478516e-01
6.048676967620849609e-01,2.014160156250000000e+00
6.646333932876586914e-01,-1.544626951217651367e+00
-1.262082576751708984e+00,2.060252904891967773e+00
9.902310371398925781e-01,1.746873617172241211e+00
-4.788687229156494141e-01,-2.551516771316528320e+00
4.296607375144958496e-01,1.894568681716918945e+00
-2.047154307365417480e-01,4.014251232147216797e+00
6.414657831192016602e-01,-7.118437290191650391e+00
-3.499304056167602539e-01,-1.940924644470214844e+00
5.448584556579589844e-01,2.412415504455566406e+00
-1.159344553947448730e+00,5.490017890930175781e+00
9.530442953109741211e-01,6.198410987854003906e+00
-1.577559351921081543e+00,-5.532346725463867188e+00
5.380533933639526367e-01,3.411960601806640625e-02
1.263141632080078125e+00,3.792355775833129883e+00
-1.162817716598510742e+00,4.854049205780029297e+00
1.198020458221435547e+00,2.116169929504394531e-01
-7.314949035644531250e-01,1.033066987991333008e+00
5.000648498535156250e-01,1.246388673782348633e+00
-2.618411779403686523e-01,2.783232927322387695e-01
3.403528928756713867e-01,9.936445951461791992e-01
-7.378414869308471680e-01,-4.088956117630004883e-01
1.153655409812927246e+00,1.545802474021911621e+00
-2.629627227783203125e+00,-9.206265211105346680e-01
8.673877716064453125e-01,1.783225893974304199e+00
2.906929016113281250e+00,-1.222655177116394043e+00
-4.687228202819824219e+00,2.805032730102539062e+00
-1.366829872131347656e+00,-1.870625019073486328e+00
2.168232917785644531e+00,2.158487319946289062e+00
4.083082199096679688e+00,3.069659709930419922e+00
1.963135480880737305e+00,-4.571550369262695312e+00
-3.352427721023559570e+00,9.711112976074218750e-01
-7.000877857208251953e-01,4.409049034118652344e+00
2.160851478576660156e+00,4.651650428771972656e+00
2.225756645202636719e+00,-7.326583862304687500e+00
-2.990256309509277344e+00,-1.319530010223388672e+00
-3.735146522521972656e-01,3.422770500183105469e+00
1.679773330688476562e+00,6.127367019653320312e+00
2.372913360595703125e+00,6.738893985748291016e+00
-4.603167057037353516e+00,-4.087413311004638672e+00
-1.335911035537719727e+00,1.667881011962890625e-02
2.273531198501586914e+00,3.161595821380615234e+00
3.522178173065185547e+00,4.809127807617187500e+00
4.970090389251708984e-01,2.953785657882690430e+00
-1.236953854560852051e+00,-4.751581192016601562e+00
1.522600650787353516e-02,6.932654380798339844e-01
7.635115981101989746e-01,4.112390041351318359e+00
4.036114513874053955e-01,4.291297912597656250e+00
-7.858221530914306641e-01,-5.441157341003417969e+00
4.560873508453369141e-01,-7.827343940734863281e-01
1.228644549846649170e-01,3.086554050445556641e+00
-3.405171930789947510e-01,5.132109642028808594e+00
8.755998611450195312e-01,1.592549562454223633e+00
-1.425250291824340820e+00,-2.131648063659667969e-01
1.148874521255493164e+00,8.922398090362548828e-01
3.851007223129272461e-01,8.269001841545104980e-01
-4.180715680122375488e-01,-7.952685952186584473e-01
6.606404185295104980e-01,1.791092872619628906e+00
-1.621336698532104492e+00,-1.567104339599609375e+00
1.291599988937377930e+00,2.053523063659667969e+00
1.244124531745910645e+00,-1.870205402374267578e-01
-1.703124880790710449e+00,1.548464059829711914e+00
1.239472985267639160e+00,-1.378862619400024414e+00
1.535202622413635254e+00,2.003947734832763672e+00
-2.962633609771728516e+00,-5.614023208618164062e-01
2.896056175231933594e-01,1.744111537933349609e+00
2.850372552871704102e+00,-2.235805034637451172e+00
-2.625377178192138672e-01,2.130116462707519531e+00
-1.342107355594635010e-01,3.000924110412597656e+00
5.813339948654174805e-01,-4.510877132415771484e+00
2.056586742401123047e-01,1.076860427856445312e-01
-4.038766622543334961e-01,3.893650054931640625e+00
3.750329017639160156e-01,5.086393356323242188e+00
-8.078367710113525391e-01,-8.012699127197265625e+00
5.838209390640258789e-01,-2.920036315917968750e+00
-7.049620151519775391e-01,2.220242500305175781e+00
4.846811294555664062e-01,5.356682777404785156e+00
-4.725235700607299805e-02,6.234392166137695312e+00
8.977700471878051758e-01,-2.013648986816406250e+00
-1.589129567146301270e+00,2.177900314331054688e+00
2.107312202453613281e+00,1.176529407501220703e+00
-2.108887672424316406e+00,5.895069837570190430e-01
1.045107364654541016e+00,6.229543089866638184e-01
1.657786369323730469e+00,3.653495311737060547e-01
-2.807230472564697266e+00,-3.825351595878601074e-02
1.060337066650390625e+00,3.822086155414581299e-01
2.595252275466918945e+00,-2.649496495723724365e-01
-2.264398813247680664e+00,6.945243477821350098e-02
1.906650066375732422e-01,1.451215445995330811e-01
1.847837448120117188e+00,-2.051105499267578125e-01
-3.144025802612304688e-03,3.740358948707580566e-01
-1.930409669876098633e-01,-4.156566262245178223e-01
3.804885149002075195e-01,8.203802704811096191e-01
-6.987837553024291992e-01,-1.611508607864379883e+00
1.116462588310241699e+00,2.710634946823120117e+00
-2.838010311126708984e+00,-2.370655298233032227e+00
4.795734882354736328e-01,1.720469236373901367e+00
2.757879734039306641e+00,3.617638349533081055e+00
2.803862094879150391e-01,-5.255829811096191406e+00
-7.406547069549560547e-01,-9.677696228027343750e-01
2.002744674682617188e-01,2.965395927429199219e+00
4.254058003425598145e-01,5.059937477111816406e+00
-3.019332885742187500e-01,9.411811828613281250e-03
3.538260459899902344e-01,1.110569238662719727e+00
-6.818165779113769531e-01,6.938099861145019531e-01
1.106335401535034180e+00,-2.225493192672729492e-01
-2.317701578140258789e+00,1.188085675239562988e+00
1.239143610000610352e+00,-1.089242577552795410e+00
2.483701944351196289e+00,1.995704531669616699e+00
-4.763063430786132812e+00,-3.701760292053222656e+00
-1.819516658782958984e+00,1.052249908447265625e+00
1.290394306182861328e+00,4.165548801422119141e+00
4.030171871185302734e+00,-4.912299633026123047e+00
4.368170261383056641e+00,-1.620672702789306641e+00
-3.144567966461181641e+00,2.175876379013061523e+00
-1.266741514205932617e+00,3.805027484893798828e+00
2.120826005935668945e+00,6.431131362915039062e-01
1.846193075180053711e+00,1.414008855819702148e+00
-1.820781946182250977e+00,-4.639064073562622070e-01
-4.040038585662841797e-01,1.289286255836486816e+00
1.565860748291015625e+00,-1.343222975730895996e+00
4.240871667861938477e-01,1.891979336738586426e+00
-7.933108806610107422e-01,-1.811257719993591309e+00
3.779208660125732422e-01,1.674102902412414551e+00
4.289795160293579102e-01,2.358444690704345703e+00
-8.612037897109985352e-01,-4.387566566467285156e+00
9.187648296356201172e-01,3.995618820190429688e-01
-7.673587799072265625e-01,4.073804855346679688e+00
5.314147472381591797e-01,5.162560939788818359e+00
3.535326719284057617e-01,-9.160734176635742188e+00
2.901744842529296875e-02,-4.279552936553955078e+00
1.618787944316864014e-01,6.262803077697753906e-01
-3.973321020603179932e-01,4.413750171661376953e+00
3.900191187858581543e-02,6.918408393859863281e+00
-4.311628639698028564e-01,6.734073638916015625e+00
1.488888978958129883e+00,-1.016530227661132812e+01
-9.526398181915283203e-01,-5.176829338073730469e+00
8.175079822540283203e-01,-1.691007614135742188e-01
1.452990770339965820e-01,3.683370113372802734e+00
-6.373833417892456055e-01,6.465033531188964844e+00
-8.222424983978271484e-02,7.479444026947021484e+00
5.197082757949829102e-01,-8.813500404357910156e-01
-1.202710032463073730e+00,3.938796520233154297e-01
1.180129408836364746e+00,1.759539604187011719e+00
-7.424761056900024414e-01,1.382468819618225098e+00
9.225589036941528320e-01,-1.914083957672119141e-02
-1.546372056007385254e+00,1.227548241615295410e+00
1.453195452690124512e+00,-4.151933193206787109e-01
-2.247072458267211914e-01,1.700999021530151367e+00
4.551273584365844727e-01,-2.877828836441040039e+00
-6.333794593811035156e-01,1.854878187179565430e+00
7.023799419403076172e-01,4.162254333496093750e+00
-1.305362939834594727e+00,-4.305335998535156250e+00
9.295878410339355469e-01,-1.868672370910644531e-01
3.061677217483520508e-01,3.151620864868164062e+00
-4.674458503723144531e-01,4.467843055725097656e+00
1.499563217163085938e+00,-9.667718887329101562e+00
-2.560524940490722656e-01,-4.657386779785156250e+00
1.072052240371704102e+00,1.294886589050292969e+00
-1.308259010314941406e+00,4.915045261383056641e+00
1.670813083648681641e+00,4.988240718841552734e+00
-1.631559371948242188e+00,-3.009016513824462891e+00
1.405524015426635742e-01,7.499971389770507812e-01
1.176140069961547852e+00,3.322557449340820312e+00
2.138757705688476562e-02,2.913193702697753906e+00
-5.409034341573715210e-02,-5.435219764709472656e+00
-3.251497447490692139e-01,-7.563676834106445312e-01
4.066712558269500732e-01,3.370410442352294922e+00
-2.904588282108306885e-01,5.588805675506591797e+00
1.046800732612609863e+00,-3.985352993011474609e+00
-1.515967965126037598e+00,-1.207775115966796875e+00
4.649870395660400391e-01,1.914781093597412109e+00
1.260040044784545898e+00,3.735990047454833984e+00
-2.252667188644409180e+00,2.212033271789550781e+00
9.569153785705566406e-01,-6.875383853912353516e-01
2.002836227416992188e+00,8.242989778518676758e-01
-3.354413986206054688e+00,1.504558801651000977e+00
-1.825635433197021484e-01,2.492415904998779297e-02
2.424442529678344727e+00,1.181823253631591797e+00
1.892528414726257324e+00,4.230502843856811523e-01
-3.456326484680175781e+00,7.327566742897033691e-01
-1.454064846038818359e-01,-3.638394474983215332e-01
2.426317930221557617e+00,1.750872850418090820e+00
2.401674509048461914e+00,-1.068091869354248047e+00
-4.617566108703613281e+00,2.165677070617675781e+00
-1.401247501373291016e+00,-1.557787418365478516e+00
1.727664947509765625e+00,1.717500925064086914e+00
3.664747238159179688e+00,2.670947551727294922e+00
1.929234266281127930e+00,-3.289404392242431641e+00
-3.048307180404663086e+00,6.270837783813476562e-01
-1.083842039108276367e+00,3.987692356109619141e+00
1.142498493194580078e+00,4.083799839019775391e+00
1.988008737564086914e+00,-5.377373218536376953e+00
-1.515246152877807617e+00,-6.633715629577636719e-01
-2.057881355285644531e-01,3.260578155517578125e+00
9.119102954864501953e-01,5.321321487426757812e+00
4.622138142585754395e-01,3.455344676971435547e+00
-7.822520136833190918e-01,-5.880466938018798828e+00
5.177575945854187012e-01,-1.582223415374755859e+00
-1.324874162673950195e-02,2.669384956359863281e+00
-1.415759027004241943e-01,5.044908523559570312e+00
1.453180015087127686e-01,3.869824409484863281e+00
-3.360978364944458008e-01,-4.833779335021972656e+00
5.037316083908081055e-01,-1.016311645507812500e+00
-9.101728200912475586e-01,2.687288522720336914e+00
7.219049930572509766e-01,4.685015678405761719e+00
-1.326667666435241699e-01,1.483267784118652344e+00
3.176215887069702148e-01,-7.639968395233154297e-01
-6.949701309204101562e-01,1.112786531448364258e+00
1.280655026435852051e+00,7.068279385566711426e-01
-2.742611885070800781e+00,-8.254987597465515137e-01
6.839504241943359375e-01,1.604477167129516602e+00
2.837681770324707031e+00,-1.657189369201660156e+00
-7.358577251434326172e-01,2.134991884231567383e+00
2.258943319320678711e-01,-8.651494979858398438e-03
5.915545225143432617e-01,1.112743139266967773e+00
-9.981728792190551758e-01,-1.219496011734008789e+00
7.923351526260375977e-01,2.004827737808227539e+00
2.961366474628448486e-01,-3.378315687179565430e+00
-5.797892808914184570e-01,1.109237909317016602e+00
5.178313255310058594e-01,3.977715730667114258e+00
1.514938473701477051e-01,-1.314122438430786133e+00
-4.113435149192810059e-01,8.363490104675292969e-01
6.676005721092224121e-01,2.154156446456909180e+00
-1.457115650177001953e+00,-1.449280261993408203e+00
1.262670040130615234e+00,1.271979093551635742e+00
4.711256027221679688e-01,2.266974925994873047e+00
-6.951231956481933594e-01,-2.730588436126708984e+00
6.341958045959472656e-01,1.025860786437988281e+00
-7.094578742980957031e-01,3.572544097900390625e+00
1.615615844726562500e+00,-6.977079391479492188e+00
-2.479048967361450195e-01,-2.514502525329589844e+00
8.558911085128784180e-02,1.888783454895019531e+00
-5.023244023323059082e-02,5.050877571105957031e+00
-1.165896952152252197e-01,5.473562717437744141e+00
1.976837813854217529e-01,-6.225655078887939453e+00
-3.116082251071929932e-01,-1.817056655883789062e+00
4.527866542339324951e-01,2.407423019409179688e+00
-9.100090265274047852e-01,5.221352577209472656e+00
6.190397739410400391e-01,5.473191261291503906e+00
-1.133337497711181641e+00,-6.527885437011718750e+00
9.161796569824218750e-01,-2.723852634429931641e+00
1.520857214927673340e-01,8.366818428039550781e-01
-4.091111421585083008e-01,3.735081434249877930e+00
2.091776132583618164e-01,5.276824951171875000e+00
-2.394874393939971924e-02,1.016182422637939453e+00
-7.791747152805328369e-02,-1.169958114624023438e-01
7.788765430450439453e-02,7.124535441398620605e-01
-1.553804874420166016e-01,7.788820266723632812e-01
2.475067377090454102e-01,1.961832046508789062e-01
-2.551980614662170410e-01,7.673714160919189453e-01
3.794909715652465820e-01,-2.709128856658935547e-01
-3.619298934936523438e-01,1.274045705795288086e+00
6.095932722091674805e-01,-1.323451757431030273e+00
-7.467730045318603516e-01,2.236016035079956055e+00
1.318008661270141602e+00,-2.655236005783081055e+00
-2.709515333175659180e+00,1.478719949722290039e+00
-3.593444824218750000e-03,4.291212081909179688e+00
2.508365154266357422e+00,-3.563613891601562500e+00
2.039464235305786133e+00,-4.450864791870117188e-01
-3.395969629287719727e+00,2.660832881927490234e+00
-1.060093879699707031e+00,4.427070617675781250e+00


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
6.880993843078613281e-01,3.601292371749877930e+00
-1.800126433372497559e-01,6.656930446624755859e-01
7.758796811103820801e-01,6.163987517356872559e-02
-2.530059814453125000e-01,-1.174018532037734985e-02
6.180797219276428223e-01,1.492038071155548096e-01
-1.953381776809692383e+00,-1.095644474029541016e+00
1.312725305557250977e+00,5.809061527252197266e-01
2.134357929229736328e+00,2.045932710170745850e-01
-2.607528448104858398e+00,2.912911772727966309e-01
-6.219859123229980469e-01,-1.268326520919799805e+00
1.206535816192626953e+00,2.283551692962646484e+00
1.504106760025024414e+00,2.098136425018310547e+00
1.794874191284179688e+00,-1.884283423423767090e-01
6.917557716369628906e-01,2.271163225173950195e+00
-6.736058592796325684e-01,9.859309196472167969e-01
-1.923847675323486328e+00,2.436494231224060059e-01
4.288782477378845215e-01,4.606558382511138916e-02
2.242334365844726562e+00,1.741042733192443848e-01
1.336056709289550781e+00,-1.306933164596557617e-02
-2.321574687957763672e-01,2.019207775592803955e-01
1.945442199707031250e+00,-1.411874771118164062e+00
1.837535619735717773e+00,4.650800228118896484e-01
1.215770959854125977e+00,1.404054909944534302e-01
9.951283931732177734e-01,9.142049551010131836e-01
4.167615473270416260e-01,-1.210994839668273926e+00
1.887555241584777832e+00,5.482172966003417969e-02
2.893767356872558594e-01,1.023434162139892578e+00
-6.833264827728271484e-01,3.669527173042297363e-02
-6.260487437248229980e-02,-1.455417573451995850e-01
1.408692359924316406e+00,7.556116580963134766e-01
9.631943702697753906e-01,-1.291879653930664062e+00
2.938710689544677734e+00,3.852945804595947266e+00
3.860962152481079102e+00,2.046709537506103516e+00
-2.721097767353057861e-01,-6.042532920837402344e-01
1.787511110305786133e+00,2.433091878890991211e+00
1.207338809967041016e+00,-2.460403680801391602e+00
3.121712684631347656e+00,-1.455316543579101562e+00
3.829290866851806641e+00,-3.906799554824829102e-01
-1.374168157577514648e+00,-5.197167396545410156e+00
1.561351776123046875e+00,-4.034399986267089844e-01
-1.864912509918212891e-01,4.426026344299316406e-01
3.175162315368652344e+00,2.575575590133666992e+00
-4.041405320167541504e-01,-3.967095613479614258e+00
8.820898532867431641e-01,7.543058395385742188e-01
2.562871694564819336e+00,2.249346256256103516e+00
-3.824948072433471680e+00,1.325998306274414062e-01
-9.793257713317871094e-01,2.146092414855957031e+00
6.459300518035888672e-01,-6.804614067077636719e-01
-1.262082576751708984e+00,2.060252904891967773e+00
6.414657831192016602e-01,-7.118437290191650391e+00
-1.577559351921081543e+00,-5.532346725463867188e+00
-7.314949035644531250e-01,1.033066987991333008e+00
1.153655409812927246e+00,1.545802474021911621e+00
-1.366829872131347656e+00,-1.870625019073486328e+00
-7.000877857208251953e-01,4.409049034118652344e+00
1.679773330688476562e+00,6.127367019653320312e+00
3.522178173065185547e+00,4.809127807617187500e+00
4.036114513874053955e-01,4.291297912597656250e+00
8.755998611450195312e-01,1.592549562454223633e+00
6.606404185295104980e-01,1.791092872619628906e+00
1.239472985267639160e+00,-1.378862619400024414e+00
-2.625377178192138672e-01,2.130116462707519531e+00
3.750329017639160156e-01,5.086393356323242188e+00
-4.725235700607299805e-02,6.234392166137695312e+00
1.045107364654541016e+00,6.229543089866638184e-01
-2.264398813247680664e+00,6.945243477821350098e-02
3.804885149002075195e-01,8.203802704811096191e-01
2.757879734039306641e+00,3.617638349533081055e+00
-3.019332885742187500e-01,9.411811828613281250e-03
1.239143610000610352e+00,-1.089242577552795410e+00
4.030171871185302734e+00,-4.912299633026123047e+00
1.846193075180053711e+00,1.414008855819702148e+00
-7.933108806610107422e-01,-1.811257719993591309e+00
-7.673587799072265625e-01,4.073804855346679688e+00
-3.973321020603179932e-01,4.413750171661376953e+00
8.175079822540283203e-01,-1.691007614135742188e-01
-1.202710032463073730e+00,3.938796520233154297e-01
1.453195452690124512e+00,-4.151933193206787109e-01
-1.305362939834594727e+00,-4.305335998535156250e+00
-2.560524940490722656e-01,-4.657386779785156250e+00
1.405524015426635742e-01,7.499971389770507812e-01
4.066712558269500732e-01,3.370410442352294922e+00
1.260040044784545898e+00,3.735990047454833984e+00
-1.825635433197021484e-01,2.492415904998779297e-02
2.426317930221557617e+00,1.750872850418090820e+00
3.664747238159179688e+00,2.670947551727294922e+00
1.988008737564086914e+00,-5.377373218536376953e+00
-7.822520136833190918e-01,-5.880466938018798828e+00
-3.360978364944458008e-01,-4.833779335021972656e+00
3.176215887069702148e-01,-7.639968395233154297e-01
2.837681770324707031e+00,-1.657189369201660156e+00
7.923351526260375977e-01,2.004827737808227539e+00
-4.113435149192810059e-01,8.363490104675292969e-01
-6.951231956481933594e-01,-2.730588436126708984e+00
8.558911085128784180e-02,1.888783454895019531e+00
4.527866542339324951e-01,2.407423019409179688e+00
1.520857214927673340e-01,8.366818428039550781e-01
7.788765430450439453e-02,7.124535441398620605e-01
-3.619298934936523438e-01,1.274045705795288086e+00
-3.593444824218750000e-03,4.291212081909179688e+00


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Error.csv <==
5.856143250424123980e-01
3.343251717201595752e-01
3.866379107447291408e-01
2.869955167338401614e-01
2.061421770123559039e-01
1.482100415766990087e-01
9.237099777818592872e-02
8.631283239643465499e-02
4.524729093089792376e-02
3.398036821730273521e-02
3.367233398579611015e-02
4.230588767449145610e-02
4.564227249258178548e-02
9.762446933886491374e-02
1.371131786313094514e-01
2.593816560746309285e-01
5.000170224399990565e-02
1.175726661854483435e-01
3.239926876532624872e-02
5.144518785139493011e-02
2.652518026619418365e-02
4.634110124685070914e-02
4.705357093724260586e-02
7.429122853758615697e-02
8.976969019641534153e-02
1.430043618091647040e-01
1.464758732011884890e-01
3.514598810638436266e-01
6.422867190002749804e-02
1.077842394597448988e-01
5.853543494987929058e-02
1.078152601287978851e-01
1.297163303225839781e-01
3.249557419771260669e-01
1.683487196284799148e-01
2.283989502861616672e-01
2.036059827782986942e-01
5.916853613070022222e-02
1.565621300617802414e-01
9.355541613225165642e-02
2.350898820799742495e-01
1.663132717250633552e-01
2.076981154642616734e-01
2.049140148496860214e-01
8.474715382799356822e-02
1.666295310626277337e-01
1.192094941856484125e-01
3.602090544479782386e-01
1.376961397649573426e-01
2.772034926783880637e-01
8.213817313758349503e-02
2.226839023192563327e-01
1.749260148397049908e-01
2.809157443490941097e-01
1.727924332239449412e-01
3.139535284306517182e-01
2.615166307515954247e-01
1.493726124220775830e-01
1.807490939658641382e-01
9.120516373186424164e-02
9.248805304385815385e-02
1.483918837455065753e-01
1.579949011473606446e-01
1.400335739265270996e-01
3.730402520878199901e-01
2.091315805956593665e-01
2.567416090405932327e-01
3.280650915507323795e-01
1.882955006687367649e-01
1.712085126348062980e-01
1.469309097376159112e-01
1.187946053257330631e-01
1.456344265945172245e-01
1.531657913180621555e-01
1.953843076813800428e-01
1.598355842109772662e-01
1.521361554784491366e-01
1.817416065016010385e-01
6.247566257297941517e-02
8.426738597572598632e-02
3.369424652906239520e-02
5.008305128252518723e-02
6.246845558980428093e-02
1.206770055950317777e-01
1.316720908607220131e-01
1.436498460436467228e-01
1.839562894920797331e-01
2.084543654521208433e-01
1.418192957698047041e-01
2.631318453723444639e-01
1.726344549310886711e-01
1.018182130674099295e-01
1.771983681725000648e-01
4.619295833825506209e-02
4.682314780345872562e-02
3.008225270986537511e-02
2.778512541435627925e-02
4.190893025992934590e-02
6.291531602218014552e-02
1.128296666522940334e-01
1.468725070220191498e-01
1.708837399179993222e-01
3.902528861618354550e-01
3.100830942689358771e-01
1.995545552719531490e-01
2.698210555609144579e-01
1.864631440524768813e-01
1.138915303316027361e-01
7.845519492921904092e-02
1.284896391404349025e-01
1.279852945405908771e-01
7.820755812968162302e-02
2.165146701279908048e-01
1.756585091546784272e-01
9.579567106901056006e-02
1.707161667481556788e-01
1.017206790150417955e-01
6.312359994415127351e-02
5.337010418951958907e-02
4.415639152950077972e-02
5.792854684336744275e-02
9.054829031015305951e-02
1.900699088502083856e-01
2.360372679415112251e-01
3.145476457264956283e-01
3.531874996618807327e-01
1.844465307116354424e-01
2.555737724016526879e-01
1.355267483691658947e-01
3.119288102622811976e-01
1.820440604857788691e-01
1.564662694667169340e-01
2.255122059899283271e-01
1.162602005850385534e-01
6.813437364893942805e-02
6.224401028231759531e-02
5.423337616089107110e-02
8.378269849324831986e-02
9.797619536173561572e-02
1.062792476516043333e-01
2.280722582023234773e-02
1.851925085711000549e-02
1.915740379560702117e-02
2.903447159748053299e-02
4.159435638736232871e-02
6.347042091217650062e-02
1.171709380439292097e-01
1.527702697773274942e-01
1.654826887903114163e-01
2.469579588991657193e-01
4.891925083215840631e-01
1.120664263446142922e-01
2.288360898654858699e-01
3.867800642215514229e-01
1.995081524910328752e-01
1.558401838348484059e-01
3.928809472542154069e-01
3.967817473652559546e-01
1.423507451393616063e-01
3.713006181148592044e-01
4.472123858908909622e-01
2.766795384536238633e-01
1.144237781473114307e-01
2.296663774667191960e-01
9.493153918738557462e-02
1.764348629909855137e-01
6.849788348188079468e-02
2.461301352683273325e-01
1.960373273996694199e-01
1.564447085010652050e-01
4.038673915344888066e-01
2.613289287000911676e-01
2.050865074337226146e-01
2.515847906134102141e-01
2.357549638883190968e-01
3.961135851060951230e-01
1.954611829655581168e-01
2.569473619838222866e-01
3.558062966192685472e-01
1.922876681534317622e-01
3.120435710461528234e-01
1.564526610675348595e-01
3.366607201427577190e-01
3.033274245602129993e-01
1.662262286175631987e-01
2.016279176662100214e-01
2.295422208315689161e-01
2.593566525323217076e-01
1.493030156575106404e-01
1.324809760444207452e-01
4.086817231646285298e-01
2.685136810202745639e-01
1.259099616386103737e-01
2.207791796953071373e-01
6.711131096395898110e-01
2.013018606229939611e-01
1.740811284479645005e-01
1.503291321127983582e-01
4.745717231894322485e-01
2.393562686863404398e-01
2.160836262304329236e-01
1.101937011111217418e-01
1.822487425296780983e-01
1.709167410162853173e-01
2.899068329722751525e-01
1.594093337148769496e-01
2.195107124650263475e-01
2.766121176400673787e-01
1.092588813150523752e-01
1.194529998289195066e-01
2.893572555739509222e-01
1.598374150728074650e-01
1.160650678126434604e-01
3.040352177043844084e-01
3.071809316815168889e-01
3.066653717713490601e-01
1.395264586977653098e-01
2.552409378592572775e-01
6.281601443660331796e-01
2.080859561871487018e-01
1.698780751641271458e-01
2.439663610525331094e-01
2.424398256889379599e-01
4.290385032083483541e-01
1.096315473090224840e-01
2.567115120263753769e-01
1.392320820581178509e-01
1.830665951747767195e-01
1.351625445422743321e-01
2.887691357637425793e-01
2.208343323738411745e-01
3.181792301683343260e-01
1.188532118236135249e-01
2.662469945553097572e-01
2.463159076282301074e-01
3.006655818416321124e-01
6.398336231981337219e-02
2.284053811464068773e-01
7.449294615308287015e-02
2.337677338062727206e-01
1.082266853740209006e-01
1.529546722712167017e-01
2.127084986508732123e-01
1.305848657066120411e-01
1.072073789575152397e-01
4.111365144749073441e-01
2.807135953598265399e-01
1.126228081999884195e-01
1.876235265435745314e-01
2.592747897611789587e-01
5.026191180262028491e-01
2.844854878758921735e-01
1.174855231796300276e-01
2.061103843596542029e-01
3.998675226476175459e-01
1.136709787616768524e-01
1.190422737391694658e-01
1.445287001313364794e-01
7.269079813530437972e-02
1.333589881267784327e-01
7.496851393040697420e-02
1.717816649866031331e-01
1.137718272330366931e-01
1.800566595382266377e-01
2.691834911437001043e-01
2.440971588920300139e-01
1.316501467127436653e-01
2.288021442986907517e-01
3.195991610640978586e-01
2.791960582300264671e-01
9.847489732176797905e-02
2.725525360759395999e-01
5.096730154905687593e-01
3.545598601866793986e-01
1.481771887389758680e-01
2.036257180252015742e-01
3.196465116853803301e-01
6.360486209119373679e-01
2.381119019405856796e-01
1.256200454987305148e-01
2.034156696106635964e-01
3.146495003489859221e-01
3.262417597782539813e-01
2.462194283537481321e-01
1.257435609306134239e-01
2.162034230903317478e-01
4.155598174576776715e-01
2.340772107777485678e-01
1.119328093319901102e-01
1.598792930553651348e-01
3.163816622241259480e-01
1.927007129913351213e-01
9.508749436895579110e-02
1.072239482851015946e-01
1.337889565885349019e-01
7.016639415145413394e-02
1.764985634765110778e-01
1.198154358646244949e-01
1.762659475397869713e-01
1.023030556014201953e-01
1.770377057921868613e-01
9.143389346905310411e-02
2.196892093305325422e-01
1.336545554819869863e-01
2.128453550339021449e-01
1.891530996976875101e-01
1.141200378236841562e-01
2.895855129899693736e-01
1.731936543276655915e-01
1.032636706525145165e-01
1.481119905527804315e-01
4.556386010535312114e-01
2.656020778934278237e-01
1.852754939227316822e-01
1.515539816979711574e-01
2.530111834700392026e-01
5.016747744684099120e-01
1.708740334887234869e-01
2.305500283722638211e-01
1.760645850396947154e-01
1.211809226632781372e-01
9.621214580801398797e-02
1.668451541658545201e-01
1.398109890250124610e-01
9.862348994826618254e-02
1.865527920937696260e-01
1.039158050035495773e-01
6.543359796724272648e-02
1.109958837425677608e-01
5.036469855957084046e-02
3.319660198895454245e-02
7.888393931197126840e-02
1.192278342238103778e-01
2.634519026949333487e-01
1.728790782642994350e-01
1.258379310093518666e-01
3.358455292337040321e-01
1.844821683895702669e-01
1.004749720067336372e-01
1.489221217381254958e-01
3.897231450144534870e-01
8.883790082857503934e-02
1.176112507336997959e-01
1.215787691018370281e-01
1.043236133798238208e-01
1.662345219817097652e-01
9.179374017020516807e-02
2.917512972129748250e-01
2.432431846413049548e-01
1.012349576069019041e-01
4.001785644701688627e-01
9.328803104100613641e-02
2.689803863722972088e-01
1.165805600696581679e-01
3.559874223416411021e-01
1.167433835756231664e-01
2.013926301829841725e-01
7.072031113994660390e-02
1.732357911184519983e-01
1.049508215101788988e-01
1.966109219503804073e-01
8.801173893458473507e-02
8.864871961279680024e-02
2.427568646623004256e-01
2.148296172397059223e-01
1.185235981131107230e-01
1.583721905113091855e-01
4.783595617233100117e-01
3.359430819390414324e-01
1.998371858646115218e-01
1.112698990528748627e-01
1.837187783933261209e-01
2.577872588046261071e-01
6.966607976258162305e-01
3.809201933398713713e-01
2.317097632600528534e-01
1.140023107538978286e-01
1.919917578034157357e-01
2.401627877057506411e-01
6.058106693833803513e-01
1.042282022432049621e-01
9.954721822040897561e-02
1.486790972769743147e-01
1.655800069455670154e-01
9.607595887649901523e-02
1.759078069506286313e-01
1.019577228171112404e-01
2.216524022419546491e-01
1.613050222529724131e-01
9.091135447144307880e-02
3.720954270076810011e-01
1.914576219496586518e-01
1.005426580488088389e-01
1.431824367371963835e-01
5.417304152482318447e-01
3.502956189966831002e-01
2.288081021259521231e-01
1.400402729591070927e-01
3.048003514166504613e-01
3.424740999638592465e-01
1.687757457260348759e-01
8.987485161892139196e-02
1.750922835424108537e-01
2.944901267304423365e-01
1.884953302955725829e-01
1.135611527353643513e-01
1.452765875419769481e-01
4.175821482298560094e-01
1.326323102403003384e-01
9.484705884905328399e-02
1.109693744056820114e-01
2.101113927316901886e-01
2.555227984139496478e-01
6.035525007992897234e-02
1.571239433921977624e-01
1.925646846520755184e-01
8.683845013599010565e-02
1.362966603698840262e-01
1.604601539072290084e-01
1.761232701381158228e-01
8.099413385076434380e-02
1.700145356039085565e-01
2.148919276874101947e-01
2.440023824760556570e-01
1.117488323694579844e-01
1.749441200714936528e-01
2.704123651287124730e-01
1.982486979411413885e-01
9.872715285119040840e-02
1.921613297121938513e-01
3.484250591353151849e-01
2.154363983906472935e-01
1.034151326833415846e-01
1.277522210539681069e-01
2.443644431607401579e-01
3.461926890554175573e-01
1.900516880673354669e-01
1.226184470022579492e-01
1.219302540694661430e-01
2.176744723412400162e-01
3.696259853115969607e-01
1.560150283331406262e-01
1.018168943642891316e-01
1.288610321639189760e-01
2.736141420870049634e-01
1.832030761802139751e-01
6.272855089913251248e-02
1.112340497686669372e-01
1.478791591048254916e-01
1.197691618797614710e-01
1.797525590380573135e-01
1.637364881663917193e-01
1.584362717210035520e-01
5.922763209236259901e-02
1.253586387745910524e-01
9.163358890810274771e-02
1.968450426671439768e-01
1.578263428021184633e-01
1.041321940129232987e-01
2.652982479136432037e-01
6.503398490140012422e-02
7.042284515828267644e-02
2.146420885837640458e-01
1.116027559067410552e-01
8.033335465372559714e-02
2.197133229640654273e-01
1.070705864789506384e-01
8.558940068738073170e-02
3.802854836171455366e-01
2.396823289389000133e-01
1.289806713984381903e-01
1.311418355691815196e-01
2.137027559795608433e-01
5.492394072650397252e-01
2.258403923983430539e-01
1.250594110184000685e-01
1.497172887838406075e-01
1.840444822552927684e-01
4.701113100199114658e-01
2.781948907104461188e-01
1.113001642127425250e-01
1.099013839916489071e-01
1.521288725326585822e-01
2.950195473261191248e-01
1.380365727938605569e-01
6.269961665221000791e-02
7.529883675347388838e-02
9.224670162336535972e-02
5.183879076498296851e-02
9.822329184155390025e-02
4.567411481905441634e-02
1.257533912668627740e-01
1.001915732635313139e-01
2.009429433508939655e-01
1.592315404104275023e-01
9.421154565704829842e-02
3.266836912882998822e-01
8.110049198124572034e-02
1.637727535746031082e-01
9.133387289535697950e-02
3.674583033678637811e-01


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
5.856143250424123980e-01
1.482100415766990087e-01
3.367233398579611015e-02
2.593816560746309285e-01
2.652518026619418365e-02
1.430043618091647040e-01
5.853543494987929058e-02
2.283989502861616672e-01
2.350898820799742495e-01
1.666295310626277337e-01
8.213817313758349503e-02
3.139535284306517182e-01
9.248805304385815385e-02
2.091315805956593665e-01
1.469309097376159112e-01
1.598355842109772662e-01
3.369424652906239520e-02
1.436498460436467228e-01
1.726344549310886711e-01
3.008225270986537511e-02
1.468725070220191498e-01
2.698210555609144579e-01
1.279852945405908771e-01
1.707161667481556788e-01
5.792854684336744275e-02
3.531874996618807327e-01
1.820440604857788691e-01
6.224401028231759531e-02
2.280722582023234773e-02
6.347042091217650062e-02
4.891925083215840631e-01
1.558401838348484059e-01
4.472123858908909622e-01
1.764348629909855137e-01
4.038673915344888066e-01
3.961135851060951230e-01
3.120435710461528234e-01
2.016279176662100214e-01
4.086817231646285298e-01
2.013018606229939611e-01
2.160836262304329236e-01
1.594093337148769496e-01
2.893572555739509222e-01
3.066653717713490601e-01
1.698780751641271458e-01
2.567115120263753769e-01
2.208343323738411745e-01
3.006655818416321124e-01
1.082266853740209006e-01
4.111365144749073441e-01
5.026191180262028491e-01
1.136709787616768524e-01
7.496851393040697420e-02
2.440971588920300139e-01
9.847489732176797905e-02
2.036257180252015742e-01
2.034156696106635964e-01
2.162034230903317478e-01
3.163816622241259480e-01
7.016639415145413394e-02
1.770377057921868613e-01
1.891530996976875101e-01
1.481119905527804315e-01
2.530111834700392026e-01
1.211809226632781372e-01
1.865527920937696260e-01
3.319660198895454245e-02
1.258379310093518666e-01
3.897231450144534870e-01
1.662345219817097652e-01
4.001785644701688627e-01
1.167433835756231664e-01
1.966109219503804073e-01
1.185235981131107230e-01
1.112698990528748627e-01
2.317097632600528534e-01
1.042282022432049621e-01
1.759078069506286313e-01
3.720954270076810011e-01
3.502956189966831002e-01
1.687757457260348759e-01
1.135611527353643513e-01
1.109693744056820114e-01
1.925646846520755184e-01
8.099413385076434380e-02
1.749441200714936528e-01
3.484250591353151849e-01
3.461926890554175573e-01
3.696259853115969607e-01
1.832030761802139751e-01
1.797525590380573135e-01
9.163358890810274771e-02
6.503398490140012422e-02
2.197133229640654273e-01
1.289806713984381903e-01
1.250594110184000685e-01
1.113001642127425250e-01
6.269961665221000791e-02
4.567411481905441634e-02
9.421154565704829842e-02
3.674583033678637811e-01


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
4.382017612457275391e+00,3.844306230545043945e+00,0.000000000000000000e+00,5.377115011215209961e-01
1.689235448837280273e+00,1.783889174461364746e+00,-2.599642276763916016e-01,1.653104424476623535e-01
1.456124782562255859e+00,2.447226762771606445e+00,-1.081766009330749512e+00,9.066405892372131348e-02
1.198623895645141602e+00,1.552285671234130859e+00,-4.201078116893768311e-01,6.644605100154876709e-02
8.013616800308227539e-01,9.934566617012023926e-01,-2.096766382455825806e-01,1.758165471255779266e-02
4.201917946338653564e-01,6.870652437210083008e-01,-3.279793262481689453e-01,6.110587343573570251e-02
3.442305922508239746e-01,3.395368754863739014e-01,-3.868753463029861450e-02,4.338124394416809082e-02
1.183092966675758362e-01,3.078957200050354004e-01,-2.619676291942596436e-01,7.238120585680007935e-02
6.330676376819610596e-02,1.282606571912765503e-01,-1.061664670705795288e-01,4.121257737278938293e-02
9.753547608852386475e-03,7.834270596504211426e-02,-1.104538962244987488e-01,4.186473786830902100e-02
-2.538592368364334106e-02,3.773232549428939819e-02,-1.273302733898162842e-01,6.421202421188354492e-02
-1.160772442817687988e-01,2.952690236270427704e-02,-2.462197095155715942e-01,1.006155610084533691e-01
-1.418040096759796143e-01,2.183406986296176910e-02,-3.414814472198486328e-01,1.778433620929718018e-01
-3.784639537334442139e-01,4.169680178165435791e-02,-9.044727087020874023e-01,4.843119680881500244e-01
-1.169981479644775391e+00,1.544298138469457626e-02,-2.259352922439575195e+00,1.073928356170654297e+00
-3.904601633548736572e-01,1.139430284500122070e+00,-1.953560590744018555e+00,4.236701428890228271e-01
1.314047127962112427e-01,9.771548956632614136e-02,-8.854430168867111206e-02,1.222335249185562134e-01
-3.226275742053985596e-02,3.490691781044006348e-01,-4.878553152084350586e-01,1.065233796834945679e-01
8.634047210216522217e-02,8.527877926826477051e-02,-2.000543847680091858e-02,2.106712572276592255e-02
5.665194988250732422e-02,1.224760636687278748e-01,-8.895172923803329468e-02,2.312761358916759491e-02
3.741985559463500977e-02,3.940072283148765564e-02,-2.796217985451221466e-02,2.598131261765956879e-02
-2.058945968747138977e-02,7.501912117004394531e-02,-1.555694341659545898e-01,5.996085330843925476e-02
-7.322698831558227539e-02,1.016066875308752060e-02,-2.083879560232162476e-01,1.250002980232238770e-01
-2.650727927684783936e-01,7.441144436597824097e-02,-5.920149683952331543e-01,2.525307238101959229e-01
-4.342610836029052734e-01,8.169122971594333649e-03,-9.492973685264587402e-01,5.068671703338623047e-01
-1.008852243423461914e+00,1.824858337640762329e-01,-1.989268422126770020e+00,7.979303002357482910e-01
-1.182888507843017578e+00,5.990787968039512634e-02,-2.629266977310180664e+00,1.386470556259155273e+00
-1.537668704986572266e-01,1.986468195915222168e+00,-2.674780607223510742e+00,5.345455408096313477e-01
2.792736887931823730e-01,1.955094337463378906e-01,2.591782482340931892e-03,8.117248117923736572e-02
-1.965075731277465820e-02,3.577652871608734131e-01,-5.338087081909179688e-01,1.563926637172698975e-01
-1.517882943153381348e-02,1.176292523741722107e-01,-3.168585896492004395e-01,1.840505003929138184e-01
-2.596232295036315918e-01,2.240911573171615601e-01,-8.978756070137023926e-01,4.141612052917480469e-01
-7.690243721008300781e-01,6.916410475969314575e-02,-1.820839285850524902e+00,9.826507568359375000e-01
-8.013159036636352539e-01,1.417850732803344727e+00,-3.445461988449096680e+00,1.226295351982116699e+00
-1.300493717193603516e+00,1.519323438405990601e-01,-2.548903465270996094e+00,1.096477508544921875e+00
6.367248892784118652e-01,9.978179335594177246e-01,-3.803433775901794434e-01,1.925031282007694244e-02
-8.719220757484436035e-03,8.057002425193786621e-01,-1.062312722206115723e+00,2.478932589292526245e-01
1.538884043693542480e-01,1.475332081317901611e-01,-1.344295293092727661e-01,1.407847255468368530e-01
-1.079531311988830566e-01,4.323658049106597900e-01,-8.742181658744812012e-01,3.338992297649383545e-01
-4.111098051071166992e-01,6.284632533788681030e-02,-1.000858187675476074e+00,5.269020795822143555e-01
-5.412292480468750000e-01,7.046517133712768555e-01,-2.194329261779785156e+00,9.484483003616333008e-01
-1.515609979629516602e+00,1.160429716110229492e-01,-2.661713600158691406e+00,1.030060529708862305e+00
7.042549848556518555e-01,7.890614867210388184e-01,-1.110043823719024658e-01,2.619791589677333832e-02
-2.859067022800445557e-01,7.776969671249389648e-01,-1.455768704414367676e+00,3.921650350093841553e-01
-1.028972268104553223e-01,8.015139400959014893e-02,-5.066068172454833984e-01,3.235582113265991211e-01
-3.345777988433837891e-01,5.033839344978332520e-01,-1.274126529693603516e+00,4.361647963523864746e-01
-3.619548678398132324e-01,6.114923954010009766e-02,-1.383646368980407715e+00,9.605422616004943848e-01
-5.117548704147338867e-01,1.911743760108947754e+00,-3.459864616394042969e+00,1.036365985870361328e+00
-7.479840517044067383e-01,1.050656661391258240e-01,-1.802225589752197266e+00,9.491758346557617188e-01
-4.392215609550476074e-01,1.258181929588317871e+00,-2.283625125885009766e+00,5.862216353416442871e-01
-9.500998258590698242e-02,8.894205093383789062e-02,-6.839731931686401367e-01,5.000211596488952637e-01
-7.888192534446716309e-01,6.866653561592102051e-01,-2.404400825500488281e+00,9.289162755012512207e-01
-1.331634759902954102e+00,1.022319421172142029e-01,-2.735376119613647461e+00,1.301509380340576172e+00
-8.189262151718139648e-01,1.051886677742004395e+00,-2.897743701934814453e+00,1.026930809020996094e+00
-1.672079682350158691e+00,1.681573241949081421e-01,-3.048160791397094727e+00,1.207923769950866699e+00
1.010690808296203613e+00,1.389145851135253906e+00,-5.786906480789184570e-01,2.002356350421905518e-01
7.360559701919555664e-02,1.034992218017578125e+00,-1.418694734573364258e+00,4.573081135749816895e-01
-4.174759387969970703e-01,3.874940276145935059e-01,-1.362477302551269531e+00,5.575073361396789551e-01
1.856793612241744995e-01,6.176702380180358887e-01,-4.889961481094360352e-01,5.700527504086494446e-02
3.478392958641052246e-02,1.870074272155761719e-01,-3.095517158508300781e-01,1.573282182216644287e-01
-2.127929925918579102e-01,1.467766612768173218e-01,-7.100188136100769043e-01,3.504491448402404785e-01
-6.553645730018615723e-01,1.440843641757965088e-01,-1.671344637870788574e+00,8.718957304954528809e-01
-1.799564719200134277e+00,1.075151935219764709e-01,-2.974021673202514648e+00,1.066941857337951660e+00
6.701859235763549805e-01,2.708788514137268066e-01,-2.448623776435852051e-01,6.441694498062133789e-01
-3.083968400955200195e+00,1.400620460510253906e+00,-7.346097469329833984e+00,2.861508607864379883e+00
-3.376152038574218750e+00,1.585253924131393433e-01,-5.133129119873046875e+00,1.598451614379882812e+00
1.756706833839416504e+00,1.007530093193054199e+00,5.126469731330871582e-01,2.365296781063079834e-01
-6.285574436187744141e-01,1.695898294448852539e+00,-2.930949211120605469e+00,6.064934730529785156e-01
6.192550659179687500e-01,7.456226348876953125e-01,-1.764939129352569580e-01,5.012634396553039551e-02
6.320096254348754883e-01,7.001899480819702148e-01,-7.431530207395553589e-02,6.134990137070417404e-03
4.078228175640106201e-01,5.178070664405822754e-01,-1.831803470849990845e-01,7.319608330726623535e-02
2.260766625404357910e-01,3.821494281291961670e-01,-3.131789565086364746e-01,1.571061909198760986e-01
-9.932190179824829102e-02,3.268415629863739014e-01,-9.617533683776855469e-01,5.355898737907409668e-01
-1.156742095947265625e+00,2.330403178930282593e-01,-2.303746938705444336e+00,9.139645695686340332e-01
4.976314902305603027e-01,7.574536204338073730e-01,-2.816198766231536865e-01,2.179773151874542236e-02
-3.572128415107727051e-01,4.490538537502288818e-01,-1.358863234519958496e+00,5.525965094566345215e-01
-7.051607966423034668e-01,1.915370523929595947e-01,-1.636249065399169922e+00,7.395512461662292480e-01
-6.929377317428588867e-01,5.144046545028686523e-01,-1.705253481864929199e+00,4.979110956192016602e-01
-2.225639522075653076e-01,8.417835086584091187e-02,-5.279232263565063477e-01,2.211809158325195312e-01
-3.951926529407501221e-02,2.116300165653228760e-01,-3.194707334041595459e-01,6.832145154476165771e-02
8.089388906955718994e-02,8.440290391445159912e-02,-1.520519983023405075e-02,1.169617939740419388e-02
1.062921807169914246e-02,5.306048318743705750e-02,-1.094182506203651428e-01,6.698698550462722778e-02
-1.511750817298889160e-01,3.718995302915573120e-02,-4.222422242164611816e-01,2.338771820068359375e-01
-5.345863699913024902e-01,6.291374564170837402e-02,-1.216863989830017090e+00,6.193638443946838379e-01
-1.264622926712036133e+00,4.999043792486190796e-02,-2.061733007431030273e+00,7.471196651458740234e-01
4.937401711940765381e-01,3.709201812744140625e-01,1.186199709773063660e-01,4.199999384582042694e-03
-1.019589662551879883e+00,2.405533790588378906e-01,-2.391888380050659180e+00,1.131745338439941406e+00
-1.944272637367248535e+00,2.143846750259399414e-01,-3.346311330795288086e+00,1.187653899192810059e+00
7.386302351951599121e-01,3.907883465290069580e-01,3.211195468902587891e-01,2.672236599028110504e-02
-1.554353713989257812e+00,7.330142855644226074e-01,-3.810078859329223633e+00,1.522710800170898438e+00
-1.769270181655883789e+00,1.719006747007369995e-01,-2.720459699630737305e+00,7.792887687683105469e-01
5.594749450683593750e-01,2.287646085023880005e-01,2.847116887569427490e-01,4.599862918257713318e-02
-7.405246496200561523e-01,4.233261644840240479e-01,-1.615144252777099609e+00,4.512934982776641846e-01
-1.719645559787750244e-01,3.481623157858848572e-02,-3.179981112480163574e-01,1.112173274159431458e-01
2.379206568002700806e-02,8.626803010702133179e-02,-7.405975461006164551e-02,1.158379111438989639e-02
1.773235760629177094e-02,3.302010521292686462e-02,-2.761452831327915192e-02,1.232678070664405823e-02
-2.958852797746658325e-03,2.012971416115760803e-02,-5.173135176301002502e-02,2.864278480410575867e-02
-5.925931036472320557e-02,1.320085860788822174e-02,-1.531699746847152710e-01,8.070980012416839600e-02
-1.801084429025650024e-01,1.230650581419467926e-02,-4.312956333160400391e-01,2.388806790113449097e-01
-5.723737478256225586e-01,3.585201501846313477e-02,-1.270337224006652832e+00,6.621114015579223633e-01
-1.394253969192504883e+00,6.413803249597549438e-02,-2.396665811538696289e+00,9.382739663124084473e-01
4.128456115722656250e-03,2.748722136020660400e-01,-1.212276697158813477e+00,9.415329694747924805e-01
-1.034591674804687500e+00,1.755299448966979980e+00,-5.185776710510253906e+00,2.395885467529296875e+00
-3.755733966827392578e+00,8.694986701011657715e-01,-6.298878192901611328e+00,1.673645496368408203e+00
1.431013584136962891e+00,7.452703714370727539e-01,4.856642782688140869e-01,2.000790089368820190e-01
-6.406486034393310547e-02,1.174509882926940918e+00,-1.374211430549621582e+00,1.356366872787475586e-01
-2.659435868263244629e-01,5.074002146720886230e-01,-1.308987975120544434e+00,5.356441736221313477e-01
-4.996325373649597168e-01,2.457172721624374390e-01,-1.054473400115966797e+00,3.091235756874084473e-01
3.185363411903381348e-01,2.265177965164184570e-01,8.146563172340393066e-02,1.055291667580604553e-02
-3.697506785392761230e-01,1.387564092874526978e-01,-1.175815105438232422e+00,6.673080325126647949e-01
-1.344825029373168945e+00,1.085162311792373657e-01,-2.050059795379638672e+00,5.967186093330383301e-01
5.831926465034484863e-01,1.471282094717025757e-01,3.522253930568695068e-01,8.383904397487640381e-02
-1.404425978660583496e+00,3.552260994911193848e-01,-3.263680219650268555e+00,1.504028201103210449e+00
-1.921835422515869141e+00,1.919191628694534302e-01,-2.748606681823730469e+00,6.348522305488586426e-01
4.779890775680541992e-01,1.568211913108825684e-01,9.241698682308197021e-02,2.287508845329284668e-01
-3.864382803440093994e-01,4.204647243022918701e-01,-9.927000999450683594e-01,1.857970654964447021e-01
-2.275358438491821289e-01,1.836208552122116089e-01,-6.543808579444885254e-01,2.432241439819335938e-01
-2.876430153846740723e-01,2.603886835277080536e-02,-4.928709268569946289e-01,1.791890412569046021e-01
-5.115641653537750244e-02,8.855206519365310669e-02,-1.939871013164520264e-01,5.427861958742141724e-02
-4.917933791875839233e-02,3.284829854965209961e-02,-1.567122638225555420e-01,7.468462735414505005e-02
-1.060232967138290405e-01,5.101529508829116821e-02,-3.290141522884368896e-01,1.719755679368972778e-01
-3.553449511528015137e-01,4.174406453967094421e-02,-9.609619379043579102e-01,5.638729333877563477e-01
-1.214291810989379883e+00,3.099583983421325684e-01,-2.864586591720581055e+00,1.340336322784423828e+00
-2.599388360977172852e+00,1.195834800601005554e-01,-5.140954017639160156e+00,2.421982049942016602e+00
-2.398206591606140137e-01,1.210054039955139160e+00,-2.161002635955810547e+00,7.111279368400573730e-01
-2.075522541999816895e-01,1.842241883277893066e+00,-2.567506313323974609e+00,5.177121758460998535e-01
-4.348672628402709961e-01,3.036476671695709229e-01,-1.819602489471435547e+00,1.081087589263916016e+00
-1.509337544441223145e+00,8.472689986228942871e-01,-3.236183404922485352e+00,8.795768022537231445e-01
1.115755200386047363e+00,3.816301822662353516e-01,5.196898579597473145e-01,2.144351303577423096e-01
-1.733768582344055176e+00,1.041722774505615234e+00,-4.665732383728027344e+00,1.890241026878356934e+00
-1.818338394165039062e+00,3.647597432136535645e-01,-2.835167407989501953e+00,6.520693302154541016e-01
7.630574703216552734e-01,4.960314929485321045e-01,1.675084233283996582e-02,2.502751052379608154e-01
-4.846709966659545898e-02,8.483080863952636719e-01,-1.055507063865661621e+00,1.587318778038024902e-01
1.585063487291336060e-01,3.293887674808502197e-01,-2.574538290500640869e-01,8.657141029834747314e-02
5.155491828918457031e-02,1.579458713531494141e-01,-1.811790317296981812e-01,7.478807866573333740e-02
6.724752485752105713e-03,1.401689052581787109e-01,-2.125306278467178345e-01,7.908647507429122925e-02
-5.372347682714462280e-02,6.083969026803970337e-02,-2.261286675930023193e-01,1.115655079483985901e-01
-1.650018990039825439e-01,7.703500986099243164e-02,-5.266578197479248047e-01,2.846209108829498291e-01
-6.525706648826599121e-01,2.424069680273532867e-02,-1.109890818595886230e+00,4.330794215202331543e-01
-2.174706459045410156e-01,1.583245694637298584e-01,-4.591190516948699951e-01,8.332382887601852417e-02
8.067671209573745728e-03,2.191487327218055725e-02,-2.041478827595710754e-02,6.567586213350296021e-03
2.264902926981449127e-03,8.339325897395610809e-03,-1.222186349332332611e-02,6.147440522909164429e-03
-9.296743199229240417e-03,4.665711894631385803e-03,-2.909711003303527832e-02,1.513465493917465210e-02
-3.076258301734924316e-02,3.704237518832087517e-03,-7.697136700153350830e-02,4.250454902648925781e-02
-1.035451740026473999e-01,4.222277086228132248e-03,-1.940704286098480225e-01,8.630298078060150146e-02
-1.531881839036941528e-01,4.256621934473514557e-03,-3.891832828521728516e-01,2.317384630441665649e-01
-6.161093711853027344e-01,2.106568776071071625e-02,-1.298313260078430176e+00,6.611381769180297852e-01
-1.339223146438598633e+00,7.170683890581130981e-02,-2.378766059875488281e+00,9.678360819816589355e-01
-4.348469376564025879e-01,2.514038085937500000e-01,-1.384811758995056152e+00,6.985610127449035645e-01
-2.408321857452392578e+00,8.598545938730239868e-02,-5.377171516418457031e+00,2.882863998413085938e+00
-2.753917694091796875e+00,2.680537700653076172e+00,-7.335556983947753906e+00,1.901101589202880859e+00
4.591483771800994873e-01,1.423233747482299805e-01,-4.440771639347076416e-01,7.609021663665771484e-01
7.386030554771423340e-01,9.040593504905700684e-01,-2.033309340476989746e-01,3.787466138601303101e-02
-2.429764986038208008e+00,1.407395243644714355e+00,-6.808525085449218750e+00,2.971364736557006836e+00
-3.589354753494262695e+00,1.811718344688415527e-01,-5.093625068664550781e+00,1.323098421096801758e+00
1.398003101348876953e+00,3.353133499622344971e-01,5.012094378471374512e-01,5.614803433418273926e-01
-1.924457550048828125e+00,1.374343752861022949e+00,-5.857120037078857422e+00,2.558318614959716797e+00
-5.794327735900878906e+00,5.964350700378417969e-01,-1.122572517395019531e+01,4.834961891174316406e+00
-1.413207173347473145e+00,9.759449213743209839e-02,-2.563944339752197266e+00,1.053142666816711426e+00
8.597278594970703125e-02,1.675985693931579590e+00,-2.256859540939331055e+00,6.668466329574584961e-01
2.387911677360534668e-01,2.591719388961791992e+00,-3.042851924896240234e+00,6.899237036705017090e-01
-2.236278057098388672e+00,9.152184724807739258e-01,-4.114076614379882812e+00,9.625802040100097656e-01
-3.293054997920989990e-01,1.687345653772354126e-01,-9.643676280975341797e-01,4.663275778293609619e-01
2.580639421939849854e-01,8.639926910400390625e-01,-7.812212705612182617e-01,1.752925217151641846e-01
3.588163852691650391e-01,2.590664923191070557e-01,2.074910700321197510e-02,7.900077104568481445e-02
-3.136424720287322998e-02,5.208434462547302246e-01,-7.638299465179443359e-01,2.116222530603408813e-01
3.289753198623657227e-02,8.992969989776611328e-02,-3.568384349346160889e-01,2.998062670230865479e-01
-6.108968257904052734e-01,4.603000283241271973e-01,-2.470265388488769531e+00,1.399068593978881836e+00
-2.931887388229370117e+00,1.463158577680587769e-01,-4.413473129272460938e+00,1.335269689559936523e+00
1.560453653335571289e+00,3.244925439357757568e-01,8.484849333763122559e-01,3.874762058258056641e-01
1.033645570278167725e-01,2.110450506210327148e+00,-2.482234239578247070e+00,4.751482903957366943e-01
-1.062501907348632812e+00,9.120904803276062012e-01,-3.327960968017578125e+00,1.353368520736694336e+00
-2.107910871505737305e+00,1.903930753469467163e-01,-3.973145484924316406e+00,1.674841642379760742e+00
-3.641838431358337402e-01,8.065139651298522949e-01,-1.688562154769897461e+00,5.178643465042114258e-01
-1.784287214279174805e+00,1.808627247810363770e-01,-4.063493251800537109e+00,2.098343372344970703e+00
-2.466644763946533203e+00,1.649549722671508789e+00,-6.048143386840820312e+00,1.931949019432067871e+00
-3.659975528717041016e-01,2.282723486423492432e-01,-1.920883536338806152e+00,1.326613664627075195e+00
7.029516994953155518e-02,1.064498782157897949e+00,-1.070999503135681152e+00,7.679589092731475830e-02
-1.474629878997802734e+00,1.388331770896911621e+00,-5.013896942138671875e+00,2.150935173034667969e+00
-2.345164537429809570e+00,2.205528020858764648e-01,-3.600264549255371094e+00,1.034547090530395508e+00
1.334592103958129883e-01,1.203410625457763672e+00,-2.162581205368041992e+00,1.092629790306091309e+00
-2.003929018974304199e-01,3.005244433879852295e-01,-1.068108320236206055e+00,5.671909451484680176e-01
-1.937211513519287109e+00,1.036907792091369629e+00,-5.933912277221679688e+00,2.959793090820312500e+00
-2.642622232437133789e+00,1.074593186378479004e+00,-4.363143444061279297e+00,6.459280848503112793e-01
7.087740302085876465e-02,4.456934034824371338e-01,-8.440672159194946289e-01,4.692512154579162598e-01
1.234423398971557617e+00,6.929242014884948730e-01,3.030788302421569824e-01,2.384204119443893433e-01
-1.509082674980163574e+00,5.937880873680114746e-01,-2.817385196685791016e+00,7.145143747329711914e-01
-3.141347169876098633e-01,8.040229082107543945e-01,-2.072196245193481445e+00,9.540386199951171875e-01
-1.662373185157775879e+00,9.028884023427963257e-02,-2.743384838104248047e+00,9.907227754592895508e-01
1.317682027816772461e+00,3.431069552898406982e-01,8.282309174537658691e-01,1.463441699743270874e-01
-2.840646028518676758e+00,1.356869935989379883e+00,-7.795169830322265625e+00,3.597654104232788086e+00
-4.578214645385742188e+00,4.413677752017974854e-01,-6.497499465942382812e+00,1.477917313575744629e+00
1.205004692077636719e+00,1.484491527080535889e-01,4.191713631153106689e-01,6.373841166496276855e-01
1.846992135047912598e+00,6.238868832588195801e-01,8.197712302207946777e-01,4.033340215682983398e-01
-4.587581634521484375e+00,4.682629585266113281e+00,-1.520796108245849609e+01,5.937749862670898438e+00
-4.603541374206542969e+00,2.338139265775680542e-01,-5.859408855438232422e+00,1.022053480148315430e+00
-1.903181076049804688e-01,1.302656829357147217e-01,-1.507598161697387695e+00,1.187014341354370117e+00
1.286238193511962891e+00,3.642001152038574219e-01,5.545357465744018555e-01,3.675023913383483887e-01
-7.399936318397521973e-01,2.856635808944702148e+00,-4.403843879699707031e+00,8.072144389152526855e-01
-7.193452119827270508e-01,6.588158011436462402e-01,-2.680658102035522461e+00,1.302497029304504395e+00
-1.393235921859741211e+00,6.645454764366149902e-01,-2.522971391677856445e+00,4.651899039745330811e-01
5.839577317237854004e-01,2.615317702293395996e-01,-2.380061894655227661e-02,3.462265729904174805e-01
-1.819588094949722290e-01,5.723170638084411621e-01,-9.825786948204040527e-01,2.283028215169906616e-01
-1.008494257926940918e+00,1.067457571625709534e-01,-2.470871925354003906e+00,1.355631947517395020e+00
-2.284460306167602539e+00,6.878253817558288574e-01,-4.514149665832519531e+00,1.541863918304443359e+00
-5.020260810852050781e-01,1.549378782510757446e-01,-1.734803199768066406e+00,1.077839255332946777e+00
-7.985792160034179688e-01,7.376818656921386719e-01,-1.924313068389892578e+00,3.880519866943359375e-01
-6.305786967277526855e-01,9.844658970832824707e-01,-2.462564229965209961e+00,8.475196957588195801e-01
-8.289823532104492188e-01,8.078375458717346191e-02,-1.568216323852539062e+00,6.584502458572387695e-01
6.682482361793518066e-01,3.633587956428527832e-01,2.866486310958862305e-01,1.824079453945159912e-02
-1.308478593826293945e+00,6.490650177001953125e-01,-3.800160169601440430e+00,1.842616558074951172e+00
-2.898659229278564453e+00,9.838264435529708862e-02,-4.016802787780761719e+00,1.019760847091674805e+00
1.302772402763366699e+00,1.203259453177452087e-01,6.262857913970947266e-01,5.561606884002685547e-01
4.726669192314147949e-01,1.258538722991943359e+00,-9.738761782646179199e-01,1.880043596029281616e-01
-3.799707412719726562e+00,2.770007848739624023e-01,-7.767164707183837891e+00,3.690456390380859375e+00
-5.002232074737548828e+00,5.887207388877868652e-01,-7.345048904418945312e+00,1.754096031188964844e+00
1.538594961166381836e+00,2.209351062774658203e-01,7.526636123657226562e-01,5.649963021278381348e-01
4.472782015800476074e-01,6.829425692558288574e-01,-1.349023818969726562e+00,1.113359451293945312e+00
-5.211579799652099609e+00,3.607053756713867188e+00,-1.488645076751708984e+01,6.067817211151123047e+00
-3.526975393295288086e+00,2.401566505432128906e-01,-5.025396347045898438e+00,1.258264303207397461e+00
-1.710027217864990234e+00,2.625551819801330566e-01,-2.637767314910888672e+00,6.651850342750549316e-01
1.441013813018798828e-02,3.905915915966033936e-01,-2.258759975433349609e+00,1.882578492164611816e+00
-8.941222429275512695e-01,8.724781274795532227e-01,-2.044628858566284180e+00,2.780284881591796875e-01
-1.225216388702392578e+00,2.340336322784423828e+00,-4.739197254180908203e+00,1.173644542694091797e+00
6.411174535751342773e-01,3.329567611217498779e-01,2.381133437156677246e-01,7.004737854003906250e-02
-1.190432548522949219e+00,7.213051319122314453e-01,-3.583376169204711914e+00,1.671638488769531250e+00
-1.540492296218872070e+00,2.934225201606750488e-01,-2.227559089660644531e+00,3.936443626880645752e-01
9.629890322685241699e-02,5.071003437042236328e-01,-8.993442058563232422e-01,4.885427653789520264e-01
6.130202412605285645e-01,3.209986388683319092e-01,9.882488101720809937e-02,1.931967288255691528e-01
-2.140848636627197266e+00,5.733198523521423340e-01,-5.130781650543212891e+00,2.416613101959228516e+00
-2.533465147018432617e+00,3.493097424507141113e-01,-3.818335056304931641e+00,9.355602264404296875e-01
-3.852252960205078125e-01,9.379124641418457031e-01,-3.266460895538330078e+00,1.943323135375976562e+00
-1.462056875228881836e+00,6.307408213615417480e-02,-2.385803222656250000e+00,8.606722354888916016e-01
-2.040950536727905273e+00,5.886977314949035645e-01,-4.103985786437988281e+00,1.474337577819824219e+00
3.063043057918548584e-01,1.029659509658813477e+00,-7.623258829116821289e-01,3.897069022059440613e-02
-2.814716100692749023e-01,1.290537595748901367e+00,-2.124590635299682617e+00,5.525814294815063477e-01
2.503149211406707764e-02,1.162576228380203247e-01,-3.645179271697998047e-01,2.732917964458465576e-01
-7.041233777999877930e-02,7.958034873008728027e-01,-1.306204915046691895e+00,4.399890899658203125e-01
-3.867931365966796875e-01,6.568150967359542847e-02,-9.153017997741699219e-01,4.628271460533142090e-01
-1.527227759361267090e-01,7.668990492820739746e-01,-1.426363348960876465e+00,5.067415237426757812e-01
-6.535938978195190430e-01,4.786127805709838867e-02,-1.369750976562500000e+00,6.682957410812377930e-01
-2.905052900314331055e-02,4.617538154125213623e-01,-6.976492404937744141e-01,2.068448960781097412e-01
-5.299200415611267090e-01,4.374020695686340332e-01,-1.792698621749877930e+00,8.253765702247619629e-01
-1.461365938186645508e+00,7.077540457248687744e-02,-2.355865478515625000e+00,8.237240314483642578e-01
1.166437029838562012e+00,2.219540327787399292e-01,7.486634850502014160e-01,1.958194971084594727e-01
-3.129963874816894531e+00,8.564519882202148438e-01,-8.972526550292968750e+00,4.986110687255859375e+00
-5.734814643859863281e+00,6.519548892974853516e-01,-7.498349189758300781e+00,1.111580133438110352e+00
-9.212162494659423828e-01,4.121882468461990356e-02,-1.752523779869079590e+00,7.900886535644531250e-01
2.168605804443359375e+00,3.743868470191955566e-01,1.299181222915649414e+00,4.950377643108367920e-01
1.420462608337402344e+00,9.338814020156860352e-01,2.880208194255828857e-01,1.985603123903274536e-01
-7.362529754638671875e+00,1.901651024818420410e+00,-1.502476692199707031e+01,5.760585784912109375e+00
-4.882970333099365234e+00,5.252001881599426270e-01,-6.826625347137451172e+00,1.418454647064208984e+00
8.181050419807434082e-01,1.284281760454177856e-01,1.036731451749801636e-01,5.860037207603454590e-01
1.083842873573303223e+00,6.109462976455688477e-01,1.923977136611938477e-01,2.804988324642181396e-01
-1.930733919143676758e+00,2.040200710296630859e+00,-5.055963993072509766e+00,1.085029363632202148e+00
5.451533198356628418e-02,3.061561584472656250e-01,-4.275532066822052002e-01,1.759123802185058594e-01
2.960095703601837158e-01,3.696205615997314453e-01,-1.361008286476135254e-01,6.248982995748519897e-02
2.274224758148193359e-01,4.842340648174285889e-01,-3.175176382064819336e-01,6.070605665445327759e-02
2.584625482559204102e-01,2.152073830366134644e-01,8.282274007797241211e-03,3.497289121150970459e-02
1.580158174037933350e-01,3.849495351314544678e-01,-3.521186113357543945e-01,1.251848936080932617e-01
-4.278689622879028320e-02,1.002473831176757812e-01,-4.389784932136535645e-01,2.959442138671875000e-01
-4.809127449989318848e-01,3.386704325675964355e-01,-1.635443210601806641e+00,8.158599734306335449e-01
-1.499961018562316895e+00,5.545846372842788696e-02,-2.337016820907592773e+00,7.815972566604614258e-01
1.885709762573242188e-01,3.789873123168945312e-01,-7.182183265686035156e-01,5.278019905090332031e-01
-2.268782615661621094e+00,1.755075603723526001e-01,-5.400030136108398438e+00,2.955739974975585938e+00
-4.037471771240234375e+00,3.828230798244476318e-01,-5.735767364501953125e+00,1.315472841262817383e+00
-1.284102916717529297e+00,4.043789952993392944e-02,-2.473757505416870117e+00,1.149216651916503906e+00
2.183568239212036133e+00,7.799741625785827637e-01,1.223718643188476562e+00,1.798752844333648682e-01
-3.318476438522338867e+00,5.885996222496032715e-01,-6.422366619110107422e+00,2.515290498733520508e+00
-4.468989372253417969e+00,3.267028927803039551e-01,-7.154745101928710938e+00,2.359052419662475586e+00
-2.649834752082824707e-01,9.147526323795318604e-02,-1.110631585121154785e+00,7.541728615760803223e-01
1.199775576591491699e+00,1.056675910949707031e+00,-1.866534650325775146e-01,3.297531306743621826e-01
-3.284363746643066406e+00,2.092004776000976562e+00,-1.111566066741943359e+01,5.739292144775390625e+00
-7.801902294158935547e+00,7.905895113945007324e-01,-1.112415122985839844e+01,2.531659603118896484e+00
-1.598896503448486328e+00,4.410073906183242798e-02,-2.816467285156250000e+00,1.173470020294189453e+00
2.712921142578125000e+00,5.536320209503173828e-01,1.698055863380432129e+00,4.612332582473754883e-01
2.413087844848632812e+00,1.396638035774230957e+00,9.822734594345092773e-01,3.417631983757019043e-02
-7.007279872894287109e+00,4.259929180145263672e+00,-1.790219497680664062e+01,6.634985446929931641e+00
-4.872509002685546875e+00,3.897192478179931641e-01,-6.362969398498535156e+00,1.100741386413574219e+00
5.529707670211791992e-02,9.244216978549957275e-02,-9.538879990577697754e-01,9.167429208755493164e-01
2.432931900024414062e+00,6.524590849876403809e-01,1.609533548355102539e+00,1.709392368793487549e-01
-2.026482820510864258e+00,1.385311961174011230e+00,-3.915552616119384766e+00,5.037577152252197266e-01
-1.599592208862304688e+00,6.295949220657348633e-01,-4.724359035491943359e+00,2.495172023773193359e+00
-3.852937698364257812e+00,3.825939595699310303e-01,-5.484104156494140625e+00,1.248572349548339844e+00
1.165254235267639160e+00,1.988896876573562622e-01,4.763508439064025879e-01,4.900137484073638916e-01
8.888477683067321777e-01,7.901960611343383789e-01,9.219028055667877197e-02,6.461446639150381088e-03
-3.598608255386352539e+00,1.004961371421813965e+00,-8.448987007141113281e+00,3.845417261123657227e+00
-3.943449735641479492e+00,3.914469182491302490e-01,-5.264626502990722656e+00,9.297296404838562012e-01
5.786716938018798828e-02,9.069076180458068848e-02,-6.361207962036132812e-01,6.032972335815429688e-01
1.824315428733825684e+00,3.969978392124176025e-01,1.251356840133666992e+00,1.759607791900634766e-01
-1.765216350555419922e+00,1.390390753746032715e+00,-3.715903997421264648e+00,5.602970719337463379e-01
-1.860767602920532227e-02,6.172744631767272949e-01,-9.780627489089965820e-01,3.421806097030639648e-01
-2.729255855083465576e-01,1.940339654684066772e-01,-7.808811068534851074e-01,3.139215409755706787e-01
1.457290649414062500e-01,3.093800544738769531e-01,-1.871557682752609253e-01,2.350478619337081909e-02
1.123685240745544434e-01,3.114426136016845703e-01,-3.301347792148590088e-01,1.310606896877288818e-01
-1.131652593612670898e-01,7.428550720214843750e-02,-5.015661716461181641e-01,3.141154050827026367e-01
-5.535937547683715820e-01,2.914917171001434326e-01,-1.504481792449951172e+00,6.593962907791137695e-01
-1.181862115859985352e+00,3.372261673212051392e-02,-2.079350471496582031e+00,8.637657761573791504e-01
-3.024584352970123291e-01,4.291153848171234131e-01,-9.324654340744018555e-01,2.008915841579437256e-01
-1.992831528186798096e-01,1.310527324676513672e-01,-7.982633113861083984e-01,4.679274260997772217e-01
-9.669352769851684570e-01,2.528341412544250488e-01,-1.908894300460815430e+00,6.891249418258666992e-01
-2.984144687652587891e-01,9.992745518684387207e-02,-8.595763444900512695e-01,4.612344503402709961e-01
-8.580629825592041016e-01,4.786584377288818359e-01,-2.409183502197265625e+00,1.072462081909179688e+00
-1.393989324569702148e+00,1.562153548002243042e-01,-2.185902833938598633e+00,6.356981396675109863e-01
1.024228334426879883e-02,3.543130159378051758e-01,-1.239961266517639160e+00,8.958905339241027832e-01
-2.344690799713134766e+00,2.321105003356933594e-01,-3.726860761642456055e+00,1.150059342384338379e+00
7.463799715042114258e-01,3.511427640914916992e-01,3.642462790012359619e-01,3.099096007645130157e-02
-1.840522766113281250e+00,4.095866382122039795e-01,-4.527675628662109375e+00,2.277566432952880859e+00
-3.189625978469848633e+00,1.619166135787963867e-01,-4.210433006286621094e+00,8.588903546333312988e-01
7.072427868843078613e-01,6.257271021604537964e-02,5.646784603595733643e-02,5.882022380828857422e-01
1.366135597229003906e+00,4.190538525581359863e-01,8.659083843231201172e-01,8.117347955703735352e-02
-5.739433765411376953e+00,7.553000450134277344e-01,-1.341415023803710938e+01,6.919415950775146484e+00
-6.785286903381347656e+00,4.858780801296234131e-01,-8.386041641235351562e+00,1.114876866340637207e+00
-1.892575383186340332e+00,1.365314424037933350e-01,-3.152443885803222656e+00,1.123337149620056152e+00
1.952155351638793945e+00,2.770540118217468262e-01,1.225000977516174316e+00,4.501004219055175781e-01
1.814491271972656250e+00,8.835997581481933594e-01,8.887583613395690918e-01,4.213307052850723267e-02
-4.695411682128906250e+00,2.840893507003784180e+00,-1.029323482513427734e+01,2.756929636001586914e+00
-1.029211759567260742e+00,1.552326530218124390e-01,-2.134594678878784180e+00,9.501502513885498047e-01
-2.948184013366699219e-01,7.295268774032592773e-01,-1.611002326011657715e+00,5.866570472717285156e-01
-7.131804227828979492e-01,4.770819246768951416e-01,-1.915099859237670898e+00,7.248375415802001953e-01
-6.612387299537658691e-01,2.671499550342559814e-01,-1.326340794563293457e+00,3.979521393775939941e-01
4.219717085361480713e-01,3.083343803882598877e-01,9.596788138151168823e-02,1.766943372786045074e-02
-4.392167925834655762e-01,2.667123973369598389e-01,-1.509900093078613281e+00,8.039708733558654785e-01
-1.405939102172851562e+00,1.633136719465255737e-01,-2.174647331237792969e+00,6.053946614265441895e-01
5.898059606552124023e-01,2.027791738510131836e-01,2.760356366634368896e-01,1.109911501407623291e-01
-1.355100631713867188e+00,2.359023094177246094e-01,-2.540124177932739258e+00,9.491212964057922363e-01
-7.412051558494567871e-01,1.282698959112167358e-01,-1.110797643661499023e+00,2.413225769996643066e-01
2.623316049575805664e-01,9.454857558012008667e-02,5.302771180868148804e-02,1.147553175687789917e-01
-3.748068213462829590e-01,1.825518012046813965e-01,-7.078203558921813965e-01,1.504617184400558472e-01
2.399804629385471344e-02,5.656630545854568481e-02,-5.895526707172393799e-02,2.638700790703296661e-02
-2.383383363485336304e-02,2.679356373846530914e-02,-1.248963177204132080e-01,7.426892220973968506e-02
-1.772127747535705566e-01,2.077562920749187469e-02,-4.811448752880096436e-01,2.831564843654632568e-01
-7.554244399070739746e-01,1.226108614355325699e-02,-1.646727323532104492e+00,8.790418505668640137e-01
-1.553545951843261719e+00,4.258683323860168457e-01,-3.637708663940429688e+00,1.658294439315795898e+00
-2.592563629150390625e+00,1.204864755272865295e-01,-3.822796583175659180e+00,1.109746456146240234e+00
1.484929442405700684e+00,2.620049118995666504e-01,8.713272809982299805e-01,3.515971899032592773e-01
-3.838704586029052734e+00,5.529647469520568848e-01,-7.786725521087646484e+00,3.395056247711181641e+00
-3.537101030349731445e+00,2.504198253154754639e-01,-4.564720153808593750e+00,7.771994471549987793e-01
-1.827723979949951172e-01,6.368239969015121460e-02,-9.006603956222534180e-01,6.542056202888488770e-01
1.790755748748779297e+00,3.619974553585052490e-01,1.251246690750122070e+00,1.775115430355072021e-01
-2.209229946136474609e+00,1.922248482704162598e+00,-5.172951698303222656e+00,1.041473269462585449e+00
2.491966784000396729e-01,2.210202962160110474e-01,-3.752633929252624512e-02,6.570272147655487061e-02
2.216864079236984253e-01,3.376921117305755615e-01,-1.658554673194885254e-01,4.984975978732109070e-02
7.426868379116058350e-02,2.837747931480407715e-01,-3.709941804409027100e-01,1.614880710840225220e-01
-1.583362817764282227e-01,1.135207414627075195e-01,-8.204138875007629395e-01,5.485568642616271973e-01
-1.258827209472656250e+00,2.175511866807937622e-01,-2.189873218536376953e+00,7.134948372840881348e-01
2.053450793027877808e-01,1.263258904218673706e-01,-3.636138141155242920e-01,4.426330029964447021e-01
-2.158395767211914062e+00,3.163876831531524658e-01,-5.873851776123046875e+00,3.399068355560302734e+00
-4.709553241729736328e+00,3.635447919368743896e-01,-6.323701381683349609e+00,1.250603318214416504e+00
3.556667566299438477e-01,5.761283636093139648e-02,-4.765132069587707520e-01,7.745671272277832031e-01
-2.275720834732055664e+00,9.834963083267211914e-01,-6.855765342712402344e+00,3.596548318862915039e+00
-2.321918725967407227e+00,2.015721797943115234e-01,-2.961452960968017578e+00,4.379619956016540527e-01
-4.624534130096435547e+00,3.352417647838592529e-01,-7.793976783752441406e+00,2.834200859069824219e+00
3.055155277252197266e-02,2.553612589836120605e-01,-4.720243215560913086e-01,2.472146153450012207e-01
-7.985665798187255859e-01,1.606969475746154785e+00,-3.264468669891357422e+00,8.589326143264770508e-01
3.801912069320678711e-01,3.707381486892700195e-01,-1.733507961034774780e-02,2.678814157843589783e-02
-6.077637076377868652e-01,5.983720421791076660e-01,-1.885066509246826172e+00,6.789308190345764160e-01
-3.378761708736419678e-01,1.374782621860504150e-01,-6.785922646522521973e-01,2.032378017902374268e-01
2.018550038337707520e-02,4.257447719573974609e-01,-8.379781246185302734e-01,4.324188530445098877e-01
-6.437806487083435059e-01,1.121033206582069397e-01,-1.226691246032714844e+00,4.708072543144226074e-01
-4.464872479438781738e-01,4.502180516719818115e-01,-1.504546284675598145e+00,6.078409552574157715e-01
-8.640323877334594727e-01,4.359409213066101074e-02,-1.448407411575317383e+00,5.407809019088745117e-01
5.016141533851623535e-01,2.497859299182891846e-01,2.329909801483154297e-01,1.883723586797714233e-02
-1.153485774993896484e+00,2.522958815097808838e-01,-3.292711496353149414e+00,1.886929750442504883e+00
-3.188906669616699219e+00,2.750498950481414795e-01,-4.507351875305175781e+00,1.043395519256591797e+00
7.136969566345214844e-01,7.618667185306549072e-02,-1.621273159980773926e-02,6.537230014801025391e-01
1.240410566329956055e+00,4.377716481685638428e-01,6.877508759498596191e-01,1.148881018161773682e-01
-5.804505348205566406e+00,7.958402633666992188e-01,-1.480788230895996094e+01,8.207536697387695312e+00
-7.051006317138671875e+00,9.577307105064392090e-01,-8.965986251831054688e+00,9.572495222091674805e-01
-3.000936031341552734e+00,2.338534444570541382e-01,-4.198183536529541016e+00,9.633941054344177246e-01
1.127457022666931152e+00,8.485256135463714600e-02,4.562986791133880615e-01,5.863057971000671387e-01
2.901665210723876953e+00,4.668039381504058838e-01,2.176313161849975586e+00,2.585479915142059326e-01
7.125471234321594238e-01,9.610739946365356445e-01,-2.587282955646514893e-01,1.020137127488851547e-02
-8.160884857177734375e+00,3.193995237350463867e+00,-2.292589950561523438e+01,1.157102012634277344e+01
-8.345099449157714844e+00,1.289962410926818848e+00,-1.086889934539794922e+01,1.233836889266967773e+00
-4.065446853637695312e+00,3.282164037227630615e-01,-5.522093772888183594e+00,1.128430604934692383e+00
4.525847136974334717e-01,8.104726672172546387e-02,-2.401983737945556641e-01,6.117358207702636719e-01
2.803679466247558594e+00,4.432352185249328613e-01,2.026434659957885742e+00,3.340097665786743164e-01
2.131990909576416016e+00,8.376320004463195801e-01,1.240869760513305664e+00,5.348920822143554688e-02
-5.481599807739257812e+00,4.224509716033935547e+00,-1.251671791076660156e+01,2.810608148574829102e+00
2.043218910694122314e-02,2.405305355787277222e-01,-4.038157761096954346e-01,1.837174296379089355e-01
3.338408470153808594e-02,1.972578763961791992e-01,-4.655918478965759277e-01,3.017180562019348145e-01
1.887321472167968750e-02,4.518082737922668457e-01,-5.864788293838500977e-01,1.535437703132629395e-01
8.663266897201538086e-02,5.319446921348571777e-01,-6.347860693931579590e-01,1.894740462303161621e-01
1.039266586303710938e-02,1.647179126739501953e-01,-4.603193998336791992e-01,3.059941530227661133e-01
-3.866608142852783203e-01,4.764972627162933350e-01,-1.330998301506042480e+00,4.678401947021484375e-01
-2.279545068740844727e-01,1.436902731657028198e-01,-6.633898615837097168e-01,2.917450666427612305e-01
-2.169871330261230469e-01,5.141683220863342285e-01,-1.588269114494323730e+00,8.571135997772216797e-01
-1.791814327239990234e+00,8.791712671518325806e-02,-2.823065757751464844e+00,9.433344006538391113e-01
1.130957841873168945e+00,1.598566174507141113e-01,6.867717504501342773e-01,2.843294739723205566e-01
-3.389368295669555664e+00,9.122797250747680664e-01,-7.330893039703369141e+00,3.029245138168334961e+00
-3.026538848876953125e+00,2.249522507190704346e-01,-4.129762649536132812e+00,8.782715797424316406e-01
3.125145435333251953e-01,9.182389080524444580e-02,-2.406755685806274414e-01,4.613662064075469971e-01
1.239082217216491699e+00,3.635697066783905029e-01,7.822756767272949219e-01,9.323677420616149902e-02
-3.189785957336425781e+00,1.477873802185058594e+00,-1.281498908996582031e+01,8.147329330444335938e+00
-8.017162322998046875e+00,1.069641113281250000e+00,-1.021422767639160156e+01,1.127424478530883789e+00
-3.896745443344116211e+00,2.279383242130279541e-01,-5.612420558929443359e+00,1.487736940383911133e+00
1.314244508743286133e+00,1.362118870019912720e-01,4.271754026412963867e-01,7.508572340011596680e-01
8.140579462051391602e-01,1.166376709938049316e+00,-7.075278759002685547e-01,3.552091121673583984e-01
-5.069220542907714844e+00,1.018286108970642090e+00,-9.081977844238281250e+00,2.994471549987792969e+00
-1.954234123229980469e+00,1.953912824392318726e-01,-2.840447902679443359e+00,6.908226013183593750e-01
8.746549487113952637e-01,1.520411670207977295e-01,4.149934649467468262e-01,3.076203465461730957e-01
9.805038571357727051e-02,5.816660523414611816e-01,-5.436569452285766602e-01,6.004127860069274902e-02
-1.715873003005981445e+00,3.604906499385833740e-01,-4.864431858062744141e+00,2.788068056106567383e+00
-4.009698867797851562e+00,1.948816031217575073e-01,-5.083185195922851562e+00,8.786051273345947266e-01
7.452338933944702148e-02,4.375151917338371277e-02,-6.718626022338867188e-01,7.026344537734985352e-01
1.959531545639038086e+00,3.045608699321746826e-01,1.438679933547973633e+00,2.162907421588897705e-01
-5.989159584045410156e+00,1.052035689353942871e+00,-1.077930641174316406e+01,3.738111257553100586e+00
-2.014955282211303711e+00,1.642032116651535034e-01,-2.750467300415039062e+00,5.713089108467102051e-01
-7.341474294662475586e-01,7.375302165746688843e-02,-1.354882001876831055e+00,5.469815731048583984e-01
1.189339637756347656e+00,2.600020170211791992e-01,7.713811397552490234e-01,1.579564362764358521e-01
-7.426838874816894531e-01,6.947817206382751465e-01,-2.023927927017211914e+00,5.864622592926025391e-01
-1.042039036750793457e+00,9.384177327156066895e-01,-2.728814125061035156e+00,7.483574151992797852e-01
2.914751470088958740e-01,1.640086919069290161e-01,-7.717669010162353516e-03,1.351841241121292114e-01
-6.346107721328735352e-01,2.326653003692626953e-01,-2.033791303634643555e+00,1.166515231132507324e+00
-1.496667146682739258e+00,5.865142941474914551e-01,-2.573179483413696289e+00,4.899981617927551270e-01
4.140340387821197510e-01,1.780600994825363159e-01,-8.942190557718276978e-02,3.253958523273468018e-01
5.789920687675476074e-02,4.608185887336730957e-01,-4.372661411762237549e-01,3.434675931930541992e-02
-6.295216083526611328e-01,2.205994129180908203e-01,-1.998367905616760254e+00,1.148246884346008301e+00
-1.540204644203186035e+00,4.226386249065399170e-01,-2.449431896209716797e+00,4.865885674953460693e-01
3.167712688446044922e-01,1.020125374197959900e-01,-2.286722213029861450e-01,4.434309601783752441e-01
-2.477512955665588379e-01,4.334502220153808594e-01,-9.990882873535156250e-01,3.178867697715759277e-01
-1.595335960388183594e+00,7.796280831098556519e-02,-4.062378883361816406e+00,2.389080047607421875e+00
-3.111311912536621094e+00,5.034093260765075684e-01,-4.583076953887939453e+00,9.683557748794555664e-01
-1.004004478454589844e+00,7.260800898075103760e-02,-1.897316694259643555e+00,8.207042813301086426e-01
1.702015638351440430e+00,5.187268257141113281e-01,9.968348741531372070e-01,1.864539235830307007e-01
-2.375730514526367188e+00,5.387576818466186523e-01,-4.456000328063964844e+00,1.541511893272399902e+00
-2.757140636444091797e+00,1.354186832904815674e-01,-4.497151374816894531e+00,1.604591965675354004e+00
-4.017943143844604492e-02,1.298900693655014038e-01,-7.761820554733276367e-01,6.061125397682189941e-01
4.175645709037780762e-01,6.248821616172790527e-01,-4.059507846832275391e-01,1.986331790685653687e-01
-3.384994506835937500e+00,5.401666164398193359e-01,-7.534308433532714844e+00,3.609147071838378906e+00
-4.785888671875000000e+00,2.970164716243743896e-01,-6.462689876556396484e+00,1.379784345626831055e+00
-1.913250684738159180e-01,4.163000732660293579e-02,-9.174375534057617188e-01,6.844824552536010742e-01
1.832276582717895508e+00,3.145989179611206055e-01,1.297841191291809082e+00,2.198365181684494019e-01
-9.890308976173400879e-01,9.315142035484313965e-01,-2.067909002304077148e+00,1.473638564348220825e-01
-2.475787639617919922e+00,5.427004694938659668e-01,-6.566730976104736328e+00,3.548243045806884766e+00
-4.226109027862548828e+00,2.258172035217285156e-01,-5.258522987365722656e+00,8.065969347953796387e-01
-6.212539076805114746e-01,4.480573534965515137e-02,-1.400385260581970215e+00,7.343255877494812012e-01
1.741986751556396484e+00,2.470262795686721802e-01,1.268577218055725098e+00,2.263831645250320435e-01
-3.380484879016876221e-01,7.971879839897155762e-01,-1.193761706352233887e+00,5.852522701025009155e-02
-2.840895175933837891e+00,8.700014352798461914e-01,-6.750275611877441406e+00,3.039379119873046875e+00
-2.968993902206420898e+00,1.668833792209625244e-01,-3.747012376785278320e+00,6.111349463462829590e-01
-2.291826605796813965e-01,3.743415325880050659e-02,-8.952480554580688477e-01,6.286312341690063477e-01
1.333607196807861328e+00,2.908240258693695068e-01,7.765994071960449219e-01,2.661837041378021240e-01
-1.579040288925170898e+00,1.105132102966308594e+00,-3.123431682586669922e+00,4.392592906951904297e-01
7.842372357845306396e-02,5.469120740890502930e-01,-6.786066889762878418e-01,2.101183384656906128e-01
-5.885988473892211914e-02,1.103293225169181824e-01,-3.510955274105072021e-01,1.819063127040863037e-01
7.431605458259582520e-02,2.765493094921112061e-01,-3.649491369724273682e-01,1.627158820629119873e-01
-2.889094948768615723e-01,2.168041914701461792e-01,-1.247101664543151855e+00,7.413880228996276855e-01
-1.496410965919494629e+00,7.847898453474044800e-02,-2.280734539031982422e+00,7.058445215225219727e-01
1.370415985584259033e-01,2.780052721500396729e-01,-7.520447969436645508e-01,6.110811233520507812e-01
-2.047358512878417969e+00,1.515942960977554321e-01,-3.284986019134521484e+00,1.086032986640930176e+00
-5.134969353675842285e-01,3.225708603858947754e-01,-1.056874752044677734e+00,2.208069562911987305e-01
2.320158779621124268e-01,1.617867946624755859e-01,1.457976456731557846e-02,5.564933270215988159e-02
-2.217011749744415283e-01,1.667546480894088745e-01,-7.071187496185302734e-01,3.186629116535186768e-01
-5.628978013992309570e-01,3.687210008502006531e-02,-1.143857240676879883e+00,5.440872907638549805e-01
-8.931702375411987305e-01,1.749382317066192627e-01,-2.237086296081542969e+00,1.168977856636047363e+00
-2.140752315521240234e+00,1.069855839014053345e-01,-3.083953142166137695e+00,8.362153172492980957e-01
1.047738671302795410e+00,1.613341569900512695e-01,5.090870857238769531e-01,3.773173987865447998e-01
-2.548800468444824219e+00,5.735150575637817383e-01,-4.247825622558593750e+00,1.125510096549987793e+00
-2.692087590694427490e-01,1.153885871171951294e-01,-5.822498798370361328e-01,1.976525485515594482e-01
4.266024529933929443e-01,1.789069026708602905e-01,1.316660642623901367e-01,1.160294786095619202e-01
-5.193508863449096680e-01,6.168478131294250488e-01,-1.836165666580200195e+00,6.999670267105102539e-01
-9.100424051284790039e-01,7.924007624387741089e-02,-1.581381916999816895e+00,5.920994281768798828e-01
3.264119923114776611e-01,2.085187733173370361e-01,5.323085188865661621e-02,6.466235965490341187e-02
-9.655730724334716797e-01,3.567559123039245605e-01,-2.375760078430175781e+00,1.053431034088134766e+00
-1.559630870819091797e+00,4.152061417698860168e-02,-2.236271381378173828e+00,6.351199746131896973e-01
7.841370105743408203e-01,1.004164218902587891e-01,3.520805835723876953e-01,3.316400349140167236e-01
-2.631191730499267578e+00,5.684949755668640137e-01,-7.867707729339599609e+00,4.668021202087402344e+00
-5.475218772888183594e+00,4.185868203639984131e-01,-6.829297542572021484e+00,9.354921579360961914e-01
-1.392758011817932129e+00,5.818616226315498352e-02,-2.230949878692626953e+00,7.800058126449584961e-01
1.797976732254028320e+00,2.051077634096145630e-01,1.192177414894104004e+00,4.006915390491485596e-01
1.129579544067382812e+00,6.946040391921997070e-01,4.276528358459472656e-01,7.322640623897314072e-03
-4.510151386260986328e+00,2.825638532638549805e+00,-1.281460857391357422e+01,5.478818416595458984e+00
-4.344854354858398438e+00,3.767592906951904297e-01,-5.509418487548828125e+00,7.878047823905944824e-01
-7.773376107215881348e-01,6.830335408449172974e-02,-1.582862138748168945e+00,7.372211813926696777e-01
1.881353378295898438e+00,2.588844001293182373e-01,1.231452465057373047e+00,3.910164237022399902e-01
6.594828963279724121e-01,5.787283182144165039e-01,-1.530194282531738281e-02,9.605652093887329102e-02
-6.324677467346191406e+00,1.145251631736755371e+00,-1.335379600524902344e+01,5.883867263793945312e+00
-4.018067836761474609e+00,6.661016345024108887e-01,-5.431016921997070312e+00,7.468474507331848145e-01
-1.466088533401489258e+00,8.314540237188339233e-02,-2.079683780670166016e+00,5.304498076438903809e-01
9.776192903518676758e-01,1.610552221536636353e-01,4.679376482963562012e-01,3.486264646053314209e-01
1.614397287368774414e+00,4.029094278812408447e-01,1.101117730140686035e+00,1.103701740503311157e-01
-2.517302989959716797e+00,1.260686039924621582e+00,-4.506285667419433594e+00,7.282968759536743164e-01
2.710591256618499756e-01,4.496235847473144531e-01,-2.300446629524230957e-01,5.148021504282951355e-02
1.889707446098327637e-01,1.823166906833648682e-01,-2.183640748262405396e-02,2.849045954644680023e-02
2.471701800823211670e-01,2.389854043722152710e-01,5.831699352711439133e-03,2.353070769459009171e-03
2.012678384780883789e-01,2.844844758510589600e-01,-1.032908931374549866e-01,2.007424086332321167e-02
1.795291155576705933e-01,1.588434427976608276e-01,-2.473058179020881653e-03,2.315872348845005035e-02
1.322070807218551636e-01,2.647167146205902100e-01,-1.917442083358764648e-01,5.923457816243171692e-02
5.972842127084732056e-02,8.224668353796005249e-02,-1.399823427200317383e-01,1.174640804529190063e-01
-2.618631124496459961e-01,1.626936346292495728e-01,-7.321907281875610352e-01,3.076339960098266602e-01
-5.044519901275634766e-01,2.268960140645503998e-02,-1.107523202896118164e+00,5.803816318511962891e-01
-1.160691499710083008e+00,2.075700610876083374e-01,-2.495768308639526367e+00,1.127506732940673828e+00
-1.851004362106323242e+00,7.356199622154235840e-02,-3.256988048553466797e+00,1.332421779632568359e+00
8.248114585876464844e-02,1.077657938003540039e-01,-6.345696449279785156e-01,6.092849969863891602e-01
-3.463910579681396484e+00,5.589106082916259766e-01,-6.743150234222412109e+00,2.720328807830810547e+00
-1.941173076629638672e+00,1.189040765166282654e-01,-2.457880496978759766e+00,3.978032767772674561e-01
-8.635767698287963867e-01,6.235120818018913269e-02,-2.493555068969726562e+00,1.567627072334289551e+00
-1.288293004035949707e-01,1.747142076492309570e-01,-6.465799808502197266e-01,3.430364727973937988e-01


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/State.csv <==
6.310818195343017578e-01
6.681742668151855469e-01
7.031903266906738281e-01
7.362280488014221191e-01
7.673727273941040039e-01
7.967013716697692871e-01
8.242843747138977051e-01
8.501887917518615723e-01
8.744786381721496582e-01
8.972161412239074707e-01
9.184619784355163574e-01
9.382759928703308105e-01
9.567174315452575684e-01
9.738453030586242676e-01
9.897167086601257324e-01
1.004389882087707520e+00
1.017921090126037598e+00
1.030367732048034668e+00
1.041784286499023438e+00
1.052224278450012207e+00
1.061741232872009277e+00
1.070387721061706543e+00
1.078214287757873535e+00
1.085269570350646973e+00
1.091602087020874023e+00
1.097257733345031738e+00
1.102281451225280762e+00
1.106715917587280273e+00
1.110603213310241699e+00
1.113982796669006348e+00
1.116892457008361816e+00
1.119368791580200195e+00
1.121445775032043457e+00
1.123156428337097168e+00
1.124532699584960938e+00
1.125603675842285156e+00
1.126397013664245605e+00
1.126939535140991211e+00
1.127255558967590332e+00
1.127367973327636719e+00
1.127298712730407715e+00
1.127068281173706055e+00
1.126696228981018066e+00
1.126198530197143555e+00
1.125592589378356934e+00
1.124892830848693848e+00
1.124113082885742188e+00
1.123267292976379395e+00
1.122366070747375488e+00
1.121420383453369141e+00
1.120440363883972168e+00
1.119433283805847168e+00
1.118408083915710449e+00
1.117374300956726074e+00
1.116334676742553711e+00
1.115296244621276855e+00
1.114265561103820801e+00
1.113245368003845215e+00
1.112240791320800781e+00
1.111254096031188965e+00
1.110288977622985840e+00
1.109348058700561523e+00
1.108432888984680176e+00
1.107546091079711914e+00
1.106688261032104492e+00
1.105860471725463867e+00
1.105063557624816895e+00
1.104299426078796387e+00
1.103566527366638184e+00
1.102865695953369141e+00
1.102196574211120605e+00
1.101559281349182129e+00
1.100953698158264160e+00
1.100377917289733887e+00
1.099832773208618164e+00
1.099317431449890137e+00
1.098829627037048340e+00
1.098370313644409180e+00
1.097937226295471191e+00
1.097528815269470215e+00
1.097146272659301758e+00
1.096787571907043457e+00
1.096449851989746094e+00
1.096134066581726074e+00
1.095837712287902832e+00
1.095560431480407715e+00
1.095300316810607910e+00
1.095057129859924316e+00
1.094829559326171875e+00
1.094615459442138672e+00
1.094414234161376953e+00
1.094224333763122559e+00
1.094045996665954590e+00
1.093877196311950684e+00
1.093716263771057129e+00
1.093563199043273926e+00
1.093416452407836914e+00
1.093275070190429688e+00
1.093137860298156738e+00
1.093005061149597168e+00
1.092873692512512207e+00
1.092744350433349609e+00
1.092615365982055664e+00
1.092486858367919922e+00
1.092357635498046875e+00
1.092226147651672363e+00
1.092092037200927734e+00
1.091955065727233887e+00
1.091814398765563965e+00
1.091669321060180664e+00
1.091518878936767578e+00
1.091362953186035156e+00
1.091200709342956543e+00
1.091031193733215332e+00
1.090854763984680176e+00
1.090669989585876465e+00
1.090476870536804199e+00
1.090274572372436523e+00
1.090062379837036133e+00
1.089841008186340332e+00
1.089610457420349121e+00
1.089367866516113281e+00
1.089115023612976074e+00
1.088851213455200195e+00
1.088575601577758789e+00
1.088287949562072754e+00
1.087988972663879395e+00
1.087676763534545898e+00
1.087352633476257324e+00
1.087016105651855469e+00
1.086666107177734375e+00
1.086303710937500000e+00
1.085927009582519531e+00
1.085536956787109375e+00
1.085134625434875488e+00
1.084717631340026855e+00
1.084287762641906738e+00
1.083842992782592773e+00
1.083385705947875977e+00
1.082913517951965332e+00
1.082427620887756348e+00
1.081928133964538574e+00
1.081414818763732910e+00
1.080886721611022949e+00
1.080345153808593750e+00
1.079789280891418457e+00
1.079220175743103027e+00
1.078637003898620605e+00
1.078040242195129395e+00
1.077429413795471191e+00
1.076805114746093750e+00
1.076167821884155273e+00
1.075515985488891602e+00
1.074851751327514648e+00
1.074173808097839355e+00
1.073483228683471680e+00
1.072779655456542969e+00
1.072063565254211426e+00
1.071334958076477051e+00
1.070593237876892090e+00
1.069839835166931152e+00
1.069074153900146484e+00
1.068296790122985840e+00
1.067508339881896973e+00
1.066707253456115723e+00
1.065895795822143555e+00
1.065072894096374512e+00
1.064239025115966797e+00
1.063395738601684570e+00
1.062541604042053223e+00
1.061676740646362305e+00
1.060802459716796875e+00
1.059919357299804688e+00
1.059026956558227539e+00
1.058124780654907227e+00
1.057214856147766113e+00
1.056296467781066895e+00
1.055369615554809570e+00
1.054434895515441895e+00
1.053493142127990723e+00
1.052544236183166504e+00
1.051588654518127441e+00
1.050626039505004883e+00
1.049657702445983887e+00
1.048684000968933105e+00
1.047704577445983887e+00
1.046719908714294434e+00
1.045730590820312500e+00
1.044736981391906738e+00
1.043739199638366699e+00
1.042737364768981934e+00
1.041733264923095703e+00
1.040726065635681152e+00
1.039715647697448730e+00
1.038702845573425293e+00
1.037690043449401855e+00
1.036674857139587402e+00
1.035658478736877441e+00
1.034641861915588379e+00
1.033624529838562012e+00
1.032608747482299805e+00
1.031592607498168945e+00
1.030577301979064941e+00
1.029565095901489258e+00
1.028553605079650879e+00
1.027544856071472168e+00
1.026538968086242676e+00
1.025536179542541504e+00
1.024536848068237305e+00
1.023541688919067383e+00
1.022550940513610840e+00
1.021565556526184082e+00
1.020585060119628906e+00
1.019609928131103516e+00
1.018641114234924316e+00
1.017679333686828613e+00
1.016724348068237305e+00
1.015776157379150391e+00
1.014836907386779785e+00
1.013905644416809082e+00
1.012982606887817383e+00
1.012068033218383789e+00
1.011164307594299316e+00
1.010268926620483398e+00
1.009384989738464355e+00
1.008510947227478027e+00
1.007648110389709473e+00
1.006796121597290039e+00
1.005956292152404785e+00
1.005127668380737305e+00
1.004312515258789062e+00
1.003509759902954102e+00
1.002719640731811523e+00
1.001942157745361328e+00
1.001178979873657227e+00
1.000429511070251465e+00
9.996946454048156738e-01
9.989734292030334473e-01
9.982660412788391113e-01
9.975737929344177246e-01
9.968964457511901855e-01
9.962345957756042480e-01
9.955874085426330566e-01
9.949551224708557129e-01
9.943378567695617676e-01
9.937364459037780762e-01
9.931505322456359863e-01
9.925791621208190918e-01
9.920237660408020020e-01
9.914830327033996582e-01
9.909579157829284668e-01
9.904473423957824707e-01
9.899509549140930176e-01
9.894695878028869629e-01
9.890015721321105957e-01
9.885488152503967285e-01
9.881082177162170410e-01
9.876797795295715332e-01
9.872652888298034668e-01
9.868617653846740723e-01
9.864714741706848145e-01
9.860902428627014160e-01
9.857195019721984863e-01
9.853571057319641113e-01
9.850040078163146973e-01
9.846578240394592285e-01
9.843187928199768066e-01
9.839841723442077637e-01
9.836533665657043457e-01
9.833262562751770020e-01
9.830006957054138184e-01
9.826753735542297363e-01
9.823481440544128418e-01
9.820192456245422363e-01
9.816846251487731934e-01
9.813445210456848145e-01
9.809955954551696777e-01
9.806373715400695801e-01
9.802662730216979980e-01
9.798806309700012207e-01
9.794781804084777832e-01
9.790568947792053223e-01
9.786134362220764160e-01
9.781450629234313965e-01
9.776503443717956543e-01
9.771254658699035645e-01
9.765666127204895020e-01
9.759712815284729004e-01
9.753361344337463379e-01
9.746584296226501465e-01
9.739333987236022949e-01
9.731573462486267090e-01
9.723276495933532715e-01
9.714379906654357910e-01
9.704859852790832520e-01
9.694676995277404785e-01
9.683766961097717285e-01
9.672098755836486816e-01
9.659608006477355957e-01
9.646273255348205566e-01
9.632011055946350098e-01
9.616783261299133301e-01
9.600535035133361816e-01
9.583209156990051270e-01
9.564746022224426270e-01
9.545087218284606934e-01
9.524165987968444824e-01
9.501932263374328613e-01
9.478307366371154785e-01
9.453230500221252441e-01
9.426646828651428223e-01
9.398465752601623535e-01
9.368626475334167480e-01
9.337050318717956543e-01
9.303674101829528809e-01
9.268410801887512207e-01
9.231192469596862793e-01
9.191928505897521973e-01
9.150548577308654785e-01
9.106972813606262207e-01
9.061112999916076660e-01
9.012890458106994629e-01
8.962209820747375488e-01
8.908986449241638184e-01
8.853134512901306152e-01
8.794570565223693848e-01
8.733199238777160645e-01
8.668935298919677734e-01
8.601667284965515137e-01
8.531326651573181152e-01
8.457803726196289062e-01
8.381012082099914551e-01
8.300850987434387207e-01
8.217217326164245605e-01
8.130030035972595215e-01
8.039186000823974609e-01
7.944577336311340332e-01
7.846125960350036621e-01
7.743711471557617188e-01
7.637253403663635254e-01
7.526640892028808594e-01
7.411782145500183105e-01
7.292572855949401855e-01
7.168923020362854004e-01
7.040719389915466309e-01
6.907878518104553223e-01
6.770291328430175781e-01
6.627866625785827637e-01
6.480498909950256348e-01
6.328093409538269043e-01
6.170547008514404297e-01
6.007769703865051270e-01
5.839653611183166504e-01
5.666099190711975098e-01
5.487013459205627441e-01
5.302285552024841309e-01
5.111812949180603027e-01
4.915496706962585449e-01
4.713218212127685547e-01
4.504861235618591309e-01
4.290315508842468262e-01
4.069457650184631348e-01
3.842145800590515137e-01
3.608237504959106445e-01
3.367591500282287598e-01
3.120030760765075684e-01
2.865378260612487793e-01
2.603425383567810059e-01
2.333936691284179688e-01
2.056664824485778809e-01
1.771320700645446777e-01
1.477556824684143066e-01
1.175015047192573547e-01
8.632416278123855591e-02
5.417466908693313599e-02
2.099401503801345825e-02
-1.328425854444503784e-02
-4.873918741941452026e-02
-8.546095341444015503e-02
-1.235535070300102234e-01
-1.631405949592590332e-01
-2.043626904487609863e-01
-2.473860979080200195e-01
-2.924008369445800781e-01
-3.396303653717041016e-01
-3.893318772315979004e-01
-4.418032169342041016e-01
-4.973887801170349121e-01
-5.564880967140197754e-01
-6.195595860481262207e-01
-6.871332526206970215e-01
-7.598221898078918457e-01
-8.383349776268005371e-01
-9.234864115715026855e-01
-1.016233563423156738e+00
-1.117688775062561035e+00
-1.229154229164123535e+00
-1.352158665657043457e+00
-1.488470077514648438e+00
-1.640056490898132324e+00
-1.808906674385070801e+00


==> PINNUz_1D_2BL/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
6.310818195343017578e-01
7.673727273941040039e-01
8.744786381721496582e-01
9.567174315452575684e-01
1.017921090126037598e+00
1.061741232872009277e+00
1.091602087020874023e+00
1.110603213310241699e+00
1.121445775032043457e+00
1.126397013664245605e+00
1.127298712730407715e+00
1.125592589378356934e+00
1.122366070747375488e+00
1.118408083915710449e+00
1.114265561103820801e+00
1.110288977622985840e+00
1.106688261032104492e+00
1.103566527366638184e+00
1.100953698158264160e+00
1.098829627037048340e+00
1.097146272659301758e+00
1.095837712287902832e+00
1.094829559326171875e+00
1.094045996665954590e+00
1.093416452407836914e+00
1.092873692512512207e+00
1.092357635498046875e+00
1.091814398765563965e+00
1.091200709342956543e+00
1.090476870536804199e+00
1.089610457420349121e+00
1.088575601577758789e+00
1.087352633476257324e+00
1.085927009582519531e+00
1.084287762641906738e+00
1.082427620887756348e+00
1.080345153808593750e+00
1.078040242195129395e+00
1.075515985488891602e+00
1.072779655456542969e+00
1.069839835166931152e+00
1.066707253456115723e+00
1.063395738601684570e+00
1.059919357299804688e+00
1.056296467781066895e+00
1.052544236183166504e+00
1.048684000968933105e+00
1.044736981391906738e+00
1.040726065635681152e+00
1.036674857139587402e+00
1.032608747482299805e+00
1.028553605079650879e+00
1.024536848068237305e+00
1.020585060119628906e+00
1.016724348068237305e+00
1.012982606887817383e+00
1.009384989738464355e+00
1.005956292152404785e+00
1.002719640731811523e+00
9.996946454048156738e-01
9.968964457511901855e-01
9.943378567695617676e-01
9.920237660408020020e-01
9.899509549140930176e-01
9.881082177162170410e-01
9.864714741706848145e-01
9.850040078163146973e-01
9.836533665657043457e-01
9.823481440544128418e-01
9.809955954551696777e-01
9.794781804084777832e-01
9.776503443717956543e-01
9.753361344337463379e-01
9.723276495933532715e-01
9.683766961097717285e-01
9.632011055946350098e-01
9.564746022224426270e-01
9.478307366371154785e-01
9.368626475334167480e-01
9.231192469596862793e-01
9.061112999916076660e-01
8.853134512901306152e-01
8.601667284965515137e-01
8.300850987434387207e-01
7.944577336311340332e-01
7.526640892028808594e-01
7.040719389915466309e-01
6.480498909950256348e-01
5.839653611183166504e-01
5.111812949180603027e-01
4.290315508842468262e-01
3.367591500282287598e-01
2.333936691284179688e-01
1.175015047192573547e-01
-1.328425854444503784e-02
-1.631405949592590332e-01
-3.396303653717041016e-01
-5.564880967140197754e-01
-8.383349776268005371e-01
-1.229154229164123535e+00
-1.808906674385070801e+00


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
7.151333783711956611e-04
7.148604492813275240e-04
7.203751380974223730e-04
7.261632282941378729e-04
7.304768639758681473e-04
7.346957007504534851e-04
7.390970183954756554e-04
7.435481985257054406e-04
7.478916453812258771e-04
7.520602963231912781e-04
7.560276075368680803e-04
7.598010347326393434e-04
7.634123811615760313e-04
7.668956983566139335e-04
7.702798068179553433e-04
7.735839380442664998e-04
7.768249183313658815e-04
7.800245592707722017e-04
7.832037985224418568e-04
7.863744131483474051e-04
7.895348871424186015e-04
7.926684180715360024e-04
7.957463225032282862e-04
7.987407774666598851e-04
8.016403800521560352e-04
8.048699783112085683e-04
8.077028206586970172e-04
8.107208796122779976e-04
8.125363241131479831e-04
8.151247748182065267e-04
8.184514993200272615e-04
8.214882625509721667e-04
8.242645101383583219e-04
8.275772297699364975e-04
8.293665374436115338e-04
8.311866324791530695e-04
8.341019385462904515e-04
8.355678695709925280e-04
8.370861712415583831e-04
8.391509300048648808e-04
8.420531088868130282e-04
8.441802283375653658e-04
8.450632774614036348e-04
8.471913602441404675e-04
8.508985399529471515e-04
8.534882639899618465e-04
8.549779669703031285e-04
8.573604040830642547e-04
8.606938774189923282e-04
8.630445314175713917e-04
8.674660060230224724e-04
8.693662062126597924e-04
8.718789453231040598e-04
8.742209815243583062e-04
8.764337662877655843e-04
8.790296105398003870e-04
8.813442931113541412e-04
8.844829298422328531e-04
8.862869718544094666e-04
8.887285274909461925e-04
8.905584689443881569e-04
8.938244483344809626e-04
8.962202274979029840e-04
8.977731612039758797e-04
9.001244880786536413e-04
9.040398992232193598e-04
9.066661712684476486e-04
9.108690312678200621e-04
9.135293704084112469e-04
9.148322822224885147e-04
9.167020433956042007e-04
9.208041291376119555e-04
9.231841695568015040e-04
9.245063080851548959e-04
9.264702408436068697e-04
9.270379978092489846e-04
9.291298975284047884e-04
9.310442107954269159e-04
9.329580995003920914e-04
9.346903543997051771e-04
9.378027138617966649e-04
9.404094982098430786e-04
9.428065483378342574e-04
9.453244948756815485e-04
9.472557676193538601e-04
9.492603615367919880e-04
9.509735608451678644e-04
9.527576929053416504e-04
9.538775763864972349e-04
9.561542215732830169e-04
9.583576660497519859e-04
9.601934358809913759e-04
9.627496917449166044e-04
9.655172410705167851e-04
9.683633792173760050e-04
9.714196993402085230e-04
9.736233048439031168e-04
9.763392772120797931e-04
9.783865380095057955e-04
9.800815066783271669e-04
9.830611825284070199e-04
9.859644605877757994e-04
9.879280555286334541e-04
9.908856852869031215e-04
9.933007306533413443e-04
9.957249896691286808e-04
9.980402774489788905e-04
1.000430949524096788e-03
1.002607871217106681e-03
1.005446115898389744e-03
1.008751008616235335e-03
1.010991431509736293e-03
1.013505068964235846e-03
1.016003759786159033e-03
1.019614663680599477e-03
1.022105481691739596e-03
1.024959835513491492e-03
1.027635630577790121e-03
1.029283850267120794e-03
1.031566137613544945e-03
1.033718018673922961e-03
1.035910974971625265e-03
1.038830214398042207e-03
1.040122522444024119e-03
1.042175853671150699e-03
1.044001554794120714e-03
1.046187571187600545e-03
1.048290568949323751e-03
1.050857522214875819e-03
1.052151751686742883e-03
1.054898569436441870e-03
1.057561394360951061e-03
1.060049381851247644e-03
1.061341453831273060e-03
1.063757975183924741e-03
1.065623408093777221e-03
1.067550597216004524e-03
1.069915639918576737e-03
1.072528515439934551e-03
1.075160894557111464e-03
1.077557819185828583e-03
1.079121153640697113e-03
1.081240794814650966e-03
1.083409072080696034e-03
1.084924261591596823e-03
1.087372224780686764e-03
1.089425776124153646e-03
1.091582950478792472e-03
1.093617576040913173e-03
1.095817542552678797e-03
1.098232011982671350e-03
1.100019349491255637e-03
1.102430752277061771e-03
1.104184163857799533e-03
1.106694924059824833e-03
1.108622653255811937e-03
1.111150446552825735e-03
1.113432786048260690e-03
1.116028633686541420e-03
1.118167326028483063e-03
1.121309521582753137e-03
1.123488554935898193e-03
1.126026794001671726e-03
1.128725023308829603e-03
1.130943147795232138e-03
1.132541404279829378e-03
1.134697265489404165e-03
1.136756133067091685e-03
1.138948186186726497e-03
1.141436162233583568e-03
1.143351304346830639e-03
1.145579167171611058e-03
1.147740551859288693e-03
1.150055654693691058e-03
1.152379918133844593e-03
1.154360322394326621e-03
1.156526971556838188e-03
1.158793764568074409e-03
1.161099361442842525e-03
1.163296166700141399e-03
1.165275628599443452e-03
1.167567159991738605e-03
1.169499246221134253e-03
1.171558476380307875e-03
1.173799873468555190e-03
1.176635423625087143e-03
1.179006993760015054e-03
1.181294119657505743e-03
1.183677870050099841e-03
1.185789753664407168e-03
1.187791071999977485e-03
1.189701112787917067e-03
1.191953221721604988e-03
1.194190230732616095e-03
1.196368275514706056e-03
1.199216681148540693e-03
1.201263392734456875e-03
1.203498730149678677e-03
1.205907597584181777e-03
1.207723144214448065e-03
1.209921647791802925e-03
1.212047881266869543e-03
1.214246606478105138e-03
1.217060222726459515e-03
1.219293779167827246e-03
1.221169209535352207e-03
1.223585657464389695e-03
1.225591303019419502e-03
1.227689611444551148e-03
1.228959087757298995e-03
1.231513593059991359e-03
1.233894396341557584e-03
1.235705762313086707e-03
1.238301343920628550e-03
1.240631643137456554e-03
1.242801204639779056e-03
1.244860231000907832e-03
1.246919823387238795e-03
1.248903516710558881e-03
1.250449239342188261e-03
1.252404104355492060e-03
1.254199162122917634e-03
1.256286655357081224e-03
1.258256530262335908e-03
1.260791486303662308e-03
1.263607402968982977e-03
1.265796008728908026e-03
1.267874361421691401e-03
1.270208404196122203e-03
1.271822451470264312e-03
1.273729430588658399e-03
1.275696031810897007e-03
1.278355155493464792e-03
1.280630238022062396e-03
1.282950245898823154e-03
1.285079458865835906e-03
1.286908137266328097e-03
1.288862480348375219e-03
1.290885466466865431e-03
1.292936986102178601e-03
1.294742054405283865e-03
1.296584067083270510e-03
1.298664577820210454e-03
1.300875478314171422e-03
1.303105441892340143e-03
1.305113188887678174e-03
1.307668462967813503e-03
1.309862560355775198e-03
1.312036438758832583e-03
1.313963833081537372e-03
1.315902011555410145e-03
1.317817885984634389e-03
1.319979179560131074e-03
1.322603252354638157e-03
1.324702587074203571e-03
1.326771737570505349e-03
1.328762419653368738e-03
1.330846913256581148e-03
1.332647979148683963e-03
1.334791349761486586e-03
1.337129487560785633e-03
1.339275320643874313e-03
1.341514122185358000e-03
1.343630446442126061e-03
1.345620266780708698e-03
1.347984784810519945e-03
1.349852092354485947e-03
1.351811015232307024e-03
1.353981860568288266e-03
1.356202630001794151e-03
1.358548897199071117e-03
1.361026570259586286e-03
1.363049922130144236e-03
1.365028424690673372e-03
1.367121944960635570e-03
1.368993958781287209e-03
1.370944976275914953e-03
1.372929159479038645e-03
1.375420644337807747e-03
1.377589275928635002e-03
1.379596906810915498e-03
1.381530564353234455e-03
1.383855700718115284e-03
1.385924308776464000e-03
1.387712467206359901e-03
1.390012213993654325e-03
1.392334944267601023e-03
1.394397495755852513e-03
1.396327307276750643e-03
1.398298847868395360e-03
1.400496466701896519e-03
1.402164210743728472e-03
1.404149659333833126e-03
1.406465370091593194e-03
1.408219211321316182e-03
1.409998285123648196e-03
1.412167795406751294e-03
1.414346999590878739e-03
1.416442591298367869e-03
1.418576761387123440e-03
1.420681798426473835e-03
1.422890309650052566e-03
1.424954668418712501e-03
1.426860521349608947e-03
1.428913654618337156e-03
1.431017071067265060e-03
1.433246223740378437e-03
1.436011786778001531e-03
1.438109801662620967e-03
1.440305008003051578e-03
1.442186712983574990e-03
1.444145005636280265e-03
1.446178867329045610e-03
1.448004890408678344e-03
1.449857783368093192e-03
1.451930545112107077e-03
1.454134830883230863e-03
1.456251234937007552e-03
1.458351081350943001e-03
1.460819176397693247e-03
1.462591088857436664e-03
1.464488562596251387e-03
1.466841239168405328e-03
1.468656434639876865e-03
1.470991470708471168e-03
1.473035961147386216e-03
1.474879375975031177e-03
1.476818412613668027e-03
1.478893284388298722e-03
1.480620609391142999e-03
1.482568010400491963e-03
1.484612027056781466e-03
1.486454623210978600e-03
1.488531414431053029e-03
1.490086745926312746e-03
1.492158939091321789e-03
1.494003717839677064e-03
1.496090622946231108e-03
1.497918188542746512e-03
1.499806443251042436e-03
1.501788996847107892e-03
1.503569260462549271e-03
1.505424222600618925e-03
1.507486645104647591e-03
1.509324289251161256e-03
1.511388911785201388e-03
1.513184702878747493e-03
1.515039373146244732e-03
1.516763385711316367e-03
1.518661521593994484e-03
1.520492314476452065e-03
1.522329717796848218e-03
1.524173782237538393e-03
1.526050706966930459e-03
1.527887378517728788e-03
1.529709136318007853e-03
1.531747544352854646e-03
1.533589847256424873e-03
1.535380034300211577e-03
1.537297780490333573e-03
1.539081364787548128e-03
1.540840307308779036e-03
1.542689216973229614e-03
1.544581842725407635e-03
1.545677412303215949e-03
1.547534941667817873e-03
1.549432947868469371e-03
1.551086630824216562e-03
1.553073410980415365e-03
1.554836266613890882e-03
1.556641384683261258e-03
1.558511012859742188e-03
1.560705209900196304e-03
1.562478591075646501e-03
1.564463984374213530e-03
1.566105788360873689e-03
1.567495382320422412e-03
1.569223852382696559e-03
1.571084223746018393e-03
1.572921362173237709e-03
1.574729573426691303e-03
1.576559363244482833e-03
1.578783419900503309e-03
1.581059787982534151e-03
1.582817546624702351e-03
1.584397137362921143e-03
1.586013361240569191e-03
1.587999971284949265e-03
1.589744120767113897e-03
1.591413422622663717e-03
1.592991911952663974e-03
1.594720407414296518e-03
1.596522158733861300e-03
1.598479563920444501e-03
1.600468103271405389e-03
1.602095292689125101e-03
1.603785055633730628e-03
1.605502568454558136e-03
1.607089361273236717e-03
1.608787446706599639e-03
1.610122271451951267e-03
1.611986785391912678e-03
1.613802580717742458e-03
1.615419927714207855e-03
1.617060263863877387e-03
1.618529666246816242e-03
1.620303188197737580e-03
1.621885033628170120e-03
1.623691370043789687e-03
1.625219063731387801e-03
1.627218592255188188e-03
1.628935684936672242e-03
1.630453444510674820e-03
1.631713833026417508e-03
1.633539923036650843e-03
1.635550479499371787e-03
1.637043355917879505e-03
1.638780539762376559e-03
1.640425029973742498e-03
1.642220111658951841e-03
1.643812611059261271e-03
1.645565447479788342e-03
1.647327598911845761e-03
1.648992728504849060e-03
1.650734417064831728e-03
1.652453080002829139e-03
1.653981633413318438e-03
1.656160754923370832e-03
1.657733210152392877e-03
1.659324181421218108e-03
1.660840592695317971e-03
1.662680505079645573e-03
1.664256978517246422e-03
1.665980252617521584e-03
1.667698064849046499e-03
1.669233975666509174e-03
1.670839851847904199e-03
1.672578434195488677e-03
1.674473479809697289e-03
1.676080372728831020e-03
1.677752947186705824e-03
1.679483899354398523e-03
1.681058005171101209e-03
1.682543544946573646e-03
1.684197280555921284e-03
1.685841099291525728e-03
1.687457985191629078e-03
1.689358076174001964e-03
1.691065653673092060e-03
1.692623615485129964e-03
1.694313676972843477e-03
1.695918396005411223e-03
1.697541287775492565e-03
1.699164168375123058e-03
1.700893249102419010e-03
1.702399678828704892e-03
1.704027806453723565e-03
1.705675375494019588e-03
1.707286861778641203e-03
1.708966280637046501e-03
1.710659070287685836e-03
1.712235323985030313e-03
1.713904454750379098e-03
1.715555129516596134e-03
1.717154828210413261e-03
1.719017729731455585e-03
1.720641034753892873e-03
1.722230728508970972e-03
1.723972152620276491e-03
1.725841462937169812e-03
1.727293423860089142e-03
1.728895741607747909e-03
1.730215899316327145e-03
1.732161039428388363e-03
1.733704301446691801e-03
1.735474565595382899e-03
1.737225553009988941e-03
1.738830683146741236e-03
1.740323871694314821e-03
1.742027500451343285e-03
1.743754500427107225e-03
1.745356948145260862e-03
1.747056059381225501e-03
1.748540273241345816e-03
1.749739706628831559e-03
1.751156856067360035e-03
1.752587390075938893e-03
1.754244373370716795e-03
1.755810830278246989e-03
1.757386176785384396e-03
1.758983380112920294e-03
1.760797573207840928e-03
1.762480057449474294e-03
1.764276478616560832e-03
1.765920755741899866e-03
1.767652453372430075e-03
1.768946258018651773e-03
1.770262172321459930e-03
1.772001303925804924e-03
1.773642778319544635e-03
1.775181614940248703e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
7.151333783711956611e-04
7.346957007504534851e-04
7.560276075368680803e-04
7.735839380442664998e-04
7.895348871424186015e-04
8.048699783112085683e-04
8.184514993200272615e-04
8.311866324791530695e-04
8.420531088868130282e-04
8.534882639899618465e-04
8.674660060230224724e-04
8.790296105398003870e-04
8.905584689443881569e-04
9.040398992232193598e-04
9.167020433956042007e-04
9.270379978092489846e-04
9.378027138617966649e-04
9.492603615367919880e-04
9.583576660497519859e-04
9.714196993402085230e-04
9.830611825284070199e-04
9.957249896691286808e-04
1.008751008616235335e-03
1.022105481691739596e-03
1.033718018673922961e-03
1.044001554794120714e-03
1.054898569436441870e-03
1.065623408093777221e-03
1.077557819185828583e-03
1.087372224780686764e-03
1.098232011982671350e-03
1.108622653255811937e-03
1.121309521582753137e-03
1.132541404279829378e-03
1.143351304346830639e-03
1.154360322394326621e-03
1.165275628599443452e-03
1.176635423625087143e-03
1.187791071999977485e-03
1.199216681148540693e-03
1.209921647791802925e-03
1.221169209535352207e-03
1.231513593059991359e-03
1.242801204639779056e-03
1.252404104355492060e-03
1.263607402968982977e-03
1.273729430588658399e-03
1.285079458865835906e-03
1.294742054405283865e-03
1.305113188887678174e-03
1.315902011555410145e-03
1.326771737570505349e-03
1.337129487560785633e-03
1.347984784810519945e-03
1.358548897199071117e-03
1.368993958781287209e-03
1.379596906810915498e-03
1.390012213993654325e-03
1.400496466701896519e-03
1.409998285123648196e-03
1.420681798426473835e-03
1.431017071067265060e-03
1.442186712983574990e-03
1.451930545112107077e-03
1.462591088857436664e-03
1.473035961147386216e-03
1.482568010400491963e-03
1.492158939091321789e-03
1.501788996847107892e-03
1.511388911785201388e-03
1.520492314476452065e-03
1.529709136318007853e-03
1.539081364787548128e-03
1.547534941667817873e-03
1.556641384683261258e-03
1.566105788360873689e-03
1.574729573426691303e-03
1.584397137362921143e-03
1.592991911952663974e-03
1.602095292689125101e-03
1.610122271451951267e-03
1.618529666246816242e-03
1.627218592255188188e-03
1.635550479499371787e-03
1.643812611059261271e-03
1.652453080002829139e-03
1.660840592695317971e-03
1.669233975666509174e-03
1.677752947186705824e-03
1.685841099291525728e-03
1.694313676972843477e-03
1.702399678828704892e-03
1.710659070287685836e-03
1.719017729731455585e-03
1.727293423860089142e-03
1.735474565595382899e-03
1.743754500427107225e-03
1.751156856067360035e-03
1.758983380112920294e-03
1.767652453372430075e-03
1.775181614940248703e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Error.csv <==
2.390951196693375191e+00
6.564733942455664994e-01
4.183210688416834078e-01
2.870687988050321660e-01
2.007442206439201404e-01
1.401856167645946227e-01
1.002297483537483158e-01
7.609154977594087543e-02
6.224118415052065645e-02
5.454015679908440911e-02
5.043370961062283026e-02
4.810492916013642262e-02
4.642609380697877014e-02
4.492033821048031783e-02
4.342942754173945846e-02
4.191288834871034763e-02
4.040546647685518133e-02
3.895861102570877949e-02
3.758382542848194563e-02
3.627294032910291510e-02
3.500126578551899376e-02
3.373191650919411810e-02
3.243262704407619268e-02
3.111033409813398001e-02
2.983244479900359902e-02
2.885726276747576161e-02
2.781541750940812185e-02
2.708871295881887589e-02
2.707705762218292136e-02
2.579903422699371743e-02
2.544505104409941834e-02
2.489654389327385087e-02
2.414037362526441285e-02
2.414221331315576785e-02
2.352559401921842236e-02
2.277848850813707360e-02
2.208589211241845582e-02
2.220419903831227434e-02
2.152973163825531999e-02
2.060664083776665018e-02
2.017901659036503217e-02
2.061159759714220954e-02
2.133267323041021860e-02
1.907162161294983019e-02
2.031245950891970645e-02
1.854282002769096563e-02
1.879665204247493379e-02
1.780657779990683920e-02
1.863620522363669887e-02
1.733723210413880625e-02
2.117329977030102742e-02
1.684755681384677434e-02
1.652122000628082968e-02
1.628206995747628547e-02
1.602858714484314828e-02
1.602270668313544172e-02
1.583549711217763223e-02
1.662864037038618015e-02
1.554681496917094917e-02
1.530338969330736175e-02
1.519933705720737452e-02
1.648988307860852279e-02
1.498327670411207097e-02
1.539832261015191064e-02
1.450411811716763311e-02
1.797803646590840146e-02
1.462110612107175682e-02
1.931271935146643831e-02
1.423025609772330183e-02
1.527289120375204326e-02
1.409301068060876683e-02
1.858223889864171405e-02
1.372885114235656255e-02
1.523745857875686421e-02
1.374440983261570118e-02
1.749215195131714751e-02
1.332912269162019568e-02
1.358744134646145720e-02
1.334769768707775098e-02
1.379211538127177693e-02
1.430430346413692419e-02
1.308180835951319038e-02
1.313891001997029642e-02
1.295781519623986737e-02
1.291237214970338172e-02
1.302145221352056341e-02
1.306630096229191920e-02
1.382559335899108052e-02
1.487190539324777412e-02
1.234692698933818888e-02
1.245474530347078987e-02
1.252108119655559806e-02
1.225464772603034568e-02
1.255237771736605543e-02
1.262387651528550266e-02
1.318720706237505071e-02
1.194303979722920531e-02
1.222116903338593859e-02
1.188272687430790876e-02
1.241721813369101729e-02
1.269091818941858914e-02
1.241296452822360750e-02
1.226158350371371088e-02
1.277070458166429043e-02
1.157651264487350243e-02
1.136922635313321155e-02
1.142898898151955764e-02
1.133372108482177953e-02
1.182824258252977538e-02
1.189946982120603479e-02
1.345070802658198880e-02
1.108929280111391538e-02
1.148584568997518783e-02
1.099051289860529176e-02
1.497022280494853842e-02
1.135993788198886092e-02
1.228713278665132837e-02
1.165078803681237479e-02
1.192060119178317383e-02
1.153975115950621987e-02
1.059546054230589736e-02
1.055288753282765217e-02
1.186858196679460402e-02
1.342810229317593050e-02
1.102330323693196876e-02
1.092262175473429110e-02
1.072075111087749180e-02
1.034537634633685317e-02
1.045033861670176950e-02
1.364672531745374055e-02
1.116989087904091127e-02
1.067192326051944438e-02
1.027301904477468872e-02
1.287863096178564967e-02
1.154079334964445286e-02
1.056098679633278581e-02
1.033205948160565400e-02
1.036196105699763517e-02
1.030223991294508014e-02
1.133072716324172620e-02
9.915020502278413389e-03
1.160289008338660256e-02
9.718385822883901168e-03
9.745606005170883226e-03
1.217888687067278201e-02
9.778324824974758342e-03
9.848085216467666186e-03
9.501970603295587306e-03
9.646113952427447236e-03
1.012737286462511190e-02
9.422249735944585383e-03
1.193957891718562710e-02
9.555959034237768157e-03
1.100716436274938766e-02
9.778185307029741910e-03
9.617840989538564700e-03
1.079324622639741757e-02
9.521810284563227492e-03
9.533669167051861751e-03
1.005934294669666787e-02
1.228224885856938307e-02
9.020405641623274046e-03
1.001442642270383709e-02
1.150104275667618650e-02
9.209914863316666020e-03
1.053105684163921189e-02
9.104373024306226109e-03
8.914841001214717300e-03
8.923933717819290332e-03
9.090838580917892306e-03
9.254801099825456928e-03
8.741186299245097199e-03
8.903053945720289589e-03
9.376598820352190569e-03
8.771052965933209822e-03
9.259773937034336197e-03
8.612821931929240046e-03
8.839849177971823360e-03
8.803370869077738192e-03
9.444381928852102828e-03
8.858929945879121318e-03
8.541797594700910323e-03
8.990558845979502653e-03
8.671874195874236524e-03
8.558220392398929385e-03
1.048594466135929076e-02
8.766848253550760944e-03
9.024357975832031711e-03
8.702052335553097512e-03
1.013203880669969262e-02
9.387437897585226843e-03
8.654005855587546328e-03
8.471826430459728635e-03
8.255188211883828300e-03
8.598089003276661660e-03
1.025377675099569709e-02
9.804244716541947458e-03
8.242151562699393669e-03
8.501638050406191971e-03
8.945107605385591368e-03
1.015072305960532280e-02
8.550546276684604929e-03
8.748709825543574820e-03
1.228107704297579962e-02
8.186058579970834775e-03
1.095865791744211372e-02
8.496930109299239559e-03
8.313599937191849809e-03
8.018892897113509902e-03
1.123467009159137553e-02
8.885408530221317394e-03
8.897672000388621993e-03
8.189923603428782631e-03
9.056535194143008199e-03
8.278318033868328069e-03
8.729323127566660998e-03
8.048933941799996800e-03
8.224968551116174434e-03
7.895191299225674808e-03
1.022249901160115701e-02
8.308517921252601621e-03
8.593049074978993673e-03
7.766981251759013001e-03
7.851767853849568254e-03
9.412442581527737454e-03
1.055083131650289864e-02
8.296544732957695720e-03
7.961434498401679175e-03
8.912907302881760765e-03
1.020668501386231934e-02
8.402777156365809352e-03
8.110038760909248773e-03
8.964549937139573016e-03
8.017321209618706937e-03
7.955161757120880403e-03
8.030429290441801204e-03
8.293856772440115835e-03
7.926090459205481151e-03
7.600211357625774426e-03
7.615286896783900368e-03
7.720433659112855077e-03
7.968714042102103060e-03
7.657962718197389509e-03
7.770082079265206582e-03
7.764621142767736198e-03
7.503587822246192938e-03
9.122362987272304019e-03
7.823869694616913256e-03
7.699579470598861761e-03
8.411471913754742236e-03
8.182006321502276538e-03
8.331654701736777163e-03
7.525802903953903757e-03
1.092867326122777712e-02
7.435064914399680015e-03
7.575795006939291774e-03
7.998171241780767382e-03
8.505996959336707339e-03
8.936519257214442860e-03
7.883689582968004747e-03
7.985873068487032989e-03
7.321612818374539054e-03
7.320100401305134480e-03
7.235377895798622214e-03
8.521955996904551425e-03
7.756641210230720736e-03
7.780439560477588057e-03
7.243744246819446703e-03
7.623333907942063045e-03
7.573487722759426367e-03
7.290914933074966152e-03
9.562248456276505049e-03
7.276541283681043151e-03
7.176964886446316610e-03
7.124118981593314040e-03
7.271714069614017978e-03
8.624863907673927313e-03
7.395592263070887434e-03
8.995262415416260815e-03
7.333856440569896246e-03
7.207070200480160567e-03
7.358360436375561975e-03
8.459226441619125195e-03
7.329761871210844527e-03
7.258592585129737540e-03
7.298588611584089746e-03
7.674899058523842674e-03
8.216497064457687141e-03
7.062974827028706444e-03
7.145520627136856158e-03
7.059216079598846713e-03
8.983573589526047676e-03
6.894177792572443036e-03
7.671005263759351871e-03
7.854677505825439707e-03
8.249670251117252606e-03
6.886684764466756946e-03
7.474546918182575425e-03
7.303256096845915125e-03
6.971612604758676592e-03
6.980422530247382476e-03
6.947631481545647227e-03
7.262273689383580248e-03
7.557418340492723201e-03
7.271424394901170214e-03
6.948223156711951475e-03
8.171926538423867487e-03
1.266486443649885406e-02
8.764623317177776263e-03
7.081824942201815284e-03
7.393394566701509685e-03
6.682091805794454845e-03
6.890707894711791022e-03
7.203232352272396534e-03
7.203848989607614280e-03
6.718135419847543095e-03
6.832957948879888471e-03
6.987418582675762255e-03
7.051046119975941558e-03
9.178382794766569083e-03
7.818423759722806926e-03
6.696703766051121873e-03
7.798365103240207860e-03
6.936312143846801691e-03
7.479060086465610761e-03
6.985554157207928688e-03
6.838090910800385426e-03
6.458978959013660787e-03
6.605114167026302115e-03
6.699100424177551957e-03
6.401696531744154040e-03
6.763854663331736461e-03
6.663440855073524648e-03
6.939234210680717517e-03
1.026600665854696809e-02
1.024226112097389313e-02
6.730027960099979091e-03
6.753427282185876443e-03
6.369192585306205495e-03
6.395149114339633394e-03
7.330283991501722676e-03
6.679713281137644731e-03
6.988976965811277350e-03
6.528438674125546307e-03
6.597587020447569228e-03
6.439019433164972460e-03
7.564427812051564316e-03
7.071351456936501682e-03
6.192699282404438670e-03
6.213303152851655693e-03
6.182633743635282571e-03
6.461305018021249943e-03
6.124021831928779663e-03
6.139148470049728828e-03
6.868600510165519951e-03
6.545115399420175541e-03
6.601831240499005972e-03
6.049443276761734024e-03
6.370026744434834076e-03
6.095817300552410119e-03
6.616954458167075871e-03
6.423731877203097719e-03
6.036845503385400956e-03
5.948548880748614348e-03
1.171386574744771869e-02
7.321739273792748741e-03
5.938727760114720713e-03
6.003575780092799095e-03
6.171889881809467307e-03
5.913649464442628442e-03
6.282260630191461095e-03
5.996217841412096114e-03
9.457979341315416941e-03
6.422181916777507972e-03
6.185081082056453038e-03
7.119273500010294201e-03
7.300526575688066552e-03
7.290497030164243449e-03
5.996627964866248564e-03
6.109687247930394027e-03
6.064631759217142294e-03
8.172393518971879378e-03
1.061261737121851033e-02
1.000712268235075253e-02
6.794732141138146685e-03
7.321828958924712048e-03
8.312609166058380905e-03
6.261481613487395598e-03
6.046530421159812367e-03
5.823014486428086667e-03
6.052072815109165414e-03
5.846505821959141480e-03
5.734827389448480042e-03
9.425901196680366856e-03
6.987720291122131826e-03
5.835986271755595062e-03
5.894373575218735117e-03
5.892629740954103551e-03
6.297490413138513189e-03
6.750519366132413414e-03
8.372521856657532194e-03
6.376979912348182747e-03
5.610652990498146003e-03
8.229010263661342903e-03
6.962056874550028203e-03
7.721941633236222534e-03
5.512882808682582902e-03
5.640804855469076784e-03
6.819776447621405703e-03
6.321018117366996626e-03
7.346595169972760728e-03
5.599648481685016131e-03
6.028759132534417323e-03
6.924906534521373981e-03
6.668108278858365934e-03
7.569838531217692838e-03
7.299425460539972488e-03
5.372473284898600376e-03
6.492902747108391694e-03
6.489927148008303899e-03
6.855746502018036752e-03
5.461535527299450632e-03
5.537207847410041163e-03
6.360950498309526219e-03
5.586046180509816189e-03
6.022874858174500322e-03
7.313802882635431213e-03
1.060250585519998366e-02
7.219454916392443848e-03
6.161907840465685217e-03
5.546236290538584905e-03
6.052747827209068419e-03
5.923126460309560345e-03
5.508104015274012735e-03
5.219038962578901632e-03
5.660971862474376524e-03
6.026763536448550597e-03
6.903976865252621324e-03
6.938680305466037035e-03
6.365708840118833312e-03
7.865477475365973206e-03
5.279713452836205280e-03
5.288435975793135714e-03
5.782976313123089525e-03
5.853930752931357263e-03
5.747389300413888527e-03
5.676471414359941965e-03
6.073121747717140709e-03
5.485539476129921294e-03
5.698179061387987840e-03
5.174896959234267547e-03
5.090768705878391184e-03
6.239444078833858084e-03
5.191709607284639323e-03
5.526328967277058420e-03
6.335398525887839249e-03
6.957385595843467406e-03
5.504364443147039335e-03
5.108817023770610352e-03
5.307403296555921780e-03
5.171211724712530648e-03
5.111285093636175336e-03
5.847743343025303339e-03
5.276740060199291114e-03
5.916702139192118147e-03
6.845188320902951228e-03
6.355907849356502715e-03
5.135601454154564705e-03
5.862923506264198885e-03
5.895571737833815371e-03
6.246841075203477499e-03
5.748301667746125686e-03
6.594256211609174356e-03
7.938151743374900760e-03
5.498762390671509820e-03
6.736634945684123049e-03
9.114191149394551203e-03
4.942134645764075830e-03
5.055501041766918488e-03
6.670508666515672855e-03
6.815458706829385753e-03
5.029591186022858498e-03
6.341560754321170189e-03
6.079441215704992595e-03
8.423660937411812585e-03
7.281812951046530077e-03
7.752077996415873001e-03
5.153221328046125350e-03
5.089056360593442047e-03
5.113140300238938271e-03
5.296038302760636314e-03
5.959468300543150146e-03
5.477519240896478250e-03
5.932997320500371652e-03
5.399638963508023373e-03
5.556068590520890811e-03
5.877788117960624018e-03
6.561683487086316172e-03
5.122565694055353051e-03
5.077354358062518939e-03
6.042304361551400008e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
2.390951196693375191e+00
1.401856167645946227e-01
5.043370961062283026e-02
4.191288834871034763e-02
3.500126578551899376e-02
2.885726276747576161e-02
2.544505104409941834e-02
2.277848850813707360e-02
2.017901659036503217e-02
1.854282002769096563e-02
2.117329977030102742e-02
1.602270668313544172e-02
1.519933705720737452e-02
1.797803646590840146e-02
1.409301068060876683e-02
1.749215195131714751e-02
1.430430346413692419e-02
1.302145221352056341e-02
1.245474530347078987e-02
1.318720706237505071e-02
1.269091818941858914e-02
1.136922635313321155e-02
1.345070802658198880e-02
1.135993788198886092e-02
1.059546054230589736e-02
1.092262175473429110e-02
1.116989087904091127e-02
1.056098679633278581e-02
9.915020502278413389e-03
9.778324824974758342e-03
9.422249735944585383e-03
9.617840989538564700e-03
1.228224885856938307e-02
1.053105684163921189e-02
9.254801099825456928e-03
9.259773937034336197e-03
8.858929945879121318e-03
1.048594466135929076e-02
9.387437897585226843e-03
1.025377675099569709e-02
1.015072305960532280e-02
1.095865791744211372e-02
8.885408530221317394e-03
8.729323127566660998e-03
8.308517921252601621e-03
1.055083131650289864e-02
8.402777156365809352e-03
8.030429290441801204e-03
7.720433659112855077e-03
7.503587822246192938e-03
8.182006321502276538e-03
7.575795006939291774e-03
7.985873068487032989e-03
7.756641210230720736e-03
7.290914933074966152e-03
7.271714069614017978e-03
7.207070200480160567e-03
7.298588611584089746e-03
7.059216079598846713e-03
8.249670251117252606e-03
6.980422530247382476e-03
6.948223156711951475e-03
7.393394566701509685e-03
6.718135419847543095e-03
7.818423759722806926e-03
6.985554157207928688e-03
6.401696531744154040e-03
1.024226112097389313e-02
7.330283991501722676e-03
6.439019433164972460e-03
6.182633743635282571e-03
6.545115399420175541e-03
6.616954458167075871e-03
7.321739273792748741e-03
6.282260630191461095e-03
7.119273500010294201e-03
6.064631759217142294e-03
7.321828958924712048e-03
6.052072815109165414e-03
5.835986271755595062e-03
8.372521856657532194e-03
7.721941633236222534e-03
7.346595169972760728e-03
7.569838531217692838e-03
6.855746502018036752e-03
6.022874858174500322e-03
5.546236290538584905e-03
5.660971862474376524e-03
7.865477475365973206e-03
5.747389300413888527e-03
5.174896959234267547e-03
6.335398525887839249e-03
5.171211724712530648e-03
6.845188320902951228e-03
6.246841075203477499e-03
6.736634945684123049e-03
6.815458706829385753e-03
7.281812951046530077e-03
5.296038302760636314e-03
5.556068590520890811e-03
6.042304361551400008e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
5.931803131103515625e+01,8.176460266113281250e+00,5.114157104492187500e+01,0.000000000000000000e+00
2.143998384475708008e+00,1.952610611915588379e+00,1.913991868495941162e-01,-1.152151253336342052e-05
1.146162986755371094e+00,1.025151014328002930e+00,1.209784895181655884e-01,3.352540807100012898e-05
7.108181118965148926e-01,5.954396128654479980e-01,1.153423711657524109e-01,3.609650229918770492e-05
4.677613675594329834e-01,3.586243689060211182e-01,1.091110482811927795e-01,2.596164995338767767e-05
3.203307688236236572e-01,2.212606221437454224e-01,9.904417395591735840e-02,2.595432488305959851e-05
2.251253128051757812e-01,1.395475417375564575e-01,8.554961532354354858e-02,2.815575680870097131e-05
1.629232615232467651e-01,9.349373728036880493e-02,6.939999014139175415e-02,2.952746399387251586e-05
1.231066137552261353e-01,6.896394491195678711e-02,5.411298945546150208e-02,2.968407898151781410e-05
9.781018644571304321e-02,5.502887442708015442e-02,4.275219142436981201e-02,2.912662421294953674e-05
8.118773996829986572e-02,4.555176571011543274e-02,3.560784086585044861e-02,2.813479841279331595e-05
6.930430233478546143e-02,3.814476728439331055e-02,3.113248944282531738e-02,2.704284815990831703e-05
6.011996418237686157e-02,3.215126320719718933e-02,2.794259227812290192e-02,2.610725096019450575e-05
5.272318050265312195e-02,2.732499502599239349e-02,2.537280134856700897e-02,2.538394437578972429e-05
4.669211804866790771e-02,2.346361055970191956e-02,2.320366166532039642e-02,2.484940159774851054e-05
4.182677343487739563e-02,2.043646946549415588e-02,2.136586606502532959e-02,2.443766243231948465e-05
3.797809779644012451e-02,1.815637387335300446e-02,1.979758776724338531e-02,2.413432775938417763e-05
3.493622317910194397e-02,1.650453545153141022e-02,1.840770058333873749e-02,2.398590186203364283e-05
3.247082605957984924e-02,1.533781364560127258e-02,1.710901968181133270e-02,2.399461300228722394e-05
3.038661181926727295e-02,1.449733227491378784e-02,1.586518995463848114e-02,2.408929867669939995e-05
2.850179746747016907e-02,1.380640361458063126e-02,1.467122323811054230e-02,2.416949246253352612e-05
2.668379433453083038e-02,1.313531957566738129e-02,1.352436095476150513e-02,2.411294371995609254e-05
2.489353343844413757e-02,1.244510058313608170e-02,1.242460962384939194e-02,2.382370985287707299e-05
2.317235991358757019e-02,1.175010763108730316e-02,1.139894872903823853e-02,2.330335883016232401e-05
2.158679999411106110e-02,1.105962041765451431e-02,1.050450094044208527e-02,2.267726813443005085e-05
2.029848657548427582e-02,1.042649149894714355e-02,9.846545755863189697e-03,2.544901872170157731e-05
1.918308064341545105e-02,9.879633784294128418e-03,9.281068108975887299e-03,2.237689659523312002e-05
1.830509677529335022e-02,9.419631212949752808e-03,8.861486800014972687e-03,2.397977914370130748e-05
1.775190979242324829e-02,9.070494212210178375e-03,8.667114190757274628e-03,1.430088013876229525e-05
1.687737554311752319e-02,8.682606741786003113e-03,8.174112066626548767e-03,2.065727494482416660e-05
1.631746999919414520e-02,8.365402929484844208e-03,7.925292477011680603e-03,2.677556585695128888e-05
1.573945395648479462e-02,8.058140985667705536e-03,7.656794041395187378e-03,2.451835098327137530e-05
1.501796301454305649e-02,7.695532869547605515e-03,7.299950812011957169e-03,2.247968768642749637e-05
1.459331810474395752e-02,7.414903957396745682e-03,7.151411380618810654e-03,2.700274126254953444e-05
1.396868471056222916e-02,7.108482997864484787e-03,6.845719646662473679e-03,1.448198054276872426e-05
1.336798630654811859e-02,6.834090687334537506e-03,6.519109942018985748e-03,1.478605099691776559e-05
1.280381437391042709e-02,6.579605862498283386e-03,6.200244650244712830e-03,2.396379204583354294e-05
1.251036114990711212e-02,6.386617664247751236e-03,6.111810449510812759e-03,1.193264961329987273e-05
1.205043774098157883e-02,6.168534047901630402e-03,5.869499873369932175e-03,1.240435994986910373e-05
1.146529056131839752e-02,5.908010527491569519e-03,5.540251266211271286e-03,1.702800000202842057e-05
1.105269789695739746e-02,5.681958049535751343e-03,5.346610676497220993e-03,2.412880530755501240e-05
1.096881646662950516e-02,5.563889164477586746e-03,5.387262906879186630e-03,1.766421155480202287e-05
1.078354753553867340e-02,5.359702743589878082e-03,5.416656844317913055e-03,7.187999926827615127e-06
9.962469339370727539e-03,5.068839527666568756e-03,4.875867627561092377e-03,1.776230965333525091e-05
1.000179909169673920e-02,4.945306107401847839e-03,5.025268532335758209e-03,3.122412817901931703e-05
9.347095154225826263e-03,4.695720970630645752e-03,4.629535600543022156e-03,2.183842298109084368e-05
9.139662608504295349e-03,4.523960873484611511e-03,4.603207577019929886e-03,1.249491924681933597e-05
8.719440549612045288e-03,4.340361803770065308e-03,4.358899313956499100e-03,2.017955557676032186e-05
8.650814183056354523e-03,4.210582468658685684e-03,4.411816596984863281e-03,2.841545756382402033e-05
8.177733980119228363e-03,4.019324667751789093e-03,4.138357471674680710e-03,2.005236274271737784e-05
8.896930143237113953e-03,4.081670660525560379e-03,4.777240566909313202e-03,3.801829006988555193e-05
7.697119377553462982e-03,3.740114392712712288e-03,3.940700553357601166e-03,1.630446058697998524e-05
7.482682354748249054e-03,3.627895377576351166e-03,3.833102062344551086e-03,2.168492028431501240e-05
7.283925544470548630e-03,3.514199517667293549e-03,3.749466734007000923e-03,2.025958383455872536e-05
7.072498556226491928e-03,3.399071516469120979e-03,3.654240164905786514e-03,1.918659472721628845e-05
6.925206631422042847e-03,3.303918521851301193e-03,3.598683280870318413e-03,2.260507790197152644e-05
6.863322108983993530e-03,3.268139204010367393e-03,3.574988571926951408e-03,2.019453859247732908e-05
6.789372302591800690e-03,3.158536972478032112e-03,3.603304503485560417e-03,2.753101944108493626e-05
6.507519166916608810e-03,3.048130311071872711e-03,3.443588037043809891e-03,1.580066600581631064e-05
6.293199956417083740e-03,2.924679778516292572e-03,3.347018733620643616e-03,2.150143518520053476e-05
6.168567575514316559e-03,2.841146197170019150e-03,3.311306238174438477e-03,1.611508741916622967e-05
6.291968747973442078e-03,2.828277181833982468e-03,3.434725105762481689e-03,2.896651858463883400e-05
5.916966125369071960e-03,2.688570646569132805e-03,3.207112895324826241e-03,2.128240885213017464e-05
5.904949735850095749e-03,2.634237287566065788e-03,3.256945637986063957e-03,1.376690761389909312e-05
5.650117062032222748e-03,2.526564756408333778e-03,3.102570539340376854e-03,2.098157165164593607e-05
6.269195582717657089e-03,2.642894862219691277e-03,3.591160057112574577e-03,3.514073978294618428e-05
5.602609366178512573e-03,2.453572116792201996e-03,3.125416580587625504e-03,2.362072336836718023e-05
6.370314862579107285e-03,2.567586256191134453e-03,3.764722263440489769e-03,3.800619379035197198e-05
5.309905856847763062e-03,2.283213194459676743e-03,3.002574667334556580e-03,2.411782588751520962e-05
5.364164710044860840e-03,2.233772771432995796e-03,3.118636552244424820e-03,1.175510260509327054e-05
5.095287691801786423e-03,2.135583898052573204e-03,2.942727878689765930e-03,1.697570587566588074e-05
5.901056807488203049e-03,2.310494659468531609e-03,3.553051501512527466e-03,3.751037002075463533e-05
4.890373442322015762e-03,2.020216546952724457e-03,2.848355099558830261e-03,2.180169576604384929e-05
5.106278229504823685e-03,2.046486129984259605e-03,3.047730540856719017e-03,1.206138404086232185e-05
4.815297666937112808e-03,1.956258434802293777e-03,2.841005567461252213e-03,1.803385566745419055e-05
5.434378981590270996e-03,2.074512653052806854e-03,3.354772226884961128e-03,5.094104835734469816e-06
4.582423716783523560e-03,1.829257700592279434e-03,2.733887871727347374e-03,1.927853554661851376e-05
4.588331561535596848e-03,1.813777023926377296e-03,2.756888512521982193e-03,1.766587047313805670e-05
4.512074403464794159e-03,1.779691199772059917e-03,2.714680507779121399e-03,1.770247399690560997e-05
4.564401227980852127e-03,1.777972211129963398e-03,2.770391758531332016e-03,1.603760028956457973e-05
4.524118266999721527e-03,1.730636344291269779e-03,2.764480886980891228e-03,2.900097751989960670e-05
4.300337750464677811e-03,1.660073176026344299e-03,2.615914447233080864e-03,2.434976886434014887e-05
4.285482689738273621e-03,1.649504294618964195e-03,2.613538643345236778e-03,2.243988092232029885e-05
4.174843430519104004e-03,1.590278698131442070e-03,2.560921013355255127e-03,2.364352803851943463e-05
4.135433118790388107e-03,1.559867872856557369e-03,2.557417843490839005e-03,1.814738425309769809e-05
4.145493730902671814e-03,1.565463840961456299e-03,2.561149653047323227e-03,1.888036422315053642e-05
4.080675076693296432e-03,1.523412298411130905e-03,2.541112247854471207e-03,1.615073415450751781e-05
4.419001750648021698e-03,1.731314579956233501e-03,2.670838497579097748e-03,1.684877315710764378e-05
4.339293576776981354e-03,1.574005116708576679e-03,2.754750428721308708e-03,1.053804953699000180e-05
3.890391206368803978e-03,1.452461699955165386e-03,2.416307572275400162e-03,2.162180498999077827e-05
3.891388652846217155e-03,1.453408622182905674e-03,2.417008159682154655e-03,2.097168726322706789e-05
3.836966352537274361e-03,1.410726225003600121e-03,2.408750122413039207e-03,1.748996874084696174e-05
3.796268487349152565e-03,1.414799713529646397e-03,2.357008634135127068e-03,2.445999962219502777e-05
3.764240071177482605e-03,1.374929212033748627e-03,2.362747211009263992e-03,2.656369724718388170e-05
3.786858404055237770e-03,1.386332442052662373e-03,2.373123774304986000e-03,2.740199306572321802e-05
3.814378054812550545e-03,1.382952905260026455e-03,2.401901409029960632e-03,2.952373142761643976e-05
3.628650447353720665e-03,1.332587096840143204e-03,2.274746773764491081e-03,2.131650944647844881e-05
3.632911480963230133e-03,1.329069724306464195e-03,2.277475781738758087e-03,2.636604767758399248e-05
3.604070050641894341e-03,1.319565461017191410e-03,2.264608629047870636e-03,1.989606425922829658e-05
3.691458143293857574e-03,1.342606614343822002e-03,2.332370728254318237e-03,1.648059878789354116e-05
3.619720693677663803e-03,1.302494551055133343e-03,2.288092626258730888e-03,2.913355456257704645e-05
3.561633406206965446e-03,1.280842348933219910e-03,2.252320991829037666e-03,2.847009272954892367e-05
3.505750326439738274e-03,1.258317846804857254e-03,2.228163182735443115e-03,1.926934601215180010e-05
3.524007275700569153e-03,1.247308682650327682e-03,2.247548429295420647e-03,2.915018740168306977e-05
3.357842331752181053e-03,1.195557648316025734e-03,2.138431882485747337e-03,2.385290645179338753e-05
3.298418130725622177e-03,1.174679258838295937e-03,2.099734963849186897e-03,2.400401899649295956e-05
3.298649797216057777e-03,1.177334575913846493e-03,2.098339144140481949e-03,2.297585706401150674e-05
3.251447109505534172e-03,1.150865806266665459e-03,2.076797187328338623e-03,2.378417957515921444e-05
3.362656570971012115e-03,1.200298662297427654e-03,2.140662400051951408e-03,2.169555955333635211e-05
3.279608674347400665e-03,1.151302596554160118e-03,2.099914709106087685e-03,2.839130866050254554e-05
3.515618387609720230e-03,1.222330844029784203e-03,2.260116161778569221e-03,3.317137452540919185e-05
3.141120076179504395e-03,1.110070152208209038e-03,2.008525421842932701e-03,2.252444028272293508e-05
3.170832758769392967e-03,1.105257309973239899e-03,2.040233463048934937e-03,2.534190389269497246e-05
3.222471103072166443e-03,1.200696104206144810e-03,1.996518345549702644e-03,2.525644413253758103e-05
3.708848496899008751e-03,1.247096457518637180e-03,2.425121841952204704e-03,3.663002280518412590e-05
3.177971113473176956e-03,1.150665106251835823e-03,2.001978224143385887e-03,2.532782127673272043e-05
3.170575480908155441e-03,1.103508402593433857e-03,2.037953352555632591e-03,2.911356386903207749e-05
3.119020955637097359e-03,1.095830230042338371e-03,1.995829865336418152e-03,2.736097121669445187e-05
3.153727855533361435e-03,1.089396071620285511e-03,2.047481248155236244e-03,1.685047573118936270e-05
3.155166748911142349e-03,1.121973618865013123e-03,2.009776886552572250e-03,2.341634353797417134e-05
2.898997394368052483e-03,9.999946923926472664e-04,1.876875408925116062e-03,2.212726212746929377e-05
2.886532805860042572e-03,9.962784824892878532e-04,1.867654966190457344e-03,2.259940083604305983e-05
3.029179992154240608e-03,1.020368421450257301e-03,1.978626940399408340e-03,3.018471761606633663e-05
3.287207102403044701e-03,1.100889290682971478e-03,2.172993263229727745e-03,1.332477586402092129e-05
2.956796437501907349e-03,1.021231641061604023e-03,1.914283144287765026e-03,2.128171399817802012e-05
2.872741082683205605e-03,9.664618992246687412e-04,1.887329737655818462e-03,1.894944216473959386e-05
2.989250468090176582e-03,1.090066274628043175e-03,1.876432099379599094e-03,2.275187944178469479e-05
2.756530418992042542e-03,9.356469963677227497e-04,1.798949204385280609e-03,2.193416730733588338e-05
2.768802922219038010e-03,9.492762037552893162e-04,1.792674884200096130e-03,2.685195067897439003e-05
3.191714407876133919e-03,1.043991302140057087e-03,2.134220208972692490e-03,1.350305865344125777e-05
2.889484399929642677e-03,1.002039178274571896e-03,1.858599833212792873e-03,2.884528657887130976e-05
2.712754067033529282e-03,9.107802761718630791e-04,1.773936906829476357e-03,2.803692768793553114e-05
2.648731227964162827e-03,8.878153166733682156e-04,1.734660007059574127e-03,2.625584420457016677e-05
3.013533307239413261e-03,9.836897952482104301e-04,2.016239566728472710e-03,1.360399801342282444e-05
3.083744086325168610e-03,1.144993002526462078e-03,1.913169631734490395e-03,2.558168489485979080e-05
2.655836520716547966e-03,8.781834039837121964e-04,1.757880672812461853e-03,1.977246756723616272e-05
2.627685200423002243e-03,8.936939411796629429e-04,1.713521429337561131e-03,2.046967892965767533e-05
2.754796063527464867e-03,9.908602805808186531e-04,1.738747581839561462e-03,2.518831206543836743e-05
2.555126091465353966e-03,8.417270728386938572e-04,1.685492927208542824e-03,2.790619691950269043e-05
2.752544358372688293e-03,9.087932412512600422e-04,1.815574476495385170e-03,2.817670247168280184e-05
2.486257348209619522e-03,8.221370517276227474e-04,1.638402813114225864e-03,2.571757067926228046e-05
2.752733184024691582e-03,8.860486559569835663e-04,1.849918509833514690e-03,1.676582724030595273e-05
2.428462961688637733e-03,7.897442555986344814e-04,1.615904271602630615e-03,2.281438901263754815e-05
2.425424754619598389e-03,7.834128919057548046e-04,1.618624548427760601e-03,2.338748163310810924e-05
2.719502896070480347e-03,8.696364238858222961e-04,1.833531656302511692e-03,1.633497413422446698e-05
2.433035522699356079e-03,7.956939516589045525e-04,1.610833569429814816e-03,2.650801434356253594e-05
2.432814100757241249e-03,7.980684749782085419e-04,1.612474792636930943e-03,2.227087134087923914e-05
2.345198998227715492e-03,7.542497478425502777e-04,1.567503786645829678e-03,2.344538006582297385e-05
2.336876001209020615e-03,7.441943162120878696e-04,1.570529886521399021e-03,2.215180211351253092e-05
2.407161518931388855e-03,7.592797046527266502e-04,1.623879536055028439e-03,2.400217272224836051e-05
2.404133323580026627e-03,8.219922310672700405e-04,1.555732102133333683e-03,2.640910497575532645e-05
2.637979341670870781e-03,8.904689457267522812e-04,1.727951574139297009e-03,1.955904372152872384e-05
2.301112748682498932e-03,7.460022461600601673e-04,1.528630848042666912e-03,2.647962901392020285e-05
2.463320735841989517e-03,7.976519409567117691e-04,1.646405667997896671e-03,1.926292497955728322e-05
2.363201696425676346e-03,7.726331823505461216e-04,1.562892692163586617e-03,2.767590376606676728e-05
2.240236382931470871e-03,6.895931437611579895e-04,1.529366592876613140e-03,2.127664629369974136e-05
2.387629123404622078e-03,7.668856997042894363e-04,1.592766726389527321e-03,2.797673914756160229e-05
2.237637061625719070e-03,6.959842867217957973e-04,1.516343443654477596e-03,2.530950587242841721e-05
2.242598915472626686e-03,7.118934299796819687e-04,1.501843449659645557e-03,2.886190850404091179e-05
2.416512230411171913e-03,8.046481525525450706e-04,1.588051556609570980e-03,2.381254307692870498e-05
2.557449974119663239e-03,7.789386436343193054e-04,1.743415021337568760e-03,3.509634916554205120e-05
2.101368969306349754e-03,6.335156504064798355e-04,1.443467917852103710e-03,2.438549927319400012e-05
2.191797830164432526e-03,6.727983127348124981e-04,1.490525552071630955e-03,2.847411997208837420e-05
2.344691660255193710e-03,7.208783063106238842e-04,1.593472668901085854e-03,3.034061046491842717e-05
2.110732486471533775e-03,6.423512822948396206e-04,1.443393062800168991e-03,2.498818321328144521e-05
2.232924569398164749e-03,6.558690220117568970e-04,1.559044932946562767e-03,1.801052530936431140e-05
2.055181888863444328e-03,5.997830303385853767e-04,1.431030570529401302e-03,2.436819886497687548e-05
2.048842143267393112e-03,6.118739838711917400e-04,1.413656515069305897e-03,2.331174800929147750e-05
2.068734960630536079e-03,6.252091261558234692e-04,1.418654806911945343e-03,2.487108031345997006e-05
2.027746057137846947e-03,5.942357820458710194e-04,1.405212213285267353e-03,2.829794357239734381e-05
2.031870419159531593e-03,5.887735751457512379e-04,1.421289169229567051e-03,2.180765113735105842e-05
1.953292870894074440e-03,5.554012022912502289e-04,1.372463768348097801e-03,2.542795846238732338e-05
1.961140194907784462e-03,5.618748837150633335e-04,1.374549465253949165e-03,2.471582047292031348e-05
2.008816692978143692e-03,5.898834788240492344e-04,1.392405480146408081e-03,2.652767943800427020e-05
1.930763828568160534e-03,5.450666067190468311e-04,1.359007321298122406e-03,2.668991874088533223e-05
2.032249234616756439e-03,6.177901523187756538e-04,1.391687081195414066e-03,2.277199382660910487e-05
1.910590450279414654e-03,5.462986300699412823e-04,1.339324633590877056e-03,2.496723027434200048e-05
1.902126474305987358e-03,5.333464359864592552e-04,1.342604635283350945e-03,2.617541213112417608e-05
1.933599822223186493e-03,5.496083758771419525e-04,1.357315923087298870e-03,2.667549233592581004e-05
2.099233912304043770e-03,6.536811706610023975e-04,1.420092768967151642e-03,2.545997813285794109e-05
1.918757334351539612e-03,5.572916707023978233e-04,1.338485279120504856e-03,2.298035178682766855e-05
1.832112087868154049e-03,4.963564570061862469e-04,1.309092505834996700e-03,2.666319232957903296e-05
1.883213175460696220e-03,5.253487033769488335e-04,1.335354871116578579e-03,2.250964280392508954e-05
1.867927261628210545e-03,5.100730923004448414e-04,1.333816093392670155e-03,2.403797043371014297e-05
1.818273565731942654e-03,4.945752443745732307e-04,1.297478913329541683e-03,2.621943531266879290e-05
2.035018755123019218e-03,5.474805366247892380e-04,1.454287674278020859e-03,3.325051147839985788e-05
1.849007792770862579e-03,5.158135900273919106e-04,1.305326004512608051e-03,2.786818367894738913e-05
1.892029773443937302e-03,5.233473493717610836e-04,1.341758295893669128e-03,2.692403541004750878e-05
1.791455317288637161e-03,4.675539385061711073e-04,1.295777852647006512e-03,2.812352431647013873e-05
2.020045882090926170e-03,6.249787402339279652e-04,1.370116602629423141e-03,2.495052467565983534e-05
1.871585031040012836e-03,4.752894747070968151e-04,1.372611965052783489e-03,2.368369314353913069e-05
1.769957249052822590e-03,4.587571311276406050e-04,1.288558007217943668e-03,2.264204886159859598e-05
1.729483949020504951e-03,4.406022490002214909e-04,1.262126723304390907e-03,2.675505311344750226e-05
1.704089576378464699e-03,4.293855163268744946e-04,1.248077838681638241e-03,2.662627957761287689e-05
1.736629288643598557e-03,4.515810578595846891e-04,1.259077223949134350e-03,2.597097773104906082e-05
1.975931460037827492e-03,5.278668249957263470e-04,1.414016936905682087e-03,3.404769449844025075e-05
2.183542819693684578e-03,7.320886943489313126e-04,1.426960341632366180e-03,2.449380190228112042e-05
1.685509225353598595e-03,4.231568600516766310e-04,1.235536416061222553e-03,2.681592013686895370e-05
1.703766407445073128e-03,4.294594982638955116e-04,1.245349529199302197e-03,2.895733450714033097e-05
1.773802330717444420e-03,4.482427611947059631e-04,1.303713419474661350e-03,2.184619370382279158e-05
1.939674839377403259e-03,4.948269343003630638e-04,1.418343861587345600e-03,2.650408532645087689e-05
1.688913791440427303e-03,4.229398327879607677e-04,1.240287441760301590e-03,2.568651143519673496e-05
1.710914541035890579e-03,4.195162910036742687e-04,1.264787744730710983e-03,2.661042708496097475e-05
2.094893716275691986e-03,5.465814610943198204e-04,1.514184987172484398e-03,3.412748628761619329e-05
1.663056435063481331e-03,4.156144277658313513e-04,1.220293925143778324e-03,2.714805123105179518e-05
1.925479387864470482e-03,5.364157259464263916e-04,1.366247539408504963e-03,2.281612250953912735e-05
1.635643653571605682e-03,3.858912386931478977e-04,1.220275065861642361e-03,2.947725988633465022e-05
1.660698675550520420e-03,4.037030448671430349e-04,1.232496462762355804e-03,2.449919520586263388e-05
1.594829373061656952e-03,3.734600031748414040e-04,1.195690827444195747e-03,2.567858609836548567e-05
2.026470145210623741e-03,4.823666240554302931e-04,1.528587075881659985e-03,1.551652894704602659e-05
1.769484020769596100e-03,4.559639492072165012e-04,1.282156328670680523e-03,3.136363011435605586e-05
1.724332454614341259e-03,4.383275518193840981e-04,1.256719580851495266e-03,2.928534922830294818e-05
1.631372957490384579e-03,3.920277813449501991e-04,1.217039884068071842e-03,2.230530481028836221e-05
1.683395588770508766e-03,3.900545125361531973e-04,1.261295983567833900e-03,3.204508902854286134e-05
1.734658959321677685e-03,5.021247197873890400e-04,1.203711959533393383e-03,2.882219268940389156e-05
1.703758956864476204e-03,4.385123320389539003e-04,1.238368451595306396e-03,2.687816777324769646e-05
1.585597172379493713e-03,3.745816648006439209e-04,1.185463974252343178e-03,2.555158607719931751e-05
1.650273450650274754e-03,4.198510723654180765e-04,1.204822096042335033e-03,2.560029497544746846e-05
1.521257683634757996e-03,3.376275708433240652e-04,1.158933620899915695e-03,2.469651917635928839e-05
1.804143656045198441e-03,4.471602442208677530e-04,1.337733468972146511e-03,1.924999378388747573e-05
1.631798804737627506e-03,4.119455988984555006e-04,1.195449382066726685e-03,2.440383286739233881e-05
1.772192073985934258e-03,4.914244054816663265e-04,1.258332864381372929e-03,2.243483686470426619e-05
1.493096584454178810e-03,3.259145305491983891e-04,1.141036860644817352e-03,2.614526601973921061e-05
1.513564377091825008e-03,3.442640881985425949e-04,1.144590089097619057e-03,2.471017069183290005e-05
1.670078141614794731e-03,4.107942804694175720e-04,1.227417145855724812e-03,3.186671165167354047e-05
1.834553317166864872e-03,4.435100709088146687e-04,1.355568761937320232e-03,3.547445157892070711e-05
1.619933056645095348e-03,4.041173669975250959e-04,1.188195194117724895e-03,2.762047552096191794e-05
1.494495430961251259e-03,3.312454209662973881e-04,1.136978855356574059e-03,2.627126195875462145e-05
1.594061381183564663e-03,3.870397049468010664e-04,1.177460304461419582e-03,2.956134630949236453e-05
1.762657193467020988e-03,4.479814961086958647e-04,1.294223940931260586e-03,2.045166911557316780e-05
1.544330618344247341e-03,3.589510452002286911e-04,1.161167281679809093e-03,2.421226781734731048e-05
1.520244288258254528e-03,3.407445037737488747e-04,1.154488883912563324e-03,2.501090420992113650e-05
1.622733427211642265e-03,3.797888348344713449e-04,1.209046225994825363e-03,3.389841367607004941e-05
1.529939356260001659e-03,3.678531211335211992e-04,1.133033889345824718e-03,2.905241308326367289e-05
1.455174526199698448e-03,3.064406628254801035e-04,1.119052292779088020e-03,2.968159424199257046e-05
1.497318968176841736e-03,3.455363621469587088e-04,1.124498783610761166e-03,2.728384606598410755e-05
1.721925684250891209e-03,5.012995679862797260e-04,1.197169185616075993e-03,2.345687607885338366e-05
1.499018864706158638e-03,3.513200208544731140e-04,1.122585614211857319e-03,2.511320417397655547e-05
1.415935927070677280e-03,2.905467408709228039e-04,1.099351211450994015e-03,2.603804568934720010e-05
1.396995503455400467e-03,2.790781727526336908e-04,1.091468846425414085e-03,2.644846790644805878e-05
1.439140760339796543e-03,2.918381651397794485e-04,1.124003669247031212e-03,2.329894596186932176e-05
1.462963176891207695e-03,3.168080293107777834e-04,1.122345216572284698e-03,2.380996556894388050e-05
1.430846052244305611e-03,3.151400014758110046e-04,1.088762306608259678e-03,2.694375689316075295e-05
1.462639425881206989e-03,3.217390622012317181e-04,1.112220459617674351e-03,2.867993680411018431e-05
1.406458555720746517e-03,2.931988856289535761e-04,1.084278686903417110e-03,2.898098136938642710e-05
1.379056600853800774e-03,2.817100903484970331e-04,1.071218284778296947e-03,2.612829666759353131e-05
1.591634703800082207e-03,3.785130393225699663e-04,1.179799553938210011e-03,3.332210326334461570e-05
1.516980235464870930e-03,3.793934884015470743e-04,1.108925906009972095e-03,2.866081558750011027e-05
1.387010212056338787e-03,2.790641156025230885e-04,1.079503679648041725e-03,2.844245136657264084e-05
1.503528561443090439e-03,3.765639557968825102e-04,1.101712579838931561e-03,2.525199124647770077e-05
1.426922739483416080e-03,3.036580164916813374e-04,1.097832689993083477e-03,2.543195478210691363e-05
1.472115749493241310e-03,3.086126816924661398e-04,1.138332649134099483e-03,2.517036045901477337e-05
1.394010148942470551e-03,2.943577419500797987e-04,1.071199774742126465e-03,2.845256494765635580e-05
1.767908455803990364e-03,4.377922741696238518e-04,1.295509398914873600e-03,3.460677908151410520e-05
1.350830541923642159e-03,2.698472235351800919e-04,1.053248764947056770e-03,2.773452979454305023e-05
1.388604054227471352e-03,3.093446430284529924e-04,1.051881001330912113e-03,2.737839349720161408e-05
1.411534263752400875e-03,2.996718103531748056e-04,1.085484051145613194e-03,2.637847501318901777e-05
1.491453382186591625e-03,3.683777467813342810e-04,1.095410436391830444e-03,2.766522266028914601e-05
1.480756793171167374e-03,3.258904616814106703e-04,1.130937249399721622e-03,2.392899477854371071e-05
1.391654834151268005e-03,3.029259387403726578e-04,1.060195965692400932e-03,2.853297155525069684e-05
1.375057967379689217e-03,2.764647069852799177e-04,1.067408709786832333e-03,3.118452877970412374e-05
1.300153322517871857e-03,2.490213373675942421e-04,1.022468437440693378e-03,2.866351860575377941e-05
1.320224720984697342e-03,2.632164978422224522e-04,1.027050544507801533e-03,2.995767317770514637e-05
1.291188760660588741e-03,2.407250722171738744e-04,1.022101379930973053e-03,2.836228486557956785e-05
1.473078038543462753e-03,3.231542359571903944e-04,1.123224734328687191e-03,2.669909190444741398e-05
1.419604755938053131e-03,3.394189116079360247e-04,1.048392266966402531e-03,3.179360282956622541e-05
1.322491327300667763e-03,2.498380490578711033e-04,1.047515776008367538e-03,2.513758772693108767e-05
1.282343873754143715e-03,2.402573736617341638e-04,1.015677116811275482e-03,2.640941238496452570e-05
1.338025555014610291e-03,2.801704686135053635e-04,1.028537168167531490e-03,2.931793824245687574e-05
1.364777446724474430e-03,3.117463784292340279e-04,1.022988348267972469e-03,3.004270365636330098e-05
1.277764094993472099e-03,2.313551813131198287e-04,1.014610403217375278e-03,3.179843770340085030e-05
1.533793401904404163e-03,3.797053359448909760e-04,1.120453933253884315e-03,3.363413270562887192e-05
1.259696902707219124e-03,2.264575596200302243e-04,1.005731290206313133e-03,2.750803832896053791e-05
1.250057131983339787e-03,2.260738692712038755e-04,9.970448445528745651e-04,2.693838905543088913e-05
1.238791388459503651e-03,2.239048189949244261e-04,9.863366140052676201e-04,2.854996455425862223e-05
1.291748252697288990e-03,2.480686816852539778e-04,1.018119044601917267e-03,2.556044273660518229e-05
1.500363578088581562e-03,3.700533416122198105e-04,1.103637856431305408e-03,2.667241460585501045e-05
1.289309468120336533e-03,2.512929204385727644e-04,1.010843901894986629e-03,2.717256211326457560e-05
1.407512463629245758e-03,2.831044257618486881e-04,1.090227044187486172e-03,3.418094274820759892e-05
1.288429833948612213e-03,2.689064131118357182e-04,9.897208074107766151e-04,2.980253884743433446e-05
1.243581064045429230e-03,2.305890520801767707e-04,9.853650117293000221e-04,2.762694202829152346e-05
1.276838593184947968e-03,2.528459008317440748e-04,9.973467094823718071e-04,2.664591556822415441e-05
1.401553978212177753e-03,3.200622450094670057e-04,1.049394370056688786e-03,3.209738861187361181e-05
1.338412985205650330e-03,3.094965941272675991e-04,1.000317279249429703e-03,2.859903361240867525e-05
1.305094454437494278e-03,2.717052411753684282e-04,1.008643768727779388e-03,2.474548819009214640e-05
1.255640410818159580e-03,2.443434204906225204e-04,9.794040815904736519e-04,3.189291601302102208e-05
1.336736488156020641e-03,2.811496378853917122e-04,1.023325021378695965e-03,3.226180706406012177e-05
1.328497775830328465e-03,2.637915895320475101e-04,1.036018482409417629e-03,2.868762567231897265e-05
1.253573573194444180e-03,2.532656944822520018e-04,9.734273771755397320e-04,2.688052154553588480e-05
1.226985477842390537e-03,2.337050245841965079e-04,9.657802875153720379e-04,2.750017483776900917e-05
1.232469570823013783e-03,2.470050239935517311e-04,9.547593072056770325e-04,3.070523962378501892e-05
1.417786232195794582e-03,2.911940100602805614e-04,1.103274524211883545e-03,2.331766336283180863e-05
1.174879726022481918e-03,2.059438993455842137e-04,9.411239298060536385e-04,2.781180955935269594e-05
1.315086963586509228e-03,3.000777505803853273e-04,9.825157467275857925e-04,3.249354631407186389e-05
1.250850269570946693e-03,2.310237177880480886e-04,9.951939573511481285e-04,2.463260352669749409e-05
1.303243450820446014e-03,2.579938445705920458e-04,1.020233379676938057e-03,2.501627932360861450e-05
1.195507589727640152e-03,2.333230513613671064e-04,9.316179784946143627e-04,3.056661807931959629e-05
1.274114008992910385e-03,2.624827029649168253e-04,9.808818576857447624e-04,3.074950291193090379e-05
1.187894726172089577e-03,2.074308285955339670e-04,9.508511866442859173e-04,2.961272548418492079e-05
1.173002761788666248e-03,2.148540224879980087e-04,9.279425139538943768e-04,3.020612166437786072e-05
1.174803590402007103e-03,2.177200658479705453e-04,9.272462921217083931e-04,2.983727608807384968e-05
1.152023440226912498e-03,1.985480339499190450e-04,9.221218642778694630e-04,3.135356382699683309e-05
1.221063430421054363e-03,2.500400587450712919e-04,9.416732355020940304e-04,2.935017437266651541e-05
1.237041316926479340e-03,2.590928634162992239e-04,9.508223156444728374e-04,2.712617606448475271e-05
1.188248395919799805e-03,2.182447497034445405e-04,9.407331235706806183e-04,2.927055538748390973e-05
1.137603307142853737e-03,1.971798483282327652e-04,9.103912743739783764e-04,3.003207348228897899e-05
1.388522097840905190e-03,3.573527210392057896e-04,9.992941049858927727e-04,3.187516267644241452e-05
1.789441332221031189e-03,4.136252391617745161e-04,1.336208893917500973e-03,3.960716639994643629e-05
1.460718107409775257e-03,3.687433490995317698e-04,1.061877235770225525e-03,3.009756983374245465e-05
1.185012864880263805e-03,2.374261239310726523e-04,9.160381741821765900e-04,3.154853402520529926e-05
1.245684572495520115e-03,2.764602249953895807e-04,9.421505383215844631e-04,2.707376370381098241e-05
1.096352119930088520e-03,1.854098518379032612e-04,8.827261044643819332e-04,2.821618181769736111e-05
1.118255197070538998e-03,1.985806011362001300e-04,8.903270936571061611e-04,2.934746225946582854e-05
1.160239335149526596e-03,2.180270967073738575e-04,9.158318862318992615e-04,2.638042315084021538e-05
1.199713558889925480e-03,2.621658495627343655e-04,9.107475052587687969e-04,2.680020224943291396e-05
1.102916663512587547e-03,1.963740214705467224e-04,8.765097591094672680e-04,3.003288293257355690e-05
1.121088047511875629e-03,2.009776944760233164e-04,8.881280082277953625e-04,3.198237027390860021e-05
1.191605930216610432e-03,2.671139081940054893e-04,8.937394595704972744e-04,3.075267522945068777e-05
1.113269478082656860e-03,1.955829357029870152e-04,8.871294558048248291e-04,3.055703928112052381e-05
1.355905784294009209e-03,2.986879553645849228e-04,1.021244912408292294e-03,3.597290196921676397e-05
1.363553223200142384e-03,3.855525283142924309e-04,9.521483443677425385e-04,2.585236507002264261e-05
1.097006606869399548e-03,2.049676841124892235e-04,8.643117616884410381e-04,2.772716470644809306e-05
1.168625312857329845e-03,2.117101685144007206e-04,9.224792011082172394e-04,3.443599416641518474e-05
1.136205391958355904e-03,2.314893499715253711e-04,8.781180949881672859e-04,2.659800520632416010e-05
1.159664010629057884e-03,2.123770100297406316e-04,9.130114922299981117e-04,3.427541741984896362e-05
1.181960571557283401e-03,2.732241409830749035e-04,8.786838734522461891e-04,3.005259532073978335e-05
1.075640553608536720e-03,1.898871705634519458e-04,8.586263284087181091e-04,2.712705463636666536e-05
1.044707722030580044e-03,1.800197496777400374e-04,8.361141080968081951e-04,2.857390245480928570e-05
1.044445671141147614e-03,1.771193492459133267e-04,8.367029950022697449e-04,3.062334144487977028e-05
1.052436418831348419e-03,1.718614366836845875e-04,8.550581405870616436e-04,2.551687612140085548e-05
1.034776098094880581e-03,1.818180608097463846e-04,8.241461473517119884e-04,2.881182263081427664e-05
1.072454848326742649e-03,2.031480544246733189e-04,8.390233269892632961e-04,3.028350511158350855e-05
1.098924665711820126e-03,2.413975453237071633e-04,8.301966008730232716e-04,2.733050496317446232e-05
1.104853465221822262e-03,2.274368889629840851e-04,8.465673890896141529e-04,3.084928539465181530e-05
1.417973893694579601e-03,3.425373288337141275e-04,1.052325591444969177e-03,2.311102798557840288e-05
1.590627245604991913e-03,5.095453234389424324e-04,1.050235936418175697e-03,3.084601121372543275e-05
1.077626948244869709e-03,2.089618064928799868e-04,8.411615272052586079e-04,2.750356543401721865e-05
1.082900096662342548e-03,2.285511582158505917e-04,8.231913670897483826e-04,3.115749495918862522e-05
1.020509283989667892e-03,1.870111154858022928e-04,8.061793050728738308e-04,2.731888343987520784e-05
1.006711507216095924e-03,1.717410923447459936e-04,8.067083545029163361e-04,2.826204399752896279e-05
1.089763129130005836e-03,2.054953365586698055e-04,8.545548771508038044e-04,2.971295361930970103e-05
1.055348431691527367e-03,2.004099951591342688e-04,8.282282506115734577e-04,2.671024230949115008e-05
1.096952939406037331e-03,2.308941620867699385e-04,8.381937514059245586e-04,2.786500590445939451e-05
1.064979704096913338e-03,2.131681685568764806e-04,8.207823266275227070e-04,3.102919436059892178e-05
1.027971273288130760e-03,1.889602426672354341e-04,8.113348158076405525e-04,2.767628211586270481e-05
9.937059367075562477e-04,1.678756816545501351e-04,7.946854457259178162e-04,3.114478386123664677e-05
1.206063665449619293e-03,3.033457032870501280e-04,8.756035822443664074e-04,2.711436354729812592e-05
1.186863635666668415e-03,3.128132084384560585e-04,8.460127864964306355e-04,2.803757342917378992e-05
9.757367661222815514e-04,1.644243311602622271e-04,7.852159324102103710e-04,2.609647708595730364e-05
9.627094259485602379e-04,1.629115577088668942e-04,7.710275240242481232e-04,2.877038241422269493e-05
9.740732493810355663e-04,1.690866338321939111e-04,7.772055105306208134e-04,2.778111047518905252e-05
9.735790663398802280e-04,1.665292802499607205e-04,7.791360840201377869e-04,2.791370570776052773e-05
9.600719204172492027e-04,1.685452734818682075e-04,7.634741486981511116e-04,2.805247277137823403e-05
9.780193213373422623e-04,1.856794842751696706e-04,7.637519156560301781e-04,2.858790685422718525e-05
1.088187098503112793e-03,2.424210397293791175e-04,8.177614072337746620e-04,2.800462243612855673e-05
1.027850317768752575e-03,2.178143622586503625e-04,7.822252227924764156e-04,2.781073089863639325e-05
9.747588774189352989e-04,1.659870613366365433e-04,7.776067359372973442e-04,3.116505831712856889e-05
9.244216489605605602e-04,1.466786197852343321e-04,7.495442405343055725e-04,2.819878682203125209e-05
1.011690241284668446e-03,2.205061464337632060e-04,7.637516828253865242e-04,2.743245931924320757e-05
9.284128318540751934e-04,1.536211930215358734e-04,7.453662692569196224e-04,2.942534956673625857e-05
9.807233000174164772e-04,1.886649697553366423e-04,7.646587328054010868e-04,2.739960291364695877e-05
9.787864983081817627e-04,1.956778141902759671e-04,7.560632075183093548e-04,2.704548933252226561e-05
9.318835800513625145e-04,1.611147017683833838e-04,7.423012284561991692e-04,2.846764436981175095e-05
9.126770310103893280e-04,1.507978158770129085e-04,7.326990598812699318e-04,2.918012614827603102e-05
1.522488426417112350e-03,3.097766020800918341e-04,1.195843564346432686e-03,1.686822906776797026e-05
1.205701846629381180e-03,3.378692490514367819e-04,8.391452138312160969e-04,2.868740193662233651e-05
9.208862320519983768e-04,1.650510675972327590e-04,7.264813175424933434e-04,2.935380689450539649e-05
9.160876506939530373e-04,1.479082566220313311e-04,7.425789372064173222e-04,2.560042776167392731e-05
9.124185307882726192e-04,1.469110138714313507e-04,7.347077480517327785e-04,3.079976158915087581e-05
9.061277960427105427e-04,1.523129758425056934e-04,7.264569285325706005e-04,2.735790440056007355e-05
9.098423761315643787e-04,1.465384120820090175e-04,7.352591492235660553e-04,2.804482755891513079e-05
9.472891106270253658e-04,1.879550836747512221e-04,7.302475278265774250e-04,2.908645910792984068e-05
1.243887236341834068e-03,3.152471035718917847e-04,8.944640285335481167e-04,3.417598782107234001e-05
1.009890926070511341e-03,2.315976744284853339e-04,7.506369729526340961e-04,2.765628232737071812e-05
9.001694852486252785e-04,1.442597422283142805e-04,7.249060436151921749e-04,3.100372487097047269e-05
1.060169772244989872e-03,2.637800353113561869e-04,7.707300828769803047e-04,2.565966315160039812e-05
1.360411522909998894e-03,4.708204069174826145e-04,8.678612648509442806e-04,2.172982203774154186e-05
1.110266195610165596e-03,2.962733269669115543e-04,7.869238033890724182e-04,2.706909253902267665e-05
9.067055070772767067e-04,1.687770709395408630e-04,7.087538251653313637e-04,2.917460551543626934e-05
8.808195125311613083e-04,1.456952741136774421e-04,7.062788936309516430e-04,2.884534842451103032e-05
9.682361269369721413e-04,2.227234217571094632e-04,7.170902099460363388e-04,2.842248431988991797e-05
1.139638596214354038e-03,3.039069997612386942e-04,8.069420582614839077e-04,2.878947088902350515e-05
1.310059917159378529e-03,3.150659613311290741e-04,9.599528275430202484e-04,3.504113919916562736e-05
1.440343097783625126e-03,4.257396503817290068e-04,9.786862647160887718e-04,3.591712084016762674e-05
1.038779271766543388e-03,2.720312040764838457e-04,7.389791426248848438e-04,2.776889959932304919e-05
1.058263238519430161e-03,2.438068913761526346e-04,7.894826121628284454e-04,2.497377863619476557e-05
1.346361823379993439e-03,4.924235981889069080e-04,8.283592178486287594e-04,2.557900552346836776e-05
8.842314127832651138e-04,1.415046135662123561e-04,7.112342282198369503e-04,3.149253825540654361e-05
8.757208124734461308e-04,1.509840076323598623e-04,6.970606627874076366e-04,2.767615114862564951e-05
9.077122085727751255e-04,1.929369318531826138e-04,6.882569286972284317e-04,2.651837530720513314e-05
8.614361868239939213e-04,1.385074720019474626e-04,6.978313322179019451e-04,2.509739533707033843e-05
8.529864717274904251e-04,1.405520451953634620e-04,6.849182536825537682e-04,2.751613828877452761e-05
8.549435297027230263e-04,1.534973562229424715e-04,6.727321888320147991e-04,2.871393553505185992e-05
1.329560531303286552e-03,4.496595065575093031e-04,8.486721781082451344e-04,3.122893031104467809e-05
9.812988573685288429e-04,2.141079021384939551e-04,7.354199769906699657e-04,3.177094549755565822e-05
8.544140728190541267e-04,1.457593607483431697e-04,6.826349999755620956e-04,2.601969208626542240e-05
8.874625200405716896e-04,1.846416562329977751e-04,6.757691735401749611e-04,2.705165570660028607e-05
8.414960466325283051e-04,1.423482026439160109e-04,6.716220523230731487e-04,2.752580439846497029e-05
8.908770396374166012e-04,1.623402640689164400e-04,7.030830602161586285e-04,2.545366260164882988e-05
9.836952667683362961e-04,2.308626280864700675e-04,7.255644304677844048e-04,2.726816455833613873e-05
1.051068771630525589e-03,2.162984164897352457e-04,8.133272058330476284e-04,2.144316385965794325e-05
9.580212645232677460e-04,2.258733584312722087e-04,7.021437049843370914e-04,3.000420474563725293e-05
8.122876170091331005e-04,1.272040972253307700e-04,6.558275199495255947e-04,2.925595981650985777e-05
1.124548492953181267e-03,2.861741813831031322e-04,8.123023435473442078e-04,2.607195165182929486e-05
1.146050984971225262e-03,3.570090048015117645e-04,7.625684374943375587e-04,2.647357541718520224e-05
1.069684280082583427e-03,2.775935281533747911e-04,7.683566655032336712e-04,2.373403549427166581e-05
8.030432509258389473e-04,1.258051779586821795e-04,6.485499325208365917e-04,2.868809497158508748e-05
8.173017995432019234e-04,1.308420032728463411e-04,6.608512485399842262e-04,2.560855682531837374e-05
1.030917745083570480e-03,2.796943008434027433e-04,7.219451363198459148e-04,2.927838431787677109e-05
9.267543791793286800e-04,1.969536097021773458e-04,7.050197455100715160e-04,2.478103306202683598e-05
1.011487096548080444e-03,2.498022222425788641e-04,7.292050286196172237e-04,3.247987115173600614e-05
7.851260015740990639e-04,1.159930980065837502e-04,6.412096554413437843e-04,2.792327541101258248e-05
8.639981970191001892e-04,1.593788620084524155e-04,6.799166440032422543e-04,2.470271101628895849e-05
1.017639879137277603e-03,2.049718023044988513e-04,7.921524229459464550e-04,2.051564479188527912e-05
8.665128843858838081e-04,1.512574381195008755e-04,6.854766397736966610e-04,2.977880103571806103e-05
1.076624030247330666e-03,3.192086587660014629e-04,7.245863671414554119e-04,3.282898251200094819e-05
9.806319139897823334e-04,2.098075638059526682e-04,7.464344380423426628e-04,2.438989758957177401e-05
7.623559795320034027e-04,1.084751420421525836e-04,6.254605832509696484e-04,2.842023786797653884e-05
8.867499418556690216e-04,1.749706279952079058e-04,6.848489283584058285e-04,2.693037095014005899e-05
9.890397777780890465e-04,2.628099464345723391e-04,6.968006491661071777e-04,2.942917672044131905e-05
8.994395029731094837e-04,1.917943736771121621e-04,6.815150263719260693e-04,2.613009746710304171e-05
7.749334326945245266e-04,1.206777014886029065e-04,6.254574982449412346e-04,2.879824933188501745e-05
7.845259970054030418e-04,1.285005564568564296e-04,6.270465091802179813e-04,2.897890044550877064e-05
9.526591165922582150e-04,2.270238037453964353e-04,6.982238264754414558e-04,2.741149000939913094e-05
8.109805057756602764e-04,1.577711809659376740e-04,6.245066761039197445e-04,2.870264688681345433e-05
8.617612766101956367e-04,1.777211873559281230e-04,6.556874723173677921e-04,2.835260784195270389e-05
1.003824407234787941e-03,2.445855352561920881e-04,7.340043666772544384e-04,2.523454350011888891e-05
1.267971238121390343e-03,3.081539471168071032e-04,9.237988851964473724e-04,3.601842399802990258e-05
1.062657916918396950e-03,3.236037737224251032e-04,7.130346493795514107e-04,2.601955566206015646e-05
7.965054246596992016e-04,1.281231088796630502e-04,6.420274730771780014e-04,2.635486998769920319e-05
7.703884039074182510e-04,1.149345844169147313e-04,6.303085829131305218e-04,2.514526204322464764e-05
8.746646926738321781e-04,2.046933950623497367e-04,6.394298397935926914e-04,3.054146145586855710e-05
8.933111676014959812e-04,2.342674124520272017e-04,6.328511517494916916e-04,2.619256338221020997e-05
7.578621734865009785e-04,1.161410109489224851e-04,6.130572292022407055e-04,2.866393151634838432e-05
7.327595376409590244e-04,1.029164050123654306e-04,6.012418889440596104e-04,2.860128915926907212e-05
7.829100359231233597e-04,1.387381780659779906e-04,6.185770616866648197e-04,2.559479435149114579e-05
7.998308865353465080e-04,1.370582613162696362e-04,6.359844701364636421e-04,2.678815872059203684e-05
9.654765017330646515e-04,2.387360000284388661e-04,6.977124139666557312e-04,2.902810047089587897e-05
8.544807787984609604e-04,1.533480826765298843e-04,6.694535259157419205e-04,3.167919931001961231e-05
8.966856985352933407e-04,2.145854086847975850e-04,6.552116828970611095e-04,2.688861604838166386e-05
1.056322362273931503e-03,2.969214692711830139e-04,7.313906098715960979e-04,2.801023038045968860e-05
7.351398235186934471e-04,1.097404310712590814e-04,5.963728181086480618e-04,2.902656524383928627e-05
7.287074695341289043e-04,1.039405688061378896e-04,5.983479204587638378e-04,2.641899300215300173e-05
7.650877814739942551e-04,1.165246576420031488e-04,6.236121989786624908e-04,2.495093576726503670e-05
8.158747223205864429e-04,1.699966524029150605e-04,6.180691416375339031e-04,2.780895556497853249e-05
7.759737200103700161e-04,1.363077608402818441e-04,6.119980243965983391e-04,2.766790021269116551e-05
7.719181012362241745e-04,1.334612170467153192e-04,6.112171104177832603e-04,2.723977377172559500e-05
8.538474794477224350e-04,1.596941438037902117e-04,6.621044012717902660e-04,3.204893073416315019e-05
8.024731650948524475e-04,1.738849387038499117e-04,5.997557891532778740e-04,2.883245724660810083e-05
7.542504463344812393e-04,1.210900081787258387e-04,6.068338989280164242e-04,2.632650466694030911e-05
7.301235455088317394e-04,1.198479949380271137e-04,5.816842895001173019e-04,2.859123742382507771e-05
7.117536733858287334e-04,1.019575138343498111e-04,5.826231208629906178e-04,2.717302959354128689e-05
8.865412091836333275e-04,2.091088681481778622e-04,6.499276496469974518e-04,2.750469138845801353e-05
7.367795915342867374e-04,1.267703191842883825e-04,5.824759136885404587e-04,2.753332046268042177e-05
7.622647681273519993e-04,1.328732469119131565e-04,6.000259309075772762e-04,2.936560849775560200e-05
8.755086455494165421e-04,1.975679333554580808e-04,6.523391348309814930e-04,2.560159737186040729e-05
1.135068247094750404e-03,4.546307318378239870e-04,6.527408258989453316e-04,2.769667480606585741e-05
7.544110412709414959e-04,1.374669664073735476e-04,5.888832383789122105e-04,2.806079646688885987e-05
7.020716439001262188e-04,1.015086454572156072e-04,5.730918492190539837e-04,2.747118742263410240e-05
7.233013748191297054e-04,1.159736420959234238e-04,5.786695983260869980e-04,2.865814349206630141e-05
7.009677938185632229e-04,9.882650920189917088e-05,5.732275312766432762e-04,2.891380063374526799e-05
7.116409251466393471e-04,1.139674204750917852e-04,5.707234959118068218e-04,2.695003604458179325e-05
8.560116984881460667e-04,2.326953690499067307e-04,5.947546451352536678e-04,2.856169885490089655e-05
7.230953196994960308e-04,1.144976413343101740e-04,5.803193198516964912e-04,2.827838579833041877e-05
1.039422466419637203e-03,3.938178124371916056e-04,6.181796197779476643e-04,2.742505421338137239e-05
8.029696182347834110e-04,1.312816457357257605e-04,6.397155812010169029e-04,3.197238766006194055e-05
9.722443646751344204e-04,2.900355029851198196e-04,6.543218041770160198e-04,2.788703204714693129e-05
6.876349798403680325e-04,9.453530947212129831e-05,5.657621077261865139e-04,2.733758265094365925e-05
7.457547471858561039e-04,1.228731416631489992e-04,5.929051549173891544e-04,2.997642695845570415e-05
7.372940308414399624e-04,1.028826591209508479e-04,6.021978915669023991e-04,3.221347287762910128e-05
7.859076722525060177e-04,1.357542787445709109e-04,6.251145969144999981e-04,2.503876567061524838e-05
7.521837251260876656e-04,1.339465961791574955e-04,5.905777215957641602e-04,2.765937824733555317e-05
8.051874465309083462e-04,1.285961188841611147e-04,6.537915323860943317e-04,2.279974796692840755e-05
9.994934080168604851e-04,2.663306077010929585e-04,6.995230796746909618e-04,3.363977521075867116e-05
7.110844599083065987e-04,1.079647481674328446e-04,5.764075322076678276e-04,2.671218317118473351e-05
9.342925040982663631e-04,2.705342194531112909e-04,6.330810720100998878e-04,3.067726720473729074e-05
1.311068306677043438e-03,5.355633329600095749e-04,7.451383280567824841e-04,3.036656744370702654e-05
6.662103696726262569e-04,8.837837231112644076e-05,5.499586695805191994e-04,2.787330595310777426e-05
6.959717720746994019e-04,1.050721548381261528e-04,5.649556987918913364e-04,2.594390025478787720e-05
9.416753891855478287e-04,2.533546648919582367e-04,6.586905219592154026e-04,2.963020051538478583e-05
8.353898301720619202e-04,1.769364898791536689e-04,6.283849361352622509e-04,3.006839506269898266e-05
6.746734725311398506e-04,9.448716446058824658e-05,5.522590363398194313e-04,2.792725899780634791e-05
8.735712035559117794e-04,2.242362679680809379e-04,6.196948233991861343e-04,2.964008672279305756e-05
8.711253758519887924e-04,2.382819657213985920e-04,6.069316295906901360e-04,2.591178963484708220e-05
9.351574699394404888e-04,1.659018453210592270e-04,7.483132067136466503e-04,2.094243791361805052e-05
9.727466385811567307e-04,2.868423180188983679e-04,6.611315766349434853e-04,2.477269117662217468e-05
1.060205395333468914e-03,3.341007104609161615e-04,7.010772242210805416e-04,2.502747520338743925e-05
6.728488369844853878e-04,9.525768109597265720e-05,5.485666333697736263e-04,2.902447886299341917e-05
6.864413735456764698e-04,1.076133121387101710e-04,5.513629294000566006e-04,2.746508653217460960e-05
6.707851425744593143e-04,9.131601836998015642e-05,5.518246325664222240e-04,2.764448618108872324e-05
7.281695725396275520e-04,1.497078046668320894e-04,5.504079745151102543e-04,2.805375333991833031e-05
7.324577891267836094e-04,1.166219954029656947e-04,5.839345976710319519e-04,3.190116331097669899e-05
7.911678403615951538e-04,1.734547404339537024e-04,5.881054676137864590e-04,2.960763231385499239e-05
7.593935006298124790e-04,1.373639242956414819e-04,5.903816199861466885e-04,3.164794543408788741e-05
7.323145400732755661e-04,1.507815177319571376e-04,5.525355227291584015e-04,2.899747596529778093e-05
6.936737918294966221e-04,1.033269581967033446e-04,5.597781855612993240e-04,3.056861896766349673e-05
7.439149194397032261e-04,1.079793510143645108e-04,6.130902329459786415e-04,2.284536458319053054e-05
7.697275141254067421e-04,1.169816750916652381e-04,6.294905324466526508e-04,2.325530113012064248e-05
6.919234874658286572e-04,1.078659552149474621e-04,5.532814539037644863e-04,3.077610381296835840e-05
6.696403142996132374e-04,9.678947390057146549e-05,5.437789950519800186e-04,2.907189809775445610e-05
7.750255754217505455e-04,1.844110083766281605e-04,5.633377004414796829e-04,2.727684295678045601e-05


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
5.931803131103515625e+01,8.176460266113281250e+00,5.114157104492187500e+01,0.000000000000000000e+00
3.203307688236236572e-01,2.212606221437454224e-01,9.904417395591735840e-02,2.595432488305959851e-05
8.118773996829986572e-02,4.555176571011543274e-02,3.560784086585044861e-02,2.813479841279331595e-05
4.182677343487739563e-02,2.043646946549415588e-02,2.136586606502532959e-02,2.443766243231948465e-05
2.850179746747016907e-02,1.380640361458063126e-02,1.467122323811054230e-02,2.416949246253352612e-05
2.029848657548427582e-02,1.042649149894714355e-02,9.846545755863189697e-03,2.544901872170157731e-05
1.631746999919414520e-02,8.365402929484844208e-03,7.925292477011680603e-03,2.677556585695128888e-05
1.336798630654811859e-02,6.834090687334537506e-03,6.519109942018985748e-03,1.478605099691776559e-05
1.105269789695739746e-02,5.681958049535751343e-03,5.346610676497220993e-03,2.412880530755501240e-05
9.347095154225826263e-03,4.695720970630645752e-03,4.629535600543022156e-03,2.183842298109084368e-05
8.896930143237113953e-03,4.081670660525560379e-03,4.777240566909313202e-03,3.801829006988555193e-05
6.925206631422042847e-03,3.303918521851301193e-03,3.598683280870318413e-03,2.260507790197152644e-05
6.168567575514316559e-03,2.841146197170019150e-03,3.311306238174438477e-03,1.611508741916622967e-05
6.269195582717657089e-03,2.642894862219691277e-03,3.591160057112574577e-03,3.514073978294618428e-05
5.095287691801786423e-03,2.135583898052573204e-03,2.942727878689765930e-03,1.697570587566588074e-05
5.434378981590270996e-03,2.074512653052806854e-03,3.354772226884961128e-03,5.094104835734469816e-06
4.524118266999721527e-03,1.730636344291269779e-03,2.764480886980891228e-03,2.900097751989960670e-05
4.145493730902671814e-03,1.565463840961456299e-03,2.561149653047323227e-03,1.888036422315053642e-05
3.891388652846217155e-03,1.453408622182905674e-03,2.417008159682154655e-03,2.097168726322706789e-05
3.814378054812550545e-03,1.382952905260026455e-03,2.401901409029960632e-03,2.952373142761643976e-05
3.619720693677663803e-03,1.302494551055133343e-03,2.288092626258730888e-03,2.913355456257704645e-05
3.298418130725622177e-03,1.174679258838295937e-03,2.099734963849186897e-03,2.400401899649295956e-05
3.515618387609720230e-03,1.222330844029784203e-03,2.260116161778569221e-03,3.317137452540919185e-05
3.177971113473176956e-03,1.150665106251835823e-03,2.001978224143385887e-03,2.532782127673272043e-05
2.898997394368052483e-03,9.999946923926472664e-04,1.876875408925116062e-03,2.212726212746929377e-05
2.872741082683205605e-03,9.664618992246687412e-04,1.887329737655818462e-03,1.894944216473959386e-05
2.889484399929642677e-03,1.002039178274571896e-03,1.858599833212792873e-03,2.884528657887130976e-05
2.655836520716547966e-03,8.781834039837121964e-04,1.757880672812461853e-03,1.977246756723616272e-05
2.486257348209619522e-03,8.221370517276227474e-04,1.638402813114225864e-03,2.571757067926228046e-05
2.433035522699356079e-03,7.956939516589045525e-04,1.610833569429814816e-03,2.650801434356253594e-05
2.404133323580026627e-03,8.219922310672700405e-04,1.555732102133333683e-03,2.640910497575532645e-05
2.240236382931470871e-03,6.895931437611579895e-04,1.529366592876613140e-03,2.127664629369974136e-05
2.557449974119663239e-03,7.789386436343193054e-04,1.743415021337568760e-03,3.509634916554205120e-05
2.232924569398164749e-03,6.558690220117568970e-04,1.559044932946562767e-03,1.801052530936431140e-05
2.031870419159531593e-03,5.887735751457512379e-04,1.421289169229567051e-03,2.180765113735105842e-05
2.032249234616756439e-03,6.177901523187756538e-04,1.391687081195414066e-03,2.277199382660910487e-05
1.918757334351539612e-03,5.572916707023978233e-04,1.338485279120504856e-03,2.298035178682766855e-05
2.035018755123019218e-03,5.474805366247892380e-04,1.454287674278020859e-03,3.325051147839985788e-05
1.871585031040012836e-03,4.752894747070968151e-04,1.372611965052783489e-03,2.368369314353913069e-05
1.975931460037827492e-03,5.278668249957263470e-04,1.414016936905682087e-03,3.404769449844025075e-05
1.939674839377403259e-03,4.948269343003630638e-04,1.418343861587345600e-03,2.650408532645087689e-05
1.925479387864470482e-03,5.364157259464263916e-04,1.366247539408504963e-03,2.281612250953912735e-05
1.769484020769596100e-03,4.559639492072165012e-04,1.282156328670680523e-03,3.136363011435605586e-05
1.703758956864476204e-03,4.385123320389539003e-04,1.238368451595306396e-03,2.687816777324769646e-05
1.631798804737627506e-03,4.119455988984555006e-04,1.195449382066726685e-03,2.440383286739233881e-05
1.834553317166864872e-03,4.435100709088146687e-04,1.355568761937320232e-03,3.547445157892070711e-05
1.544330618344247341e-03,3.589510452002286911e-04,1.161167281679809093e-03,2.421226781734731048e-05
1.497318968176841736e-03,3.455363621469587088e-04,1.124498783610761166e-03,2.728384606598410755e-05
1.439140760339796543e-03,2.918381651397794485e-04,1.124003669247031212e-03,2.329894596186932176e-05
1.379056600853800774e-03,2.817100903484970331e-04,1.071218284778296947e-03,2.612829666759353131e-05
1.426922739483416080e-03,3.036580164916813374e-04,1.097832689993083477e-03,2.543195478210691363e-05
1.388604054227471352e-03,3.093446430284529924e-04,1.051881001330912113e-03,2.737839349720161408e-05
1.375057967379689217e-03,2.764647069852799177e-04,1.067408709786832333e-03,3.118452877970412374e-05
1.419604755938053131e-03,3.394189116079360247e-04,1.048392266966402531e-03,3.179360282956622541e-05
1.277764094993472099e-03,2.313551813131198287e-04,1.014610403217375278e-03,3.179843770340085030e-05
1.291748252697288990e-03,2.480686816852539778e-04,1.018119044601917267e-03,2.556044273660518229e-05
1.243581064045429230e-03,2.305890520801767707e-04,9.853650117293000221e-04,2.762694202829152346e-05
1.255640410818159580e-03,2.443434204906225204e-04,9.794040815904736519e-04,3.189291601302102208e-05
1.232469570823013783e-03,2.470050239935517311e-04,9.547593072056770325e-04,3.070523962378501892e-05
1.303243450820446014e-03,2.579938445705920458e-04,1.020233379676938057e-03,2.501627932360861450e-05
1.174803590402007103e-03,2.177200658479705453e-04,9.272462921217083931e-04,2.983727608807384968e-05
1.137603307142853737e-03,1.971798483282327652e-04,9.103912743739783764e-04,3.003207348228897899e-05
1.245684572495520115e-03,2.764602249953895807e-04,9.421505383215844631e-04,2.707376370381098241e-05
1.102916663512587547e-03,1.963740214705467224e-04,8.765097591094672680e-04,3.003288293257355690e-05
1.363553223200142384e-03,3.855525283142924309e-04,9.521483443677425385e-04,2.585236507002264261e-05
1.181960571557283401e-03,2.732241409830749035e-04,8.786838734522461891e-04,3.005259532073978335e-05
1.034776098094880581e-03,1.818180608097463846e-04,8.241461473517119884e-04,2.881182263081427664e-05
1.590627245604991913e-03,5.095453234389424324e-04,1.050235936418175697e-03,3.084601121372543275e-05
1.089763129130005836e-03,2.054953365586698055e-04,8.545548771508038044e-04,2.971295361930970103e-05
9.937059367075562477e-04,1.678756816545501351e-04,7.946854457259178162e-04,3.114478386123664677e-05
9.740732493810355663e-04,1.690866338321939111e-04,7.772055105306208134e-04,2.778111047518905252e-05
1.027850317768752575e-03,2.178143622586503625e-04,7.822252227924764156e-04,2.781073089863639325e-05
9.807233000174164772e-04,1.886649697553366423e-04,7.646587328054010868e-04,2.739960291364695877e-05
1.205701846629381180e-03,3.378692490514367819e-04,8.391452138312160969e-04,2.868740193662233651e-05
9.098423761315643787e-04,1.465384120820090175e-04,7.352591492235660553e-04,2.804482755891513079e-05
1.060169772244989872e-03,2.637800353113561869e-04,7.707300828769803047e-04,2.565966315160039812e-05
9.682361269369721413e-04,2.227234217571094632e-04,7.170902099460363388e-04,2.842248431988991797e-05
1.058263238519430161e-03,2.438068913761526346e-04,7.894826121628284454e-04,2.497377863619476557e-05
8.614361868239939213e-04,1.385074720019474626e-04,6.978313322179019451e-04,2.509739533707033843e-05
8.544140728190541267e-04,1.457593607483431697e-04,6.826349999755620956e-04,2.601969208626542240e-05
1.051068771630525589e-03,2.162984164897352457e-04,8.133272058330476284e-04,2.144316385965794325e-05
1.069684280082583427e-03,2.775935281533747911e-04,7.683566655032336712e-04,2.373403549427166581e-05
1.011487096548080444e-03,2.498022222425788641e-04,7.292050286196172237e-04,3.247987115173600614e-05
1.076624030247330666e-03,3.192086587660014629e-04,7.245863671414554119e-04,3.282898251200094819e-05
8.994395029731094837e-04,1.917943736771121621e-04,6.815150263719260693e-04,2.613009746710304171e-05
8.617612766101956367e-04,1.777211873559281230e-04,6.556874723173677921e-04,2.835260784195270389e-05
7.703884039074182510e-04,1.149345844169147313e-04,6.303085829131305218e-04,2.514526204322464764e-05
7.829100359231233597e-04,1.387381780659779906e-04,6.185770616866648197e-04,2.559479435149114579e-05
1.056322362273931503e-03,2.969214692711830139e-04,7.313906098715960979e-04,2.801023038045968860e-05
7.759737200103700161e-04,1.363077608402818441e-04,6.119980243965983391e-04,2.766790021269116551e-05
7.301235455088317394e-04,1.198479949380271137e-04,5.816842895001173019e-04,2.859123742382507771e-05
8.755086455494165421e-04,1.975679333554580808e-04,6.523391348309814930e-04,2.560159737186040729e-05
7.009677938185632229e-04,9.882650920189917088e-05,5.732275312766432762e-04,2.891380063374526799e-05
8.029696182347834110e-04,1.312816457357257605e-04,6.397155812010169029e-04,3.197238766006194055e-05
7.859076722525060177e-04,1.357542787445709109e-04,6.251145969144999981e-04,2.503876567061524838e-05
9.342925040982663631e-04,2.705342194531112909e-04,6.330810720100998878e-04,3.067726720473729074e-05
8.353898301720619202e-04,1.769364898791536689e-04,6.283849361352622509e-04,3.006839506269898266e-05
9.727466385811567307e-04,2.868423180188983679e-04,6.611315766349434853e-04,2.477269117662217468e-05
7.281695725396275520e-04,1.497078046668320894e-04,5.504079745151102543e-04,2.805375333991833031e-05
6.936737918294966221e-04,1.033269581967033446e-04,5.597781855612993240e-04,3.056861896766349673e-05
7.750255754217505455e-04,1.844110083766281605e-04,5.633377004414796829e-04,2.727684295678045601e-05


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
1.390593774517288536e-02
1.412399634545473577e-02
1.548105436783868416e-02
1.686592978223867834e-02
1.779656484057725446e-02
1.847712247022136739e-02
1.916455007038612296e-02
1.985984739978659611e-02
2.056344750940307040e-02
2.127226587432969745e-02
2.198052596517295273e-02
2.268256973990516109e-02
2.337413283187611199e-02
2.405758723587516149e-02
2.472541519979044519e-02
2.538421898505921134e-02
2.602806493570684540e-02
2.665203375973625166e-02
2.725390485516413636e-02
2.786589954363325947e-02
2.843950834197541896e-02
2.898583804664023322e-02
2.953715634160973200e-02
3.008265523111050901e-02
3.054614923089386466e-02
3.101394014862897744e-02
3.145768028990909848e-02
3.191812801321349674e-02
3.237068396355301247e-02
3.280295420485276892e-02
3.320829617678411338e-02
3.361685770415127200e-02
3.402561817451119075e-02
3.442805345454178628e-02
3.481687046502521948e-02
3.518315616810749336e-02
3.555952511219010598e-02
3.591766289357264247e-02
3.628867273357481299e-02
3.666040535782737891e-02
3.700613260261415710e-02
3.733300755575208463e-02
3.763034718371274789e-02
3.796524401066243143e-02
3.827418212211055465e-02
3.862575215294797304e-02
3.893210432689038492e-02
3.927399926716258760e-02
3.957941202270980757e-02
3.987899482484423552e-02
4.016460966000201527e-02
4.046922273341343329e-02
4.078037627561238027e-02
4.105987177409369665e-02
4.133005052769943288e-02
4.161087164799685129e-02
4.189459555071895630e-02
4.217508180733801210e-02
4.245062717143566894e-02
4.271655279219491869e-02
4.297754214024434444e-02
4.328045573822673214e-02
4.355225149963266873e-02
4.379964900018351592e-02
4.404581683480554566e-02
4.429699525614970435e-02
4.454628571351690325e-02
4.479039428580056798e-02
4.502464284033053099e-02
4.525388212619051165e-02
4.549266129105652284e-02
4.573070028430055445e-02
4.597251828523267470e-02
4.620667199274036685e-02
4.644419472250082420e-02
4.667839653033590414e-02
4.690087617484518107e-02
4.712048958542303101e-02
4.735071959513952738e-02
4.755579276325697796e-02
4.775814503694841145e-02
4.797403320844287333e-02
4.818842272224475864e-02
4.839349668759328899e-02
4.860369843043708254e-02
4.881871371170202339e-02
4.902726572599046262e-02
4.924125185399411131e-02
4.944394870190601393e-02
4.965120630099600224e-02
4.985157311790172630e-02
5.004859784701334857e-02
5.024732676006458260e-02
5.044403812363737472e-02
5.063384928007495095e-02
5.083658339824521227e-02
5.104141120741293586e-02
5.124904359457183728e-02
5.144325976378595622e-02
5.164668010179333801e-02
5.183858686459417997e-02
5.203642396647657764e-02
5.222122768226099970e-02
5.241783605144148539e-02
5.261626748652092206e-02
5.281984722858983072e-02
5.302064951728654302e-02
5.321776078834176971e-02
5.339891662326895494e-02
5.358810902191715742e-02
5.377469829878041979e-02
5.396990982158460237e-02
5.416464132219495770e-02
5.435070784248990233e-02
5.453580653861229283e-02
5.472189383704417764e-02
5.492024833378406079e-02
5.510324377134104279e-02
5.529410410597661307e-02
5.548679627429121269e-02
5.567123550911762253e-02
5.585311274338679993e-02
5.602489187953828276e-02
5.619915172283630050e-02
5.637529933069168608e-02
5.654543037853947129e-02
5.671361626755526408e-02
5.688611221356848491e-02
5.706671035320529106e-02
5.723900252913297071e-02
5.740739119093159898e-02
5.758337871645875100e-02
5.773628783702880463e-02
5.789206891376294517e-02
5.804239383807888175e-02
5.819102607974682012e-02
5.834044101142447231e-02
5.846747460903543164e-02
5.860967221091912399e-02
5.875283936033483950e-02
5.888902650173270803e-02
5.901786180475947219e-02
5.916493880422480506e-02
5.930441979581644457e-02
5.944450178657632172e-02
5.958125920634277373e-02
5.972554157636970895e-02
5.987853490639789833e-02
6.001047594908669180e-02
6.014680780583012143e-02
6.028149304049270490e-02
6.041753320579525827e-02
6.054697305917490502e-02
6.068271925780770876e-02
6.080545881961647858e-02
6.094039045105531516e-02
6.107696436452381833e-02
6.120698773677554078e-02
6.134342925949313324e-02
6.147832578980048229e-02
6.161981368208909599e-02
6.175965231906194869e-02
6.189320345267202567e-02
6.203854911569203767e-02
6.218093964163962789e-02
6.231819846407794100e-02
6.246160840538379777e-02
6.260150995755749126e-02
6.275334272182078732e-02
6.289613992784894025e-02
6.304041235534335597e-02
6.318965776638084397e-02
6.334172746843251545e-02
6.349492907739359704e-02
6.364518290643648990e-02
6.379979074342560785e-02
6.395051519053673861e-02
6.410112132676713814e-02
6.425459587023474306e-02
6.441477154630093072e-02
6.456801982162516107e-02
6.472352772437443835e-02
6.487669265956164111e-02
6.503445548846777113e-02
6.519206510950668887e-02
6.534904164447573327e-02
6.550681493314645942e-02
6.567544474260568477e-02
6.582737808338016972e-02
6.598691160681646739e-02
6.614830605072696823e-02
6.630911805812199356e-02
6.646192895134746259e-02
6.662570230630947277e-02
6.678930415365133544e-02
6.694973456857718219e-02
6.711394461527127320e-02
6.728002752902395578e-02
6.743854484597183729e-02
6.760173974851002576e-02
6.776871609800856622e-02
6.793187185069184120e-02
6.809753611898737569e-02
6.826213323551891254e-02
6.843495278212319288e-02
6.860761867756359766e-02
6.877643201722764832e-02
6.894967792079949309e-02
6.912319359630804405e-02
6.929211843717131281e-02
6.946688027188795134e-02
6.964284174225972290e-02
6.981496816325893917e-02
6.999296525002975111e-02
7.016866263518106717e-02
7.034507963588068624e-02
7.052510952850586656e-02
7.069996529047010980e-02
7.087092706563662137e-02
7.104966059346308482e-02
7.123070444602035145e-02
7.140986775638950845e-02
7.158449111500578277e-02
7.176300152066157623e-02
7.194605287781301317e-02
7.212030129606045170e-02
7.230351717603032691e-02
7.248591984609267791e-02
7.266829080689211906e-02
7.284981211587009120e-02
7.303725500560268036e-02
7.321973456503505506e-02
7.340192224676815591e-02
7.358446570367463413e-02
7.376762742183280708e-02
7.394867621870587771e-02
7.413234512213126570e-02
7.431586086158287197e-02
7.450206539072090628e-02
7.468791480228523239e-02
7.487188177370249220e-02
7.505663866489140079e-02
7.524079953449221148e-02
7.542923361188814957e-02
7.561693948062045423e-02
7.580223321445536677e-02
7.599175382215668517e-02
7.618302483750381826e-02
7.637182304576918546e-02
7.656016480037580729e-02
7.674878761389336557e-02
7.693653339310241313e-02
7.712502365695429740e-02
7.731796603107946031e-02
7.750805203462601822e-02
7.769801760836289595e-02
7.788475768279165545e-02
7.807447170388936986e-02
7.826530256031685728e-02
7.845624201109119289e-02
7.864563140095855165e-02
7.883521260344190928e-02
7.902666655263468343e-02
7.921435414952138210e-02
7.940494673142467486e-02
7.959747862909533067e-02
7.978877849597412752e-02
7.997994975852026900e-02
8.017122567043413750e-02
8.036421054552547738e-02
8.055651921958990880e-02
8.075052665828054421e-02
8.094230294705473394e-02
8.113271909771732626e-02
8.132676626842205714e-02
8.151730973171904260e-02
8.171046922113499311e-02
8.190943835881374369e-02
8.210064870213470978e-02
8.229642819811483490e-02
8.249435661532038278e-02
8.268964038941832573e-02
8.288221393879303955e-02
8.307467740782910337e-02
8.326994793748235257e-02
8.346409491248021895e-02
8.365854555164614625e-02
8.385340325479924417e-02
8.404576475335961971e-02
8.423631327926432710e-02
8.443031738387271612e-02
8.462458657395449668e-02
8.481998096168319456e-02
8.501372670471539494e-02
8.520926161936988319e-02
8.540800735680449673e-02
8.560003866998075472e-02
8.579571634526962642e-02
8.599150922027246069e-02
8.618670602668576652e-02
8.638374470113489856e-02
8.657945290049545717e-02
8.677437089682657478e-02
8.696893770589662898e-02
8.716567993150706184e-02
8.736062519360646150e-02
8.755866781023557976e-02
8.775562673971183669e-02
8.795162574190290572e-02
8.814416977858771651e-02
8.834205828768411373e-02
8.853825277404055172e-02
8.873344145188209742e-02
8.892862585600781744e-02
8.912446957192268759e-02
8.931970662372212821e-02
8.951646860876766310e-02
8.971514515857904881e-02
8.991025971463345590e-02
9.010782512319479021e-02
9.030516972542175502e-02
9.050507852922194674e-02
9.070094272705578331e-02
9.089560105537977663e-02
9.109091693797759237e-02
9.128656988695188490e-02
9.148243557562521500e-02
9.167799963126761764e-02
9.187463246972667197e-02
9.207103755667053746e-02
9.226687820513738980e-02
9.246578905683501548e-02
9.266306686413230964e-02
9.286002585548690236e-02
9.305659299431505438e-02
9.325278573918376057e-02
9.345239350741064988e-02
9.364790622512429719e-02
9.384610793060083056e-02
9.404452571194051036e-02
9.424260480380881877e-02
9.444000218451348294e-02
9.463652037860620370e-02
9.483338752678968642e-02
9.503119437295426408e-02
9.522784706724612969e-02
9.542253290995550419e-02
9.562063554702086854e-02
9.581577230397192446e-02
9.601262222914730415e-02
9.620855633588107358e-02
9.640597602304512570e-02
9.660193177525533414e-02
9.679911683221309460e-02
9.699584821905252174e-02
9.719402117331683855e-02
9.739111193604502170e-02
9.758801460544540285e-02
9.778203969065395185e-02
9.797879359220033890e-02
9.817571761330674829e-02
9.837113974388037030e-02
9.856696810963025412e-02
9.876378022842638438e-02
9.895963626137675717e-02
9.915460762247092774e-02
9.934997910124745979e-02
9.954811063420836159e-02
9.974494291784116728e-02
9.994233804715305092e-02
1.001361447283053152e-01
1.003321761371026022e-01
1.005280476247730481e-01
1.007229603157535625e-01
1.009189638812637846e-01
1.011145414554258659e-01
1.013112582740135076e-01
1.015080480224183485e-01
1.017051804115508135e-01
1.019024066905113435e-01
1.020950102899071538e-01
1.022905972461128493e-01
1.024868514332754610e-01
1.026815786424815913e-01
1.028767565473561740e-01
1.030726943159026299e-01
1.032676109868155834e-01
1.034634431634807450e-01
1.036569287680689233e-01
1.038528159787695943e-01
1.040489251573109564e-01
1.042436558604951796e-01
1.044379075505827287e-01
1.046321501949098454e-01
1.048272323033066916e-01
1.050232866483792743e-01
1.052202546884767609e-01
1.054163334541872027e-01
1.056119952717018140e-01
1.058060585693091360e-01
1.060013436682690074e-01
1.061960635655760238e-01
1.063902870183498772e-01
1.065841696540231615e-01
1.067795100602020181e-01
1.069728004311116948e-01
1.071672412714835126e-01
1.073609049039451618e-01
1.075540639596424819e-01
1.077483634290630210e-01
1.079426065044896826e-01
1.081353207510816206e-01
1.083299704138243474e-01
1.085233183798267748e-01
1.087159626889361991e-01
1.089114900817005072e-01
1.091058262866989592e-01
1.093003111661122739e-01
1.094931152037705857e-01
1.096864548861606475e-01
1.098798400268021086e-01
1.100731223196728947e-01
1.102661249369168844e-01
1.104584151266743280e-01
1.106504679448256229e-01
1.108431164430612736e-01
1.110348435584557897e-01
1.112271109954177523e-01
1.114202085099420259e-01
1.116131930754934720e-01
1.118054072205163091e-01
1.119984099206597916e-01
1.121900512423820301e-01
1.123817842640011805e-01
1.125740924870103771e-01
1.127656309017598946e-01
1.129590376626838227e-01
1.131522990318939853e-01
1.133443270382786805e-01
1.135372032664788283e-01
1.137279139681687257e-01
1.139203900978296990e-01
1.141111622826705974e-01
1.143034574838661666e-01
1.144942055299527084e-01
1.146852250679111229e-01
1.148764944755029105e-01
1.150680974902148351e-01
1.152591799854839755e-01
1.154495509398909686e-01
1.156416742441908341e-01
1.158317140560665426e-01
1.160223135320610083e-01
1.162124761912315396e-01
1.164033482977177014e-01
1.165942514066770491e-01
1.167850378347038282e-01
1.169750314083799064e-01
1.171665927992486533e-01
1.173568733422555993e-01
1.175462318330810357e-01
1.177374334007696144e-01
1.179275352279100381e-01
1.181178672594853929e-01
1.183079639362253910e-01
1.184967614364613037e-01
1.186860707703182166e-01
1.188753959236009822e-01
1.190647211768752212e-01
1.192530312815151677e-01
1.194425805641666088e-01
1.196318022708293127e-01
1.198225633713616012e-01
1.200116011356353179e-01
1.201998495981867060e-01
1.203895326882924582e-01
1.205782801758233658e-01
1.207661735654482066e-01
1.209540830684377177e-01
1.211425582904176734e-01
1.213321377409345564e-01
1.215213447998807067e-01
1.217089492306845655e-01
1.218960662816045565e-01
1.220840751519086109e-01
1.222718254016230965e-01
1.224606985488336935e-01
1.226482481381260398e-01
1.228357615718007473e-01
1.230230876091319980e-01
1.232103518251447677e-01
1.233985847081015413e-01
1.235847109890439999e-01
1.237721412892758555e-01
1.239593107287824819e-01
1.241462692492454473e-01
1.243331226697795555e-01
1.245196470840537195e-01
1.247074048029981341e-01
1.248949734718125537e-01
1.250826666589392455e-01


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
1.390593774517288536e-02
1.847712247022136739e-02
2.198052596517295273e-02
2.538421898505921134e-02
2.843950834197541896e-02
3.101394014862897744e-02
3.320829617678411338e-02
3.518315616810749336e-02
3.700613260261415710e-02
3.862575215294797304e-02
4.016460966000201527e-02
4.161087164799685129e-02
4.297754214024434444e-02
4.429699525614970435e-02
4.549266129105652284e-02
4.667839653033590414e-02
4.775814503694841145e-02
4.881871371170202339e-02
4.985157311790172630e-02
5.083658339824521227e-02
5.183858686459417997e-02
5.281984722858983072e-02
5.377469829878041979e-02
5.472189383704417764e-02
5.567123550911762253e-02
5.654543037853947129e-02
5.740739119093159898e-02
5.819102607974682012e-02
5.888902650173270803e-02
5.958125920634277373e-02
6.028149304049270490e-02
6.094039045105531516e-02
6.161981368208909599e-02
6.231819846407794100e-02
6.304041235534335597e-02
6.379979074342560785e-02
6.456801982162516107e-02
6.534904164447573327e-02
6.614830605072696823e-02
6.694973456857718219e-02
6.776871609800856622e-02
6.860761867756359766e-02
6.946688027188795134e-02
7.034507963588068624e-02
7.123070444602035145e-02
7.212030129606045170e-02
7.303725500560268036e-02
7.394867621870587771e-02
7.487188177370249220e-02
7.580223321445536677e-02
7.674878761389336557e-02
7.769801760836289595e-02
7.864563140095855165e-02
7.959747862909533067e-02
8.055651921958990880e-02
8.151730973171904260e-02
8.249435661532038278e-02
8.346409491248021895e-02
8.443031738387271612e-02
8.540800735680449673e-02
8.638374470113489856e-02
8.736062519360646150e-02
8.834205828768411373e-02
8.931970662372212821e-02
9.030516972542175502e-02
9.128656988695188490e-02
9.226687820513738980e-02
9.325278573918376057e-02
9.424260480380881877e-02
9.522784706724612969e-02
9.620855633588107358e-02
9.719402117331683855e-02
9.817571761330674829e-02
9.915460762247092774e-02
1.001361447283053152e-01
1.011145414554258659e-01
1.020950102899071538e-01
1.030726943159026299e-01
1.040489251573109564e-01
1.050232866483792743e-01
1.060013436682690074e-01
1.069728004311116948e-01
1.079426065044896826e-01
1.089114900817005072e-01
1.098798400268021086e-01
1.108431164430612736e-01
1.118054072205163091e-01
1.127656309017598946e-01
1.137279139681687257e-01
1.146852250679111229e-01
1.156416742441908341e-01
1.165942514066770491e-01
1.175462318330810357e-01
1.184967614364613037e-01
1.194425805641666088e-01
1.203895326882924582e-01
1.213321377409345564e-01
1.222718254016230965e-01
1.232103518251447677e-01
1.241462692492454473e-01
1.250826666589392455e-01


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Error.csv <==
7.570250834714823407e-01
2.964456364550336342e-01
1.885564861919118984e-01
1.106421770887435624e-01
6.126782701303063600e-02
4.762943199187918281e-02
4.393564753744511747e-02
4.179445693116066313e-02
4.002468502282911789e-02
3.835614799990136325e-02
3.676898973853028052e-02
3.531821018548850222e-02
3.408174275546679843e-02
3.294864775022129932e-02
3.222518614517493052e-02
3.076652080656664540e-02
2.998590823850863160e-02
2.858237576430195173e-02
2.756772422498033129e-02
2.645045946153750174e-02
2.558470788578140476e-02
2.464472643192519921e-02
2.367427308223285509e-02
2.304353507943750559e-02
2.248871034725018203e-02
2.155248455582106301e-02
2.100228340377370898e-02
2.054429569866755498e-02
1.945583042349068384e-02
1.914046695580726154e-02
1.869981875392343063e-02
1.813861393449470866e-02
1.799297471768509377e-02
1.737519020756460655e-02
1.709827062065357589e-02
1.691712996554410250e-02
1.642385291308508938e-02
1.622508107776627836e-02
1.592021023876766944e-02
1.537931856506089164e-02
1.549840329766333409e-02
1.520195772637434467e-02
1.588547581113816665e-02
1.442785528795770961e-02
1.463947816884223277e-02
1.389700391924788073e-02
1.495924230622272533e-02
1.377721580099721017e-02
1.323250081242879385e-02
1.309882890578971740e-02
1.424774823503309473e-02
1.252921797269653664e-02
1.247751555571588802e-02
1.487389598487149842e-02
1.222048971225440754e-02
1.182737398101828090e-02
1.165378339493577595e-02
1.145142701626973049e-02
1.138185361789621416e-02
1.126328563734916265e-02
1.244606411174272939e-02
1.254872540513534210e-02
1.260087185672544019e-02
1.087933669938005027e-02
1.081113875499562990e-02
1.044208141362132705e-02
1.054197162650021696e-02
1.038466398411088190e-02
1.045640425141386096e-02
1.045922305687824877e-02
9.992985209174189490e-03
9.879812583473895904e-03
9.771986841198062462e-03
9.850842474346997724e-03
9.732827230462974544e-03
1.365704988611511281e-02
9.686903011045288128e-03
9.540009130097469592e-03
9.772620452284403597e-03
1.016153763311109653e-02
1.014729119591061511e-02
9.180770972410216141e-03
9.137011832397300831e-03
1.013746342296405374e-02
9.141843800615216675e-03
8.976607213825078466e-03
8.928158169561235119e-03
8.767559898175451838e-03
9.434745464178835583e-03
8.507731088860933516e-03
8.619103130638936655e-03
8.665527552438464023e-03
9.059731732750269870e-03
8.492567831819650831e-03
8.831974909380001237e-03
8.368142547261463865e-03
8.407808688761177554e-03
8.327810025096327520e-03
8.186822932115395135e-03
7.994614878290187687e-03
8.753870836683779952e-03
9.525653494893163153e-03
9.440836650216041792e-03
9.184109654324951189e-03
7.940386511129689587e-03
8.083690493644562006e-03
7.922374081714480057e-03
8.306630524494184806e-03
9.055091381708169768e-03
8.183397011053562820e-03
8.162743546579316611e-03
7.784996898072867565e-03
7.526470692469679202e-03
7.740940765029453823e-03
7.822886190402552481e-03
7.729580165412955686e-03
8.729952403161633442e-03
8.203549707578600830e-03
7.265393888527266718e-03
7.439594699096401323e-03
7.781011156169101960e-03
7.519903102186089976e-03
8.299549621482825087e-03
7.695713763437556088e-03
8.230836342702236436e-03
7.704427115435761447e-03
7.914896103458041871e-03
7.095456635070139691e-03
1.136893260335766417e-02
7.043534031352882696e-03
7.686941315040123415e-03
1.041469921714705503e-02
7.567462127705927057e-03
7.245714201861006530e-03
6.912831149917398298e-03
6.906014503461187053e-03
6.845836943346976164e-03
1.278229520245813440e-02
7.060734657636973458e-03
7.281101738635793914e-03
8.593365321300797111e-03
8.557458179440357096e-03
6.670226697794772938e-03
8.054574517273739576e-03
9.660256309676535161e-03
6.545179597599409121e-03
6.879161627875672418e-03
1.298537461572904332e-02
7.411831134667565962e-03
6.897119028935061111e-03
6.888780856068106757e-03
6.932328599447094147e-03
7.130758509481544688e-03
6.929898421114009423e-03
1.003488001038586180e-02
6.737031855369169688e-03
6.724855523291769360e-03
8.276613637608183638e-03
7.837231241920126351e-03
6.994699162401667690e-03
9.230547840787119152e-03
6.381490862425520834e-03
7.751834430669516524e-03
6.740621880686771365e-03
6.526555451464408249e-03
8.889804343052126051e-03
7.025220992375112196e-03
7.930400100967200522e-03
7.250562238174752816e-03
6.539477677571483433e-03
7.365976693305821381e-03
6.306549828899290187e-03
6.598682857823705110e-03
6.210375476339818034e-03
6.366053443037406230e-03
7.165149793718752179e-03
6.430619338947425080e-03
6.225662195916704597e-03
6.292857680685094018e-03
6.919281461070377406e-03
7.974433257957344243e-03
6.343165113269034344e-03
6.236322461977489122e-03
6.253332885279682361e-03
6.365428229269299958e-03
6.331810579335487785e-03
6.733206778824938829e-03
1.004650045216959331e-02
7.695021658631967347e-03
6.261322995949981061e-03
5.997898502162139767e-03
6.005801999197956861e-03
9.205776237424667316e-03
5.939169724142915989e-03
5.976572168216178274e-03
6.821285931228787507e-03
6.480841715314228195e-03
8.285195342433226279e-03
8.596844532555171156e-03
6.868338326642553157e-03
6.176737327786730770e-03
6.749671324829295029e-03
6.491029951637959997e-03
6.826500680069028971e-03
6.019242957051296888e-03
5.921291256258797570e-03
6.275358748195473436e-03
6.542336765680244193e-03
5.878167823364299598e-03
7.381471244486209615e-03
5.781790367873950245e-03
6.170795778167524961e-03
6.342706848346344600e-03
8.559465803464750069e-03
6.261410439448365957e-03
5.944964893838558355e-03
6.181725746532188391e-03
6.319669490676848959e-03
9.841799550478140535e-03
5.731666742047397331e-03
5.832550179783009374e-03
5.684254142363192978e-03
6.364217060078485727e-03
5.895565875668551739e-03
6.779237329011470435e-03
9.139499586109697815e-03
5.891243564743608649e-03
7.940656363624173236e-03
6.049295036217513036e-03
6.398572198820512077e-03
6.768139748179015543e-03
5.623067893537695046e-03
6.089970041699578791e-03
6.157651075685293199e-03
6.105870746184395743e-03
6.971672353745324638e-03
5.806405957072347315e-03
5.905875203523442557e-03
5.945363561243209409e-03
5.574600575909891692e-03
6.226918718316123286e-03
5.676298051680419253e-03
6.989361887847581403e-03
5.795961130501326407e-03
5.604540383220103957e-03
5.941840716588597804e-03
5.779969767452262583e-03
7.714466486757432656e-03
5.525127111111636721e-03
5.588680239315583359e-03
5.445365102854563162e-03
5.732988702378765886e-03
5.571621644401436417e-03
6.865367803321559270e-03
6.260685289657233303e-03
5.773396233334874075e-03
5.967300767096222515e-03
5.665964596455122168e-03
5.507844111243211278e-03
5.699494108105183920e-03
5.659445060287635922e-03
5.446338585932714027e-03
5.427985472921966099e-03
6.203234392438400531e-03
5.453473819828748639e-03
5.799765787967287901e-03
6.921160585335679218e-03
5.327409794997567741e-03
5.419153417310304706e-03
5.653833713528402631e-03
5.506316968604507180e-03
5.796214705577972838e-03
8.911105459641582502e-03
7.439383936126133141e-03
5.896800504132175894e-03
7.314338825237427962e-03
8.848660039880893238e-03
6.586235015715221838e-03
7.121854880843507020e-03
7.159515810763417316e-03
8.665457861711993101e-03
5.946147661725287997e-03
5.768744014072096048e-03
6.514846268379025952e-03
5.701874464614826651e-03
5.260579389471359280e-03
5.482317394865755117e-03
6.955691734294858382e-03
6.340041774543992564e-03
6.643964168095019274e-03
6.096863996463209798e-03
5.379055905701511826e-03
5.559560067171399368e-03
5.520856448301229673e-03
5.373699804991645401e-03
5.931498526060301549e-03
6.867367630824712868e-03
5.176545243625070049e-03
5.448123771292486504e-03
5.636263619616818654e-03
5.514903727214121205e-03
5.425032154925168819e-03
5.642094264963416067e-03
6.041705257607074206e-03
5.501404350051349555e-03
5.247718384043318154e-03
5.754025422770117811e-03
5.265905468609073832e-03
6.055385242720132122e-03
7.354305974945376384e-03
5.909773153962074969e-03
5.639425483338313810e-03
6.251007423569039483e-03
6.026995328684906818e-03
5.883815018905274620e-03
5.852994449849557163e-03
7.415900994571025806e-03
6.467440939179423982e-03
5.652129913797702097e-03
5.600784006935716035e-03
5.402560372952450000e-03
6.864293340965370999e-03
5.528677280447188980e-03
5.552678437111389746e-03
5.193862499539241180e-03
6.576592850069880834e-03
5.813062948542844013e-03
5.166314938686284927e-03
5.014137689642463903e-03
5.697147558745058529e-03
5.734759194711226173e-03
5.796263034222535679e-03
5.094590324157303833e-03
5.246587918765517264e-03
5.152198463979811363e-03
5.248241588116491982e-03
6.082177413341464597e-03
5.837443528893597640e-03
5.245256770520949352e-03
5.763785397724654862e-03
5.622293412306963306e-03
5.308088534577908718e-03
5.412330706622434096e-03
5.178396389774724690e-03
5.342463262125302786e-03
4.973593605198929277e-03
7.737182004490509094e-03
5.093782985259029568e-03
5.750042454000623034e-03
5.162650179530400493e-03
4.950783604583722762e-03
5.337051863605830719e-03
5.351392827468048896e-03
6.252097964210430979e-03
5.269985633841988912e-03
6.391980887224493757e-03
5.702976239563541105e-03
6.044129305626284344e-03
6.553489474374681913e-03
5.274193527965412645e-03
5.132303043684176454e-03
5.980127174757932096e-03
5.107652966837901258e-03
5.675079877329056166e-03
5.813605829169357642e-03
5.671474459290054906e-03
5.191699096346725877e-03
7.309856837600053545e-03
9.344898858686037993e-03
5.629384311564507130e-03
6.927686375517434596e-03
5.973196545643144444e-03
5.702074484162641954e-03
5.898311816247783605e-03
5.193340822118922701e-03
4.901213544150224630e-03
4.941076919534792035e-03
6.281674276701176840e-03
6.170936973239862094e-03
5.216598162049555440e-03
6.543888009227771634e-03
5.779436316682115202e-03
5.244051892412967750e-03
5.223818425554294792e-03
4.936662466766147950e-03
4.859606913647269641e-03
5.985757796117849999e-03
5.409587074242729575e-03
8.092848557215306590e-03
5.393729514241389807e-03
5.204295726718159015e-03
5.154425029288044885e-03
5.002422607625321010e-03
5.447606408245797213e-03
5.494872132289093346e-03
5.008426580488356018e-03
5.891920639881102241e-03
5.447501727655040815e-03
5.970554204320707367e-03
5.609846315944291492e-03
5.003566794256556448e-03
5.268250572952705608e-03
5.035530796674345284e-03
4.853101954134652653e-03
6.306928235883500940e-03
5.373275818875424339e-03
5.210652353541574133e-03
5.242767459442271294e-03
4.904167594263441482e-03
4.839094593423704654e-03
4.876294479490984879e-03
5.449169699589551455e-03
6.480641593242725436e-03
4.758609124222171194e-03
5.313426729485913949e-03
8.071948539858419050e-03
4.868712033296219814e-03
5.557653249167127107e-03
5.715075379751942582e-03
5.670790630199875997e-03
5.565678280674111675e-03
4.941360744412382974e-03
5.595187952279276865e-03
5.199249751353608208e-03
5.147031441350031870e-03
6.026849855953329838e-03
6.657380115584208072e-03
5.771092655815315484e-03
4.785537719726562500e-03
4.835379893085617505e-03
4.835615001963153303e-03
5.299638109636422081e-03
4.925190045964366291e-03
5.194062820952175322e-03
4.757382318369898257e-03
5.704085455120511822e-03
4.845860476569240245e-03
6.620882688171246359e-03
5.519398324684302894e-03
5.475515917721009672e-03
5.695659516234597222e-03
4.820043970552657757e-03
5.460652195128131402e-03
5.230264529026587388e-03
5.051743651704742287e-03
4.834881236343647852e-03
4.609616747005894181e-03
4.741324391527499543e-03
5.532054522302192606e-03
4.618323234383061270e-03
5.614577713696700632e-03
4.999246818503382851e-03
4.709749167644354181e-03
5.369067995381809899e-03
5.789298927150934165e-03
4.813478743746536954e-03
4.922984504992752516e-03
4.971388865438444195e-03
4.698772035518658692e-03
5.399321957262460600e-03
5.592831139140297739e-03
5.202092604778830488e-03
5.036931455367411013e-03
4.632300978886570546e-03
5.236508870598093578e-03
5.874060627608715390e-03
4.865541871974000086e-03
5.232943325826580443e-03
5.732232880482445933e-03
5.425787188071938723e-03
8.412139670407353664e-03
4.532820948188772195e-03
5.559730853685648788e-03
4.562196121931143267e-03
4.925262432877324827e-03
4.800936507804541911e-03
4.636663116450827349e-03
6.032281273005059979e-03
4.631881190148199288e-03
4.686473391600634759e-03
5.683944049118450428e-03
5.173018364449944763e-03
6.280190051040087686e-03
8.002840746984095019e-03
4.654077230553214928e-03
4.690814235828712209e-03
5.307919246690434058e-03
4.768689717170569026e-03
4.474902897330819244e-03
5.310448064990551734e-03
4.915653924611469716e-03
4.703674097369906978e-03
5.427375532688244117e-03
4.509023401450175210e-03
5.670095169704732034e-03
4.438309900128578969e-03
5.259189526543530183e-03
4.502991600646146994e-03
5.470394754381723706e-03
7.160509647899700701e-03
4.699392161101382387e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
7.570250834714823407e-01
4.762943199187918281e-02
3.676898973853028052e-02
3.076652080656664540e-02
2.558470788578140476e-02
2.155248455582106301e-02
1.869981875392343063e-02
1.691712996554410250e-02
1.549840329766333409e-02
1.389700391924788073e-02
1.424774823503309473e-02
1.182737398101828090e-02
1.244606411174272939e-02
1.044208141362132705e-02
9.992985209174189490e-03
1.365704988611511281e-02
1.014729119591061511e-02
8.976607213825078466e-03
8.619103130638936655e-03
8.368142547261463865e-03
8.753870836683779952e-03
8.083690493644562006e-03
8.162743546579316611e-03
7.729580165412955686e-03
7.781011156169101960e-03
7.704427115435761447e-03
7.686941315040123415e-03
6.906014503461187053e-03
8.593365321300797111e-03
6.545179597599409121e-03
6.888780856068106757e-03
6.737031855369169688e-03
9.230547840787119152e-03
8.889804343052126051e-03
7.365976693305821381e-03
7.165149793718752179e-03
7.974433257957344243e-03
6.331810579335487785e-03
5.997898502162139767e-03
6.821285931228787507e-03
6.176737327786730770e-03
5.921291256258797570e-03
5.781790367873950245e-03
5.944964893838558355e-03
5.832550179783009374e-03
9.139499586109697815e-03
6.768139748179015543e-03
6.971672353745324638e-03
6.226918718316123286e-03
5.941840716588597804e-03
5.445365102854563162e-03
5.773396233334874075e-03
5.659445060287635922e-03
5.799765787967287901e-03
5.506316968604507180e-03
7.314338825237427962e-03
8.665457861711993101e-03
5.260579389471359280e-03
6.096863996463209798e-03
5.931498526060301549e-03
5.514903727214121205e-03
5.247718384043318154e-03
5.909773153962074969e-03
5.852994449849557163e-03
5.402560372952450000e-03
6.576592850069880834e-03
5.734759194711226173e-03
5.248241588116491982e-03
5.622293412306963306e-03
4.973593605198929277e-03
4.950783604583722762e-03
6.391980887224493757e-03
5.132303043684176454e-03
5.671474459290054906e-03
6.927686375517434596e-03
4.901213544150224630e-03
6.543888009227771634e-03
4.859606913647269641e-03
5.204295726718159015e-03
5.008426580488356018e-03
5.003566794256556448e-03
5.373275818875424339e-03
4.876294479490984879e-03
8.071948539858419050e-03
5.565678280674111675e-03
6.026849855953329838e-03
4.835615001963153303e-03
5.704085455120511822e-03
5.695659516234597222e-03
4.834881236343647852e-03
5.614577713696700632e-03
4.813478743746536954e-03
5.592831139140297739e-03
5.874060627608715390e-03
8.412139670407353664e-03
4.800936507804541911e-03
5.683944049118450428e-03
4.690814235828712209e-03
4.915653924611469716e-03
4.438309900128578969e-03
4.699392161101382387e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
3.297557353973388672e+00,1.363806486129760742e+00,1.933750987052917480e+00,0.000000000000000000e+00
6.322199702262878418e-01,5.442392826080322266e-01,8.811563998460769653e-02,-1.349699014099314809e-04
3.847174942493438721e-01,2.743390798568725586e-01,1.089141890406608582e-01,1.464218250475823879e-03
1.958013325929641724e-01,1.156666129827499390e-01,7.828631997108459473e-02,1.848395215347409248e-03
9.020102024078369141e-02,4.514082148671150208e-02,4.366562142968177795e-02,1.394579070620238781e-03
6.564553827047348022e-02,3.514911606907844543e-02,2.940915338695049286e-02,1.087271142750978470e-03
5.447293445467948914e-02,2.788519486784934998e-02,2.542105130851268768e-02,1.166691887192428112e-03
4.752719774842262268e-02,2.321938984096050262e-02,2.306646294891834259e-02,1.241345773451030254e-03
4.281084239482879639e-02,2.027872949838638306e-02,2.121610194444656372e-02,1.316010835580527782e-03
3.919812291860580444e-02,1.839177124202251434e-02,1.942075788974761963e-02,1.385590410791337490e-03
3.622151538729667664e-02,1.714145205914974213e-02,1.763653382658958435e-02,1.443531829863786697e-03
3.373713046312332153e-02,1.622909866273403168e-02,1.602036319673061371e-02,1.487670466303825378e-03
3.173966705799102783e-02,1.544568128883838654e-02,1.477530319243669510e-02,1.518679782748222351e-03
2.999363839626312256e-02,1.469029393047094345e-02,1.375123113393783569e-02,1.552113215439021587e-03
2.858442813158035278e-02,1.396868191659450531e-02,1.305207516998052597e-02,1.563672209158539772e-03
2.674882858991622925e-02,1.312785223126411438e-02,1.203050743788480759e-02,1.590468571521341801e-03
2.532627992331981659e-02,1.235868688672780991e-02,1.136935874819755554e-02,1.598233589902520180e-03
2.379772812128067017e-02,1.159641146659851074e-02,1.061083190143108368e-02,1.590484986081719398e-03
2.244997583329677582e-02,1.088051684200763702e-02,9.997221641242504120e-03,1.572237932123243809e-03
2.117826417088508606e-02,1.020499784499406815e-02,9.333282709121704102e-03,1.639983849599957466e-03
2.000237256288528442e-02,9.618905372917652130e-03,8.812671527266502380e-03,1.570794149301946163e-03
1.891771145164966583e-02,9.121226146817207336e-03,8.269167505204677582e-03,1.527318148873746395e-03
1.798294484615325928e-02,8.678815327584743500e-03,7.729536388069391251e-03,1.574593479745090008e-03
1.720567420125007629e-02,8.290570229291915894e-03,7.325608283281326294e-03,1.589494990184903145e-03
1.631440408527851105e-02,7.899350486695766449e-03,7.045224308967590332e-03,1.369829522445797920e-03
1.556423306465148926e-02,7.567061111330986023e-03,6.590262055397033691e-03,1.406910247169435024e-03
1.492386683821678162e-02,7.275598589330911636e-03,6.293681915849447250e-03,1.354586682282388210e-03
1.443490106612443924e-02,7.043513935059309006e-03,5.962129216641187668e-03,1.429257798008620739e-03
1.382101699709892273e-02,6.809112150222063065e-03,5.585122853517532349e-03,1.426781993359327316e-03
1.339564658701419830e-02,6.626026704907417297e-03,5.387925542891025543e-03,1.381694339215755463e-03
1.298469398170709610e-02,6.457494571805000305e-03,5.215420853346586227e-03,1.311777858063578606e-03
1.261615753173828125e-02,6.286655087023973465e-03,4.989332985132932663e-03,1.340168993920087814e-03
1.234471239149570465e-02,6.137671880424022675e-03,4.848813638091087341e-03,1.358226523734629154e-03
1.197423040866851807e-02,5.969019606709480286e-03,4.651058930903673172e-03,1.354152569547295570e-03
1.165301725268363953e-02,5.801593419164419174e-03,4.527889657765626907e-03,1.323534408584237099e-03
1.133203785866498947e-02,5.626304540783166885e-03,4.445960279554128647e-03,1.259773038327693939e-03
1.102349162101745605e-02,5.450515076518058777e-03,4.263018723577260971e-03,1.309957588091492653e-03
1.072567142546176910e-02,5.283266771584749222e-03,4.183382727205753326e-03,1.259021344594657421e-03
1.049281377345323563e-02,5.124632734805345535e-03,4.048957955092191696e-03,1.319222850725054741e-03
1.016645692288875580e-02,4.947533365339040756e-03,3.882467513903975487e-03,1.336455810815095901e-03
9.909489192068576813e-03,4.781936295330524445e-03,3.873490961268544197e-03,1.254062517546117306e-03
9.584008716046810150e-03,4.604191053658723831e-03,3.783761058002710342e-03,1.196056255139410496e-03
9.521044790744781494e-03,4.508031066507101059e-03,3.918124828487634659e-03,1.094888779334723949e-03
9.064737707376480103e-03,4.288944415748119354e-03,3.527600783854722977e-03,1.248191925697028637e-03
8.839006535708904266e-03,4.146299790591001511e-03,3.532697213813662529e-03,1.160009647719562054e-03
8.717088028788566589e-03,4.038555081933736801e-03,3.343460848554968834e-03,1.335072447545826435e-03
8.612484671175479889e-03,3.927177749574184418e-03,3.514886368066072464e-03,1.170420786365866661e-03
8.337897248566150665e-03,3.791776020079851151e-03,3.225324442610144615e-03,1.320796669460833073e-03
7.946078665554523468e-03,3.629712620750069618e-03,3.127874573692679405e-03,1.188491820357739925e-03
7.763791829347610474e-03,3.527075517922639847e-03,3.061801427975296974e-03,1.174914883449673653e-03
7.862062193453311920e-03,3.489293158054351807e-03,3.245921805500984192e-03,1.126847579143941402e-03
7.435827981680631638e-03,3.325260709971189499e-03,2.896940102800726891e-03,1.213627401739358902e-03
7.366058882325887680e-03,3.261931473389267921e-03,2.854338381439447403e-03,1.249788794666528702e-03
7.578103803098201752e-03,3.234856063500046730e-03,3.215624717995524406e-03,1.127622905187308788e-03
6.937634199857711792e-03,3.051332430914044380e-03,2.787250792607665062e-03,1.099050976336002350e-03
6.786721758544445038e-03,2.960068173706531525e-03,2.675449475646018982e-03,1.151204225607216358e-03
6.683392450213432312e-03,2.882899483665823936e-03,2.629015361890196800e-03,1.171477721072733402e-03
6.556360516697168350e-03,2.824624301865696907e-03,2.565538277849555016e-03,1.166197820566594601e-03
6.417955737560987473e-03,2.731729065999388695e-03,2.532988088205456734e-03,1.153238466940820217e-03
6.261322647333145142e-03,2.648788737133145332e-03,2.492584288120269775e-03,1.119949854910373688e-03
6.378414575010538101e-03,2.637203317135572433e-03,2.636132296174764633e-03,1.105079078115522861e-03
6.488429848104715347e-03,2.596597420051693916e-03,2.598384628072381020e-03,1.293447799980640411e-03
6.255923304706811905e-03,2.506881020963191986e-03,2.581909298896789551e-03,1.167132868431508541e-03
5.813817027956247330e-03,2.388692228123545647e-03,2.356374403461813927e-03,1.068750279955565929e-03
5.717661231756210327e-03,2.330797491595149040e-03,2.317216945812106133e-03,1.069646910764276981e-03
5.621510092169046402e-03,2.274795668199658394e-03,2.248486736789345741e-03,1.098227570764720440e-03
5.549074150621891022e-03,2.222487935796380043e-03,2.230337820947170258e-03,1.096248393878340721e-03
5.466416478157043457e-03,2.184579614549875259e-03,2.202442614361643791e-03,1.079394249245524406e-03
5.399196874350309372e-03,2.152068773284554482e-03,2.206225879490375519e-03,1.040902454406023026e-03
5.297117866575717926e-03,2.085338579490780830e-03,2.187930047512054443e-03,1.023849355988204479e-03
5.218800622969865799e-03,2.048546448349952698e-03,2.097324002534151077e-03,1.072930288501083851e-03
5.149516277015209198e-03,2.008910523727536201e-03,2.065192675217986107e-03,1.075412961654365063e-03
5.099977366626262665e-03,1.975310035049915314e-03,2.026038942858576775e-03,1.098628155887126923e-03
5.030624102801084518e-03,1.940499991178512573e-03,2.021015854552388191e-03,1.069108373485505581e-03
5.015973467379808426e-03,1.942581031471490860e-03,1.982982736080884933e-03,1.090409583412110806e-03
5.556444637477397919e-03,1.978680724278092384e-03,2.499792492017149925e-03,1.077971188351511955e-03
4.826623015105724335e-03,1.824769540689885616e-03,1.970720244571566582e-03,1.031133229844272137e-03
4.749204963445663452e-03,1.786473556421697140e-03,1.940012327395379543e-03,1.022719079628586769e-03
4.794793669134378433e-03,1.788851572200655937e-03,1.928079756908118725e-03,1.077862572856247425e-03
4.714430309832096100e-03,1.748238923028111458e-03,2.003056695684790611e-03,9.631348075345158577e-04
4.710223525762557983e-03,1.759288134053349495e-03,1.996585633605718613e-03,9.543499909341335297e-04
4.521983675658702850e-03,1.665365532971918583e-03,1.832387642934918404e-03,1.024230499751865864e-03
4.493966232985258102e-03,1.656974316574633121e-03,1.815246301703155041e-03,1.021745614707469940e-03
4.546358250081539154e-03,1.646986696869134903e-03,1.918649533763527870e-03,9.807219030335545540e-04
4.476094618439674377e-03,1.671480364166200161e-03,1.794157549738883972e-03,1.010456471703946590e-03
4.343514330685138702e-03,1.558941090479493141e-03,1.745941117405891418e-03,1.038632239215075970e-03
4.316745325922966003e-03,1.562383724376559258e-03,1.742764608934521675e-03,1.011596876196563244e-03
4.282653331756591797e-03,1.552135217934846878e-03,1.687533105723559856e-03,1.042984891682863235e-03
4.277787171304225922e-03,1.506707747466862202e-03,1.779826707206666470e-03,9.912526002153754234e-04
4.134488292038440704e-03,1.464100438170135021e-03,1.651764265261590481e-03,1.018623705022037029e-03
4.121864214539527893e-03,1.473012496717274189e-03,1.660284469835460186e-03,9.885672479867935181e-04
4.147148225456476212e-03,1.504425075836479664e-03,1.666921074502170086e-03,9.758022497408092022e-04
4.129665903747081757e-03,1.456013880670070648e-03,1.685499097220599651e-03,9.881525766104459763e-04
3.996499814093112946e-03,1.397657790221273899e-03,1.616568537428975105e-03,9.822733700275421143e-04
3.988372161984443665e-03,1.386125455610454082e-03,1.651206985116004944e-03,9.510394302196800709e-04
4.081336315721273422e-03,1.483138650655746460e-03,1.577524701133370399e-03,1.020672847516834736e-03
3.939985763281583786e-03,1.346400240436196327e-03,1.557995448820292950e-03,1.035590074025094509e-03
3.971442114561796188e-03,1.377509557642042637e-03,1.539685181342065334e-03,1.054247259162366390e-03
3.837990108877420425e-03,1.309952000156044960e-03,1.538519398309290409e-03,9.895184775814414024e-04
3.831483190879225731e-03,1.291595865041017532e-03,1.498842844739556313e-03,1.041044481098651886e-03
3.933341242372989655e-03,1.356201129965484142e-03,1.592134707607328892e-03,9.850054048001766205e-04
4.108161665499210358e-03,1.428815419785678387e-03,1.660128124058246613e-03,1.019217888824641705e-03
3.894162597134709358e-03,1.277605886571109295e-03,1.661493093706667423e-03,9.550635586492717266e-04
3.924290183931589127e-03,1.324950717389583588e-03,1.578587922267615795e-03,1.020751311443746090e-03
3.756604855880141258e-03,1.267329091206192970e-03,1.454457407817244530e-03,1.034818356856703758e-03
3.779947757720947266e-03,1.252947142347693443e-03,1.461082953028380871e-03,1.065917778760194778e-03
3.727429546415805817e-03,1.232698210515081882e-03,1.439268351532518864e-03,1.055462867952883244e-03
3.697167383506894112e-03,1.193034579046070576e-03,1.464419648982584476e-03,1.039713155478239059e-03
3.763800021260976791e-03,1.226338907144963741e-03,1.579634496010839939e-03,9.578267345204949379e-04
3.648422192782163620e-03,1.187104382552206516e-03,1.456544967368245125e-03,1.004772842861711979e-03
3.635473549365997314e-03,1.196531346067786217e-03,1.444515539333224297e-03,9.944267803803086281e-04
3.593480680137872696e-03,1.154934405349195004e-03,1.393870101310312748e-03,1.044676289893686771e-03
3.552607260644435883e-03,1.142524415627121925e-03,1.364030293188989162e-03,1.046052551828324795e-03
3.555668517947196960e-03,1.159491250291466713e-03,1.393600134178996086e-03,1.002577017061412334e-03
3.517439588904380798e-03,1.125385635532438755e-03,1.391278230585157871e-03,1.000775839202105999e-03
3.676373511552810669e-03,1.279865507967770100e-03,1.386865391395986080e-03,1.009642495773732662e-03
3.702221438288688660e-03,1.198214362375438213e-03,1.423730398528277874e-03,1.080276793800294399e-03
3.500350285321474075e-03,1.095372484996914864e-03,1.405298942700028419e-03,9.996787412092089653e-04
3.420014400035142899e-03,1.075263484381139278e-03,1.297693001106381416e-03,1.047057914547622204e-03
3.477721940726041794e-03,1.125267241150140762e-03,1.291582477279007435e-03,1.060872222296893597e-03
3.409749362617731094e-03,1.060871174558997154e-03,1.330447732470929623e-03,1.018430455587804317e-03
3.403354668989777565e-03,1.096983207389712334e-03,1.298677641898393631e-03,1.007693819701671600e-03
3.375336760655045509e-03,1.028946135193109512e-03,1.392428646795451641e-03,9.539618040435016155e-04
3.333676140755414963e-03,1.051906147040426731e-03,1.310521503910422325e-03,9.712484898045659065e-04
3.357366425916552544e-03,1.016721013002097607e-03,1.355942920781672001e-03,9.847024921327829361e-04
3.219578182324767113e-03,9.719309746287763119e-04,1.293532899580895901e-03,9.541143081150949001e-04
3.303520614281296730e-03,1.052243052981793880e-03,1.305386424064636230e-03,9.458909626118838787e-04
3.129892749711871147e-03,9.326039580628275871e-04,1.223633764311671257e-03,9.736550855450332165e-04
3.796277102082967758e-03,1.138244871981441975e-03,1.637249835766851902e-03,1.020782394334673882e-03
3.194846212863922119e-03,1.024602446705102921e-03,1.191470189951360226e-03,9.787733433768153191e-04
3.265683073550462723e-03,1.070249825716018677e-03,1.236387179233133793e-03,9.590463014319539070e-04
3.502363804727792740e-03,1.005251309834420681e-03,1.492700888775289059e-03,1.004411722533404827e-03
2.999896882101893425e-03,8.977316319942474365e-04,1.226645195856690407e-03,8.755199960432946682e-04
2.884829649701714516e-03,8.062772103585302830e-04,1.183820655569434166e-03,8.947317837737500668e-04
2.805856755003333092e-03,7.771640084683895111e-04,1.163126784376800060e-03,8.655660203658044338e-04
2.753841225057840347e-03,7.479817140847444534e-04,1.147804199717938900e-03,8.580553694628179073e-04
2.720353426411747932e-03,7.305142353288829327e-04,1.124861650168895721e-03,8.649774244986474514e-04
3.491931594908237457e-03,8.947280002757906914e-04,1.864603953436017036e-03,7.325996994040906429e-04
2.719656564295291901e-03,7.514223107136785984e-04,1.141550252214074135e-03,8.266839431598782539e-04
2.701689954847097397e-03,7.091019069775938988e-04,1.158244675025343895e-03,8.343434310518205166e-04
2.809504512697458267e-03,7.207932649180293083e-04,1.294115325435996056e-03,7.945960387587547302e-04
2.785102231428027153e-03,7.448747637681663036e-04,1.287146355025470257e-03,7.530812290497124195e-04
2.631275914609432220e-03,6.852213991805911064e-04,1.082374132238328457e-03,8.636804413981735706e-04
2.659176941961050034e-03,6.333489436656236649e-04,1.205631531774997711e-03,8.201963501051068306e-04
3.306763013824820518e-03,1.127290306612849236e-03,1.354543841443955898e-03,8.249290403909981251e-04
2.423577709123492241e-03,5.346552352420985699e-04,1.080426853150129318e-03,8.084955625236034393e-04
2.553002443164587021e-03,5.998535198159515858e-04,1.097926753573119640e-03,8.552221697755157948e-04
3.419512649998068810e-03,7.193070487119257450e-04,1.794280484318733215e-03,9.059251169674098492e-04
2.638069679960608482e-03,6.980546168051660061e-04,1.154860248789191246e-03,7.851547561585903168e-04
2.428613137453794479e-03,5.126763135194778442e-04,1.102402573451399803e-03,8.135343086905777454e-04
2.383224200457334518e-03,4.682398866862058640e-04,1.109523465856909752e-03,8.054608479142189026e-04
2.577367238700389862e-03,6.376475794240832329e-04,1.124341390095651150e-03,8.153781527653336525e-04
2.384466119110584259e-03,4.671884234994649887e-04,1.140128704719245434e-03,7.771488744765520096e-04
2.426455263048410416e-03,5.031927721574902534e-04,1.105931005440652370e-03,8.173314854502677917e-04
3.256857628002762794e-03,1.110996934585273266e-03,1.407362287864089012e-03,7.384985219687223434e-04
2.355976263061165810e-03,4.316675476729869843e-04,1.108469674363732338e-03,8.158389828167855740e-04
2.402994781732559204e-03,4.887054092250764370e-04,1.086508738808333874e-03,8.277807501144707203e-04
2.525270450860261917e-03,4.841657937504351139e-04,1.252375892363488674e-03,7.887288229539990425e-04
2.533560851588845253e-03,5.145619506947696209e-04,1.188868540339171886e-03,8.301303605549037457e-04
2.387926913797855377e-03,4.460482450667768717e-04,1.119061955250799656e-03,8.228166261687874794e-04
3.147603012621402740e-03,9.736188803799450397e-04,1.309706480242311954e-03,8.642777102068066597e-04
2.290896605700254440e-03,3.783115244004875422e-04,1.055161817930638790e-03,8.574231760576367378e-04
2.405839273706078529e-03,3.953411069232970476e-04,1.190766342915594578e-03,8.197317947633564472e-04
2.381417667493224144e-03,4.160060198046267033e-04,1.070137484930455685e-03,8.952741627581417561e-04
2.332325559109449387e-03,4.012566059827804565e-04,1.051949919201433659e-03,8.791189757175743580e-04
2.690494060516357422e-03,5.539920530281960964e-04,1.288505736738443375e-03,8.479961543343961239e-04
2.464051125571131706e-03,4.944883403368294239e-04,1.080215792171657085e-03,8.893469348549842834e-04
2.455358626320958138e-03,3.877044364344328642e-04,1.198824378661811352e-03,8.688297239132225513e-04
2.429986838251352310e-03,3.881069133058190346e-04,1.095745479688048363e-03,9.461344452574849129e-04
2.326465677469968796e-03,3.710387682076543570e-04,1.063593430444598198e-03,8.918335079215466976e-04
2.513802843168377876e-03,5.061411648057401180e-04,1.104757655411958694e-03,9.029039065353572369e-04
2.361494582146406174e-03,4.015988379251211882e-04,1.023019896820187569e-03,9.368758765049278736e-04
2.356270793825387955e-03,3.574653528630733490e-04,1.041923998855054379e-03,9.568815003149211407e-04
2.311746589839458466e-03,3.322350676171481609e-04,1.013034372590482235e-03,9.664772078394889832e-04
2.318054903298616409e-03,3.434976970311254263e-04,1.024498487822711468e-03,9.500586311332881451e-04
2.376597840338945389e-03,3.223883977625519037e-04,1.074388856068253517e-03,9.798206156119704247e-04
2.338046208024024963e-03,3.561404009815305471e-04,1.024274621158838272e-03,9.576311567798256874e-04
2.303154207766056061e-03,3.344585420563817024e-04,1.009458559565246105e-03,9.592372225597500801e-04
2.340727020055055618e-03,3.456949489191174507e-04,1.015161979012191296e-03,9.798699757084250450e-04
2.480661030858755112e-03,4.048472037538886070e-04,1.050574588589370251e-03,1.025239354930818081e-03
2.535761799663305283e-03,3.936614666599780321e-04,1.159610808826982975e-03,9.824895532801747322e-04
2.302120439708232880e-03,2.937500248663127422e-04,1.008073682896792889e-03,1.000296673737466335e-03
2.285268623381853104e-03,2.922754210885614157e-04,1.005532569251954556e-03,9.874606039375066757e-04
2.428598701953887939e-03,4.262495785951614380e-04,9.825046872720122337e-04,1.019844319671392441e-03
2.388833090662956238e-03,3.642584779299795628e-04,1.003346289508044720e-03,1.021228148601949215e-03
2.301315311342477798e-03,2.791351580526679754e-04,1.002590055577456951e-03,1.019589952193200588e-03
2.407119609415531158e-03,3.383787698112428188e-04,1.041684881784021854e-03,1.027055899612605572e-03
2.790228230878710747e-03,3.363804135005921125e-04,1.354590174742043018e-03,1.099257613532245159e-03
2.531623002141714096e-03,4.194959183223545551e-04,1.118754735216498375e-03,9.933722903952002525e-04
2.331812400370836258e-03,2.952265494968742132e-04,9.900631848722696304e-04,1.046522753313183784e-03
2.298420760780572891e-03,2.704000216908752918e-04,9.666044497862458229e-04,1.061416347511112690e-03
2.321389270946383476e-03,2.838689251802861691e-04,9.773790370672941208e-04,1.060141250491142273e-03
2.841631183400750160e-03,5.616019479930400848e-04,1.271912013180553913e-03,1.008117222227156162e-03
2.305469941347837448e-03,2.623721666168421507e-04,9.581348858773708344e-04,1.084962976165115833e-03
2.355821663513779640e-03,3.131183038931339979e-04,9.560763719491660595e-04,1.086627016775310040e-03
2.369395690038800240e-03,2.623453910928219557e-04,1.039415248669683933e-03,1.067635021172463894e-03
2.503463532775640488e-03,4.111032467335462570e-04,9.966409998014569283e-04,1.095719286240637302e-03
2.788730431348085403e-03,5.506523884832859039e-04,1.127702184021472931e-03,1.110375742428004742e-03
3.140047192573547363e-03,8.878235821612179279e-04,1.190446317195892334e-03,1.061777351424098015e-03
2.409336622804403305e-03,2.876955841202288866e-04,1.024871598929166794e-03,1.096769352443516254e-03
2.436499577015638351e-03,3.524082130752503872e-04,9.587164386175572872e-04,1.125374808907508850e-03
2.427023835480213165e-03,3.029787621926516294e-04,1.022148295305669308e-03,1.101896865293383598e-03
2.410599496215581894e-03,2.832084137480705976e-04,1.005644327960908413e-03,1.121746725402772427e-03
2.425755839794874191e-03,2.821777015924453735e-04,1.026510377414524555e-03,1.117067877203226089e-03
2.406822983175516129e-03,2.763544907793402672e-04,9.540398605167865753e-04,1.176428631879389286e-03
2.380559919402003288e-03,2.616764977574348450e-04,9.404901647940278053e-04,1.178393256850540638e-03
2.403109800070524216e-03,2.757638867478817701e-04,9.725557756610214710e-04,1.154790050350129604e-03
2.433500718325376511e-03,2.733252185862511396e-04,9.720195084810256958e-04,1.188156078569591045e-03
2.371008507907390594e-03,2.545060415286570787e-04,9.232372394762933254e-04,1.193265314213931561e-03
2.571281976997852325e-03,3.516616998240351677e-04,1.055831671692430973e-03,1.163788605481386185e-03
2.379328943789005280e-03,2.478749374859035015e-04,9.235657053068280220e-04,1.207888475619256496e-03
2.499365713447332382e-03,3.363494761288166046e-04,9.438557899557054043e-04,1.219160389155149460e-03
2.484695753082633018e-03,3.146890376228839159e-04,9.746627183631062508e-04,1.195344026200473309e-03
2.675475087016820908e-03,2.807987330015748739e-04,1.156152575276792049e-03,1.238523866049945354e-03
2.609674818813800812e-03,4.570335149765014648e-04,9.259829530492424965e-04,1.226658467203378677e-03
2.502142451703548431e-03,3.383484145160764456e-04,9.290071320720016956e-04,1.234787050634622574e-03
2.444839570671319962e-03,2.558263076934963465e-04,9.256071643903851509e-04,1.263406011275947094e-03
2.550564706325531006e-03,3.691649762913584709e-04,9.514202247373759747e-04,1.229979679919779301e-03
2.845045644789934158e-03,3.185069945175200701e-04,1.323045114986598492e-03,1.203493447974324226e-03
2.406469080597162247e-03,2.404219558229669929e-04,9.022291051223874092e-04,1.263818005099892616e-03
2.422382589429616928e-03,2.485000004526227713e-04,8.903897251002490520e-04,1.283492892980575562e-03
2.396979602053761482e-03,2.400541125098243356e-04,8.835460175760090351e-04,1.273379428312182426e-03
2.441527554765343666e-03,2.396321651758626103e-04,9.582075290381908417e-04,1.243687816895544529e-03
2.410857006907463074e-03,2.252518461318686604e-04,9.107022779062390327e-04,1.274902722798287868e-03
2.731058746576309204e-03,4.724640748463571072e-04,9.480053558945655823e-04,1.310589141212403774e-03
3.500709077343344688e-03,1.086027012206614017e-03,1.165386289358139038e-03,1.249295892193913460e-03
2.467727055773139000e-03,2.531128993723541498e-04,8.960281847976148129e-04,1.318585942499339581e-03
2.883364213630557060e-03,5.105135496705770493e-04,1.057619578205049038e-03,1.315231085754930973e-03
2.522287890315055847e-03,3.036213165614753962e-04,8.995714597404003143e-04,1.319095259532332420e-03
2.489195438101887703e-03,2.418981021037325263e-04,9.312442853115499020e-04,1.316053094342350960e-03
2.807413460686802864e-03,5.376899498514831066e-04,9.069504449144005775e-04,1.362773124128580093e-03
2.444500103592872620e-03,2.473832282703369856e-04,8.670071256347000599e-04,1.330109662376344204e-03
2.528846729546785355e-03,2.935184165835380554e-04,9.042294113896787167e-04,1.331098843365907669e-03
2.524007577449083328e-03,2.820640511345118284e-04,9.049225482158362865e-04,1.337020890787243843e-03
2.532355487346649170e-03,2.903560816776007414e-04,8.969983900897204876e-04,1.345001044683158398e-03
2.749076113104820251e-03,4.498017951846122742e-04,9.669588762335479259e-04,1.332315499894320965e-03
2.478025387972593307e-03,2.382905950071290135e-04,8.842772804200649261e-04,1.355457468889653683e-03
2.536953426897525787e-03,2.911395276896655560e-04,8.881014073267579079e-04,1.357712666504085064e-03
2.473093802109360695e-03,2.132331719622015953e-04,8.786995895206928253e-04,1.381161040626466274e-03
2.472655382007360458e-03,2.377734053879976273e-04,8.528032340109348297e-04,1.382078626193106174e-03
2.518611960113048553e-03,2.326495159650221467e-04,9.148145327344536781e-04,1.371147809550166130e-03
2.449637046083807945e-03,2.042364503722637892e-04,8.646956994198262691e-04,1.380704925395548344e-03
2.722810488194227219e-03,3.892154200002551079e-04,9.544641943648457527e-04,1.379130873829126358e-03
2.517519518733024597e-03,2.473478089086711407e-04,8.548769401386380196e-04,1.415294827893376350e-03
2.498199231922626495e-03,2.413352776784449816e-04,8.434799383394420147e-04,1.413383870385587215e-03
2.515069907531142235e-03,2.326895773876458406e-04,8.839129586704075336e-04,1.398467342369258404e-03
2.793444087728857994e-03,5.377480410970747471e-04,8.214034023694694042e-04,1.434292644262313843e-03
3.187348833307623863e-03,7.707736222073435783e-04,9.660371579229831696e-04,1.450538053177297115e-03
2.566996961832046509e-03,3.077402361668646336e-04,8.232684922404587269e-04,1.435988233424723148e-03
2.491114661097526550e-03,2.184955956181511283e-04,8.366582915186882019e-04,1.435960642993450165e-03
2.487232908606529236e-03,2.087456814479082823e-04,8.367725531570613384e-04,1.441714586690068245e-03
2.498214133083820343e-03,2.024917048402130604e-04,8.573247469030320644e-04,1.438397564925253391e-03
2.515582833439111710e-03,2.311798743903636932e-04,8.366387337446212769e-04,1.447764108888804913e-03
2.868819748982787132e-03,4.970372538082301617e-04,8.863048860803246498e-04,1.485477667301893234e-03
2.669313922524452209e-03,3.300632815808057785e-04,8.720559999346733093e-04,1.467194641008973122e-03
2.552329096943140030e-03,2.362535597058013082e-04,8.461256511509418488e-04,1.469949726015329361e-03
2.517304383218288422e-03,1.948367571458220482e-04,8.741703932173550129e-04,1.448297174647450447e-03
2.534259110689163208e-03,2.242650080006569624e-04,8.347962284460663795e-04,1.475197845138609409e-03
2.544320188462734222e-03,2.258979802718386054e-04,8.308232645504176617e-04,1.487599103711545467e-03
2.573572564870119095e-03,2.327628026250749826e-04,8.488250314258038998e-04,1.491984701715409756e-03
2.553686965256929398e-03,2.255091239931061864e-04,8.447665022686123848e-04,1.483411178924143314e-03
2.505601383745670319e-03,1.899385388242080808e-04,8.270103717222809792e-04,1.488652545958757401e-03
2.517505548894405365e-03,1.910253922687843442e-04,8.194050751626491547e-04,1.507074921391904354e-03
2.635612385347485542e-03,2.756678732112050056e-04,8.793007582426071167e-04,1.480643753893673420e-03
2.522793132811784744e-03,1.998749939957633615e-04,8.154537645168602467e-04,1.507464330643415451e-03
2.585724694654345512e-03,2.301149070262908936e-04,8.291587582789361477e-04,1.526450971141457558e-03
2.882164670154452324e-03,4.616258956957608461e-04,9.004942257888615131e-04,1.520044519565999508e-03
2.513232175260782242e-03,1.822229387471452355e-04,8.078856626525521278e-04,1.523123471997678280e-03
2.560877241194248199e-03,2.147834748029708862e-04,8.185413898900151253e-04,1.527552376501262188e-03
2.578173298388719559e-03,2.082961000269278884e-04,8.249065722338855267e-04,1.544970669783651829e-03
2.628736663609743118e-03,2.621925377752631903e-04,8.233100525103509426e-04,1.543234218843281269e-03
2.855118131265044212e-03,4.971816670149564743e-04,7.971777813509106636e-04,1.560758682899177074e-03
3.065359778702259064e-03,4.034106386825442314e-04,1.117180683650076389e-03,1.544768572784960270e-03
3.390397643670439720e-03,8.913414203561842442e-04,9.607232059352099895e-04,1.538333017379045486e-03
2.654836513102054596e-03,2.461430267430841923e-04,8.366517140530049801e-04,1.572041772305965424e-03
2.766176825389266014e-03,2.597542188595980406e-04,9.597833268344402313e-04,1.546639250591397285e-03
3.194632474333047867e-03,5.763996159657835960e-04,1.047040801495313644e-03,1.571192056871950626e-03
2.897709142416715622e-03,4.346397181507200003e-04,8.395017939619719982e-04,1.623567542992532253e-03
2.770485822111368179e-03,2.551442594267427921e-04,9.520755265839397907e-04,1.563265919685363770e-03
2.923792926594614983e-03,4.008106479886919260e-04,9.183359215967357159e-04,1.604646327905356884e-03
3.222059924155473709e-03,5.868909065611660480e-04,1.009352738037705421e-03,1.625816221348941326e-03
2.674400340765714645e-03,2.451218315400183201e-04,8.204799378290772438e-04,1.608798629604279995e-03
2.720022574067115784e-03,3.105524228885769844e-04,8.193286485038697720e-04,1.590141677297651768e-03
2.672061091288924217e-03,2.050332695944234729e-04,8.743433281779289246e-04,1.592684537172317505e-03
2.659322693943977356e-03,2.275690349051728845e-04,8.116898243315517902e-04,1.620063791051506996e-03
2.574517391622066498e-03,1.789344387361779809e-04,7.809745147824287415e-04,1.614608452655375004e-03
2.626331755891442299e-03,2.100252895615994930e-04,7.954242755658924580e-04,1.620882190763950348e-03
2.859930973500013351e-03,3.437127161305397749e-04,8.886232972145080566e-04,1.627595047466456890e-03
3.191839205101132393e-03,7.164169801399111748e-04,8.649110677652060986e-04,1.610511215403676033e-03
2.730447798967361450e-03,2.425108978059142828e-04,8.890935569070279598e-04,1.598843256942927837e-03
2.744023222476243973e-03,2.755424939095973969e-04,8.365120738744735718e-04,1.631968538276851177e-03
2.625984139740467072e-03,2.021436375798657537e-04,7.857116288505494595e-04,1.638129004277288914e-03
2.832720987498760223e-03,3.767138987313956022e-04,8.045536815188825130e-04,1.651453436352312565e-03
2.639840357005596161e-03,2.043973072431981564e-04,7.942129159346222878e-04,1.641230075620114803e-03
2.654567826539278030e-03,2.213607658632099628e-04,7.727481424808502197e-04,1.660459092818200588e-03
2.696033567190170288e-03,2.107416949002072215e-04,7.938104099594056606e-04,1.691481331363320351e-03
3.044701647013425827e-03,5.076372763141989708e-04,8.996291435323655605e-04,1.637435401789844036e-03
2.623098436743021011e-03,1.923858653753995895e-04,7.576327188871800900e-04,1.673079910688102245e-03
2.672456437721848488e-03,2.277614548802375793e-04,7.667363970540463924e-04,1.677958527579903603e-03
2.694583265110850334e-03,2.338471531402319670e-04,7.841810584068298340e-04,1.676555024459958076e-03
2.658851211890578270e-03,1.893221924547106028e-04,7.732959347777068615e-04,1.696233055554330349e-03
2.788854297250509262e-03,3.174998855683952570e-04,7.827886729501187801e-04,1.688565709628164768e-03
2.695403061807155609e-03,2.251352125313133001e-04,7.847227971069514751e-04,1.685545197688043118e-03
2.905060071498155594e-03,4.077779012732207775e-04,8.110787020996212959e-04,1.686203642748296261e-03
2.717774827033281326e-03,2.289625699631869793e-04,7.797813159413635731e-04,1.709030941128730774e-03
2.677362877875566483e-03,2.257947780890390277e-04,7.541693630628287792e-04,1.697398722171783447e-03
2.845643088221549988e-03,3.598823968786746264e-04,7.575324852950870991e-04,1.728228293359279633e-03
2.716216724365949631e-03,2.543395094107836485e-04,7.390127284452319145e-04,1.722864457406103611e-03
2.923725172877311707e-03,3.820255224127322435e-04,8.238738519139587879e-04,1.717825653031468391e-03
2.989321947097778320e-03,3.695483901537954807e-04,9.291360038332641125e-04,1.690637669526040554e-03
2.782935509458184242e-03,2.687697124201804399e-04,7.718221750110387802e-04,1.742343651130795479e-03
2.788320649415254593e-03,2.761823707260191441e-04,7.808962254785001278e-04,1.731241936795413494e-03
2.774305175989866257e-03,2.267253148602321744e-04,8.215486886911094189e-04,1.726031303405761719e-03
2.907382789999246597e-03,3.650193975772708654e-04,8.126558968797326088e-04,1.729707582853734493e-03
2.838600426912307739e-03,3.041278396267443895e-04,7.948274142108857632e-04,1.739645027555525303e-03
2.725606318563222885e-03,1.881884963950142264e-04,7.994663901627063751e-04,1.737951533868908882e-03
3.092133440077304840e-03,4.581143730320036411e-04,8.790540741756558418e-04,1.754965051077306271e-03
3.013426670804619789e-03,3.944778000004589558e-04,8.426972781307995319e-04,1.776251592673361301e-03
2.714964561164379120e-03,1.890740386443212628e-04,7.774335681460797787e-04,1.748456852510571480e-03
2.777373418211936951e-03,2.330802381038665771e-04,7.697964319959282875e-04,1.774496631696820259e-03
2.875030040740966797e-03,3.445230831857770681e-04,7.540381047874689102e-04,1.776468940079212189e-03
2.891769632697105408e-03,2.292589779244735837e-04,8.596483967266976833e-04,1.802862272597849369e-03
2.732203342020511627e-03,1.974139886442571878e-04,7.639851537533104420e-04,1.770804054103791714e-03
2.751566236838698387e-03,2.118919364875182509e-04,7.761525921523571014e-04,1.763521693646907806e-03
2.684889128431677818e-03,1.715963880997151136e-04,7.397743174806237221e-04,1.773518393747508526e-03
3.550024470314383507e-03,9.315522620454430580e-04,8.385077235288918018e-04,1.779964426532387733e-03
2.848518081009387970e-03,2.887120936065912247e-04,7.737448904663324356e-04,1.786060980521142483e-03
2.761087613180279732e-03,2.518655383028090000e-04,7.218496175482869148e-04,1.787372515536844730e-03
2.709622262045741081e-03,1.876681199064478278e-04,7.209356990642845631e-04,1.801018486730754375e-03
2.735874149948358536e-03,1.683502196101471782e-04,7.649632752873003483e-04,1.802560524083673954e-03
2.878975821658968925e-03,3.081648610532283783e-04,7.696052198298275471e-04,1.801205798983573914e-03
2.802180126309394836e-03,2.134073729394003749e-04,7.552053430117666721e-04,1.833567279390990734e-03
2.764710923656821251e-03,2.348186535527929664e-04,7.073564338497817516e-04,1.822535879909992218e-03
2.837151521816849709e-03,2.997800766024738550e-04,7.140095694921910763e-04,1.823361846618354321e-03
2.749944804236292839e-03,2.046928857453167439e-04,7.215035147964954376e-04,1.823748345486819744e-03
2.775833941996097565e-03,2.243903290946036577e-04,7.275337702594697475e-04,1.823909813538193703e-03
3.024140372872352600e-03,4.059627535752952099e-04,7.585603743791580200e-04,1.859617070294916630e-03
2.819029614329338074e-03,2.173881366616114974e-04,7.765461341477930546e-04,1.825095387175679207e-03
2.819722052663564682e-03,2.414453338133171201e-04,7.238351390697062016e-04,1.854441710747778416e-03
2.860566135495901108e-03,2.501144772395491600e-04,7.501777145080268383e-04,1.860274001955986023e-03
3.179329913109540939e-03,6.101458566263318062e-04,7.079432834871113300e-04,1.861240714788436890e-03
2.805850235745310783e-03,2.157162962248548865e-04,7.315407856367528439e-04,1.858593197539448738e-03
2.780525246635079384e-03,2.001534303417429328e-04,7.261309656314551830e-04,1.854240777902305126e-03
2.758259885013103485e-03,1.872034918051213026e-04,7.095787441357970238e-04,1.861477503553032875e-03
2.768744248896837234e-03,1.749050570651888847e-04,7.195981452241539955e-04,1.874240930192172527e-03
2.751940628513693810e-03,1.810181711334735155e-04,7.037275354377925396e-04,1.867194892838597298e-03
3.195384517312049866e-03,4.123629187233746052e-04,9.317826479673385620e-04,1.851239125244319439e-03
2.867195056751370430e-03,2.616747806314378977e-04,7.168049341998994350e-04,1.888715312816202641e-03
2.910939278081059456e-03,2.869068121071904898e-04,7.599699310958385468e-04,1.864062505774199963e-03
2.930914517492055893e-03,3.543457423802465200e-04,6.919954321347177029e-04,1.884573372080922127e-03
2.754340181127190590e-03,1.741800078889355063e-04,7.005276856943964958e-04,1.879632472991943359e-03
2.808521036058664322e-03,1.959146757144480944e-04,7.148223812691867352e-04,1.897783949971199036e-03
2.777667483314871788e-03,1.681083231233060360e-04,7.221493287943303585e-04,1.887409831397235394e-03
2.936900360509753227e-03,2.677112934179604053e-04,7.662487332709133625e-04,1.902940333820879459e-03
2.867058850824832916e-03,2.478281967341899872e-04,7.165719289332628250e-04,1.902658841572701931e-03
2.940437290817499161e-03,2.439305681036785245e-04,7.761987508274614811e-04,1.920307870022952557e-03
2.895162906497716904e-03,2.373701136093586683e-04,7.440384943038225174e-04,1.913754153065383434e-03
3.357267007231712341e-03,7.225738954730331898e-04,7.187308510765433311e-04,1.915962086059153080e-03
3.034590743482112885e-03,3.052810498047620058e-04,8.381092338822782040e-04,1.891200314275920391e-03
2.906916663050651550e-03,2.847888390533626080e-04,6.998162716627120972e-04,1.922311610542237759e-03
3.020273754373192787e-03,4.148808657191693783e-04,6.773266359232366085e-04,1.928066252730786800e-03
3.345072269439697266e-03,6.550977705046534538e-04,7.734116516076028347e-04,1.916563021950423717e-03
2.804890042170882225e-03,1.830235851230099797e-04,6.970318499952554703e-04,1.924834563396871090e-03
2.896270714700222015e-03,2.375487965764477849e-04,7.204394205473363400e-04,1.938282512128353119e-03
3.007571445778012276e-03,3.409977944102138281e-04,7.339759613387286663e-04,1.932597719132900238e-03
2.968673594295978546e-03,3.209885035175830126e-04,7.200660766102373600e-04,1.927619101479649544e-03
3.374018706381320953e-03,7.613218622282147408e-04,6.769647006876766682e-04,1.935732201673090458e-03
3.434299258515238762e-03,5.924665601924061775e-04,8.757853065617382526e-04,1.966047333553433418e-03
3.823168110102415085e-03,8.419612422585487366e-04,1.025014440529048443e-03,1.956192543730139732e-03
2.938516903668642044e-03,2.709195832721889019e-04,7.002094062045216560e-04,1.967387972399592400e-03
3.195858094841241837e-03,3.863646415993571281e-04,8.750182460062205791e-04,1.934475149028003216e-03
3.588882973417639732e-03,9.269902366213500500e-04,7.004528306424617767e-04,1.961439847946166992e-03
2.976801246404647827e-03,2.882615663111209869e-04,7.250960916280746460e-04,1.963443588465452194e-03
3.030330874025821686e-03,3.308198647573590279e-04,7.418632740154862404e-04,1.957647735252976418e-03
2.842892426997423172e-03,1.842846104409545660e-04,6.859382847324013710e-04,1.972669502720236778e-03
2.819932531565427780e-03,1.754071563482284546e-04,6.721510435454547405e-04,1.972374273464083672e-03
2.894139150157570839e-03,2.224418130936101079e-04,6.840917631052434444e-04,1.987605588510632515e-03
3.223642706871032715e-03,4.551096062641590834e-04,7.768368232063949108e-04,1.991696422919631004e-03
3.036331851035356522e-03,2.724219812080264091e-04,7.646679878234863281e-04,1.999241765588521957e-03
3.140043001621961594e-03,4.815782594960182905e-04,6.539613241329789162e-04,2.004503272473812103e-03
3.051785985007882118e-03,2.783685340546071529e-04,8.128774352371692657e-04,1.960539957508444786e-03
3.727818373590707779e-03,1.058052643202245235e-03,6.743504782207310200e-04,1.995415193960070610e-03
2.939398400485515594e-03,2.624887274578213692e-04,6.708942237310111523e-04,2.006015507504343987e-03
2.908405382186174393e-03,2.257164742331951857e-04,6.885189795866608620e-04,1.994169782847166061e-03
2.888289280235767365e-03,2.182434982387349010e-04,6.673989119008183479e-04,2.002646913751959801e-03
2.884788904339075089e-03,1.998928200919181108e-04,6.705830455757677555e-04,2.014312893152236938e-03
3.237083321437239647e-03,4.935286706313490868e-04,7.363646873272955418e-04,2.007189905270934105e-03
3.621543291956186295e-03,9.547113440930843353e-04,6.458474090322852135e-04,2.020984655246138573e-03
3.188597504049539566e-03,2.342286898056045175e-04,9.553948766551911831e-04,1.998973777517676353e-03
3.004450816661119461e-03,2.711492998059839010e-04,7.043015211820602417e-04,2.029000082984566689e-03
2.891499549150466919e-03,1.807495718821883202e-04,6.756651564501225948e-04,2.035084879025816917e-03
2.977356314659118652e-03,2.585600886959582567e-04,6.942031905055046082e-04,2.024593064561486244e-03
3.162737004458904266e-03,4.889563424512743950e-04,6.502571632154285908e-04,2.023523440584540367e-03
3.045927267521619797e-03,3.093609993811696768e-04,7.095919572748243809e-04,2.026974223554134369e-03
3.007808933034539223e-03,2.678078308235853910e-04,7.003963110037147999e-04,2.039604820311069489e-03
2.983954269438982010e-03,2.629483642522245646e-04,6.672032177448272705e-04,2.053802600130438805e-03
3.104479052126407623e-03,3.170778218191117048e-04,7.204654975794255733e-04,2.066935645416378975e-03
3.032153006643056870e-03,2.812633756548166275e-04,6.892517558299005032e-04,2.061637816950678825e-03
3.011589869856834412e-03,2.278346946695819497e-04,7.228655158542096615e-04,2.060889732092618942e-03
3.119333647191524506e-03,3.878204734064638615e-04,6.835388485342264175e-04,2.047974383458495140e-03
2.935177413746714592e-03,2.050845796475186944e-04,6.652456941083073616e-04,2.064847154542803764e-03
2.916573081165552139e-03,1.637803215999156237e-04,6.902781315147876740e-04,2.062514657154679298e-03
2.910737646743655205e-03,1.753289980115368962e-04,6.742998375557363033e-04,2.061108825728297234e-03
2.980582881718873978e-03,2.813214377965778112e-04,6.379032274708151817e-04,2.061358187347650528e-03
3.132999408990144730e-03,3.130444092676043510e-04,7.397826411761343479e-04,2.080172300338745117e-03
2.981546800583600998e-03,2.356071927351877093e-04,6.835139938630163670e-04,2.062425715848803520e-03
3.032414941117167473e-03,2.946886525023728609e-04,6.591560668312013149e-04,2.078570192679762840e-03
2.976856660097837448e-03,2.261896734125912189e-04,6.766864680685102940e-04,2.073980402201414108e-03
2.909040078520774841e-03,1.842901256168261170e-04,6.523161428049206734e-04,2.072433708235621452e-03
2.943580038845539093e-03,2.018398226937279105e-04,6.532827392220497131e-04,2.088457345962524414e-03
3.022230463102459908e-03,2.733534493017941713e-04,6.574661820195615292e-04,2.091410802677273750e-03
3.109079319983720779e-03,3.125819785054773092e-04,7.179621607065200806e-04,2.078535035252571106e-03
3.435425460338592529e-03,5.766052054241299629e-04,7.559135556221008301e-04,2.102906582877039909e-03
2.922245301306247711e-03,1.947901473613455892e-04,6.341929547488689423e-04,2.093262271955609322e-03
3.762527368962764740e-03,1.044338103383779526e-03,6.287640426307916641e-04,2.089425222948193550e-03
3.336551366373896599e-03,2.963661099784076214e-04,9.171841666102409363e-04,2.123001031577587128e-03
2.938621211796998978e-03,1.836613664636388421e-04,6.397884571924805641e-04,2.115171402692794800e-03
2.999633317813277245e-03,1.948485441971570253e-04,6.844268646091222763e-04,2.120357938110828400e-03
3.041210118681192398e-03,2.307928516529500484e-04,7.047386025078594685e-04,2.105678664520382881e-03
3.103743540123105049e-03,2.891125623136758804e-04,6.993080023676156998e-04,2.115322975441813469e-03
3.155207261443138123e-03,3.405746247153729200e-04,6.950299139134585857e-04,2.119602635502815247e-03
3.031693864613771439e-03,2.613671531435102224e-04,6.479403236880898476e-04,2.122386358678340912e-03
3.034072928130626678e-03,2.033145428868010640e-04,7.079382194206118584e-04,2.122820122167468071e-03
3.554894123226404190e-03,8.068184251897037029e-04,6.290301680564880371e-04,2.119045471772551537e-03
2.976828254759311676e-03,1.938383356900885701e-04,6.631892756558954716e-04,2.119800774380564690e-03
3.127628937363624573e-03,2.480457187630236149e-04,7.497231708839535713e-04,2.129859989508986473e-03
3.340186085551977158e-03,4.457868635654449463e-04,7.711884099990129471e-04,2.123210811987519264e-03
3.104689065366983414e-03,2.723951765801757574e-04,6.991742993704974651e-04,2.133119618520140648e-03
2.963823266327381134e-03,1.962175738299265504e-04,6.210181163623929024e-04,2.146587474271655083e-03
3.053949680179357529e-03,2.654659620020538568e-04,6.395984673872590065e-04,2.148885279893875122e-03
3.001930192112922668e-03,2.297592727700248361e-04,6.281281239353120327e-04,2.144042868167161942e-03
3.114125458523631096e-03,2.911787305492907763e-04,6.664899992756545544e-04,2.156456699594855309e-03
3.041354473680257797e-03,2.381911326665431261e-04,6.583816139027476311e-04,2.144781872630119324e-03
3.269394394010305405e-03,4.892463330179452896e-04,6.304254056885838509e-04,2.149722538888454437e-03
3.096432425081729889e-03,3.247446438763290644e-04,6.117104203440248966e-04,2.159977331757545471e-03
3.048195037990808487e-03,2.024098066613078117e-04,6.911926320753991604e-04,2.154592657461762428e-03
3.009542357176542282e-03,2.017864171648398042e-04,6.281064124777913094e-04,2.179649658501148224e-03
3.208286827430129051e-03,2.596545382402837276e-04,7.674467051401734352e-04,2.181185642257332802e-03
3.294408321380615234e-03,4.851855628658086061e-04,6.375571829266846180e-04,2.171665662899613380e-03
3.260711207985877991e-03,4.086121916770935059e-04,6.675453041680157185e-04,2.184553770348429680e-03
3.059232141822576523e-03,1.951103622559458017e-04,7.004750077612698078e-04,2.163646742701530457e-03
2.981372177600860596e-03,1.679720444371923804e-04,6.257086060941219330e-04,2.187691396102309227e-03
3.092826809734106064e-03,2.513548824936151505e-04,6.697024218738079071e-04,2.171769505366683006e-03
3.164923749864101410e-03,3.042333992198109627e-04,6.680355290882289410e-04,2.192654879763722420e-03
3.056389745324850082e-03,2.450013416819274426e-04,6.324097630567848682e-04,2.178978640586137772e-03
2.992569934576749802e-03,1.735856931190937757e-04,6.331669865176081657e-04,2.185817342251539230e-03
2.960899379104375839e-03,1.629269390832632780e-04,6.056283018551766872e-04,2.192344283685088158e-03
2.978500444442033768e-03,1.627806486794725060e-04,6.158922333270311356e-04,2.199827460572123528e-03
3.160137217491865158e-03,2.850739692803472281e-04,6.777223316021263599e-04,2.197340829297900200e-03
3.057765541598200798e-03,2.652604016475379467e-04,5.996084073558449745e-04,2.192896790802478790e-03
3.111195284873247147e-03,2.006727445404976606e-04,6.940845050849020481e-04,2.216438064351677895e-03
3.532989649102091789e-03,7.269259658642113209e-04,6.095669232308864594e-04,2.196496818214654922e-03
3.062128555029630661e-03,2.312782162334769964e-04,6.244012038223445415e-04,2.206449164077639580e-03
3.051555017009377480e-03,1.924826210597530007e-04,6.542453193105757236e-04,2.204827032983303070e-03
3.080925671383738518e-03,1.941560331033542752e-04,6.701027741655707359e-04,2.216666936874389648e-03
3.004550235345959663e-03,1.659241970628499985e-04,6.177683244459331036e-04,2.220857655629515648e-03
3.041316289454698563e-03,1.937395427376031876e-04,6.243535317480564117e-04,2.223223214969038963e-03
3.011834342032670975e-03,1.675616949796676636e-04,6.266910349950194359e-04,2.217581495642662048e-03
3.076812950894236565e-03,2.295022277394309640e-04,6.077865255065262318e-04,2.239524153992533684e-03
3.162830136716365814e-03,3.002073499374091625e-04,6.345433066599071026e-04,2.228079596534371376e-03
3.098268760368227959e-03,2.089554327540099621e-04,6.686376873403787613e-04,2.220675582066178322e-03
3.281601238995790482e-03,3.968451928813010454e-04,6.385407177731394768e-04,2.246215241029858589e-03
3.182908985763788223e-03,3.083481569774448872e-04,6.377315730787813663e-04,2.236829372122883797e-03
3.109075361862778664e-03,2.815426560118794441e-04,5.842210957780480385e-04,2.243311610072851181e-03
3.108420409262180328e-03,2.203063777415081859e-04,6.440980359911918640e-04,2.244015922769904137e-03
3.104115836322307587e-03,1.818430173443630338e-04,6.902932072989642620e-04,2.231979509815573692e-03
3.035853151232004166e-03,1.853769354056566954e-04,6.085018976591527462e-04,2.241974463686347008e-03
3.246395383030176163e-03,3.775885852519422770e-04,6.231003790162503719e-04,2.245706273242831230e-03
3.366557415574789047e-03,4.341192543506622314e-04,6.832761573605239391e-04,2.249161945655941963e-03
3.853509668260812759e-03,1.014345325529575348e-03,5.983224837109446526e-04,2.240841975435614586e-03
3.546041902154684067e-03,3.863352176267653704e-04,9.020859724842011929e-04,2.257620682939887047e-03
3.007563063874840736e-03,1.601890253368765116e-04,5.883449339307844639e-04,2.259029075503349304e-03
3.137076972052454948e-03,2.090328634949401021e-04,6.473376415669918060e-04,2.280706539750099182e-03
3.264252096414566040e-03,4.271400393918156624e-04,5.730420234613120556e-04,2.264070091769099236e-03
3.075205953791737556e-03,2.090426132781431079e-04,6.082963082008063793e-04,2.257867017760872841e-03
3.035136498510837555e-03,1.541617675684392452e-04,6.022242014296352863e-04,2.278750529512763023e-03
3.020108677446842194e-03,1.543901744298636913e-04,5.946948076598346233e-04,2.271023811772465706e-03
3.165860660374164581e-03,2.110279892804101110e-04,6.909969379194080830e-04,2.263835631310939789e-03
3.025421174243092537e-03,1.619024842511862516e-04,5.953037180006504059e-04,2.268214942887425423e-03
3.049308201298117638e-03,1.805702922865748405e-04,5.901762051507830620e-04,2.278561703860759735e-03
3.417225088924169540e-03,4.550979065243154764e-04,6.671891896985471249e-04,2.294937847182154655e-03
3.616882255300879478e-03,6.870233919471502304e-04,6.354523939080536366e-04,2.294406527653336525e-03
3.690865822136402130e-03,7.577711367048323154e-04,6.548134260810911655e-04,2.278281142935156822e-03
3.693069797009229660e-03,5.347082042135298252e-04,8.836089982651174068e-04,2.274752594530582428e-03
3.058810019865632057e-03,1.755168923409655690e-04,5.927995080128312111e-04,2.290493575856089592e-03
3.074712585657835007e-03,1.816277363104745746e-04,6.020992877893149853e-04,2.290985547006130219e-03
3.138801082968711853e-03,2.048023598035797477e-04,6.260481895878911018e-04,2.307950519025325775e-03
3.087173681706190109e-03,2.028424787567928433e-04,5.886799772270023823e-04,2.295651240274310112e-03
3.170781070366501808e-03,3.068231453653424978e-04,5.653330008499324322e-04,2.298624953255057335e-03
3.560005454346537590e-03,6.735360948368906975e-04,5.865349085070192814e-04,2.299934392794966698e-03
3.073846921324729919e-03,1.724283356452360749e-04,5.988491466268897057e-04,2.302569570019841194e-03
3.109230659902095795e-03,2.084129955619573593e-04,5.827364511787891388e-04,2.318081213161349297e-03
3.248077118769288063e-03,3.067625511903315783e-04,6.459336727857589722e-04,2.295380923897027969e-03
3.047429956495761871e-03,1.542725076433271170e-04,5.780908395536243916e-04,2.315066521987318993e-03
3.175267716869711876e-03,2.056489320239052176e-04,6.543357158079743385e-04,2.315283054485917091e-03
3.063187003135681152e-03,1.818303135223686695e-04,5.649995873682200909e-04,2.316357102245092392e-03
3.193908836692571640e-03,2.694732684176415205e-04,6.060292362235486507e-04,2.318406477570533752e-03
3.134345402941107750e-03,2.467689337208867073e-04,5.693808780051767826e-04,2.318195533007383347e-03
3.804845502600073814e-03,8.358261547982692719e-04,6.324806599877774715e-04,2.336538629606366158e-03
3.295941278338432312e-03,1.928395940922200680e-04,7.659571710973978043e-04,2.337144454941153526e-03
3.213027492165565491e-03,2.850340388249605894e-04,5.851021269336342812e-04,2.342891180887818336e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
3.297557353973388672e+00,1.363806486129760742e+00,1.933750987052917480e+00,0.000000000000000000e+00
6.564553827047348022e-02,3.514911606907844543e-02,2.940915338695049286e-02,1.087271142750978470e-03
3.622151538729667664e-02,1.714145205914974213e-02,1.763653382658958435e-02,1.443531829863786697e-03
2.674882858991622925e-02,1.312785223126411438e-02,1.203050743788480759e-02,1.590468571521341801e-03
2.000237256288528442e-02,9.618905372917652130e-03,8.812671527266502380e-03,1.570794149301946163e-03
1.556423306465148926e-02,7.567061111330986023e-03,6.590262055397033691e-03,1.406910247169435024e-03
1.298469398170709610e-02,6.457494571805000305e-03,5.215420853346586227e-03,1.311777858063578606e-03
1.133203785866498947e-02,5.626304540783166885e-03,4.445960279554128647e-03,1.259773038327693939e-03
9.909489192068576813e-03,4.781936295330524445e-03,3.873490961268544197e-03,1.254062517546117306e-03
8.717088028788566589e-03,4.038555081933736801e-03,3.343460848554968834e-03,1.335072447545826435e-03
7.862062193453311920e-03,3.489293158054351807e-03,3.245921805500984192e-03,1.126847579143941402e-03
6.786721758544445038e-03,2.960068173706531525e-03,2.675449475646018982e-03,1.151204225607216358e-03
6.378414575010538101e-03,2.637203317135572433e-03,2.636132296174764633e-03,1.105079078115522861e-03
5.621510092169046402e-03,2.274795668199658394e-03,2.248486736789345741e-03,1.098227570764720440e-03
5.218800622969865799e-03,2.048546448349952698e-03,2.097324002534151077e-03,1.072930288501083851e-03
5.556444637477397919e-03,1.978680724278092384e-03,2.499792492017149925e-03,1.077971188351511955e-03
4.710223525762557983e-03,1.759288134053349495e-03,1.996585633605718613e-03,9.543499909341335297e-04
4.343514330685138702e-03,1.558941090479493141e-03,1.745941117405891418e-03,1.038632239215075970e-03
4.121864214539527893e-03,1.473012496717274189e-03,1.660284469835460186e-03,9.885672479867935181e-04
4.081336315721273422e-03,1.483138650655746460e-03,1.577524701133370399e-03,1.020672847516834736e-03
3.933341242372989655e-03,1.356201129965484142e-03,1.592134707607328892e-03,9.850054048001766205e-04
3.779947757720947266e-03,1.252947142347693443e-03,1.461082953028380871e-03,1.065917778760194778e-03
3.635473549365997314e-03,1.196531346067786217e-03,1.444515539333224297e-03,9.944267803803086281e-04
3.676373511552810669e-03,1.279865507967770100e-03,1.386865391395986080e-03,1.009642495773732662e-03
3.409749362617731094e-03,1.060871174558997154e-03,1.330447732470929623e-03,1.018430455587804317e-03
3.219578182324767113e-03,9.719309746287763119e-04,1.293532899580895901e-03,9.541143081150949001e-04
3.265683073550462723e-03,1.070249825716018677e-03,1.236387179233133793e-03,9.590463014319539070e-04
2.753841225057840347e-03,7.479817140847444534e-04,1.147804199717938900e-03,8.580553694628179073e-04
2.809504512697458267e-03,7.207932649180293083e-04,1.294115325435996056e-03,7.945960387587547302e-04
2.423577709123492241e-03,5.346552352420985699e-04,1.080426853150129318e-03,8.084955625236034393e-04
2.383224200457334518e-03,4.682398866862058640e-04,1.109523465856909752e-03,8.054608479142189026e-04
2.355976263061165810e-03,4.316675476729869843e-04,1.108469674363732338e-03,8.158389828167855740e-04
3.147603012621402740e-03,9.736188803799450397e-04,1.309706480242311954e-03,8.642777102068066597e-04
2.690494060516357422e-03,5.539920530281960964e-04,1.288505736738443375e-03,8.479961543343961239e-04
2.513802843168377876e-03,5.061411648057401180e-04,1.104757655411958694e-03,9.029039065353572369e-04
2.376597840338945389e-03,3.223883977625519037e-04,1.074388856068253517e-03,9.798206156119704247e-04
2.535761799663305283e-03,3.936614666599780321e-04,1.159610808826982975e-03,9.824895532801747322e-04
2.301315311342477798e-03,2.791351580526679754e-04,1.002590055577456951e-03,1.019589952193200588e-03
2.298420760780572891e-03,2.704000216908752918e-04,9.666044497862458229e-04,1.061416347511112690e-03
2.369395690038800240e-03,2.623453910928219557e-04,1.039415248669683933e-03,1.067635021172463894e-03
2.436499577015638351e-03,3.524082130752503872e-04,9.587164386175572872e-04,1.125374808907508850e-03
2.380559919402003288e-03,2.616764977574348450e-04,9.404901647940278053e-04,1.178393256850540638e-03
2.379328943789005280e-03,2.478749374859035015e-04,9.235657053068280220e-04,1.207888475619256496e-03
2.502142451703548431e-03,3.383484145160764456e-04,9.290071320720016956e-04,1.234787050634622574e-03
2.422382589429616928e-03,2.485000004526227713e-04,8.903897251002490520e-04,1.283492892980575562e-03
3.500709077343344688e-03,1.086027012206614017e-03,1.165386289358139038e-03,1.249295892193913460e-03
2.807413460686802864e-03,5.376899498514831066e-04,9.069504449144005775e-04,1.362773124128580093e-03
2.749076113104820251e-03,4.498017951846122742e-04,9.669588762335479259e-04,1.332315499894320965e-03
2.518611960113048553e-03,2.326495159650221467e-04,9.148145327344536781e-04,1.371147809550166130e-03
2.515069907531142235e-03,2.326895773876458406e-04,8.839129586704075336e-04,1.398467342369258404e-03
2.487232908606529236e-03,2.087456814479082823e-04,8.367725531570613384e-04,1.441714586690068245e-03
2.552329096943140030e-03,2.362535597058013082e-04,8.461256511509418488e-04,1.469949726015329361e-03
2.553686965256929398e-03,2.255091239931061864e-04,8.447665022686123848e-04,1.483411178924143314e-03
2.585724694654345512e-03,2.301149070262908936e-04,8.291587582789361477e-04,1.526450971141457558e-03
2.628736663609743118e-03,2.621925377752631903e-04,8.233100525103509426e-04,1.543234218843281269e-03
2.766176825389266014e-03,2.597542188595980406e-04,9.597833268344402313e-04,1.546639250591397285e-03
3.222059924155473709e-03,5.868909065611660480e-04,1.009352738037705421e-03,1.625816221348941326e-03
2.574517391622066498e-03,1.789344387361779809e-04,7.809745147824287415e-04,1.614608452655375004e-03
2.744023222476243973e-03,2.755424939095973969e-04,8.365120738744735718e-04,1.631968538276851177e-03
2.696033567190170288e-03,2.107416949002072215e-04,7.938104099594056606e-04,1.691481331363320351e-03
2.658851211890578270e-03,1.893221924547106028e-04,7.732959347777068615e-04,1.696233055554330349e-03
2.677362877875566483e-03,2.257947780890390277e-04,7.541693630628287792e-04,1.697398722171783447e-03
2.782935509458184242e-03,2.687697124201804399e-04,7.718221750110387802e-04,1.742343651130795479e-03
2.725606318563222885e-03,1.881884963950142264e-04,7.994663901627063751e-04,1.737951533868908882e-03
2.875030040740966797e-03,3.445230831857770681e-04,7.540381047874689102e-04,1.776468940079212189e-03
3.550024470314383507e-03,9.315522620454430580e-04,8.385077235288918018e-04,1.779964426532387733e-03
2.878975821658968925e-03,3.081648610532283783e-04,7.696052198298275471e-04,1.801205798983573914e-03
2.775833941996097565e-03,2.243903290946036577e-04,7.275337702594697475e-04,1.823909813538193703e-03
3.179329913109540939e-03,6.101458566263318062e-04,7.079432834871113300e-04,1.861240714788436890e-03
2.751940628513693810e-03,1.810181711334735155e-04,7.037275354377925396e-04,1.867194892838597298e-03
2.754340181127190590e-03,1.741800078889355063e-04,7.005276856943964958e-04,1.879632472991943359e-03
2.940437290817499161e-03,2.439305681036785245e-04,7.761987508274614811e-04,1.920307870022952557e-03
3.020273754373192787e-03,4.148808657191693783e-04,6.773266359232366085e-04,1.928066252730786800e-03
2.968673594295978546e-03,3.209885035175830126e-04,7.200660766102373600e-04,1.927619101479649544e-03
3.195858094841241837e-03,3.863646415993571281e-04,8.750182460062205791e-04,1.934475149028003216e-03
2.819932531565427780e-03,1.754071563482284546e-04,6.721510435454547405e-04,1.972374273464083672e-03
3.051785985007882118e-03,2.783685340546071529e-04,8.128774352371692657e-04,1.960539957508444786e-03
2.884788904339075089e-03,1.998928200919181108e-04,6.705830455757677555e-04,2.014312893152236938e-03
2.891499549150466919e-03,1.807495718821883202e-04,6.756651564501225948e-04,2.035084879025816917e-03
2.983954269438982010e-03,2.629483642522245646e-04,6.672032177448272705e-04,2.053802600130438805e-03
2.935177413746714592e-03,2.050845796475186944e-04,6.652456941083073616e-04,2.064847154542803764e-03
2.981546800583600998e-03,2.356071927351877093e-04,6.835139938630163670e-04,2.062425715848803520e-03
3.022230463102459908e-03,2.733534493017941713e-04,6.574661820195615292e-04,2.091410802677273750e-03
3.336551366373896599e-03,2.963661099784076214e-04,9.171841666102409363e-04,2.123001031577587128e-03
3.155207261443138123e-03,3.405746247153729200e-04,6.950299139134585857e-04,2.119602635502815247e-03
3.127628937363624573e-03,2.480457187630236149e-04,7.497231708839535713e-04,2.129859989508986473e-03
3.001930192112922668e-03,2.297592727700248361e-04,6.281281239353120327e-04,2.144042868167161942e-03
3.048195037990808487e-03,2.024098066613078117e-04,6.911926320753991604e-04,2.154592657461762428e-03
3.059232141822576523e-03,1.951103622559458017e-04,7.004750077612698078e-04,2.163646742701530457e-03
2.992569934576749802e-03,1.735856931190937757e-04,6.331669865176081657e-04,2.185817342251539230e-03
3.111195284873247147e-03,2.006727445404976606e-04,6.940845050849020481e-04,2.216438064351677895e-03
3.004550235345959663e-03,1.659241970628499985e-04,6.177683244459331036e-04,2.220857655629515648e-03
3.098268760368227959e-03,2.089554327540099621e-04,6.686376873403787613e-04,2.220675582066178322e-03
3.104115836322307587e-03,1.818430173443630338e-04,6.902932072989642620e-04,2.231979509815573692e-03
3.546041902154684067e-03,3.863352176267653704e-04,9.020859724842011929e-04,2.257620682939887047e-03
3.035136498510837555e-03,1.541617675684392452e-04,6.022242014296352863e-04,2.278750529512763023e-03
3.417225088924169540e-03,4.550979065243154764e-04,6.671891896985471249e-04,2.294937847182154655e-03
3.074712585657835007e-03,1.816277363104745746e-04,6.020992877893149853e-04,2.290985547006130219e-03
3.073846921324729919e-03,1.724283356452360749e-04,5.988491466268897057e-04,2.302569570019841194e-03
3.063187003135681152e-03,1.818303135223686695e-04,5.649995873682200909e-04,2.316357102245092392e-03
3.213027492165565491e-03,2.850340388249605894e-04,5.851021269336342812e-04,2.342891180887818336e-03


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
1.361292046352077234e+00
1.040721916290819005e+00
7.342569783924379756e-01
6.238558787536143679e-01
6.476222739148485008e-01
7.120546639037304004e-01
7.622978552224528581e-01
7.884958706604324741e-01
7.998178408778954251e-01
8.103713983152400768e-01
8.265640374153131464e-01
8.505347112740856419e-01
8.817772322976643595e-01
9.154494433003841358e-01
9.457437776748581770e-01
9.692223228082479380e-01
9.846010100050136549e-01
9.909865853607503494e-01
9.912592533155909491e-01
9.872817462251813891e-01
9.802428209411134796e-01
9.697277610748351595e-01
9.560076163279829231e-01
9.411128366439005521e-01
9.290410206323389541e-01
9.212098389027658651e-01
9.170987490811737253e-01
9.142924940494373542e-01
9.126759960335372179e-01
9.122517247997818934e-01
9.132137759877689831e-01
9.158792292509106980e-01
9.202328296107237238e-01
9.256786498827027643e-01
9.320334320170720055e-01
9.384242270461833346e-01
9.458667611980400292e-01
9.538907273987687896e-01
9.627071306366553616e-01
9.726773914659255782e-01
9.837287416306071952e-01
9.958537093010570995e-01
1.009599446949905666e+00
1.023547858192253024e+00
1.038433314684349629e+00
1.053875702570085116e+00
1.069470596544177310e+00
1.085400180850093932e+00
1.101596209504027035e+00
1.117589331433705091e+00
1.133629918326593433e+00
1.149401305718557253e+00
1.165085464666219872e+00
1.180530726726458424e+00
1.195917861334659271e+00
1.210915399165128248e+00
1.226294518614377216e+00
1.240966100428008811e+00
1.255507970267352169e+00
1.269267268978723884e+00
1.283612422609946790e+00
1.297343341873731459e+00
1.311222726485530510e+00
1.324736052440239398e+00
1.338236965820757796e+00
1.351163375223405350e+00
1.363732031153998436e+00
1.376254549772553348e+00
1.388036096809826425e+00
1.400065875206558896e+00
1.411769039776171075e+00
1.423094425668763208e+00
1.434163741633912137e+00
1.444619584877062435e+00
1.454723750235384472e+00
1.464755449812608523e+00
1.474668872971864664e+00
1.483701693769664320e+00
1.492453186987900748e+00
1.500921443207611672e+00
1.508634432180416374e+00
1.515747301338683961e+00
1.522117238280186635e+00
1.528428572942776009e+00
1.533778768952032578e+00
1.538391354225410623e+00
1.542200133669044293e+00
1.544971798019042941e+00
1.547907629110754524e+00
1.550542702572428544e+00
1.551630052092875411e+00
1.553237468861111470e+00
1.553969864576400628e+00
1.553889927843080221e+00
1.553858090091191579e+00
1.554478310164687072e+00
1.554879104845590554e+00
1.555118366900346549e+00
1.555120973205136314e+00
1.554219621194234957e+00
1.556020653918559926e+00
1.558125973061182279e+00
1.560403943826971451e+00
1.562222341662879099e+00
1.564624181722994001e+00
1.566774472457135303e+00
1.569663221963983224e+00
1.572910039353040412e+00
1.574842911409793933e+00
1.577272316995337098e+00
1.578883753507278831e+00
1.580955082828961800e+00
1.582459116403100108e+00
1.581910531418525556e+00
1.580982906415631772e+00
1.579275410648064426e+00
1.576277227083390908e+00
1.572001673180657866e+00
1.567174860864334551e+00
1.560664128373298265e+00
1.552650842878906312e+00
1.542730771798154654e+00
1.531349256762922328e+00
1.518293332488288794e+00
1.502743913398617570e+00
1.485353568914037803e+00
1.466562386981562272e+00
1.446468324131805705e+00
1.425478132242764095e+00
1.402843630643504147e+00
1.379237235224035851e+00
1.355634783599147131e+00
1.331079898407957929e+00
1.305918084644038357e+00
1.280412865676642253e+00
1.253463714561344533e+00
1.226780914492388463e+00
1.199785974410346512e+00
1.172394751682853009e+00
1.145966759051479711e+00
1.119632792476492389e+00
1.093248252223476102e+00
1.068382472149494111e+00
1.044078222508638021e+00
1.020221754072419884e+00
9.973446041858331501e-01
9.753842990289706139e-01
9.547714333856600621e-01
9.345606182556249752e-01
9.164481697348539901e-01
9.004491096087600122e-01
8.858080653345595801e-01
8.726912079095562325e-01
8.614305015843739532e-01
8.517984535827536341e-01
8.440390550901578637e-01
8.378826221003847774e-01
8.329374008562211440e-01
8.293536446645640714e-01
8.267865430785971137e-01
8.265151084192853270e-01
8.267723768912821347e-01
8.258494295757901060e-01
8.269483376041417699e-01
8.291558741022082568e-01
8.305938913506034638e-01
8.322985224308170338e-01
8.338057172536708084e-01
8.335697474505334714e-01
8.334533287121466127e-01
8.332385048953220297e-01
8.323378378642199982e-01
8.315425745122561052e-01
8.289373480080429735e-01
8.259432501129081450e-01
8.228651384727262430e-01
8.183645462200502818e-01
8.139537863160535291e-01
8.089428944915143527e-01
8.034999936761956230e-01
7.978096884451192361e-01
7.920708670146001662e-01
7.863574352761593111e-01
7.812983688640180446e-01
7.747857259050944245e-01
7.690356832492206696e-01
7.624551978785196749e-01
7.567697409936766650e-01
7.513458574171323345e-01
7.463708333090958158e-01
7.414553996799188029e-01
7.368259113323086806e-01
7.327177136901511512e-01
7.286883601952395262e-01
7.247481303248479723e-01
7.210782116572465039e-01
7.176230344388270233e-01
7.148171091587350867e-01
7.119585606779724740e-01
7.087914070265113331e-01
7.064576957615014141e-01
7.041466601951255067e-01
7.021145872145678757e-01
7.001466188830376414e-01
6.991709474387840517e-01
6.971787043229948910e-01
6.958618137295042860e-01
6.959608248641844241e-01
6.955236692905431006e-01
6.956688899806048321e-01
6.960867739069912519e-01
6.971919771509800245e-01
6.978183767273703486e-01
6.980917388382950062e-01
6.980704569875835208e-01
6.984448758958332615e-01
6.984495695295911410e-01
6.987213198144811566e-01
6.985915583757676961e-01
6.981697311687745655e-01
6.973903982469663587e-01
6.974327036821473813e-01
6.952775882142904207e-01
6.932990679236276099e-01
6.911014596300769641e-01
6.884490744872738821e-01
6.851219316541549142e-01
6.817226852383848623e-01
6.778420134714657763e-01
6.736883267217883553e-01
6.693953733433630759e-01
6.646833098458385658e-01
6.593891404430045622e-01
6.540627131710078368e-01
6.481185266434495995e-01
6.423295302546538910e-01
6.362733511770994888e-01
6.296971247010831885e-01
6.247945686324666292e-01
6.173826223081677611e-01
6.108908018328581546e-01
6.053861746314923575e-01
5.975798514410158857e-01
5.909042172714470409e-01
5.845231087817964744e-01
5.780855371564180833e-01
5.720730089597491075e-01
5.657990983298470944e-01
5.596895473662160114e-01
5.537511955575544764e-01
5.480974974740950856e-01
5.411794531484219739e-01
5.359413625060824860e-01
5.310594553591365674e-01
5.242478659626862436e-01
5.195652943406022795e-01
5.128285843339298600e-01
5.072133858327568801e-01
5.021757530163077909e-01
4.971354653578411997e-01
4.922331531483943312e-01
4.874985639844431895e-01
4.827894594194669375e-01
4.783655047923417447e-01
4.735096250178155719e-01
4.690588092849364843e-01
4.644134677803261058e-01
4.598488640768180202e-01
4.568369362678716405e-01
4.522527487867925022e-01
4.484468379361007395e-01
4.448727058926003064e-01
4.408027608248019091e-01
4.372678208751792361e-01
4.341448125934168623e-01
4.308210160445714587e-01
4.282232652092217151e-01
4.249710458822091308e-01
4.219141871301427815e-01
4.195960089004157623e-01
4.172578095184664715e-01
4.145004367699525183e-01
4.122695972973424161e-01
4.102108873578730330e-01
4.089240866806018726e-01
4.065426542641465413e-01
4.047563494289725949e-01
4.036648550986494666e-01
4.016958037699711603e-01
4.000737681018466385e-01
3.986463186545001758e-01
3.976636365043346166e-01
3.967091341419602402e-01
3.954714346274201264e-01
3.948187016949187278e-01
3.939384123198354515e-01
3.935956342045538459e-01
3.937054669461586554e-01
3.928173531935787999e-01
3.919452671466997495e-01
3.919465027451774497e-01
3.915572676495510107e-01
3.914509052988250914e-01
3.911347115463988944e-01
3.904490074426963386e-01
3.902572235658309796e-01
3.897274195422785192e-01
3.892968295574065762e-01
3.888920682633331127e-01
3.883136075696463907e-01
3.879284482034799364e-01
3.871113104439862229e-01
3.864694234725403188e-01
3.857268704620647193e-01
3.853200219960098982e-01
3.840748351485286927e-01
3.832412965138375927e-01
3.820950148712759509e-01
3.812273448716627100e-01
3.806776933886535930e-01
3.793269309521510868e-01
3.780216627548984021e-01
3.776471562961709605e-01
3.766928253367040624e-01
3.750494685923080884e-01
3.741600245386775825e-01
3.729404077840083320e-01
3.721359475383170801e-01
3.711095906942374345e-01
3.702407469626745051e-01
3.692903971724303402e-01
3.684296800788165460e-01
3.675940677375850174e-01
3.668634933083898542e-01
3.660239797837581688e-01
3.653914985703389795e-01
3.645317540694641978e-01
3.645019735654402293e-01
3.636237754932293842e-01
3.639611680295824492e-01
3.627470251798735612e-01
3.619130735183107017e-01
3.612156254672591049e-01
3.606402060411799115e-01
3.604077964676106749e-01
3.603684956363543690e-01
3.603158741881501426e-01
3.598695544830909365e-01
3.590170487404153454e-01
3.581902629577328190e-01
3.577877735773009604e-01
3.576239134709673917e-01
3.582265166088220432e-01
3.569510647402656112e-01
3.563689894809927705e-01
3.559367484134177695e-01
3.560891449158907207e-01
3.555028291232907867e-01
3.556234211878265827e-01
3.556691747022528438e-01
3.548086766017996552e-01
3.544967062585939188e-01
3.540567503325088849e-01
3.537957783251468036e-01
3.534958027714583673e-01
3.532623627281846757e-01
3.530329364845397055e-01
3.528295677895151861e-01
3.526525658147571796e-01
3.526177463799634038e-01
3.527261760514969757e-01
3.523508557535657282e-01
3.520928197726373998e-01
3.519254188767341751e-01
3.516370058583248026e-01
3.515330302284693786e-01
3.516351942563848421e-01
3.510270703825144056e-01
3.507491133142358608e-01
3.507127983915924729e-01
3.504246098804608689e-01
3.501616649557947603e-01
3.497847964085634143e-01
3.496355334677184734e-01
3.494003246287031850e-01
3.489810048989501201e-01
3.487692387035916108e-01
3.486035118292175050e-01
3.481556274015418229e-01
3.478927986253586568e-01
3.480530306938564022e-01
3.469188993185735037e-01
3.466208179619160168e-01
3.464068991689832067e-01
3.464728262093722533e-01
3.459209251740550939e-01
3.460330466429904495e-01
3.459343110258885634e-01
3.446601825378732276e-01
3.439517187922370711e-01
3.435560893279032135e-01
3.431053402311378120e-01
3.431821272323004601e-01
3.425478179122419253e-01
3.424485778318726026e-01
3.415027006420904288e-01
3.414853992852615039e-01
3.428613816170280049e-01
3.404149812289333776e-01
3.395991157401999638e-01
3.390229057011596159e-01
3.388005171829293616e-01
3.383104879945595389e-01
3.377427014381857440e-01
3.399646259060874476e-01
3.379368612594875199e-01
3.361859290154893820e-01
3.353396463026653285e-01
3.353386464905930842e-01
3.348963705842656347e-01
3.348685379038470744e-01
3.335089953316075495e-01
3.321997159037732850e-01
3.314069600976712882e-01
3.308350388585448720e-01
3.313404751423063010e-01
3.295798632205589329e-01
3.293488023752085825e-01
3.279900954716598593e-01
3.271740917566308138e-01
3.263678618629012873e-01
3.255565916130536142e-01
3.252074093330024618e-01
3.243274965948662603e-01
3.232611682309340928e-01
3.226185686585569812e-01
3.216621296855852741e-01
3.208048339773555968e-01
3.198967305457251498e-01
3.191837449750193900e-01
3.182037886049060016e-01
3.175097989087100059e-01
3.180470485026168359e-01
3.164549660561081779e-01
3.149753995780671945e-01
3.139158243263885373e-01
3.129342161904924424e-01
3.119331941607428882e-01
3.116865179659509266e-01
3.103286888379035435e-01
3.119636701620993047e-01
3.088702037929826338e-01
3.072577783788797978e-01
3.061368533752809595e-01
3.050686335338808064e-01
3.041137036280717187e-01
3.030012246719324676e-01
3.023485493833509841e-01
3.012981308480280340e-01
3.008285584339405183e-01
2.989909158733299321e-01
2.977437183692803191e-01
2.966836764561570638e-01
2.952929177427068286e-01
2.940851303578773668e-01
2.928877782187264134e-01
2.925335894763018696e-01
2.910555101750877949e-01
2.897846891786766133e-01
2.884061811436521294e-01
2.870530832342010896e-01
2.895687541562094180e-01
2.864126458002795861e-01
2.837983551919303626e-01
2.816725841066158309e-01
2.808070801288938267e-01
2.798100938052359710e-01
2.789500690947298578e-01
2.774406451893257075e-01
2.751559075651794362e-01
2.736188151164624105e-01
2.721821305307036698e-01
2.708934555200674388e-01
2.694800093221939030e-01
2.692203110324725701e-01
2.666611098415843095e-01
2.651249582622446921e-01
2.638095072649051520e-01
2.627429564427528619e-01
2.613629156883013893e-01
2.600586178156819583e-01
2.581459980614380090e-01
2.576467096564659665e-01
2.550955137018696695e-01
2.535868322823865428e-01
2.534103980431122172e-01
2.508971389197630075e-01
2.501791669652367323e-01
2.477728839803734762e-01
2.463014498203901781e-01
2.454487659034002844e-01


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
1.361292046352077234e+00
7.120546639037304004e-01
8.265640374153131464e-01
9.692223228082479380e-01
9.802428209411134796e-01
9.212098389027658651e-01
9.132137759877689831e-01
9.384242270461833346e-01
9.837287416306071952e-01
1.053875702570085116e+00
1.133629918326593433e+00
1.210915399165128248e+00
1.283612422609946790e+00
1.351163375223405350e+00
1.411769039776171075e+00
1.464755449812608523e+00
1.508634432180416374e+00
1.538391354225410623e+00
1.551630052092875411e+00
1.554478310164687072e+00
1.556020653918559926e+00
1.566774472457135303e+00
1.578883753507278831e+00
1.579275410648064426e+00
1.552650842878906312e+00
1.485353568914037803e+00
1.379237235224035851e+00
1.253463714561344533e+00
1.119632792476492389e+00
9.973446041858331501e-01
9.004491096087600122e-01
8.440390550901578637e-01
8.265151084192853270e-01
8.305938913506034638e-01
8.332385048953220297e-01
8.228651384727262430e-01
7.978096884451192361e-01
7.690356832492206696e-01
7.414553996799188029e-01
7.210782116572465039e-01
7.064576957615014141e-01
6.971787043229948910e-01
6.960867739069912519e-01
6.984448758958332615e-01
6.973903982469663587e-01
6.884490744872738821e-01
6.693953733433630759e-01
6.423295302546538910e-01
6.108908018328581546e-01
5.780855371564180833e-01
5.480974974740950856e-01
5.195652943406022795e-01
4.922331531483943312e-01
4.690588092849364843e-01
4.484468379361007395e-01
4.308210160445714587e-01
4.172578095184664715e-01
4.065426542641465413e-01
3.986463186545001758e-01
3.939384123198354515e-01
3.919465027451774497e-01
3.902572235658309796e-01
3.879284482034799364e-01
3.840748351485286927e-01
3.793269309521510868e-01
3.741600245386775825e-01
3.692903971724303402e-01
3.653914985703389795e-01
3.627470251798735612e-01
3.603684956363543690e-01
3.577877735773009604e-01
3.559367484134177695e-01
3.548086766017996552e-01
3.532623627281846757e-01
3.527261760514969757e-01
3.515330302284693786e-01
3.504246098804608689e-01
3.489810048989501201e-01
3.480530306938564022e-01
3.459209251740550939e-01
3.435560893279032135e-01
3.415027006420904288e-01
3.390229057011596159e-01
3.379368612594875199e-01
3.348685379038470744e-01
3.313404751423063010e-01
3.263678618629012873e-01
3.226185686585569812e-01
3.182037886049060016e-01
3.139158243263885373e-01
3.119636701620993047e-01
3.041137036280717187e-01
2.989909158733299321e-01
2.928877782187264134e-01
2.870530832342010896e-01
2.808070801288938267e-01
2.736188151164624105e-01
2.666611098415843095e-01
2.600586178156819583e-01
2.534103980431122172e-01
2.454487659034002844e-01


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Error.csv <==
7.079765365532724175e-01
2.929463060047163836e-01
2.125299180231253471e-01
1.179264098410368611e-01
8.762173847891363554e-02
6.779051876009672961e-02
5.948435334805694807e-02
5.780714653011066045e-02
5.774106633779549358e-02
5.521294304470998615e-02
5.147873113837259096e-02
4.745045730671427348e-02
4.351828977679993854e-02
4.044705791770967368e-02
3.875156269652589580e-02
3.800630650521220899e-02
3.709060733947249638e-02
3.687320237859660621e-02
3.605276500715688670e-02
3.499578405590880736e-02
3.335490491888413317e-02
3.252060361474459760e-02
3.365709105275782598e-02
3.409003352355763350e-02
3.264941604874855435e-02
2.956127819584477776e-02
2.632971480596906985e-02
2.381766839293947280e-02
2.210839517902475279e-02
2.062699125554768795e-02
1.963912261491155414e-02
1.964394348669106644e-02
1.767799613179536766e-02
1.568574200070518149e-02
1.676546906130316900e-02
1.776019237539010198e-02
1.539386850032467384e-02
1.403917795577865751e-02
1.351246758677333848e-02
1.304133416864879276e-02
1.479210191312501678e-02
1.175273744943360239e-02
1.517977426580088655e-02
1.176349100982177105e-02
1.295849572987395858e-02
1.105728086243747826e-02
1.402295790186911147e-02
1.130448124013772905e-02
1.066393998063885906e-02
1.165165356647874552e-02
1.015886792556935057e-02
1.036265864894308532e-02
9.659646964005752859e-03
1.011232103890294734e-02
9.748907980129645212e-03
9.772574663906175713e-03
1.712881481337636541e-02
9.789770793330916307e-03
9.939355689679846631e-03
1.032551422502012324e-02
1.223076599103931940e-02
1.099471030745376166e-02
1.047163721448806165e-02
1.047572754651035845e-02
1.324243955931413835e-02
1.101433574795121148e-02
1.072192448410316107e-02
1.056851430172479379e-02
1.079774707027059133e-02
1.093361546887604806e-02
1.122087024397438147e-02
1.118252266086938729e-02
1.179227574424137129e-02
1.095726188195523046e-02
1.290479665828819962e-02
1.154604763131268641e-02
1.157696139254118552e-02
1.166689970275655922e-02
1.211867062197520724e-02
1.249814289796535513e-02
1.205749533442538289e-02
1.276298685559609618e-02
1.322109575233834308e-02
1.282246352723589305e-02
1.361185923210172719e-02
1.250675245344890982e-02
1.279512925868690580e-02
1.360558346318166759e-02
1.541588924937450228e-02
1.453212766070228860e-02
1.372239558041284807e-02
1.461714292543787527e-02
1.576815623932098856e-02
1.732718223434537991e-02
1.426913709008661990e-02
1.489245207529974260e-02
1.524757688573587233e-02
1.478036441277191630e-02
1.412283206152373065e-02
2.251840578692797940e-02
1.464741574141259495e-02
1.502817211689090257e-02
1.585317413689090946e-02
1.666877792659200025e-02
1.491349053528785371e-02
1.566619304576253105e-02
1.535670904894326401e-02
1.505927735646631765e-02
1.528178437338735193e-02
1.485790453067053693e-02
1.458203743796034589e-02
1.475928013835906688e-02
1.500840755181044248e-02
1.592803626473126774e-02
1.592409083466564054e-02
1.910216197680176045e-02
1.707853215387518733e-02
1.924151527143002499e-02
1.825714270738785366e-02
1.878381259491094385e-02
2.134237654187553374e-02
2.305267733740010150e-02
2.300846158643769443e-02
2.535005225516187219e-02
2.798662001716950218e-02
2.954650662359978308e-02
3.133126770758970503e-02
3.310404749157249554e-02
3.599804638271756480e-02
3.679986077291144686e-02
3.780900857555766909e-02
3.810243524348111421e-02
4.037315267434863492e-02
4.169872504752786257e-02
5.015999844988731221e-02
4.383427579324218615e-02
4.463877047200518616e-02
4.526690221573949346e-02
4.762433069677450559e-02
4.792746052157956238e-02
4.806108729738080981e-02
4.937522751191391474e-02
4.751383802204795642e-02
5.042854802360880601e-02
4.933306912973522973e-02
5.049161199064353817e-02
5.103644338021940535e-02
5.083246124720072756e-02
5.183139330141968426e-02
5.062593265324843994e-02
5.096845553232378506e-02
5.120790274347911120e-02
5.130707637618231454e-02
5.039637776738202513e-02
5.030281239071963256e-02
4.959470295396133793e-02
4.993731473379895563e-02
4.847392358597975986e-02
4.909709757622758575e-02
4.718727167023748642e-02
4.648289998703543369e-02
4.592853178418546123e-02
4.762696329726422845e-02
4.390501187740706440e-02
4.373564905208335296e-02
4.287782308861635971e-02
4.120836639745491248e-02
4.743732239683048219e-02
3.972007874848135917e-02
3.697194198990538111e-02
3.584714842371468368e-02
3.427236798028313741e-02
3.359909299289454837e-02
3.457579481706551938e-02
3.109944854447503973e-02
2.987249069905752868e-02
2.996729540383796103e-02
2.798769943274117752e-02
2.685162343325456225e-02
2.554836927573040858e-02
2.421125817171153327e-02
2.404592114170045133e-02
2.287495167043471223e-02
2.466788550345478531e-02
2.230064191096493842e-02
2.564879101857608576e-02
1.991542417788663699e-02
2.135195481394962930e-02
1.908752763800776464e-02
1.893881364951311222e-02
1.827031563676081299e-02
1.822335863471863382e-02
2.351820976683289058e-02
2.377444448839310248e-02
1.860141673475555757e-02
1.715306780548102317e-02
1.899165950005503659e-02
1.714719193085318880e-02
1.963873804997468345e-02
1.896311833250535414e-02
1.680667561472564894e-02
1.633381296320141063e-02
1.687119721324406921e-02
1.830611811166603722e-02
2.293017413883679037e-02
1.695673312381199352e-02
1.701444187306032363e-02
2.130259206431752220e-02
1.874766726436880374e-02
1.702759765776771725e-02
1.698158494484007172e-02
1.783710427030101020e-02
1.745941723268715565e-02
2.431327280667893581e-02
1.922118488085381577e-02
1.656319061506131285e-02
1.819353785276276586e-02
1.813941617845244575e-02
1.676813525150238487e-02
1.700264619820224948e-02
1.695615212655759638e-02
2.192223578683483165e-02
1.850974764274101320e-02
1.743309889097896179e-02
1.773692217648940514e-02
1.830283638418215078e-02
1.885873056608878759e-02
1.870627112750064200e-02
1.924590722693964376e-02
1.938404699285889779e-02
2.008942652089579922e-02
2.408090730350749553e-02
1.943205888476124549e-02
1.987860669805932914e-02
1.990637404080929096e-02
1.992769153499326235e-02
1.992695398311243940e-02
2.083509842527989792e-02
3.242054988267303872e-02
2.098391562299529653e-02
2.225564609658060161e-02
2.469233237727760585e-02
2.226282554938431926e-02
2.116359251103531319e-02
2.154907797805398484e-02
2.161381617323124629e-02
2.242437527752137727e-02
2.202756233774057562e-02
2.219544159862753621e-02
2.070454061814633318e-02
2.186493628798327066e-02
2.822277211789168613e-02
2.271335333078037047e-02
2.545084140110165025e-02
2.118772903853270023e-02
2.417081532609111766e-02
2.213237910489327526e-02
2.119308684206963958e-02
2.101284775299921623e-02
2.070256976966556792e-02
2.127674133392729386e-02
2.556057480087439715e-02
2.074756856487481801e-02
2.157055101211838993e-02
2.229801596167982000e-02
2.120833701167050556e-02
2.141852677991696804e-02
2.099478587246645864e-02
2.413865677825137099e-02
2.427637254601427985e-02
2.179003162013771339e-02
2.168974940931925333e-02
2.247338494291912028e-02
2.209196745258013017e-02
2.241975180279518962e-02
2.215181399608128973e-02
2.200777307342820580e-02
2.282169475788184757e-02
2.228071899520316784e-02
2.194973226629844121e-02
2.187270770877423540e-02
2.299664168104389658e-02
2.221217212120384435e-02
2.212554010653675421e-02
2.310068664456261037e-02
2.417270326505319838e-02
2.205999553121479675e-02
2.339643243125832245e-02
2.192161711926371784e-02
2.581019885008590392e-02
2.164762285467724048e-02
2.249693965422690581e-02
2.128128559895372390e-02
2.121994951799827112e-02
2.140137301550891838e-02
2.170719482984238141e-02
2.130341997194904261e-02
2.090807140082567503e-02
2.160045438350709918e-02
2.135748195705151897e-02
2.049326380609284640e-02
1.949238710525804524e-02
1.980298010366732947e-02
1.896734765870226186e-02
1.983780049182155489e-02
1.866131889275040798e-02
2.016012611471908883e-02
1.848039057152079875e-02
1.802711709206535062e-02
1.798934465732882418e-02
1.799125522157095022e-02
1.824015757193991547e-02
1.981314319780641195e-02
1.838836901000526561e-02
2.275108219598203502e-02
1.690150431238317957e-02
2.027828482467004118e-02
1.771344642532704169e-02
1.870239047793746320e-02
1.722247141501823814e-02
1.756394993597759982e-02
1.758666791218846392e-02
2.197649511605118816e-02
1.782856464115551917e-02
2.106685482922803984e-02
2.014998059393111399e-02
1.740970159272491047e-02
1.775779313978196466e-02
1.827760753606332694e-02
1.783912821168550517e-02
1.868470418714915024e-02
1.797092828815813337e-02
1.796306715902685341e-02
1.828584514819470153e-02
1.855318006867066535e-02
1.862439125721551333e-02
1.947156533726598221e-02
2.297129735720519414e-02
1.933204420225719672e-02
2.151491151633003890e-02
2.001060164572911887e-02
2.575553985697492249e-02
2.038813765379834941e-02
2.085737978643169288e-02
2.015873656972949624e-02
2.041068806480144868e-02
2.085316184419855334e-02
2.043705894328958980e-02
2.133965517687308466e-02
2.534589587303890876e-02
2.092379706415252796e-02
2.163921043226091703e-02
2.454318590468832287e-02
2.153676186346344806e-02
2.103608780182213492e-02
2.157264358043488664e-02
2.256354575898804338e-02
2.182599767406336044e-02
2.373547555160861883e-02
2.234958823955696464e-02
2.546537382033811289e-02
2.138573179406308422e-02
2.123836256965503169e-02
2.114686641636921369e-02
2.154129180775252173e-02
2.301375466184303262e-02
2.158011095104229310e-02
2.147001293074677145e-02
2.103662875085708997e-02
2.204017332476354216e-02
2.069611259113956353e-02
2.568754371576406278e-02
2.083468005985830707e-02
2.064741182779255071e-02
2.109906471263270702e-02
1.983591812657945971e-02
1.988055089854962737e-02
2.216768338107977590e-02
1.968472648803161473e-02
1.987356011269221512e-02
2.112587267143411704e-02
1.955800459162775409e-02
1.959409660806790340e-02
1.913776552726929175e-02
1.899837045961657450e-02
1.870294057086689318e-02
1.892663653333729809e-02
1.888429577610174076e-02
1.819378980054747741e-02
1.790611176053580680e-02
1.836215851613027389e-02
2.010760762062634155e-02
1.800198603992612945e-02
1.838303126841495105e-02
1.787221942806261829e-02
1.844851569241092587e-02
1.804982210325740272e-02
1.758670514695603523e-02
1.954564368829808663e-02
1.804771293928304418e-02
1.814103580087957773e-02
1.772995863473984107e-02
1.900485853071422204e-02
1.793777336086138999e-02
1.843741256659797711e-02
1.887293782158766531e-02
1.826216663994512795e-02
1.962885978204531590e-02
1.984487353686690408e-02
1.825219233546450381e-02
1.784141618811087640e-02
1.933722533888691808e-02
1.805205919247876087e-02
1.845130699189406059e-02
2.258969027651626035e-02
1.855850650987251466e-02
1.958331232400580685e-02
1.865341638431779539e-02
2.359194334957224679e-02
1.824473634328593538e-02
1.912972513344476239e-02
2.115117783560541836e-02
1.885277343249623996e-02
1.835271430430479925e-02
1.870794123947246840e-02
2.174427834980901045e-02
1.950124954827442067e-02
2.504500495630909360e-02
1.868924178722455171e-02
1.845167214055734584e-02
1.878504123700129938e-02
1.862867873799406784e-02
1.926216492206736519e-02
2.215783842458312128e-02
1.878582594553915297e-02
1.971592394963912406e-02
1.923725696078324582e-02
1.875158433007197492e-02
1.891698566095181486e-02
1.863883178804831217e-02
1.880672524282926694e-02
1.907930437998368867e-02
2.336580641067886183e-02
1.912358608821036060e-02
1.972696252573077555e-02
1.878899543164351538e-02
1.880097067377094894e-02
1.879307191211285546e-02
2.079990400783775922e-02
1.883108526692367848e-02
2.305021282045302891e-02
2.004856019902501521e-02
1.911116350095249869e-02
1.870078445635859482e-02
1.822518238806781696e-02
1.830915843149991465e-02
1.895014824673420945e-02
1.917971061590553750e-02
2.441322921284539565e-02
2.122417410044119893e-02
1.880202869937788387e-02
1.787368822025725210e-02
1.812411688814397417e-02
1.927944148625530124e-02
1.791412704175825502e-02
1.778720156387175733e-02
2.006748173179863717e-02
1.802396218597924690e-02
2.080954665873194220e-02
1.824887539318763297e-02
1.793551471471161937e-02
2.825688069769974331e-02
1.798681822718094930e-02
1.839579921938542043e-02
2.014571711368484674e-02
1.849939002364701934e-02
1.879441531518572309e-02
1.854654732757573740e-02
1.803011567853022787e-02
1.943481524740432731e-02
1.842551141788580787e-02
1.828905035842034663e-02
1.830211763276066994e-02
1.838210982876748584e-02
2.068420247725715963e-02
1.987059145129101145e-02
1.836234712892510779e-02
1.838076083381131112e-02
1.861608145321133959e-02
1.869780081178564965e-02
1.871524379717088779e-02
1.926694038764509981e-02
2.578830604374060184e-02
1.941061539408236308e-02
1.919126310985199563e-02
2.101304373656380856e-02
1.980691916026625782e-02
1.920965947194906362e-02
2.181323684775508462e-02
1.901304969641504430e-02
2.093513574947452813e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
7.079765365532724175e-01
6.779051876009672961e-02
5.147873113837259096e-02
3.800630650521220899e-02
3.335490491888413317e-02
2.956127819584477776e-02
1.963912261491155414e-02
1.776019237539010198e-02
1.479210191312501678e-02
1.105728086243747826e-02
1.015886792556935057e-02
9.772574663906175713e-03
1.223076599103931940e-02
1.101433574795121148e-02
1.122087024397438147e-02
1.154604763131268641e-02
1.205749533442538289e-02
1.250675245344890982e-02
1.372239558041284807e-02
1.489245207529974260e-02
1.464741574141259495e-02
1.566619304576253105e-02
1.458203743796034589e-02
1.910216197680176045e-02
2.134237654187553374e-02
2.954650662359978308e-02
3.780900857555766909e-02
4.383427579324218615e-02
4.806108729738080981e-02
5.049161199064353817e-02
5.096845553232378506e-02
4.959470295396133793e-02
4.648289998703543369e-02
4.287782308861635971e-02
3.584714842371468368e-02
2.987249069905752868e-02
2.421125817171153327e-02
2.564879101857608576e-02
1.827031563676081299e-02
1.715306780548102317e-02
1.680667561472564894e-02
1.695673312381199352e-02
1.698158494484007172e-02
1.656319061506131285e-02
1.695615212655759638e-02
1.830283638418215078e-02
2.008942652089579922e-02
1.992769153499326235e-02
2.225564609658060161e-02
2.161381617323124629e-02
2.186493628798327066e-02
2.417081532609111766e-02
2.127674133392729386e-02
2.120833701167050556e-02
2.179003162013771339e-02
2.215181399608128973e-02
2.187270770877423540e-02
2.417270326505319838e-02
2.164762285467724048e-02
2.170719482984238141e-02
2.049326380609284640e-02
1.866131889275040798e-02
1.799125522157095022e-02
1.690150431238317957e-02
1.756394993597759982e-02
2.014998059393111399e-02
1.868470418714915024e-02
1.862439125721551333e-02
2.001060164572911887e-02
2.041068806480144868e-02
2.092379706415252796e-02
2.157264358043488664e-02
2.546537382033811289e-02
2.301375466184303262e-02
2.069611259113956353e-02
1.983591812657945971e-02
2.112587267143411704e-02
1.870294057086689318e-02
1.836215851613027389e-02
1.844851569241092587e-02
1.814103580087957773e-02
1.887293782158766531e-02
1.784141618811087640e-02
1.855850650987251466e-02
1.912972513344476239e-02
2.174427834980901045e-02
1.878504123700129938e-02
1.971592394963912406e-02
1.880672524282926694e-02
1.878899543164351538e-02
2.305021282045302891e-02
1.830915843149991465e-02
1.880202869937788387e-02
1.778720156387175733e-02
1.793551471471161937e-02
1.849939002364701934e-02
1.842551141788580787e-02
1.987059145129101145e-02
1.871524379717088779e-02
2.101304373656380856e-02
2.093513574947452813e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
2.965913772583007812e+00,1.112797856330871582e+00,1.853116035461425781e+00,0.000000000000000000e+00
2.665982842445373535e-01,5.069596767425537109e-01,2.892911434173583984e-01,-5.296525359153747559e-01
6.825974583625793457e-02,2.341121286153793335e-01,2.122639417648315430e-01,-3.781163394451141357e-01
8.508868515491485596e-02,1.109637916088104248e-01,9.818691760301589966e-02,-1.240620166063308716e-01
1.147155538201332092e-01,7.102779299020767212e-02,5.715707689523696899e-02,-1.346931327134370804e-02
1.250166296958923340e-01,6.713464111089706421e-02,2.815676108002662659e-02,2.972522936761379242e-02
1.159669384360313416e-01,7.114236801862716675e-02,1.557295303791761398e-02,2.925162017345428467e-02
9.979575872421264648e-02,7.352853566408157349e-02,1.190666016191244125e-02,1.436056382954120636e-02
8.648779988288879395e-02,7.100884616374969482e-02,1.297518052160739899e-02,2.503772033378481865e-03
8.014278113842010498e-02,6.462870538234710693e-02,1.403496693819761276e-02,1.479111961089074612e-03
7.915572077035903931e-02,5.903322994709014893e-02,1.373869460076093674e-02,6.383796688169240952e-03
8.066883683204650879e-02,5.415310338139533997e-02,1.283024903386831284e-02,1.368548721075057983e-02
8.223912864923477173e-02,4.952826350927352905e-02,1.129991840571165085e-02,2.141094766557216644e-02
8.183566480875015259e-02,4.680123180150985718e-02,9.552307426929473877e-03,2.548212371766567230e-02
7.803226262331008911e-02,4.574176296591758728e-02,8.197277784347534180e-03,2.409322001039981842e-02
7.137791812419891357e-02,4.493108019232749939e-02,7.933112792670726776e-03,1.851372793316841125e-02
6.271690875291824341e-02,4.362098500132560730e-02,8.144719526171684265e-03,1.095120422542095184e-02
5.271289125084877014e-02,4.212158918380737305e-02,8.567206561565399170e-03,2.024095505475997925e-03
4.402252659201622009e-02,3.914745897054672241e-02,9.209715761244297028e-03,-4.334647674113512039e-03
3.686450421810150146e-02,3.596916049718856812e-02,9.660334326326847076e-03,-8.764991536736488342e-03
3.058994188904762268e-02,3.286109119653701782e-02,9.306930936872959137e-03,-1.157808024436235428e-02
2.446871250867843628e-02,2.975883707404136658e-02,9.923867881298065186e-03,-1.521399337798357010e-02
1.887819543480873108e-02,2.640848048031330109e-02,1.136079430580139160e-02,-1.889107748866081238e-02
1.548390462994575500e-02,2.318567410111427307e-02,1.285368856042623520e-02,-2.055545896291732788e-02
1.523477770388126373e-02,2.024905011057853699e-02,1.254766155034303665e-02,-1.756193302571773529e-02
1.606700569391250610e-02,1.773863844573497772e-02,1.114619243890047073e-02,-1.281782519072294235e-02
1.612329110503196716e-02,1.555847376585006714e-02,8.687177672982215881e-03,-8.122361265122890472e-03
1.485607773065567017e-02,1.369486562907695770e-02,7.461837027221918106e-03,-6.300623994320631027e-03
1.413028128445148468e-02,1.227122545242309570e-02,6.671340204775333405e-03,-4.812282975763082504e-03
1.408433727920055389e-02,1.132899243384599686e-02,6.284907460212707520e-03,-3.529561450704932213e-03
1.428087893873453140e-02,1.063066441565752029e-02,5.544257815927267075e-03,-1.894042827188968658e-03
1.502461452037096024e-02,9.938306175172328949e-03,5.297432187944650650e-03,-2.111244975822046399e-04
1.654259860515594482e-02,1.037089899182319641e-02,4.349592607468366623e-03,1.822105841711163521e-03
1.552315149456262589e-02,8.554144762456417084e-03,3.885653335601091385e-03,3.083352930843830109e-03
1.626940257847309113e-02,8.407758548855781555e-03,3.917894326150417328e-03,3.943750169128179550e-03
1.658687740564346313e-02,8.917286060750484467e-03,3.385415300726890564e-03,4.284176044166088104e-03
1.656956784427165985e-02,7.898887619376182556e-03,3.317510476335883141e-03,5.353169515728950500e-03
1.774685643613338470e-02,8.761421777307987213e-03,2.727178158238530159e-03,6.258256733417510986e-03
1.638638041913509369e-02,6.583571434020996094e-03,2.708262763917446136e-03,7.094546686857938766e-03
1.737233251333236694e-02,6.477350369095802307e-03,2.493622479960322380e-03,8.401358500123023987e-03
1.826294139027595520e-02,6.183995865285396576e-03,2.536975312978029251e-03,9.541970677673816681e-03
1.916902884840965271e-02,6.097378209233283997e-03,2.140782773494720459e-03,1.093086879700422287e-02
2.126029692590236664e-02,6.296513602137565613e-03,2.361145569011569023e-03,1.260263752192258835e-02
2.107755839824676514e-02,5.859957076609134674e-03,2.076108474284410477e-03,1.314149238169193268e-02
2.225965261459350586e-02,6.004416849464178085e-03,1.817055395804345608e-03,1.443818118423223495e-02
2.248603850603103638e-02,5.547435022890567780e-03,1.566796912811696529e-03,1.537180691957473755e-02
2.428386732935905457e-02,6.704230792820453644e-03,2.045939210802316666e-03,1.553369779139757156e-02
2.288527972996234894e-02,5.036529619246721268e-03,1.371153863146901131e-03,1.647759601473808289e-02
2.329598367214202881e-02,4.901266191154718399e-03,1.368886092677712440e-03,1.702583022415637970e-02
2.310339733958244324e-02,4.726196639239788055e-03,1.262626610696315765e-03,1.711457408964633942e-02
2.326269447803497314e-02,4.652810748666524887e-03,1.108617521822452545e-03,1.750126667320728302e-02
2.315058931708335876e-02,4.614542704075574875e-03,1.065531163476407528e-03,1.747051626443862915e-02
2.305338531732559204e-02,4.381728824228048325e-03,1.042527495883405209e-03,1.762912794947624207e-02
2.303170971572399139e-02,4.417936783283948898e-03,9.989812970161437988e-04,1.761479116976261139e-02
2.302934601902961731e-02,4.223175812512636185e-03,1.045570475980639458e-03,1.776060089468955994e-02
2.317181229591369629e-02,4.643574357032775879e-03,9.599819895811378956e-04,1.756825484335422516e-02
2.400176972150802612e-02,4.433520138263702393e-03,1.654167892411351204e-03,1.791408099234104156e-02
2.270884439349174500e-02,4.092967137694358826e-03,1.033299369737505913e-03,1.758257858455181122e-02
2.274363860487937927e-02,4.096726886928081512e-03,9.903128957375884056e-04,1.765659824013710022e-02
2.446693740785121918e-02,6.578333675861358643e-03,1.038268092088401318e-03,1.685033552348613739e-02
2.284664846956729889e-02,4.034314770251512527e-03,1.003062003292143345e-03,1.780927181243896484e-02
2.282410115003585815e-02,4.574080463498830795e-03,1.061011105775833130e-03,1.718900911509990692e-02
2.286268584430217743e-02,4.285261034965515137e-03,9.493479738011956215e-04,1.762807741761207581e-02
2.269778773188591003e-02,4.445235244929790497e-03,8.848745492286980152e-04,1.736767776310443878e-02
2.289650402963161469e-02,4.368715919554233551e-03,1.103193964809179306e-03,1.742459461092948914e-02
2.241128683090209961e-02,4.577466286718845367e-03,9.032879024744033813e-04,1.693053357303142548e-02
2.164601162075996399e-02,4.163803067058324814e-03,8.417071658186614513e-04,1.664050109684467316e-02
2.180646359920501709e-02,4.204705823212862015e-03,8.921311236917972565e-04,1.670962572097778320e-02
2.145571075379848480e-02,4.688446875661611557e-03,9.668525308370590210e-04,1.580041088163852692e-02
2.129617147147655487e-02,4.083152394741773605e-03,8.856860804371535778e-04,1.632733270525932312e-02
2.141842804849147797e-02,4.439900629222393036e-03,1.049577374942600727e-03,1.592895016074180603e-02
2.095019817352294922e-02,4.402900580316781998e-03,9.889121865853667259e-04,1.555838622152805328e-02
2.042289450764656067e-02,4.127098713070154190e-03,9.637151961214840412e-04,1.533207949250936508e-02
1.945833861827850342e-02,3.928802441805601120e-03,9.589760447852313519e-04,1.457056123763322830e-02
1.897321641445159912e-02,3.803577972576022148e-03,1.043752185069024563e-03,1.412588637322187424e-02
1.923192851245403290e-02,4.116662312299013138e-03,9.435616666451096535e-04,1.417170464992523193e-02
2.059237472712993622e-02,5.512461066246032715e-03,1.019600196741521358e-03,1.406031381338834763e-02
1.753974892199039459e-02,3.706705290824174881e-03,9.437102708034217358e-04,1.288933306932449341e-02
1.777471229434013367e-02,4.195513669401407242e-03,1.112880767323076725e-03,1.246631704270839691e-02
1.781914755702018738e-02,4.631054122000932693e-03,1.027172780595719814e-03,1.216092146933078766e-02
1.605261489748954773e-02,3.938664216548204422e-03,1.015130314044654369e-03,1.109882071614265442e-02
1.507631130516529083e-02,3.810508409515023232e-03,1.020027208141982555e-03,1.024577580392360687e-02
1.403217483311891556e-02,3.834657836705446243e-03,1.044343807734549046e-03,9.153173305094242096e-03
1.712726056575775146e-02,6.901584565639495850e-03,1.197712495923042297e-03,9.027964435517787933e-03
1.306683383882045746e-02,4.293862264603376389e-03,1.162784872576594353e-03,7.610186934471130371e-03
1.174357719719409943e-02,4.067833535373210907e-03,1.180408522486686707e-03,6.495335139334201813e-03
1.155057456344366074e-02,5.106948316097259521e-03,1.154248253442347050e-03,5.289378110319375992e-03
1.345027796924114227e-02,8.518270216882228851e-03,1.307333935983479023e-03,3.624674398452043533e-03
1.001994684338569641e-02,4.757532849907875061e-03,1.444717287085950375e-03,3.817696589976549149e-03
1.188063435256481171e-02,6.983234547078609467e-03,1.630247803404927254e-03,3.267152002081274986e-03
1.131391339004039764e-02,8.965998888015747070e-03,1.322751864790916443e-03,1.025162637233734131e-03
9.138141758739948273e-03,5.806762259453535080e-03,1.672189333476126194e-03,1.659189932979643345e-03
6.298972759395837784e-03,4.273341037333011627e-03,1.775551005266606808e-03,2.500808041077107191e-04
1.037515420466661453e-02,9.592094458639621735e-03,1.814364455640316010e-03,-1.031304709613323212e-03
6.466611754149198532e-03,5.703822243958711624e-03,1.624907017685472965e-03,-8.621172164566814899e-04
8.092571981251239777e-03,6.169868633151054382e-03,1.916993060149252415e-03,5.709705874323844910e-06
5.466078408062458038e-03,3.910716157406568527e-03,1.864470774307847023e-03,-3.091085818596184254e-04
5.496269091963768005e-03,4.243358504027128220e-03,1.761969760991632938e-03,-5.090589984320104122e-04
8.010136894881725311e-03,7.167803589254617691e-03,1.676577026955783367e-03,-8.342431974597275257e-04
5.870001390576362610e-02,5.874533578753471375e-02,2.711325883865356445e-03,-2.756649395450949669e-03
7.804238703101873398e-03,3.973384387791156769e-03,2.060873201116919518e-03,1.769980764947831631e-03
7.551369257271289825e-03,3.446604823693633080e-03,1.652953214943408966e-03,2.451810985803604126e-03
7.781019434332847595e-03,3.382972208783030510e-03,1.691662939265370369e-03,2.706384053453803062e-03
1.244162581861019135e-02,8.774791844189167023e-03,1.655799220316112041e-03,2.011034404858946800e-03
8.333316072821617126e-03,3.775459248572587967e-03,1.605285564437508583e-03,2.952571492642164230e-03
1.158962212502956390e-02,7.489229086786508560e-03,1.467448426410555840e-03,2.632944611832499504e-03
8.743218146264553070e-03,3.358958056196570396e-03,1.708053983747959137e-03,3.676205873489379883e-03
9.916203096508979797e-03,3.969389013946056366e-03,1.690360368229448795e-03,4.256453365087509155e-03
1.042590849101543427e-02,6.750572007149457932e-03,1.266510691493749619e-03,2.408825559541583061e-03
7.800786755979061127e-03,3.343017073348164558e-03,1.257731346413493156e-03,3.200038569048047066e-03
9.016010910272598267e-03,5.862091667950153351e-03,1.221990096382796764e-03,1.931929262354969978e-03
8.853263221681118011e-03,5.017017014324665070e-03,1.127550960518419743e-03,2.708695363253355026e-03
8.172816596925258636e-03,5.289493594318628311e-03,1.008638762868940830e-03,1.874684705398976803e-03
6.769394502043724060e-03,7.177018560469150543e-03,9.207800030708312988e-04,-1.328404061496257782e-03
3.630865365266799927e-03,4.691455978900194168e-03,8.124406449496746063e-04,-1.873031258583068848e-03
1.633648527786135674e-03,3.747137961909174919e-03,1.169270486570894718e-03,-3.282760037109255791e-03
9.514242410659790039e-04,5.112844984978437424e-03,1.137945102527737617e-03,-5.299366079270839691e-03
-4.103528335690498352e-04,5.865717306733131409e-03,9.090286912396550179e-04,-7.185098715126514435e-03
-3.677283879369497299e-03,3.534849733114242554e-03,7.277489639818668365e-04,-7.939882576465606689e-03
-5.812149029225111008e-03,3.902602940797805786e-03,9.350707987323403358e-04,-1.064982265233993530e-02
-8.040380664169788361e-03,3.993453923612833023e-03,8.800547802820801735e-04,-1.291388925164937973e-02
-9.791231714189052582e-03,5.111735779792070389e-03,9.001795551739633083e-04,-1.580314710736274719e-02
-1.277632825076580048e-02,4.248953890055418015e-03,9.375760564580559731e-04,-1.796285808086395264e-02
-1.469886209815740585e-02,4.706285428255796432e-03,1.005591126158833504e-03,-2.041073888540267944e-02
-1.752961240708827972e-02,5.320714786648750305e-03,1.274368027225136757e-03,-2.412469498813152313e-02
-1.626611873507499695e-02,9.064608253538608551e-03,1.302624703384935856e-03,-2.663335204124450684e-02
-2.127717807888984680e-02,5.795239005237817764e-03,1.325396704487502575e-03,-2.839781343936920166e-02
-2.383348718285560608e-02,4.689866676926612854e-03,1.487426925450563431e-03,-3.001078031957149506e-02
-2.310370467603206635e-02,6.083328742533922195e-03,1.909027807414531708e-03,-3.109606169164180756e-02
-2.619726397097110748e-02,4.936441779136657715e-03,1.750053255818784237e-03,-3.288375958800315857e-02
-2.710928022861480713e-02,4.804751370102167130e-03,1.847209641709923744e-03,-3.376124054193496704e-02
-2.487800642848014832e-02,6.436431780457496643e-03,1.920757465995848179e-03,-3.323519602417945862e-02
-2.570898458361625671e-02,6.204690784215927124e-03,2.144337864592671394e-03,-3.405801206827163696e-02
-2.593820355832576752e-02,6.215407047420740128e-03,2.044584369286894798e-03,-3.419819474220275879e-02
-1.273436099290847778e-02,1.803999580442905426e-02,4.416251089423894882e-03,-3.519060835242271423e-02
-2.751863002777099609e-02,5.428608972579240799e-03,2.391362795606255531e-03,-3.533860296010971069e-02
-2.689294144511222839e-02,5.121917463839054108e-03,2.150196349248290062e-03,-3.416505455970764160e-02
-2.652419917285442352e-02,5.110120866447687149e-03,2.236455446109175682e-03,-3.387077525258064270e-02
-2.422606199979782104e-02,7.123270072042942047e-03,2.278248313814401627e-03,-3.362758085131645203e-02
-2.093936130404472351e-02,8.562527596950531006e-03,2.265855204313993454e-03,-3.176774457097053528e-02
-2.442565932869911194e-02,4.240266047418117523e-03,2.330247545614838600e-03,-3.099617175757884979e-02
-2.372483909130096436e-02,4.227684810757637024e-03,2.480990486219525337e-03,-3.043351508677005768e-02
-2.103212848305702209e-02,4.697833210229873657e-03,2.290634205564856529e-03,-2.802059613168239594e-02
-1.885096542537212372e-02,5.462383385747671127e-03,2.714997157454490662e-03,-2.702834643423557281e-02
-1.775054633617401123e-02,5.502203479409217834e-03,2.741376636549830437e-03,-2.599412575364112854e-02
-1.724021136760711670e-02,4.604733549058437347e-03,2.466443693265318871e-03,-2.431138791143894196e-02
-1.559495367109775543e-02,4.806451499462127686e-03,2.518870169296860695e-03,-2.292027510702610016e-02
-1.378018222749233246e-02,4.899616818875074387e-03,2.426456660032272339e-03,-2.110625617206096649e-02
9.053533896803855896e-03,2.689144946634769440e-02,2.509139711037278175e-03,-2.034705504775047302e-02
-1.180519722402095795e-02,3.551301779225468636e-03,2.813362283632159233e-03,-1.816986128687858582e-02
-5.256424658000469208e-03,8.002678863704204559e-03,2.550400560721755028e-03,-1.580950431525707245e-02
-8.622086606919765472e-03,3.301810007542371750e-03,2.304841065779328346e-03,-1.422873791307210922e-02
-6.553672719746828079e-03,3.848003456369042397e-03,2.262591617181897163e-03,-1.266426779329776764e-02
-5.330415908247232437e-03,3.351977793499827385e-03,2.162690972909331322e-03,-1.084508467465639114e-02
-4.045287612825632095e-03,3.143302164971828461e-03,2.124693710356950760e-03,-9.313283488154411316e-03
-2.350725699216127396e-03,3.209501970559358597e-03,2.038283739238977432e-03,-7.598511409014463425e-03
-2.001603133976459503e-04,3.906056750565767288e-03,2.142176730558276176e-03,-6.248393561691045761e-03
4.925588145852088928e-04,3.679990302771329880e-03,1.887670601718127728e-03,-5.075102206319570541e-03
3.221440594643354416e-03,5.226399283856153488e-03,1.947359531186521053e-03,-3.952318336814641953e-03
2.650395734235644341e-03,3.648844780400395393e-03,2.254604129120707512e-03,-3.253053175285458565e-03
1.573405414819717407e-02,1.497626397758722305e-02,1.964331371709704399e-03,-1.206542132422327995e-03
4.742898512631654739e-03,3.667733632028102875e-03,1.724951900541782379e-03,-6.497871945612132549e-04
2.780644595623016357e-02,2.749519795179367065e-02,2.147804945707321167e-03,-1.836556824855506420e-03
5.048323422670364380e-03,3.426560433581471443e-03,1.427243580110371113e-03,1.945191033883020282e-04
8.014791645109653473e-03,5.140952300280332565e-03,2.091761678457260132e-03,7.820777827873826027e-04
5.183170549571514130e-03,3.318410133942961693e-03,1.342698349617421627e-03,5.220620660111308098e-04
5.523715633898973465e-03,3.526657819747924805e-03,1.159592880867421627e-03,8.374649332836270332e-04
1.194916013628244400e-02,8.953842334449291229e-03,3.479464678093791008e-03,-4.841469344682991505e-04
1.623630151152610779e-02,1.585067436099052429e-02,1.164749497547745705e-03,-7.791211828589439392e-04
3.100375644862651825e-03,2.668819390237331390e-03,1.057069282978773117e-03,-6.255129701457917690e-04
2.866946160793304443e-03,2.612582873553037643e-03,8.668238297104835510e-04,-6.124606588855385780e-04
3.542935941368341446e-03,3.833235707134008408e-03,9.195387247018516064e-04,-1.209838199429214001e-03
3.346967510879039764e-03,3.504140535369515419e-03,1.008841092698276043e-03,-1.166013884358108044e-03
4.267602227628231049e-03,5.789211485534906387e-03,1.282744924537837505e-03,-2.804354066029191017e-03
6.705275736749172211e-04,2.827019430696964264e-03,6.419469718821346760e-04,-2.798438770696520805e-03
1.653114799410104752e-03,3.799110651016235352e-03,7.831806433387100697e-04,-2.929176669567823410e-03
1.501394435763359070e-03,4.764197859913110733e-03,8.609374053776264191e-04,-4.123740829527378082e-03
3.918721340596675873e-04,3.639765782281756401e-03,7.038768380880355835e-04,-3.951770719140768051e-03
-1.173369819298386574e-03,2.549135824665427208e-03,6.870874785818159580e-04,-4.409593064337968826e-03
-1.537756063044071198e-03,2.454386558383703232e-03,7.921503856778144836e-04,-4.784293007105588913e-03
-1.662666210904717445e-03,2.558096311986446381e-03,6.704626721329987049e-04,-4.891225136816501617e-03
-1.855471404269337654e-03,2.348343143239617348e-03,7.164128473959863186e-04,-4.920227453112602234e-03
-1.762886065989732742e-03,2.404561499133706093e-03,6.833022926002740860e-04,-4.850749857723712921e-03
2.430753782391548157e-03,5.673917010426521301e-03,1.444589463062584400e-03,-4.687752574682235718e-03
3.263233229517936707e-04,4.962925333529710770e-03,8.609574288129806519e-04,-5.497559439390897751e-03
1.190823037177324295e-03,4.902668297290802002e-03,1.453426550142467022e-03,-5.165271926671266556e-03
5.578303243964910507e-03,1.022371742874383926e-02,7.871463312767446041e-04,-5.432560574263334274e-03
-1.280205789953470230e-03,2.509742975234985352e-03,1.057642395608127117e-03,-4.847591277211904526e-03
-1.163945998996496201e-03,2.543963957577943802e-03,7.639336399734020233e-04,-4.471843596547842026e-03
-1.353603554889559746e-03,2.015683101490139961e-03,7.126149721443653107e-04,-4.081901628524065018e-03
-5.258417222648859024e-04,2.760026138275861740e-03,7.416324224323034286e-04,-4.027500282973051071e-03
-1.042007701471447945e-03,2.025149762630462646e-03,7.093872409313917160e-04,-3.776544705033302307e-03
2.037053462117910385e-03,4.276912659406661987e-03,1.557403709739446640e-03,-3.797262907028198242e-03
8.692438714206218719e-04,2.764747478067874908e-03,2.097573131322860718e-03,-3.993076737970113754e-03
1.820758916437625885e-04,2.539283828809857368e-03,1.012384076602756977e-03,-3.369592130184173584e-03
-5.587809719145298004e-04,1.749571063555777073e-03,6.893753306940197945e-04,-2.997727366164326668e-03
7.356777787208557129e-04,2.788086654618382454e-03,8.662316249683499336e-04,-2.918640617281198502e-03
1.040525035932660103e-03,2.691158559173345566e-03,7.179686217568814754e-04,-2.368602203205227852e-03
3.255185205489397049e-03,4.732064437121152878e-03,1.124720554798841476e-03,-2.601599786430597305e-03
2.442828845232725143e-04,1.968851545825600624e-03,1.050615333952009678e-03,-2.775184111669659615e-03
1.307584811002016068e-03,2.621539402753114700e-03,6.748213199898600578e-04,-1.988776028156280518e-03
3.884171601384878159e-04,1.678889035247266293e-03,6.790274055674672127e-04,-1.969499280676245689e-03
5.610184744000434875e-04,1.597163965925574303e-03,7.853753049857914448e-04,-1.821520738303661346e-03
2.058168407529592514e-03,3.025771584361791611e-03,8.244424243457615376e-04,-1.792045542970299721e-03
6.274665240198373795e-03,6.317128892987966537e-03,1.280294731259346008e-03,-1.322758267633616924e-03
1.827457104809582233e-03,2.788435667753219604e-03,8.598815766163170338e-04,-1.820860081352293491e-03
2.187740989029407501e-03,2.764987293630838394e-03,6.799862021580338478e-04,-1.257232273928821087e-03
6.929401773959398270e-03,6.112234666943550110e-03,1.496537704952061176e-03,-6.793705979362130165e-04
3.320784540846943855e-03,3.216261509805917740e-03,8.173966780304908752e-04,-7.128736469894647598e-04
2.174695488065481186e-03,1.770541071891784668e-03,6.061996682547032833e-04,-2.020452666329219937e-04
2.803022041916847229e-03,2.189271152019500732e-03,6.459255237132310867e-04,-3.217465928173623979e-05
5.178489722311496735e-03,4.068857058882713318e-03,6.794910295866429806e-04,4.301414010114967823e-04
3.944238647818565369e-03,3.202568273991346359e-03,6.093784468248486519e-04,1.322920870734378695e-04
8.981238119304180145e-03,7.948281243443489075e-03,1.684371381998062134e-03,-6.514141568914055824e-04
1.965810544788837433e-03,1.409226329997181892e-03,1.142916386015713215e-03,-5.863323458470404148e-04
1.816997886635363102e-03,1.337176654487848282e-03,4.367521614767611027e-04,4.306916525820270181e-05
2.414757153019309044e-03,2.129263477399945259e-03,5.645097116939723492e-04,-2.790160651784390211e-04
2.944833133369684219e-03,2.402154495939612389e-03,7.055542664602398872e-04,-1.628757454454898834e-04
1.863909186795353889e-03,1.779172569513320923e-03,3.508340741973370314e-04,-2.660974860191345215e-04
1.121456036344170570e-03,1.244924962520599365e-03,3.422494046390056610e-04,-4.657183890230953693e-04
1.880734227597713470e-03,2.246312797069549561e-03,3.564662474673241377e-04,-7.220447878353297710e-04
3.977411426603794098e-03,3.371451050043106079e-03,1.152897602878510952e-03,-5.469372263178229332e-04
2.695980947464704514e-05,1.244884799234569073e-03,5.656265420839190483e-04,-1.783551531843841076e-03
1.537621719762682915e-04,1.375107676722109318e-03,3.046166093554347754e-04,-1.525962143205106258e-03
2.832935424521565437e-04,1.615731394849717617e-03,3.774511569645255804e-04,-1.709889038465917110e-03
3.065476194024085999e-04,1.949885743670165539e-03,3.724581620190292597e-04,-2.015796257182955742e-03
-3.707152791321277618e-05,2.058032201603055000e-03,3.798791440203785896e-04,-2.474982989951968193e-03
-7.615725044161081314e-04,1.402006833814084530e-03,3.190925926901400089e-04,-2.482671989127993584e-03
-2.542680595070123672e-04,2.186329569667577744e-03,3.948522789869457483e-04,-2.835449995473027229e-03
-8.538200054317712784e-04,1.676165731623768806e-03,5.538038676604628563e-04,-3.083789488300681114e-03
-6.844566669315099716e-04,1.931671635247766972e-03,5.335144815035164356e-04,-3.149642841890454292e-03
1.132947392761707306e-03,3.766847541555762291e-03,1.018512062728404999e-03,-3.652412444353103638e-03
-9.573916904628276825e-04,2.338969847187399864e-03,4.171554464846849442e-04,-3.713516984134912491e-03
-1.757812220603227615e-03,1.596636720933020115e-03,2.871022152248769999e-04,-3.641551127657294273e-03
-1.689104828983545303e-03,1.940913032740354538e-03,4.803585470654070377e-04,-4.110376350581645966e-03
-1.193722710013389587e-03,2.369120484218001366e-03,3.447521012276411057e-04,-3.907595295459032059e-03
-1.310959691181778908e-03,2.420078963041305542e-03,2.813746395986527205e-04,-4.012413322925567627e-03
1.517967320978641510e-04,4.016103222966194153e-03,5.966602475382387638e-04,-4.460966680198907852e-03
2.031286712735891342e-03,3.875167807564139366e-03,2.462472300976514816e-03,-4.306353162974119186e-03
-2.775082364678382874e-03,1.481658313423395157e-03,6.934950361028313637e-04,-4.950235597789287567e-03
5.232265219092369080e-03,9.024004451930522919e-03,3.901840827893465757e-04,-4.181923344731330872e-03
-2.732763532549142838e-04,2.777297748252749443e-03,5.940517294220626354e-04,-3.644625889137387276e-03
-2.337594283744692802e-03,1.894658431410789490e-03,9.262312087230384350e-04,-5.158483982086181641e-03
-2.140747383236885071e-03,1.579772098921239376e-03,4.928640555590391159e-04,-4.213383421301841736e-03
-1.772713148966431618e-03,1.825418672524392605e-03,3.042842436116188765e-04,-3.902415977790951729e-03
-1.019706018269062042e-03,2.515678294003009796e-03,4.136128409299999475e-04,-3.948997240513563156e-03
1.050272025167942047e-03,4.115878138691186905e-03,7.841426995582878590e-04,-3.849748987704515457e-03
-1.577446935698390007e-03,1.759724575094878674e-03,4.645710869226604700e-04,-3.801742568612098694e-03
1.410829834640026093e-03,4.492535721510648727e-03,7.127876742742955685e-04,-3.794493619352579117e-03
1.002380158752202988e-04,3.255871823057532310e-03,3.007337800227105618e-04,-3.456367645412683487e-03
3.578925272449851036e-03,6.383464671671390533e-03,6.204315577633678913e-04,-3.424971131607890129e-03
4.855012521147727966e-04,3.342076204717159271e-03,1.822535763494670391e-03,-4.679110832512378693e-03
8.654675912111997604e-04,3.441471373662352562e-03,4.900136846117675304e-04,-3.066017525270581245e-03
5.188773386180400848e-03,7.418753113597631454e-03,7.490857969969511032e-04,-2.979065058752894402e-03
-2.033109311014413834e-03,1.269748434424400330e-03,5.825926782563328743e-04,-3.885450307279825211e-03
8.745228406041860580e-04,3.040193347260355949e-03,5.563694285228848457e-04,-2.722040051594376564e-03
-1.871869200840592384e-03,1.195994904264807701e-03,8.192018722184002399e-04,-3.887065919116139412e-03
-9.737536311149597168e-04,1.658291905187070370e-03,4.636722733266651630e-04,-3.095717867836356163e-03
-6.962097249925136566e-04,1.677080406807363033e-03,3.383391012903302908e-04,-2.711629262194037437e-03
-1.281897653825581074e-03,1.138263265602290630e-03,1.964811672223731875e-04,-2.616642042994499207e-03
-1.036640140227973461e-03,1.183550455607473850e-03,4.098287026863545179e-04,-2.630019327625632286e-03
1.050104387104511261e-03,2.838769694790244102e-03,1.061256043612957001e-03,-2.849921351298689842e-03
-2.925824373960494995e-04,1.894887187518179417e-03,1.942865928867831826e-04,-2.381756203249096870e-03
-6.593109574168920517e-04,1.359090441837906837e-03,2.153026871383190155e-04,-2.233704086393117905e-03
-7.348422659561038017e-04,1.245791674591600895e-03,6.609382107853889465e-04,-2.641572151333093643e-03
1.994171179831027985e-05,1.965642906725406647e-03,3.037725982721894979e-04,-2.249473705887794495e-03
3.060186281800270081e-04,2.331300638616085052e-03,2.857581421267241240e-04,-2.311040181666612625e-03
-8.959951810538768768e-05,1.894586486741900444e-03,2.504809526726603508e-04,-2.234666841104626656e-03
1.080683432519435883e-03,1.931905397213995457e-03,1.058561145327985287e-03,-1.909783110022544861e-03
4.375346004962921143e-03,6.148707121610641479e-03,6.207202677614986897e-04,-2.394081326201558113e-03
1.210940536111593246e-05,1.605425495654344559e-03,2.413439651718363166e-04,-1.834660070016980171e-03
4.712124355137348175e-04,1.930387225002050400e-03,2.745160018093883991e-04,-1.733690733090043068e-03
-6.462013116106390953e-04,9.900273289531469345e-04,3.321830590721219778e-04,-1.968411728739738464e-03
1.776849385350942612e-04,1.616207649931311607e-03,2.268720272695645690e-04,-1.665394753217697144e-03
-2.608469221740961075e-04,9.506726637482643127e-04,2.983983722515404224e-04,-1.509917899966239929e-03
-3.123724600300192833e-04,1.036589499562978745e-03,1.770469098119065166e-04,-1.526008825749158859e-03
3.236359916627407074e-04,1.313895219936966896e-03,2.510538324713706970e-04,-1.241313060745596886e-03
-2.293009310960769653e-04,1.003752346150577068e-03,3.086889628320932388e-04,-1.541742240078747272e-03
2.025632187724113464e-03,3.226262051612138748e-03,1.875266316346824169e-04,-1.388156670145690441e-03
-1.754623372107744217e-05,8.242303738370537758e-04,2.672100090421736240e-04,-1.108986674807965755e-03
-2.049515023827552795e-05,8.760162163525819778e-04,1.637163077248260379e-04,-1.060227630659937859e-03
-1.916735200211405754e-04,8.088223985396325588e-04,2.924980071838945150e-04,-1.292993896640837193e-03
1.461805077269673347e-04,9.942695032805204391e-04,1.481998915551230311e-04,-9.962888434529304504e-04
-2.335535828024148941e-05,7.459027110598981380e-04,1.547169376863166690e-04,-9.239750215783715248e-04
1.122996909543871880e-03,1.382841379381716251e-03,5.344126257114112377e-04,-7.942569791339337826e-04
8.275660220533609390e-04,1.460924744606018066e-03,6.752327899448573589e-04,-1.308591570705175400e-03
1.610745559446513653e-03,2.253637183457612991e-03,1.634372310945764184e-04,-8.063289569690823555e-04
2.097773831337690353e-03,2.244757954031229019e-03,5.884105339646339417e-04,-7.353947730734944344e-04
2.730670967139303684e-04,9.393515065312385559e-04,2.532703510951250792e-04,-9.195547900162637234e-04
1.127431634813547134e-03,1.358523499220609665e-03,8.382886881008744240e-04,-1.069380436092615128e-03
3.928970545530319214e-04,8.767707622610032558e-04,1.723993191262707114e-04,-6.562729831784963608e-04
6.352558266371488571e-04,9.189326665364205837e-04,2.151453954866155982e-04,-4.988221917301416397e-04
5.957735702395439148e-04,9.019124554470181465e-04,1.459549966966733336e-04,-4.520939255598932505e-04
7.015483570285141468e-04,1.027774880640208721e-03,3.280336386524140835e-04,-6.542601040564477444e-04
7.007567910477519035e-04,7.811290561221539974e-04,3.550928959157317877e-04,-4.354651027824729681e-04
5.072891945019364357e-04,7.296196417883038521e-04,2.496845263522118330e-04,-4.720150027424097061e-04
1.912372419610619545e-03,1.874624751508235931e-03,3.454369434621185064e-04,-3.076891589444130659e-04
1.166470814496278763e-03,9.633118170313537121e-04,3.198720223736017942e-04,-1.167130176327191293e-04
1.394930994138121605e-03,1.491742441430687904e-03,5.048862076364457607e-04,-6.016977131366729736e-04
4.389676032587885857e-04,6.064383196644484997e-04,3.494466072879731655e-04,-5.169173236936330795e-04
1.593347289599478245e-03,1.393108279444277287e-03,3.994986473117023706e-04,-1.992596517084166408e-04
8.687299559824168682e-04,9.483845788054168224e-04,1.456666068406775594e-04,-2.253212005598470569e-04
1.027869875542819500e-03,9.622243815101683140e-04,2.145725738955661654e-04,-1.489271235186606646e-04
8.107313769869506359e-04,8.790874853730201721e-04,1.107171192415989935e-04,-1.790732349036261439e-04
6.399938138201832771e-04,7.784401532262563705e-04,2.590502554085105658e-04,-3.974966239184141159e-04
6.460186559706926346e-04,6.721836980432271957e-04,9.739595407154411077e-05,-1.235609961440786719e-04
8.278335444629192352e-04,8.948478498496115208e-04,2.792168816085904837e-04,-3.462311869952827692e-04
5.602798773907124996e-04,6.707255961373448372e-04,1.145382630056701601e-04,-2.249839453725144267e-04
6.304102716967463493e-04,7.128824945539236069e-04,1.500454964116215706e-04,-2.325177192687988281e-04
4.528744320850819349e-04,6.462499150075018406e-04,6.282456160988658667e-05,-2.562000590842217207e-04
1.177301513962447643e-03,1.242479542270302773e-03,1.686337491264566779e-04,-2.338118356419727206e-04
6.835354724898934364e-04,8.998037083074450493e-04,2.007787406910210848e-04,-4.170469183009117842e-04
9.266381966881453991e-04,9.172448772005736828e-04,5.153240635991096497e-04,-5.059308023191988468e-04
1.481913146562874317e-03,1.528301159851253033e-03,4.806339275091886520e-04,-5.270218243822455406e-04
1.413857331499457359e-03,1.053176005370914936e-03,1.035061082802712917e-03,-6.743798148818314075e-04
1.822138438001275063e-04,6.100421887822449207e-04,1.023676741169765592e-04,-5.301960045471787453e-04
1.326775178313255310e-03,1.151410862803459167e-03,9.903162717819213867e-04,-8.149518980644643307e-04
3.782925661653280258e-03,4.090501461178064346e-03,2.621449530124664307e-04,-5.697208689525723457e-04
7.711845100857317448e-04,8.958408725447952747e-04,4.129871376790106297e-04,-5.376435001380741596e-04
1.734416233375668526e-03,1.852482208050787449e-03,1.826501538744196296e-04,-3.007162013091146946e-04
2.588404458947479725e-04,7.047025719657540321e-04,1.348525984212756157e-04,-5.807147244922816753e-04
9.538772283121943474e-04,1.372977509163320065e-03,1.503670209785923362e-04,-5.694673163816332817e-04
1.310824649408459663e-03,1.053588697686791420e-03,7.974638720043003559e-04,-5.402279202826321125e-04
2.102536847814917564e-03,2.377966651692986488e-03,1.690118078840896487e-04,-4.444416263140738010e-04
1.251639449037611485e-03,1.373443868942558765e-03,9.917941642925143242e-04,-1.113598584197461605e-03
1.004032092168927193e-03,1.088834833353757858e-03,4.967812565155327320e-04,-5.815839977003633976e-04
3.622231306508183479e-04,7.276556571014225483e-04,1.803049090085551143e-04,-5.457374500110745430e-04
7.442423375323414803e-04,9.705703705549240112e-04,1.467186230001971126e-04,-3.730466414708644152e-04
2.752119034994393587e-04,5.842198734171688557e-04,1.448317198082804680e-04,-4.538396897260099649e-04
5.360461072996258736e-04,7.742483285255730152e-04,1.677080581430345774e-04,-4.059102793689817190e-04
3.550551191437989473e-04,6.336059304885566235e-04,1.457121834391728044e-04,-4.242629802320152521e-04
3.061912721022963524e-04,5.503792781382799149e-04,1.466013054596260190e-04,-3.907892969436943531e-04
3.898096329066902399e-04,6.675838376395404339e-04,5.946314195170998573e-05,-3.372373466845601797e-04
4.526223929133266211e-04,6.756859365850687027e-04,9.046958439284935594e-05,-3.135331498924642801e-04
3.258989308960735798e-04,6.016633706167340279e-04,6.373380165314301848e-05,-3.394982195459306240e-04
7.995961350388824940e-04,9.763140114955604076e-04,1.091823796741664410e-04,-2.859002561308443546e-04
6.840986898168921471e-04,9.235673351213335991e-04,1.485958055127412081e-04,-3.880644508171826601e-04
1.407986041158437729e-03,1.130399294197559357e-03,5.768849514424800873e-04,-2.992981753777712584e-04
1.182740437798202038e-03,1.428836374543607235e-03,1.472427684348076582e-04,-3.933387051802128553e-04
2.027975395321846008e-03,1.712474739179015160e-03,3.855223767459392548e-04,-7.002183701843023300e-05
7.699080742895603180e-04,1.060077571310102940e-03,3.019945579580962658e-04,-5.921639967709779739e-04
4.661376588046550751e-03,4.167480859905481339e-03,1.592115499079227448e-03,-1.098219654522836208e-03
4.314078541938215494e-04,5.933542270213365555e-04,1.804488856578245759e-04,-3.423952439334243536e-04
1.152293640188872814e-03,1.291591441258788109e-03,1.367741351714357734e-04,-2.760719216894358397e-04
6.101643666625022888e-04,6.448033964261412621e-04,9.831149509409442544e-05,-1.329505612375214696e-04
1.603926764801144600e-03,1.537110190838575363e-03,1.619614340597763658e-04,-9.514480188954621553e-05
6.846526521258056164e-04,6.212905282154679298e-04,1.646525779506191611e-04,-1.012904467643238604e-04
7.332684472203254700e-04,8.651347015984356403e-04,5.769328708993270993e-05,-1.895595632959157228e-04
4.849889373872429132e-04,7.100951042957603931e-04,1.626523007871583104e-04,-3.877584531437605619e-04
9.619101765565574169e-04,7.999821100383996964e-04,9.168275864794850349e-04,-7.548995199613273144e-04
5.444947746582329273e-04,6.667190464213490486e-04,4.372770854388363659e-05,-1.659519766690209508e-04
1.497579272836446762e-03,1.469022594392299652e-03,1.743276807246729732e-04,-1.457709295209497213e-04
1.482499996200203896e-03,9.541578474454581738e-04,6.253085448406636715e-04,-9.696641791379079223e-05
3.672075108624994755e-04,6.650137947872281075e-04,3.165638481732457876e-04,-6.143701612018048763e-04
3.421504225116223097e-04,5.026420694775879383e-04,9.423659503227099776e-05,-2.547282201703637838e-04
4.081870429217815399e-04,5.313286674208939075e-04,6.157840107334777713e-05,-1.847200474003329873e-04
7.816801080480217934e-04,6.412061629816889763e-04,1.724421890685334802e-04,-3.196822945028543472e-05
2.157978946343064308e-03,2.222233917564153671e-03,2.887010923586785793e-04,-3.529561799950897694e-04
1.460498548112809658e-03,9.920077864080667496e-04,8.512440253980457783e-04,-3.827531763818114996e-04
4.362203180789947510e-03,4.218187648802995682e-03,2.554795646574348211e-04,-1.114639671868644655e-04
1.074292813427746296e-03,9.428407647646963596e-04,8.742641657590866089e-04,-7.428120588883757591e-04
3.015058115124702454e-03,3.020687261596322060e-03,2.100403216900303960e-04,-2.156693954020738602e-04
4.168346058577299118e-04,5.233558476902544498e-04,9.868287452263757586e-05,-2.052041090792044997e-04
4.575540951918810606e-04,5.268530221655964851e-04,4.613062264979816973e-05,-1.154295387095771730e-04
5.066697485744953156e-04,5.440608947537839413e-04,1.373985869577154517e-04,-1.747897185850888491e-04
6.880339351482689381e-04,6.179964984767138958e-04,3.050552622880786657e-04,-2.350177819607779384e-04
7.176678045652806759e-04,7.291876245290040970e-04,1.389969838783144951e-04,-1.505168183939531446e-04
5.224287160672247410e-04,5.665856297127902508e-04,5.523470099433325231e-05,-9.939163282979279757e-05
4.881570057477802038e-04,5.137011175975203514e-04,7.378015288850292563e-05,-9.932425018632784486e-05
1.277227071113884449e-03,1.087373355403542519e-03,4.042650689370930195e-04,-2.144112513633444905e-04
1.166766625829041004e-03,1.075308187864720821e-03,1.064409516402520239e-04,-1.498258188803447410e-05
2.929254900664091110e-03,2.675555646419525146e-03,7.720257854089140892e-04,-5.183265893720090389e-04
3.669044817797839642e-04,4.059105704072862864e-04,1.037539259414188564e-04,-1.427599927410483360e-04
1.541750272735953331e-03,1.578625408001244068e-03,4.411548070493154228e-05,-8.099062688415870070e-05
2.473813015967607498e-03,2.424875739961862564e-03,3.007809573318809271e-04,-2.518435067031532526e-04
4.227654717396944761e-04,4.210586776025593281e-04,7.653425564058125019e-05,-7.482749788323417306e-05
5.685467040166258812e-04,4.817123699467629194e-04,1.018223338178358972e-04,-1.498800702393054962e-05
2.376449294388294220e-03,2.373464871197938919e-03,4.332740500103682280e-04,-4.302897432353347540e-04
4.001316847279667854e-04,4.541408561635762453e-04,8.704492211109027267e-05,-1.410540862707421184e-04
6.473889225162565708e-04,5.679964669980108738e-04,1.842506317188963294e-04,-1.048582053044810891e-04
6.999921170063316822e-04,6.465183105319738388e-04,3.090128884650766850e-04,-2.555390819907188416e-04
3.892180975526571274e-04,4.249626654200255871e-04,1.127258510678075254e-04,-1.484703825553879142e-04
3.326333826407790184e-04,4.159329400863498449e-04,9.719061199575662613e-05,-1.804901839932426810e-04
5.283586797304451466e-04,5.212118849158287048e-04,1.186835143016651273e-04,-1.115367194870486856e-04
3.841246361844241619e-04,4.442667996045202017e-04,4.414550130604766309e-05,-1.042876319843344390e-04
3.524842904880642891e-04,4.646017332561314106e-04,6.859809218440204859e-05,-1.807155349524691701e-04
1.850973931141197681e-03,1.877042115665972233e-03,9.562362538417801261e-05,-1.216918026329949498e-04
5.835106130689382553e-04,5.265860236249864101e-04,2.294267615070566535e-04,-1.725021575111895800e-04
3.684621769934892654e-04,5.014688940718770027e-04,4.605502181220799685e-05,-1.790617097867652774e-04
3.568615065887570381e-04,4.289168282411992550e-04,3.882345117744989693e-05,-1.108787982957437634e-04
7.395287393592298031e-04,6.302323308773338795e-04,1.070855796569958329e-04,2.210821548942476511e-06
5.127681070007383823e-04,6.958076264709234238e-04,4.221074923407286406e-04,-6.051470409147441387e-04
1.120755099691450596e-03,1.181731233373284340e-03,8.478287782054394484e-05,-1.457589969504624605e-04
9.155739098787307739e-04,8.759707561694085598e-04,2.274516009492799640e-04,-1.878484472399577498e-04
5.747363320551812649e-04,4.816676955670118332e-04,1.404477516189217567e-04,-4.737911149277351797e-05
4.971629241481423378e-04,6.201278301887214184e-04,1.362184120807796717e-04,-2.591833763290196657e-04
1.313158660195767879e-03,1.171575859189033508e-03,2.055866498267278075e-04,-6.400383426807820797e-05
5.053291097283363342e-04,5.164095782674849033e-04,4.615405850927345455e-05,-5.723454523831605911e-05
2.107901964336633682e-04,5.003493279218673706e-04,3.007987688761204481e-04,-5.903579294681549072e-04
4.276780528016388416e-04,6.038448191247880459e-04,1.355100685032084584e-04,-3.116768202744424343e-04
5.379084614105522633e-04,6.208922713994979858e-04,1.060238209902308881e-04,-1.890075945993885398e-04
1.195362303406000137e-03,1.278974348679184914e-03,1.423119829269126058e-04,-2.259240282000973821e-04
7.824505446478724480e-04,5.462552653625607491e-04,4.196688532829284668e-04,-1.834735739976167679e-04
4.402147023938596249e-04,6.211665458977222443e-04,7.307517080334946513e-05,-2.540270215831696987e-04
6.164316437207162380e-04,5.617223796434700489e-04,1.774010452209040523e-04,-1.226917956955730915e-04
4.427125677466392517e-04,6.220802315510809422e-04,2.881979744415730238e-04,-4.675656091421842575e-04
6.660323124378919601e-04,5.880707176402211189e-04,1.677342952461913228e-04,-8.977265679277479649e-05
2.650675131008028984e-03,1.944930176250636578e-03,4.698321281466633081e-04,2.359127829549834132e-04
-2.072112401947379112e-04,3.426873881835490465e-04,5.717682070098817348e-04,-1.121666864491999149e-03
2.781751973088830709e-04,4.992373287677764893e-04,1.126847928389906883e-04,-3.337469242978841066e-04
3.293025074526667595e-04,5.037825903855264187e-04,4.206745870760641992e-05,-2.165475016226992011e-04
6.100169266574084759e-04,5.659888847731053829e-04,2.387903950875625014e-04,-1.947623532032594085e-04
6.412634393200278282e-04,7.829036330804228783e-04,4.853176506003364921e-05,-1.901719224406406283e-04
3.050704253837466240e-04,4.151071771048009396e-04,1.637860987102612853e-04,-2.738228649832308292e-04
2.469790168106555939e-03,1.159834908321499825e-03,1.114088692702353001e-03,1.958664506673812866e-04
9.560293983668088913e-05,6.275506457313895226e-04,3.107242227997630835e-04,-8.426719577983021736e-04
3.193027805536985397e-04,7.458791951648890972e-04,3.271906462032347918e-04,-7.537670899182558060e-04
7.396654691547155380e-04,9.326291619800031185e-04,1.823683851398527622e-04,-3.753320488613098860e-04
1.366532407701015472e-03,9.475115220993757248e-04,8.387255365960299969e-04,-4.197047674097120762e-04
2.184320474043488503e-03,2.291636541485786438e-03,8.178815915016457438e-05,-1.891040446935221553e-04
5.279044271446764469e-04,5.017002113163471222e-04,7.103880489012226462e-05,-4.483458542381413281e-05
7.527305861003696918e-04,8.573674713261425495e-04,6.994259310886263847e-04,-8.040628745220601559e-04
2.390883164480328560e-04,5.869978340342640877e-04,1.757796126184985042e-04,-5.236891447566449642e-04
1.158611266873776913e-04,3.503510961309075356e-04,5.710154073312878609e-05,-2.915915101766586304e-04
1.430049072951078415e-03,1.554435119032859802e-03,1.299663708778098226e-04,-2.543524024076759815e-04
1.920300885103642941e-03,1.364398864097893238e-03,7.771135424263775349e-04,-2.212115650763735175e-04
-1.123874681070446968e-04,3.372232895344495773e-04,2.644073683768510818e-04,-7.140181260183453560e-04
4.016389604657888412e-03,3.472531680017709732e-03,1.239979057572782040e-03,-6.961211911402642727e-04
7.328490028157830238e-05,4.170082102064043283e-04,2.056719094980508089e-04,-5.493952194228768349e-04
9.394183871336281300e-05,3.421491419430822134e-04,3.820855272351764143e-05,-2.864158595912158489e-04
1.650465710554271936e-04,4.063603992108255625e-04,4.426805753610096872e-05,-2.855818893294781446e-04
2.061905688606202602e-04,4.249692137818783522e-04,9.133017738349735737e-05,-3.101088223047554493e-04
8.328986587002873421e-04,8.346549002453684807e-04,2.237375883851200342e-04,-2.254938299302011728e-04
1.810190849937498569e-03,1.776196178980171680e-03,6.395169766619801521e-04,-6.055223057046532631e-04
-5.016074283048510551e-06,3.052612009923905134e-04,6.999112520134076476e-05,-3.802684077527374029e-04
1.111416611820459366e-03,1.265709521248936653e-03,1.064622192643582821e-04,-2.607552451081573963e-04
3.863062302116304636e-04,5.757424514740705490e-04,2.373311290284618735e-04,-4.267673648428171873e-04
9.713348117657005787e-05,3.566262312233448029e-04,3.179615305270999670e-05,-2.912889176513999701e-04
1.413860591128468513e-04,4.032159922644495964e-04,5.817116107209585607e-05,-3.200010978616774082e-04
1.496295153629034758e-04,3.398633562028408051e-04,7.518944767070934176e-05,-2.654232957866042852e-04
2.743126242421567440e-05,3.221213119104504585e-04,3.523222767398692667e-05,-3.299222735222429037e-04
8.912157500162720680e-04,9.613976581022143364e-04,3.008056082762777805e-04,-3.709875454660505056e-04
1.800676458515226841e-03,1.109952339902520180e-03,1.040007453411817551e-03,-3.492833056952804327e-04
6.034112302586436272e-04,1.022639451548457146e-03,1.717231352813541889e-04,-5.909512983635067940e-04
7.967057172209024429e-05,4.313942627049982548e-04,2.307893300894647837e-04,-5.825130501762032509e-04
3.907125210389494896e-04,6.498594302684068680e-04,1.480709033785387874e-04,-4.072178271599113941e-04
1.318169233854860067e-04,4.059128696098923683e-04,6.712932372465729713e-05,-3.412252699490636587e-04
7.218719110824167728e-05,3.596616152208298445e-04,5.054473876953125000e-05,-3.380191628821194172e-04
1.307436381466686726e-03,1.181986881420016289e-03,4.047370166517794132e-04,-2.792874292936176062e-04
4.632635973393917084e-04,8.408819558098912239e-04,8.935147343436256051e-05,-4.669698537327349186e-04
2.324740868061780930e-03,1.215388765558600426e-03,1.201266073621809483e-03,-9.191399294650182128e-05
-4.374227719381451607e-04,3.052037791348993778e-04,4.352847172413021326e-04,-1.177911297418177128e-03
-2.817518543452024460e-05,3.860183642245829105e-04,1.650763297220692039e-04,-5.792698939330875874e-04
2.791895531117916107e-05,3.359638794790953398e-04,7.147432916099205613e-05,-3.795192460529506207e-04
-2.044648863375186920e-05,2.952494251076132059e-04,2.149662759620696306e-05,-3.371925558894872665e-04
1.624465803615748882e-04,4.037208855152130127e-04,9.918612340698018670e-05,-3.404604503884911537e-04
9.914679685607552528e-04,1.268738182261586189e-03,1.208701432915404439e-04,-3.981403715442866087e-04
3.962139307986944914e-04,4.371846443973481655e-04,3.131447883788496256e-04,-3.541155310813337564e-04
1.687442301772534847e-03,1.499356585554778576e-03,1.010251347906887531e-03,-8.221656316891312599e-04
1.927874283865094185e-03,1.793121220543980598e-03,5.522451247088611126e-04,-4.174921778030693531e-04
-1.253935624845325947e-04,3.047678037546575069e-04,2.419405645923689008e-04,-6.721019162796437740e-04
1.414179860148578882e-04,4.855705774389207363e-04,5.593341847998090088e-05,-4.000860208179801702e-04
1.537008793093264103e-04,4.540938534773886204e-04,2.933150790340732783e-05,-3.297244838904589415e-04
1.697474508546292782e-04,4.051997093483805656e-04,3.523922059684991837e-04,-5.878444644622504711e-04
-3.815477248281240463e-05,3.038594149984419346e-04,2.782025330816395581e-05,-3.698344517033547163e-04
5.321076605468988419e-05,3.928928053937852383e-04,2.345131179026793689e-05,-3.631333529483526945e-04
7.191508775576949120e-04,5.604926263913512230e-04,5.246561486274003983e-04,-3.659978974610567093e-04
1.203256077133119106e-03,1.608924823813140392e-03,5.126167161506600678e-05,-4.569303418975323439e-04
2.703578444197773933e-03,2.752477768808603287e-03,6.403431762009859085e-04,-6.892424426041543484e-04
1.160782412625849247e-04,4.495433531701564789e-04,1.301123702432960272e-04,-4.635775112546980381e-04
-4.879341577179729939e-05,2.963538863696157932e-04,8.835580229060724378e-05,-4.335030971560627222e-04
3.058555303141474724e-03,1.506572938524186611e-03,1.653381623327732086e-03,-1.013994842651300132e-04
-4.105140105821192265e-04,3.985032089985907078e-04,1.998117659240961075e-04,-1.008828985504806042e-03
-2.297671744599938393e-05,5.713321152143180370e-04,3.020820149686187506e-04,-8.963908185251057148e-04
7.919680210761725903e-04,1.049702754244208336e-03,6.865937029942870140e-04,-9.443284361623227596e-04
6.162499776110053062e-04,7.803814951330423355e-04,1.585614663781598210e-04,-3.226929402444511652e-04
4.786748031619936228e-04,6.436842377297580242e-04,2.289107505930587649e-04,-3.939201997127383947e-04
9.573093848302960396e-04,1.128042815253138542e-03,1.390856778016313910e-04,-3.098191227763891220e-04
3.736428916454315186e-04,7.572493050247430801e-04,7.261054270202293992e-05,-4.562169779092073441e-04
-3.916956484317779541e-05,4.312660021241754293e-04,3.216664190404117107e-04,-7.921019569039344788e-04
3.857392584905028343e-06,3.727257426362484694e-04,1.057897461578249931e-04,-4.746580962091684341e-04
8.369679562747478485e-06,3.812107024714350700e-04,3.845566970994696021e-05,-4.112966998945921659e-04
2.559120766818523407e-04,5.290016997605562210e-04,1.536630879854783416e-04,-4.267527256160974503e-04
7.664632867090404034e-04,1.094651524908840656e-03,1.074172832886688411e-04,-4.356054705567657948e-04
1.176791964098811150e-03,9.729061857797205448e-04,5.476654623635113239e-04,-3.437796549405902624e-04
1.240917481482028961e-05,5.377805791795253754e-04,3.206964756827801466e-04,-8.460679091513156891e-04
2.155355468858033419e-04,5.881487741135060787e-04,7.167673174990341067e-05,-4.442899662535637617e-04
4.908068221993744373e-04,8.228690712712705135e-04,3.165441739838570356e-05,-3.637166810221970081e-04
3.955636930186301470e-04,6.361295236274600029e-04,8.046954462770372629e-05,-3.210353606846183538e-04
2.188927901443094015e-04,4.994688206352293491e-04,1.621297415113076568e-04,-4.427057865541428328e-04
1.834762806538492441e-04,4.870527773164212704e-04,7.294904207810759544e-05,-3.765255387406796217e-04
-9.494443656876683235e-05,3.483129257801920176e-04,1.045931276166811585e-04,-5.478505045175552368e-04
1.337238587439060211e-03,8.581347647123038769e-04,1.215746509842574596e-03,-7.366425707004964352e-04
-3.782712155953049660e-05,4.611889889929443598e-04,3.100805333815515041e-04,-8.090966730378568172e-04
5.014032358303666115e-04,7.672972860746085644e-04,2.356482727918773890e-04,-5.015423521399497986e-04
2.635960699990391731e-03,2.411425113677978516e-03,5.385187687352299690e-04,-3.139831533189862967e-04
-2.891852636821568012e-04,2.366575499763712287e-04,2.157761773560196161e-04,-7.416189764626324177e-04
1.680354820564389229e-03,1.770421280525624752e-03,1.796157885110005736e-04,-2.696823212318122387e-04
1.758363214321434498e-04,4.728882631752640009e-04,6.041174638085067272e-04,-9.011694346554577351e-04
-1.178545062430202961e-04,2.294388104928657413e-04,3.240740625187754631e-05,-3.797007375396788120e-04
6.505890050902962685e-04,7.131735328584909439e-04,2.941343118436634541e-04,-3.567187814041972160e-04


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
2.965913772583007812e+00,1.112797856330871582e+00,1.853116035461425781e+00,0.000000000000000000e+00
1.250166296958923340e-01,6.713464111089706421e-02,2.815676108002662659e-02,2.972522936761379242e-02
7.915572077035903931e-02,5.903322994709014893e-02,1.373869460076093674e-02,6.383796688169240952e-03
7.137791812419891357e-02,4.493108019232749939e-02,7.933112792670726776e-03,1.851372793316841125e-02
3.058994188904762268e-02,3.286109119653701782e-02,9.306930936872959137e-03,-1.157808024436235428e-02
1.606700569391250610e-02,1.773863844573497772e-02,1.114619243890047073e-02,-1.281782519072294235e-02
1.428087893873453140e-02,1.063066441565752029e-02,5.544257815927267075e-03,-1.894042827188968658e-03
1.658687740564346313e-02,8.917286060750484467e-03,3.385415300726890564e-03,4.284176044166088104e-03
1.826294139027595520e-02,6.183995865285396576e-03,2.536975312978029251e-03,9.541970677673816681e-03
2.248603850603103638e-02,5.547435022890567780e-03,1.566796912811696529e-03,1.537180691957473755e-02
2.326269447803497314e-02,4.652810748666524887e-03,1.108617521822452545e-03,1.750126667320728302e-02
2.317181229591369629e-02,4.643574357032775879e-03,9.599819895811378956e-04,1.756825484335422516e-02
2.284664846956729889e-02,4.034314770251512527e-03,1.003062003292143345e-03,1.780927181243896484e-02
2.241128683090209961e-02,4.577466286718845367e-03,9.032879024744033813e-04,1.693053357303142548e-02
2.141842804849147797e-02,4.439900629222393036e-03,1.049577374942600727e-03,1.592895016074180603e-02
1.923192851245403290e-02,4.116662312299013138e-03,9.435616666451096535e-04,1.417170464992523193e-02
1.605261489748954773e-02,3.938664216548204422e-03,1.015130314044654369e-03,1.109882071614265442e-02
1.174357719719409943e-02,4.067833535373210907e-03,1.180408522486686707e-03,6.495335139334201813e-03
1.131391339004039764e-02,8.965998888015747070e-03,1.322751864790916443e-03,1.025162637233734131e-03
8.092571981251239777e-03,6.169868633151054382e-03,1.916993060149252415e-03,5.709705874323844910e-06
7.804238703101873398e-03,3.973384387791156769e-03,2.060873201116919518e-03,1.769980764947831631e-03
1.158962212502956390e-02,7.489229086786508560e-03,1.467448426410555840e-03,2.632944611832499504e-03
9.016010910272598267e-03,5.862091667950153351e-03,1.221990096382796764e-03,1.931929262354969978e-03
1.633648527786135674e-03,3.747137961909174919e-03,1.169270486570894718e-03,-3.282760037109255791e-03
-8.040380664169788361e-03,3.993453923612833023e-03,8.800547802820801735e-04,-1.291388925164937973e-02
-1.626611873507499695e-02,9.064608253538608551e-03,1.302624703384935856e-03,-2.663335204124450684e-02
-2.710928022861480713e-02,4.804751370102167130e-03,1.847209641709923744e-03,-3.376124054193496704e-02
-2.751863002777099609e-02,5.428608972579240799e-03,2.391362795606255531e-03,-3.533860296010971069e-02
-2.442565932869911194e-02,4.240266047418117523e-03,2.330247545614838600e-03,-3.099617175757884979e-02
-1.724021136760711670e-02,4.604733549058437347e-03,2.466443693265318871e-03,-2.431138791143894196e-02
-5.256424658000469208e-03,8.002678863704204559e-03,2.550400560721755028e-03,-1.580950431525707245e-02
-2.350725699216127396e-03,3.209501970559358597e-03,2.038283739238977432e-03,-7.598511409014463425e-03
1.573405414819717407e-02,1.497626397758722305e-02,1.964331371709704399e-03,-1.206542132422327995e-03
5.183170549571514130e-03,3.318410133942961693e-03,1.342698349617421627e-03,5.220620660111308098e-04
2.866946160793304443e-03,2.612582873553037643e-03,8.668238297104835510e-04,-6.124606588855385780e-04
1.653114799410104752e-03,3.799110651016235352e-03,7.831806433387100697e-04,-2.929176669567823410e-03
-1.662666210904717445e-03,2.558096311986446381e-03,6.704626721329987049e-04,-4.891225136816501617e-03
1.190823037177324295e-03,4.902668297290802002e-03,1.453426550142467022e-03,-5.165271926671266556e-03
-5.258417222648859024e-04,2.760026138275861740e-03,7.416324224323034286e-04,-4.027500282973051071e-03
-5.587809719145298004e-04,1.749571063555777073e-03,6.893753306940197945e-04,-2.997727366164326668e-03
1.307584811002016068e-03,2.621539402753114700e-03,6.748213199898600578e-04,-1.988776028156280518e-03
1.827457104809582233e-03,2.788435667753219604e-03,8.598815766163170338e-04,-1.820860081352293491e-03
2.803022041916847229e-03,2.189271152019500732e-03,6.459255237132310867e-04,-3.217465928173623979e-05
1.816997886635363102e-03,1.337176654487848282e-03,4.367521614767611027e-04,4.306916525820270181e-05
1.880734227597713470e-03,2.246312797069549561e-03,3.564662474673241377e-04,-7.220447878353297710e-04
3.065476194024085999e-04,1.949885743670165539e-03,3.724581620190292597e-04,-2.015796257182955742e-03
-6.844566669315099716e-04,1.931671635247766972e-03,5.335144815035164356e-04,-3.149642841890454292e-03
-1.193722710013389587e-03,2.369120484218001366e-03,3.447521012276411057e-04,-3.907595295459032059e-03
5.232265219092369080e-03,9.024004451930522919e-03,3.901840827893465757e-04,-4.181923344731330872e-03
-1.019706018269062042e-03,2.515678294003009796e-03,4.136128409299999475e-04,-3.948997240513563156e-03
3.578925272449851036e-03,6.383464671671390533e-03,6.204315577633678913e-04,-3.424971131607890129e-03
8.745228406041860580e-04,3.040193347260355949e-03,5.563694285228848457e-04,-2.722040051594376564e-03
-1.036640140227973461e-03,1.183550455607473850e-03,4.098287026863545179e-04,-2.630019327625632286e-03
1.994171179831027985e-05,1.965642906725406647e-03,3.037725982721894979e-04,-2.249473705887794495e-03
1.210940536111593246e-05,1.605425495654344559e-03,2.413439651718363166e-04,-1.834660070016980171e-03
-3.123724600300192833e-04,1.036589499562978745e-03,1.770469098119065166e-04,-1.526008825749158859e-03
-2.049515023827552795e-05,8.760162163525819778e-04,1.637163077248260379e-04,-1.060227630659937859e-03
8.275660220533609390e-04,1.460924744606018066e-03,6.752327899448573589e-04,-1.308591570705175400e-03
3.928970545530319214e-04,8.767707622610032558e-04,1.723993191262707114e-04,-6.562729831784963608e-04
5.072891945019364357e-04,7.296196417883038521e-04,2.496845263522118330e-04,-4.720150027424097061e-04
1.593347289599478245e-03,1.393108279444277287e-03,3.994986473117023706e-04,-1.992596517084166408e-04
6.460186559706926346e-04,6.721836980432271957e-04,9.739595407154411077e-05,-1.235609961440786719e-04
1.177301513962447643e-03,1.242479542270302773e-03,1.686337491264566779e-04,-2.338118356419727206e-04
1.822138438001275063e-04,6.100421887822449207e-04,1.023676741169765592e-04,-5.301960045471787453e-04
2.588404458947479725e-04,7.047025719657540321e-04,1.348525984212756157e-04,-5.807147244922816753e-04
1.004032092168927193e-03,1.088834833353757858e-03,4.967812565155327320e-04,-5.815839977003633976e-04
3.550551191437989473e-04,6.336059304885566235e-04,1.457121834391728044e-04,-4.242629802320152521e-04
7.995961350388824940e-04,9.763140114955604076e-04,1.091823796741664410e-04,-2.859002561308443546e-04
7.699080742895603180e-04,1.060077571310102940e-03,3.019945579580962658e-04,-5.921639967709779739e-04
1.603926764801144600e-03,1.537110190838575363e-03,1.619614340597763658e-04,-9.514480188954621553e-05
5.444947746582329273e-04,6.667190464213490486e-04,4.372770854388363659e-05,-1.659519766690209508e-04
4.081870429217815399e-04,5.313286674208939075e-04,6.157840107334777713e-05,-1.847200474003329873e-04
1.074292813427746296e-03,9.428407647646963596e-04,8.742641657590866089e-04,-7.428120588883757591e-04
6.880339351482689381e-04,6.179964984767138958e-04,3.050552622880786657e-04,-2.350177819607779384e-04
1.166766625829041004e-03,1.075308187864720821e-03,1.064409516402520239e-04,-1.498258188803447410e-05
4.227654717396944761e-04,4.210586776025593281e-04,7.653425564058125019e-05,-7.482749788323417306e-05
6.999921170063316822e-04,6.465183105319738388e-04,3.090128884650766850e-04,-2.555390819907188416e-04
3.524842904880642891e-04,4.646017332561314106e-04,6.859809218440204859e-05,-1.807155349524691701e-04
7.395287393592298031e-04,6.302323308773338795e-04,1.070855796569958329e-04,2.210821548942476511e-06
4.971629241481423378e-04,6.201278301887214184e-04,1.362184120807796717e-04,-2.591833763290196657e-04
5.379084614105522633e-04,6.208922713994979858e-04,1.060238209902308881e-04,-1.890075945993885398e-04
4.427125677466392517e-04,6.220802315510809422e-04,2.881979744415730238e-04,-4.675656091421842575e-04
3.293025074526667595e-04,5.037825903855264187e-04,4.206745870760641992e-05,-2.165475016226992011e-04
9.560293983668088913e-05,6.275506457313895226e-04,3.107242227997630835e-04,-8.426719577983021736e-04
5.279044271446764469e-04,5.017002113163471222e-04,7.103880489012226462e-05,-4.483458542381413281e-05
1.920300885103642941e-03,1.364398864097893238e-03,7.771135424263775349e-04,-2.212115650763735175e-04
1.650465710554271936e-04,4.063603992108255625e-04,4.426805753610096872e-05,-2.855818893294781446e-04
1.111416611820459366e-03,1.265709521248936653e-03,1.064622192643582821e-04,-2.607552451081573963e-04
2.743126242421567440e-05,3.221213119104504585e-04,3.523222767398692667e-05,-3.299222735222429037e-04
3.907125210389494896e-04,6.498594302684068680e-04,1.480709033785387874e-04,-4.072178271599113941e-04
2.324740868061780930e-03,1.215388765558600426e-03,1.201266073621809483e-03,-9.191399294650182128e-05
1.624465803615748882e-04,4.037208855152130127e-04,9.918612340698018670e-05,-3.404604503884911537e-04
-1.253935624845325947e-04,3.047678037546575069e-04,2.419405645923689008e-04,-6.721019162796437740e-04
5.321076605468988419e-05,3.928928053937852383e-04,2.345131179026793689e-05,-3.631333529483526945e-04
-4.879341577179729939e-05,2.963538863696157932e-04,8.835580229060724378e-05,-4.335030971560627222e-04
6.162499776110053062e-04,7.803814951330423355e-04,1.585614663781598210e-04,-3.226929402444511652e-04
3.857392584905028343e-06,3.727257426362484694e-04,1.057897461578249931e-04,-4.746580962091684341e-04
1.240917481482028961e-05,5.377805791795253754e-04,3.206964756827801466e-04,-8.460679091513156891e-04
1.834762806538492441e-04,4.870527773164212704e-04,7.294904207810759544e-05,-3.765255387406796217e-04
2.635960699990391731e-03,2.411425113677978516e-03,5.385187687352299690e-04,-3.139831533189862967e-04
6.505890050902962685e-04,7.131735328584909439e-04,2.941343118436634541e-04,-3.567187814041972160e-04


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
1.521252940918737018e+01
5.745021821222122682e+00
5.275595984757055490e+00
4.934963492245895367e+00
5.360165017847369207e+00
4.734138709488633801e+00
5.281465243857078384e+00
2.543678852557836212e+00
3.018178066625279321e+00
3.086502525656078078e+00
2.938705521623809602e+00
3.193192130559327158e+00
3.029438381960460891e+00
3.420739390438114480e+00
3.330178213992561087e+00
3.464577304439532934e+00
3.367580452845080341e+00
3.371559791574460618e+00
3.271800212132885299e+00
3.202284837652253469e+00
3.116809181450121535e+00
3.060341366195759250e+00
3.032181744083027652e+00
3.024972452085549879e+00
3.030013628636293532e+00
3.038053604979029210e+00
3.038818977229013285e+00
3.029035565575209699e+00
3.020640733213393769e+00
3.013197005431686115e+00
3.004368938632768327e+00
2.976110709438407831e+00
2.936546495586226158e+00
2.883982516580990474e+00
2.834595922505406485e+00
2.789396891062500217e+00
2.757333600443907518e+00
2.744360255890492262e+00
2.742759623170500483e+00
2.753517415617989350e+00
2.778484469694538550e+00
2.809373177091794016e+00
2.847830224184511927e+00
2.888844699603163590e+00
2.937136363795738170e+00
2.986524516821383202e+00
3.036739765994457052e+00
3.082424046925717587e+00
3.134544749812039122e+00
3.173679834276092127e+00
3.215146464190060449e+00
3.257865338160015778e+00
3.305473937479311175e+00
3.348798274382517093e+00
3.396624903872940582e+00
3.430900202919428654e+00
3.475257062666203378e+00
3.520091970065863052e+00
3.563787930225519762e+00
3.600729227383406617e+00
3.642821472057437227e+00
3.682639458547745548e+00
3.731710209412854695e+00
3.772301291559537972e+00
3.818649835100143441e+00
3.858474811791568371e+00
3.908865701386038616e+00
3.949795976029432776e+00
3.997329058591640560e+00
4.033617374307390868e+00
4.078540298537808084e+00
4.116289131263521917e+00
4.161255769092505830e+00
4.199854830094972513e+00
4.244368917870633418e+00
4.283155254021702163e+00
4.326679966283576206e+00
4.363048031549773498e+00
4.407173871520554620e+00
4.446590514743913758e+00
4.491655454226473054e+00
4.528537543480769756e+00
4.569181175081348911e+00
4.608838066250847909e+00
4.652140602525782320e+00
4.693719019070109688e+00
4.738517535199852304e+00
4.775470706447653590e+00
4.815597924237438043e+00
4.853136971207768546e+00
4.892987250546315003e+00
4.932604717026653596e+00
4.973541252930801626e+00
5.012338863075390449e+00
5.051640106369635674e+00
5.087628389655201921e+00
5.123169176544829284e+00
5.157042101504925036e+00
5.193596073077697994e+00
5.230527642440574887e+00
5.266008946035561245e+00
5.299333660055817852e+00
5.335363041574621157e+00
5.373555188832774832e+00
5.403020522617165255e+00
5.432550918473891599e+00
5.462917334634829203e+00
5.494056437932584025e+00
5.522964910552867757e+00
5.549738443070900473e+00
5.574802638097186680e+00
5.592421219347170513e+00
5.601935508577436273e+00
5.601687292946126107e+00
5.587147999029695278e+00
5.558689312304434083e+00
5.515281774632087242e+00
5.454227893428376994e+00
5.373722900549455339e+00
5.284381006058088914e+00
5.192180681984689627e+00
5.095289500868056543e+00
4.997751684143811879e+00
4.902923817151059183e+00
4.801948771656694426e+00
4.703815396858142428e+00
4.600050362021037564e+00
4.497201897335220799e+00
4.393630332999324928e+00
4.292056291294604975e+00
4.194735524657803083e+00
4.094047477338788710e+00
4.006891750883207592e+00
3.922398262528017820e+00
3.844003312362529901e+00
3.767148164902156093e+00
3.687659696580035895e+00
3.608824584739863894e+00
3.530898220128380061e+00
3.442122108922333723e+00
3.346432759392419687e+00
3.235417442215243078e+00
3.109554879817711726e+00
2.968093799548370271e+00
2.818214121966206243e+00
2.663005272287441993e+00
2.508412987425439500e+00
2.362059928637677331e+00
2.228513057349528648e+00
2.110714070590061109e+00
2.011466890142708852e+00
1.934381436289492884e+00
1.875770918989668079e+00
1.834784287602851061e+00
1.805682415866365575e+00
1.785504463675203768e+00
1.771363511846474115e+00
1.764669987135817131e+00
1.758394001039194077e+00
1.746027661466018177e+00
1.739213055094208871e+00
1.735678724062564626e+00
1.717808691100015883e+00
1.705524958454473383e+00
1.696515267530256166e+00
1.690014273001988476e+00
1.679271273829335387e+00
1.660884419236296372e+00
1.642804106454521129e+00
1.621576591190814653e+00
1.594608673952272015e+00
1.561521757982602177e+00
1.531304183312725886e+00
1.499930539112350081e+00
1.469760547130963824e+00
1.442069627236907792e+00
1.418436777098295520e+00
1.383711269563741020e+00
1.354822493958228069e+00
1.324407153385099400e+00
1.299818398555947718e+00
1.281837282262907829e+00
1.268785181168490261e+00
1.250616064845188502e+00
1.235380945873995495e+00
1.229561171289401900e+00
1.227385421035805058e+00
1.233537558881795171e+00
1.242227133832383812e+00
1.252317759338748893e+00
1.254895161965011940e+00
1.251231016535238938e+00
1.242836548723874612e+00
1.237413264616199271e+00
1.231221674094676644e+00
1.225453209244061537e+00
1.219168713364324974e+00
1.203901114876778422e+00
1.175973261873066944e+00
1.149908667544978780e+00
1.123748082720486208e+00
1.099708186803545429e+00
1.077514918106786901e+00
1.058800314706424883e+00
1.044434335645043843e+00
1.027424102077662216e+00
1.009206295973090972e+00
9.994322536021401637e-01
9.977841264685121114e-01
1.004747149890313107e+00
1.009874526152066965e+00
1.016087940052216032e+00
1.017336532996042653e+00
1.016428233677877158e+00
1.020316921066823923e+00
1.021690683336689887e+00
1.022137872324461849e+00
1.027655608559933542e+00
1.037563361106024873e+00
1.042038406162168362e+00
1.050964736517481457e+00
1.056245119884887229e+00
1.053525609643429783e+00
1.033966128855202005e+00
1.017323174635469840e+00
1.008666807523449949e+00
1.009091888500678769e+00
1.003802164225839899e+00
1.008092796913419464e+00
1.014380235076764558e+00
1.026513464001831188e+00
1.028367725232054442e+00
1.023662105695061442e+00
1.017732634135483760e+00
1.015435890784872397e+00
1.020478141389830729e+00
1.031518323264974502e+00
1.041251207788323363e+00
1.049609186465633615e+00
1.052997846313186825e+00
1.051187543068269115e+00
1.044340624423306441e+00
1.044097518173788597e+00
1.048433140661781726e+00
1.055807409161430899e+00
1.063570549124689180e+00
1.068363057187724507e+00
1.071920537398364681e+00
1.070960245639479114e+00
1.071746088845244138e+00
1.078851482705634135e+00
1.078586092770731364e+00
1.076632254102737107e+00
1.079841187686167991e+00
1.078239655963148191e+00
1.081602982692302151e+00
1.087804164224415615e+00
1.082451308479031038e+00
1.079560802660899599e+00
1.081445804132174393e+00
1.091200281695080543e+00
1.098699053992585162e+00
1.106012918100226283e+00
1.121656270075809925e+00
1.132166711298941975e+00
1.149749421725259291e+00
1.149591138969229265e+00
1.140700403098825033e+00
1.118530000334617469e+00
1.109362427546221275e+00
1.085954844384308560e+00
1.081832151308198986e+00
1.083689881607554861e+00
1.090551932436788496e+00
1.098479372965560419e+00
1.113320279692077142e+00
1.122488237841859471e+00
1.131908555947340744e+00
1.137139154147138731e+00
1.151124315473518900e+00
1.153078730618918968e+00
1.164313321325389339e+00
1.162462555887296967e+00
1.174197578366211969e+00
1.177141638242947597e+00
1.177777898436566106e+00
1.172644146596926840e+00
1.174476279560383363e+00
1.174843550472899567e+00
1.183054231359950803e+00
1.190723811577419688e+00
1.201711542735089511e+00
1.203055243513494021e+00
1.211759964754196339e+00
1.224317549350262935e+00
1.219156833138814289e+00
1.206684198454131218e+00
1.200614340802862445e+00
1.199358456702786402e+00
1.203292636834797591e+00
1.208404204603151788e+00
1.215553101127032631e+00
1.221927023167963311e+00
1.215803202926174498e+00
1.210749703888716056e+00
1.200477709654222513e+00
1.198536184691692874e+00
1.203893242827000609e+00
1.188841263068673548e+00
1.180257040816082181e+00
1.176436840302611087e+00
1.162546232801334067e+00
1.156433451765172427e+00
1.147817535181630877e+00
1.143413740246406851e+00
1.139373667721955474e+00
1.133495414354415365e+00
1.117855112630235848e+00
1.112178591043794462e+00
1.115743010020172399e+00
1.115561949927742491e+00
1.082595567867608244e+00
1.067321496373273337e+00
1.065861377620514361e+00
1.069215030889469009e+00
1.055557400857974448e+00
1.049641327678619396e+00
1.051857492864458843e+00
1.062558733494840535e+00
1.056084449479911980e+00
1.058409389756663765e+00
1.052584607400174121e+00
1.047705022372141137e+00
1.042504253607472231e+00
1.050345404897471635e+00
1.060764859385167069e+00
1.066134351784373990e+00
1.066164485368817472e+00
1.074981862292198054e+00
1.063891341325828854e+00
1.067440104713837989e+00
1.070707985979337584e+00
1.079780965422420413e+00
1.093089585513050466e+00
1.071838404973311398e+00
1.055291575054082776e+00
1.055371437132705204e+00
1.057296070158609602e+00
1.060642132775260871e+00
1.063407678536298029e+00
1.059597595144864401e+00
1.052260708098918807e+00
1.052972147458209884e+00
1.053787582197887929e+00
1.051385358426275118e+00
1.049533145295726611e+00
1.048636875439576288e+00
1.046660159256826317e+00
1.050946134088843964e+00
1.044232749085954870e+00
1.038322127594546451e+00
1.034436879223117556e+00
1.038106952214091327e+00
1.040171153675342630e+00
1.046919067366294698e+00
1.050092166306966446e+00
1.051963113141723971e+00
1.051424304786163999e+00
1.056343586855576833e+00
1.061154298724553691e+00
1.065538381596808026e+00
1.064204419680434555e+00
1.066722333965480329e+00
1.067622403044200086e+00
1.072766241003562770e+00
1.076107071657946612e+00
1.080189318046591573e+00
1.080099867865744523e+00
1.082955802033217729e+00
1.085069762505378677e+00
1.092508483347483406e+00
1.101131706682459299e+00
1.106701328862696121e+00
1.107950612485792075e+00
1.109270601330172745e+00
1.110834531666556879e+00
1.120110748724818972e+00
1.114583267972474756e+00
1.124373314407213220e+00
1.132741307619479221e+00
1.120086642898980411e+00
1.113872438030787615e+00
1.104924152066864229e+00
1.102294624472205165e+00
1.108804206684246507e+00
1.102672693822672079e+00
1.092926805521661215e+00
1.087747451428544787e+00
1.083808458504946115e+00
1.078495570089255562e+00
1.078226333499950451e+00
1.072361564860660810e+00
1.065776317513995819e+00
1.061837326288586736e+00
1.049809456747887726e+00
1.041048260547600357e+00
1.037112478477877797e+00
1.033570828115157214e+00
1.023121908902093535e+00
1.014146814823325471e+00
1.014869702530787565e+00
1.009240137308578644e+00
9.932145637568253749e-01
9.817266412126705033e-01
9.765603637671947945e-01
9.703003260636610117e-01
9.700911989795680812e-01
9.669542589109315633e-01
9.702930774065533504e-01
9.678455868645964300e-01
9.630182270670164524e-01
9.599047127263157231e-01
9.587247850665886473e-01
9.586370581160632565e-01
9.633056179655412610e-01
9.570230911841319799e-01
9.537771214119936669e-01
9.526966570793434785e-01
9.493454271724445226e-01
9.475435458823152635e-01
9.434030653035397895e-01
9.404862843374784953e-01
9.355267421013508944e-01
9.368131028507509228e-01
9.322754238709861641e-01
9.325822274411119661e-01
9.302227819387854924e-01
9.313502788956762313e-01
9.252549296992200745e-01
9.223751392480714628e-01
9.193857497592354822e-01
9.171346243022807654e-01
9.113729636766420006e-01
9.086307298346055772e-01
9.067872198042243870e-01
9.052102273643938268e-01
9.034870715480312064e-01
9.034793528175172339e-01
8.993229359076869711e-01
8.980582722276251317e-01
8.974025902444836555e-01
8.993863278564316888e-01
8.994719479434456488e-01
8.925317798160283811e-01
8.905253772900038056e-01
8.914967670670884692e-01
8.961101740002946903e-01
9.014829352589092126e-01
9.005029571035613190e-01
8.905197215180226111e-01
8.851690320054159677e-01
8.831369259643891967e-01
8.837255634236891311e-01
8.840487441135183033e-01
8.842071724427105206e-01
8.843048782316748069e-01
8.723566454536042514e-01
8.632013965803096989e-01
8.593304015638099091e-01
8.580745915042969907e-01
8.564830323702619097e-01
8.557497373040587885e-01
8.563173518178780474e-01
8.572008895245492033e-01
8.527251190228409827e-01
8.416810984995148903e-01
8.320267726437446942e-01
8.278982103847490892e-01
8.279039339783267337e-01
8.306022156402701473e-01
8.312277697695460432e-01
8.281860688922410008e-01
8.189720464228070762e-01
8.109944773743502644e-01
8.100392785968594245e-01
8.118918416990607012e-01
8.191695834431634848e-01
8.182135112842278124e-01
8.086634803964981577e-01
8.018502891818312106e-01
7.984166286301139781e-01
8.017833115568701041e-01
8.055771659458990097e-01
8.118027115869828059e-01
8.103113406725092061e-01
8.017697072047018647e-01
7.914092415002768055e-01
7.866826569082391307e-01
7.849138559467349063e-01
7.840218771198226300e-01
7.822560508398912482e-01


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
1.521252940918737018e+01
4.734138709488633801e+00
2.938705521623809602e+00
3.464577304439532934e+00
3.116809181450121535e+00
3.038053604979029210e+00
3.004368938632768327e+00
2.789396891062500217e+00
2.778484469694538550e+00
2.986524516821383202e+00
3.215146464190060449e+00
3.430900202919428654e+00
3.642821472057437227e+00
3.858474811791568371e+00
4.078540298537808084e+00
4.283155254021702163e+00
4.491655454226473054e+00
4.693719019070109688e+00
4.892987250546315003e+00
5.087628389655201921e+00
5.266008946035561245e+00
5.432550918473891599e+00
5.574802638097186680e+00
5.558689312304434083e+00
5.192180681984689627e+00
4.703815396858142428e+00
4.194735524657803083e+00
3.767148164902156093e+00
3.346432759392419687e+00
2.663005272287441993e+00
2.011466890142708852e+00
1.785504463675203768e+00
1.739213055094208871e+00
1.690014273001988476e+00
1.594608673952272015e+00
1.442069627236907792e+00
1.299818398555947718e+00
1.229561171289401900e+00
1.254895161965011940e+00
1.225453209244061537e+00
1.123748082720486208e+00
1.027424102077662216e+00
1.009874526152066965e+00
1.021690683336689887e+00
1.050964736517481457e+00
1.008666807523449949e+00
1.026513464001831188e+00
1.020478141389830729e+00
1.051187543068269115e+00
1.063570549124689180e+00
1.078851482705634135e+00
1.081602982692302151e+00
1.091200281695080543e+00
1.149749421725259291e+00
1.085954844384308560e+00
1.113320279692077142e+00
1.153078730618918968e+00
1.177777898436566106e+00
1.190723811577419688e+00
1.219156833138814289e+00
1.208404204603151788e+00
1.200477709654222513e+00
1.176436840302611087e+00
1.139373667721955474e+00
1.115561949927742491e+00
1.055557400857974448e+00
1.058409389756663765e+00
1.060764859385167069e+00
1.067440104713837989e+00
1.055291575054082776e+00
1.059597595144864401e+00
1.049533145295726611e+00
1.038322127594546451e+00
1.050092166306966446e+00
1.065538381596808026e+00
1.076107071657946612e+00
1.092508483347483406e+00
1.110834531666556879e+00
1.120086642898980411e+00
1.102672693822672079e+00
1.078226333499950451e+00
1.041048260547600357e+00
1.014869702530787565e+00
9.703003260636610117e-01
9.630182270670164524e-01
9.570230911841319799e-01
9.434030653035397895e-01
9.325822274411119661e-01
9.193857497592354822e-01
9.052102273643938268e-01
8.974025902444836555e-01
8.914967670670884692e-01
8.851690320054159677e-01
8.843048782316748069e-01
8.564830323702619097e-01
8.416810984995148903e-01
8.312277697695460432e-01
8.118918416990607012e-01
7.984166286301139781e-01
8.017697072047018647e-01
7.822560508398912482e-01


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Error.csv <==
1.337459076941642788e+00
1.828752719671139726e+00
6.266950747674240318e-01
8.120905137727332246e-01
6.903849240566566348e-01
1.045038006470119241e+00
7.409618094714769398e-01
8.706155328174263186e-01
3.480589923397627294e-01
2.755483351588464136e-01
4.296213272466047894e-01
2.918181522685573404e-01
4.772496819092942877e-01
2.476341237674527240e-01
4.295598620796213241e-01
1.935835030640235543e-01
3.268863026322387788e-01
1.692267207595833933e-01
2.433675657458413688e-01
1.634881376682792431e-01
1.666603751534848632e-01
1.367450552565935840e-01
1.327763957148323792e-01
1.074253515201158971e-01
1.196931005019176014e-01
9.712674114545750970e-02
1.213640725884355953e-01
8.775804374478937686e-02
1.046946382579864721e-01
7.781405857643275414e-02
8.212851820229244426e-02
7.429221871222724261e-02
7.331690791542407049e-02
7.023182850550475920e-02
6.916052160244662295e-02
7.151732414990806530e-02
6.515332114774584349e-02
6.925695581761562303e-02
6.558576515111493033e-02
6.279810206668294537e-02
6.070103362799939700e-02
5.655205724406651979e-02
6.301572113280431986e-02
5.715845028791068788e-02
6.523991221495210879e-02
6.422059421954108560e-02
6.660740203092016531e-02
7.269852405671418938e-02
7.063192093641655622e-02
6.648840450488127662e-02
5.894066315118740018e-02
5.402081786966880794e-02
5.287234703652872458e-02
6.046131264182891263e-02
6.445555971344342494e-02
6.294010227126080326e-02
6.207344594924131542e-02
6.947160262627191663e-02
6.825169188132471088e-02
6.829242834121640460e-02
5.803369448822925936e-02
5.628270276440905384e-02
5.642598895519633506e-02
5.975387580859833903e-02
5.778031572932269128e-02
5.553665764311183084e-02
6.296813627918934619e-02
6.157428857624780427e-02
7.106056565501332745e-02
5.897738907983043205e-02
6.742817968592698663e-02
5.341032172217675955e-02
6.859603515242257421e-02
5.318623792930544242e-02
7.477897720135075199e-02
5.572532327863261026e-02
7.972430940441389835e-02
5.271080823873702803e-02
8.110989276266580839e-02
5.323568893243701972e-02
8.531758114246944247e-02
5.525079202623688762e-02
8.253912439176998295e-02
4.879895292506234578e-02
8.258493359754613683e-02
5.409399334259436948e-02
9.178822050488466555e-02
5.887940038687407285e-02
8.730006227039763256e-02
4.936243496436778372e-02
7.753756026823446779e-02
4.573013005042024515e-02
8.305457705222263343e-02
5.177520513704581689e-02
9.100889295640206267e-02
5.389025621946091915e-02
8.404782304922320257e-02
4.784025817782540380e-02
7.206576327824310013e-02
4.963228830450706897e-02
7.647638404354621666e-02
5.127127962310225329e-02
7.916645049496466580e-02
6.244741589582976371e-02
8.475475944810093032e-02
5.290209844732771810e-02
6.263638680384682467e-02
4.390312129799350122e-02
5.898214203353097096e-02
4.234080952599493519e-02
5.707775581145436983e-02
4.505887856577398681e-02
5.150280742970349962e-02
4.383236357139080192e-02
5.340639822444357560e-02
4.325033440643227811e-02
5.328252906886136314e-02
5.405569189056225188e-02
6.029154600374610207e-02
5.497136692846511102e-02
5.760816527703552931e-02
4.742235255747219436e-02
4.919620538761186601e-02
4.345492159619666200e-02
4.586387154485444678e-02
4.636708145081268329e-02
5.031648104774418678e-02
5.286477003550014986e-02
4.911542531746723034e-02
5.661080866376767134e-02
5.014456686794379475e-02
5.767163032117071653e-02
4.935217023242501055e-02
5.582413120101417658e-02
4.751947544845647187e-02
5.347778912775207755e-02
4.749856387495852983e-02
5.060575724762069599e-02
4.213042985312466515e-02
4.787422879232224732e-02
3.827944527478591846e-02
4.638594827514039287e-02
3.849059861879419731e-02
4.510832014095855075e-02
4.136734542780511753e-02
4.431479418324608260e-02
3.753683508835247568e-02
4.063149363631460287e-02
3.635106990041016284e-02
3.992215831818426292e-02
3.114785043156257163e-02
3.920722466981979570e-02
2.940344699035538079e-02
3.976314539757336286e-02
3.266524177113620114e-02
4.768646720577776610e-02
4.378039621814695109e-02
6.377618208781855869e-02
6.171664486385303183e-02
7.740464101458215118e-02
6.762960063833652058e-02
7.957077090375243300e-02
6.618130324549167942e-02
6.592650888010594123e-02
5.796806935915861658e-02
6.391471252395294900e-02
6.237447135580391488e-02
6.326702820537691285e-02
6.056753890372515436e-02
6.112540629803790704e-02
5.801676141703095840e-02
5.357699816743406729e-02
4.918160048878139623e-02
4.813962712177640574e-02
4.712749565248892936e-02
5.145136513728209432e-02
5.407722163141606003e-02
5.797081459422576133e-02
5.403884797193612283e-02
5.520553967917096738e-02
5.009151359734134029e-02
5.291377563883175456e-02
5.141439408139013290e-02
5.130025760351721031e-02
4.441619102574571182e-02
4.231209106332221165e-02
3.894491528592575885e-02
4.260268252329459104e-02
4.338446865075457071e-02
5.040135093872449151e-02
4.965389555606222749e-02
5.144583723905638700e-02
4.480560691325836953e-02
4.635413430825365000e-02
4.328298003219824969e-02
5.076164775093400250e-02
5.129106387324972732e-02
6.051498965565876853e-02
5.507179817425853635e-02
5.888234829223028266e-02
5.308059228283899811e-02
5.830744892120168221e-02
5.300410044047877689e-02
5.846904557572361882e-02
5.332417386783641633e-02
5.738547778902441249e-02
4.947372404498103643e-02
5.046509481486154830e-02
4.615623534395402183e-02
5.236541411820130887e-02
5.220422448570650326e-02
5.783074009068205762e-02
5.477480221039715547e-02
5.578470123924966079e-02
5.178689364597505868e-02
5.391954745191231135e-02
5.066591470828255006e-02
5.336428966620743869e-02
5.565525077207174320e-02
5.925115897822195304e-02
6.240109351372789132e-02
6.556031723543645495e-02
6.734034679027346704e-02
6.126171216908133516e-02
5.626324813849532813e-02
4.830817427861396757e-02
5.067937057922920763e-02
4.603227166503959938e-02
4.948512102154337816e-02
4.866532604296804759e-02
5.593278918995379240e-02
5.481523259402319020e-02
5.611214442749645065e-02
4.829856767221297337e-02
4.874567222795075233e-02
4.424807837928621673e-02
5.134170765117491292e-02
5.100673809167383804e-02
5.719096937039407774e-02
5.438381625439565881e-02
5.666527746003314353e-02
4.849280134555861155e-02
4.971244628879128991e-02
4.510516888033239136e-02
5.184995573447383210e-02
4.978907331035286460e-02
5.637190022862128419e-02
5.230684402726536869e-02
5.660298552017599405e-02
5.047884637123188634e-02
5.725025062670154041e-02
5.366870563636186309e-02
5.885281709829896790e-02
5.353931186458752572e-02
6.071255687948935720e-02
5.519612325557480409e-02
6.714033644953548707e-02
5.729751281640748511e-02
6.546343815428841417e-02
5.311375597162090040e-02
6.909582712664984194e-02
6.019984282094057587e-02
7.638499815682413263e-02
6.806874483269796661e-02
8.802825694925574262e-02
7.961227533842867021e-02
9.785684011697678986e-02
8.100170966447907406e-02
8.822818412378165276e-02
7.044477405386737057e-02
7.146822611479573817e-02
5.060846018810894603e-02
5.959464772120366682e-02
4.762815121975415983e-02
6.193191544692766559e-02
5.418848455515261342e-02
7.271404902730640996e-02
6.099175435918136740e-02
7.806667296340424889e-02
6.553680633011023382e-02
8.286643049078296075e-02
6.800266247464897829e-02
8.314729639804568917e-02
6.789993112606942938e-02
8.453658611973910442e-02
6.725065429140543449e-02
7.717555812782780911e-02
5.878132360475060020e-02
6.907775318314897384e-02
5.493722251506290288e-02
7.080279709149540912e-02
6.008724947903048424e-02
7.408649808258653546e-02
6.101189169959046060e-02
7.735502673795617568e-02
6.356422533283685727e-02
6.587234260236211891e-02
4.709925503709207206e-02
5.203508163568791589e-02
4.287157530937759503e-02
5.328154149912636001e-02
4.973429258320553187e-02
6.233997272578745141e-02
5.473615406427263103e-02
6.057301080264000659e-02
5.005464520027656100e-02
5.617973861843197914e-02
5.397442216324782605e-02
5.844073980193777162e-02
4.776737046725965802e-02
5.363485843620828530e-02
4.737268433189342764e-02
4.919151032996528505e-02
4.730391468673691285e-02
5.127404056882023387e-02
5.282717284041494460e-02
5.846611466335511348e-02
5.468516685413472855e-02
5.777085953635749394e-02
6.000353258569261078e-02
7.155280121417104122e-02
5.790473018397518379e-02
5.162368345025087485e-02
5.015969673461974365e-02
5.548703335597813396e-02
5.352494374467797050e-02
4.899172555112270983e-02
5.187549348102383356e-02
5.652295418870791066e-02
5.693195293214826230e-02
5.669090283928071572e-02
5.520385053529285740e-02
4.958633165516876384e-02
4.741028046542589136e-02
4.338138538242811842e-02
5.176261888535629851e-02
5.004266607916440374e-02
5.392533557034819014e-02
5.202680092625859565e-02
5.220382531451909364e-02
4.605378331646831080e-02
5.040881093050565698e-02
5.092214103771453004e-02
5.978579710573605349e-02
5.205291614842109948e-02
4.214219673107204994e-02
3.369151163775781915e-02
3.982139800747424435e-02
3.755743178674444960e-02
4.535045082740649103e-02
4.022168027498208148e-02
4.334439859913998688e-02
3.659123156853810038e-02
4.494070612077319393e-02
4.011484858966609529e-02
4.578660723275770894e-02
4.158923269734625394e-02
4.637815245786329477e-02
4.540438256424048774e-02
4.768899873078892571e-02
4.036208146299292282e-02
3.996661219805628523e-02
3.663103604458435580e-02
4.194604756241782084e-02
4.059467266877291036e-02
4.710054524785280833e-02
4.350502466113878586e-02
4.688923341503275360e-02
4.308330237967136073e-02
4.867741213448766729e-02
4.680095725650866567e-02
4.822827478326355277e-02
4.362781190562773498e-02
4.495854280641829043e-02
4.229324012465635746e-02
4.516830696273607670e-02
4.304520486276237901e-02
4.395125799226157898e-02
3.916537774442138686e-02
4.242651763603935700e-02
3.879229702337703978e-02
4.820172489457567877e-02
4.434923138639876999e-02
5.145096917578217965e-02
4.480842850340138739e-02
5.152091657849965090e-02
4.938855417484739468e-02
5.444597229439424035e-02
5.146169073735883115e-02
6.165009660921122459e-02
5.404766691346762908e-02
5.281013988901105821e-02
4.279963309567210578e-02
4.632019492945272515e-02
4.424648661441997477e-02
5.222851020616383483e-02
3.969626689372444950e-02
4.864482807806192605e-02
3.783873422596218533e-02
5.122271625646484389e-02
3.948056646427235833e-02
5.837337855705173467e-02
3.997972062579861763e-02
6.261699499789588619e-02
3.974470820343401628e-02
6.203373195381585437e-02
3.854488361927933815e-02
6.504182294194078839e-02
4.029487960822088211e-02
6.431772358133457101e-02
4.045812889500325499e-02
6.473194488426997628e-02
4.059699261122102359e-02
5.640853406318294128e-02
3.415657522244333610e-02
5.437150841223280934e-02
3.283118619914893177e-02
5.716573310731931645e-02
3.517854003794846501e-02
6.087578566015332954e-02
3.563224894406874510e-02
6.010612684724957189e-02
3.508587256769369472e-02
5.885365579637972383e-02
3.875878549058835859e-02
6.073860222272085829e-02
3.714907242004740484e-02
5.777024089063456658e-02
3.707241112202325217e-02
5.350652072551378979e-02
3.664912422628895106e-02
5.102058780462007115e-02
3.424123773850392544e-02
4.908278338322428352e-02
3.469957838126548622e-02
4.952556333779913056e-02
3.565134512427561159e-02
5.182822853609357627e-02
3.617948983887427084e-02
5.062887595271223923e-02
3.465347759516974879e-02
4.873781196675271848e-02
3.271879165229131525e-02
4.347788251559226574e-02
3.097009943304985732e-02
4.203203301382859441e-02
3.076062503263035999e-02
4.189869542089624810e-02
3.029851970350876111e-02
3.854476129881621860e-02
2.968600157199944439e-02
3.906040484054807554e-02
3.265360716285254511e-02
3.743148283672639853e-02
2.677781517294133135e-02
3.560287347114342998e-02
3.089993510915078900e-02
4.316488390352437449e-02
3.779956245073724103e-02
4.214464003909264983e-02
2.901104632868694091e-02
3.921248727925331218e-02
2.963130920752138006e-02
4.330176573009740515e-02
3.459085195107051286e-02
4.705813020737686925e-02
3.396880797679080466e-02
3.933080676691495803e-02
2.675696101017241424e-02
4.025740664475748604e-02
2.974457888618808540e-02
4.534998106109004029e-02
3.431493024305993372e-02
5.115458227213942610e-02
3.864044980128190920e-02
5.028889926630859125e-02
3.063281047553980188e-02
4.702415429019123766e-02
2.970951179535044964e-02
5.098618365437004862e-02
3.504613512853059498e-02
5.307078127960736247e-02
3.321905840713058888e-02
4.867710122970648340e-02
2.757636183824513018e-02
4.928344389813149595e-02
3.322934419772378967e-02
5.399866846148839578e-02
3.260508494072975744e-02
4.917158921415994144e-02
2.677042782946583918e-02
4.773609184043401538e-02
3.175061426427384231e-02
5.310398836306717135e-02
3.631185300500135854e-02
5.180349223559078953e-02
2.963963315369547158e-02
4.322861530821758835e-02
2.542829012364188415e-02
4.108443477112616593e-02
2.503686455618013562e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
1.337459076941642788e+00
1.045038006470119241e+00
4.296213272466047894e-01
1.935835030640235543e-01
1.666603751534848632e-01
9.712674114545750970e-02
8.212851820229244426e-02
7.151732414990806530e-02
6.070103362799939700e-02
6.422059421954108560e-02
5.894066315118740018e-02
6.294010227126080326e-02
5.803369448822925936e-02
5.553665764311183084e-02
6.742817968592698663e-02
5.572532327863261026e-02
8.531758114246944247e-02
5.409399334259436948e-02
7.753756026823446779e-02
5.389025621946091915e-02
7.647638404354621666e-02
5.290209844732771810e-02
5.707775581145436983e-02
4.325033440643227811e-02
5.760816527703552931e-02
4.636708145081268329e-02
5.014456686794379475e-02
5.347778912775207755e-02
3.827944527478591846e-02
4.431479418324608260e-02
3.114785043156257163e-02
4.768646720577776610e-02
6.762960063833652058e-02
6.391471252395294900e-02
5.801676141703095840e-02
5.145136513728209432e-02
5.009151359734134029e-02
4.231209106332221165e-02
4.965389555606222749e-02
5.076164775093400250e-02
5.308059228283899811e-02
5.738547778902441249e-02
5.220422448570650326e-02
5.391954745191231135e-02
6.240109351372789132e-02
4.830817427861396757e-02
5.593278918995379240e-02
4.424807837928621673e-02
5.666527746003314353e-02
4.978907331035286460e-02
5.725025062670154041e-02
5.519612325557480409e-02
6.909582712664984194e-02
7.961227533842867021e-02
7.146822611479573817e-02
5.418848455515261342e-02
8.286643049078296075e-02
6.725065429140543449e-02
7.080279709149540912e-02
6.356422533283685727e-02
5.328154149912636001e-02
5.005464520027656100e-02
5.363485843620828530e-02
5.282717284041494460e-02
7.155280121417104122e-02
5.352494374467797050e-02
5.669090283928071572e-02
5.176261888535629851e-02
4.605378331646831080e-02
4.214219673107204994e-02
4.022168027498208148e-02
4.578660723275770894e-02
4.036208146299292282e-02
4.710054524785280833e-02
4.680095725650866567e-02
4.516830696273607670e-02
3.879229702337703978e-02
5.152091657849965090e-02
5.404766691346762908e-02
5.222851020616383483e-02
3.948056646427235833e-02
6.203373195381585437e-02
4.045812889500325499e-02
5.437150841223280934e-02
3.563224894406874510e-02
6.073860222272085829e-02
3.664912422628895106e-02
4.952556333779913056e-02
3.465347759516974879e-02
4.203203301382859441e-02
2.968600157199944439e-02
3.560287347114342998e-02
2.901104632868694091e-02
4.705813020737686925e-02
2.974457888618808540e-02
5.028889926630859125e-02
3.504613512853059498e-02
4.928344389813149595e-02
2.677042782946583918e-02
5.180349223559078953e-02
2.503686455618013562e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
1.884524917602539062e+01,4.381433486938476562e+00,1.446381568908691406e+01,0.000000000000000000e+00
-3.521234130859375000e+01,4.567778110504150391e+00,1.497814941406250000e+01,-5.475827026367187500e+01
-1.961390972137451172e+00,1.095089793205261230e+00,2.409809827804565430e+00,-5.466290473937988281e+00
-3.473113536834716797e+00,1.121918678283691406e+00,4.160274982452392578e+00,-8.755307197570800781e+00
-2.797454357147216797e+00,6.779682636260986328e-01,4.022610664367675781e+00,-7.498033046722412109e+00
-2.445986270904541016e+00,1.998139262199401855e+00,3.654212713241577148e+00,-8.098338127136230469e+00
-2.509017944335937500e+00,8.252661228179931641e-01,4.019509792327880859e+00,-7.353794097900390625e+00
-2.706535339355468750e+00,1.746501684188842773e+00,1.775090456008911133e+00,-6.228127479553222656e+00
8.034302592277526855e-01,5.999157428741455078e-01,1.263726800680160522e-01,7.714183628559112549e-02
-1.669839620590209961e-01,3.856489062309265137e-01,6.047701239585876465e-01,-1.157402992248535156e+00
1.570661067962646484e-01,6.268557310104370117e-01,3.584761619567871094e-01,-8.282657861709594727e-01
2.677976489067077637e-01,4.219729900360107422e-01,3.492358922958374023e-01,-5.034112334251403809e-01
1.173821687698364258e-01,6.279647946357727051e-01,3.832101523876190186e-01,-8.937927484512329102e-01
2.689657211303710938e-01,2.868768870830535889e-01,3.334062993526458740e-01,-3.513174653053283691e-01
1.139415502548217773e-01,5.112087130546569824e-01,3.208459019660949707e-01,-7.181130647659301758e-01
1.921084225177764893e-01,2.465736269950866699e-01,1.686163991689682007e-01,-2.230816185474395752e-01
2.089840173721313477e-01,3.936384916305541992e-01,1.018169745802879333e-01,-2.864714562892913818e-01
1.848461329936981201e-01,2.570424675941467285e-01,7.554864138364791870e-02,-1.477449834346771240e-01
1.325847953557968140e-01,2.964406013488769531e-01,8.101334422826766968e-02,-2.448691576719284058e-01
1.089155822992324829e-01,2.401502430438995361e-01,7.497868686914443970e-02,-2.062133401632308960e-01
1.006595492362976074e-01,2.337839454412460327e-01,6.560824811458587646e-02,-1.987326443195343018e-01
1.163253635168075562e-01,2.173125743865966797e-01,5.738608166575431824e-02,-1.583732813596725464e-01
1.233167350292205811e-01,1.974141597747802734e-01,5.265197902917861938e-02,-1.267493963241577148e-01
1.316772103309631348e-01,1.793446093797683716e-01,4.220883175730705261e-02,-8.987623453140258789e-02
1.348856687545776367e-01,1.691549718379974365e-01,3.808475285768508911e-02,-7.235404103994369507e-02
1.311387419700622559e-01,1.649670302867889404e-01,3.992691263556480408e-02,-7.375519722700119019e-02
1.225023195147514343e-01,1.652868390083312988e-01,4.336579516530036926e-02,-8.615031093358993530e-02
1.139230728149414062e-01,1.582545787096023560e-01,3.691107034683227539e-02,-8.124257624149322510e-02
1.231379359960556030e-01,1.578923612833023071e-01,2.840614318847656250e-02,-6.316056847572326660e-02
1.190153211355209351e-01,1.464141756296157837e-01,2.178447693586349487e-02,-4.918332770466804504e-02
1.130384206771850586e-01,1.372878402471542358e-01,1.760910078883171082e-02,-4.185852780938148499e-02
9.659759700298309326e-02,1.332365274429321289e-01,1.551424991339445114e-02,-5.215318873524665833e-02
9.062419086694717407e-02,1.331721991300582886e-01,1.330691482871770859e-02,-5.585492402315139771e-02
8.460570871829986572e-02,1.359290778636932373e-01,1.307935174554586411e-02,-6.440271437168121338e-02
8.434850722551345825e-02,1.328321844339370728e-01,1.318096555769443512e-02,-6.166464835405349731e-02
8.255437761545181274e-02,1.299565285444259644e-01,1.562758721411228180e-02,-6.302974373102188110e-02
7.960680872201919556e-02,1.186712235212326050e-01,1.683336868882179260e-02,-5.589777976274490356e-02
8.259154856204986572e-02,1.107252836227416992e-01,1.921189017593860626e-02,-4.734561964869499207e-02
7.889879494905471802e-02,1.002846062183380127e-01,2.028781734406948090e-02,-4.167363047599792480e-02
8.501093834638595581e-02,9.439309686422348022e-02,1.677321083843708038e-02,-2.615536749362945557e-02
8.937208354473114014e-02,8.686117827892303467e-02,1.475378125905990601e-02,-1.224287785589694977e-02
9.099634736776351929e-02,8.516804873943328857e-02,1.574707403779029846e-02,-9.918774478137493134e-03
8.860924839973449707e-02,7.941167801618576050e-02,1.799731515347957611e-02,-8.799745701253414154e-03
8.738683909177780151e-02,7.756585627794265747e-02,1.958977989852428436e-02,-9.768801741302013397e-03
8.662327378988265991e-02,7.326037436723709106e-02,2.180537581443786621e-02,-8.442475460469722748e-03
8.339694142341613770e-02,7.364492118358612061e-02,2.681794762611389160e-02,-1.706593111157417297e-02
7.775648683309555054e-02,7.035308331251144409e-02,3.040395490825176239e-02,-2.300055138766765594e-02
7.708287239074707031e-02,7.353640347719192505e-02,3.139729425311088562e-02,-2.785082533955574036e-02
7.697910070419311523e-02,6.827383488416671753e-02,3.179888054728507996e-02,-2.309361100196838379e-02
7.770451903343200684e-02,7.278204709291458130e-02,2.593655698001384735e-02,-2.101408876478672028e-02
8.771154284477233887e-02,7.095709443092346191e-02,1.636113598942756653e-02,3.933185653295367956e-04
9.493739902973175049e-02,7.201641052961349487e-02,1.164390146732330322e-02,1.127708423882722855e-02
9.648472815752029419e-02,7.023474574089050293e-02,1.280890591442584991e-02,1.344107557088136673e-02
9.125838428735733032e-02,7.288558781147003174e-02,1.766366325318813324e-02,7.091339793987572193e-04
8.716633170843124390e-02,7.040784507989883423e-02,2.356789633631706238e-02,-6.809404585510492325e-03
8.027391135692596436e-02,7.350510358810424805e-02,2.248314209282398224e-02,-1.571433432400226593e-02
9.008842706680297852e-02,7.115694135427474976e-02,1.936056651175022125e-02,-4.290761426091194153e-04
8.821460604667663574e-02,7.361963391304016113e-02,2.460933290421962738e-02,-1.001435890793800354e-02
8.054047822952270508e-02,7.088813930749893188e-02,2.903986349701881409e-02,-1.938753016293048859e-02
8.170750737190246582e-02,7.366757094860076904e-02,2.504352293908596039e-02,-1.700359024107456207e-02
9.058485925197601318e-02,7.003038376569747925e-02,1.755738817155361176e-02,2.997086616232991219e-03
9.749312698841094971e-02,7.440667599439620972e-02,1.337429601699113846e-02,9.712152183055877686e-03
9.986551105976104736e-02,6.854861974716186523e-02,1.416161563247442245e-02,1.715527474880218506e-02
9.610949456691741943e-02,7.439662516117095947e-02,1.636185310781002045e-02,5.351013038307428360e-03
9.643079340457916260e-02,6.747028976678848267e-02,1.501799374818801880e-02,1.394250988960266113e-02
9.892094135284423828e-02,7.426658272743225098e-02,1.356346812099218369e-02,1.109088677912950516e-02
9.922042489051818848e-02,6.640011817216873169e-02,1.610488072037696838e-02,1.671541854739189148e-02
9.330718219280242920e-02,7.421689480543136597e-02,2.111691422760486603e-02,-2.026624977588653564e-03
8.934731036424636841e-02,6.539181619882583618e-02,2.326313219964504242e-02,6.923617911525070667e-04
8.915011584758758545e-02,7.424915581941604614e-02,2.152793109416961670e-02,-6.626974325627088547e-03
9.286443144083023071e-02,6.493043154478073120e-02,1.761884801089763641e-02,1.031515002250671387e-02
9.606749564409255981e-02,7.358326017856597900e-02,1.618383638560771942e-02,6.300394423305988312e-03
9.546679258346557617e-02,6.559266149997711182e-02,1.665254496037960052e-02,1.322158612310886383e-02
9.445862472057342529e-02,7.207430899143218994e-02,1.795675046741962433e-02,4.427570383995771408e-03
9.278528392314910889e-02,6.622175872325897217e-02,2.042225562036037445e-02,6.141271442174911499e-03
8.961000293493270874e-02,7.172649353742599487e-02,2.346065267920494080e-02,-5.577138159424066544e-03
8.742532134056091309e-02,6.522847712039947510e-02,2.464563213288784027e-02,-2.448786748573184013e-03
8.819828927516937256e-02,7.188785821199417114e-02,2.319256775081157684e-02,-6.882135756313800812e-03
9.094725549221038818e-02,6.535597890615463257e-02,2.278336882591247559e-02,2.807909389957785606e-03
9.000080078840255737e-02,7.097952067852020264e-02,2.460178732872009277e-02,-5.580507218837738037e-03
8.818554133176803589e-02,6.570778042078018188e-02,2.787254191935062408e-02,-5.394780542701482773e-03
8.454533666372299194e-02,7.029403746128082275e-02,2.733398973941802979e-02,-1.308269239962100983e-02
9.004580229520797729e-02,6.658603250980377197e-02,2.276031859219074249e-02,6.994516006670892239e-04
9.386370331048965454e-02,6.858152896165847778e-02,2.021453715860843658e-02,5.067636258900165558e-03
9.534560889005661011e-02,6.663270294666290283e-02,2.141518704593181610e-02,7.297720294445753098e-03
9.192737936973571777e-02,6.919535249471664429e-02,2.584111504256725311e-02,-3.109091660007834435e-03
8.725804835557937622e-02,6.598332524299621582e-02,3.154378384351730347e-02,-1.026905979961156845e-02
8.209956437349319458e-02,6.929629296064376831e-02,3.114336729049682617e-02,-1.834009587764739990e-02
8.849401772022247314e-02,6.598863750696182251e-02,2.560226619243621826e-02,-3.096882952377200127e-03
9.351329505443572998e-02,6.798577308654785156e-02,1.984204165637493134e-02,5.685478448867797852e-03
9.920981526374816895e-02,6.646294891834259033e-02,1.580140553414821625e-02,1.694546081125736237e-02
1.010074913501739502e-01,6.811924278736114502e-02,1.576945558190345764e-02,1.711879298090934753e-02
9.872135519981384277e-02,6.654908508062362671e-02,1.851831376552581787e-02,1.365395821630954742e-02
9.545002877712249756e-02,6.909074634313583374e-02,2.206911146640777588e-02,4.290172364562749863e-03
9.169737249612808228e-02,6.695527583360671997e-02,2.469899132847785950e-02,4.310235453885979950e-05
9.037491679191589355e-02,6.903395056724548340e-02,2.427054569125175476e-02,-2.929580165073275566e-03
9.197421371936798096e-02,6.734362244606018066e-02,2.073257230222225189e-02,3.898015012964606285e-03
9.615416079759597778e-02,6.898158043622970581e-02,1.635507307946681976e-02,1.081750448793172836e-02
9.938113391399383545e-02,6.590361893177032471e-02,1.381702721118927002e-02,1.966048404574394226e-02
1.001072451472282410e-01,6.877489387989044189e-02,1.678965799510478973e-02,1.454269047826528549e-02
9.190587699413299561e-02,6.552814692258834839e-02,2.017621695995330811e-02,6.201510783284902573e-03
9.312988817691802979e-02,6.797066330909729004e-02,1.885097473859786987e-02,6.308250129222869873e-03
9.392371773719787598e-02,6.584516167640686035e-02,1.981691643595695496e-02,8.261634968221187592e-03
9.085721522569656372e-02,6.759886443614959717e-02,2.786568365991115570e-02,-4.607334733009338379e-03
7.730794697999954224e-02,6.726417690515518188e-02,2.964805997908115387e-02,-1.960428617894649506e-02
8.581332862377166748e-02,6.547727435827255249e-02,1.966148614883422852e-02,6.745696300640702248e-04
9.607885777950286865e-02,6.586235016584396362e-02,1.114063337445259094e-02,1.907587423920631409e-02
1.000759974122047424e-01,6.599466502666473389e-02,8.567808195948600769e-03,2.551352418959140778e-02
9.768758714199066162e-02,6.638909131288528442e-02,8.511983789503574371e-03,2.278651110827922821e-02
9.494716674089431763e-02,6.494802981615066528e-02,7.057688664644956589e-03,2.294144593179225922e-02
9.254577755928039551e-02,6.481394171714782715e-02,7.121548056602478027e-03,2.061028592288494110e-02
8.167155086994171143e-02,6.497859954833984375e-02,7.900774478912353516e-03,8.792176842689514160e-03
7.166600227355957031e-02,6.472148746252059937e-02,6.369209382683038712e-03,5.753077566623687744e-04
5.722883343696594238e-02,6.544877588748931885e-02,7.872396148741245270e-03,-1.609233580529689789e-02
3.526829183101654053e-02,6.499307602643966675e-02,9.389903396368026733e-03,-3.911468386650085449e-02
1.620915159583091736e-02,6.553291529417037964e-02,9.674424305558204651e-03,-5.899818614125251770e-02
-8.624859154224395752e-03,6.440462172031402588e-02,1.294281985610723495e-02,-8.597230166196823120e-02
-3.982324898242950439e-02,6.430362910032272339e-02,2.041076682507991791e-02,-1.245376467704772949e-01
-6.986248493194580078e-02,6.396471709012985229e-02,2.486377581954002380e-02,-1.586909741163253784e-01
-7.918673753738403320e-02,6.516955047845840454e-02,2.532941661775112152e-02,-1.696857064962387085e-01
-8.569177240133285522e-02,5.883628875017166138e-02,2.378558926284313202e-02,-1.683136522769927979e-01
-8.413664996623992920e-02,6.132097542285919189e-02,2.086217515170574188e-02,-1.663198024034500122e-01
-8.681267499923706055e-02,5.439367517828941345e-02,1.814919710159301758e-02,-1.593555510044097900e-01
-8.043341338634490967e-02,5.332153663039207458e-02,1.639786548912525177e-02,-1.501528173685073853e-01
-8.843931555747985840e-02,5.005198344588279724e-02,1.599741727113723755e-02,-1.544887125492095947e-01
-8.859363198280334473e-02,4.495263099670410156e-02,1.694198325276374817e-02,-1.504882425069808960e-01
-9.681960195302963257e-02,4.372137039899826050e-02,1.986397802829742432e-02,-1.604049503803253174e-01
-9.601575881242752075e-02,4.127345606684684753e-02,2.033405937254428864e-02,-1.576232761144638062e-01
-9.549659490585327148e-02,3.992322459816932678e-02,2.031524106860160828e-02,-1.557350605726242065e-01
-9.197165071964263916e-02,3.866311162710189819e-02,2.035469375550746918e-02,-1.509894579648971558e-01
-8.647667616605758667e-02,3.725926950573921204e-02,2.049359865486621857e-02,-1.442295461893081665e-01
-6.632387638092041016e-02,5.817275494337081909e-02,2.017390355467796326e-02,-1.446705311536788940e-01
-7.220707833766937256e-02,3.541145846247673035e-02,1.936321146786212921e-02,-1.269817501306533813e-01
-6.706009805202484131e-02,3.530111163854598999e-02,1.861418411135673523e-02,-1.209753900766372681e-01
-6.273093074560165405e-02,3.119967132806777954e-02,1.782488636672496796e-02,-1.117554903030395508e-01
-6.047934666275978088e-02,3.083254210650920868e-02,1.819221489131450653e-02,-1.095041036605834961e-01
-5.941534787416458130e-02,3.343107923865318298e-02,1.877518557012081146e-02,-1.116216108202934265e-01
-5.824485048651695251e-02,3.054871223866939545e-02,1.689112745225429535e-02,-1.056846901774406433e-01
-5.287486687302589417e-02,3.173856809735298157e-02,1.506700273603200912e-02,-9.968043863773345947e-02
-6.208819150924682617e-02,2.893464267253875732e-02,1.364288665354251862e-02,-1.046657189726829529e-01
-6.148427724838256836e-02,3.178044781088829041e-02,1.206575799733400345e-02,-1.053304821252822876e-01
-7.369157671928405762e-02,2.906816825270652771e-02,1.142391748726367950e-02,-1.141836643218994141e-01
-8.212918043136596680e-02,2.986619248986244202e-02,1.217112597078084946e-02,-1.241665035486221313e-01
-8.816640079021453857e-02,3.187206760048866272e-02,1.256973948329687119e-02,-1.326082050800323486e-01
-9.113398194313049316e-02,3.120090253651142120e-02,1.392855681478977203e-02,-1.362634450197219849e-01
-9.059318900108337402e-02,2.955713868141174316e-02,1.380859594792127609e-02,-1.339589208364486694e-01
-8.392629772424697876e-02,2.845913358032703400e-02,1.245274208486080170e-02,-1.248381733894348145e-01
-7.278846204280853271e-02,2.813832648098468781e-02,1.182567048817873001e-02,-1.127524599432945251e-01
-6.367929279804229736e-02,2.520799264311790466e-02,1.225520763546228409e-02,-1.011424884200096130e-01
-4.984882846474647522e-02,2.552543580532073975e-02,1.147974003106355667e-02,-8.685400336980819702e-02
-3.778187930583953857e-02,2.382677793502807617e-02,1.046927832067012787e-02,-7.207793742418289185e-02
-2.729309350252151489e-02,2.058244124054908752e-02,9.854591451585292816e-03,-5.773012712597846985e-02
-1.783835515379905701e-02,1.988859660923480988e-02,9.812592528760433197e-03,-4.753954336047172546e-02
-1.337384060025215149e-02,1.584942452609539032e-02,1.021291781216859818e-02,-3.943618386983871460e-02
-1.023250445723533630e-02,1.475592330098152161e-02,1.174531411379575729e-02,-3.673374280333518982e-02
-9.580392390489578247e-03,1.392429601401090622e-02,1.444686390459537506e-02,-3.795155137777328491e-02
-1.117794588208198547e-02,1.452876627445220947e-02,1.941951178014278412e-02,-4.512622579932212830e-02
-1.250620186328887939e-02,1.675622723996639252e-02,2.630385756492614746e-02,-5.556628853082656860e-02
-2.502481266856193542e-02,1.361335162073373795e-02,3.587437048554420471e-02,-7.451253384351730347e-02
-3.164227306842803955e-02,1.319239567965269089e-02,3.941752389073371887e-02,-8.425219357013702393e-02
-3.055780753493309021e-02,1.237904373556375504e-02,3.996800258755683899e-02,-8.290485292673110962e-02
-2.929020673036575317e-02,1.431209035217761993e-02,4.206714406609535217e-02,-8.566944301128387451e-02
-3.362168744206428528e-02,1.175945717841386795e-02,3.766692429780960083e-02,-8.304806798696517944e-02
-2.288115397095680237e-02,1.236985530704259872e-02,2.999461255967617035e-02,-6.524562090635299683e-02
-1.901867240667343140e-02,1.131748035550117493e-02,2.650468423962593079e-02,-5.684083700180053711e-02
-1.811548322439193726e-02,1.173247117549180984e-02,2.709595672786235809e-02,-5.694391205906867981e-02
-2.302723377943038940e-02,1.073946896940469742e-02,2.924218773841857910e-02,-6.300888955593109131e-02
-2.469561249017715454e-02,1.170506328344345093e-02,2.872381173074245453e-02,-6.512448936700820923e-02
-2.058495581150054932e-02,1.477661449462175369e-02,2.789508737623691559e-02,-6.325665861368179321e-02
-2.564366161823272705e-02,1.105932053178548813e-02,2.804115414619445801e-02,-6.474413722753524780e-02
-2.740979939699172974e-02,1.021054014563560486e-02,2.677860297262668610e-02,-6.439894437789916992e-02
-2.327619120478630066e-02,1.248032227158546448e-02,2.270321547985076904e-02,-5.845972895622253418e-02
-1.982054486870765686e-02,1.161707844585180283e-02,1.975537650287151337e-02,-5.119299888610839844e-02
-1.955874636769294739e-02,1.100898627191781998e-02,1.868011988699436188e-02,-4.924785345792770386e-02
-2.013510465621948242e-02,9.852916933596134186e-03,1.878856867551803589e-02,-4.877658933401107788e-02
-2.077378332614898682e-02,1.019614096730947495e-02,2.089103497564792633e-02,-5.186095833778381348e-02
-2.294613048434257507e-02,1.093049254268407822e-02,2.542636170983314514e-02,-5.930298566818237305e-02
-2.971203252673149109e-02,9.650534950196743011e-03,2.719934098422527313e-02,-6.656190752983093262e-02
-2.481465414166450500e-02,1.125095132738351822e-02,2.617652527987957001e-02,-6.224213168025016785e-02
-2.568695321679115295e-02,9.518497623503208160e-03,2.501922659575939178e-02,-6.022467836737632751e-02
-2.269420027732849121e-02,8.799471892416477203e-03,2.342783659696578979e-02,-5.492150783538818359e-02
-1.995775476098060608e-02,9.463454596698284149e-03,2.361860498785972595e-02,-5.303981527686119080e-02
-2.109829708933830261e-02,8.210027590394020081e-03,2.514696493744850159e-02,-5.445529147982597351e-02
-2.166870236396789551e-02,7.860928773880004883e-03,2.380772307515144348e-02,-5.333735421299934387e-02
-1.636545546352863312e-02,7.766616065055131912e-03,1.939774118363857269e-02,-4.352981224656105042e-02
-4.293274134397506714e-03,1.370569784194231033e-02,1.620580069720745087e-02,-3.420477360486984253e-02
-8.609309792518615723e-03,7.068609353154897690e-03,1.500972639769315720e-02,-3.068764507770538330e-02
-6.705651059746742249e-03,7.412588223814964294e-03,1.601071469485759735e-02,-3.012895397841930389e-02
-6.786044687032699585e-03,9.807880036532878876e-03,1.928308792412281036e-02,-3.587701171636581421e-02
-1.391704380512237549e-02,6.230991333723068237e-03,2.329447492957115173e-02,-4.344251006841659546e-02
-1.819383725523948669e-02,6.778361275792121887e-03,2.577996253967285156e-02,-5.075215920805931091e-02
-1.945352554321289062e-02,6.100516300648450851e-03,2.440617978572845459e-02,-4.996022209525108337e-02
-1.464176177978515625e-02,8.790242485702037811e-03,2.081494778394699097e-02,-4.424695298075675964e-02
-1.443581841886043549e-02,5.698851775377988815e-03,1.845327205955982208e-02,-3.858794271945953369e-02
-1.446455903351306915e-02,6.430211011320352554e-03,1.898418366909027100e-02,-3.987895324826240540e-02
-1.763918250799179077e-02,5.898373667150735855e-03,2.176617272198200226e-02,-4.530372843146324158e-02
-2.159751579165458679e-02,7.137581706047058105e-03,2.681468985974788666e-02,-5.554978922009468079e-02
-2.907446399331092834e-02,6.678092759102582932e-03,3.112823702394962311e-02,-6.688079237937927246e-02
-3.046730905771255493e-02,8.435612544417381287e-03,3.059484437108039856e-02,-6.949776411056518555e-02
-2.959280461072921753e-02,6.134048104286193848e-03,2.814895473420619965e-02,-6.387580931186676025e-02
-2.813279628753662109e-02,6.439995020627975464e-03,2.713774144649505615e-02,-6.171053275465965271e-02
-2.740018442273139954e-02,5.848337896168231964e-03,2.656708098948001862e-02,-5.981560423970222473e-02
-2.630000188946723938e-02,6.494367960840463638e-03,2.675441466271877289e-02,-5.954878404736518860e-02
-2.670550346374511719e-02,5.510964430868625641e-03,2.721891179680824280e-02,-5.943537876009941101e-02
-2.587799355387687683e-02,6.110319402068853378e-03,2.821144461631774902e-02,-6.019975617527961731e-02
-2.709569409489631653e-02,5.271653644740581512e-03,2.796200849115848541e-02,-6.032935529947280884e-02
-2.224017307162284851e-02,7.009347900748252869e-03,2.461162768304347992e-02,-5.386114865541458130e-02
-1.803515106439590454e-02,5.739060696214437485e-03,2.132016979157924652e-02,-4.509438201785087585e-02
-1.614216715097427368e-02,5.058280657976865768e-03,2.078898996114730835e-02,-4.198943823575973511e-02
-1.619317010045051575e-02,4.964256659150123596e-03,2.290038578212261200e-02,-4.405781254172325134e-02
-1.925074681639671326e-02,5.121203139424324036e-03,2.566313557326793671e-02,-5.003508552908897400e-02
-2.113296464085578918e-02,4.985823296010494232e-03,2.769232168793678284e-02,-5.381111055612564087e-02
-2.246853709220886230e-02,5.360550247132778168e-03,2.814645878970623016e-02,-5.597554519772529602e-02
-2.114112675189971924e-02,5.890497472137212753e-03,2.680070511996746063e-02,-5.383232980966567993e-02
-1.970549300312995911e-02,5.582644138485193253e-03,2.627817727625370026e-02,-5.156631395220756531e-02
-2.045775204896926880e-02,5.574818234890699387e-03,2.638322673738002777e-02,-5.241579562425613403e-02
-1.995100453495979309e-02,5.960293114185333252e-03,2.602552808821201324e-02,-5.193682387471199036e-02
-2.052416652441024780e-02,5.178454797714948654e-03,2.711639367043972015e-02,-5.281901359558105469e-02
-2.301860973238945007e-02,5.395830143243074417e-03,3.097212314605712891e-02,-5.938656255602836609e-02
-2.743062376976013184e-02,6.224956829100847244e-03,3.481888398528099060e-02,-6.847446411848068237e-02
-3.124605864286422729e-02,5.370003636926412582e-03,3.895141556859016418e-02,-7.556747645139694214e-02
-3.642184659838676453e-02,5.600498057901859283e-03,4.341318830847740173e-02,-8.543553203344345093e-02
-3.978309407830238342e-02,5.731187760829925537e-03,4.479710385203361511e-02,-9.031138569116592407e-02
-3.875318542122840881e-02,5.767405964434146881e-03,3.941680863499641418e-02,-8.393739908933639526e-02
-2.953773736953735352e-02,5.409891717135906219e-03,3.068020008504390717e-02,-6.562782824039459229e-02
-2.174095809459686279e-02,5.280422978103160858e-03,2.482917718589305878e-02,-5.185055732727050781e-02
-1.522443443536758423e-02,7.828949950635433197e-03,2.316058985888957977e-02,-4.621397331357002258e-02
-1.884042844176292419e-02,4.612291231751441956e-03,2.212175913155078888e-02,-4.557447880506515503e-02
-1.610093936324119568e-02,4.538570065051317215e-03,2.171857282519340515e-02,-4.235808178782463074e-02
-1.782943308353424072e-02,4.535440821200609207e-03,2.395438030362129211e-02,-4.631925374269485474e-02
-1.694209873676300049e-02,7.898074574768543243e-03,2.793549560010433197e-02,-5.277566984295845032e-02
-2.555442228913307190e-02,4.560452420264482498e-03,3.059115447103977203e-02,-6.070603057742118835e-02
-2.536324411630630493e-02,4.678857978433370590e-03,2.883508801460266113e-02,-5.887718871235847473e-02
-2.110647782683372498e-02,5.282548721879720688e-03,2.487597428262233734e-02,-5.126500129699707031e-02
-1.771184988319873810e-02,4.339355975389480591e-03,2.146750502288341522e-02,-4.351871088147163391e-02
-1.498900540173053741e-02,4.313148558139801025e-03,2.058534510433673859e-02,-3.988749906420707703e-02
-1.596393994987010956e-02,4.226315300911664963e-03,2.302206493914127350e-02,-4.321232065558433533e-02
-1.995467394590377808e-02,4.242963623255491257e-03,2.671939134597778320e-02,-5.091702938079833984e-02
-2.208547294139862061e-02,5.455272272229194641e-03,2.972516417503356934e-02,-5.726590752601623535e-02
-2.550311759114265442e-02,4.602263681590557098e-03,3.099600411951541901e-02,-6.110138446092605591e-02
-2.342354878783226013e-02,6.732630077749490738e-03,2.968002669513225555e-02,-5.983620509505271912e-02
-2.308483794331550598e-02,4.467704333364963531e-03,2.575904503464698792e-02,-5.331158638000488281e-02
-1.794152520596981049e-02,4.418584983795881271e-03,2.229665406048297882e-02,-4.465676471590995789e-02
-1.637071371078491211e-02,4.322299268096685410e-03,2.182707004249095917e-02,-4.252008348703384399e-02
-1.721088588237762451e-02,4.260686691850423813e-03,2.341122739017009735e-02,-4.488280043005943298e-02
-1.968109235167503357e-02,4.386505577713251114e-03,2.612422220408916473e-02,-5.019181966781616211e-02
-2.203888446092605591e-02,5.096969660371541977e-03,2.841301262378692627e-02,-5.554886534810066223e-02
-2.375800162553787231e-02,4.937549587339162827e-03,2.964730001986026764e-02,-5.834285169839859009e-02
-2.517800778150558472e-02,4.607778508216142654e-03,2.952856197953224182e-02,-5.931434780359268188e-02
-2.399600669741630554e-02,4.478014539927244186e-03,2.868448570370674133e-02,-5.715850740671157837e-02
-2.322897315025329590e-02,4.622323904186487198e-03,2.976141870021820068e-02,-5.761271715164184570e-02
-2.688993886113166809e-02,4.685194231569766998e-03,3.150353953242301941e-02,-6.307867169380187988e-02
-2.637971565127372742e-02,4.759468603879213333e-03,3.061282634735107422e-02,-6.175201013684272766e-02
-2.474893257021903992e-02,5.010412074625492096e-03,3.062435053288936615e-02,-6.038369610905647278e-02
-2.643981948494911194e-02,4.808810539543628693e-03,3.081657923758029938e-02,-6.206521019339561462e-02
-2.505722641944885254e-02,5.378602538257837296e-03,3.134387359023094177e-02,-6.177970394492149353e-02
-2.709468081593513489e-02,5.177482031285762787e-03,3.395376726984977722e-02,-6.622593104839324951e-02
-3.018580749630928040e-02,5.400834139436483383e-03,3.413451462984085083e-02,-6.972115486860275269e-02
-2.728329598903656006e-02,5.418158601969480515e-03,3.192027658224105835e-02,-6.462173163890838623e-02
-2.549365162849426270e-02,5.684753414243459702e-03,3.168759122490882874e-02,-6.286599487066268921e-02
-2.681218087673187256e-02,5.497175268828868866e-03,3.495847806334495544e-02,-6.726783514022827148e-02
-3.189937025308609009e-02,5.898116156458854675e-03,3.985019028186798096e-02,-7.764767855405807495e-02
-3.582647442817687988e-02,6.198197603225708008e-03,4.404029250144958496e-02,-8.606496453285217285e-02
-3.942827135324478149e-02,6.588082760572433472e-03,5.037238821387290955e-02,-9.638874232769012451e-02
-4.748223721981048584e-02,7.204924244433641434e-03,5.764824151992797852e-02,-1.123354062438011169e-01
-5.255720764398574829e-02,7.567747496068477631e-03,6.514023989439010620e-02,-1.252651959657669067e-01
-6.068135797977447510e-02,8.770107291638851166e-03,6.940594315528869629e-02,-1.388574093580245972e-01
-6.008622050285339355e-02,7.962177507579326630e-03,6.550312787294387817e-02,-1.335515230894088745e-01
-5.247193574905395508e-02,8.955735713243484497e-03,5.516668036580085754e-02,-1.165943518280982971e-01
-4.043621197342872620e-02,7.160940673202276230e-03,4.504410549998283386e-02,-9.264125674962997437e-02
-3.359004482626914978e-02,6.622768472880125046e-03,3.378943726420402527e-02,-7.400225102901458740e-02
-2.088350430130958557e-02,5.317007657140493393e-03,2.508336119353771210e-02,-5.128387361764907837e-02
-1.703478768467903137e-02,5.193328019231557846e-03,2.273098938167095184e-02,-4.495910555124282837e-02
-1.681245490908622742e-02,4.715697839856147766e-03,2.339313365519046783e-02,-4.492128640413284302e-02
-1.855569146573543549e-02,4.823701456189155579e-03,2.554858103394508362e-02,-4.892797395586967468e-02
-2.093838900327682495e-02,4.883785266429185867e-03,2.992529235780239105e-02,-5.574746802449226379e-02
-2.693269774317741394e-02,5.260844714939594269e-03,3.475578874349594116e-02,-6.694933027029037476e-02
-2.965354919433593750e-02,5.518250167369842529e-03,3.782643377780914307e-02,-7.299823313951492310e-02
-3.240256384015083313e-02,5.931286606937646866e-03,3.981741890311241150e-02,-7.815127074718475342e-02
-3.323029726743698120e-02,5.700172856450080872e-03,4.293068870902061462e-02,-8.186116069555282593e-02
-3.822226077318191528e-02,6.227988284081220627e-03,4.501315578818321228e-02,-8.946340531110763550e-02
-3.686603158712387085e-02,6.024531088769435883e-03,4.614495486021041870e-02,-8.903551846742630005e-02
-4.007039964199066162e-02,6.316626910120248795e-03,4.584876075387001038e-02,-9.223578870296478271e-02
-3.605233505368232727e-02,6.126069929450750351e-03,4.560596868395805359e-02,-8.778437227010726929e-02
-3.930103033781051636e-02,6.235037464648485184e-03,4.640136286616325378e-02,-9.193743020296096802e-02
-3.762027621269226074e-02,6.182757671922445297e-03,4.399034008383750916e-02,-8.779337257146835327e-02
-3.435433655977249146e-02,5.953810177743434906e-03,3.879984468221664429e-02,-7.910799235105514526e-02
-2.786830067634582520e-02,5.779669620096683502e-03,3.418548405170440674e-02,-6.783345341682434082e-02
-2.563346549868583679e-02,5.295810755342245102e-03,3.103712201118469238e-02,-6.196639686822891235e-02
-2.224639803171157837e-02,5.278665106743574142e-03,2.994506992399692535e-02,-5.747013166546821594e-02
-2.416938543319702148e-02,4.802388604730367661e-03,3.124749660491943359e-02,-6.021926924586296082e-02
-2.508229389786720276e-02,5.299878772348165512e-03,3.366811573505401611e-02,-6.405028700828552246e-02
-2.874746546149253845e-02,5.097926594316959381e-03,3.424930199980735779e-02,-6.809469312429428101e-02
-2.623838931322097778e-02,5.511321127414703369e-03,3.437723964452743530e-02,-6.612695008516311646e-02
-2.859022468328475952e-02,5.419397726655006409e-03,3.783351182937622070e-02,-7.184313237667083740e-02
-3.363841772079467773e-02,5.289594642817974091e-03,3.735173866152763367e-02,-7.627975195646286011e-02
-2.749887481331825256e-02,5.799775477498769760e-03,2.951659262180328369e-02,-6.281524151563644409e-02
-1.849754527211189270e-02,5.121040157973766327e-03,2.179208956658840179e-02,-4.541067406535148621e-02
-1.329099573194980621e-02,4.841292276978492737e-03,1.775554567575454712e-02,-3.588783368468284607e-02
-1.162929832935333252e-02,4.262701608240604401e-03,1.707355119287967682e-02,-3.296555206179618835e-02
-1.294098235666751862e-02,4.121928010135889053e-03,1.860387250781059265e-02,-3.566678240895271301e-02
-1.536100544035434723e-02,4.249033052474260330e-03,2.177607826888561249e-02,-4.138611629605293274e-02
-1.964869908988475800e-02,4.264204297214746475e-03,2.585494518280029297e-02,-4.976784810423851013e-02
-2.336343564093112946e-02,4.727900028228759766e-03,2.622533403337001801e-02,-5.431666970252990723e-02
-2.043813094496726990e-02,4.694031551480293274e-03,2.359932474792003632e-02,-4.873148724436759949e-02
-1.909943670034408569e-02,4.288814030587673187e-03,2.029223553836345673e-02,-4.368048533797264099e-02
-1.490946300327777863e-02,4.018586594611406326e-03,1.834582723677158356e-02,-3.727387636899948120e-02
-1.583327539265155792e-02,3.980683162808418274e-03,2.142270654439926147e-02,-4.123666509985923767e-02
-2.131893485784530640e-02,3.952419850975275040e-03,2.076941542327404022e-02,-4.604076966643333435e-02
-1.567300781607627869e-02,3.960727248340845108e-03,1.709164865314960480e-02,-3.672538325190544128e-02
-1.438973657786846161e-02,3.821824211627244949e-03,1.708619110286235809e-02,-3.529775142669677734e-02
-1.581573300063610077e-02,3.919236361980438232e-03,1.567371748387813568e-02,-3.540868684649467468e-02
-1.107620261609554291e-02,4.505446180701255798e-03,1.380972843617200851e-02,-2.939137630164623260e-02
-1.273055374622344971e-02,3.739726962521672249e-03,1.398863550275564194e-02,-3.045891597867012024e-02
-1.268475688993930817e-02,3.644935786724090576e-03,1.506842114031314850e-02,-3.139811381697654724e-02
-1.504156552255153656e-02,3.833718132227659225e-03,1.772245578467845917e-02,-3.659773990511894226e-02
-1.641675829887390137e-02,5.472764838486909866e-03,2.021945640444755554e-02,-4.210897907614707947e-02
-1.971250399947166443e-02,3.980083391070365906e-03,1.929110847413539886e-02,-4.298369586467742920e-02
-1.620382070541381836e-02,3.542844904586672783e-03,1.816431060433387756e-02,-3.791097551584243774e-02
-1.755299046635627747e-02,3.577964147552847862e-03,2.212362550199031830e-02,-4.325458034873008728e-02
-2.441115304827690125e-02,3.490091767162084579e-03,2.785073034465312958e-02,-5.575197562575340271e-02
-2.752790972590446472e-02,3.597457660362124443e-03,2.206719666719436646e-02,-5.319256335496902466e-02
-1.385845243930816650e-02,3.314039437100291252e-03,1.306775212287902832e-02,-3.024024330079555511e-02
-9.212924167513847351e-03,3.529175184667110443e-03,1.235275622457265854e-02,-2.509485557675361633e-02
-1.167721301317214966e-02,3.263921942561864853e-03,1.583619043231010437e-02,-3.077732585370540619e-02
-1.516487449407577515e-02,4.015927668660879135e-03,1.555336918681859970e-02,-3.473417088389396667e-02
-1.069678552448749542e-02,3.380303038284182549e-03,1.252028066664934158e-02,-2.659736946225166321e-02
-9.173259139060974121e-03,3.341027768328785896e-03,1.309645827859640121e-02,-2.561074495315551758e-02
-1.177762821316719055e-02,3.062757430598139763e-03,1.766874827444553375e-02,-3.250913321971893311e-02
-1.782510429620742798e-02,3.400215646252036095e-03,1.951071433722972870e-02,-4.073603451251983643e-02
-1.518065668642520905e-02,3.092907369136810303e-03,1.888808049261569977e-02,-3.716164454817771912e-02
-1.603996381163597107e-02,3.379985224455595016e-03,1.788294687867164612e-02,-3.730289638042449951e-02
-1.284207403659820557e-02,3.100614529103040695e-03,1.466162409633398056e-02,-3.060431219637393951e-02
-9.374812245368957520e-03,3.257015021517872810e-03,1.127299200743436813e-02,-2.390481904149055481e-02
-6.029691547155380249e-03,3.150393487885594368e-03,1.123136188834905624e-02,-2.041144669055938721e-02
-8.777294307947158813e-03,3.494409145787358284e-03,1.502128224819898605e-02,-2.729298546910285950e-02
-1.246734336018562317e-02,4.272433463484048843e-03,1.816731877624988556e-02,-3.490709513425827026e-02
-1.473539695143699646e-02,3.534941235557198524e-03,1.827837340533733368e-02,-3.654871135950088501e-02
-1.396330818533897400e-02,3.294640919193625450e-03,1.961787231266498566e-02,-3.687582165002822876e-02
-1.762969419360160828e-02,3.369779791682958603e-03,1.803429611027240753e-02,-3.903377056121826172e-02
-1.140104420483112335e-02,2.992326626554131508e-03,1.533882040530443192e-02,-2.973219193518161774e-02
-1.237698830664157867e-02,3.209533402696251869e-03,1.645991578698158264e-02,-3.204643726348876953e-02
-1.376833952963352203e-02,3.025202080607414246e-03,1.923249289393424988e-02,-3.602603450417518616e-02
-1.774459891021251678e-02,3.490827279165387154e-03,2.485015057027339935e-02,-4.608557745814323425e-02
-2.482068538665771484e-02,3.240179037675261497e-03,2.230994403362274170e-02,-5.037080869078636169e-02
-1.328866928815841675e-02,3.449854440987110138e-03,1.233887020498514175e-02,-2.907739393413066864e-02
-6.074000149965286255e-03,2.750546671450138092e-03,8.845611475408077240e-03,-1.767015829682350159e-02
-6.426614709198474884e-03,2.935309894382953644e-03,9.870208799839019775e-03,-1.923213340342044830e-02
-7.740860804915428162e-03,3.184880828484892845e-03,1.181156188249588013e-02,-2.273730374872684479e-02
-1.059057191014289856e-02,3.044739598408341408e-03,1.436959207057952881e-02,-2.800490334630012512e-02
-1.313431374728679657e-02,2.943974686786532402e-03,1.506719458848237991e-02,-3.114548325538635254e-02
-1.190436445176601410e-02,3.282177727669477463e-03,1.324973441660404205e-02,-2.843627706170082092e-02
-9.669183753430843353e-03,2.819431945681571960e-03,1.267583947628736496e-02,-2.516445517539978027e-02
-1.086439751088619232e-02,3.124281065538525581e-03,1.420339383184909821e-02,-2.819207310676574707e-02
-1.251751556992530823e-02,3.027135739102959633e-03,1.491253729909658432e-02,-3.045718930661678314e-02
-1.214629597961902618e-02,3.231906564906239510e-03,1.489176135510206223e-02,-3.026996366679668427e-02
-1.239007525146007538e-02,2.982155652716755867e-03,1.513718068599700928e-02,-3.050941228866577148e-02
-1.252057775855064392e-02,3.222978441044688225e-03,1.522583793848752975e-02,-3.096939437091350555e-02
-1.238386146724224091e-02,2.998266834765672684e-03,1.650589890778064728e-02,-3.188802674412727356e-02
-1.477062515914440155e-02,3.398076863959431648e-03,1.641048491001129150e-02,-3.457918763160705566e-02
-1.219412870705127716e-02,2.757324837148189545e-03,1.341281738132238388e-02,-2.836427092552185059e-02
-8.950663730502128601e-03,3.107319818809628487e-03,1.105132419615983963e-02,-2.310930751264095306e-02
-7.319088093936443329e-03,2.727474318817257881e-03,1.099736429750919342e-02,-2.104392647743225098e-02
-8.784352801740169525e-03,2.962766448035836220e-03,1.228336710482835770e-02,-2.403048612177371979e-02
-9.559441357851028442e-03,2.766429446637630463e-03,1.408631820231676102e-02,-2.641218900680541992e-02
-1.196048781275749207e-02,3.278263146057724953e-03,1.607050001621246338e-02,-3.130925074219703674e-02
-1.318866759538650513e-02,2.844669856131076813e-03,1.652494631707668304e-02,-3.255828469991683960e-02
-1.262377761304378510e-02,3.340353490784764290e-03,1.582247018814086914e-02,-3.178660199046134949e-02
-1.150318793952465057e-02,2.924091182649135590e-03,1.572336442768573761e-02,-3.015064261853694916e-02
-1.226517930626869202e-02,3.249452449381351471e-03,1.678796857595443726e-02,-3.230259940028190613e-02
-1.350317522883415222e-02,3.037055023014545441e-03,1.770567521452903748e-02,-3.424590453505516052e-02
-1.383233070373535156e-02,3.241954371333122253e-03,1.671916060149669647e-02,-3.379344567656517029e-02
-1.149719767272472382e-02,2.981271594762802124e-03,1.514915563166141510e-02,-2.962762489914894104e-02
-9.820548817515373230e-03,4.103387240320444107e-03,1.416407059878110886e-02,-2.808800712227821350e-02
-9.538292884826660156e-03,2.935227472335100174e-03,1.384973805397748947e-02,-2.632325887680053711e-02
-1.007963903248310089e-02,3.076472785323858261e-03,1.405348908156156540e-02,-2.720960043370723724e-02
-9.949786588549613953e-03,2.998971613124012947e-03,1.404908206313848495e-02,-2.699784003198146820e-02
-1.007300429046154022e-02,3.008564002811908722e-03,1.305740512907505035e-02,-2.613897435367107391e-02
-8.085898123681545258e-03,3.030519699677824974e-03,1.188861858099699020e-02,-2.300503663718700409e-02
-7.773751392960548401e-03,3.044018987566232681e-03,1.139066647738218307e-02,-2.220843732357025146e-02
-7.323887199163436890e-03,2.801409922540187836e-03,1.215009484440088272e-02,-2.227539196610450745e-02
-7.921069860458374023e-03,4.409700632095336914e-03,1.469530444592237473e-02,-2.702607586979866028e-02
-1.231502741575241089e-02,3.128835465759038925e-03,1.698096282780170441e-02,-3.242482617497444153e-02
-1.374743878841400146e-02,3.365411423146724701e-03,1.745869033038616180e-02,-3.457153961062431335e-02
-1.353162899613380432e-02,3.032006788998842239e-03,1.692947745323181152e-02,-3.349311277270317078e-02
-1.298520714044570923e-02,3.172499826177954674e-03,1.659172959625720978e-02,-3.274943679571151733e-02
-1.298190280795097351e-02,3.033179789781570435e-03,1.860189437866210938e-02,-3.461697697639465332e-02
-1.740006171166896820e-02,3.121511545032262802e-03,1.897756382822990417e-02,-3.949913755059242249e-02
-1.383029669523239136e-02,3.042201045900583267e-03,1.961242593824863434e-02,-3.648492321372032166e-02
-1.888448558747768402e-02,3.231575712561607361e-03,2.447700500488281250e-02,-4.659306630492210388e-02
-2.366863191127777100e-02,3.016082802787423134e-03,2.312113158404827118e-02,-4.980584606528282166e-02
-1.692319661378860474e-02,2.977267140522599220e-03,1.816517487168312073e-02,-3.806563839316368103e-02
-1.372974179685115814e-02,2.918294630944728851e-03,1.416620612144470215e-02,-3.081424348056316376e-02
-9.686401113867759705e-03,2.914203563705086708e-03,1.187511719763278961e-02,-2.447572164237499237e-02
-9.366339072585105896e-03,2.741876756772398949e-03,1.390739995986223221e-02,-2.601561509072780609e-02
-1.371998712420463562e-02,3.483228851109743118e-03,1.550825592130422592e-02,-3.271147236227989197e-02
-1.248225755989551544e-02,2.820217749103903770e-03,1.262770779430866241e-02,-2.793018333613872528e-02
-8.524993434548377991e-03,3.905321937054395676e-03,1.101849880069494247e-02,-2.344881370663642883e-02
-9.830246679484844208e-03,2.615348435938358307e-03,1.137637533247470856e-02,-2.382197044789791107e-02
-1.033108681440353394e-02,2.871188102290034294e-03,1.176626514643430710e-02,-2.496854029595851898e-02
-1.104887761175632477e-02,2.559831365942955017e-03,1.353613566607236862e-02,-2.714484371244907379e-02
-1.373565569519996643e-02,3.315057605504989624e-03,1.547411829233169556e-02,-3.252483159303665161e-02
-1.476792432367801666e-02,2.790060359984636307e-03,1.579795964062213898e-02,-3.335594385862350464e-02
-1.476620510220527649e-02,3.186738817021250725e-03,1.690536923706531525e-02,-3.485831245779991150e-02
-1.693144626915454865e-02,2.863667206838726997e-03,1.662029139697551727e-02,-3.641540557146072388e-02
-1.388357207179069519e-02,3.459712723270058632e-03,1.505347527563571930e-02,-3.239675983786582947e-02
-1.381833851337432861e-02,2.769551472738385201e-03,1.556549221277236938e-02,-3.215338289737701416e-02
-1.514461636543273926e-02,3.121593501418828964e-03,1.734950952231884003e-02,-3.561571985483169556e-02
-1.721196807920932770e-02,2.829700009897351265e-03,1.735539175570011139e-02,-3.739706054329872131e-02
-1.499472744762897491e-02,3.184348344802856445e-03,1.589349843561649323e-02,-3.407257422804832458e-02
-1.411923021078109741e-02,2.672566799446940422e-03,1.697514019906520844e-02,-3.376693651080131531e-02
-1.719605550169944763e-02,3.020197153091430664e-03,1.879189535975456238e-02,-3.900814801454544067e-02
-1.728075742721557617e-02,2.654911717399954796e-03,1.592437364161014557e-02,-3.586004301905632019e-02
-1.158085372298955917e-02,2.887497423216700554e-03,1.163233816623687744e-02,-2.610068954527378082e-02
-9.045243263244628906e-03,2.338226651772856712e-03,1.011885143816471100e-02,-2.150232158601284027e-02
-8.393350057303905487e-03,2.654627896845340729e-03,9.524539113044738770e-03,-2.057251706719398499e-02
-7.805336266756057739e-03,2.225656528025865555e-03,9.980288334190845490e-03,-2.001128159463405609e-02
-9.292905218899250031e-03,2.526754280552268028e-03,1.106009539216756821e-02,-2.287975512444972992e-02
-8.334621787071228027e-03,3.648507408797740936e-03,1.279164571315050125e-02,-2.477477490901947021e-02
-1.238918118178844452e-02,2.710970817133784294e-03,1.450719870626926422e-02,-2.960735000669956207e-02
-1.264837943017482758e-02,2.518189838156104088e-03,1.400146074593067169e-02,-2.916803024709224701e-02
-1.105082593858242035e-02,2.923435997217893600e-03,1.322587020695209503e-02,-2.720013260841369629e-02
-1.109588891267776489e-02,2.413128269836306572e-03,1.322604436427354813e-02,-2.673506177961826324e-02
-1.116324588656425476e-02,2.655162243172526360e-03,1.379738748073577881e-02,-2.761579491198062897e-02
-1.041491143405437469e-02,4.199193790555000305e-03,1.573570445179939270e-02,-3.034980967640876770e-02
-1.480967551469802856e-02,2.861875575035810471e-03,1.616347208619117737e-02,-3.383502364158630371e-02
-1.287760026752948761e-02,2.613607561215758324e-03,1.471590250730514526e-02,-3.020711056888103485e-02
-1.138464361429214478e-02,3.356009954586625099e-03,1.448318082839250565e-02,-2.922383509576320648e-02
-1.246959343552589417e-02,2.597083337604999542e-03,1.426989492028951645e-02,-2.933657169342041016e-02
-1.163018494844436646e-02,2.686184598132967949e-03,1.388913579285144806e-02,-2.820550464093685150e-02
-1.175619103014469147e-02,2.604114357382059097e-03,1.338161807507276535e-02,-2.774192392826080322e-02
-1.032424345612525940e-02,3.070607082918286324e-03,1.270798873156309128e-02,-2.610283903777599335e-02
-1.044004596769809723e-02,2.550842938944697380e-03,1.182787213474512100e-02,-2.481876127421855927e-02
-8.988060057163238525e-03,2.640945371240377426e-03,1.193006988614797592e-02,-2.355907484889030457e-02
-1.072106510400772095e-02,2.523367060348391533e-03,1.218426320701837540e-02,-2.542869560420513153e-02
-9.682722389698028564e-03,2.503815572708845139e-03,1.225804816931486130e-02,-2.444458566606044769e-02
-1.084093749523162842e-02,2.531834412366151810e-03,1.282336842268705368e-02,-2.619614079594612122e-02
-1.081852428615093231e-02,2.483492484316229820e-03,1.356438733637332916e-02,-2.686640433967113495e-02
-1.215014979243278503e-02,2.642999636009335518e-03,1.337855774909257889e-02,-2.817170694470405579e-02
-1.041534263640642166e-02,2.522763563320040703e-03,1.227302849292755127e-02,-2.521113492548465729e-02
-9.995741769671440125e-03,2.522877883166074753e-03,1.183039415627717972e-02,-2.434901334345340729e-02
-9.603027254343032837e-03,2.404202241450548172e-03,1.149043999612331390e-02,-2.349766902625560760e-02
-9.319725446403026581e-03,2.418686868622899055e-03,1.042151637375354767e-02,-2.215992845594882965e-02
-7.652548141777515411e-03,2.233984647318720818e-03,9.262673556804656982e-03,-1.914920657873153687e-02
-7.068138569593429565e-03,2.222596202045679092e-03,8.872400969266891479e-03,-1.816313527524471283e-02
-6.893523037433624268e-03,2.190922386944293976e-03,8.727242238819599152e-03,-1.781168766319751740e-02
-6.773266009986400604e-03,2.130845328792929649e-03,8.514524437487125397e-03,-1.741863600909709930e-02
-6.515724584460258484e-03,2.063369844108819962e-03,8.577364496886730194e-03,-1.715645939111709595e-02
-6.877695210278034210e-03,2.104887505993247032e-03,8.045933209359645844e-03,-1.702851615846157074e-02
-5.526464432477951050e-03,1.986677991226315498e-03,7.229008711874485016e-03,-1.474215090274810791e-02
-5.266104824841022491e-03,1.993284793570637703e-03,7.112238090485334396e-03,-1.437162794172763824e-02
-5.021076649427413940e-03,2.224917290732264519e-03,7.691535633057355881e-03,-1.493752934038639069e-02
-6.428666412830352783e-03,1.939713023602962494e-03,8.387628011405467987e-03,-1.675600744783878326e-02
-6.583888083696365356e-03,1.961531350389122963e-03,6.990824826061725616e-03,-1.553624402731657028e-02
-3.976516891270875931e-03,1.875693444162607193e-03,5.405010655522346497e-03,-1.125722099095582962e-02
-3.408234566450119019e-03,1.880663563497364521e-03,5.505278706550598145e-03,-1.079417672008275986e-02
-4.289356991648674011e-03,1.789479865692555904e-03,7.109716534614562988e-03,-1.318855304270982742e-02
-6.679687649011611938e-03,1.906025339849293232e-03,9.792960248887538910e-03,-1.837867312133312225e-02
-9.545802138745784760e-03,1.988139236345887184e-03,1.131320279091596603e-02,-2.284714393317699432e-02
-9.020930156111717224e-03,2.438919385895133018e-03,9.224817156791687012e-03,-2.068466693162918091e-02
-5.724388174712657928e-03,1.973076025024056435e-03,6.509830709546804428e-03,-1.420729514211416245e-02
-4.188280086964368820e-03,1.936710788868367672e-03,5.675812251865863800e-03,-1.180080324411392212e-02
-4.228607751429080963e-03,1.817203592509031296e-03,6.175815593451261520e-03,-1.222162693738937378e-02
-5.372115410864353180e-03,1.952548162080347538e-03,7.396075874567031860e-03,-1.472073979675769806e-02
-6.710220128297805786e-03,1.862759236246347427e-03,8.607997559010982513e-03,-1.718097738921642303e-02
-7.851262576878070831e-03,1.948580960743129253e-03,9.821439161896705627e-03,-1.962128281593322754e-02
-9.052870795130729675e-03,1.921290066093206406e-03,8.350539021193981171e-03,-1.932469941675662994e-02
-5.239580292254686356e-03,1.880689640529453754e-03,5.134090315550565720e-03,-1.225436013191938400e-02
-2.988105174154043198e-03,1.734298188239336014e-03,3.888905048370361328e-03,-8.611308410763740540e-03
-2.146498300135135651e-03,2.413650508970022202e-03,4.290565382689237595e-03,-8.850714191794395447e-03
-3.880390431731939316e-03,1.719321589916944504e-03,5.258605815470218658e-03,-1.085831783711910248e-02
-4.950423724949359894e-03,1.752651645801961422e-03,6.546133197844028473e-03,-1.324920821934938431e-02
-6.481617689132690430e-03,1.719658728688955307e-03,8.322742767632007599e-03,-1.652401871979236603e-02
-8.197425864636898041e-03,2.003829693421721458e-03,1.039050612598657608e-02,-2.059176191687583923e-02
-1.052255742251873016e-02,1.913040061481297016e-03,1.147895585745573044e-02,-2.391455322504043579e-02
-6.906656548380851746e-03,5.202984903007745743e-03,9.770497679710388184e-03,-2.188013866543769836e-02
-7.393363863229751587e-03,1.911357860080897808e-03,7.284897845238447189e-03,-1.658961921930313110e-02
-5.164240486919879913e-03,1.760738319717347622e-03,6.068360060453414917e-03,-1.299333851784467697e-02
-4.933874122798442841e-03,1.763901556842029095e-03,6.698948331177234650e-03,-1.339672412723302841e-02
-5.984911695122718811e-03,2.024186309427022934e-03,8.568488061428070068e-03,-1.657758653163909912e-02
-8.726682513952255249e-03,1.877305563539266586e-03,1.073393132537603378e-02,-2.133791893720626831e-02
-1.008726842701435089e-02,1.929273013956844807e-03,1.138561125844717026e-02,-2.340215258300304413e-02
-9.740248322486877441e-03,2.141958801075816154e-03,9.985099546611309052e-03,-2.186730690300464630e-02
-7.355674169957637787e-03,1.803972874768078327e-03,7.534246891736984253e-03,-1.669389382004737854e-02
-5.256484262645244598e-03,1.716474303975701332e-03,6.779407616704702377e-03,-1.375236641615629196e-02
-5.857340060174465179e-03,1.622114446945488453e-03,7.855056785047054291e-03,-1.533451117575168610e-02
-6.954550743103027344e-03,1.960788620635867119e-03,1.039913576096296310e-02,-1.931447535753250122e-02
-1.103809662163257599e-02,1.866670325398445129e-03,1.270909048616886139e-02,-2.561385743319988251e-02
-1.118270494043827057e-02,1.995693426579236984e-03,1.123631279915571213e-02,-2.441471070051193237e-02
-7.964434102177619934e-03,2.078449586406350136e-03,8.671285584568977356e-03,-1.871416904032230377e-02
-6.305644288659095764e-03,1.761039253324270248e-03,7.379844784736633301e-03,-1.544652879238128662e-02
-4.270567558705806732e-03,3.046449972316622734e-03,7.990437559783458710e-03,-1.530745532363653183e-02
-7.618233561515808105e-03,1.749813789501786232e-03,1.013031415641307831e-02,-1.949836127460002899e-02
-9.752013720571994781e-03,1.785980304703116417e-03,1.279662828892469406e-02,-2.433462254703044891e-02
-1.229114644229412079e-02,2.149267354980111122e-03,1.413802243769168854e-02,-2.857843600213527679e-02
-1.263532508164644241e-02,1.957065658643841743e-03,1.287116296589374542e-02,-2.746355347335338593e-02
-9.667897596955299377e-03,1.943461131304502487e-03,9.548085741698741913e-03,-2.115944400429725647e-02
-6.321995519101619720e-03,1.741510466672480106e-03,7.131140213459730148e-03,-1.519464608281850815e-02
-5.210634320974349976e-03,1.562025514431297779e-03,6.425176747143268585e-03,-1.319783646613359451e-02
-4.738000221550464630e-03,1.793447067029774189e-03,6.356512196362018585e-03,-1.288795936852693558e-02
-5.028943531215190887e-03,1.521304016932845116e-03,6.204520817846059799e-03,-1.275476813316345215e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
1.884524917602539062e+01,4.381433486938476562e+00,1.446381568908691406e+01,0.000000000000000000e+00
-2.445986270904541016e+00,1.998139262199401855e+00,3.654212713241577148e+00,-8.098338127136230469e+00
1.570661067962646484e-01,6.268557310104370117e-01,3.584761619567871094e-01,-8.282657861709594727e-01
1.921084225177764893e-01,2.465736269950866699e-01,1.686163991689682007e-01,-2.230816185474395752e-01
1.006595492362976074e-01,2.337839454412460327e-01,6.560824811458587646e-02,-1.987326443195343018e-01
1.311387419700622559e-01,1.649670302867889404e-01,3.992691263556480408e-02,-7.375519722700119019e-02
1.130384206771850586e-01,1.372878402471542358e-01,1.760910078883171082e-02,-4.185852780938148499e-02
8.255437761545181274e-02,1.299565285444259644e-01,1.562758721411228180e-02,-6.302974373102188110e-02
8.937208354473114014e-02,8.686117827892303467e-02,1.475378125905990601e-02,-1.224287785589694977e-02
8.339694142341613770e-02,7.364492118358612061e-02,2.681794762611389160e-02,-1.706593111157417297e-02
8.771154284477233887e-02,7.095709443092346191e-02,1.636113598942756653e-02,3.933185653295367956e-04
8.027391135692596436e-02,7.350510358810424805e-02,2.248314209282398224e-02,-1.571433432400226593e-02
9.058485925197601318e-02,7.003038376569747925e-02,1.755738817155361176e-02,2.997086616232991219e-03
9.892094135284423828e-02,7.426658272743225098e-02,1.356346812099218369e-02,1.109088677912950516e-02
9.286443144083023071e-02,6.493043154478073120e-02,1.761884801089763641e-02,1.031515002250671387e-02
8.961000293493270874e-02,7.172649353742599487e-02,2.346065267920494080e-02,-5.577138159424066544e-03
8.818554133176803589e-02,6.570778042078018188e-02,2.787254191935062408e-02,-5.394780542701482773e-03
9.192737936973571777e-02,6.919535249471664429e-02,2.584111504256725311e-02,-3.109091660007834435e-03
9.920981526374816895e-02,6.646294891834259033e-02,1.580140553414821625e-02,1.694546081125736237e-02
9.037491679191589355e-02,6.903395056724548340e-02,2.427054569125175476e-02,-2.929580165073275566e-03
9.190587699413299561e-02,6.552814692258834839e-02,2.017621695995330811e-02,6.201510783284902573e-03
8.581332862377166748e-02,6.547727435827255249e-02,1.966148614883422852e-02,6.745696300640702248e-04
9.254577755928039551e-02,6.481394171714782715e-02,7.121548056602478027e-03,2.061028592288494110e-02
1.620915159583091736e-02,6.553291529417037964e-02,9.674424305558204651e-03,-5.899818614125251770e-02
-8.569177240133285522e-02,5.883628875017166138e-02,2.378558926284313202e-02,-1.683136522769927979e-01
-8.859363198280334473e-02,4.495263099670410156e-02,1.694198325276374817e-02,-1.504882425069808960e-01
-8.647667616605758667e-02,3.725926950573921204e-02,2.049359865486621857e-02,-1.442295461893081665e-01
-6.047934666275978088e-02,3.083254210650920868e-02,1.819221489131450653e-02,-1.095041036605834961e-01
-6.148427724838256836e-02,3.178044781088829041e-02,1.206575799733400345e-02,-1.053304821252822876e-01
-9.059318900108337402e-02,2.955713868141174316e-02,1.380859594792127609e-02,-1.339589208364486694e-01
-3.778187930583953857e-02,2.382677793502807617e-02,1.046927832067012787e-02,-7.207793742418289185e-02
-9.580392390489578247e-03,1.392429601401090622e-02,1.444686390459537506e-02,-3.795155137777328491e-02
-3.055780753493309021e-02,1.237904373556375504e-02,3.996800258755683899e-02,-8.290485292673110962e-02
-1.811548322439193726e-02,1.173247117549180984e-02,2.709595672786235809e-02,-5.694391205906867981e-02
-2.740979939699172974e-02,1.021054014563560486e-02,2.677860297262668610e-02,-6.439894437789916992e-02
-2.077378332614898682e-02,1.019614096730947495e-02,2.089103497564792633e-02,-5.186095833778381348e-02
-2.269420027732849121e-02,8.799471892416477203e-03,2.342783659696578979e-02,-5.492150783538818359e-02
-4.293274134397506714e-03,1.370569784194231033e-02,1.620580069720745087e-02,-3.420477360486984253e-02
-1.819383725523948669e-02,6.778361275792121887e-03,2.577996253967285156e-02,-5.075215920805931091e-02
-1.763918250799179077e-02,5.898373667150735855e-03,2.176617272198200226e-02,-4.530372843146324158e-02
-2.813279628753662109e-02,6.439995020627975464e-03,2.713774144649505615e-02,-6.171053275465965271e-02
-2.709569409489631653e-02,5.271653644740581512e-03,2.796200849115848541e-02,-6.032935529947280884e-02
-1.925074681639671326e-02,5.121203139424324036e-03,2.566313557326793671e-02,-5.003508552908897400e-02
-2.045775204896926880e-02,5.574818234890699387e-03,2.638322673738002777e-02,-5.241579562425613403e-02
-3.124605864286422729e-02,5.370003636926412582e-03,3.895141556859016418e-02,-7.556747645139694214e-02
-2.174095809459686279e-02,5.280422978103160858e-03,2.482917718589305878e-02,-5.185055732727050781e-02
-1.694209873676300049e-02,7.898074574768543243e-03,2.793549560010433197e-02,-5.277566984295845032e-02
-1.498900540173053741e-02,4.313148558139801025e-03,2.058534510433673859e-02,-3.988749906420707703e-02
-2.342354878783226013e-02,6.732630077749490738e-03,2.968002669513225555e-02,-5.983620509505271912e-02
-1.968109235167503357e-02,4.386505577713251114e-03,2.612422220408916473e-02,-5.019181966781616211e-02
-2.322897315025329590e-02,4.622323904186487198e-03,2.976141870021820068e-02,-5.761271715164184570e-02
-2.505722641944885254e-02,5.378602538257837296e-03,3.134387359023094177e-02,-6.177970394492149353e-02
-2.681218087673187256e-02,5.497175268828868866e-03,3.495847806334495544e-02,-6.726783514022827148e-02
-5.255720764398574829e-02,7.567747496068477631e-03,6.514023989439010620e-02,-1.252651959657669067e-01
-3.359004482626914978e-02,6.622768472880125046e-03,3.378943726420402527e-02,-7.400225102901458740e-02
-2.093838900327682495e-02,4.883785266429185867e-03,2.992529235780239105e-02,-5.574746802449226379e-02
-3.822226077318191528e-02,6.227988284081220627e-03,4.501315578818321228e-02,-8.946340531110763550e-02
-3.762027621269226074e-02,6.182757671922445297e-03,4.399034008383750916e-02,-8.779337257146835327e-02
-2.416938543319702148e-02,4.802388604730367661e-03,3.124749660491943359e-02,-6.021926924586296082e-02
-3.363841772079467773e-02,5.289594642817974091e-03,3.735173866152763367e-02,-7.627975195646286011e-02
-1.294098235666751862e-02,4.121928010135889053e-03,1.860387250781059265e-02,-3.566678240895271301e-02
-1.909943670034408569e-02,4.288814030587673187e-03,2.029223553836345673e-02,-4.368048533797264099e-02
-1.438973657786846161e-02,3.821824211627244949e-03,1.708619110286235809e-02,-3.529775142669677734e-02
-1.504156552255153656e-02,3.833718132227659225e-03,1.772245578467845917e-02,-3.659773990511894226e-02
-2.441115304827690125e-02,3.490091767162084579e-03,2.785073034465312958e-02,-5.575197562575340271e-02
-1.516487449407577515e-02,4.015927668660879135e-03,1.555336918681859970e-02,-3.473417088389396667e-02
-1.518065668642520905e-02,3.092907369136810303e-03,1.888808049261569977e-02,-3.716164454817771912e-02
-8.777294307947158813e-03,3.494409145787358284e-03,1.502128224819898605e-02,-2.729298546910285950e-02
-1.140104420483112335e-02,2.992326626554131508e-03,1.533882040530443192e-02,-2.973219193518161774e-02
-1.328866928815841675e-02,3.449854440987110138e-03,1.233887020498514175e-02,-2.907739393413066864e-02
-1.313431374728679657e-02,2.943974686786532402e-03,1.506719458848237991e-02,-3.114548325538635254e-02
-1.214629597961902618e-02,3.231906564906239510e-03,1.489176135510206223e-02,-3.026996366679668427e-02
-1.219412870705127716e-02,2.757324837148189545e-03,1.341281738132238388e-02,-2.836427092552185059e-02
-1.196048781275749207e-02,3.278263146057724953e-03,1.607050001621246338e-02,-3.130925074219703674e-02
-1.350317522883415222e-02,3.037055023014545441e-03,1.770567521452903748e-02,-3.424590453505516052e-02
-1.007963903248310089e-02,3.076472785323858261e-03,1.405348908156156540e-02,-2.720960043370723724e-02
-7.323887199163436890e-03,2.801409922540187836e-03,1.215009484440088272e-02,-2.227539196610450745e-02
-1.298520714044570923e-02,3.172499826177954674e-03,1.659172959625720978e-02,-3.274943679571151733e-02
-2.366863191127777100e-02,3.016082802787423134e-03,2.312113158404827118e-02,-4.980584606528282166e-02
-1.371998712420463562e-02,3.483228851109743118e-03,1.550825592130422592e-02,-3.271147236227989197e-02
-1.104887761175632477e-02,2.559831365942955017e-03,1.353613566607236862e-02,-2.714484371244907379e-02
-1.388357207179069519e-02,3.459712723270058632e-03,1.505347527563571930e-02,-3.239675983786582947e-02
-1.411923021078109741e-02,2.672566799446940422e-03,1.697514019906520844e-02,-3.376693651080131531e-02
-8.393350057303905487e-03,2.654627896845340729e-03,9.524539113044738770e-03,-2.057251706719398499e-02
-1.264837943017482758e-02,2.518189838156104088e-03,1.400146074593067169e-02,-2.916803024709224701e-02
-1.480967551469802856e-02,2.861875575035810471e-03,1.616347208619117737e-02,-3.383502364158630371e-02
-1.175619103014469147e-02,2.604114357382059097e-03,1.338161807507276535e-02,-2.774192392826080322e-02
-9.682722389698028564e-03,2.503815572708845139e-03,1.225804816931486130e-02,-2.444458566606044769e-02
-9.995741769671440125e-03,2.522877883166074753e-03,1.183039415627717972e-02,-2.434901334345340729e-02
-6.893523037433624268e-03,2.190922386944293976e-03,8.727242238819599152e-03,-1.781168766319751740e-02
-5.266104824841022491e-03,1.993284793570637703e-03,7.112238090485334396e-03,-1.437162794172763824e-02
-3.408234566450119019e-03,1.880663563497364521e-03,5.505278706550598145e-03,-1.079417672008275986e-02
-5.724388174712657928e-03,1.973076025024056435e-03,6.509830709546804428e-03,-1.420729514211416245e-02
-7.851262576878070831e-03,1.948580960743129253e-03,9.821439161896705627e-03,-1.962128281593322754e-02
-3.880390431731939316e-03,1.719321589916944504e-03,5.258605815470218658e-03,-1.085831783711910248e-02
-6.906656548380851746e-03,5.202984903007745743e-03,9.770497679710388184e-03,-2.188013866543769836e-02
-8.726682513952255249e-03,1.877305563539266586e-03,1.073393132537603378e-02,-2.133791893720626831e-02
-5.857340060174465179e-03,1.622114446945488453e-03,7.855056785047054291e-03,-1.533451117575168610e-02
-6.305644288659095764e-03,1.761039253324270248e-03,7.379844784736633301e-03,-1.544652879238128662e-02
-1.263532508164644241e-02,1.957065658643841743e-03,1.287116296589374542e-02,-2.746355347335338593e-02
-5.028943531215190887e-03,1.521304016932845116e-03,6.204520817846059799e-03,-1.275476813316345215e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
1.325944844337278461e+01
1.564672464336960545e+01
8.275707535013433258e+00
1.100005930104310181e+01
8.190793838128906046e+00
8.795945655422420018e+00
7.283957047747982472e+00
6.805295161587638475e+00
5.323421964407181406e+00
4.932096397565433499e+00
5.995618173831364750e+00
7.556170628638013476e+00
5.906184443357240355e+00
5.303724153713279321e+00
5.481032872004521828e+00
5.541866136369363538e+00
5.206387983052946034e+00
5.182102934756894541e+00
5.376033594866643561e+00
5.777139718126428569e+00
5.421229431239981800e+00
5.124043259056143995e+00
6.368757894434355471e+00
5.941182490341878619e+00
5.543860419548857443e+00
5.883648938295142905e+00
5.269526906503028130e+00
4.935193839087793855e+00
4.793011728108043101e+00
4.927349811899216725e+00
5.413438020611571311e+00
5.907376620908791232e+00
5.908757399103879315e+00
4.841210074679946906e+00
5.096533640756939931e+00
5.289070073042029918e+00
5.418733329703307788e+00
5.197567099192693441e+00
5.431660289653364337e+00
5.110715544408090949e+00
5.303448134801572067e+00
5.355546212001334183e+00
5.596932470217224065e+00
5.783941188972294256e+00
5.792818279717237395e+00
5.943404303765442265e+00
5.645884927699225564e+00
5.802575940280713773e+00
5.791911753493306669e+00
5.900028888179078557e+00
5.979610129823473841e+00
6.159485871794331935e+00
6.004442477680457912e+00
6.178284843974195972e+00
5.972740556958940239e+00
6.038730232207994320e+00
5.944004391141067600e+00
5.928399751577313914e+00
5.832214393474001390e+00
5.922673395532331853e+00
6.313146274834060101e+00
5.921218553861836043e+00
5.623301949103481689e+00
5.676039666884721946e+00
5.309120270005364794e+00
5.353833060750289086e+00
5.309646019352898705e+00
5.236058570784846822e+00
5.185602783361510149e+00
5.193582301181009164e+00
5.230740415485120920e+00
5.313697949147598187e+00
5.219295633082837504e+00
5.224886455853610556e+00
5.363286051015240474e+00
5.355768263529234297e+00
5.453432790382471751e+00
5.444854322994584273e+00
5.232750848479291506e+00
5.501519253448935665e+00
5.277110446880858952e+00
5.394917865796153400e+00
5.488376125180842280e+00
5.449346681685993232e+00
5.581692278896165149e+00
5.647943963191608852e+00
5.618294682369326942e+00
5.658034912390009552e+00
5.779693228952621276e+00
5.880066330723739298e+00
6.060814062652869261e+00
6.179026957823360533e+00
6.042582720883570957e+00
6.291757174550354215e+00
6.125415710043654371e+00
6.240062595444725524e+00
6.233213235170719457e+00
6.214737867871614974e+00
6.266338203154882436e+00
6.308843176667431329e+00
6.405010419802859900e+00
6.509844148003762321e+00
6.541891819021263821e+00
6.585132047332881378e+00
6.669908720704452065e+00
6.633679732027268905e+00
6.681724264585393591e+00
6.763983476705464071e+00
6.752102842207607480e+00
6.739871585426320699e+00
6.754116357344955190e+00
6.764063560254883534e+00
6.796313172720870099e+00
6.814429053769465838e+00
6.852823174088345404e+00
6.817317833923431714e+00
6.836763900940782790e+00
6.795206781627629589e+00
6.768909670143234969e+00
6.769889351012405854e+00
6.782736900908316713e+00
6.853729914361498032e+00
6.794460946568414705e+00
6.811989301385279028e+00
6.734558244588568776e+00
6.724393523710427978e+00
6.736560581938018544e+00
6.708884870077230111e+00
6.701923822938216091e+00
6.716569697561193486e+00
6.755117666263008580e+00
6.803278289876282692e+00
6.763446836062811052e+00
6.668960685226278606e+00
6.677170521310227258e+00
6.696449352413812228e+00
6.686959218059010723e+00
6.694835311995085192e+00
6.697151421179240671e+00
6.710108678082620237e+00
6.700950429888163029e+00
6.686969486477857494e+00
6.664243671060909868e+00
6.686634899049996861e+00
6.729961179079997358e+00
6.835044584540487911e+00
6.788564929353539945e+00
6.774816599260327976e+00
6.786362368963277270e+00
6.763987142522447371e+00
6.760790641640787690e+00
6.803815993900586001e+00
6.800050892358958876e+00
6.837528553681667454e+00
6.856784896362889015e+00
6.890903458623856004e+00
6.851431381032297985e+00
6.887604689451499951e+00
6.899895277472542610e+00
6.954953619708396317e+00
7.001667369081855163e+00
7.067243485331252906e+00
7.101830270752749641e+00
7.044157531917685233e+00
7.067577596048866262e+00
7.153856968457398935e+00
7.060405049146105227e+00
7.126325785112314293e+00
7.141889397595042155e+00
7.136616656528925517e+00
7.187168014156946505e+00
7.247118936490464236e+00
7.322802727700532088e+00
7.300725602968103800e+00
7.351045661295617428e+00
7.295604260252662066e+00
7.339530869129596624e+00
7.354665362890255409e+00
7.401489272911989659e+00
7.431571071865720413e+00
7.483077476335902922e+00
7.490220624172514441e+00
7.562748676341420229e+00
7.650613009756069616e+00
7.610763015892823447e+00
7.636989485290489377e+00
7.639573225713915505e+00
7.631129568338460345e+00
7.669039013677694250e+00
7.702613921940314690e+00
7.737440946535427244e+00
7.780037291371227681e+00
7.819455156004641694e+00
7.832917168566823740e+00
7.871567719910730787e+00
7.905336832377834355e+00
7.972715341142481371e+00
7.933778145552206063e+00
7.996871336458715618e+00
8.023499307515100654e+00
8.062582799205411987e+00
8.079540608254264455e+00
8.127814172347621380e+00
8.113227179195124705e+00
8.160043119428811664e+00
8.181064551738179702e+00
8.228215441874997538e+00
8.248053581204354501e+00
8.293246120390911358e+00
8.303510580704235977e+00
8.338036799272094513e+00
8.348671136978504492e+00
8.393539178377904975e+00
8.439586240199322020e+00
8.521778256378119920e+00
8.491324541451806596e+00
8.536951416620929933e+00
8.579309155943834142e+00
8.609230995704688638e+00
8.616654933820615980e+00
8.642307772960768020e+00
8.668430393435702541e+00
8.706358714633292806e+00
8.749526528763659883e+00
8.852853571443610292e+00
8.814510900611116639e+00
8.876439367352494614e+00
8.885837868429934616e+00
8.920120093388247184e+00
8.938409078821106135e+00
8.970324015979587173e+00
8.991000868571436655e+00
9.017659980744467063e+00
9.021507420069614369e+00
9.049688715349637036e+00
9.084196230530533711e+00
9.146457057067362229e+00
9.137143768171450020e+00
9.214163153119478977e+00
9.217561082629813995e+00
9.278179649842208221e+00
9.275518323702446111e+00
9.303693255418407304e+00
9.330413179887687036e+00
9.360297308870547894e+00
9.374872639108849270e+00
9.395647835151523353e+00
9.400451698001795364e+00
9.428580610262541128e+00
9.446296684792876874e+00
9.500187922175046040e+00
9.509655512879149342e+00
9.569110654765390578e+00
9.557690576583594222e+00
9.590727985583630044e+00
9.590660368107439382e+00
9.614960822523009654e+00
9.626490886207006881e+00
9.650006593692088686e+00
9.674580677812548046e+00
9.711132731972531573e+00
9.748788220344962951e+00
9.765001542598604090e+00
9.769642142513379923e+00
9.842763312404876785e+00
9.805804452687983286e+00
9.865144471291493744e+00
9.876680641572120223e+00
9.904981850882341732e+00
9.919272157978273441e+00
9.945606308258295059e+00
9.975373653593562651e+00
1.000610927885512424e+01
1.001791455646068485e+01
1.004734580448208447e+01
1.003902640132128532e+01
1.007532778223287373e+01
1.007507296930965524e+01
1.011417177242357468e+01
1.012692393167200144e+01
1.016398405943502148e+01
1.019373753100766322e+01
1.022402379382115356e+01
1.021105592712980226e+01
1.023239372818948034e+01
1.024074601912967708e+01
1.026685454787048712e+01
1.028445004459288370e+01
1.031824901896551516e+01
1.034399856314829869e+01
1.040603664969919251e+01
1.040855185221057866e+01
1.046339648563624891e+01
1.045141003600579488e+01
1.049374021401326829e+01
1.050788474359459101e+01
1.054531057552490303e+01
1.056538378833095493e+01
1.060153479351114214e+01
1.061649080507114462e+01
1.064797858454888768e+01
1.065073966023292584e+01
1.067220099245874820e+01
1.067833937289386448e+01
1.070313640510341280e+01
1.071368626688746062e+01
1.073606359535176580e+01
1.074162569553639912e+01
1.076140043199826835e+01
1.076833075860228917e+01
1.078323973939853353e+01
1.076862194939374895e+01
1.076119589530680187e+01
1.069373126493738013e+01
1.059328691488778773e+01
1.043739145188222928e+01
1.025787609164884984e+01
1.003244857520149402e+01
9.787557402499693637e+00
9.521263418910599796e+00
9.242424827230768969e+00
8.963884582402911860e+00
8.670351956625394152e+00
8.359203871642071348e+00
8.052487802813061535e+00
7.764787901310875817e+00
7.515261318107532063e+00
7.311604502042428955e+00
7.148083954286581942e+00
7.015058940658871478e+00
6.898322755716857380e+00
6.784342399107674559e+00
6.659633009596682029e+00
6.518808881396795485e+00
6.379817862466917511e+00
6.218296053626497510e+00
6.042041670462677594e+00
5.864632732212668564e+00
5.676151565474470750e+00
5.480897327939028507e+00
5.298761892555103437e+00
5.140609231014472869e+00
4.991501834209127964e+00
4.856295183086942302e+00
4.723857818285593702e+00
4.590887514298875871e+00
4.527602839194535989e+00
4.383112552048019417e+00
4.244041978907087120e+00
4.115318960108999669e+00
3.981870933989288819e+00
3.882430550960599636e+00
3.781823611297244536e+00
3.671616305714244799e+00
3.546908743945693665e+00
3.445141846459172985e+00
3.334876148492062153e+00
3.214394001423397373e+00
3.089101670923244392e+00
2.958632404809206751e+00
2.825730885844419671e+00
2.686894104546480033e+00
2.552857936679388207e+00
2.416423346887262014e+00
2.290847134715673139e+00
2.163491294199753501e+00
2.062380931769650427e+00
1.971462560887866200e+00
1.917473257044943535e+00
1.879565276043199562e+00
1.872085149364947743e+00
1.877428643588772594e+00
1.901076629177820276e+00
1.920594323680131943e+00
1.945937948525522376e+00
1.951496024790142503e+00
1.954527633557521682e+00
1.942569928868222551e+00
1.935478078348966680e+00
1.918811061521244143e+00
1.910436629174065537e+00
1.889967433608502168e+00
1.888346662796978270e+00
1.859693676222434755e+00
1.848743401155179100e+00
1.806171418166885534e+00
1.794838389716351346e+00
1.765852854382116366e+00
1.762084043401486610e+00
1.736649199280175138e+00
1.738821224396570164e+00
1.711570796727048149e+00
1.691723307082585670e+00
1.652761420089742028e+00
1.645260465692129470e+00
1.626562101307287733e+00
1.624156879899883110e+00
1.606714289910457616e+00
1.606048627765649162e+00
1.571411355655049524e+00
1.558087106451264026e+00
1.519647588909800451e+00
1.497639547224038692e+00
1.462592671384516096e+00
1.444920914673621493e+00
1.422265722227106233e+00
1.412479378541287689e+00
1.388761149996024846e+00
1.356327543371152800e+00
1.316134642702005975e+00
1.299198642742570797e+00
1.283901030618179728e+00
1.277282153403019871e+00
1.264320501868013924e+00
1.272908247042134011e+00
1.272439671043748444e+00
1.286926812291002697e+00
1.250402910147762503e+00
1.246876915951740994e+00
1.215335366231864667e+00
1.213315929106365099e+00
1.199824624359350000e+00
1.207246483436466455e+00
1.195199599575195171e+00
1.206464517127734171e+00
1.189912253278244458e+00
1.201344944340703824e+00
1.185539836328467045e+00
1.202161080784321046e+00
1.195717288023432801e+00
1.222952761055143833e+00
1.209517994393972451e+00
1.240027655246963789e+00
1.212627044392887488e+00
1.222927416873885287e+00
1.166052838471282049e+00
1.181630637386767990e+00
1.183055087853734033e+00
1.224054919821490950e+00
1.216728294240088104e+00
1.257305161415039452e+00
1.222962313725632244e+00
1.227803859510381512e+00
1.163892029434575814e+00
1.165537264797270822e+00
1.165308650146737568e+00
1.197618242769296737e+00
1.217232958198193771e+00
1.257095416833553525e+00
1.217348221829533950e+00
1.241797043955438440e+00
1.210039852053534259e+00
1.235080565631681448e+00
1.227629907807775922e+00
1.263884536796221703e+00
1.241131075399011241e+00
1.223319900336733435e+00
1.181741454811585434e+00
1.191334956803271394e+00
1.201218270747138384e+00
1.241512811119174442e+00
1.257725635633027750e+00
1.306378348218755203e+00
1.279955186431926073e+00
1.297759064994167710e+00
1.253475554941149150e+00
1.253301123896787050e+00
1.232033210322260430e+00
1.243670651765762525e+00
1.235210377462060416e+00
1.256483904570391941e+00
1.241508394219868361e+00
1.257874528765199118e+00
1.245620876981091030e+00
1.261087549066972180e+00
1.245519045138603564e+00
1.261423129475927718e+00
1.246684397802549027e+00
1.263367747481421777e+00
1.238661121140074650e+00
1.243001371347617567e+00
1.228865435699161957e+00
1.243340107453601906e+00
1.237898132551833674e+00
1.254209630278872112e+00
1.241923322116656569e+00
1.255637948789234404e+00
1.242409644266684765e+00
1.257114240278852879e+00
1.242249541262800960e+00
1.254093477050496119e+00
1.238747493922280452e+00
1.247135074042178049e+00
1.236059029990490776e+00
1.204050426526578343e+00
1.180225729526523049e+00
1.182844472475686137e+00
1.191391691525420793e+00
1.209909113158203819e+00
1.232007762658446692e+00
1.268232602761670602e+00


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
1.325944844337278461e+01
8.795945655422420018e+00
5.995618173831364750e+00
5.541866136369363538e+00
5.421229431239981800e+00
5.883648938295142905e+00
5.413438020611571311e+00
5.289070073042029918e+00
5.303448134801572067e+00
5.943404303765442265e+00
5.979610129823473841e+00
6.038730232207994320e+00
6.313146274834060101e+00
5.353833060750289086e+00
5.230740415485120920e+00
5.355768263529234297e+00
5.277110446880858952e+00
5.647943963191608852e+00
6.060814062652869261e+00
6.240062595444725524e+00
6.405010419802859900e+00
6.633679732027268905e+00
6.754116357344955190e+00
6.817317833923431714e+00
6.782736900908316713e+00
6.724393523710427978e+00
6.755117666263008580e+00
6.696449352413812228e+00
6.700950429888163029e+00
6.835044584540487911e+00
6.760790641640787690e+00
6.890903458623856004e+00
7.001667369081855163e+00
7.153856968457398935e+00
7.187168014156946505e+00
7.295604260252662066e+00
7.483077476335902922e+00
7.636989485290489377e+00
7.737440946535427244e+00
7.905336832377834355e+00
8.062582799205411987e+00
8.181064551738179702e+00
8.338036799272094513e+00
8.491324541451806596e+00
8.642307772960768020e+00
8.814510900611116639e+00
8.970324015979587173e+00
9.084196230530533711e+00
9.278179649842208221e+00
9.374872639108849270e+00
9.500187922175046040e+00
9.590660368107439382e+00
9.711132731972531573e+00
9.805804452687983286e+00
9.945606308258295059e+00
1.003902640132128532e+01
1.016398405943502148e+01
1.024074601912967708e+01
1.040603664969919251e+01
1.050788474359459101e+01
1.064797858454888768e+01
1.071368626688746062e+01
1.078323973939853353e+01
1.043739145188222928e+01
9.242424827230768969e+00
7.764787901310875817e+00
6.898322755716857380e+00
6.218296053626497510e+00
5.298761892555103437e+00
4.590887514298875871e+00
3.981870933989288819e+00
3.445141846459172985e+00
2.825730885844419671e+00
2.163491294199753501e+00
1.872085149364947743e+00
1.951496024790142503e+00
1.910436629174065537e+00
1.806171418166885534e+00
1.738821224396570164e+00
1.626562101307287733e+00
1.558087106451264026e+00
1.422265722227106233e+00
1.299198642742570797e+00
1.272439671043748444e+00
1.213315929106365099e+00
1.189912253278244458e+00
1.222952761055143833e+00
1.166052838471282049e+00
1.257305161415039452e+00
1.165308650146737568e+00
1.241797043955438440e+00
1.241131075399011241e+00
1.241512811119174442e+00
1.253475554941149150e+00
1.256483904570391941e+00
1.245519045138603564e+00
1.243001371347617567e+00
1.241923322116656569e+00
1.254093477050496119e+00
1.180225729526523049e+00
1.268232602761670602e+00


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Error.csv <==
9.266890891253117823e-01
2.415344391744415731e+00
1.044906302362785144e+00
1.112089998795300794e+00
8.213492608432854114e-01
7.584434321061096496e-01
6.023472213150318222e-01
5.200787577683260166e-01
5.815088885079813252e-01
5.806238709059988734e-01
5.728615011763570353e-01
6.867192126241087324e-01
8.780130213139046846e-01
3.097624799032363541e-01
5.869578315041467098e-01
4.997208680396715286e-01
5.364735394393654877e-01
3.044792221470374316e-01
6.004547223912621856e-01
4.962751702620297189e-01
8.071399833348326114e-01
3.855663429918368412e-01
7.506423027718747143e-01
6.295106009862535545e-01
4.567683189030002366e-01
6.297166708727852669e-01
2.486331274445630068e-01
3.000153661805959326e-01
5.031407182027087810e-01
2.551470442896552893e-01
4.912437443177177232e-01
4.891158029192204659e-01
7.385558571324272181e-01
2.562685599234906242e-01
2.971624438436329396e-01
4.840887977692039379e-01
3.930744241406136652e-01
3.762472194112641555e-01
3.597322015634123460e-01
3.317639677554027888e-01
2.460409289393938048e-01
3.732553867978504747e-01
2.816800300237392585e-01
4.427971825544926854e-01
3.132679919816950820e-01
4.105100286701451884e-01
2.446058951574743567e-01
2.339319810494026042e-01
2.877990846272081571e-01
1.491207347633222713e-01
2.960232638201280020e-01
2.557312593678752743e-01
3.553604547889861465e-01
2.066491938294460207e-01
3.259217451023907475e-01
2.271942423773682385e-01
2.227035104219257933e-01
2.212514311668746514e-01
2.122133312878884681e-01
2.936993961169561684e-01
3.628372637686675395e-01
4.910343679463726740e-01
2.001219079888515995e-01
3.316640843338014011e-01
2.151199039878582964e-01
2.108744862707920831e-01
1.760273323533979029e-01
1.559184192018764903e-01
1.500009218823396273e-01
1.302957352710651939e-01
2.363433044855099419e-01
2.353946124073680590e-01
3.296844346685867677e-01
2.098296353726586128e-01
3.329540108542687893e-01
2.443028025797025493e-01
3.604822516258725518e-01
3.021917833578929846e-01
2.998388314452499204e-01
2.252364155031542914e-01
1.743168122957346189e-01
1.169495192719206128e-01
2.122858714703128591e-01
1.255924074870519713e-01
1.942075084554044928e-01
1.822325179096911385e-01
2.439281378167999503e-01
1.077781491219267085e-01
1.948358537072709395e-01
1.750601867225366481e-01
3.343948719323045493e-01
2.995126650222840192e-01
2.948823738170679998e-01
2.675332776654391065e-01
1.900678571662957339e-01
1.493289929730251542e-01
1.848870440977488927e-01
1.438146495049195672e-01
1.555176978956686606e-01
1.404317415323304841e-01
2.309935704173512461e-01
1.905284136610624346e-01
3.133313921329718421e-01
2.165802311347309606e-01
2.521469198900761488e-01
1.764858693536223710e-01
1.236612859664045772e-01
1.569100505305522364e-01
1.581365362772720329e-01
1.310527994670827590e-01
1.144583116664606715e-01
1.247233704965829415e-01
1.199678096957965817e-01
1.810907017382979434e-01
1.683186944373408211e-01
2.302318826701672538e-01
1.825642942642745625e-01
2.322205625357314229e-01
1.681051365913450446e-01
2.456851473540137831e-01
1.412495875458054662e-01
2.415077607139951565e-01
2.143702056615574003e-01
2.405855357022281815e-01
1.621433130611074080e-01
1.651473508330168205e-01
1.555779308545068851e-01
1.833384646344232705e-01
1.131539204680843264e-01
1.805918059322808300e-01
1.610242882757414729e-01
2.947502394684133331e-01
2.128459026013307664e-01
2.230106761973685847e-01
1.049230951066416756e-01
9.568719342031270503e-02
1.391818581775059183e-01
1.138496648807916789e-01
1.420124537973972700e-01
1.347407857145500321e-01
1.695891883395467536e-01
1.157071227903349458e-01
1.583722587994040587e-01
9.378163479488028920e-02
2.128934072610176864e-01
1.907751031771103278e-01
3.034567796767859704e-01
1.958949464313855804e-01
2.254700466232397171e-01
1.180314904544553511e-01
1.863127112261045992e-01
1.071030480361593873e-01
1.586160686366841766e-01
1.077206920443735255e-01
1.921244401520295353e-01
1.292641972970524356e-01
1.958618068962534597e-01
9.624111033853381680e-02
1.580145618708872213e-01
1.103930521925640673e-01
2.307529636680421548e-01
1.961274311882641730e-01
2.862871814717516950e-01
1.718200140475954762e-01
1.924235789680074082e-01
1.724762154850538187e-01
1.183991418891173625e-01
1.117628085684028577e-01
1.067516878648450823e-01
1.268573179396538242e-01
8.292225748271866981e-02
1.859810617852517278e-01
1.764092987580982708e-01
2.818914621794375019e-01
1.742077389902518814e-01
2.283366553965218704e-01
9.048378028931094996e-02
1.368658364507610858e-01
7.986152827054872338e-02
1.583574507774725970e-01
1.201797415509970601e-01
2.132967304019383337e-01
1.493789594217291017e-01
2.771788496411594083e-01
2.049538281099974046e-01
2.126118646025842163e-01
1.517405611834959644e-01
1.043212731716466196e-01
8.099673393958693735e-02
1.143909721739197610e-01
9.838935340664232976e-02
1.586819455187702677e-01
1.396557399200971383e-01
1.916627819161707547e-01
1.346279560643861561e-01
2.168470616717903254e-01
1.532660041891504288e-01
2.305019968912425110e-01
1.310269578002817015e-01
1.965856920366680360e-01
1.347918554016788728e-01
2.155054047536289485e-01
1.435799933206218237e-01
2.293951519291496377e-01
1.165457718251412117e-01
1.823315349759827009e-01
1.141348650077526755e-01
1.982394626975128860e-01
1.324827855889094963e-01
2.005022905289053636e-01
1.222212240077958367e-01
1.823388186280716361e-01
1.047847164745647902e-01
1.982017250297281874e-01
1.548772892682709901e-01
2.319844561571755281e-01
1.057757879886812580e-01
1.576254919291752710e-01
1.205458860671987376e-01
1.673144471312071890e-01
1.003438527066023850e-01
1.571343370616958002e-01
1.061990715783808076e-01
2.029588918810056597e-01
1.628676341089996538e-01
2.656952821089448302e-01
1.407928260083016470e-01
1.948874521534728621e-01
8.816201113831433067e-02
1.495334360307687960e-01
1.091349812183660256e-01
1.740309410746636309e-01
1.243136944291493573e-01
1.733520557238898696e-01
9.553297643564608033e-02
1.729411038735646222e-01
1.294651126893883730e-01
2.306345650258176949e-01
1.444632009166241515e-01
2.333822843316889772e-01
1.333008581028531647e-01
1.874028093054923849e-01
8.916121876011449954e-02
1.386501335508464883e-01
1.149750353250430651e-01
1.775277896907146991e-01
1.182607499515280630e-01
1.759319560073557553e-01
9.440057743440681548e-02
1.704583578062712212e-01
1.078831349714112903e-01
2.065480098605172177e-01
1.400255699521046615e-01
2.278801158879005251e-01
1.215154549807320183e-01
1.743155407283035752e-01
8.910350503940468736e-02
1.300693549100833957e-01
7.953596046359291682e-02
1.343247208678105264e-01
1.108861817954228807e-01
2.008088456571422431e-01
1.580083613627818462e-01
2.264150353353510947e-01
1.500836931135982877e-01
2.171751708366509992e-01
9.034982969879425119e-02
1.589644796871371168e-01
9.577423976273097272e-02
1.316391712753668120e-01
8.332377493201269247e-02
1.541116967392321402e-01
1.252884814201400965e-01
2.054880405116785436e-01
1.367458180471547158e-01
2.109136921197989623e-01
1.081932634893275347e-01
1.776277306009238222e-01
8.583782929279815122e-02
1.589028871324830727e-01
9.485741553767126910e-02
1.869200339803424038e-01
1.425619965406004497e-01
2.102180149115986385e-01
1.051642295564588908e-01
1.521879095996303000e-01
7.637273458544735494e-02
1.396796718426500383e-01
8.779622412428607359e-02
1.776295656816077595e-01
1.379694070616787616e-01
2.430693890215010478e-01
1.456935452438898326e-01
2.177783640488152872e-01
8.476916132199732723e-02
1.450313987114704162e-01
6.782239772489905005e-02
1.390090858552512632e-01
9.753095218059289195e-02
1.796155972292778624e-01
1.207568766526882498e-01
1.982279429462271425e-01
1.132394902769000011e-01
1.688757681624436235e-01
9.793302890933770766e-02
1.640302535564777120e-01
1.031251732145646444e-01
1.708971295987898875e-01
1.041819476800367322e-01
1.840256116297730171e-01
1.236624721306989472e-01
1.842267305038434722e-01
1.095622154888782895e-01
1.781016317732958543e-01
1.045869192859676111e-01
1.213598557668126160e-01
5.968341877101052823e-02
8.319623822379509925e-02
5.726318595201515538e-02
8.391519125479446339e-02
5.595243777982503164e-02
9.341013916848822651e-02
6.783594277810332807e-02
1.068400361287854122e-01
7.838881177403811407e-02
1.201438292754375692e-01
9.062926389265951732e-02
1.271747854799396560e-01
8.916378306337797988e-02
1.221684938414927674e-01
8.873633822710838559e-02
1.157640753233114689e-01
8.609336568223915909e-02
1.154440128647975100e-01
1.070534456864878359e-01
1.466249363757627100e-01
1.222070462234631782e-01
1.357411789342063135e-01
9.171895514535138849e-02
1.111057721244404772e-01
6.927411587306524232e-02
8.212825171610117769e-02
4.705430546123644947e-02
6.846641946867322581e-02
5.612284673413164837e-02
8.365780524203601798e-02
8.934056830069640742e-02
1.270286408821540425e-01
8.285963633332608935e-02
8.080272982495149969e-02
5.589886758147037671e-02
6.823195093542998302e-02
5.720812855427102189e-02
7.150584078383169506e-02
6.529061639846235610e-02
7.176196329283736353e-02
6.439561156274090092e-02
7.999612517584207827e-02
6.910922366511011716e-02
8.381842974442380023e-02
6.675500659056958497e-02
9.242180894412391212e-02
6.981643886839662694e-02
1.006382371062165410e-01
7.324727676512032826e-02
1.031247397260560278e-01
6.656995398016707366e-02
8.734314261482886699e-02
5.813929630979288582e-02
7.870885417916767546e-02
5.526228049064140641e-02
8.104349828955184631e-02
5.793780290898414148e-02
8.870626383521756919e-02
6.534241791913059094e-02
9.353724319032005741e-02
6.650362868958302476e-02
8.608557937105143498e-02
5.995693558437949905e-02
7.968474504907085976e-02
6.339031375444713345e-02
8.629002388383633093e-02
7.605716430910099135e-02
1.002428072372923834e-01
8.409387635767645586e-02
9.857250484989370232e-02
7.625638723980901479e-02
9.075665550318667840e-02
7.590797449310864031e-02
9.296521392476717049e-02
8.047057145103472808e-02
9.992202143624843991e-02
7.969944083750261921e-02
8.556714231535417214e-02
6.342712090763084898e-02
8.032197865258060288e-02
6.845224067153338199e-02
9.023521493132749538e-02
7.891013978586232380e-02
9.851650897120300954e-02
7.879123035582354106e-02
9.408279795588665728e-02
7.069049664468816940e-02
8.386882884316590459e-02
6.302655705687115750e-02
8.153524190876004774e-02
6.786642813254982476e-02
8.892424816081068162e-02
6.906991618888108642e-02
7.548075227585961111e-02
4.941130939549120971e-02
6.344738803339138034e-02
5.335742397776822160e-02
7.339789687277833985e-02
6.570634781284902248e-02
9.042103995878093825e-02
8.543714983040963384e-02
1.059239683117433883e-01
8.628606008760621171e-02
1.005863819297675571e-01
8.017419367436946775e-02
9.643814469713457571e-02
8.202929437667706714e-02
1.009157108108183487e-01
8.705084463711613985e-02
1.049265035274438151e-01
8.971360877449319204e-02
1.071920016096961081e-01
9.243922013583852348e-02
1.114221476999684157e-01
1.006527512130872132e-01
1.207364756918672399e-01
1.085523981152880374e-01
1.254843848547529672e-01
1.078330666510135538e-01
1.133662513287838902e-01
8.839905229962377597e-02
1.006437709430956368e-01
9.613405250887321896e-02
1.174847885060633923e-01
1.095478871290193890e-01
1.262300735035392085e-01
1.058838543266111126e-01
1.082656880889303619e-01
7.725217942331606691e-02
8.525461926331429074e-02
7.980576871101247027e-02
1.031652810798615871e-01
1.029800650062687450e-01
1.225141961583975231e-01
1.032973408175703600e-01
1.162123199188328238e-01
9.935922159284184263e-02
1.160596856986493008e-01
1.066890603064806070e-01
1.256651170453334798e-01
1.037949087429596434e-01
1.024515505150930539e-01
7.868925415944078017e-02
9.276654067253388425e-02
9.002922960157412613e-02
1.154732047668315109e-01
1.138553377663057281e-01
1.360046744170028687e-01
1.181940915437190986e-01
1.288153443436591272e-01
1.040804988385345131e-01
1.125228587080532028e-01
9.540472415387389604e-02
1.090628051207026133e-01
9.749741034247524918e-02
1.132391284043884061e-01
9.897015264683721447e-02
1.139456078149880813e-01
9.982078220913452593e-02
1.144458128835975780e-01
9.942440548736550254e-02
1.143201063161176922e-01
9.961150671977936355e-02
1.134839915603006733e-01
9.395637744448820383e-02
1.049340744410840603e-01
9.045025074698938294e-02
1.063393713085801912e-01
9.453867437826629638e-02
1.103260635353023877e-01
9.610268814882720612e-02
1.106465624818938481e-01
9.617196772560837603e-02
1.108375624703394347e-01
9.528206628604292405e-02
1.089493310637878326e-01
9.306730107840929800e-02
1.056533275658157467e-01
8.214576709141835353e-02
7.220210363730167336e-02
4.680054184951346063e-02
5.510311278524952089e-02
5.111871289279172614e-02
7.164202475038333739e-02
7.481169070237922436e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
9.266890891253117823e-01
7.584434321061096496e-01
5.728615011763570353e-01
4.997208680396715286e-01
8.071399833348326114e-01
6.297166708727852669e-01
4.912437443177177232e-01
4.840887977692039379e-01
2.460409289393938048e-01
4.105100286701451884e-01
2.960232638201280020e-01
2.271942423773682385e-01
3.628372637686675395e-01
2.108744862707920831e-01
2.363433044855099419e-01
2.443028025797025493e-01
1.743168122957346189e-01
1.822325179096911385e-01
3.343948719323045493e-01
1.493289929730251542e-01
2.309935704173512461e-01
1.764858693536223710e-01
1.144583116664606715e-01
2.302318826701672538e-01
1.412495875458054662e-01
1.651473508330168205e-01
1.610242882757414729e-01
9.568719342031270503e-02
1.695891883395467536e-01
1.907751031771103278e-01
1.863127112261045992e-01
1.292641972970524356e-01
2.307529636680421548e-01
1.724762154850538187e-01
8.292225748271866981e-02
2.283366553965218704e-01
1.201797415509970601e-01
2.126118646025842163e-01
9.838935340664232976e-02
2.168470616717903254e-01
1.347918554016788728e-01
1.823315349759827009e-01
1.222212240077958367e-01
2.319844561571755281e-01
1.003438527066023850e-01
2.656952821089448302e-01
1.091349812183660256e-01
1.729411038735646222e-01
1.333008581028531647e-01
1.775277896907146991e-01
1.078831349714112903e-01
1.743155407283035752e-01
1.108861817954228807e-01
2.171751708366509992e-01
8.332377493201269247e-02
2.109136921197989623e-01
9.485741553767126910e-02
1.521879095996303000e-01
1.379694070616787616e-01
1.450313987114704162e-01
1.207568766526882498e-01
1.640302535564777120e-01
1.236624721306989472e-01
1.213598557668126160e-01
5.595243777982503164e-02
1.201438292754375692e-01
8.873633822710838559e-02
1.466249363757627100e-01
6.927411587306524232e-02
8.365780524203601798e-02
5.589886758147037671e-02
7.176196329283736353e-02
6.675500659056958497e-02
1.031247397260560278e-01
5.526228049064140641e-02
9.353724319032005741e-02
6.339031375444713345e-02
9.857250484989370232e-02
8.047057145103472808e-02
8.032197865258060288e-02
7.879123035582354106e-02
8.153524190876004774e-02
4.941130939549120971e-02
9.042103995878093825e-02
8.017419367436946775e-02
1.049265035274438151e-01
1.006527512130872132e-01
1.133662513287838902e-01
1.095478871290193890e-01
8.525461926331429074e-02
1.032973408175703600e-01
1.256651170453334798e-01
9.002922960157412613e-02
1.288153443436591272e-01
9.749741034247524918e-02
1.144458128835975780e-01
9.395637744448820383e-02
1.103260635353023877e-01
9.528206628604292405e-02
7.220210363730167336e-02
7.481169070237922436e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
8.264965057373046875e+00,1.232445955276489258e+00,7.032518863677978516e+00,0.000000000000000000e+00
-3.434233856201171875e+01,5.835403442382812500e+00,3.138562965393066406e+01,-7.156336975097656250e+01
-3.168978118896484375e+01,1.397664904594421387e+00,1.030278682708740234e+01,-4.339023208618164062e+01
-5.094773292541503906e+00,1.585247755050659180e+00,7.954277992248535156e+00,-1.463429927825927734e+01
-1.071994495391845703e+01,1.120190382003784180e+00,4.299278259277343750e+00,-1.613941383361816406e+01
-8.693940639495849609e-01,1.316245555877685547e+00,2.142397165298461914e+00,-4.328036785125732422e+00
-2.132469892501831055e+00,1.278745889663696289e+00,6.533017158508300781e-01,-4.064517498016357422e+00
-8.248834609985351562e-01,1.079628109931945801e+00,8.200747370719909668e-01,-2.724586248397827148e+00
-1.825229167938232422e+00,9.918155670166015625e-01,6.798154711723327637e-01,-3.496860265731811523e+00
-1.279844284057617188e+00,1.013089060783386230e+00,1.261072516441345215e+00,-3.554005861282348633e+00
-1.066811084747314453e+00,6.307123303413391113e-01,1.906473517417907715e+00,-3.603996992111206055e+00
-3.073019027709960938e+00,5.651625990867614746e-01,3.835339307785034180e+00,-7.473520755767822266e+00
-5.579377174377441406e+00,1.039662837982177734e+00,2.931846857070922852e+00,-9.550887107849121094e+00
-7.257535457611083984e-01,4.844457209110260010e-01,3.565645813941955566e-01,-1.566763877868652344e+00
-1.219130039215087891e+00,6.599350571632385254e-01,1.380192399024963379e+00,-3.259257555007934570e+00
-6.112527847290039062e-01,6.958538889884948730e-01,9.161082506179809570e-01,-2.223214864730834961e+00
-1.230216026306152344e-02,8.170174360275268555e-01,3.124930560588836670e-01,-1.141812682151794434e+00
-1.303232908248901367e-01,4.847941398620605469e-01,3.932591676712036133e-01,-1.008376598358154297e+00
1.335088014602661133e-01,8.751525878906250000e-01,6.309322714805603027e-01,-1.372576117515563965e+00
-7.319098711013793945e-01,6.623742580413818359e-01,1.227763056755065918e+00,-2.622047185897827148e+00
-1.919593334197998047e+00,1.064609050750732422e+00,1.723760962486267090e+00,-4.707963466644287109e+00
-1.647984862327575684e+00,4.124214351177215576e-01,1.164677262306213379e+00,-3.225083589553833008e+00
-9.735417366027832031e-01,7.461212873458862305e-01,2.100125551223754883e+00,-3.819788455963134766e+00
-4.140567779541015625e+00,4.304796457290649414e-01,2.696469306945800781e+00,-7.267516613006591797e+00
-3.771255612373352051e-01,5.639033913612365723e-01,3.231352567672729492e-01,-1.264164209365844727e+00
-2.024078130722045898e+00,5.476518273353576660e-01,1.973348855972290039e+00,-4.545078754425048828e+00
-6.686652898788452148e-01,3.460810482501983643e-01,2.198701649904251099e-01,-1.234616518020629883e+00
-6.073092818260192871e-01,3.850356638431549072e-01,4.341117441654205322e-01,-1.426456689834594727e+00
-2.304551601409912109e-01,5.468251109123229980e-01,4.259749948978424072e-01,-1.203255295753479004e+00
-2.213683724403381348e-01,2.435826659202575684e-01,3.970217704772949219e-01,-8.619728088378906250e-01
-5.500746965408325195e-01,3.599543273448944092e-01,9.417881369590759277e-01,-1.851817131042480469e+00
-1.579362630844116211e+00,3.017214238643646240e-01,1.626842141151428223e+00,-3.507926225662231445e+00
-2.270520210266113281e+00,7.535378932952880859e-01,2.017126798629760742e+00,-5.041184902191162109e+00
-1.328459262847900391e+00,3.222050666809082031e-01,3.353696763515472412e-01,-1.986034035682678223e+00
-1.089025735855102539e-01,3.247658014297485352e-01,4.582683742046356201e-01,-8.919367790222167969e-01
-6.153854131698608398e-01,4.379556179046630859e-01,8.355345726013183594e-01,-1.888875603675842285e+00
-1.126229643821716309e+00,2.449247837066650391e-01,1.006663441658020020e+00,-2.377817869186401367e+00
-1.757712364196777344e-01,4.129035472869873047e-01,2.359187453985214233e-01,-8.245935440063476562e-01
-3.346369266510009766e-01,3.033250868320465088e-01,5.911900997161865234e-01,-1.229152083396911621e+00
-6.479272246360778809e-01,3.417852818965911865e-01,4.342399537563323975e-01,-1.423952460289001465e+00
1.985532045364379883e-02,2.686519324779510498e-01,2.996743321418762207e-01,-5.484709143638610840e-01
-2.447155117988586426e-01,2.943068444728851318e-01,3.963692784309387207e-01,-9.353916049003601074e-01
-3.620676398277282715e-01,1.605090647935867310e-01,5.246360301971435547e-01,-1.047212719917297363e+00
-2.699153423309326172e-01,3.997390568256378174e-01,5.883244872093200684e-01,-1.257978916168212891e+00
-6.474592685699462891e-01,1.937185227870941162e-01,5.676364898681640625e-01,-1.408814311027526855e+00
-2.517000436782836914e-01,3.511507213115692139e-01,5.197210311889648438e-01,-1.122571825981140137e+00
-4.631633758544921875e-01,2.970594465732574463e-01,2.769461572170257568e-01,-1.037168979644775391e+00
3.231616020202636719e-01,3.180677294731140137e-01,1.161952763795852661e-01,-1.111014038324356079e-01
-1.292738914489746094e-01,2.414179295301437378e-01,2.388846427202224731e-01,-6.095764636993408203e-01
3.434015810489654541e-02,1.297148019075393677e-01,1.478566378355026245e-01,-2.432312816381454468e-01
9.819126129150390625e-02,3.110521733760833740e-01,2.049338370561599731e-01,-4.177947640419006348e-01
-2.229440808296203613e-01,1.667792499065399170e-01,4.053842127323150635e-01,-7.951075434684753418e-01
-3.055718541145324707e-01,3.871220946311950684e-01,3.360668420791625977e-01,-1.028760790824890137e+00
-1.506029963493347168e-01,1.628233641386032104e-01,3.501423299312591553e-01,-6.635686755180358887e-01
-2.875086069107055664e-01,4.174418449401855469e-01,3.034617602825164795e-01,-1.008412241935729980e+00
-4.830870032310485840e-02,2.134022414684295654e-01,2.273166626691818237e-01,-4.890275895595550537e-01
-1.954084038734436035e-01,2.784080803394317627e-01,2.402055710554122925e-01,-7.140220403671264648e-01
-1.771566271781921387e-02,2.609564661979675293e-01,1.734306216239929199e-01,-4.521027505397796631e-01
-2.115267515182495117e-01,2.948552668094635010e-01,2.621749043464660645e-01,-7.685569524765014648e-01
-2.266680598258972168e-01,3.248841166496276855e-01,4.385901391506195068e-01,-9.901422858238220215e-01
-7.587491273880004883e-01,2.977074682712554932e-01,1.022821187973022461e+00,-2.079277753829956055e+00
-1.721773743629455566e+00,4.262594878673553467e-01,1.112356543540954590e+00,-3.260389804840087891e+00
-5.790736675262451172e-01,1.935239136219024658e-01,2.857782244682312012e-01,-1.058375835418701172e+00
-1.389047503471374512e-01,4.236290752887725830e-01,4.147489070892333984e-01,-9.772827029228210449e-01
-4.105813503265380859e-01,2.884151637554168701e-01,1.972870677709579468e-01,-8.962835669517517090e-01
9.743952751159667969e-02,2.384347468614578247e-01,1.257812231779098511e-01,-2.667764425277709961e-01
-1.217156946659088135e-01,1.565324217081069946e-01,1.540862172842025757e-01,-4.323343336582183838e-01
8.146314322948455811e-02,2.584496736526489258e-01,6.625553965568542480e-02,-2.432420700788497925e-01
7.707303762435913086e-02,2.325119227170944214e-01,6.857051700353622437e-02,-2.240093946456909180e-01
9.076867997646331787e-02,2.167022675275802612e-01,8.947706967592239380e-02,-2.154106646776199341e-01
8.391886949539184570e-03,2.609313428401947021e-01,1.941827386617660522e-01,-4.467221796512603760e-01
-2.174739241600036621e-01,2.295656204223632812e-01,3.563424944877624512e-01,-8.033820390701293945e-01
-3.333467245101928711e-01,3.243933320045471191e-01,3.722042143344879150e-01,-1.029944300651550293e+00
-2.204298973083496094e-01,2.195401787757873535e-01,2.972062826156616211e-01,-7.371763586997985840e-01
-2.667598128318786621e-01,3.231939673423767090e-01,4.909958839416503906e-01,-1.080949664115905762e+00
-5.054091215133666992e-01,1.090855076909065247e-01,4.042907357215881348e-01,-1.018785357475280762e+00
-2.038490176200866699e-01,4.115960299968719482e-01,4.806748330593109131e-01,-1.096119880676269531e+00
-6.348770260810852051e-01,2.380082607269287109e-01,5.756909251213073730e-01,-1.448576211929321289e+00
-1.667772531509399414e-01,3.100070357322692871e-01,1.668724268674850464e-01,-6.436567306518554688e-01
-1.109821200370788574e-01,9.478543698787689209e-02,3.295138180255889893e-01,-5.352813601493835449e-01
-2.310412824153900146e-01,2.325076460838317871e-01,1.477779448032379150e-01,-6.113268733024597168e-01
2.038679420948028564e-01,1.753002554178237915e-01,6.477089971303939819e-02,-3.620319813489913940e-02
-2.083951234817504883e-02,1.519157141447067261e-01,1.829793304204940796e-01,-3.557345569133758545e-01
2.167026698589324951e-02,1.857939362525939941e-01,8.095642179250717163e-02,-2.450800985097885132e-01
1.180461198091506958e-01,1.662103682756423950e-01,1.294367760419845581e-01,-1.776010245084762573e-01
-5.100408196449279785e-02,1.766751110553741455e-01,2.013848274946212769e-01,-4.290640056133270264e-01
-4.126617312431335449e-02,2.102849483489990234e-01,1.454316228628158569e-01,-3.969827592372894287e-01
6.780938804149627686e-02,1.494863331317901611e-01,8.432622253894805908e-02,-1.660031676292419434e-01
1.072480231523513794e-01,1.517359912395477295e-01,1.224250793457031250e-01,-1.669130474328994751e-01
-5.836397409439086914e-02,1.494509428739547729e-01,2.165651619434356689e-01,-4.243800640106201172e-01
-1.183799505233764648e-01,2.581148445606231689e-01,3.948822319507598877e-01,-7.713770270347595215e-01
-5.104864835739135742e-01,1.530314534902572632e-01,5.388057231903076172e-01,-1.202323675155639648e+00
-2.179626226425170898e-01,3.053877651691436768e-01,2.377293556928634644e-01,-7.610797286033630371e-01
-1.626737713813781738e-01,1.199039071798324585e-01,3.932783603668212891e-01,-6.758560538291931152e-01
-1.601517498493194580e-01,2.164096832275390625e-01,1.133415922522544861e-01,-4.899030327796936035e-01
1.634826064109802246e-01,1.595165580511093140e-01,9.186679869890213013e-02,-8.790075033903121948e-02
-3.288611769676208496e-02,2.320335507392883301e-01,1.709174960851669312e-01,-4.358371794223785400e-01
3.121906518936157227e-02,1.940794289112091064e-01,9.324181079864501953e-02,-2.561021745204925537e-01
1.632962524890899658e-01,1.906623095273971558e-01,6.117885932326316833e-02,-8.854491263628005981e-02
8.918769657611846924e-02,1.846267431974411011e-01,9.926003217697143555e-02,-1.946990936994552612e-01
5.924144387245178223e-02,1.868050694465637207e-01,1.665529608726501465e-01,-2.941165864467620850e-01
-1.157166361808776855e-01,1.372114866971969604e-01,2.588791847229003906e-01,-5.118073225021362305e-01
-9.451150894165039062e-02,2.738607227802276611e-01,2.734668850898742676e-01,-6.418391466140747070e-01
-2.006222009658813477e-01,1.437163352966308594e-01,2.673999667167663574e-01,-6.117385029792785645e-01
1.625248789787292480e-02,2.164893299341201782e-01,2.084056884050369263e-01,-4.086425304412841797e-01
-1.613938212394714355e-01,1.698009669780731201e-01,1.886650770902633667e-01,-5.198598504066467285e-01
1.606438457965850830e-01,1.401710659265518188e-01,2.899986505508422852e-02,-8.527088910341262817e-03
8.392743766307830811e-02,1.580062210559844971e-01,1.231213137507438660e-01,-1.972001045942306519e-01
-1.883673667907714844e-02,1.993505805730819702e-01,1.347524970769882202e-01,-3.529398143291473389e-01
1.294391900300979614e-01,1.839330643415451050e-01,2.532825805246829987e-02,-7.982213795185089111e-02
1.631927043199539185e-01,1.872301399707794189e-01,2.883918583393096924e-02,-5.287661775946617126e-02
1.416519284248352051e-01,1.885354369878768921e-01,4.022032022476196289e-02,-8.710383623838424683e-02
1.120871454477310181e-01,1.753233671188354492e-01,7.131218165159225464e-02,-1.345484107732772827e-01
4.247337579727172852e-02,2.101313024759292603e-01,1.282102912664413452e-01,-2.958682179450988770e-01
-4.300075769424438477e-02,1.834451407194137573e-01,1.859464645385742188e-01,-4.123923778533935547e-01
-8.782735466957092285e-02,2.653796970844268799e-01,2.031137943267822266e-01,-5.563208460807800293e-01
-1.477272510528564453e-01,1.918687224388122559e-01,2.440984249114990234e-01,-5.836943984031677246e-01
-5.075594782829284668e-02,2.628016471862792969e-01,1.712718158960342407e-01,-4.848293960094451904e-01
-5.329251289367675781e-02,2.134423255920410156e-01,1.540434211492538452e-01,-4.207782745361328125e-01
2.947270870208740234e-03,2.271487414836883545e-01,1.503517776727676392e-01,-3.745532631874084473e-01
-3.979498147964477539e-02,1.650792807340621948e-01,1.481907963752746582e-01,-3.530650734901428223e-01
-3.314530849456787109e-02,2.287069708108901978e-01,2.391077131032943726e-01,-5.009599924087524414e-01
-2.828838825225830078e-01,2.212208062410354614e-01,2.821422517299652100e-01,-7.862469553947448730e-01
-2.408415079116821289e-02,2.139552831649780273e-01,1.745927780866622925e-01,-4.126322269439697266e-01
-1.400039792060852051e-01,2.144911587238311768e-01,1.664019674062728882e-01,-5.208970904350280762e-01
8.608956634998321533e-02,2.330279350280761719e-01,8.883833885192871094e-02,-2.357767075300216675e-01
3.612786531448364258e-03,1.711958646774291992e-01,1.226404905319213867e-01,-2.902235686779022217e-01
-8.988887071609497070e-03,2.173218727111816406e-01,1.260666102170944214e-01,-3.523773849010467529e-01
3.876483440399169922e-02,1.676417887210845947e-01,7.969476282596588135e-02,-2.085717171430587769e-01
6.672985851764678955e-02,1.968159228563308716e-01,9.982559829950332642e-02,-2.299116700887680054e-01
-1.947242021560668945e-02,1.869273334741592407e-01,1.722197383642196655e-01,-3.786194920539855957e-01
-1.209033131599426270e-01,2.176462858915328979e-01,2.692320048809051514e-01,-6.077815890312194824e-01
-2.798607349395751953e-01,1.782552748918533325e-01,2.693854570388793945e-01,-7.275014519691467285e-01
2.704152464866638184e-02,2.618251144886016846e-01,7.191030681133270264e-02,-3.066938817501068115e-01
1.072944253683090210e-01,1.520526409149169922e-01,3.714388608932495117e-02,-8.190210163593292236e-02
1.195731833577156067e-01,1.608258336782455444e-01,4.468997567892074585e-02,-8.594261854887008667e-02
1.002036333084106445e-01,1.880336850881576538e-01,5.008658394217491150e-02,-1.379166394472122192e-01
9.551645815372467041e-02,1.776798218488693237e-01,6.180138140916824341e-02,-1.439647525548934937e-01
6.495971977710723877e-02,1.825504302978515625e-01,8.046220988035202026e-02,-1.980529278516769409e-01
4.045176506042480469e-02,1.836102008819580078e-01,1.070201545953750610e-01,-2.501785755157470703e-01
-1.635563373565673828e-02,1.831080019474029541e-01,1.247877106070518494e-01,-3.242513537406921387e-01
1.160393655300140381e-02,1.643425375223159790e-01,8.934744447469711304e-02,-2.420860379934310913e-01
7.263456284999847412e-02,1.903788596391677856e-01,5.826816707849502563e-02,-1.760124713182449341e-01
8.339741826057434082e-02,1.575634777545928955e-01,6.937318295240402222e-02,-1.435392498970031738e-01
2.734577655792236328e-02,1.844394505023956299e-01,1.434822678565979004e-01,-3.005759418010711670e-01
-1.446746587753295898e-01,1.274179071187973022e-01,2.764251530170440674e-01,-5.485177040100097656e-01
-2.247353196144104004e-01,2.691190242767333984e-01,2.870215475559234619e-01,-7.808758616447448730e-01
-1.604787409305572510e-01,1.629890054464340210e-01,2.032134979963302612e-01,-5.266812443733215332e-01
-5.554920434951782227e-02,1.650073081254959106e-01,1.574758440256118774e-01,-3.780323565006256104e-01
-1.051893830299377441e-02,1.652176380157470703e-01,9.694526344537734985e-02,-2.726818323135375977e-01
9.735824167728424072e-02,1.931968480348587036e-01,6.100985035300254822e-02,-1.568484455347061157e-01
7.284069061279296875e-02,1.243457645177841187e-01,7.324465364217758179e-02,-1.247497200965881348e-01
7.428295910358428955e-02,1.881682723760604858e-01,7.250913232564926147e-02,-1.863944381475448608e-01
6.487408280372619629e-02,1.434744745492935181e-01,8.647375553846359253e-02,-1.650741398334503174e-01
2.165761590003967285e-02,1.741211861371994019e-01,1.192229539155960083e-01,-2.716865241527557373e-01
-2.789625525474548340e-02,1.231873109936714172e-01,1.319924443960189819e-01,-2.830760180950164795e-01
4.008376598358154297e-02,2.046737223863601685e-01,7.356434315443038940e-02,-2.381542921066284180e-01
8.675768971443176270e-02,1.222087517380714417e-01,5.676633864641189575e-02,-9.221740067005157471e-02
1.000526472926139832e-01,1.671111583709716797e-01,5.600259453058242798e-02,-1.230610981583595276e-01
6.910677254199981689e-02,1.322158426046371460e-01,9.292726963758468628e-02,-1.560363322496414185e-01
-1.237139105796813965e-02,1.773797720670700073e-01,1.699654310941696167e-01,-3.597165942192077637e-01
-1.401629149913787842e-01,1.398916840553283691e-01,2.482087910175323486e-01,-5.282633900642395020e-01
-1.247557699680328369e-01,2.262169718742370605e-01,2.666526734828948975e-01,-6.176254153251647949e-01
-2.488426566123962402e-01,1.423638761043548584e-01,2.064149230718612671e-01,-5.976214408874511719e-01
1.086738705635070801e-01,2.010274827480316162e-01,8.360221236944198608e-02,-1.759558320045471191e-01
-5.239325761795043945e-02,1.287374496459960938e-01,2.025551348924636841e-01,-3.836858272552490234e-01
-4.580244421958923340e-02,1.879239231348037720e-01,6.726064532995223999e-02,-3.009870052337646484e-01
1.684389263391494751e-01,1.318788379430770874e-01,3.797321021556854248e-02,-1.413120306096971035e-03
7.220996916294097900e-02,1.372756212949752808e-01,5.818125605583190918e-02,-1.232469081878662109e-01
1.051985770463943481e-01,1.668623089790344238e-01,3.609020635485649109e-02,-9.775394201278686523e-02
1.360948085784912109e-01,1.346942484378814697e-01,4.733820259571075439e-02,-4.593764618039131165e-02
5.322770774364471436e-02,1.432668417692184448e-01,1.177170202136039734e-01,-2.077561467885971069e-01
-7.813146710395812988e-02,1.400025188922882080e-01,2.189359962940216064e-01,-4.370699822902679443e-01
-1.353114247322082520e-01,2.158766090869903564e-01,2.126026898622512817e-01,-5.637907385826110840e-01
-8.816701173782348633e-02,1.248516663908958435e-01,1.911641955375671387e-01,-4.041828811168670654e-01
-2.062565088272094727e-02,2.183815389871597290e-01,1.052028760313987732e-01,-3.442100584506988525e-01
1.107567995786666870e-01,1.167120561003684998e-01,4.682804644107818604e-02,-5.278329923748970032e-02
1.289089620113372803e-01,1.587140858173370361e-01,3.469614684581756592e-02,-6.450127065181732178e-02
1.318153440952301025e-01,1.218619793653488159e-01,3.942666575312614441e-02,-2.947331033647060394e-02
1.104255244135856628e-01,1.601042151451110840e-01,6.286653131246566772e-02,-1.125452294945716858e-01
5.583336949348449707e-02,1.335370391607284546e-01,1.030153557658195496e-01,-1.807190179824829102e-01
2.191266417503356934e-02,1.806612014770507812e-01,1.129625663161277771e-01,-2.717111110687255859e-01
1.649034023284912109e-02,1.308304220438003540e-01,1.490112394094467163e-01,-2.633513212203979492e-01
-8.843588829040527344e-02,1.835090965032577515e-01,2.704108655452728271e-01,-5.423558354377746582e-01
-2.903665304183959961e-01,1.381472945213317871e-01,2.451314926147460938e-01,-6.736453175544738770e-01
1.297170668840408325e-01,2.091959714889526367e-01,7.964571565389633179e-02,-1.591246277093887329e-01
-4.739969968795776367e-02,1.416292637586593628e-01,1.286510080099105835e-01,-3.176799714565277100e-01
1.065005138516426086e-01,1.593369692564010620e-01,2.662727050483226776e-02,-7.946372777223587036e-02
1.679613590240478516e-01,1.348580718040466309e-01,1.659991405904293060e-02,1.650338433682918549e-02
1.284310072660446167e-01,1.285205483436584473e-01,3.446603938937187195e-02,-3.455558419227600098e-02
1.160067394375801086e-01,1.387816518545150757e-01,5.103258043527603149e-02,-7.380750030279159546e-02
8.529396355152130127e-02,1.403321921825408936e-01,8.075728267431259155e-02,-1.357955187559127808e-01
2.592487633228302002e-02,1.447568833827972412e-01,1.202148348093032837e-01,-2.390468567609786987e-01
3.029841184616088867e-02,1.569613516330718994e-01,9.848875552415847778e-02,-2.251516878604888916e-01
3.041037917137145996e-02,1.461149007081985474e-01,1.176029816269874573e-01,-2.333075106143951416e-01
1.690584421157836914e-02,1.549161970615386963e-01,1.275247931480407715e-01,-2.655351459980010986e-01
-3.335916996002197266e-02,1.162413731217384338e-01,1.710566729307174683e-01,-3.206572234630584717e-01
5.845546722412109375e-03,2.322267293930053711e-01,1.096303090453147888e-01,-3.360114991664886475e-01
5.270628631114959717e-02,1.097272112965583801e-01,1.050210595130920410e-01,-1.620419770479202271e-01
4.019039869308471680e-02,1.573651582002639771e-01,1.065557971596717834e-01,-2.237305641174316406e-01
3.986003994941711426e-02,1.429575383663177490e-01,1.106448918581008911e-01,-2.137424051761627197e-01
2.013745903968811035e-02,1.665174067020416260e-01,1.158357039093971252e-01,-2.622156441211700439e-01
1.560041308403015137e-02,1.337636262178421021e-01,1.309351325035095215e-01,-2.490983307361602783e-01
1.076763868331909180e-02,1.993744373321533203e-01,1.099438890814781189e-01,-2.985506951808929443e-01
8.249321579933166504e-02,1.202963590621948242e-01,7.599165290594100952e-02,-1.137948036193847656e-01
7.681338489055633545e-02,1.549657881259918213e-01,7.500362396240234375e-02,-1.531560271978378296e-01
7.490207254886627197e-02,1.217767521739006042e-01,8.282839506864547729e-02,-1.297030746936798096e-01
5.742137134075164795e-02,1.636567413806915283e-01,9.261458367109298706e-02,-1.988499611616134644e-01
4.133246839046478271e-02,1.284396946430206299e-01,1.079087778925895691e-01,-1.950160115957260132e-01
2.501444518566131592e-02,1.554054170846939087e-01,9.828396886587142944e-02,-2.286749333143234253e-01
5.947203934192657471e-02,1.334349215030670166e-01,8.761430531740188599e-02,-1.615771800279617310e-01
7.532928884029388428e-02,1.576422899961471558e-01,6.670502573251724243e-02,-1.490180343389511108e-01
9.873306751251220703e-02,1.268007308244705200e-01,6.879078596830368042e-02,-9.685844182968139648e-02
5.098007619380950928e-02,1.456778347492218018e-01,1.148064732551574707e-01,-2.095042318105697632e-01
-1.790821552276611328e-02,9.768018871545791626e-02,1.699977964162826538e-01,-2.855862081050872803e-01
-2.430340647697448730e-02,1.957099884748458862e-01,1.121339201927185059e-01,-3.321473300457000732e-01
1.101776510477066040e-01,1.138075813651084900e-01,5.421611294150352478e-02,-5.784603953361511230e-02
1.048388853669166565e-01,1.314972639083862305e-01,6.610598415136337280e-02,-9.276437014341354370e-02
6.090705096721649170e-02,1.412868052721023560e-01,8.787449449300765991e-02,-1.682542413473129272e-01
7.170879840850830078e-02,1.544952690601348877e-01,6.371638178825378418e-02,-1.465028524398803711e-01
1.043066605925559998e-01,1.404786407947540283e-01,5.363151431083679199e-02,-8.980349451303482056e-02
9.368896484375000000e-02,1.380638182163238525e-01,5.973127111792564392e-02,-1.041061282157897949e-01
8.291415870189666748e-02,1.330107897520065308e-01,7.732980698347091675e-02,-1.274264305830001831e-01
3.892225027084350586e-02,1.400329619646072388e-01,1.176424026489257812e-01,-2.187530994415283203e-01
-2.053794264793395996e-02,8.984690159559249878e-02,1.948440521955490112e-01,-3.052288889884948730e-01
-1.003310084342956543e-01,2.198923975229263306e-01,1.683215200901031494e-01,-4.885449409484863281e-01
6.085568666458129883e-02,1.030438989400863647e-01,1.011634469032287598e-01,-1.433516591787338257e-01
7.686609029769897461e-02,1.610200107097625732e-01,6.723197549581527710e-02,-1.513859033584594727e-01
1.092431247234344482e-01,1.199174672365188599e-01,4.781085625290870667e-02,-5.848519131541252136e-02
1.132422164082527161e-01,1.537784785032272339e-01,4.879844188690185547e-02,-8.933470398187637329e-02
9.613324701786041260e-02,1.406225562095642090e-01,6.776358932256698608e-02,-1.122529059648513794e-01
6.185153126716613770e-02,1.487439274787902832e-01,8.268737792968750000e-02,-1.695797741413116455e-01
5.596537888050079346e-02,1.420409679412841797e-01,8.939043432474136353e-02,-1.754660159349441528e-01
6.377147138118743896e-02,1.531942337751388550e-01,6.424170732498168945e-02,-1.536644697189331055e-01
1.101203262805938721e-01,1.368625611066818237e-01,5.177949741482734680e-02,-7.852172851562500000e-02
8.582440018653869629e-02,1.389153301715850830e-01,7.711099833250045776e-02,-1.302019357681274414e-01
3.601706027984619141e-02,1.141350939869880676e-01,1.277485340833663940e-01,-2.058665752410888672e-01
-3.083732724189758301e-02,1.903540641069412231e-01,1.361095607280731201e-01,-3.573009669780731201e-01
3.986965119838714600e-02,9.798581898212432861e-02,1.329703778028488159e-01,-1.910865455865859985e-01
-6.366282701492309570e-03,1.836653798818588257e-01,1.308623999357223511e-01,-3.208940625190734863e-01
4.406045377254486084e-02,9.687563031911849976e-02,1.099555715918540955e-01,-1.627707481384277344e-01
7.700861990451812744e-02,1.709023118019104004e-01,5.930450186133384705e-02,-1.531981974840164185e-01
1.330842375755310059e-01,1.338352113962173462e-01,3.539812192320823669e-02,-3.614909201860427856e-02
1.191474571824073792e-01,1.451108902692794800e-01,5.050349980592727661e-02,-7.646694034337997437e-02
8.385412395000457764e-02,1.440930962562561035e-01,7.739552855491638184e-02,-1.376345008611679077e-01
4.670789837837219238e-02,1.505185812711715698e-01,8.741055428981781006e-02,-1.912212371826171875e-01
5.836789309978485107e-02,1.437587887048721313e-01,8.292517811059951782e-02,-1.683160811662673950e-01
7.418417930603027344e-02,1.566070765256881714e-01,6.096811220049858093e-02,-1.433910131454467773e-01
1.033237874507904053e-01,1.341576576232910156e-01,5.586526915431022644e-02,-8.669914305210113525e-02
8.313196897506713867e-02,1.495507359504699707e-01,6.657209247350692749e-02,-1.329908668994903564e-01
7.978909462690353394e-02,1.125417575240135193e-01,8.990453928709030151e-02,-1.226572021842002869e-01
3.004142642021179199e-02,1.768379360437393188e-01,1.098630577325820923e-01,-2.566595673561096191e-01
3.070929646492004395e-02,1.127506867051124573e-01,1.303158104419708252e-01,-2.123571932315826416e-01
-5.891442298889160156e-03,1.977037936449050903e-01,1.211688742041587830e-01,-3.247641026973724365e-01
5.663403868675231934e-02,1.219103038311004639e-01,8.569192886352539062e-02,-1.509681940078735352e-01
8.809567987918853760e-02,1.703906953334808350e-01,5.477760359644889832e-02,-1.370726227760314941e-01
1.228094696998596191e-01,1.327300667762756348e-01,3.772610053420066833e-02,-4.764669761061668396e-02
1.277591884136199951e-01,1.489474028348922729e-01,2.891627885401248932e-02,-5.010449886322021484e-02
1.387831717729568481e-01,1.347772032022476196e-01,2.754910849034786224e-02,-2.354313246905803680e-02
1.229352429509162903e-01,1.397278308868408203e-01,4.285363852977752686e-02,-5.964622646570205688e-02
8.681766688823699951e-02,1.358932852745056152e-01,7.995589822530746460e-02,-1.290315240621566772e-01
1.360028982162475586e-02,1.478334814310073853e-01,1.383392959833145142e-01,-2.725724875926971436e-01
-6.554031372070312500e-02,1.430532038211822510e-01,1.601554006338119507e-01,-3.687489032745361328e-01
3.190532326698303223e-02,1.855865567922592163e-01,1.084972545504570007e-01,-2.621784806251525879e-01
7.537782192230224609e-03,1.096041351556777954e-01,1.636495441198348999e-01,-2.657158970832824707e-01
-5.599486827850341797e-02,2.162031084299087524e-01,1.330532580614089966e-01,-4.052512347698211670e-01
9.653559327125549316e-02,8.617845177650451660e-02,7.091357558965682983e-02,-6.055643782019615173e-02
1.246291399002075195e-01,1.695408523082733154e-01,4.512341320514678955e-02,-9.003512561321258545e-02
1.264067143201828003e-01,1.312582790851593018e-01,4.055752232670783997e-02,-4.540908709168434143e-02
1.257313340902328491e-01,1.461513340473175049e-01,3.249961882829666138e-02,-5.291961506009101868e-02
1.330939531326293945e-01,1.330357193946838379e-01,3.483545407652854919e-02,-3.477723151445388794e-02
1.051813587546348572e-01,1.421004235744476318e-01,6.414536386728286743e-02,-1.010644212365150452e-01
4.399566352367401123e-02,1.407101601362228394e-01,1.054198369383811951e-01,-2.021343261003494263e-01
2.788838744163513184e-02,1.658887118101119995e-01,1.077587157487869263e-01,-2.457590401172637939e-01
1.498614251613616943e-02,1.347416043281555176e-01,1.192069053649902344e-01,-2.389623671770095825e-01
2.327853441238403320e-02,1.813186556100845337e-01,9.421997517347335815e-02,-2.522600889205932617e-01
7.749701291322708130e-02,1.188534721732139587e-01,7.624891400337219238e-02,-1.176053807139396667e-01
7.716824114322662354e-02,1.732771992683410645e-01,6.373119354248046875e-02,-1.598401516675949097e-01
1.155232638120651245e-01,1.090276315808296204e-01,4.829525947570800781e-02,-4.179961606860160828e-02
1.116832867264747620e-01,1.556758582592010498e-01,4.653524979948997498e-02,-9.052782505750656128e-02
1.071194410324096680e-01,1.193286776542663574e-01,5.827160552144050598e-02,-7.048083841800689697e-02
6.831306219100952148e-02,1.501198858022689819e-01,9.491910785436630249e-02,-1.767259240150451660e-01
-7.342994213104248047e-04,1.343054622411727905e-01,1.312510520219802856e-01,-2.662908136844635010e-01
2.560709416866302490e-02,1.795220077037811279e-01,8.494316786527633667e-02,-2.388580888509750366e-01
9.191287308931350708e-02,1.359027028083801270e-01,5.840675160288810730e-02,-1.023965850472450256e-01
1.044447347521781921e-01,1.524678319692611694e-01,4.341500997543334961e-02,-9.143810719251632690e-02
1.221069544553756714e-01,1.229742616415023804e-01,3.627279400825500488e-02,-3.714010119438171387e-02
1.152256652712821960e-01,1.400985568761825562e-01,4.068944975733757019e-02,-6.556234508752822876e-02
1.111503764986991882e-01,1.216767877340316772e-01,5.344009399414062500e-02,-6.396650522947311401e-02
7.831583917140960693e-02,1.480755358934402466e-01,8.197615295648574829e-02,-1.517358571290969849e-01
3.172412514686584473e-02,1.090669259428977966e-01,1.373808979988098145e-01,-2.147237062454223633e-01
-4.187503457069396973e-02,1.674826145172119141e-01,1.430633664131164551e-01,-3.524210155010223389e-01
1.408796012401580811e-02,1.056739613413810730e-01,1.373711675405502319e-01,-2.289571613073348999e-01
8.141189813613891602e-03,1.803443133831024170e-01,9.808848798274993896e-02,-2.702915966510772705e-01
1.187338456511497498e-01,1.010060831904411316e-01,4.728914052248001099e-02,-2.956137619912624359e-02
1.341962516307830811e-01,1.541746556758880615e-01,3.312189504504203796e-02,-5.310030654072761536e-02
1.436523795127868652e-01,1.083565279841423035e-01,2.899890206754207611e-02,6.296948995441198349e-03
1.313352882862091064e-01,1.492022126913070679e-01,4.016181081533432007e-02,-5.802872404456138611e-02
9.955007582902908325e-02,1.196725219488143921e-01,6.442934274673461914e-02,-8.455178886651992798e-02
6.216986477375030518e-02,1.487661302089691162e-01,7.888668030500411987e-02,-1.654829531908035278e-01
5.379426479339599609e-02,1.292509585618972778e-01,9.494282305240631104e-02,-1.703995168209075928e-01
3.074409067630767822e-02,1.628353893756866455e-01,9.198118746280670166e-02,-2.240725010633468628e-01
6.453567743301391602e-02,1.310567110776901245e-01,7.485511153936386108e-02,-1.413761377334594727e-01
8.446881175041198730e-02,1.562103927135467529e-01,5.656532198190689087e-02,-1.283068954944610596e-01
9.321047365665435791e-02,1.254892945289611816e-01,5.686565861105918884e-02,-8.914448320865631104e-02
7.217538356781005859e-02,1.491995900869369507e-01,6.641263514757156372e-02,-1.434368491172790527e-01
6.476169079542160034e-02,1.189107075333595276e-01,6.809775531291961670e-02,-1.222467795014381409e-01
6.019760668277740479e-02,1.467000097036361694e-01,6.563174724578857422e-02,-1.521341502666473389e-01
6.096290051937103271e-02,1.237559989094734192e-01,7.021096348762512207e-02,-1.330040544271469116e-01
3.206820785999298096e-02,1.472022533416748047e-01,8.670237660408020020e-02,-2.018364220857620239e-01
9.199365973472595215e-03,1.201829090714454651e-01,9.540921449661254883e-02,-2.063927501440048218e-01
2.289563417434692383e-03,1.532162278890609741e-01,7.961647212505340576e-02,-2.305431365966796875e-01
-6.993278861045837402e-03,1.242328584194183350e-01,7.682409137487411499e-02,-2.080502361059188843e-01
-1.120562255382537842e-01,1.624890416860580444e-01,8.653495460748672485e-02,-3.610802292823791504e-01
-1.714932322502136230e-01,1.407156437635421753e-01,6.559499353170394897e-02,-3.778038620948791504e-01
-1.989006102085113525e-01,1.834900975227355957e-01,3.635502606630325317e-02,-4.187457263469696045e-01
-2.579079270362854004e-01,1.489562988281250000e-01,2.356840483844280243e-02,-4.304326474666595459e-01
-3.236401677131652832e-01,1.732213199138641357e-01,2.630705572664737701e-02,-5.231685638427734375e-01
-3.707574903964996338e-01,1.553835570812225342e-01,2.717823162674903870e-02,-5.533192753791809082e-01
-4.057210683822631836e-01,1.527458578348159790e-01,2.952352538704872131e-02,-5.879904627799987793e-01
-1.459482610225677490e-01,4.199719429016113281e-01,2.847686782479286194e-02,-5.943970680236816406e-01
-4.120709002017974854e-01,1.383817195892333984e-01,2.888879179954528809e-02,-5.793414115905761719e-01
-4.195261001586914062e-01,1.414597630500793457e-01,2.890884689986705780e-02,-5.898947119712829590e-01
-4.347267150878906250e-01,1.455079466104507446e-01,3.357553109526634216e-02,-6.138101816177368164e-01
-4.143720269203186035e-01,1.441494524478912354e-01,3.676597774028778076e-02,-5.952874422073364258e-01
-3.241914212703704834e-01,1.907435804605484009e-01,3.991456329822540283e-02,-5.548495650291442871e-01
-2.871046662330627441e-01,1.609138995409011841e-01,4.449342563748359680e-02,-4.925119876861572266e-01
-2.348000705242156982e-01,1.356342434883117676e-01,4.565022140741348267e-02,-4.160845279693603516e-01
-1.746242642402648926e-01,1.283588856458663940e-01,4.435865208506584167e-02,-3.473418056964874268e-01
-1.046969294548034668e-01,1.454143375158309937e-01,4.113731905817985535e-02,-2.912485897541046143e-01
-7.662655413150787354e-02,1.424245238304138184e-01,3.775448724627494812e-02,-2.568055689334869385e-01
-9.266009926795959473e-02,1.202292144298553467e-01,3.795575723052024841e-02,-2.508450746536254883e-01
-1.020683199167251587e-01,1.309827268123626709e-01,4.359482601284980774e-02,-2.766458690166473389e-01
-1.627115607261657715e-01,1.156286597251892090e-01,6.183737516403198242e-02,-3.401775956153869629e-01
-2.054478526115417480e-01,1.151937842369079590e-01,9.424140304327011108e-02,-4.148830473423004150e-01
-2.819866538047790527e-01,1.057697907090187073e-01,1.228463202714920044e-01,-5.106027722358703613e-01
-2.700944840908050537e-01,1.114625036716461182e-01,1.103086471557617188e-01,-4.918656349182128906e-01
-2.389250397682189941e-01,9.555245190858840942e-02,8.216142654418945312e-02,-4.166389107704162598e-01
-2.277956902980804443e-01,8.895593136548995972e-02,6.615310907363891602e-02,-3.829047381877899170e-01
-9.690994024276733398e-02,2.100650221109390259e-01,5.941909551620483398e-02,-3.663940429687500000e-01
-1.715836226940155029e-01,8.290932327508926392e-02,3.877141699194908142e-02,-2.932643592357635498e-01
-1.258110404014587402e-01,7.194999605417251587e-02,2.177321910858154297e-02,-2.195342630147933960e-01
-1.091155111789703369e-01,6.762204319238662720e-02,1.710692979395389557e-02,-1.938444823026657104e-01
-2.285002171993255615e-02,1.364779472351074219e-01,1.745278201997280121e-02,-1.767807453870773315e-01
-9.686499089002609253e-02,6.103421375155448914e-02,2.068154327571392059e-02,-1.785807460546493530e-01
-1.075020655989646912e-01,6.144762784242630005e-02,3.006084077060222626e-02,-1.990105360746383667e-01
1.676778346300125122e-01,3.197713494300842285e-01,6.292472034692764282e-02,-2.150182276964187622e-01
-1.731805950403213501e-01,6.232298165559768677e-02,7.116837054491043091e-02,-3.066719472408294678e-01
-1.099931150674819946e-01,5.754493176937103271e-02,3.170651569962501526e-02,-1.992445588111877441e-01
-6.968688219785690308e-02,5.503703653812408447e-02,1.141304802149534225e-02,-1.361369639635086060e-01
-5.937471985816955566e-02,6.014771386981010437e-02,7.644761353731155396e-03,-1.271671950817108154e-01
-2.927049994468688965e-02,5.767620354890823364e-02,5.829170811921358109e-03,-9.277587383985519409e-02
-4.000394046306610107e-02,4.465861245989799500e-02,5.036583170294761658e-03,-8.969913423061370850e-02
-4.476521536707878113e-02,4.430713877081871033e-02,4.619948100298643112e-03,-9.369230270385742188e-02
-5.412302538752555847e-02,4.312677308917045593e-02,4.819602705538272858e-03,-1.020694002509117126e-01
-2.148696035146713257e-02,5.593874678015708923e-02,4.179721698164939880e-03,-8.160542696714401245e-02
-4.232804849743843079e-02,3.904073685407638550e-02,4.405600484460592270e-03,-8.577438443899154663e-02
-4.660217836499214172e-02,3.964411467313766479e-02,4.892927128821611404e-03,-9.113921970129013062e-02
-2.897373586893081665e-02,5.830579623579978943e-02,5.534359253942966461e-03,-9.281389415264129639e-02
-4.847510904073715210e-02,4.009989649057388306e-02,6.447061896324157715e-03,-9.502206742763519287e-02
-5.076878517866134644e-02,3.847726806998252869e-02,8.247317746281623840e-03,-9.749337285757064819e-02
-5.145932734012603760e-02,4.138744249939918518e-02,1.087420899420976639e-02,-1.037209779024124146e-01
-3.807699680328369141e-02,5.578970164060592651e-02,1.575667411088943481e-02,-1.096233725547790527e-01
-3.626449406147003174e-02,6.177826598286628723e-02,2.016303688287734985e-02,-1.182058006525039673e-01
-4.219521582126617432e-02,5.061680078506469727e-02,2.246660552918910980e-02,-1.152786239981651306e-01
-3.669054806232452393e-02,5.086660757660865784e-02,2.055239118635654449e-02,-1.081095486879348755e-01
-3.591331094503402710e-02,3.065023384988307953e-02,1.589038223028182983e-02,-8.245392888784408569e-02
-1.970952749252319336e-02,3.505516797304153442e-02,1.205976866185665131e-02,-6.682446599006652832e-02
5.423199385404586792e-03,4.132241010665893555e-02,9.935406036674976349e-03,-4.583461582660675049e-02
-2.741631120443344116e-03,2.667964808642864227e-02,1.001832541078329086e-02,-3.943960368633270264e-02
3.349151462316513062e-03,2.235925383865833282e-02,1.080255117267370224e-02,-2.981265261769294739e-02
5.076801404356956482e-03,2.289360761642456055e-02,1.321355998516082764e-02,-3.103036619722843170e-02
4.063628613948822021e-03,2.010778710246086121e-02,1.665303856134414673e-02,-3.269719704985618591e-02
-2.165801823139190674e-03,2.172637172043323517e-02,2.090078406035900116e-02,-4.479295760393142700e-02
-7.057484239339828491e-03,1.982084289193153381e-02,2.445168606936931610e-02,-5.133001133799552917e-02
-1.018268615007400513e-02,2.723092958331108093e-02,2.638655342161655426e-02,-6.380017101764678955e-02
-1.656599715352058411e-02,1.873336546123027802e-02,2.432238310575485229e-02,-5.962174758315086365e-02
-1.666260138154029846e-02,1.992846652865409851e-02,2.128733135759830475e-02,-5.787840113043785095e-02
-1.378417387604713440e-02,1.776730827987194061e-02,1.920085959136486053e-02,-5.075234174728393555e-02
-1.877098530530929565e-02,1.824612170457839966e-02,2.039544656872749329e-02,-5.741255357861518860e-02
-2.161218225955963135e-02,1.719427108764648438e-02,2.373306266963481903e-02,-6.253951787948608398e-02
-3.175806999206542969e-02,1.890028826892375946e-02,2.858617901802062988e-02,-7.924453914165496826e-02
-2.900922298431396484e-02,2.490003965795040131e-02,3.553125634789466858e-02,-8.944051712751388550e-02
-4.836325347423553467e-02,2.194174937903881073e-02,3.971050679683685303e-02,-1.100155115127563477e-01
-4.657071828842163086e-02,1.830384507775306702e-02,4.054246470332145691e-02,-1.054170280694961548e-01
-4.828269034624099731e-02,2.265956625342369080e-02,3.692168369889259338e-02,-1.078639402985572815e-01
-3.583155572414398193e-02,1.744769513607025146e-02,3.279883414506912231e-02,-8.607808500528335571e-02
-3.689870983362197876e-02,2.080964110791683197e-02,3.159165382385253906e-02,-8.930000662803649902e-02
-3.317021206021308899e-02,1.620148122310638428e-02,3.202804550528526306e-02,-8.139973878860473633e-02
-3.858116269111633301e-02,2.076771296560764313e-02,3.363331779837608337e-02,-9.298219531774520874e-02
-3.449150174856185913e-02,1.938097737729549408e-02,3.641824424266815186e-02,-9.029072523117065430e-02
-4.550226777791976929e-02,2.217183075845241547e-02,3.884772583842277527e-02,-1.065218225121498108e-01
-4.148378223180770874e-02,1.671388931572437286e-02,3.429533541202545166e-02,-9.249300509691238403e-02
-3.353153169155120850e-02,1.857698522508144379e-02,2.605184353888034821e-02,-7.816036045551300049e-02
-2.169146761298179626e-02,1.429051440209150314e-02,2.233877964317798615e-02,-5.832076072692871094e-02
-2.530699968338012695e-02,1.696057245135307312e-02,2.409986220300197601e-02,-6.636743247509002686e-02
-2.704210206866264343e-02,1.436521951109170914e-02,2.708362415432929993e-02,-6.849094480276107788e-02
-2.946394681930541992e-02,2.293105237185955048e-02,3.117302991449832916e-02,-8.356802910566329956e-02
-3.888005390763282776e-02,1.475074514746665955e-02,3.561129420995712280e-02,-8.924209326505661011e-02
-4.563270881772041321e-02,1.945719867944717407e-02,3.605603054165840149e-02,-1.011459380388259888e-01
-3.963756933808326721e-02,1.517333928495645523e-02,3.376072272658348083e-02,-8.857163041830062866e-02
-3.743101656436920166e-02,2.078302763402462006e-02,3.092223778367042542e-02,-8.913628011941909790e-02
-3.211040049791336060e-02,1.432108599692583084e-02,2.652734890580177307e-02,-7.295883446931838989e-02
-3.064291924238204956e-02,1.465648133307695389e-02,2.328314073383808136e-02,-6.858254224061965942e-02
-2.455127611756324768e-02,1.282983552664518356e-02,2.149537950754165649e-02,-5.887649208307266235e-02
-2.652676403522491455e-02,1.414559781551361084e-02,2.278443984687328339e-02,-6.345680356025695801e-02
-2.862487733364105225e-02,1.273852586746215820e-02,2.572615258395671844e-02,-6.708955764770507812e-02
2.017940580844879150e-02,6.928072869777679443e-02,2.830486558377742767e-02,-7.740619033575057983e-02
-3.119624406099319458e-02,1.404272764921188354e-02,2.422375790774822235e-02,-6.946273148059844971e-02
-2.148363739252090454e-02,1.371742133051156998e-02,1.630644127726554871e-02,-5.150749906897544861e-02
-1.268103718757629395e-02,1.035277545452117920e-02,1.240299176424741745e-02,-3.543680533766746521e-02
-1.368101313710212708e-02,1.045788638293743134e-02,1.345823984593153000e-02,-3.759713843464851379e-02
-1.244808360934257507e-02,1.376862172037363052e-02,1.634765788912773132e-02,-4.256436228752136230e-02
-2.053634449839591980e-02,1.158361788839101791e-02,1.921708881855010986e-02,-5.133705213665962219e-02
-2.453603595495223999e-02,1.040302217006683350e-02,2.474530600011348724e-02,-5.968436598777770996e-02
-3.284440189599990845e-02,1.631738804280757904e-02,3.269502148032188416e-02,-8.185680955648422241e-02
-4.336069151759147644e-02,1.469590980559587479e-02,4.117626696825027466e-02,-9.923286736011505127e-02
-5.029868334531784058e-02,2.163768000900745392e-02,4.177936539053916931e-02,-1.137157306075096130e-01
-4.514693841338157654e-02,1.420243736356496811e-02,3.897923603653907776e-02,-9.832861274480819702e-02
-4.600358009338378906e-02,1.607163436710834503e-02,3.620600327849388123e-02,-9.828121960163116455e-02
-3.767079859972000122e-02,1.304168067872524261e-02,3.348134085536003113e-02,-8.419381827116012573e-02
-3.814113512635231018e-02,1.612200587987899780e-02,3.400499746203422546e-02,-8.826813846826553345e-02
-3.965923935174942017e-02,1.230039168149232864e-02,3.583075478672981262e-02,-8.779038488864898682e-02
-3.957084566354751587e-02,1.996346376836299896e-02,3.776007518172264099e-02,-9.729438275098800659e-02
-4.429053887724876404e-02,1.289998367428779602e-02,3.993064165115356445e-02,-9.712116420269012451e-02
-4.929367452859878540e-02,1.632752455770969391e-02,4.110309854149818420e-02,-1.067242994904518127e-01
-4.645828157663345337e-02,1.382261607795953751e-02,4.200983047485351562e-02,-1.022907271981239319e-01
-5.104126408696174622e-02,1.696587353944778442e-02,4.282308742403984070e-02,-1.108302250504493713e-01
-4.799117147922515869e-02,1.448423601686954498e-02,4.429603740572929382e-02,-1.067714467644691467e-01
-5.436426401138305664e-02,1.834138855338096619e-02,4.744033515453338623e-02,-1.201459914445877075e-01
-5.476908385753631592e-02,1.698342710733413696e-02,5.222658067941665649e-02,-1.239790916442871094e-01
-6.482575833797454834e-02,2.182019501924514771e-02,5.558531358838081360e-02,-1.422312706708908081e-01
-6.376767158508300781e-02,1.762863248586654663e-02,5.924653634428977966e-02,-1.406428366899490356e-01
-7.199463248252868652e-02,2.461682260036468506e-02,5.992734432220458984e-02,-1.565387994050979614e-01
-6.153777241706848145e-02,2.035091072320938110e-02,5.626493319869041443e-02,-1.381536126136779785e-01
-5.853901803493499756e-02,2.338984608650207520e-02,4.556110128760337830e-02,-1.274899691343307495e-01
-3.712521865963935852e-02,1.525884028524160385e-02,3.736081346869468689e-02,-8.974487334489822388e-02
-4.318682476878166199e-02,1.662903279066085815e-02,4.010180011391639709e-02,-9.991765767335891724e-02
-4.489533603191375732e-02,1.684330962598323822e-02,4.773851856589317322e-02,-1.094771623611450195e-01
-6.287664175033569336e-02,2.018952369689941406e-02,5.418527126312255859e-02,-1.372514367103576660e-01
-6.263804435729980469e-02,1.760112121701240540e-02,6.018535047769546509e-02,-1.404245197772979736e-01
-7.635898888111114502e-02,2.346076257526874542e-02,6.086787208914756775e-02,-1.606876254081726074e-01
-5.164545029401779175e-02,2.821737155318260193e-02,5.403291806578636169e-02,-1.338957399129867554e-01
-5.222086608409881592e-02,2.265909127891063690e-02,3.972945362329483032e-02,-1.146094128489494324e-01
-2.743843942880630493e-02,1.377135980874300003e-02,2.772870101034641266e-02,-6.893850117921829224e-02
-2.800004184246063232e-02,1.299844309687614441e-02,2.729680016636848450e-02,-6.829528510570526123e-02
-2.991386875510215759e-02,1.167916133999824524e-02,3.281836211681365967e-02,-7.441139221191406250e-02
-4.497787728905677795e-02,1.458623260259628296e-02,4.286717996001243591e-02,-1.024312898516654968e-01
-5.674001574516296387e-02,1.493696495890617371e-02,5.436016991734504700e-02,-1.260371506214141846e-01
-6.817783415317535400e-02,2.236911095678806305e-02,5.380781367421150208e-02,-1.443547606468200684e-01
-5.338428914546966553e-02,1.679780520498752594e-02,5.079627782106399536e-02,-1.209783703088760376e-01
-6.030590832233428955e-02,2.112067863345146179e-02,4.909347742795944214e-02,-1.305200606584548950e-01
-4.950056225061416626e-02,1.595168001949787140e-02,4.771666973829269409e-02,-1.131689101457595825e-01
-5.773409456014633179e-02,2.096452191472053528e-02,5.124248936772346497e-02,-1.299411058425903320e-01
-5.936353653669357300e-02,1.671453192830085754e-02,5.674063041806221008e-02,-1.328186988830566406e-01
-6.712352484464645386e-02,2.756176702678203583e-02,5.932367965579032898e-02,-1.540089696645736694e-01
-5.950652807950973511e-02,2.036271989345550537e-02,5.031985789537429810e-02,-1.301891058683395386e-01
-4.538083076477050781e-02,1.994962804019451141e-02,3.688705340027809143e-02,-1.022175103425979614e-01
-2.938466519117355347e-02,1.362627372145652771e-02,3.019170276820659637e-02,-7.320263981819152832e-02
-3.360200300812721252e-02,1.388840004801750183e-02,3.323668986558914185e-02,-8.072709292173385620e-02
-3.989373892545700073e-02,1.375718228518962860e-02,4.232920706272125244e-02,-9.598013013601303101e-02
-5.688928067684173584e-02,1.902797631919384003e-02,5.331279709935188293e-02,-1.292300522327423096e-01
-6.837139278650283813e-02,1.781693845987319946e-02,6.577560305595397949e-02,-1.519639343023300171e-01
-8.329567313194274902e-02,2.826544269919395447e-02,6.981814652681350708e-02,-1.813792586326599121e-01
-7.364471256732940674e-02,2.340210787951946259e-02,6.775744259357452393e-02,-1.648042649030685425e-01
-7.563664019107818604e-02,2.780639193952083588e-02,6.143016740679740906e-02,-1.648731976747512817e-01
-5.889497697353363037e-02,1.932805217802524567e-02,5.211954191327095032e-02,-1.303425729274749756e-01
-5.106035619974136353e-02,2.475927211344242096e-02,4.702255874872207642e-02,-1.228421851992607117e-01
-4.712076485157012939e-02,1.672010682523250580e-02,4.448129609227180481e-02,-1.083221659064292908e-01
-5.012515932321548462e-02,1.875829696655273438e-02,4.452417418360710144e-02,-1.134076341986656189e-01
-4.589197039604187012e-02,1.849127747118473053e-02,4.645597562193870544e-02,-1.108392253518104553e-01
-5.486042797565460205e-02,1.975174807012081146e-02,4.724753275513648987e-02,-1.218597069382667542e-01
-4.956793040037155151e-02,1.687934435904026031e-02,4.702520370483398438e-02,-1.134724766016006470e-01
-5.056884139776229858e-02,2.366100810468196869e-02,4.744144529104232788e-02,-1.216712966561317444e-01
-5.109053850173950195e-02,1.668393053114414215e-02,4.776766896247863770e-02,-1.155421361327171326e-01
-5.381184071302413940e-02,2.123472094535827637e-02,4.742945358157157898e-02,-1.224760189652442932e-01
-4.950517416000366211e-02,1.741944067180156708e-02,4.727444425225257874e-02,-1.141990572214126587e-01
-5.419182777404785156e-02,2.042503096163272858e-02,4.728012159466743469e-02,-1.218969821929931641e-01
-4.885656386613845825e-02,1.808718591928482056e-02,4.742092266678810120e-02,-1.143646761775016785e-01
-5.430053174495697021e-02,2.012104541063308716e-02,4.549325630068778992e-02,-1.199148297309875488e-01
-4.440657049417495728e-02,1.635509170591831207e-02,4.122585430741310120e-02,-1.019875183701515198e-01
-4.442485049366950989e-02,1.757407188415527344e-02,3.900313004851341248e-02,-1.010020524263381958e-01
-4.034890234470367432e-02,1.451530028134584427e-02,3.896177187561988831e-02,-9.382597357034683228e-02
-4.563805460929870605e-02,1.677589304745197296e-02,4.070910066366195679e-02,-1.031230464577674866e-01
-4.510562494397163391e-02,1.491937506943941116e-02,4.272667318582534790e-02,-1.027516722679138184e-01
-4.997331276535987854e-02,1.827911287546157837e-02,4.345707222819328308e-02,-1.117094978690147400e-01
-4.653491452336311340e-02,1.553222630172967911e-02,4.366162791848182678e-02,-1.057287678122520447e-01
-4.670657962560653687e-02,2.204270288348197937e-02,4.362985119223594666e-02,-1.123791337013244629e-01
-4.641390964388847351e-02,1.561130117624998093e-02,4.380045086145401001e-02,-1.058256626129150391e-01
-4.985041171312332153e-02,1.931324228644371033e-02,4.363228753209114075e-02,-1.127959415316581726e-01
-4.594355076551437378e-02,1.544155180454254150e-02,4.289449006319046021e-02,-1.042795926332473755e-01
-4.768094420433044434e-02,1.916236802935600281e-02,4.201185330748558044e-02,-1.088551655411720276e-01
-4.362333565950393677e-02,1.499538589268922806e-02,4.046919569373130798e-02,-9.908791631460189819e-02
-4.494720697402954102e-02,1.738202013075351715e-02,3.971922025084495544e-02,-1.020484492182731628e-01
-3.431604057550430298e-02,1.753945462405681610e-02,2.936336398124694824e-02,-8.121886104345321655e-02
-1.635790988802909851e-02,1.298716198652982712e-02,1.577640138566493988e-02,-4.512147232890129089e-02
-5.863664671778678894e-03,8.415868505835533142e-03,9.932236745953559875e-03,-2.421176992356777191e-02
-5.986345931887626648e-03,7.386892102658748627e-03,1.026836223900318146e-02,-2.364159934222698212e-02
-9.690478444099426270e-03,7.077196147292852402e-03,1.414284761995077133e-02,-3.091052174568176270e-02
-1.416625082492828369e-02,1.253928709775209427e-02,2.140123955905437469e-02,-4.810677841305732727e-02
-3.117365762591362000e-02,8.963640779256820679e-03,3.279624879360198975e-02,-7.293354719877243042e-02


==> PINNUz_2D_L/Vary_epsilon_1_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
8.264965057373046875e+00,1.232445955276489258e+00,7.032518863677978516e+00,0.000000000000000000e+00
-8.693940639495849609e-01,1.316245555877685547e+00,2.142397165298461914e+00,-4.328036785125732422e+00
-1.066811084747314453e+00,6.307123303413391113e-01,1.906473517417907715e+00,-3.603996992111206055e+00
-6.112527847290039062e-01,6.958538889884948730e-01,9.161082506179809570e-01,-2.223214864730834961e+00
-1.919593334197998047e+00,1.064609050750732422e+00,1.723760962486267090e+00,-4.707963466644287109e+00
-2.024078130722045898e+00,5.476518273353576660e-01,1.973348855972290039e+00,-4.545078754425048828e+00
-5.500746965408325195e-01,3.599543273448944092e-01,9.417881369590759277e-01,-1.851817131042480469e+00
-6.153854131698608398e-01,4.379556179046630859e-01,8.355345726013183594e-01,-1.888875603675842285e+00
1.985532045364379883e-02,2.686519324779510498e-01,2.996743321418762207e-01,-5.484709143638610840e-01
-2.517000436782836914e-01,3.511507213115692139e-01,5.197210311889648438e-01,-1.122571825981140137e+00
9.819126129150390625e-02,3.110521733760833740e-01,2.049338370561599731e-01,-4.177947640419006348e-01
-4.830870032310485840e-02,2.134022414684295654e-01,2.273166626691818237e-01,-4.890275895595550537e-01
-7.587491273880004883e-01,2.977074682712554932e-01,1.022821187973022461e+00,-2.079277753829956055e+00
9.743952751159667969e-02,2.384347468614578247e-01,1.257812231779098511e-01,-2.667764425277709961e-01
8.391886949539184570e-03,2.609313428401947021e-01,1.941827386617660522e-01,-4.467221796512603760e-01
-5.054091215133666992e-01,1.090855076909065247e-01,4.042907357215881348e-01,-1.018785357475280762e+00
-2.310412824153900146e-01,2.325076460838317871e-01,1.477779448032379150e-01,-6.113268733024597168e-01
-5.100408196449279785e-02,1.766751110553741455e-01,2.013848274946212769e-01,-4.290640056133270264e-01
-1.183799505233764648e-01,2.581148445606231689e-01,3.948822319507598877e-01,-7.713770270347595215e-01
1.634826064109802246e-01,1.595165580511093140e-01,9.186679869890213013e-02,-8.790075033903121948e-02
5.924144387245178223e-02,1.868050694465637207e-01,1.665529608726501465e-01,-2.941165864467620850e-01
-1.613938212394714355e-01,1.698009669780731201e-01,1.886650770902633667e-01,-5.198598504066467285e-01
1.631927043199539185e-01,1.872301399707794189e-01,2.883918583393096924e-02,-5.287661775946617126e-02
-8.782735466957092285e-02,2.653796970844268799e-01,2.031137943267822266e-01,-5.563208460807800293e-01
-3.979498147964477539e-02,1.650792807340621948e-01,1.481907963752746582e-01,-3.530650734901428223e-01
8.608956634998321533e-02,2.330279350280761719e-01,8.883833885192871094e-02,-2.357767075300216675e-01
-1.947242021560668945e-02,1.869273334741592407e-01,1.722197383642196655e-01,-3.786194920539855957e-01
1.195731833577156067e-01,1.608258336782455444e-01,4.468997567892074585e-02,-8.594261854887008667e-02
-1.635563373565673828e-02,1.831080019474029541e-01,1.247877106070518494e-01,-3.242513537406921387e-01
-1.446746587753295898e-01,1.274179071187973022e-01,2.764251530170440674e-01,-5.485177040100097656e-01
9.735824167728424072e-02,1.931968480348587036e-01,6.100985035300254822e-02,-1.568484455347061157e-01
-2.789625525474548340e-02,1.231873109936714172e-01,1.319924443960189819e-01,-2.830760180950164795e-01
-1.237139105796813965e-02,1.773797720670700073e-01,1.699654310941696167e-01,-3.597165942192077637e-01
-5.239325761795043945e-02,1.287374496459960938e-01,2.025551348924636841e-01,-3.836858272552490234e-01
1.360948085784912109e-01,1.346942484378814697e-01,4.733820259571075439e-02,-4.593764618039131165e-02
-2.062565088272094727e-02,2.183815389871597290e-01,1.052028760313987732e-01,-3.442100584506988525e-01
5.583336949348449707e-02,1.335370391607284546e-01,1.030153557658195496e-01,-1.807190179824829102e-01
1.297170668840408325e-01,2.091959714889526367e-01,7.964571565389633179e-02,-1.591246277093887329e-01
1.160067394375801086e-01,1.387816518545150757e-01,5.103258043527603149e-02,-7.380750030279159546e-02
1.690584421157836914e-02,1.549161970615386963e-01,1.275247931480407715e-01,-2.655351459980010986e-01
3.986003994941711426e-02,1.429575383663177490e-01,1.106448918581008911e-01,-2.137424051761627197e-01
7.681338489055633545e-02,1.549657881259918213e-01,7.500362396240234375e-02,-1.531560271978378296e-01
5.947203934192657471e-02,1.334349215030670166e-01,8.761430531740188599e-02,-1.615771800279617310e-01
-2.430340647697448730e-02,1.957099884748458862e-01,1.121339201927185059e-01,-3.321473300457000732e-01
1.043066605925559998e-01,1.404786407947540283e-01,5.363151431083679199e-02,-8.980349451303482056e-02
-1.003310084342956543e-01,2.198923975229263306e-01,1.683215200901031494e-01,-4.885449409484863281e-01
9.613324701786041260e-02,1.406225562095642090e-01,6.776358932256698608e-02,-1.122529059648513794e-01
8.582440018653869629e-02,1.389153301715850830e-01,7.711099833250045776e-02,-1.302019357681274414e-01
4.406045377254486084e-02,9.687563031911849976e-02,1.099555715918540955e-01,-1.627707481384277344e-01
4.670789837837219238e-02,1.505185812711715698e-01,8.741055428981781006e-02,-1.912212371826171875e-01
7.978909462690353394e-02,1.125417575240135193e-01,8.990453928709030151e-02,-1.226572021842002869e-01
8.809567987918853760e-02,1.703906953334808350e-01,5.477760359644889832e-02,-1.370726227760314941e-01
8.681766688823699951e-02,1.358932852745056152e-01,7.995589822530746460e-02,-1.290315240621566772e-01
-5.599486827850341797e-02,2.162031084299087524e-01,1.330532580614089966e-01,-4.052512347698211670e-01
1.330939531326293945e-01,1.330357193946838379e-01,3.483545407652854919e-02,-3.477723151445388794e-02
2.327853441238403320e-02,1.813186556100845337e-01,9.421997517347335815e-02,-2.522600889205932617e-01
1.071194410324096680e-01,1.193286776542663574e-01,5.827160552144050598e-02,-7.048083841800689697e-02
1.044447347521781921e-01,1.524678319692611694e-01,4.341500997543334961e-02,-9.143810719251632690e-02
3.172412514686584473e-02,1.090669259428977966e-01,1.373808979988098145e-01,-2.147237062454223633e-01
1.341962516307830811e-01,1.541746556758880615e-01,3.312189504504203796e-02,-5.310030654072761536e-02
5.379426479339599609e-02,1.292509585618972778e-01,9.494282305240631104e-02,-1.703995168209075928e-01
7.217538356781005859e-02,1.491995900869369507e-01,6.641263514757156372e-02,-1.434368491172790527e-01
9.199365973472595215e-03,1.201829090714454651e-01,9.540921449661254883e-02,-2.063927501440048218e-01
-1.989006102085113525e-01,1.834900975227355957e-01,3.635502606630325317e-02,-4.187457263469696045e-01
-1.459482610225677490e-01,4.199719429016113281e-01,2.847686782479286194e-02,-5.943970680236816406e-01
-3.241914212703704834e-01,1.907435804605484009e-01,3.991456329822540283e-02,-5.548495650291442871e-01
-7.662655413150787354e-02,1.424245238304138184e-01,3.775448724627494812e-02,-2.568055689334869385e-01
-2.819866538047790527e-01,1.057697907090187073e-01,1.228463202714920044e-01,-5.106027722358703613e-01
-1.715836226940155029e-01,8.290932327508926392e-02,3.877141699194908142e-02,-2.932643592357635498e-01
-1.075020655989646912e-01,6.144762784242630005e-02,3.006084077060222626e-02,-1.990105360746383667e-01
-5.937471985816955566e-02,6.014771386981010437e-02,7.644761353731155396e-03,-1.271671950817108154e-01
-2.148696035146713257e-02,5.593874678015708923e-02,4.179721698164939880e-03,-8.160542696714401245e-02
-5.076878517866134644e-02,3.847726806998252869e-02,8.247317746281623840e-03,-9.749337285757064819e-02
-3.669054806232452393e-02,5.086660757660865784e-02,2.055239118635654449e-02,-1.081095486879348755e-01
3.349151462316513062e-03,2.235925383865833282e-02,1.080255117267370224e-02,-2.981265261769294739e-02
-1.018268615007400513e-02,2.723092958331108093e-02,2.638655342161655426e-02,-6.380017101764678955e-02
-2.161218225955963135e-02,1.719427108764648438e-02,2.373306266963481903e-02,-6.253951787948608398e-02
-4.828269034624099731e-02,2.265956625342369080e-02,3.692168369889259338e-02,-1.078639402985572815e-01
-3.449150174856185913e-02,1.938097737729549408e-02,3.641824424266815186e-02,-9.029072523117065430e-02
-2.530699968338012695e-02,1.696057245135307312e-02,2.409986220300197601e-02,-6.636743247509002686e-02
-3.963756933808326721e-02,1.517333928495645523e-02,3.376072272658348083e-02,-8.857163041830062866e-02
-2.652676403522491455e-02,1.414559781551361084e-02,2.278443984687328339e-02,-6.345680356025695801e-02
-1.268103718757629395e-02,1.035277545452117920e-02,1.240299176424741745e-02,-3.543680533766746521e-02
-3.284440189599990845e-02,1.631738804280757904e-02,3.269502148032188416e-02,-8.185680955648422241e-02
-3.767079859972000122e-02,1.304168067872524261e-02,3.348134085536003113e-02,-8.419381827116012573e-02
-4.929367452859878540e-02,1.632752455770969391e-02,4.110309854149818420e-02,-1.067242994904518127e-01
-5.476908385753631592e-02,1.698342710733413696e-02,5.222658067941665649e-02,-1.239790916442871094e-01
-5.853901803493499756e-02,2.338984608650207520e-02,4.556110128760337830e-02,-1.274899691343307495e-01
-6.263804435729980469e-02,1.760112121701240540e-02,6.018535047769546509e-02,-1.404245197772979736e-01
-2.800004184246063232e-02,1.299844309687614441e-02,2.729680016636848450e-02,-6.829528510570526123e-02
-5.338428914546966553e-02,1.679780520498752594e-02,5.079627782106399536e-02,-1.209783703088760376e-01
-6.712352484464645386e-02,2.756176702678203583e-02,5.932367965579032898e-02,-1.540089696645736694e-01
-3.989373892545700073e-02,1.375718228518962860e-02,4.232920706272125244e-02,-9.598013013601303101e-02
-7.563664019107818604e-02,2.780639193952083588e-02,6.143016740679740906e-02,-1.648731976747512817e-01
-4.589197039604187012e-02,1.849127747118473053e-02,4.645597562193870544e-02,-1.108392253518104553e-01
-5.381184071302413940e-02,2.123472094535827637e-02,4.742945358157157898e-02,-1.224760189652442932e-01
-4.440657049417495728e-02,1.635509170591831207e-02,4.122585430741310120e-02,-1.019875183701515198e-01
-4.997331276535987854e-02,1.827911287546157837e-02,4.345707222819328308e-02,-1.117094978690147400e-01
-4.594355076551437378e-02,1.544155180454254150e-02,4.289449006319046021e-02,-1.042795926332473755e-01
-1.635790988802909851e-02,1.298716198652982712e-02,1.577640138566493988e-02,-4.512147232890129089e-02
-3.117365762591362000e-02,8.963640779256820679e-03,3.279624879360198975e-02,-7.293354719877243042e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
1.166968948264277266e-04
1.318986684721359113e-04
1.397916681066019469e-04
1.454343744445682105e-04
1.494831432860341388e-04
1.526533136521297308e-04
1.553844904125066399e-04
1.578947571955412698e-04
1.602820599606244185e-04
1.626683976907663403e-04
1.648647827769825279e-04
1.670832911576807282e-04
1.691766046736551895e-04
1.713051593486205758e-04
1.734489837454783717e-04
1.754353646261830508e-04
1.774136532094768687e-04
1.794556586519756476e-04
1.813596766771078436e-04
1.833581291081857871e-04
1.852090303751854482e-04
1.874104630268962535e-04
1.892061644744653286e-04
1.908485252746479149e-04
1.924777955901545005e-04
1.940917516414187520e-04
1.955946284904821217e-04
1.971838044164037670e-04
1.987411570343809687e-04
2.004282114122031186e-04
2.019501419777928065e-04
2.034414974756638592e-04
2.047241160132856077e-04
2.062989516491968054e-04
2.078606682335374116e-04
2.091725799420197094e-04
2.106565431591016094e-04
2.121738076651935579e-04
2.137255924763958837e-04
2.151162761543292811e-04
2.168629056202118360e-04
2.181045372215751114e-04
2.193913462840346642e-04
2.208122506608207938e-04
2.221697871754708909e-04
2.234603014131060137e-04
2.247313357943008536e-04
2.260379769652836603e-04
2.273850171262473661e-04
2.286695433970789635e-04
2.299564344451937060e-04
2.310103100813890855e-04
2.323055530867786122e-04
2.336142214850762272e-04
2.348818872702241873e-04
2.361295233225168199e-04
2.372698154248253130e-04
2.383588626701052830e-04
2.395647408815567867e-04
2.407776234031993852e-04
2.416899038631102896e-04
2.429195396463426366e-04
2.440797467483809505e-04
2.451529982239630161e-04
2.462444692107004134e-04
2.471655926142657476e-04
2.483114478523202532e-04
2.495081044058024820e-04
2.506065788956010577e-04
2.518329606032702244e-04
2.530321424041617989e-04
2.542856957223509138e-04
2.553777821104066489e-04
2.564515591508190586e-04
2.576225003378780024e-04
2.587129015489451163e-04
2.598862717166474713e-04
2.609210600460819349e-04
2.621389644164270655e-04
2.630579537467676778e-04
2.639772025921693693e-04
2.650424666784047430e-04
2.658486764509334689e-04
2.669964764383953308e-04
2.679574387741711673e-04
2.691494313964697019e-04
2.701896233083160375e-04
2.713075759051018559e-04
2.722147454935691180e-04
2.732211381815336307e-04
2.743476254746036774e-04
2.753001560351372003e-04
2.763853817084440724e-04
2.773465288181713108e-04
2.781915115632909211e-04
2.792032986564965094e-04
2.803086864407816582e-04
2.813314861054643195e-04
2.822132708466954030e-04
2.832127601509232978e-04
2.840778130244548186e-04
2.850762361293575960e-04
2.861323191862712493e-04
2.874756548869995365e-04
2.883493204786203939e-04
2.893863511903680568e-04
2.902607282921558333e-04
2.911892913413667962e-04
2.921025579934453161e-04
2.930453980077063524e-04
2.941404008549052310e-04
2.950760191917519391e-04
2.959990544516607060e-04
2.968109628612568165e-04
2.977550372790058078e-04
2.987700165605489534e-04
2.997162769558462791e-04
3.005150453615510007e-04
3.014391281416070514e-04
3.023219855126066152e-04
3.034170563683814240e-04
3.043372655084207066e-04
3.051586910022175574e-04
3.059419382779630871e-04
3.068846188116298654e-04
3.078329645290018776e-04
3.086801117390085953e-04
3.095997217058859999e-04
3.104847082322160145e-04
3.112285735540175216e-04
3.121772088340877345e-04
3.131700414351945073e-04
3.141806227537445725e-04
3.151700976821536319e-04
3.160819194875521903e-04
3.169765482260915399e-04
3.180023821811850371e-04
3.189273721205053533e-04
3.198038433223861676e-04
3.206751492757241350e-04
3.216123692635539078e-04
3.225674735899626056e-04
3.233168344109674372e-04
3.242080895488893373e-04
3.253209826775879383e-04
3.261319433989927265e-04
3.271414272590945633e-04
3.280538176024890462e-04
3.290321728702926148e-04
3.299400346289823281e-04
3.310229902854957391e-04
3.318950722497215791e-04
3.328467996311726147e-04
3.337415597472666870e-04
3.346132241813156989e-04
3.355887809599417885e-04
3.364088052050231092e-04
3.374209096109503144e-04
3.384042355712806299e-04
3.391796222685828526e-04
3.401048029669437311e-04
3.408944870055009282e-04
3.417658293656421404e-04
3.427229860352529623e-04
3.437316507635517762e-04
3.447011589044127861e-04
3.455814388632765270e-04
3.464352196045485479e-04
3.473232770457152212e-04
3.482058455253910531e-04
3.491086938814978789e-04
3.499886481493532232e-04
3.508527055409302255e-04
3.517156503201205654e-04
3.525551807893142391e-04
3.534094449131060895e-04
3.542783962788032003e-04
3.551464819899229942e-04
3.560434449995244859e-04
3.570875218333422895e-04
3.580082023322626438e-04
3.589273724474516107e-04
3.599795269955746919e-04
3.608590230360220327e-04
3.617194091814716753e-04
3.625657013218759215e-04
3.633174121391973270e-04
3.641605564510535121e-04
3.650604798312660879e-04
3.658915291863016825e-04
3.666096175862258114e-04
3.674576800384332415e-04
3.683342703064520270e-04
3.691254582863165976e-04
3.699351029769630582e-04
3.707413121432638799e-04
3.715441272733782706e-04
3.723787576857102662e-04
3.732307691146143926e-04
3.741023979772410235e-04
3.750982949685175262e-04
3.758651696760722041e-04
3.768034046807234921e-04
3.776447563869370300e-04
3.784926669671158351e-04
3.794402099311856478e-04
3.803625841532748799e-04
3.813655532217102417e-04
3.823933186733323745e-04
3.835454361757608213e-04
3.844662041891231037e-04
3.852819341458715635e-04
3.861875228677027691e-04
3.870135230858258641e-04
3.879529653826834629e-04
3.887785227433887742e-04
3.896139479770960442e-04
3.905308333926899717e-04
3.914763735181605512e-04
3.923918767956255426e-04
3.931812068370466647e-04
3.940514592090754676e-04
3.948638885415665673e-04
3.959019654989548638e-04
3.971390880708719050e-04
3.981338460177736909e-04
3.989940619941883832e-04
3.997702498637649622e-04
4.005888894410779798e-04
4.014797027210804318e-04
4.023285971653173861e-04
4.033117182584260445e-04
4.041610544487428728e-04
4.048572300676465236e-04
4.057626283194012778e-04
4.065986841101090418e-04
4.076200025826035413e-04
4.083342599735746746e-04
4.091754456693243733e-04
4.100330320391830157e-04
4.109365366281761238e-04
4.117908350113191895e-04
4.126505451215288912e-04
4.135445683171609199e-04
4.142411662744369615e-04
4.151444467595366409e-04
4.158160826285004007e-04
4.166719042288051359e-04
4.176164461432594829e-04
4.184493814235954443e-04
4.192069203977763698e-04
4.200679448404868706e-04
4.208971935710066549e-04
4.217666950035416562e-04
4.226313981822430095e-04
4.235329739738735136e-04
4.242061019295252557e-04
4.249559538134120682e-04
4.257499486986875397e-04
4.266249823049072967e-04
4.274905791280327353e-04
4.283232075561692310e-04
4.290127523598309483e-04
4.299387601003451759e-04
4.306604660899404874e-04
4.315526937257575888e-04
4.324104475075109624e-04
4.333567903372418078e-04
4.344003195264749826e-04
4.352447397983249719e-04
4.360251323912592378e-04
4.368536604907031053e-04
4.377179249648949439e-04
4.386229632019777612e-04
4.395117012860215097e-04
4.404504816239646135e-04
4.413714407254356654e-04
4.422153233832511470e-04
4.431068463888709051e-04
4.439860009318545293e-04
4.448583069435953934e-04
4.457144948028065245e-04
4.465953096697889866e-04
4.474092981457926258e-04
4.482936143727977519e-04
4.492608754651219376e-04
4.501343246991326361e-04
4.510452151216251732e-04
4.519906793678409962e-04
4.527848156251022002e-04
4.536234114964355626e-04
4.544532365819312992e-04
4.551330119080039148e-04
4.559193994215623904e-04
4.567226354248296247e-04
4.575368541570703552e-04
4.583863497414763111e-04
4.593427840748716602e-04
4.602039227647833244e-04
4.610359437168305317e-04
4.619158771194032298e-04
4.627976687146243451e-04
4.636942411313287808e-04
4.645265113450326049e-04
4.654186236387683343e-04
4.663421393188914538e-04
4.670583605320513293e-04
4.679159597719853114e-04
4.687500717651897479e-04
4.695779206056359335e-04
4.704060798190824776e-04
4.713184813259524864e-04
4.723221888661549290e-04
4.732066016456573350e-04
4.740759505309015106e-04
4.750534760997164748e-04
4.758731216437723415e-04
4.768199768547302063e-04
4.777394638791319665e-04
4.786412413377386121e-04
4.795535766189130663e-04
4.803737382601890689e-04
4.810189224933648401e-04
4.819581746030833979e-04
4.828426552009767894e-04
4.836526851767128897e-04
4.846252622376505696e-04
4.854577712555197466e-04
4.863231617275828628e-04
4.871273311728200836e-04
4.880048017681910084e-04
4.888796945804694269e-04
4.896534301836448326e-04
4.904370139998902572e-04
4.912802990690929216e-04
4.921537291902023086e-04
4.930193283488719944e-04
4.938530820128421992e-04
4.947061996756371661e-04
4.955515971609656409e-04
4.964725584545679350e-04
4.972794902349117951e-04
4.981848205160635534e-04
4.990393037257239914e-04
4.999456541069036359e-04
5.009440730899535977e-04
5.017687937900679488e-04
5.026578965395375916e-04
5.035360033151705782e-04
5.044440216152856760e-04
5.052765577812074306e-04
5.060542035838399210e-04
5.069384534233747647e-04
5.078051284835435279e-04
5.086949390303596198e-04
5.096276461112039455e-04
5.104230243614083732e-04
5.112620292517995081e-04
5.121564610061000956e-04
5.129993900618351390e-04
5.138925954035073731e-04
5.148349596691297915e-04
5.157498675791087313e-04
5.167002308713767407e-04
5.175260938294189844e-04
5.184817802623869262e-04
5.193167957851807254e-04
5.201901662362741138e-04
5.211288597646967623e-04
5.220411759812917116e-04
5.229354870801092986e-04
5.239051217332281723e-04
5.247657919329160080e-04
5.256306222622452243e-04
5.265375674668626611e-04
5.276373105472992103e-04
5.284838896474032197e-04
5.293902148347417102e-04
5.302024493964885721e-04
5.310702002325115838e-04
5.319568921882203167e-04
5.328928323869973078e-04
5.337088959917593361e-04
5.346680031111240676e-04
5.356963594366285749e-04
5.367087124041123713e-04
5.375575013451364429e-04
5.384585828528831589e-04
5.392770546034915489e-04
5.401448549428426466e-04
5.410432820804887992e-04
5.419114008663835540e-04
5.427690722416322932e-04
5.436047910643237958e-04
5.444652499457004746e-04
5.454248531759934779e-04
5.463659169988215394e-04
5.469523308107336959e-04
5.478323309771490580e-04
5.487253969737418717e-04
5.495644959531788059e-04
5.505334865802154328e-04
5.513539570923926218e-04
5.520730854760330826e-04
5.529308264811363298e-04
5.538515422412672480e-04
5.547096843208843735e-04
5.554341903723124729e-04
5.562392570133829458e-04
5.570632115969125202e-04
5.579270606679277668e-04
5.588407146889934340e-04
5.597017187914954135e-04
5.605533640611873227e-04
5.614283464750863522e-04
5.623094732786262364e-04
5.632265648759649098e-04
5.640712003547135875e-04
5.648901965168074595e-04
5.658244033032577966e-04
5.666277489416182440e-04
5.674968965528453266e-04
5.683925177766352898e-04
5.693292645953516341e-04
5.700996793913774841e-04
5.709948765976709858e-04
5.718719986084298346e-04
5.727573298021955547e-04
5.735508905704623552e-04
5.743334824334527834e-04
5.751078929746905512e-04
5.759806513460539405e-04
5.768505618808707778e-04
5.777383488162127342e-04
5.785332323492266629e-04
5.794166752173886444e-04
5.804275702437861149e-04
5.812901414169115329e-04
5.821827040780764304e-04
5.830415818448324771e-04
5.840046913364384555e-04
5.848389521328213299e-04
5.856518121518183113e-04
5.865060943787035134e-04
5.873434316654884465e-04
5.882117098216988653e-04
5.890242098424624748e-04
5.900625503588253834e-04
5.908741167115580829e-04
5.917519354918231731e-04
5.925943543826280588e-04
5.934524117363904885e-04
5.942994742449846015e-04
5.951274701619293367e-04
5.959996443492547764e-04
5.968128998513750044e-04
5.977036802518977728e-04
5.984579655686194646e-04
5.993127732770692868e-04
6.001303952450233849e-04
6.008877832900815950e-04
6.017129246329358788e-04
6.025339406840718014e-04
6.033999547475096901e-04
6.042562377544915056e-04
6.051543314831390064e-04
6.059097316399124616e-04
6.067588659662208166e-04
6.076329845014427026e-04
6.084944039529252601e-04
6.093284154298325879e-04
6.101538805537802795e-04
6.109692523192985364e-04
6.118212594054602427e-04
6.125725907430215871e-04
6.135352045784608476e-04
6.143932522801892225e-04
6.151924025925268897e-04
6.160948756329386348e-04
6.169627229929943368e-04
6.178014271507034421e-04
6.186834188840039522e-04
6.195532140657134066e-04
6.203816358175667095e-04
6.212228155952733344e-04
6.221078375317469706e-04
6.231202410947035654e-04
6.239286212971068002e-04
6.248072404532859815e-04
6.256094202392321457e-04
6.264441927535618990e-04
6.273962371824832974e-04
6.282617962277807239e-04
6.290863626847746290e-04
6.299196859107307174e-04
6.308269512266420718e-04
6.317005873778141524e-04
6.325424860749945342e-04
6.334124099565337533e-04
6.343157101803520133e-04
6.352073006189949125e-04


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
1.166968948264277266e-04
1.526533136521297308e-04
1.648647827769825279e-04
1.754353646261830508e-04
1.852090303751854482e-04
1.940917516414187520e-04
2.019501419777928065e-04
2.091725799420197094e-04
2.168629056202118360e-04
2.234603014131060137e-04
2.299564344451937060e-04
2.361295233225168199e-04
2.416899038631102896e-04
2.471655926142657476e-04
2.530321424041617989e-04
2.587129015489451163e-04
2.639772025921693693e-04
2.691494313964697019e-04
2.743476254746036774e-04
2.792032986564965094e-04
2.840778130244548186e-04
2.893863511903680568e-04
2.941404008549052310e-04
2.987700165605489534e-04
3.034170563683814240e-04
3.078329645290018776e-04
3.121772088340877345e-04
3.169765482260915399e-04
3.216123692635539078e-04
3.261319433989927265e-04
3.310229902854957391e-04
3.355887809599417885e-04
3.401048029669437311e-04
3.447011589044127861e-04
3.491086938814978789e-04
3.534094449131060895e-04
3.580082023322626438e-04
3.625657013218759215e-04
3.666096175862258114e-04
3.707413121432638799e-04
3.750982949685175262e-04
3.794402099311856478e-04
3.844662041891231037e-04
3.887785227433887742e-04
3.931812068370466647e-04
3.981338460177736909e-04
4.023285971653173861e-04
4.065986841101090418e-04
4.109365366281761238e-04
4.151444467595366409e-04
4.192069203977763698e-04
4.235329739738735136e-04
4.274905791280327353e-04
4.315526937257575888e-04
4.360251323912592378e-04
4.404504816239646135e-04
4.448583069435953934e-04
4.492608754651219376e-04
4.536234114964355626e-04
4.575368541570703552e-04
4.619158771194032298e-04
4.663421393188914538e-04
4.704060798190824776e-04
4.750534760997164748e-04
4.795535766189130663e-04
4.836526851767128897e-04
4.880048017681910084e-04
4.921537291902023086e-04
4.964725584545679350e-04
5.009440730899535977e-04
5.052765577812074306e-04
5.096276461112039455e-04
5.138925954035073731e-04
5.184817802623869262e-04
5.229354870801092986e-04
5.276373105472992103e-04
5.319568921882203167e-04
5.367087124041123713e-04
5.410432820804887992e-04
5.454248531759934779e-04
5.495644959531788059e-04
5.538515422412672480e-04
5.579270606679277668e-04
5.623094732786262364e-04
5.666277489416182440e-04
5.709948765976709858e-04
5.751078929746905512e-04
5.794166752173886444e-04
5.840046913364384555e-04
5.882117098216988653e-04
5.925943543826280588e-04
5.968128998513750044e-04
6.008877832900815950e-04
6.051543314831390064e-04
6.093284154298325879e-04
6.135352045784608476e-04
6.178014271507034421e-04
6.221078375317469706e-04
6.264441927535618990e-04
6.308269512266420718e-04
6.352073006189949125e-04


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Error.csv <==
4.279430698964380997e-01
2.640458175084501313e-01
1.768511530972572687e-01
9.980623109672683013e-02
6.386494661768750414e-02
5.475157577253431801e-02
5.179887393399789514e-02
4.934133947477755550e-02
4.639125601010742062e-02
4.352961195797772076e-02
4.103576075069149953e-02
3.906214237049424054e-02
3.766632311880666051e-02
3.624708721208696333e-02
3.500686970043307561e-02
3.405266387358910768e-02
3.284812579849705205e-02
3.157810728222681940e-02
3.066507553443915610e-02
2.946890451145775178e-02
2.866809740179302249e-02
2.766607922958403895e-02
2.678045394755109235e-02
2.606400721144610730e-02
2.526012339884650335e-02
2.457521538077053758e-02
2.405686258062044586e-02
2.332641806980016025e-02
2.279593506227394623e-02
2.232142064188067168e-02
2.190226963652169151e-02
2.154894562045859413e-02
2.145436681085727271e-02
2.077964239718850872e-02
2.047719543250939647e-02
2.042996939839353265e-02
1.979805389452944653e-02
1.949385699402248623e-02
1.925088931012480450e-02
1.906643241145100295e-02
1.880871215676087685e-02
1.845227544810990050e-02
1.810208869296061132e-02
1.777948427960621136e-02
1.745456825943530327e-02
1.730239451078154078e-02
1.703323798869908062e-02
1.672552091145198747e-02
1.658191113883416765e-02
1.622457702460599130e-02
1.594557784896799210e-02
1.609492159081185592e-02
1.555005087385382366e-02
1.518039305430629073e-02
1.487990087950690453e-02
1.465373291224752496e-02
1.444397881396967086e-02
1.421003661405247087e-02
1.388660101649518731e-02
1.363601889466474308e-02
1.381460895461227370e-02
1.319562674115615578e-02
1.300644514233000384e-02
1.285723836168226053e-02
1.266827535489813486e-02
1.381136208211869096e-02
1.229806454037198245e-02
1.208449312229389373e-02
1.197074795099324976e-02
1.183091995908009536e-02
1.168553978703625214e-02
1.159745828624847951e-02
1.149183993499553087e-02
1.141456801121950963e-02
1.120687096870229965e-02
1.106659127423090597e-02
1.097650585582056297e-02
1.086085378703151132e-02
1.077721652588927402e-02
1.098329018604949324e-02
1.070071642561881697e-02
1.043552811992372840e-02
1.076323373826398692e-02
1.024259641761800406e-02
1.024741757960164965e-02
9.965378049656081760e-03
1.007678114447845344e-02
1.017539158832853410e-02
1.007486102589629992e-02
9.811798476255692916e-03
9.821435771637992973e-03
9.714006932164138269e-03
9.884267819298299743e-03
9.578923215697253066e-03
9.696103905305446247e-03
9.562361449923017370e-03
9.430254541812939026e-03
9.409025622305678890e-03
9.417292772900806574e-03
9.253016294688025042e-03
9.318716723117140277e-03
9.136807176642976550e-03
9.095646681952443066e-03
9.720157411781905551e-03
9.068751384003519850e-03
9.047905854995352479e-03
8.990320911955430871e-03
8.983551316754479626e-03
8.796565757171343966e-03
8.673714831090568664e-03
8.673574741779616765e-03
8.846000841255556232e-03
8.535161574861798231e-03
8.834515616740952829e-03
8.504528553056649870e-03
8.553119541859166564e-03
8.521164497165910345e-03
8.640894331811950838e-03
8.395373054253528131e-03
8.491328032570787457e-03
8.466051758029155550e-03
8.369735288525316161e-03
8.845831813058317034e-03
8.423867371713376906e-03
8.027455088819003548e-03
8.127415521786173977e-03
8.296973568266610005e-03
7.962409113448733200e-03
7.968100438483552081e-03
8.296457033845548029e-03
7.846136808754403807e-03
7.744180032739874861e-03
7.778232970812982462e-03
7.740588517513571562e-03
7.689291674942525488e-03
7.729462735670613281e-03
7.824501118204598218e-03
7.800598644108680188e-03
7.661423686002211304e-03
7.713528223687921362e-03
7.616732580709913505e-03
7.567128246679876401e-03
7.845970351263586648e-03
7.507266794543338527e-03
7.625787359088327839e-03
7.555578769304968981e-03
7.347224532678630661e-03
7.440939578322154635e-03
7.423398428560736700e-03
7.500192260932172714e-03
7.492535939563232592e-03
7.277597122374645372e-03
7.296512772115150251e-03
7.230212755256324245e-03
7.298545994016134193e-03
7.199391952869402603e-03
7.314906558254331143e-03
7.152980791910531697e-03
7.263512413611811214e-03
7.665267056618453763e-03
7.288406157892755172e-03
7.234147177708688710e-03
7.007369409914767332e-03
6.886733364465264309e-03
6.898730505519711648e-03
6.970157598003198438e-03
7.136986887256013996e-03
6.960609016738349836e-03
6.917264823617918015e-03
6.954995557364025867e-03
6.858010397416460305e-03
6.837446076112224658e-03
6.822185595252808557e-03
6.917587998429492076e-03
6.865387409703550305e-03
6.801781997052318979e-03
6.717123249920996415e-03
6.755762622235006801e-03
7.079520594086305928e-03
7.308180454871355050e-03
6.671975584191151311e-03
6.603985518026224064e-03
6.872419045473050943e-03
6.623487214872128721e-03
6.639857008909197042e-03
6.730192558376097388e-03
7.057394591792241767e-03
6.599293139663923655e-03
6.553478649508692223e-03
6.588223767116745816e-03
6.947237177992462986e-03
6.739595814510593655e-03
6.914925629141035861e-03
6.657368093496745381e-03
6.621455486246093786e-03
6.948384680513317729e-03
6.568602146080482554e-03
6.659897171886706817e-03
6.411752650868053627e-03
6.402028400732989906e-03
6.443187142393989354e-03
7.128996891350177119e-03
6.296000381899964290e-03
6.434064545701373601e-03
6.352393051891399613e-03
6.534731741159843788e-03
6.648318319076830345e-03
6.529196491466113597e-03
7.066689361185412438e-03
7.033428708923641567e-03
6.290085599461662548e-03
6.356953210941064351e-03
6.189810349007658294e-03
6.300544770526917381e-03
6.237452898068349821e-03
6.413877182888570727e-03
6.358285633203225075e-03
6.106458193037759760e-03
6.323190108014826484e-03
6.070189988953285723e-03
6.256361118688607767e-03
6.070321238345314889e-03
6.223093146175241036e-03
6.992113502023639994e-03
7.275813055655670075e-03
6.289776454629385748e-03
6.051484597589082588e-03
6.441688173330370991e-03
6.097089245317694958e-03
6.028068157100489877e-03
6.043537004175461060e-03
5.892775131633224556e-03
6.004129003995384295e-03
6.772729379123475571e-03
6.024459616431179776e-03
5.972370311390575066e-03
6.795250667544583921e-03
6.755378660756827108e-03
6.268063023108579220e-03
5.879656390953157466e-03
5.894508430817246153e-03
6.046224467348548966e-03
5.897456892969627634e-03
6.110463658042012379e-03
6.560900588528225004e-03
6.381175883850764494e-03
6.728380133800367438e-03
5.847440986491121186e-03
5.736748561893037154e-03
6.272803382328171265e-03
6.203885627448427545e-03
5.784311704615998674e-03
6.320134030951118226e-03
5.807085406153229996e-03
5.730609525564082929e-03
5.870295446093212050e-03
6.680964453641796176e-03
6.502888873523296302e-03
6.062539658485093311e-03
5.687066610007857764e-03
5.741739398009727650e-03
6.268577816065207600e-03
6.605267007297244142e-03
5.726466378754953117e-03
6.358473300053715284e-03
5.591659191447151227e-03
6.008805738525462015e-03
5.763179749903099905e-03
6.107443499305731036e-03
5.640832587806601274e-03
5.992885762000479954e-03
5.663782402627228450e-03
5.655883384687944264e-03
5.625473151986666066e-03
5.685089293903802278e-03
5.553467212375459532e-03
5.536789975823240215e-03
5.616066510800691962e-03
5.546174304193175926e-03
5.494994779010742639e-03
5.518202540630033626e-03
5.500794614402871284e-03
5.435524974564532978e-03
5.591291911108040545e-03
5.431517254490283303e-03
5.400734529886102794e-03
5.441235760309146366e-03
5.409286455786980335e-03
5.449338271223623173e-03
5.832145984039908103e-03
5.767287060464727257e-03
5.523779114764147333e-03
6.553723176095807221e-03
5.661254296628799761e-03
5.640671028900601409e-03
5.521773139017936705e-03
5.567072984748466964e-03
5.670007910336051678e-03
5.385410264241086674e-03
5.508192023198700202e-03
5.319575162338456911e-03
5.333041598196048422e-03
5.258159601439180673e-03
5.472617831810485875e-03
5.251348023720243084e-03
5.338069804481321810e-03
6.103332934029602301e-03
5.480743147291870267e-03
5.581882414174994464e-03
5.403462290848370063e-03
5.380099877904611153e-03
5.481039348761521449e-03
5.334644599921553772e-03
5.198963911037001936e-03
5.216195929577878074e-03
5.497610094293552130e-03
5.343107747466857224e-03
5.631921233012824983e-03
5.157273545531545697e-03
5.359163465881192252e-03
5.486602639450451936e-03
5.907570173510196671e-03
6.420140881232975875e-03
5.145765033518337472e-03
5.288447326329698446e-03
5.704363841377578341e-03
5.341081084497832469e-03
5.238150442540214120e-03
5.923241928610609511e-03
5.494912518286505961e-03
5.104335783428219642e-03
5.152606221880158023e-03
5.437974884911633486e-03
5.402110030973233425e-03
5.184681448575666207e-03
5.234894234399254699e-03
5.244287236502272014e-03
5.193000363882748285e-03
5.177247625807819900e-03
5.130562902279422154e-03
5.058489410015179141e-03
5.295502130996633354e-03
5.022058186303442542e-03
5.113534809544626955e-03
5.014011624742966203e-03
5.992084706537129102e-03
5.141135734212348707e-03
4.971423990907517486e-03
4.987750591213817482e-03
4.981370247099747503e-03
5.068141165048231124e-03
5.308226976529499715e-03
5.222856927360175310e-03
5.030362180731676180e-03
4.967936394148726731e-03
5.040343163395333802e-03
5.243737447902153785e-03
4.991423686246704468e-03
4.892011820439576449e-03
5.109107551527465943e-03
4.849484630008034716e-03
4.893552063431870665e-03
5.023993410163126588e-03
5.186941938910340569e-03
5.058322377041604180e-03
4.985210233855860359e-03
5.155279326015519727e-03
5.109334514842857680e-03
4.951548502366846967e-03
4.784833340064851767e-03
5.144672802487585371e-03
5.144337963112955402e-03
4.860047079838371309e-03
4.861911168426775141e-03
5.185087178215527955e-03
6.189497959060199714e-03
4.853413973130922196e-03
4.775803305950222094e-03
5.186125827719846419e-03
4.897124022096121035e-03
4.895868207012267839e-03
5.334449387200626384e-03
5.270368057490786538e-03
5.383688413737696202e-03
5.654183419663150710e-03
5.823568621005091421e-03
4.806289780939797252e-03
4.857045785365671740e-03
4.887332165600853651e-03
5.225527338186564466e-03
4.729626025503880053e-03
4.770248806510170650e-03
4.872812521579839885e-03
4.914685804198351375e-03
4.736392936926739176e-03
4.912875617967761739e-03
5.423247250473767558e-03
7.029342868734749991e-03
4.758018507727092283e-03
4.715099301964104268e-03
4.751513052729514942e-03
4.671142947061318780e-03
4.910221138046868411e-03
5.472207326958961407e-03
4.686263017124338813e-03
4.602712851110986499e-03
4.676332650730042825e-03
5.719143131212531608e-03
5.011570964039230303e-03
4.781952591122484199e-03
4.676288112564329184e-03
4.774025235693981142e-03
4.737253696232195457e-03
4.714238356052263997e-03
4.621973301390107022e-03
4.603961906965721440e-03
4.593305989232352067e-03
4.804249068753335510e-03
5.044354078784788614e-03
4.741863575104937438e-03
5.078958909402873055e-03
4.632419368926330057e-03
4.546460041499711217e-03
4.582160264380943406e-03
5.085163693040093379e-03
4.566753284513195774e-03
4.591300361011909151e-03
4.636167019344096703e-03
4.976176995338609833e-03
4.967449396269077097e-03
5.768406613837919091e-03
4.550443584514700032e-03
4.556372447278256473e-03
4.598978677918526964e-03
5.156823652353362784e-03
4.694213807358107483e-03
5.418295739851584567e-03
4.588635265255933300e-03
4.507995393168102993e-03
4.536111159408984933e-03
4.865893092642040348e-03
4.619326689815615207e-03
4.819487113825615503e-03
4.565875322029854660e-03
4.623320628963391125e-03
4.748623773279943110e-03
4.739842135932569207e-03
5.213267956055788084e-03
4.690888688402685379e-03
4.624994600754905351e-03
4.682337335019447037e-03
4.641349193949863457e-03
4.570856835340257780e-03
4.686259717818406188e-03
4.471432592514399534e-03
4.681727189104516879e-03
4.572100470455381198e-03
5.271640244771218231e-03
5.209057813103667306e-03
4.609958859024986498e-03
5.182709883765154561e-03
4.620462402954053464e-03
4.647125286952852319e-03
4.444055597680416150e-03
4.508961074027986564e-03
4.433480607059000350e-03
5.239861450290988695e-03
4.517894153955823514e-03
4.421507306089605786e-03
4.581994128579920840e-03
4.551418643143134886e-03
4.614090214756018035e-03
4.688654208947019841e-03
4.618857085634435825e-03
5.007090786582484541e-03
5.636151631314581176e-03
4.467175005873292616e-03
4.789910498538143581e-03
4.596057228150850389e-03
4.408227873177813713e-03
4.517526547979251392e-03
4.465875269612467127e-03
4.469910282286805592e-03
4.517316761611790514e-03
4.476835122134617713e-03
4.330369499748134079e-03
4.821970866339700575e-03
5.360469042771032894e-03
4.598312177925645804e-03
4.777726343157473292e-03
4.493691925230773251e-03
5.461248426708162004e-03
4.368207115510286918e-03
4.497297336072503954e-03
4.429378939528472690e-03
4.303273569637152372e-03
4.314639518607460249e-03
4.633099611263187534e-03
4.533728180914885393e-03
4.628921562018098110e-03
4.321956044248830356e-03


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
4.279430698964380997e-01
5.475157577253431801e-02
4.103576075069149953e-02
3.405266387358910768e-02
2.866809740179302249e-02
2.457521538077053758e-02
2.190226963652169151e-02
2.042996939839353265e-02
1.880871215676087685e-02
1.730239451078154078e-02
1.594557784896799210e-02
1.465373291224752496e-02
1.381460895461227370e-02
1.381136208211869096e-02
1.168553978703625214e-02
1.106659127423090597e-02
1.070071642561881697e-02
9.965378049656081760e-03
9.821435771637992973e-03
9.562361449923017370e-03
9.318716723117140277e-03
9.047905854995352479e-03
8.673574741779616765e-03
8.553119541859166564e-03
8.466051758029155550e-03
8.127415521786173977e-03
7.846136808754403807e-03
7.729462735670613281e-03
7.616732580709913505e-03
7.555578769304968981e-03
7.492535939563232592e-03
7.199391952869402603e-03
7.288406157892755172e-03
6.970157598003198438e-03
6.858010397416460305e-03
6.801781997052318979e-03
6.671975584191151311e-03
6.730192558376097388e-03
6.947237177992462986e-03
6.948384680513317729e-03
6.443187142393989354e-03
6.534731741159843788e-03
6.290085599461662548e-03
6.413877182888570727e-03
6.256361118688607767e-03
6.289776454629385748e-03
6.043537004175461060e-03
5.972370311390575066e-03
5.894508430817246153e-03
6.381175883850764494e-03
6.203885627448427545e-03
5.870295446093212050e-03
5.741739398009727650e-03
5.591659191447151227e-03
5.992885762000479954e-03
5.553467212375459532e-03
5.518202540630033626e-03
5.400734529886102794e-03
5.767287060464727257e-03
5.521773139017936705e-03
5.319575162338456911e-03
5.338069804481321810e-03
5.380099877904611153e-03
5.497610094293552130e-03
5.486602639450451936e-03
5.704363841377578341e-03
5.104335783428219642e-03
5.234894234399254699e-03
5.058489410015179141e-03
5.992084706537129102e-03
5.068141165048231124e-03
5.040343163395333802e-03
4.849484630008034716e-03
4.985210233855860359e-03
5.144672802487585371e-03
6.189497959060199714e-03
4.895868207012267839e-03
5.823568621005091421e-03
4.729626025503880053e-03
4.912875617967761739e-03
4.751513052729514942e-03
4.602712851110986499e-03
4.676288112564329184e-03
4.603961906965721440e-03
5.078958909402873055e-03
4.566753284513195774e-03
5.768406613837919091e-03
4.694213807358107483e-03
4.865893092642040348e-03
4.748623773279943110e-03
4.682337335019447037e-03
4.681727189104516879e-03
5.182709883765154561e-03
4.433480607059000350e-03
4.551418643143134886e-03
5.636151631314581176e-03
4.517526547979251392e-03
4.330369499748134079e-03
4.493691925230773251e-03
4.303273569637152372e-03
4.321956044248830356e-03


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
1.543665409088134766e+00,1.818486601114273071e-01,1.361816763877868652e+00,0.000000000000000000e+00
1.279601603746414185e-01,7.150670886039733887e-02,5.643738061189651489e-02,1.607358535693492740e-05
5.414066091179847717e-02,3.213315084576606750e-02,2.199788950383663177e-02,9.622370271245017648e-06
2.426808513700962067e-02,1.028916332870721817e-02,1.397157460451126099e-02,7.348658527916995808e-06
1.203132513910531998e-02,4.332105163484811783e-03,7.693634834140539169e-03,5.585585768130840734e-06
8.317631669342517853e-03,3.285069484263658524e-03,5.028024781495332718e-03,4.537704626272898167e-06
6.750901229679584503e-03,2.989227185025811195e-03,3.757655620574951172e-03,4.018649633508175611e-06
5.824157036840915680e-03,2.738335169851779938e-03,3.082043956965208054e-03,3.777967094720224850e-06
5.100230220705270767e-03,2.442103344947099686e-03,2.654461888596415520e-03,3.665189751700381748e-06
4.612269345670938492e-03,2.168677747249603271e-03,2.439860021695494652e-03,3.731360948222572915e-06
4.072512034326791763e-03,1.953392988070845604e-03,2.115627750754356384e-03,3.491172492431360297e-06
3.772031283006072044e-03,1.788038760423660278e-03,1.980409491807222366e-03,3.583127636375138536e-06
3.456690581515431404e-03,1.680753775872290134e-03,1.772506046108901501e-03,3.430866172493551858e-06
3.265284933149814606e-03,1.569692278280854225e-03,1.692053745500743389e-03,3.539060799084836617e-06
3.133097197860479355e-03,1.475288532674312592e-03,1.654195832088589668e-03,3.612751925174961798e-06
2.863618545234203339e-03,1.409398391842842102e-03,1.450827578082680702e-03,3.392536882529384457e-06
2.694555325433611870e-03,1.323174801655113697e-03,1.367958844639360905e-03,3.421794417590717785e-06
2.599985804408788681e-03,1.233526971191167831e-03,1.362883253023028374e-03,3.575492655727430247e-06
2.403463004156947136e-03,1.175457495264708996e-03,1.224631792865693569e-03,3.373775371073861606e-06
2.272004028782248497e-03,1.097571919672191143e-03,1.170846167951822281e-03,3.585799277061596513e-06
2.158021321520209312e-03,1.049038721248507500e-03,1.105627045035362244e-03,3.355634135004947893e-06
2.244603354483842850e-03,9.833555668592453003e-04,1.257208990864455700e-03,4.038633505842881277e-06
1.926472061313688755e-03,9.373280918225646019e-04,9.858118137344717979e-04,3.332156438773381524e-06
1.843378762714564800e-03,8.977495599538087845e-04,9.425553726032376289e-04,3.073809921261272393e-06
1.754526281729340553e-03,8.542865980416536331e-04,8.971618372015655041e-04,3.077846486121416092e-06
1.692847814410924911e-03,8.184353937394917011e-04,8.713365532457828522e-04,3.075949962294544093e-06
1.651143305934965611e-03,7.923084776848554611e-04,8.559493580833077431e-04,2.885479716496774927e-06
1.560764852911233902e-03,7.557075587101280689e-04,8.019764791242778301e-04,3.080860551563091576e-06
1.507422537542879581e-03,7.301302975974977016e-04,7.742479792796075344e-04,3.044295453946688212e-06
1.472639502026140690e-03,7.079470087774097919e-04,7.613634807057678699e-04,3.329006858621141873e-06
1.423209905624389648e-03,6.887463969178497791e-04,7.314380491152405739e-04,3.025387968591530807e-06
1.408487325534224510e-03,6.728464504703879356e-04,7.326545310206711292e-04,2.986268327731522731e-06
1.419063541106879711e-03,6.684845429845154285e-04,7.479987689293920994e-04,2.580197133283945732e-06
1.317200134508311749e-03,6.389613263309001923e-04,6.750360480509698391e-04,3.202733523721690290e-06
1.290373038500547409e-03,6.259626825340092182e-04,6.612094584852457047e-04,3.200944547643302940e-06
1.343766460195183754e-03,6.249771686270833015e-04,7.160896784625947475e-04,2.699722244869917631e-06
1.219674944877624512e-03,5.981587455607950687e-04,6.184320081956684589e-04,3.084139052589307539e-06
1.192703028209507465e-03,5.859466036781668663e-04,6.035788683220744133e-04,3.177552343913703226e-06
1.183361862786114216e-03,5.761591019108891487e-04,6.039284635335206985e-04,3.274343498560483567e-06
1.185748609714210033e-03,5.686403019353747368e-04,6.141571211628615856e-04,2.951202077383641154e-06
1.179762301035225391e-03,5.591594381257891655e-04,6.168612162582576275e-04,3.741717591765336692e-06
1.112202648073434830e-03,5.471372278407216072e-04,5.623932229354977608e-04,2.672220716704032384e-06
1.068088924512267113e-03,5.341768264770507812e-04,5.311237182468175888e-04,2.788330220937496051e-06
1.037724083289504051e-03,5.213570548221468925e-04,5.132652004249393940e-04,3.101739366684341803e-06
1.000287826173007488e-03,5.101232090964913368e-04,4.871822020504623652e-04,2.982481419167015702e-06
1.013037865050137043e-03,5.042314878664910793e-04,5.059562390670180321e-04,2.850148575817001984e-06
9.783263085409998894e-04,4.953694297000765800e-04,4.801325558219105005e-04,2.824355533448397182e-06
9.447677293792366982e-04,4.839487373828887939e-04,4.578969383146613836e-04,2.922047087849932723e-06
9.640707285143435001e-04,4.791877290699630976e-04,4.818531742785125971e-04,3.029811068699928001e-06
9.066908969543874264e-04,4.667142638936638832e-04,4.370694223325699568e-04,2.907197540480410680e-06
8.878541411831974983e-04,4.567542637232691050e-04,4.281702858861535788e-04,2.929565880549489520e-06
9.430625359527766705e-04,4.626639420166611671e-04,4.779934533871710300e-04,2.405118721071630716e-06
8.892568876035511494e-04,4.420078184921294451e-04,4.442707577254623175e-04,2.978318434543325566e-06
8.506178273819386959e-04,4.305378533899784088e-04,4.170521278865635395e-04,3.027833827218273655e-06
8.208656799979507923e-04,4.205992736387997866e-04,3.973167913500219584e-04,2.949639338112319820e-06
8.130847709253430367e-04,4.129045701120048761e-04,3.972618433181196451e-04,2.918358177339541726e-06
7.994456682354211807e-04,4.062853695359081030e-04,3.904807090293616056e-04,2.679568751773331314e-06
7.769689545966684818e-04,3.999018226750195026e-04,3.744958958122879267e-04,2.571186769273481332e-06
7.650229381397366524e-04,3.887031925842165947e-04,3.734568599611520767e-04,2.862898327293805778e-06
7.476386381313204765e-04,3.812877112068235874e-04,3.634561144281178713e-04,2.894795443353359587e-06
7.796069839969277382e-04,3.875166876241564751e-04,3.899089933838695288e-04,2.181245463361847214e-06
7.210220792330801487e-04,3.687166608870029449e-04,3.493433760013431311e-04,2.961990276162396185e-06
7.074038148857653141e-04,3.635515458881855011e-04,3.410442150197923183e-04,2.808057161018950865e-06
6.949157104827463627e-04,3.597467439249157906e-04,3.325603029225021601e-04,2.608699105621781200e-06
6.847869371995329857e-04,3.547299711499363184e-04,3.273916372563689947e-04,2.665351075847866014e-06
8.944690343923866749e-04,3.867933119181543589e-04,5.054285284131765366e-04,2.247196562166209333e-06
6.633158773183822632e-04,3.451376396697014570e-04,3.153553407173603773e-04,2.822922851919429377e-06
6.552946870215237141e-04,3.389774938113987446e-04,3.133542195428162813e-04,2.962922053484362550e-06
6.437402334995567799e-04,3.365233424119651318e-04,3.044852928724139929e-04,2.731638005570857786e-06
6.495557026937603951e-04,3.331152256578207016e-04,3.133752616122364998e-04,3.065211785724386573e-06
6.401814171113073826e-04,3.286210994701832533e-04,3.085486532654613256e-04,3.011672788488795049e-06
6.479386938735842705e-04,3.259435179643332958e-04,3.188313276041299105e-04,3.163805786243756302e-06
6.249615107662975788e-04,3.247153945267200470e-04,2.974779054056853056e-04,2.768159674815251492e-06
6.144852377474308014e-04,3.246073320042341948e-04,2.871442993637174368e-04,2.733601149884634651e-06
6.225518882274627686e-04,3.183328954037278891e-04,3.012243250850588083e-04,2.994645683429553173e-06
5.933256470598280430e-04,3.157130267936736345e-04,2.748112892732024193e-04,2.801356686177314259e-06
5.969986668787896633e-04,3.137954918202012777e-04,2.801746886689215899e-04,3.028490937140304595e-06
5.716454470530152321e-04,3.132094279862940311e-04,2.557541884016245604e-04,2.681884780031396076e-06
6.006012554280459881e-04,3.097926091868430376e-04,2.876379003282636404e-04,3.170754780512652360e-06
6.065394263714551926e-04,3.168710391037166119e-04,2.872695622500032187e-04,2.398874812570284121e-06
5.656825960613787174e-04,3.110148827545344830e-04,2.522579452488571405e-04,2.409757826171698980e-06
5.518473335541784763e-04,3.046156489290297031e-04,2.444261335767805576e-04,2.805566282404470257e-06
5.752600845880806446e-04,3.138216561637818813e-04,2.593114040791988373e-04,2.127042307620286010e-06
5.555345560424029827e-04,3.002525772899389267e-04,2.522365830373018980e-04,3.045357289011008106e-06
5.317182512953877449e-04,3.033924731425940990e-04,2.257667074445635080e-04,2.559069116614409722e-06
5.420767702162265778e-04,2.926806337200105190e-04,2.462072588969022036e-04,3.188862365277600475e-06
5.276209558360278606e-04,2.994416572619229555e-04,2.253854909213259816e-04,2.793795601974125020e-06
5.514540825970470905e-04,2.998835989274084568e-04,2.485561126377433538e-04,3.014373078258358873e-06
5.382087547332048416e-04,3.005379112437367439e-04,2.352172741666436195e-04,2.453580009387223981e-06
5.167578347027301788e-04,2.947144093923270702e-04,2.193096879636868834e-04,2.733706878643715754e-06
5.357082700356841087e-04,2.942744176834821701e-04,2.383616374572739005e-04,3.072210120080853812e-06
5.109397461637854576e-04,2.935516531579196453e-04,2.147810737369582057e-04,2.607001533760922030e-06
5.278269527480006218e-04,2.980447025038301945e-04,2.268000534968450665e-04,2.982193336720229127e-06
5.153571255505084991e-04,2.903527929447591305e-04,2.223542978754267097e-04,2.650031092343851924e-06
5.059115937910974026e-04,2.948845212813466787e-04,2.086904132738709450e-04,2.336616034881444648e-06
5.269699031487107277e-04,2.903957793023437262e-04,2.337659680051729083e-04,2.808156750688795000e-06
5.052700289525091648e-04,2.872098411899060011e-04,2.149784704670310020e-04,3.081667045989888720e-06
5.036272341385483742e-04,2.875744830816984177e-04,2.131911896867677569e-04,2.861547727661672980e-06
4.951981827616691589e-04,2.893423661589622498e-04,2.033813216257840395e-04,2.474511575201177038e-06
4.917912883684039116e-04,2.852392208296805620e-04,2.037365920841693878e-04,2.815497055053128861e-06
4.845694929827004671e-04,2.889987372327595949e-04,1.931267470354214311e-04,2.443989160383353010e-06
4.933229647576808929e-04,2.819753717631101608e-04,2.085167216137051582e-04,2.830887751770205796e-06
4.902037326246500015e-04,2.831460733432322741e-04,2.040516847046092153e-04,3.005957296409178525e-06
6.033938843756914139e-04,2.904812572523951530e-04,3.090753743890672922e-04,3.837265012407442555e-06
4.803533374797552824e-04,2.839045482687652111e-04,1.939430221682414412e-04,2.505743623260059394e-06
4.868232063017785549e-04,2.833081525750458241e-04,2.005294663831591606e-04,2.985599167004693300e-06
4.762829630635678768e-04,2.825047995429486036e-04,1.912535808514803648e-04,2.524592218833277002e-06
4.781467432621866465e-04,2.831000892911106348e-04,1.923566596815362573e-04,2.689970415303832851e-06
4.727613122668117285e-04,2.771083090920001268e-04,1.929991849465295672e-04,2.653838009791797958e-06
4.635826335288584232e-04,2.756079193204641342e-04,1.852255081757903099e-04,2.749213990682619624e-06
4.764379409607499838e-04,2.743727527558803558e-04,1.988602889468893409e-04,3.204891299901646562e-06
4.761774616781622171e-04,2.809116849675774574e-04,1.925190153997391462e-04,2.746770860539982095e-06
4.608358431141823530e-04,2.734937006607651711e-04,1.846234081313014030e-04,2.718744781304849312e-06
4.934763419441878796e-04,2.803768438752740622e-04,2.107035106746479869e-04,2.395976935076760128e-06
4.588727024383842945e-04,2.728285908233374357e-04,1.832466659834608436e-04,2.797462911985348910e-06
4.714786773547530174e-04,2.752870495896786451e-04,1.931740553118288517e-04,3.017567678398336284e-06
4.669821646530181170e-04,2.736869500949978828e-04,1.904730743262916803e-04,2.822129090418457054e-06
4.674011725001037121e-04,2.780538634397089481e-04,1.869594852905720472e-04,2.387837639616918750e-06
4.655777884181588888e-04,2.711086708586663008e-04,1.916973997140303254e-04,2.771703975668060593e-06
4.610586329363286495e-04,2.748280821833759546e-04,1.835745933931320906e-04,2.655971684362157248e-06
4.900638014078140259e-04,2.722835342865437269e-04,2.144743775716051459e-04,3.305917289253557101e-06
4.595712234731763601e-04,2.713607973419129848e-04,1.854233705671504140e-04,2.787063749565277249e-06
5.147120100446045399e-04,2.809730940498411655e-04,2.312471624463796616e-04,2.491762415957055055e-06
4.600158135872334242e-04,2.759080962277948856e-04,1.817236043279990554e-04,2.384109620834351517e-06
4.413626156747341156e-04,2.656597644090652466e-04,1.728230126900598407e-04,2.879832891267142259e-06
4.604833666235208511e-04,2.677116135600954294e-04,1.898664049804210663e-04,2.905356268456671387e-06
4.469410632736980915e-04,2.743245568126440048e-04,1.700136781437322497e-04,2.602814674901310354e-06
4.344882327131927013e-04,2.660637546796351671e-04,1.655897794989868999e-04,2.834701945175766014e-06
4.420911136548966169e-04,2.657225995790213346e-04,1.736333797452971339e-04,2.735148655119701289e-06
4.531702434178441763e-04,2.740846830420196056e-04,1.767820940585806966e-04,2.303473593201488256e-06
4.306490300223231316e-04,2.641893515828996897e-04,1.635109074413776398e-04,2.948780092992819846e-06
4.356061108410358429e-04,2.605338231660425663e-04,1.719764986773952842e-04,3.095783313256106339e-06
4.350753151811659336e-04,2.622922183945775032e-04,1.696217077551409602e-04,3.161375616400619037e-06
4.363262560218572617e-04,2.597273560240864754e-04,1.734939141897484660e-04,3.104969891865039244e-06
4.266388423275202513e-04,2.609580988064408302e-04,1.628109748708084226e-04,2.869795025617349893e-06
4.281763394828885794e-04,2.634346892591565847e-04,1.619180402485653758e-04,2.823618615366285667e-06
4.386845976114273071e-04,2.642993349581956863e-04,1.711368531687185168e-04,3.248396069466252811e-06
4.360931343398988247e-04,2.647629589773714542e-04,1.683927694102749228e-04,2.937388444479438476e-06
4.203631833661347628e-04,2.635900746099650860e-04,1.539817021694034338e-04,2.791397719192900695e-06
4.249143821652978659e-04,2.659480669535696507e-04,1.561837707413360476e-04,2.782519914035219699e-06
4.281936271581798792e-04,2.628877118695527315e-04,1.623042335268110037e-04,3.001672666869126260e-06
4.264863964635878801e-04,2.601197047624737024e-04,1.632986241020262241e-04,3.068061459998716600e-06
4.324267792981117964e-04,2.679691824596375227e-04,1.620456896489486098e-04,2.411921286693541333e-06
4.174895875621587038e-04,2.617455320432782173e-04,1.528661377960816026e-04,2.877923634514445439e-06
4.465752572286874056e-04,2.599051513243466616e-04,1.830649416660889983e-04,3.605176971177570522e-06
4.228485049679875374e-04,2.626469940878450871e-04,1.575678470544517040e-04,2.633666099427500740e-06
4.196166992187500000e-04,2.565460163168609142e-04,1.597813097760081291e-04,3.289364485681289807e-06
4.151471948716789484e-04,2.612115349620580673e-04,1.509542780695483088e-04,2.981371153509826399e-06
4.214512591715902090e-04,2.602259628474712372e-04,1.580188545631244779e-04,3.206442443115520291e-06
4.283132439013570547e-04,2.611246891319751740e-04,1.642054412513971329e-04,2.983103286169352941e-06
4.412820562720298767e-04,2.597415004856884480e-04,1.779705344233661890e-04,3.570015678633353673e-06
4.106083069927990437e-04,2.587623021099716425e-04,1.489629066782072186e-04,2.883080696847173385e-06
4.155667847953736782e-04,2.589942596387118101e-04,1.534168259240686893e-04,3.155690137646161020e-06
4.077981866430491209e-04,2.574863319750875235e-04,1.473370793974027038e-04,2.974801873278920539e-06
4.083940584678202868e-04,2.605808258522301912e-04,1.449076371500268579e-04,2.905572955569368787e-06
4.156996437814086676e-04,2.565475588198751211e-04,1.558907533762976527e-04,3.261334541093674488e-06
4.151053435634821653e-04,2.617762947920709848e-04,1.505813852418214083e-04,2.747674670899868943e-06
4.138303047511726618e-04,2.550378267187625170e-04,1.553902839077636600e-04,3.402205493330257013e-06
4.211459890939295292e-04,2.592361997812986374e-04,1.585949939908459783e-04,3.314821242383914068e-06
4.473927256185561419e-04,2.652288530953228474e-04,1.795459102140739560e-04,2.617976861074566841e-06
4.273711529094725847e-04,2.580260916147381067e-04,1.662110880715772510e-04,3.133996642645797692e-06
4.059678758494555950e-04,2.610006195027381182e-04,1.422855275450274348e-04,2.681755177036393434e-06
3.997423336841166019e-04,2.560530847404152155e-04,1.407221134286373854e-04,2.967149839605554007e-06
4.002237692475318909e-04,2.518253459129482508e-04,1.451299176551401615e-04,3.268511591159040108e-06
4.068546986673027277e-04,2.514316875021904707e-04,1.519685902167111635e-04,3.454418447290663607e-06
4.044485394842922688e-04,2.549081982579082251e-04,1.462104410165920854e-04,3.329887476866133511e-06
4.282951413188129663e-04,2.575517864897847176e-04,1.677135442150756717e-04,3.029783556485199369e-06
4.005445516668260098e-04,2.550886420067399740e-04,1.425088703399524093e-04,2.947053872048854828e-06
3.963644558098167181e-04,2.558799460530281067e-04,1.374109269818291068e-04,3.073579591728048399e-06
3.993589198216795921e-04,2.566465991549193859e-04,1.396500010741874576e-04,3.062299583689309657e-06
3.959223977290093899e-04,2.549584314692765474e-04,1.378230954287573695e-04,3.140890157737885602e-06
3.965985961258411407e-04,2.534361556172370911e-04,1.400935725541785359e-04,3.068894557145540603e-06
3.922377072740346193e-04,2.548985939938575029e-04,1.343180192634463310e-04,3.021083557541714981e-06
3.983980277553200722e-04,2.568034396972507238e-04,1.385701907565817237e-04,3.024425268449704163e-06
3.980920882895588875e-04,2.555089013185352087e-04,1.396338193444535136e-04,2.949370355054270476e-06
3.929507802240550518e-04,2.546162577345967293e-04,1.353258267045021057e-04,3.008684643646120094e-06
3.921686729881912470e-04,2.524099545553326607e-04,1.366908109048381448e-04,3.067934812861494720e-06
4.018993931822478771e-04,2.529082412365823984e-04,1.459193736081942916e-04,3.071800165344029665e-06
4.291826044209301472e-04,2.552093937993049622e-04,1.707921910565346479e-04,3.181021838827291504e-06
4.614264471456408501e-04,2.598403370939195156e-04,1.978730870177969337e-04,3.713022351803374477e-06
3.924778429791331291e-04,2.522628055885434151e-04,1.369300589431077242e-04,3.284965487182489596e-06
3.917177673429250717e-04,2.511976344976574183e-04,1.372321130475029349e-04,3.288034349679946899e-06
4.131408350076526403e-04,2.533197985030710697e-04,1.560468081152066588e-04,3.774205424633692019e-06
3.871817607432603836e-04,2.526515163481235504e-04,1.313669345108792186e-04,3.163303745168377645e-06
3.926345962099730968e-04,2.516098320484161377e-04,1.379232417093589902e-04,3.101527909166179597e-06
3.887421626131981611e-04,2.564417081885039806e-04,1.292420056415721774e-04,3.058426727875485085e-06
4.168667073827236891e-04,2.610440424177795649e-04,1.531020971015095711e-04,2.720553538893000223e-06
3.896150738000869751e-04,2.535336534492671490e-04,1.330211816821247339e-04,3.060231392737478018e-06
3.875570546369999647e-04,2.517579123377799988e-04,1.325244957115501165e-04,3.274652044638060033e-06
3.851511282846331596e-04,2.539030683692544699e-04,1.282172597711905837e-04,3.030807647519395687e-06
4.075901233591139317e-04,2.594542456790804863e-04,1.455131132388487458e-04,2.622775127747445367e-06
4.061435465700924397e-04,2.542444563005119562e-04,1.487939152866601944e-04,3.105184759988333099e-06
4.149908199906349182e-04,2.556488907430320978e-04,1.561248791404068470e-04,3.217053517801105045e-06
3.878329007420688868e-04,2.555795945227146149e-04,1.293423556489869952e-04,2.910942157541285269e-06
4.019828629679977894e-04,2.514691732358187437e-04,1.475291355745866895e-04,2.984529373861732893e-06
4.368401423562318087e-04,2.572207595221698284e-04,1.766424393281340599e-04,2.976948508148780093e-06
3.838499833364039660e-04,2.547687909100204706e-04,1.261079887626692653e-04,2.973210484924493358e-06
3.970091929659247398e-04,2.548537740949541330e-04,1.390579272992908955e-04,3.097495664405869320e-06
3.832179063465446234e-04,2.514012448955327272e-04,1.286467158934101462e-04,3.169964884364162572e-06
3.808127366937696934e-04,2.513697254471480846e-04,1.261923607671633363e-04,3.250654117437079549e-06
3.926948120351880789e-04,2.501228300388902426e-04,1.388483069604262710e-04,3.723677309608319774e-06
4.526499542407691479e-04,2.647596993483603001e-04,1.850200496846809983e-04,2.870215212169568986e-06
3.831359790638089180e-04,2.486739540472626686e-04,1.309375657001510262e-04,3.524487738104653545e-06
3.820428100880235434e-04,2.523146686144173145e-04,1.265607133973389864e-04,3.167421937178005464e-06
3.831487265415489674e-04,2.511953643988817930e-04,1.287540944758802652e-04,3.199260163455619477e-06
3.975895815528929234e-04,2.532022772356867790e-04,1.408034440828487277e-04,3.583838179110898636e-06
4.034229496028274298e-04,2.575218386482447386e-04,1.424040528945624828e-04,3.497053057799348608e-06
4.098400240764021873e-04,2.507299359422177076e-04,1.552978792460635304e-04,3.812199793173931539e-06
4.628515453077852726e-04,2.582938468549400568e-04,2.006429567700251937e-04,3.914763055945513770e-06
4.458174225874245167e-04,2.567002084106206894e-04,1.847141975304111838e-04,4.403005277708871290e-06
3.872802190016955137e-04,2.488302707206457853e-04,1.349209778709337115e-04,3.528986553646973334e-06
3.807795583270490170e-04,2.522465656511485577e-04,1.253997033927589655e-04,3.133289965262520127e-06
3.763127024285495281e-04,2.489722392056137323e-04,1.238536060554906726e-04,3.486879677438992076e-06
3.840328427031636238e-04,2.506817691028118134e-04,1.301642623730003834e-04,3.186814183209207840e-06
3.828020417131483555e-04,2.494233194738626480e-04,1.297449052799493074e-04,3.633821052062558010e-06
3.861722361762076616e-04,2.532162761781364679e-04,1.297563139814883471e-04,3.199657612640294246e-06
3.861769509967416525e-04,2.533933729864656925e-04,1.295386755373328924e-04,3.244910203648032621e-06
3.747822192963212729e-04,2.474601205904036760e-04,1.237516989931464195e-04,3.570392891560913995e-06
3.994521393906325102e-04,2.493912179488688707e-04,1.463712396798655391e-04,3.689687218866311014e-06
3.751929616555571556e-04,2.461241092532873154e-04,1.254869275726377964e-04,3.581928240237175487e-06
3.782938292715698481e-04,2.516141976229846478e-04,1.235854870174080133e-04,3.094149860771722160e-06
3.720031818374991417e-04,2.481159754097461700e-04,1.204678337671793997e-04,3.419390623093931936e-06
3.822457219939678907e-04,2.508363977540284395e-04,1.282109587918967009e-04,3.198362946932320483e-06
4.653544747270643711e-04,2.588997303973883390e-04,2.023605193244293332e-04,4.094213636562926695e-06
4.765842750202864408e-04,2.581454755272716284e-04,2.135441027348861098e-04,4.894710855296580121e-06
4.060588544234633446e-04,2.475900400895625353e-04,1.545208942843601108e-04,3.947929599235067144e-06
3.726935246959328651e-04,2.488416503183543682e-04,1.204294530907645822e-04,3.422434474487090483e-06
4.044507804792374372e-04,2.517428656574338675e-04,1.496153563493862748e-04,3.092530050707864575e-06
3.776956291403621435e-04,2.486220619175583124e-04,1.258039410458877683e-04,3.269599574196035974e-06
3.736306680366396904e-04,2.474775828886777163e-04,1.225866726599633694e-04,3.566412942745955661e-06
3.754869103431701660e-04,2.486158336978405714e-04,1.234655064763501287e-04,3.405547204238246195e-06
3.750756732188165188e-04,2.426222636131569743e-04,1.284995669266209006e-04,3.953832674596924335e-06
3.733394260052591562e-04,2.480767725501209497e-04,1.218397665070369840e-04,3.422861936996923760e-06
4.264694871380925179e-04,2.597573038656264544e-04,1.639042602619156241e-04,2.807928922266000882e-06
3.801755665335804224e-04,2.457747468724846840e-04,1.307375932810828090e-04,3.663219786176341586e-06
3.697689680848270655e-04,2.477244415786117315e-04,1.186545487144030631e-04,3.389992116353823803e-06
4.642549029085785151e-04,2.549127384554594755e-04,2.051945775747299194e-04,4.147587787883821875e-06
3.923313634004443884e-04,2.624210901558399200e-04,1.270025823032483459e-04,2.907669340856955387e-06
3.983477654401212931e-04,2.521035785321146250e-04,1.428129471605643630e-04,3.431250661378726363e-06
3.667549171950668097e-04,2.469131723046302795e-04,1.163348424597643316e-04,3.506884240778163075e-06
3.687245771288871765e-04,2.469717583153396845e-04,1.180500985356047750e-04,3.702711182995699346e-06
3.735724021680653095e-04,2.497530658729374409e-04,1.203111023642122746e-04,3.508221880110795610e-06
3.706209827214479446e-04,2.470136387273669243e-04,1.200693004648201168e-04,3.538040346029447392e-06
3.873230598401278257e-04,2.508342149667441845e-04,1.328023354290053248e-04,3.686493073473684490e-06
4.136153438594192266e-04,2.577126142568886280e-04,1.530271838419139385e-04,2.875545987990335561e-06
4.054024757351726294e-04,2.554825623519718647e-04,1.461814681533724070e-04,3.738442046596901491e-06
4.194931534584611654e-04,2.620422164909541607e-04,1.546681451145559549e-04,2.782783894872409292e-06
3.654683532658964396e-04,2.475264191161841154e-04,1.143853296525776386e-04,3.556603815013659187e-06
3.668299759738147259e-04,2.432536275591701269e-04,1.196421580971218646e-04,3.934183041565120220e-06
4.104373219888657331e-04,2.473548811394721270e-04,1.596085494384169579e-04,3.473905735518201254e-06
3.923558979295194149e-04,2.524952869862318039e-04,1.366946235066279769e-04,3.165970383633975871e-06
3.643229138106107712e-04,2.461579279042780399e-04,1.145576825365424156e-04,3.607306780395447277e-06
4.130033194087445736e-04,2.522426948416978121e-04,1.572815672261640429e-04,3.479080305623938330e-06
3.669631259981542826e-04,2.471728075761348009e-04,1.161326290457509458e-04,3.657682555058272555e-06
3.665116382762789726e-04,2.439065574435517192e-04,1.189602335216477513e-04,3.644855041784467176e-06
3.821766295004636049e-04,2.451282052788883448e-04,1.332408282905817032e-04,3.807597067861934192e-06
4.076630284544080496e-04,2.608370268717408180e-04,1.439800398657098413e-04,2.845976041498943232e-06
4.148316511418670416e-04,2.569692151155322790e-04,1.546864368719980121e-04,3.176011659888899885e-06
3.720142412930727005e-04,2.521728165447711945e-04,1.164699569926597178e-04,3.371488901393604465e-06
3.633296582847833633e-04,2.448903978802263737e-04,1.147157163359224796e-04,3.723557256307685748e-06
3.645258839242160320e-04,2.466309524606913328e-04,1.142040709964931011e-04,3.690857965921168216e-06
4.158584342803806067e-04,2.530890342313796282e-04,1.592144690221175551e-04,3.554936256477958523e-06
4.205972363706678152e-04,2.576216647867113352e-04,1.600277173565700650e-04,2.947836037492379546e-06
3.685832489281892776e-04,2.461856347508728504e-04,1.184265493066050112e-04,3.971065780206117779e-06
3.864627506118267775e-04,2.562120498623698950e-04,1.271515357075259089e-04,3.099166178799350746e-06
3.609795530792325735e-04,2.434391353745013475e-04,1.136996070272289217e-04,3.840809313260251656e-06
3.769435570575296879e-04,2.530758210923522711e-04,1.201683990075252950e-04,3.699331955431262031e-06
3.813137591350823641e-04,2.443124540150165558e-04,1.329114747932180762e-04,4.089813955943100154e-06
4.121784295421093702e-04,2.473019703757017851e-04,1.603566779522225261e-04,4.519783033174462616e-06
3.596628957893699408e-04,2.459756215102970600e-04,1.100212248275056481e-04,3.666062639240408316e-06
3.706170537043362856e-04,2.522882132325321436e-04,1.149349263869225979e-04,3.393920223970781080e-06
3.626346588134765625e-04,2.463983546476811171e-04,1.126258503063581884e-04,3.610453632063581608e-06
3.626846300903707743e-04,2.462693373672664165e-04,1.126415954786352813e-04,3.773682692553848028e-06
3.632132429629564285e-04,2.456036163493990898e-04,1.136496575782075524e-04,3.959983587265014648e-06
3.699719381984323263e-04,2.461347030475735664e-04,1.199411562993191183e-04,3.896082944265799597e-06
3.645839169621467590e-04,2.412550820736214519e-04,1.192043346236459911e-04,4.124518000026000664e-06
3.621046489570289850e-04,2.430191962048411369e-04,1.150307361967861652e-04,4.054716100654331967e-06
3.586105594877153635e-04,2.471497282385826111e-04,1.077380147762596607e-04,3.722823521457030438e-06
3.641728835646063089e-04,2.425478305667638779e-04,1.176845325971953571e-04,3.940519945899723098e-06
3.598262846935540438e-04,2.435708011034876108e-04,1.123615656979382038e-04,3.893912889907369390e-06
3.590204869396984577e-04,2.446409489493817091e-04,1.105084011214785278e-04,3.871135959343519062e-06
3.599021292757242918e-04,2.440130338072776794e-04,1.120822416851297021e-04,3.806855374932638370e-06
3.561084740795195103e-04,2.430229942547157407e-04,1.091610756702721119e-04,3.924427346646552905e-06
3.624568053055554628e-04,2.456305664964020252e-04,1.131932731368578970e-04,3.632974767242558300e-06
3.581347118597477674e-04,2.421163953840732574e-04,1.120635934057645500e-04,3.954711701226187870e-06
3.647174453362822533e-04,2.394725161138921976e-04,1.209099937113933265e-04,4.334914592618588358e-06
3.554289287421852350e-04,2.440538955852389336e-04,1.074525425792671740e-04,3.922486484952969477e-06
3.604229714255779982e-04,2.419049851596355438e-04,1.144192283391021192e-04,4.098752015124773607e-06
3.618454502429813147e-04,2.427143190288916230e-04,1.148680239566601813e-04,4.263098617229843512e-06
3.688002761919051409e-04,2.499948896002024412e-04,1.152184486272744834e-04,3.586937282307189889e-06
3.699519147630780935e-04,2.520334383007138968e-04,1.141237080446444452e-04,3.794751819441444241e-06
3.632344014476984739e-04,2.444319252390414476e-04,1.150405878433957696e-04,3.761876314456458203e-06
4.178014060016721487e-04,2.592184755485504866e-04,1.554990885779261589e-04,3.083843466811231337e-06
3.600889758672565222e-04,2.501977141946554184e-04,1.063143354258500040e-04,3.576930566850933246e-06
3.672928432933986187e-04,2.484853903297334909e-04,1.151479445979930460e-04,3.659529966171248816e-06
3.581814526114612818e-04,2.457556547597050667e-04,1.087090349756181240e-04,3.716759238159283996e-06
3.693932958412915468e-04,2.438328665448352695e-04,1.216760501847602427e-04,3.884379111696034670e-06
3.786596353165805340e-04,2.431065222481265664e-04,1.311711821472272277e-04,4.381932285468792543e-06
3.538401215337216854e-04,2.446758444420993328e-04,1.052101943059824407e-04,3.954069597966736183e-06
3.654093015938997269e-04,2.452681073918938637e-04,1.163144843303598464e-04,3.826727152045350522e-06
3.579254262149333954e-04,2.408225409453734756e-04,1.130478340201079845e-04,4.055026693094987422e-06
3.571277193259447813e-04,2.421963872620835900e-04,1.108598589780740440e-04,4.071489911439130083e-06
3.556417359504848719e-04,2.404105180175974965e-04,1.110833618440665305e-04,4.147835170442704111e-06
3.582309000194072723e-04,2.461147669237107038e-04,1.082590824807994068e-04,3.857045612676301971e-06
3.543092752806842327e-04,2.403573598712682724e-04,1.098091161111369729e-04,4.142811576457461342e-06
3.597691829781979322e-04,2.422187681077048182e-04,1.132537872763350606e-04,4.296618953958386555e-06
3.965313080698251724e-04,2.537708205636590719e-04,1.394247956341132522e-04,3.335713017804664560e-06
3.720387758221477270e-04,2.429692976875230670e-04,1.250666537089273334e-04,4.002838522865204141e-06
3.629174316301941872e-04,2.503726282157003880e-04,1.086438933270983398e-04,3.900904175679897889e-06
3.607632243074476719e-04,2.440861571813002229e-04,1.127985087805427611e-04,3.878560619341442361e-06
3.532706759870052338e-04,2.454988425597548485e-04,1.038849368342198431e-04,3.886912509187823161e-06
3.689660516101866961e-04,2.448206068947911263e-04,1.198554091388359666e-04,4.290041943022515625e-06
3.642121446318924427e-04,2.394738694420084357e-04,1.200082042487338185e-04,4.730059572466416284e-06
3.517220611684024334e-04,2.415284106973558664e-04,1.060178401530720294e-04,4.175808044237783179e-06
3.506875655148178339e-04,2.426831488264724612e-04,1.038920527207665145e-04,4.112367150810314342e-06
3.739573876373469830e-04,2.398657816229388118e-04,1.294591638725250959e-04,4.632446689356584102e-06
3.571317938622087240e-04,2.438052470097318292e-04,1.094347826438024640e-04,3.891759206453571096e-06
3.789690963458269835e-04,2.466499863658100367e-04,1.278153649764135480e-04,4.503731361182872206e-06
3.560992190614342690e-04,2.395801420789211988e-04,1.121360692195594311e-04,4.383009581943042576e-06
3.693186445161700249e-04,2.402308164164423943e-04,1.247817854164168239e-04,4.306042228563455865e-06
3.683137183543294668e-04,2.475835499353706837e-04,1.163651832030154765e-04,4.365002496342640370e-06
3.915706183761358261e-04,2.518388500902801752e-04,1.358023000648245215e-04,3.929482772946357727e-06
3.961742331739515066e-04,2.623880864121019840e-04,1.306910853600129485e-04,3.095045713052968495e-06
3.557192394509911537e-04,2.399204677203670144e-04,1.112818717956542969e-04,4.516900389717193320e-06
3.650452417787164450e-04,2.401905076112598181e-04,1.205942025990225375e-04,4.260528839949984103e-06
3.726768482010811567e-04,2.510804915800690651e-04,1.176876612589694560e-04,3.908694907295284793e-06
3.778149548452347517e-04,2.400581142865121365e-04,1.330549857812002301e-04,4.701857051259139553e-06
3.537246666382998228e-04,2.439903473714366555e-04,1.057014960679225624e-04,4.032833203382324427e-06
3.865833568852394819e-04,2.554036618676036596e-04,1.269813510589301586e-04,4.198338501737453043e-06
3.725332499016076326e-04,2.464350545778870583e-04,1.221900165546685457e-04,3.908190137735800818e-06
3.552036359906196594e-04,2.389891451457515359e-04,1.119420558097772300e-04,4.272434580343542621e-06
3.542535414453595877e-04,2.410413144389167428e-04,1.089443467208184302e-04,4.267859367246273905e-06
3.563344071153551340e-04,2.483517746441066265e-04,1.042024377966299653e-04,3.780212182391551323e-06
3.607891558203846216e-04,2.459596435073763132e-04,1.109947843360714614e-04,3.834707513306057081e-06
3.518511657603085041e-04,2.433698537060990930e-04,1.043470474542118609e-04,4.134246410103514791e-06
3.556096635293215513e-04,2.442809054628014565e-04,1.070396756404079497e-04,4.289092430553864688e-06
3.590949636418372393e-04,2.417135983705520630e-04,1.131231110775843263e-04,4.258268290868727490e-06
3.547439991962164640e-04,2.440825046505779028e-04,1.065526084857992828e-04,4.108866960450541228e-06
3.507171932142227888e-04,2.444770361762493849e-04,1.020287381834350526e-04,4.211420218780403957e-06
3.488716902211308479e-04,2.440987445879727602e-04,1.005923186312429607e-04,4.180630639893934131e-06
3.510742390062659979e-04,2.404278493486344814e-04,1.060834256350062788e-04,4.562944013741798699e-06
3.601000353228300810e-04,2.435756468912586570e-04,1.125206836150027812e-04,4.003695266874274239e-06
3.498684673104435205e-04,2.407459833193570375e-04,1.046213583322241902e-04,4.501115199673222378e-06
3.507804649416357279e-04,2.419587108306586742e-04,1.045664321281947196e-04,4.255326985003193840e-06
3.517134464345872402e-04,2.397935750195756555e-04,1.073980965884402394e-04,4.521773462329292670e-06
4.244580632075667381e-04,2.499591792002320290e-04,1.695110840955749154e-04,4.987828560842899606e-06
3.507751098368316889e-04,2.442169643472880125e-04,1.024283701553940773e-04,4.129761691729072481e-06
3.495191049296408892e-04,2.389861620031297207e-04,1.060730428434908390e-04,4.459913725440856069e-06
3.473422548267990351e-04,2.405472187092527747e-04,1.023822915158234537e-04,4.412751422933069989e-06
3.496251592878252268e-04,2.399359073024243116e-04,1.051183135132305324e-04,4.570923465507803485e-06
3.494554257486015558e-04,2.426470891805365682e-04,1.026104364427737892e-04,4.197900125291198492e-06
3.566063242033123970e-04,2.469236205797642469e-04,1.057556582964025438e-04,3.927035777451237664e-06
3.682491951622068882e-04,2.431033935863524675e-04,1.206729721161536872e-04,4.472829004953382537e-06
3.515633288770914078e-04,2.419199736323207617e-04,1.052516308845952153e-04,4.391710717754904181e-06
3.474270342849195004e-04,2.411062450846657157e-04,1.018033945001661777e-04,4.517376510193571448e-06
3.681137459352612495e-04,2.377559139858931303e-04,1.256150426343083382e-04,4.742785222333623096e-06
3.580412885639816523e-04,2.448444138281047344e-04,1.091455123969353735e-04,4.051361429446842521e-06
3.466170164756476879e-04,2.413118054391816258e-04,1.010248233797028661e-04,4.280376742826774716e-06
3.461418673396110535e-04,2.391671878285706043e-04,1.024024677462875843e-04,4.572200396069092676e-06
3.555683942977339029e-04,2.426251739962026477e-04,1.086279153241775930e-04,4.315304522606311366e-06
3.452777746133506298e-04,2.381372469244524837e-04,1.025595702230930328e-04,4.580955192068358883e-06
3.514465643092989922e-04,2.376737538725137711e-04,1.089310608222149312e-04,4.841740064875921234e-06
3.564819344319403172e-04,2.405812119832262397e-04,1.111918390961363912e-04,4.708897449745563790e-06
3.628151316661387682e-04,2.381495287409052253e-04,1.197656529257073998e-04,4.899955456494353712e-06
3.498121513985097408e-04,2.420234231976792216e-04,1.035230379784479737e-04,4.265695224603405222e-06
3.545212675817310810e-04,2.385672851232811809e-04,1.110091106966137886e-04,4.944854936184128746e-06
3.537296142894774675e-04,2.449525927659124136e-04,1.044493183144368231e-04,4.327719580032862723e-06
3.626141988206654787e-04,2.423465921310707927e-04,1.157340520876459777e-04,4.533566880127182230e-06
3.521969483699649572e-04,2.389793080510571599e-04,1.083359748008660972e-04,4.881660515820840374e-06
3.447484632488340139e-04,2.371929149376228452e-04,1.028020633384585381e-04,4.753509529109578580e-06
3.583059005904942751e-04,2.444179262965917587e-04,1.092206584871746600e-04,4.667328994401032105e-06
3.636041947174817324e-04,2.400385710643604398e-04,1.184962820843793452e-04,5.069322014605859295e-06
3.441555600147694349e-04,2.403063699603080750e-04,9.934138506650924683e-05,4.507800440478604287e-06
3.444081230554729700e-04,2.401453530183061957e-04,9.972582483896985650e-05,4.536942014965461567e-06
3.731582255568355322e-04,2.421896497253328562e-04,1.262036530533805490e-04,4.764920049638021737e-06
4.315450787544250488e-04,2.514491498004645109e-04,1.743080647429451346e-04,5.787883310404140502e-06
3.458295832388103008e-04,2.394636685494333506e-04,1.019005067064426839e-04,4.465398433239897713e-06
3.478221769910305738e-04,2.358772908337414265e-04,1.071563820005394518e-04,4.788512342202011496e-06
3.658587811514735222e-04,2.439413219690322876e-04,1.176203295472078025e-04,4.297110081097343937e-06
3.473452816251665354e-04,2.412024332443252206e-04,1.015430098050273955e-04,4.599818566930480301e-06
3.505850036162883043e-04,2.412753092357888818e-04,1.046020915964618325e-04,4.707606876763748005e-06
3.798452089540660381e-04,2.455727953929454088e-04,1.292958331760019064e-04,4.976569016434950754e-06
3.741439722944051027e-04,2.419178927084431052e-04,1.278802374145016074e-04,4.345854904386214912e-06
3.845334576908499002e-04,2.453353663440793753e-04,1.340815360890701413e-04,5.116529791848734021e-06
3.929877129849046469e-04,2.462427364662289619e-04,1.412483252352103591e-04,5.496631274581886828e-06
4.240635607857257128e-04,2.482421405147761106e-04,1.704019814496859908e-04,5.419457920652348548e-06
3.431695513427257538e-04,2.405656123301014304e-04,9.804937144508585334e-05,4.554589395411312580e-06
3.510643728077411652e-04,2.397332718828693032e-04,1.064890529960393906e-04,4.842059752263594419e-06
3.447553608566522598e-04,2.421771641820669174e-04,9.817232057685032487e-05,4.405869731272105128e-06
3.851371584460139275e-04,2.403626858722418547e-04,1.400978653691709042e-04,4.676599928643554449e-06
3.428724012337625027e-04,2.384809922659769654e-04,9.953961853170767426e-05,4.851778612646739930e-06
3.424632013775408268e-04,2.401206584181636572e-04,9.764685819391161203e-05,4.695683401223504916e-06
3.452463133726269007e-04,2.420775854261592031e-04,9.852205403149127960e-05,4.646698471333365887e-06
3.478928410913795233e-04,2.428774896543473005e-04,1.004808946163393557e-04,4.534469098871340975e-06
3.429896023590117693e-04,2.389894943917170167e-04,9.932371176546439528e-05,4.676415301219094545e-06
3.566631639841943979e-04,2.395568008068948984e-04,1.118827422033064067e-04,5.223615062277531251e-06
3.867161576636135578e-04,2.474824141245335340e-04,1.341031020274385810e-04,5.130666977493092418e-06
4.166441503912210464e-04,2.761722716968506575e-04,1.372734986944124103e-04,3.198403646820224822e-06
3.448749775998294353e-04,2.394003240624442697e-04,1.006626189337112010e-04,4.812026872968999669e-06
3.424476017244160175e-04,2.391749731032177806e-04,9.838103142101317644e-05,4.891594471700955182e-06
3.429098287597298622e-04,2.393839386058971286e-04,9.892312664305791259e-05,4.602776243700645864e-06
3.562840574886649847e-04,2.318273618584498763e-04,1.191328556160442531e-04,5.323836830939399078e-06
3.451091761235147715e-04,2.436033246340230107e-04,9.699015936348587275e-05,4.515704858931712806e-06
3.623747033998370171e-04,2.520139387343078852e-04,1.063986128428950906e-04,3.962150003644637764e-06
3.404517192393541336e-04,2.393404720351099968e-04,9.637707989895716310e-05,4.734180492960149422e-06
3.441605658736079931e-04,2.345804095966741443e-04,1.044904565787874162e-04,5.089712431072257459e-06
3.430827637203037739e-04,2.375878393650054932e-04,1.007434475468471646e-04,4.751500910060713068e-06
3.957854059990495443e-04,2.524816663935780525e-04,1.392889826092869043e-04,4.014747446490218863e-06
3.487865324132144451e-04,2.438443916616961360e-04,1.004723526421003044e-04,4.469790837902110070e-06
3.424386377446353436e-04,2.417337673250585794e-04,9.612314170226454735e-05,4.581722805596655235e-06
3.404984890948981047e-04,2.393018075963482261e-04,9.638551273383200169e-05,4.811181042896350846e-06
3.501427418086677790e-04,2.392861351836472750e-04,1.057599583873525262e-04,5.096639142720960081e-06
3.434681857470422983e-04,2.402127283858135343e-04,9.844518353929743171e-05,4.810287009604508057e-06
3.403091104701161385e-04,2.410607703495770693e-04,9.448275523027405143e-05,4.765571702591842040e-06
3.421359870117157698e-04,2.374742907704785466e-04,9.975826833397150040e-05,4.903436547465389594e-06
3.413237573113292456e-04,2.378385106567293406e-04,9.853962546912953258e-05,4.945628006680635735e-06
3.439138527028262615e-04,2.364105748711153865e-04,1.023472796077840030e-04,5.156004135642433539e-06
3.477755235508084297e-04,2.413286420051008463e-04,1.016911628539673984e-04,4.755710961035219952e-06
3.633003507275134325e-04,2.424119738861918449e-04,1.162710468634031713e-04,4.617313152266433463e-06
3.509898087941110134e-04,2.384948893450200558e-04,1.072187369572930038e-04,5.276179308566497639e-06
3.487574285827577114e-04,2.473909989930689335e-04,9.682265226729214191e-05,4.543775503407232463e-06
3.409669734537601471e-04,2.386689884588122368e-04,9.737396612763404846e-05,4.924008862872142345e-06
3.403084992896765471e-04,2.364074025535956025e-04,9.881953155854716897e-05,5.081552899355301633e-06
3.504046762827783823e-04,2.339581405976787210e-04,1.111231395043432713e-04,5.323404820956056938e-06
3.603097575251013041e-04,2.446555590722709894e-04,1.112707541324198246e-04,4.383430677989963442e-06
3.408633638173341751e-04,2.367605338804423809e-04,9.900036093313246965e-05,5.102481736685149372e-06
3.394498780835419893e-04,2.387948334217071533e-04,9.564759966451674700e-05,5.007454547012457624e-06
3.415659302845597267e-04,2.392087480984628201e-04,9.729524754220619798e-05,5.061937372374814004e-06
3.572369751054793596e-04,2.436697104712948203e-04,1.090242221835069358e-04,4.543045633909059688e-06
3.538212622515857220e-04,2.444254641886800528e-04,1.049093698384240270e-04,4.486424131755484268e-06
4.069143615197390318e-04,2.533074293751269579e-04,1.491638977313414216e-04,4.443016678123967722e-06
3.385802556294947863e-04,2.381574740866199136e-04,9.540432802168652415e-05,5.018464889872120693e-06
3.402231668587774038e-04,2.372288290644064546e-04,9.798487008083611727e-05,5.009470896766288206e-06
3.409888595342636108e-04,2.390420413576066494e-04,9.682682866696268320e-05,5.119992692925734445e-06
3.544706851243972778e-04,2.460137184243649244e-04,1.038664850057102740e-04,4.590497155732009560e-06
3.497579891700297594e-04,2.386858686804771423e-04,1.059628120856359601e-04,5.109327048558043316e-06
3.978648455813527107e-04,2.451870241202414036e-04,1.468228729208931327e-04,5.854945811734069139e-06
3.390627098269760609e-04,2.396102790953591466e-04,9.444703755434602499e-05,5.005379989597713575e-06
3.397198161110281944e-04,2.367603010497987270e-04,9.777179366210475564e-05,5.187731858313782141e-06
3.387397737242281437e-04,2.377171767875552177e-04,9.602354111848399043e-05,4.999050815968075767e-06
3.605281526688486338e-04,2.356800396228209138e-04,1.192340423585847020e-04,5.614057499769842252e-06
3.380591806489974260e-04,2.406821149634197354e-04,9.250601578969508410e-05,4.871055352850817144e-06
3.531935217324644327e-04,2.419796946924179792e-04,1.064617681549862027e-04,4.752034783450653777e-06
3.378798137418925762e-04,2.394099137745797634e-04,9.346772276330739260e-05,5.002186298952437937e-06
3.430246433708816767e-04,2.387710264883935452e-04,9.934413537848740816e-05,4.909495601168600842e-06
3.478083526715636253e-04,2.419153170194476843e-04,1.007944374578073621e-04,5.098576366435736418e-06
3.473722317721694708e-04,2.410128654446452856e-04,1.015818706946447492e-04,4.777473350259242579e-06
3.696260682772845030e-04,2.364066167501732707e-04,1.271043438464403152e-04,6.115080850577214733e-06
3.424366004765033722e-04,2.411497262073680758e-04,9.649953426560387015e-05,4.787345005752285942e-06
3.468461509328335524e-04,2.397479984210804105e-04,1.019125920720398426e-04,5.185569534660317004e-06
3.437671402934938669e-04,2.409852022537961602e-04,9.779829997569322586e-05,4.983642156730638817e-06
3.443901950959116220e-04,2.410008746664971113e-04,9.830581257119774818e-05,5.083514679427025840e-06
3.433240926824510098e-04,2.374752511968836188e-04,1.008231556625105441e-04,5.025680820835987106e-06
3.493865078780800104e-04,2.384448307566344738e-04,1.060227878042496741e-04,4.918897957395529374e-06
3.372654027771204710e-04,2.375461481278762221e-04,9.452937956666573882e-05,5.189892817725194618e-06
3.426601178944110870e-04,2.419967495370656252e-04,9.581781341694295406e-05,4.845563125854823738e-06
3.452499513514339924e-04,2.383610990364104509e-04,1.015738453133963048e-04,5.315006546879885718e-06
3.763656713999807835e-04,2.469455648679286242e-04,1.249151682714000344e-04,4.504921889747492969e-06
3.710142627824097872e-04,2.508321485947817564e-04,1.150684693129733205e-04,5.113642600917955860e-06
3.396084939595311880e-04,2.410002198303118348e-04,9.370945917908102274e-05,4.898824045085348189e-06
3.693964099511504173e-04,2.465882571414113045e-04,1.182659761980175972e-04,4.542185251921182498e-06
3.388142504263669252e-04,2.417086798232048750e-04,9.214868623530492187e-05,4.956881639373023063e-06
3.421225119382143021e-04,2.403526159469038248e-04,9.683099779067561030e-05,4.938894107908708975e-06
3.360282862558960915e-04,2.380800433456897736e-04,9.273113391827791929e-05,5.217083526076748967e-06
3.417546395212411880e-04,2.370204310864210129e-04,9.956860594684258103e-05,5.165600214240839705e-06
3.432390512898564339e-04,2.344785898458212614e-04,1.033348016790114343e-04,5.425663857749896124e-06
3.761523112189024687e-04,2.465870638843625784e-04,1.249974448001012206e-04,4.567821633827406913e-06
3.403141454327851534e-04,2.389452856732532382e-04,9.622507786843925714e-05,5.143770522408885881e-06
3.368200268596410751e-04,2.376151824137195945e-04,9.390220657223835588e-05,5.302637873683124781e-06
3.395522944629192352e-04,2.413746697129681706e-04,9.294391929870471358e-05,5.233706360741052777e-06
3.426599432714283466e-04,2.389077417319640517e-04,9.867917106021195650e-05,5.073020020063268021e-06
3.411309444345533848e-04,2.401983365416526794e-04,9.590361150912940502e-05,5.028984560340177268e-06
3.405062016099691391e-04,2.427547879051417112e-04,9.277810022467747331e-05,4.973310751665849239e-06
3.488039073999971151e-04,2.405484410701319575e-04,1.030514249578118324e-04,5.204040007811272517e-06
3.490762901492416859e-04,2.490834740456193686e-04,9.539786697132512927e-05,4.594933670887257904e-06
4.117945500183850527e-04,2.522031427361071110e-04,1.536977797513827682e-04,5.893626621400471777e-06
3.368559991940855980e-04,2.390254667261615396e-04,9.256692283088341355e-05,5.263597358862170950e-06
3.526497457642108202e-04,2.437842922518029809e-04,1.039576163748279214e-04,4.907823495159391314e-06
3.444748872425407171e-04,2.402526151854544878e-04,9.867149492492899299e-05,5.550760761252604425e-06
3.356676024850457907e-04,2.384328836342319846e-04,9.188870899379253387e-05,5.345985755411675200e-06
3.366568416822701693e-04,2.403886173851788044e-04,9.109492384595796466e-05,5.173301360628101975e-06
3.390186175238341093e-04,2.387997665209695697e-04,9.477055573370307684e-05,5.448292995424708351e-06
3.390819183550775051e-04,2.398332580924034119e-04,9.386829333379864693e-05,5.380362836149288341e-06
3.407284966669976711e-04,2.393670001765713096e-04,9.623007645132020116e-05,5.131415036885300651e-06
3.417778061702847481e-04,2.373686002101749182e-04,9.919223521137610078e-05,5.216974841459887102e-06
3.390701313037425280e-04,2.348884881939738989e-04,9.868524648481979966e-05,5.496415724337566644e-06
3.616491158027201891e-04,2.332474250579252839e-04,1.221043348778039217e-04,6.297335403360193595e-06
3.946608339902013540e-04,2.449602179694920778e-04,1.446673268219456077e-04,5.033317847846774384e-06
3.451172087807208300e-04,2.421817916911095381e-04,9.745426359586417675e-05,5.481149855768308043e-06
3.426773182582110167e-04,2.459929382894188166e-04,9.167403186438605189e-05,5.010333097743568942e-06
3.359394613653421402e-04,2.413259062450379133e-04,8.939168037613853812e-05,5.221878836891846731e-06
4.114823241252452135e-04,2.485690347384661436e-04,1.569528831169009209e-04,5.960419457551324740e-06
3.348072932567447424e-04,2.381885860813781619e-04,9.118903108173981309e-05,5.429656994238030165e-06
3.365055599715560675e-04,2.408924774499610066e-04,9.043384488904848695e-05,5.179234449315117672e-06
3.367636236362159252e-04,2.389671572018414736e-04,9.255500481231138110e-05,5.241466169536579400e-06
3.389481280464679003e-04,2.343037631362676620e-04,9.893070819089189172e-05,5.713676273444434628e-06
3.362057323101907969e-04,2.360034268349409103e-04,9.469192445976659656e-05,5.510376013262430206e-06
3.409632190596312284e-04,2.430431923130527139e-04,9.260266233468428254e-05,5.317358500178670511e-06
3.524378698784857988e-04,2.361304213991388679e-04,1.108069118345156312e-04,5.500544830283615738e-06
3.543752827681601048e-04,2.398706856183707714e-04,1.087841374101117253e-04,5.720471563108731061e-06
3.372102801222354174e-04,2.351410657865926623e-04,9.641476208344101906e-05,5.654429969581542537e-06


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.0001_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
1.543665409088134766e+00,1.818486601114273071e-01,1.361816763877868652e+00,0.000000000000000000e+00
8.317631669342517853e-03,3.285069484263658524e-03,5.028024781495332718e-03,4.537704626272898167e-06
4.072512034326791763e-03,1.953392988070845604e-03,2.115627750754356384e-03,3.491172492431360297e-06
2.863618545234203339e-03,1.409398391842842102e-03,1.450827578082680702e-03,3.392536882529384457e-06
2.158021321520209312e-03,1.049038721248507500e-03,1.105627045035362244e-03,3.355634135004947893e-06
1.692847814410924911e-03,8.184353937394917011e-04,8.713365532457828522e-04,3.075949962294544093e-06
1.423209905624389648e-03,6.887463969178497791e-04,7.314380491152405739e-04,3.025387968591530807e-06
1.343766460195183754e-03,6.249771686270833015e-04,7.160896784625947475e-04,2.699722244869917631e-06
1.179762301035225391e-03,5.591594381257891655e-04,6.168612162582576275e-04,3.741717591765336692e-06
1.013037865050137043e-03,5.042314878664910793e-04,5.059562390670180321e-04,2.850148575817001984e-06
8.878541411831974983e-04,4.567542637232691050e-04,4.281702858861535788e-04,2.929565880549489520e-06
8.130847709253430367e-04,4.129045701120048761e-04,3.972618433181196451e-04,2.918358177339541726e-06
7.796069839969277382e-04,3.875166876241564751e-04,3.899089933838695288e-04,2.181245463361847214e-06
8.944690343923866749e-04,3.867933119181543589e-04,5.054285284131765366e-04,2.247196562166209333e-06
6.401814171113073826e-04,3.286210994701832533e-04,3.085486532654613256e-04,3.011672788488795049e-06
5.933256470598280430e-04,3.157130267936736345e-04,2.748112892732024193e-04,2.801356686177314259e-06
5.656825960613787174e-04,3.110148827545344830e-04,2.522579452488571405e-04,2.409757826171698980e-06
5.420767702162265778e-04,2.926806337200105190e-04,2.462072588969022036e-04,3.188862365277600475e-06
5.357082700356841087e-04,2.942744176834821701e-04,2.383616374572739005e-04,3.072210120080853812e-06
5.269699031487107277e-04,2.903957793023437262e-04,2.337659680051729083e-04,2.808156750688795000e-06
4.845694929827004671e-04,2.889987372327595949e-04,1.931267470354214311e-04,2.443989160383353010e-06
4.868232063017785549e-04,2.833081525750458241e-04,2.005294663831591606e-04,2.985599167004693300e-06
4.764379409607499838e-04,2.743727527558803558e-04,1.988602889468893409e-04,3.204891299901646562e-06
4.714786773547530174e-04,2.752870495896786451e-04,1.931740553118288517e-04,3.017567678398336284e-06
4.900638014078140259e-04,2.722835342865437269e-04,2.144743775716051459e-04,3.305917289253557101e-06
4.604833666235208511e-04,2.677116135600954294e-04,1.898664049804210663e-04,2.905356268456671387e-06
4.306490300223231316e-04,2.641893515828996897e-04,1.635109074413776398e-04,2.948780092992819846e-06
4.281763394828885794e-04,2.634346892591565847e-04,1.619180402485653758e-04,2.823618615366285667e-06
4.281936271581798792e-04,2.628877118695527315e-04,1.623042335268110037e-04,3.001672666869126260e-06
4.228485049679875374e-04,2.626469940878450871e-04,1.575678470544517040e-04,2.633666099427500740e-06
4.412820562720298767e-04,2.597415004856884480e-04,1.779705344233661890e-04,3.570015678633353673e-06
4.156996437814086676e-04,2.565475588198751211e-04,1.558907533762976527e-04,3.261334541093674488e-06
4.273711529094725847e-04,2.580260916147381067e-04,1.662110880715772510e-04,3.133996642645797692e-06
4.044485394842922688e-04,2.549081982579082251e-04,1.462104410165920854e-04,3.329887476866133511e-06
3.959223977290093899e-04,2.549584314692765474e-04,1.378230954287573695e-04,3.140890157737885602e-06
3.929507802240550518e-04,2.546162577345967293e-04,1.353258267045021057e-04,3.008684643646120094e-06
3.924778429791331291e-04,2.522628055885434151e-04,1.369300589431077242e-04,3.284965487182489596e-06
3.887421626131981611e-04,2.564417081885039806e-04,1.292420056415721774e-04,3.058426727875485085e-06
4.075901233591139317e-04,2.594542456790804863e-04,1.455131132388487458e-04,2.622775127747445367e-06
4.368401423562318087e-04,2.572207595221698284e-04,1.766424393281340599e-04,2.976948508148780093e-06
3.926948120351880789e-04,2.501228300388902426e-04,1.388483069604262710e-04,3.723677309608319774e-06
3.975895815528929234e-04,2.532022772356867790e-04,1.408034440828487277e-04,3.583838179110898636e-06
3.872802190016955137e-04,2.488302707206457853e-04,1.349209778709337115e-04,3.528986553646973334e-06
3.861722361762076616e-04,2.532162761781364679e-04,1.297563139814883471e-04,3.199657612640294246e-06
3.782938292715698481e-04,2.516141976229846478e-04,1.235854870174080133e-04,3.094149860771722160e-06
4.060588544234633446e-04,2.475900400895625353e-04,1.545208942843601108e-04,3.947929599235067144e-06
3.754869103431701660e-04,2.486158336978405714e-04,1.234655064763501287e-04,3.405547204238246195e-06
3.697689680848270655e-04,2.477244415786117315e-04,1.186545487144030631e-04,3.389992116353823803e-06
3.687245771288871765e-04,2.469717583153396845e-04,1.180500985356047750e-04,3.702711182995699346e-06
4.054024757351726294e-04,2.554825623519718647e-04,1.461814681533724070e-04,3.738442046596901491e-06
3.923558979295194149e-04,2.524952869862318039e-04,1.366946235066279769e-04,3.165970383633975871e-06
3.821766295004636049e-04,2.451282052788883448e-04,1.332408282905817032e-04,3.807597067861934192e-06
3.645258839242160320e-04,2.466309524606913328e-04,1.142040709964931011e-04,3.690857965921168216e-06
3.609795530792325735e-04,2.434391353745013475e-04,1.136996070272289217e-04,3.840809313260251656e-06
3.706170537043362856e-04,2.522882132325321436e-04,1.149349263869225979e-04,3.393920223970781080e-06
3.645839169621467590e-04,2.412550820736214519e-04,1.192043346236459911e-04,4.124518000026000664e-06
3.590204869396984577e-04,2.446409489493817091e-04,1.105084011214785278e-04,3.871135959343519062e-06
3.647174453362822533e-04,2.394725161138921976e-04,1.209099937113933265e-04,4.334914592618588358e-06
3.699519147630780935e-04,2.520334383007138968e-04,1.141237080446444452e-04,3.794751819441444241e-06
3.581814526114612818e-04,2.457556547597050667e-04,1.087090349756181240e-04,3.716759238159283996e-06
3.579254262149333954e-04,2.408225409453734756e-04,1.130478340201079845e-04,4.055026693094987422e-06
3.597691829781979322e-04,2.422187681077048182e-04,1.132537872763350606e-04,4.296618953958386555e-06
3.532706759870052338e-04,2.454988425597548485e-04,1.038849368342198431e-04,3.886912509187823161e-06
3.739573876373469830e-04,2.398657816229388118e-04,1.294591638725250959e-04,4.632446689356584102e-06
3.683137183543294668e-04,2.475835499353706837e-04,1.163651832030154765e-04,4.365002496342640370e-06
3.726768482010811567e-04,2.510804915800690651e-04,1.176876612589694560e-04,3.908694907295284793e-06
3.552036359906196594e-04,2.389891451457515359e-04,1.119420558097772300e-04,4.272434580343542621e-06
3.556096635293215513e-04,2.442809054628014565e-04,1.070396756404079497e-04,4.289092430553864688e-06
3.510742390062659979e-04,2.404278493486344814e-04,1.060834256350062788e-04,4.562944013741798699e-06
4.244580632075667381e-04,2.499591792002320290e-04,1.695110840955749154e-04,4.987828560842899606e-06
3.494554257486015558e-04,2.426470891805365682e-04,1.026104364427737892e-04,4.197900125291198492e-06
3.681137459352612495e-04,2.377559139858931303e-04,1.256150426343083382e-04,4.742785222333623096e-06
3.452777746133506298e-04,2.381372469244524837e-04,1.025595702230930328e-04,4.580955192068358883e-06
3.545212675817310810e-04,2.385672851232811809e-04,1.110091106966137886e-04,4.944854936184128746e-06
3.583059005904942751e-04,2.444179262965917587e-04,1.092206584871746600e-04,4.667328994401032105e-06
4.315450787544250488e-04,2.514491498004645109e-04,1.743080647429451346e-04,5.787883310404140502e-06
3.505850036162883043e-04,2.412753092357888818e-04,1.046020915964618325e-04,4.707606876763748005e-06
4.240635607857257128e-04,2.482421405147761106e-04,1.704019814496859908e-04,5.419457920652348548e-06
3.428724012337625027e-04,2.384809922659769654e-04,9.953961853170767426e-05,4.851778612646739930e-06
3.566631639841943979e-04,2.395568008068948984e-04,1.118827422033064067e-04,5.223615062277531251e-06
3.429098287597298622e-04,2.393839386058971286e-04,9.892312664305791259e-05,4.602776243700645864e-06
3.441605658736079931e-04,2.345804095966741443e-04,1.044904565787874162e-04,5.089712431072257459e-06
3.404984890948981047e-04,2.393018075963482261e-04,9.638551273383200169e-05,4.811181042896350846e-06
3.413237573113292456e-04,2.378385106567293406e-04,9.853962546912953258e-05,4.945628006680635735e-06
3.487574285827577114e-04,2.473909989930689335e-04,9.682265226729214191e-05,4.543775503407232463e-06
3.408633638173341751e-04,2.367605338804423809e-04,9.900036093313246965e-05,5.102481736685149372e-06
4.069143615197390318e-04,2.533074293751269579e-04,1.491638977313414216e-04,4.443016678123967722e-06
3.497579891700297594e-04,2.386858686804771423e-04,1.059628120856359601e-04,5.109327048558043316e-06
3.605281526688486338e-04,2.356800396228209138e-04,1.192340423585847020e-04,5.614057499769842252e-06
3.478083526715636253e-04,2.419153170194476843e-04,1.007944374578073621e-04,5.098576366435736418e-06
3.437671402934938669e-04,2.409852022537961602e-04,9.779829997569322586e-05,4.983642156730638817e-06
3.426601178944110870e-04,2.419967495370656252e-04,9.581781341694295406e-05,4.845563125854823738e-06
3.693964099511504173e-04,2.465882571414113045e-04,1.182659761980175972e-04,4.542185251921182498e-06
3.432390512898564339e-04,2.344785898458212614e-04,1.033348016790114343e-04,5.425663857749896124e-06
3.426599432714283466e-04,2.389077417319640517e-04,9.867917106021195650e-05,5.073020020063268021e-06
4.117945500183850527e-04,2.522031427361071110e-04,1.536977797513827682e-04,5.893626621400471777e-06
3.366568416822701693e-04,2.403886173851788044e-04,9.109492384595796466e-05,5.173301360628101975e-06
3.390701313037425280e-04,2.348884881939738989e-04,9.868524648481979966e-05,5.496415724337566644e-06
3.359394613653421402e-04,2.413259062450379133e-04,8.939168037613853812e-05,5.221878836891846731e-06
3.389481280464679003e-04,2.343037631362676620e-04,9.893070819089189172e-05,5.713676273444434628e-06
3.372102801222354174e-04,2.351410657865926623e-04,9.641476208344101906e-05,5.654429969581542537e-06


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
4.891854021316906220e-02
5.117888611891228262e-02
5.139881137825565161e-02
5.111305791407395882e-02
5.087259678149626263e-02
5.065103258551260229e-02
5.043513380170378674e-02
5.022822304946114591e-02
5.004268003709047563e-02
4.988649372252895037e-02
4.975710961789800435e-02
4.964550140937298156e-02
4.954204542840654618e-02
4.944073707216316976e-02
4.933913339848426671e-02
4.923599363064578432e-02
4.913120146821675638e-02
4.902496003070162117e-02
4.891651497919377589e-02
4.871464177969893339e-02
4.861943949633323880e-02
4.848188906245717161e-02
4.839673932569990566e-02
4.827817923693845242e-02
4.814784616970368969e-02
4.806189873977185362e-02
4.799764823165929284e-02
4.799138776779470622e-02
4.790103554169980460e-02
4.781387265578665446e-02
4.766672304640977992e-02
4.752794870487107859e-02
4.743981813777779083e-02
4.740465215540653338e-02
4.742433358956790052e-02
4.715135194767016563e-02
4.705244245482560761e-02
4.699372861797390666e-02
4.686527101563382064e-02
4.671356097400425345e-02
4.661216411004737853e-02
4.641766018144155570e-02
4.637449002949487614e-02
4.645625223420624117e-02
4.631165152469428337e-02
4.630310402938765668e-02
4.611285579457660017e-02
4.593556758893610481e-02
4.611133092660251592e-02
4.608910858498454360e-02
4.602835155799460398e-02
4.600258182113353689e-02
4.599366556225426006e-02
4.580457962406656036e-02
4.573944128345726334e-02
4.574250303806242507e-02
4.569534251798575142e-02
4.549975426183092142e-02
4.546149745759536787e-02
4.548474308305288510e-02
4.546668779229070395e-02
4.525415223721165892e-02
4.514521815912941882e-02
4.504713703622465620e-02
4.499423377525045564e-02
4.503243513801246517e-02
4.496720349076165774e-02
4.483061050935217839e-02
4.474057015702539997e-02
4.463611550815239221e-02
4.454705664699024764e-02
4.462846791242031097e-02
4.460349194052944111e-02
4.460323876935889248e-02
4.456283302637457228e-02
4.457620121287547005e-02
4.459091516494980562e-02
4.456669918996859769e-02
4.448119694669898372e-02
4.451724708560237526e-02
4.449398526954580907e-02
4.433979887258950037e-02
4.430985776014221417e-02
4.429548672194371511e-02
4.433758024709740647e-02
4.424843355867357636e-02
4.405039700332667035e-02
4.389872730877053542e-02
4.383299169235213566e-02
4.376760553237157153e-02
4.371918541449101858e-02
4.369468081340140142e-02
4.360354296436712990e-02
4.355596147051109951e-02
4.352475231328258726e-02
4.349224801356547931e-02
4.349812027784265983e-02
4.340947152549178706e-02
4.334811830244295061e-02
4.335679055149573025e-02
4.330166491250771188e-02
4.320013267422348480e-02
4.316904516071551345e-02
4.320513526376761060e-02
4.322569463447431537e-02
4.323252942873473392e-02
4.328666736167294249e-02
4.325874907201552461e-02
4.323513999185659568e-02
4.319505943257669761e-02
4.302224844002385667e-02
4.299954508359555422e-02
4.303438283828318889e-02
4.302626656289110230e-02
4.305424907909650295e-02
4.306650286077618600e-02
4.311871233787597374e-02
4.308404680134542142e-02
4.310803164220705641e-02
4.305198178098400275e-02
4.298522617077319558e-02
4.294690069723356568e-02
4.291106817346918706e-02
4.286085339941902300e-02
4.283366861618801563e-02
4.280944303837426468e-02
4.281064770861274515e-02
4.272016229646014018e-02
4.267976041787943653e-02
4.267862161005041982e-02
4.268418306839517201e-02
4.263596057217739627e-02
4.257226075682857269e-02
4.252870468401825921e-02
4.246434366080689693e-02
4.250864486654104546e-02
4.248608354754028482e-02
4.248219656444979925e-02
4.246341154599178602e-02
4.251305245816474482e-02
4.248001794466246817e-02
4.242552843836033122e-02
4.239398961638147362e-02
4.232427090719518420e-02
4.227854707882783281e-02
4.220859079864557745e-02
4.218432223528791741e-02
4.217642880578862524e-02
4.213753623581397573e-02
4.216636254015364987e-02
4.221398804634713536e-02
4.221784595224643138e-02
4.218794002347633909e-02
4.213535637260817923e-02
4.218148656655253820e-02
4.219396208350445487e-02
4.219873635232522513e-02
4.220189361159894931e-02
4.220138465916684067e-02
4.218293271243154369e-02
4.219128847772382618e-02
4.219631273005503697e-02
4.215600252980213070e-02
4.215660039812312021e-02
4.210466883862410553e-02
4.214630704246976473e-02
4.207046415563750474e-02
4.205948820347257811e-02
4.200422868415974731e-02
4.194070465692707056e-02
4.188531760956913652e-02
4.186872557838169917e-02
4.181546628894253909e-02
4.180917531023966432e-02
4.176737940038392077e-02
4.176077453502841097e-02
4.166088709880946123e-02
4.163346964272218731e-02
4.160696865379850257e-02
4.162279519595774718e-02
4.162983862448526445e-02
4.169028033376120934e-02
4.170639486676793600e-02
4.167825738183719708e-02
4.164581022086805140e-02
4.167421264540766002e-02
4.163981232914719388e-02
4.162438101521264561e-02
4.164166168967534803e-02
4.155816570516553815e-02
4.150368606284581680e-02
4.151652228522116628e-02
4.155083835772174078e-02
4.155105829500672227e-02
4.152587281269174563e-02
4.152328936172716700e-02
4.146282603286541302e-02
4.146795258253020700e-02
4.147716810957673833e-02
4.147624468425663985e-02
4.143745769038996440e-02
4.138335925648985864e-02
4.141285248739027397e-02
4.143788472039437731e-02
4.142957932103646934e-02
4.143324755704461126e-02
4.146300151396290629e-02
4.146818278511554823e-02
4.145234635903673193e-02
4.145048153064279789e-02
4.153101961085954585e-02
4.151154896547159384e-02
4.148161373584249856e-02
4.152218892821150920e-02
4.152101556761011308e-02
4.150449387751445340e-02
4.148123626904176575e-02
4.149675027079624545e-02
4.146271372457326077e-02
4.140132821944254859e-02
4.139063749982789531e-02
4.140829405147792436e-02
4.140437336708632093e-02
4.134553397286092752e-02
4.132753511712747990e-02
4.128737626200845723e-02
4.130900424500805884e-02
4.128792608712832796e-02
4.134298712216876587e-02
4.131839187339490793e-02
4.127437710915498464e-02
4.126909816314307256e-02
4.127969909257226538e-02
4.128766950298357052e-02
4.125984039525587566e-02
4.125499415599901548e-02
4.123819509654229332e-02
4.127141545395433125e-02
4.125958363645246263e-02
4.122089919825601412e-02
4.121578569956477200e-02
4.120284024685560292e-02
4.116499190458684787e-02
4.115425534961592025e-02
4.112397369739031333e-02
4.110779935257757867e-02
4.113874801964109013e-02
4.109678724753616785e-02
4.107725389570122954e-02
4.108574952318110041e-02
4.104860716727305736e-02
4.104349773068273477e-02
4.102229166346716555e-02
4.100893596191999141e-02
4.106715774020898435e-02
4.106522439193818069e-02
4.110563001997097343e-02
4.109556349815868953e-02
4.104762872324101142e-02
4.105306517356438478e-02
4.103912378591975663e-02
4.102975312501960098e-02
4.104215326031843136e-02
4.102366941900811859e-02
4.101280077793016676e-02
4.102542169828993224e-02
4.102954032403704349e-02
4.099531607551339801e-02
4.098551928213137879e-02
4.096239189044775797e-02
4.092990199360689585e-02
4.092582312016786183e-02
4.089263516431355244e-02
4.086092743331375815e-02
4.090358411866211463e-02
4.090442797593325103e-02
4.089435178065274623e-02
4.090032236834863916e-02
4.089689383467354916e-02
4.089674154361351566e-02
4.088294332812469206e-02
4.089262377689989458e-02
4.090412344934725442e-02
4.087821758244250536e-02
4.086789422088674822e-02
4.087476440986640563e-02
4.086054565720192294e-02
4.085513487937574018e-02
4.084965213870975220e-02
4.084677511528695543e-02
4.083817988736627991e-02
4.082788489572602292e-02
4.089330843950972350e-02
4.088320957111656051e-02
4.088309139930743075e-02
4.086686872049133390e-02
4.084494819284563427e-02
4.083705814152887442e-02
4.082319412600932812e-02
4.078137683209248632e-02
4.078244301861445181e-02
4.076881171506484963e-02
4.075815788210083307e-02
4.075631841822498908e-02
4.075289062429020975e-02
4.074681415100214754e-02
4.072155722271703082e-02
4.072476611400634161e-02
4.071274397757973507e-02
4.067609529942746438e-02
4.065396595576697969e-02
4.059953607932553082e-02
4.057481151783898232e-02
4.056761791484087692e-02
4.057227797708445882e-02
4.056605822395975558e-02
4.055681937711302920e-02
4.055261685668955229e-02
4.055628834494960644e-02
4.054792869536463784e-02
4.053009408787453666e-02
4.049891744588141745e-02
4.049602844096499704e-02
4.048789068789066664e-02
4.048700508207958570e-02
4.047077752662433386e-02
4.046604392308925796e-02
4.045627291186795066e-02
4.043760331609033004e-02
4.042844741642523387e-02
4.040508039722255640e-02
4.039323834970307003e-02
4.036820719715451811e-02
4.035312479693154569e-02
4.032919887637488598e-02
4.031803907876911619e-02
4.033100730713834459e-02
4.032036194542371749e-02
4.030016773084478532e-02
4.031162126548165636e-02
4.029268817785434942e-02
4.029734969996586619e-02
4.028614929291722546e-02
4.027581869702308304e-02
4.026501129211532137e-02
4.023769727202970714e-02
4.022880551529660342e-02
4.022452241897908620e-02
4.022325476652816034e-02
4.019173438918620389e-02
4.018009022437264016e-02
4.015499868187387411e-02
4.014110790627070657e-02
4.012583715038669369e-02
4.009259384527600473e-02
4.007463793707777278e-02
4.005985185497219075e-02
4.004529433483512701e-02
4.002355647474301753e-02
4.000878497647474691e-02
4.000257655596144157e-02
3.998147935014004228e-02
3.996835111039837019e-02
3.995858221859966558e-02
3.994964290836476584e-02
3.989409743816170473e-02
3.988283048763859723e-02
3.986636868491375690e-02
3.984940491077790942e-02
3.982406993864355538e-02
3.980571945535467393e-02
3.979688622008720894e-02
3.978833337082422761e-02
3.977974502795010581e-02
3.976745623033160759e-02
3.974961556945622726e-02
3.972745951809154852e-02
3.970415054478898531e-02
3.969500583349286349e-02
3.968159505889660293e-02
3.966268996168196420e-02
3.965832224134992895e-02
3.964374648375618149e-02
3.962513328027422732e-02
3.959272068374793119e-02
3.958044440906832717e-02
3.956608858705036591e-02
3.954662931101053658e-02
3.953734805545711800e-02
3.953084178146483441e-02
3.951127528188295296e-02
3.948521477527439788e-02
3.946286455411741195e-02
3.944515322416791009e-02
3.942733945321386796e-02
3.939721972786425219e-02
3.936780885185994783e-02
3.935046448140346736e-02
3.933450055078471785e-02
3.932097126372723767e-02
3.930733366171655641e-02
3.928991963156448081e-02
3.928100004349937419e-02
3.926548817548506515e-02
3.925039431245193333e-02
3.923001283661601418e-02
3.920426274963835500e-02
3.918307589714593170e-02
3.916575523789835034e-02
3.914950188988496060e-02
3.912648682313343840e-02
3.911756419354147501e-02
3.910521764325013833e-02
3.909772387487391032e-02
3.907902934113985371e-02
3.905195898644161362e-02
3.903705692187534743e-02
3.901789771242868132e-02
3.900431531539755997e-02
3.898815441302058704e-02
3.896906078196724077e-02
3.894058215550914859e-02
3.892584829664413881e-02
3.890143956708776163e-02
3.888517303881833254e-02
3.887702150154376951e-02
3.887189765885124687e-02
3.885850240245736220e-02
3.884184924356303553e-02
3.883629360613170128e-02
3.881760662476620855e-02
3.879142672631735039e-02
3.877484683919493746e-02
3.876419457043656092e-02
3.874371507459697939e-02
3.872812928690932965e-02
3.872147802272635220e-02
3.870697054568042472e-02
3.868958418126478699e-02
3.868972560201772853e-02
3.867151267431046674e-02
3.866534244145764659e-02
3.865219184851422657e-02
3.863700000981446642e-02
3.863678005633254531e-02
3.862272906263072847e-02
3.861747199912039796e-02
3.860512533481902375e-02
3.859471579310455591e-02
3.858822254509851335e-02
3.856564981917870449e-02
3.855054315894908268e-02
3.853059215024682432e-02
3.851567878438896808e-02
3.850158359530415908e-02
3.847847597331108954e-02
3.846519188439124354e-02
3.844910564190878038e-02
3.843943824814297083e-02
3.841833262569394752e-02
3.840456091786100673e-02
3.838428381986905974e-02
3.835933929061004222e-02
3.834579686087482425e-02
3.832759970652195591e-02
3.831418126895527049e-02
3.829915019875572424e-02
3.828036978741194279e-02
3.826563270863945349e-02
3.825910186629966764e-02
3.824651623990169697e-02
3.823244361584509504e-02
3.821211783634021614e-02
3.819636999469906008e-02
3.817900724011843994e-02
3.816227415281496504e-02
3.814320965326672280e-02
3.812482267088376786e-02
3.811470039916281527e-02
3.810523687347845689e-02
3.809405203719876121e-02
3.808055894726858348e-02
3.807220150151510718e-02
3.806426428077082369e-02
3.805366854702380702e-02
3.803429862522010596e-02
3.801526181640973306e-02
3.799914441304268892e-02
3.798684501139370367e-02
3.797266082481103033e-02
3.795634744139509548e-02
3.794150445122834725e-02
3.792905744850404853e-02
3.791794191634416389e-02
3.790139304606889026e-02
3.789231711964740484e-02
3.787065451624526541e-02
3.785315158675441050e-02
3.784026327409599488e-02
3.783111421480992581e-02
3.782169669600258383e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
4.891854021316906220e-02
5.065103258551260229e-02
4.975710961789800435e-02
4.923599363064578432e-02
4.861943949633323880e-02
4.806189873977185362e-02
4.766672304640977992e-02
4.715135194767016563e-02
4.661216411004737853e-02
4.630310402938765668e-02
4.602835155799460398e-02
4.574250303806242507e-02
4.546668779229070395e-02
4.503243513801246517e-02
4.454705664699024764e-02
4.457620121287547005e-02
4.449398526954580907e-02
4.424843355867357636e-02
4.371918541449101858e-02
4.349224801356547931e-02
4.330166491250771188e-02
4.323252942873473392e-02
4.302224844002385667e-02
4.306650286077618600e-02
4.298522617077319558e-02
4.280944303837426468e-02
4.268418306839517201e-02
4.250864486654104546e-02
4.248001794466246817e-02
4.220859079864557745e-02
4.221398804634713536e-02
4.219396208350445487e-02
4.219128847772382618e-02
4.214630704246976473e-02
4.188531760956913652e-02
4.176077453502841097e-02
4.162983862448526445e-02
4.167421264540766002e-02
4.150368606284581680e-02
4.152328936172716700e-02
4.143745769038996440e-02
4.143324755704461126e-02
4.153101961085954585e-02
4.150449387751445340e-02
4.139063749982789531e-02
4.128737626200845723e-02
4.127437710915498464e-02
4.125499415599901548e-02
4.121578569956477200e-02
4.110779935257757867e-02
4.104860716727305736e-02
4.106522439193818069e-02
4.103912378591975663e-02
4.102542169828993224e-02
4.092990199360689585e-02
4.090442797593325103e-02
4.088294332812469206e-02
4.087476440986640563e-02
4.083817988736627991e-02
4.086686872049133390e-02
4.078244301861445181e-02
4.074681415100214754e-02
4.065396595576697969e-02
4.056605822395975558e-02
4.053009408787453666e-02
4.047077752662433386e-02
4.040508039722255640e-02
4.031803907876911619e-02
4.029268817785434942e-02
4.023769727202970714e-02
4.018009022437264016e-02
4.007463793707777278e-02
4.000257655596144157e-02
3.989409743816170473e-02
3.980571945535467393e-02
3.974961556945622726e-02
3.966268996168196420e-02
3.958044440906832717e-02
3.951127528188295296e-02
3.939721972786425219e-02
3.930733366171655641e-02
3.923001283661601418e-02
3.912648682313343840e-02
3.905195898644161362e-02
3.896906078196724077e-02
3.887702150154376951e-02
3.881760662476620855e-02
3.872812928690932965e-02
3.867151267431046674e-02
3.862272906263072847e-02
3.856564981917870449e-02
3.847847597331108954e-02
3.840456091786100673e-02
3.831418126895527049e-02
3.824651623990169697e-02
3.816227415281496504e-02
3.809405203719876121e-02
3.803429862522010596e-02
3.795634744139509548e-02
3.789231711964740484e-02
3.782169669600258383e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Error.csv <==
2.097900035480339209e+00
5.463669733292660924e-01
4.492704942175563265e-01
3.792221286404695579e-01
3.159855530037845583e-01
2.558210358760180658e-01
2.025690724166710477e-01
1.583929806485480096e-01
1.250404203151114224e-01
1.022992099054417930e-01
8.745375511745988317e-02
7.710630739288285018e-02
6.910394083332524473e-02
6.261970931987989597e-02
5.740174935050330191e-02
5.335397443767144615e-02
5.038821127751372253e-02
4.830253490684303930e-02
4.677290775951011004e-02
4.707607712803592998e-02
4.433602845606948034e-02
4.354811616685069775e-02
4.187651854980301708e-02
4.090814757098598653e-02
4.001256601013260944e-02
3.842122030000950234e-02
3.743553351121768624e-02
3.670887598730568357e-02
3.616323189380048903e-02
3.671322359945850683e-02
3.545638293129249607e-02
3.552362269700809483e-02
3.437851906775012817e-02
3.406829905743807146e-02
3.400667715258760826e-02
3.490657695870709454e-02
3.317517969849800852e-02
3.281358329653640687e-02
3.274510535489420782e-02
3.303531532197426235e-02
3.212963686057275503e-02
3.311884224535608517e-02
3.141503972265168032e-02
3.197833027765852043e-02
3.152248674209234824e-02
3.057253657282900730e-02
3.208100979466754765e-02
3.085865441670100975e-02
3.312047320150239560e-02
2.937559241663842413e-02
2.935500537039587021e-02
2.868929808975526421e-02
2.914306578149225210e-02
3.219973646939620210e-02
2.789208141232148858e-02
2.849122589228612543e-02
2.737435475891587811e-02
2.956174190369062135e-02
2.718444809829806755e-02
2.763330574157604400e-02
2.646315844648978663e-02
2.752877015181328518e-02
2.646563724968138340e-02
2.722070888960720358e-02
2.555702660873695672e-02
2.849438113575792492e-02
2.544201638456396880e-02
2.710513217598589653e-02
2.508795741923562639e-02
2.543022662058616254e-02
2.502827963397253122e-02
2.566699204896449871e-02
2.436712282541564703e-02
2.439966373228074151e-02
2.454121024703161819e-02
2.443982434057530642e-02
2.395337931343400478e-02
2.448074056971458537e-02
2.398395521265644231e-02
2.414761944824194220e-02
2.348395303862971240e-02
2.443484137343468129e-02
2.354596664336877296e-02
2.297001895391644413e-02
2.389753874061124883e-02
2.297104903071697443e-02
2.774931197324367188e-02
2.417808693424520344e-02
2.246550197454542583e-02
2.274643428443746604e-02
2.282442877372685072e-02
2.266171631969039410e-02
2.239578973295528949e-02
2.184445812035333556e-02
2.172884713145051272e-02
2.171599638244337341e-02
2.192142262037918496e-02
2.259472465704734020e-02
2.164924888822287313e-02
2.125933832138674970e-02
2.130089038085159620e-02
2.176164127251153588e-02
2.138982498786814318e-02
2.157678494510901004e-02
2.085526080446735431e-02
2.121968343920752065e-02
2.127755725313846061e-02
2.061699430786069140e-02
2.052571233610158558e-02
2.047551327841362276e-02
2.301097357760321233e-02
2.026089755565166697e-02
2.038511543681017016e-02
2.034517423275200576e-02
2.025668184524951135e-02
2.094859541938011091e-02
2.034300905142215343e-02
1.996039022854414688e-02
2.006899506079552406e-02
1.998142433235316692e-02
2.052699480522390124e-02
1.967698798645395666e-02
1.970556154550442973e-02
1.985931836134414638e-02
2.025170863569885488e-02
1.966828685629205126e-02
1.926018021001653369e-02
2.014953428167952365e-02
1.942016332766477102e-02
1.907813282636650759e-02
1.903599449360497339e-02
1.924474430323056331e-02
1.998115851124349779e-02
1.971354940555795215e-02
1.962473668465455207e-02
1.916831210305826316e-02
1.876167629809186166e-02
1.944946810042863863e-02
1.898886486592484685e-02
1.913797462978025082e-02
1.879046845653001979e-02
2.067763822311050048e-02
1.877583918724633552e-02
1.932373673420248461e-02
1.951222014212555117e-02
1.909129493936509783e-02
1.823928476280463687e-02
1.809058231063353714e-02
1.832760890121655842e-02
1.850223499477219452e-02
1.888689862572934253e-02
1.796465569865548020e-02
1.827160031155983244e-02
1.847112183380154177e-02
1.858793279365068482e-02
1.789487701672986056e-02
1.772488319301065984e-02
1.782224031342054607e-02
1.757214116529098868e-02
1.759919916601374729e-02
1.756228206534726430e-02
1.834608285452659499e-02
1.782760964577771029e-02
1.744982885162402533e-02
1.779169324732302743e-02
1.780724137126427423e-02
1.826082631597750194e-02
1.724563332598658127e-02
1.783104412536709246e-02
1.866616543982834928e-02
1.983043580214995799e-02
1.703365318542277712e-02
1.798849850858896468e-02
1.696086389521481858e-02
1.961404789025748482e-02
1.680717000288283261e-02
2.122535883477280963e-02
1.696828114141090554e-02
1.687195277268326368e-02
1.675340167875843944e-02
1.669704192317699940e-02
1.887137098978306990e-02
1.710319933822647756e-02
1.691785164803330868e-02
1.680700116793193769e-02
1.661898946497203725e-02
1.694296147926407925e-02
1.713504008995482206e-02
1.784693956512063348e-02
1.971308287773694892e-02
1.705758933846190928e-02
1.747424005376312095e-02
1.674111959118386450e-02
1.598183797644709553e-02
1.644712731457593363e-02
1.607735197161681145e-02
1.744575046307944924e-02
1.675851084208865652e-02
1.740115208190187029e-02
1.574634672321079121e-02
1.632868944195216623e-02
1.703929578196413525e-02
1.674139165855853192e-02
1.585344950992445198e-02
1.576581936624040642e-02
1.587169241562431596e-02
1.618503629173261016e-02
1.552683477797131735e-02
1.535417876626999668e-02
1.532427278650632697e-02
2.033082695201348170e-02
1.529343629219171580e-02
1.552851276300639197e-02
1.600029010598176191e-02
1.503922130296515142e-02
1.534336397901570059e-02
1.541790115948337737e-02
1.502068280092121871e-02
1.626572957793118515e-02
1.709458762131216281e-02
1.484713941152896594e-02
1.515222772044059855e-02
1.520714890736820507e-02
2.003072143870334582e-02
1.484977078914529944e-02
1.526884701165049166e-02
1.567483847472280964e-02
1.516605954047192673e-02
1.647478230599869892e-02
1.458561359595248776e-02
1.606691618417817671e-02
1.434501018418430328e-02
1.462004313648609596e-02
1.435670679050978643e-02
1.483315343315683155e-02
1.420001881036343609e-02
1.423156292548766015e-02
1.593522287853633979e-02
1.429179728814634724e-02
1.524964249179142084e-02
1.470619428277581374e-02
1.396325213192044570e-02
1.462270493127966996e-02
1.446298638572260375e-02
1.414314792105153887e-02
1.384275375849218156e-02
1.436649530758274743e-02
1.457809456547246550e-02
1.426708200990361303e-02
1.377221416991290456e-02
1.709587127112998858e-02
1.355338854691129705e-02
1.462510008263807025e-02
1.350059357836300503e-02
1.611451754740106379e-02
1.352657978221835297e-02
1.596391328093366840e-02
1.341066033553215374e-02
1.507808930588608494e-02
1.554310138904768310e-02
1.329999056869741320e-02
1.332643838244436905e-02
1.326575879055072460e-02
1.335647270189787607e-02
1.315940131759848510e-02
1.325372469293822734e-02
1.453907795184737443e-02
1.465350351549590466e-02
1.291848960907970682e-02
1.308831081735568024e-02
1.466886615817528453e-02
1.307601826326853720e-02
1.406017462640632779e-02
1.426724010350411548e-02
1.691372499806480939e-02
1.272791621263980738e-02
1.272337018395670698e-02
1.294666384018317365e-02
1.277026473623726378e-02
1.264359987163476799e-02
1.315372171167603077e-02
1.268450914643224833e-02
1.260884173281484784e-02
1.449047239856611144e-02
1.244559408520809485e-02
1.258441801036730770e-02
1.235289920806924291e-02
1.231956349048173201e-02
1.218938147597609621e-02
1.262837481719043288e-02
1.224046479774925505e-02
1.293579816930532853e-02
1.669127665128373322e-02
1.218668851974456617e-02
1.220047774828044752e-02
1.229403366648306774e-02
1.393944823272472849e-02
1.201804314890339911e-02
1.395695659932843016e-02
1.492502194241921744e-02
1.201751278972333289e-02
1.207138994957234618e-02
1.214524666951806095e-02
1.206867307671816852e-02
1.183379778606295611e-02
1.220809455055308669e-02
1.219931119941202596e-02
1.169755317517196143e-02
1.228284005575367051e-02
1.355798899427819448e-02
1.346831799471769411e-02
1.439151560549405476e-02
1.444044719018956931e-02
1.143556976906514970e-02
1.326816473899765370e-02
1.141240692799426644e-02
1.166906852475146569e-02
1.165139878520273127e-02
1.159642809042804069e-02
1.156119136637906615e-02
1.168549433377106053e-02
1.232581401655152148e-02
1.141172919430897582e-02
1.120325995898325579e-02
1.109940825311508429e-02
1.141175852322262770e-02
1.143360547600129513e-02
1.119874797043764365e-02
1.139210208642658234e-02
1.105344391604013744e-02
1.703794466728537557e-02
1.089632767216168301e-02
1.238144137247787144e-02
1.090946562826141872e-02
1.269826373312833365e-02
1.081591570334810952e-02
1.349287704137103541e-02
1.075376725018237917e-02
1.101947822977665525e-02
1.183966871934238885e-02
1.089420303743313806e-02
1.988084807509447882e-02
1.056345259339366675e-02
1.058335422411982654e-02
1.079593967919859412e-02
1.151962719876853392e-02
1.063509240176034425e-02
1.169794627686415560e-02
1.110365394256181831e-02
1.285367833510421727e-02
1.043149456521154372e-02
1.067002807072402713e-02
1.175102555140242373e-02
1.043469001646020987e-02
1.193117296667094498e-02
1.044185634741625832e-02
1.037485312943530087e-02
1.039623708684391835e-02
1.135098474896163376e-02
1.022750892453054387e-02
1.176688805115894132e-02
1.073113327864075664e-02
1.041651094060714114e-02
1.018742027271629658e-02
1.045829675800065590e-02
1.594344770108437753e-02
9.984544710354370523e-03
1.043898615370329741e-02
1.025151788337161363e-02
1.062588836351799522e-02
1.042798171723107424e-02
1.038029419599864785e-02
9.951866714554061938e-03
1.011446388462319303e-02
9.898213984574721555e-03
9.901459556150246991e-03
1.057483966415887627e-02
1.045804073302466011e-02
1.059275320460790169e-02
9.741836870729646616e-03
1.004320141376923055e-02
1.012297862180512424e-02
9.921760658155361762e-03
9.888652619773159388e-03
1.463064066303690174e-02
9.871672596331815264e-03
9.750249426176669371e-03
9.971610990840942823e-03
9.710286226015751518e-03
9.771417226247091498e-03
1.018437692635737642e-02
1.134368271596746316e-02
9.700355115670820927e-03
1.020248182708160568e-02
9.555302299621187129e-03
1.136382948972257043e-02
1.318220124572970844e-02
9.502099245306368930e-03
9.727790303921199019e-03
9.610891859680019758e-03
1.017153242344804275e-02
9.706866923880320963e-03
9.745656399766036357e-03
1.007344110151964407e-02
9.311758460618012323e-03
1.029499724453168848e-02
9.858099625646845471e-03
1.014743818691333024e-02
9.617252031325936382e-03
1.014064210789623020e-02
9.934214375238495029e-03
9.718171698147521839e-03
9.220062132550875880e-03
9.892319478059853968e-03
9.327347869151830090e-03
1.114294358167358147e-02
9.075884732347831024e-03
9.111587485841437378e-03
1.457436978975158726e-02
8.959194782045026145e-03
9.108098400350489107e-03
1.026844302695816696e-02
9.248165703994969122e-03
1.169694794689873051e-02
1.038617411351092437e-02
9.272413292582130581e-03
9.314633469811440733e-03
9.614001331715207876e-03
8.959974791102911368e-03
9.168040592438728847e-03
9.365112087099738969e-03
1.106547417542107226e-02
1.049141688354668367e-02
9.297218648235208022e-03
9.600556309671465227e-03
9.140319532553800586e-03
9.692618420641502600e-03
8.811858618449366909e-03
8.787844245641118074e-03
1.117581435379984278e-02
8.807031488701979813e-03
9.856474632839229422e-03
8.742056921654025453e-03
8.617986226070612973e-03
1.012142419133010320e-02
8.741614962605753769e-03
1.027948624630624884e-02
8.795056517777774530e-03
9.057856679331021538e-03
9.237197073664408717e-03
1.020346165590159913e-02
8.540783884967262374e-03
8.693836925733500198e-03
8.792182911502535725e-03
8.660923821322172658e-03
9.382854542099075199e-03
9.137456962743022854e-03
8.489218586971821606e-03
8.626827169277845320e-03
9.917434148293852170e-03
8.515122513234493068e-03
9.204596931751653915e-03
1.085879826257749904e-02
8.624237088165056728e-03
8.552809463809679658e-03
8.319324754628414781e-03
1.031403671619848111e-02
1.033383992759188443e-02
9.541318558815138282e-03
1.069590299327175149e-02
8.409053014513960880e-03
8.976806606051096829e-03
9.056405445232758658e-03
8.299388312824848915e-03
8.510059099065062083e-03
8.434057987199622408e-03
8.509937690583734698e-03
8.942717107737927287e-03
8.446892777659776100e-03
8.345456547613034140e-03
8.844291081126392715e-03
8.128380529255935238e-03
8.392725415204596584e-03
9.095855063534680901e-03
8.205618206264725378e-03
8.398962004495681005e-03
9.484625887630885460e-03
8.174305234506873755e-03
8.097540740463831169e-03
8.428265638696547796e-03
8.527868146844459415e-03
8.109619330343511429e-03
8.114396415235543281e-03
8.286055921800252952e-03
8.152928208940276797e-03
8.344949117486238563e-03
8.768751514232928784e-03
8.209997800497199905e-03
8.384764465451464976e-03
8.408396261906786462e-03
8.071806569998689687e-03


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
2.097900035480339209e+00
2.558210358760180658e-01
8.745375511745988317e-02
5.335397443767144615e-02
4.433602845606948034e-02
3.842122030000950234e-02
3.545638293129249607e-02
3.490657695870709454e-02
3.212963686057275503e-02
3.057253657282900730e-02
2.935500537039587021e-02
2.849122589228612543e-02
2.646315844648978663e-02
2.849438113575792492e-02
2.502827963397253122e-02
2.443982434057530642e-02
2.348395303862971240e-02
2.297104903071697443e-02
2.282442877372685072e-02
2.171599638244337341e-02
2.130089038085159620e-02
2.121968343920752065e-02
2.301097357760321233e-02
2.094859541938011091e-02
2.052699480522390124e-02
1.966828685629205126e-02
1.903599449360497339e-02
1.916831210305826316e-02
1.879046845653001979e-02
1.909129493936509783e-02
1.888689862572934253e-02
1.789487701672986056e-02
1.756228206534726430e-02
1.780724137126427423e-02
1.983043580214995799e-02
1.680717000288283261e-02
1.669704192317699940e-02
1.661898946497203725e-02
1.705758933846190928e-02
1.607735197161681145e-02
1.632868944195216623e-02
1.587169241562431596e-02
2.033082695201348170e-02
1.534336397901570059e-02
1.484713941152896594e-02
1.526884701165049166e-02
1.606691618417817671e-02
1.420001881036343609e-02
1.470619428277581374e-02
1.384275375849218156e-02
1.709587127112998858e-02
1.352657978221835297e-02
1.329999056869741320e-02
1.325372469293822734e-02
1.466886615817528453e-02
1.272791621263980738e-02
1.315372171167603077e-02
1.258441801036730770e-02
1.224046479774925505e-02
1.229403366648306774e-02
1.201751278972333289e-02
1.220809455055308669e-02
1.346831799471769411e-02
1.141240692799426644e-02
1.168549433377106053e-02
1.141175852322262770e-02
1.703794466728537557e-02
1.081591570334810952e-02
1.089420303743313806e-02
1.151962719876853392e-02
1.043149456521154372e-02
1.044185634741625832e-02
1.176688805115894132e-02
1.594344770108437753e-02
1.042798171723107424e-02
9.901459556150246991e-03
1.004320141376923055e-02
9.871672596331815264e-03
1.018437692635737642e-02
1.136382948972257043e-02
1.017153242344804275e-02
1.029499724453168848e-02
9.934214375238495029e-03
1.114294358167358147e-02
9.108098400350489107e-03
9.272413292582130581e-03
9.365112087099738969e-03
9.140319532553800586e-03
8.807031488701979813e-03
8.741614962605753769e-03
1.020346165590159913e-02
9.382854542099075199e-03
8.515122513234493068e-03
8.319324754628414781e-03
8.409053014513960880e-03
8.434057987199622408e-03
8.844291081126392715e-03
8.398962004495681005e-03
8.527868146844459415e-03
8.344949117486238563e-03
8.071806569998689687e-03


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
2.834077072143554688e+01,4.410535812377929688e+00,2.393023490905761719e+01,0.000000000000000000e+00
5.587958693504333496e-01,3.050422370433807373e-01,2.436591833829879761e-01,1.009443867951631546e-02
2.811037302017211914e-01,2.067552655935287476e-01,7.358842343091964722e-02,7.600348908454179764e-04
1.993771344423294067e-01,1.474378705024719238e-01,5.367229133844375610e-02,-1.733020297251641750e-03
1.394424438476562500e-01,1.024660244584083557e-01,3.839458152651786804e-02,-1.418155967257916927e-03
9.400057047605514526e-02,6.726593524217605591e-02,2.799931168556213379e-02,-1.264677615836262703e-03
6.224525719881057739e-02,4.226590692996978760e-02,2.117646671831607819e-02,-1.197113539092242718e-03
4.205946251749992371e-02,2.591560967266559601e-02,1.727162674069404602e-02,-1.127774710766971111e-03
3.011154010891914368e-02,1.621597073972225189e-02,1.490030344575643539e-02,-1.004732446745038033e-03
2.299758419394493103e-02,1.091438718140125275e-02,1.292821764945983887e-02,-8.450206369161605835e-04
1.837018877267837524e-02,8.033161982893943787e-03,1.103682722896337509e-02,-6.997999153099954128e-04
1.498959865421056747e-02,6.298537831753492355e-03,9.292231872677803040e-03,-6.011713412590324879e-04
1.232482958585023880e-02,5.111098755151033401e-03,7.765623275190591812e-03,-5.518926191143691540e-04
1.019519846886396408e-02,4.246795084327459335e-03,6.482202094048261642e-03,-5.337984766811132431e-04
8.523586206138134003e-03,3.614519257098436356e-03,5.438079591840505600e-03,-5.290124681778252125e-04
7.251796312630176544e-03,3.162950742989778519e-03,4.620288964360952377e-03,-5.314436275511980057e-04
6.322824861854314804e-03,2.854041755199432373e-03,4.004222806543111801e-03,-5.354396416805684566e-04
5.666516721248626709e-03,2.647742629051208496e-03,3.557987976819276810e-03,-5.392137099988758564e-04
5.198072176426649094e-03,2.500873990356922150e-03,3.244471503421664238e-03,-5.472736083902418613e-04
5.288712214678525925e-03,2.534653758630156517e-03,3.758313599973917007e-03,-1.004255027510225773e-03
4.632872529327869415e-03,2.270300639793276787e-03,2.840086119249463081e-03,-4.775142297148704529e-04
4.424411337822675705e-03,2.197603462263941765e-03,2.909176517277956009e-03,-6.823682342655956745e-04
4.189316648989915848e-03,2.045841189101338387e-03,2.568773692473769188e-03,-4.252981452737003565e-04
3.968166653066873550e-03,1.961657311767339706e-03,2.592561068013310432e-03,-5.860520759597420692e-04
3.815826028585433960e-03,1.885948586277663708e-03,2.571104792878031731e-03,-6.412271759472787380e-04
3.627036232501268387e-03,1.754262601025402546e-03,2.297724829986691475e-03,-4.249513149261474609e-04
3.573303110897541046e-03,1.675790641456842422e-03,2.217193832620978355e-03,-3.196814213879406452e-04
3.514190670102834702e-03,1.625127857550978661e-03,1.928738201968371868e-03,-3.967516749980859458e-05
3.423412796109914780e-03,1.577142160385847092e-03,2.290941774845123291e-03,-4.446711391210556030e-04
3.349679056555032730e-03,1.632859930396080017e-03,2.144663361832499504e-03,-4.278443229850381613e-04
3.031669417396187782e-03,1.531645073555409908e-03,2.213602419942617416e-03,-7.135781343095004559e-04
3.023158758878707886e-03,1.542065991088747978e-03,2.152376342564821243e-03,-6.712835165672004223e-04
2.868431154638528824e-03,1.458713086321949959e-03,1.837383839301764965e-03,-4.276656545698642731e-04
2.928277710452675819e-03,1.439105719327926636e-03,1.664265291765332222e-03,-1.750932278810068965e-04
3.217804245650768280e-03,1.434615347534418106e-03,1.698348904028534889e-03,8.483988494845107198e-05
3.122562076896429062e-03,1.487850211560726166e-03,2.940282458439469337e-03,-1.305570243857800961e-03
2.614573575556278229e-03,1.378763117827475071e-03,1.710252254270017147e-03,-4.744417674373835325e-04
2.610095078125596046e-03,1.356331631541252136e-03,1.537535921670496464e-03,-2.837724168784916401e-04
2.498129149898886681e-03,1.350330887362360954e-03,1.759438193403184414e-03,-6.116398144513368607e-04
2.540647052228450775e-03,1.372906728647649288e-03,1.887027756310999393e-03,-7.192874909378588200e-04
2.398760290816426277e-03,1.311415689997375011e-03,1.568332663737237453e-03,-4.809879756066948175e-04
2.652429975569248199e-03,1.376679982058703899e-03,2.191456733271479607e-03,-9.157066233456134796e-04
2.384741790592670441e-03,1.266418839804828167e-03,1.325216260738670826e-03,-2.068933099508285522e-04
3.080200403928756714e-03,1.302442629821598530e-03,1.405279268510639668e-03,3.724785929080098867e-04
2.311467658728361130e-03,1.272010500542819500e-03,1.718778978101909161e-03,-6.793217617087066174e-04
2.318694023415446281e-03,1.214365242049098015e-03,1.149672898463904858e-03,-4.534393883659504354e-05
2.551323734223842621e-03,1.307456870563328266e-03,2.133621368557214737e-03,-8.897543884813785553e-04
2.292004413902759552e-03,1.225436921231448650e-03,1.891969935968518257e-03,-8.254024432972073555e-04
4.684532526880502701e-03,1.364386756904423237e-03,2.523859729990363121e-03,7.962858653627336025e-04
2.110042143613100052e-03,1.137451617978513241e-03,1.080432324670255184e-03,-1.078418208635412157e-04
2.026266651228070259e-03,1.137097715400159359e-03,1.174892182461917400e-03,-2.857232175301760435e-04
2.075156429782509804e-03,1.093549304641783237e-03,1.105707138776779175e-03,-1.240999845322221518e-04
2.072461182251572609e-03,1.126817194744944572e-03,9.916148846969008446e-04,-4.597086808644235134e-05
2.968719694763422012e-03,1.315044937655329704e-03,2.534232800826430321e-03,-8.805580437183380127e-04
1.900468603707849979e-03,1.044179662130773067e-03,1.160242594778537750e-03,-3.039537987206131220e-04
2.634609350934624672e-03,1.069636549800634384e-03,1.558759598992764950e-03,6.213120741449529305e-06
1.839389326050877571e-03,1.015217159874737263e-03,1.045016688294708729e-03,-2.208445221185684204e-04
2.398666460067033768e-03,1.141190994530916214e-03,2.160103060305118561e-03,-9.026275365613400936e-04
2.184872515499591827e-03,9.950702078640460968e-04,1.370656304061412811e-03,-1.808539236662909389e-04
1.998438732698559761e-03,1.036420697346329689e-03,8.606112678535282612e-04,1.014067674987018108e-04
1.754565862938761711e-03,9.656050824560225010e-04,8.754539303481578827e-04,-8.649306982988491654e-05
2.140654716640710831e-03,1.010219333693385124e-03,2.105029067024588585e-03,-9.745936840772628784e-04
1.712303841486573219e-03,9.636079194024205208e-04,1.247309497557580471e-03,-4.986135172657668591e-04
1.872741035185754299e-03,1.010012696497142315e-03,1.311589265242218971e-03,-4.488607810344547033e-04
1.642689574509859085e-03,9.143960778601467609e-04,9.713353938423097134e-04,-2.430418535368517041e-04
3.351899562403559685e-03,1.061124145053327084e-03,2.129445085301995277e-03,1.613304339116439223e-04
1.580011914484202862e-03,9.112008265219628811e-04,9.671952575445175171e-04,-2.983841986861079931e-04
1.983404625207185745e-03,1.002589124254882336e-03,1.602125586941838264e-03,-6.213099113665521145e-04
1.549092587083578110e-03,8.914957870729267597e-04,1.066175289452075958e-03,-4.085784021299332380e-04
1.602975069545209408e-03,9.117904119193553925e-04,1.163788721896708012e-03,-4.726039187517017126e-04
1.663787057623267174e-03,8.863743860274553299e-04,1.180452643893659115e-03,-4.030399140901863575e-04
2.254727529361844063e-03,9.204865782521665096e-04,9.761213441379368305e-04,3.581195778679102659e-04
1.488925539888441563e-03,8.592210360802710056e-04,7.448628894053399563e-04,-1.151584074250422418e-04
1.520538004115223885e-03,8.631963282823562622e-04,6.617855979129672050e-04,-4.443939815246267244e-06
1.493483665399253368e-03,8.716001757420599461e-04,8.060433901846408844e-04,-1.841598859755322337e-04
1.555214403197169304e-03,8.679668535478413105e-04,6.308279698714613914e-04,5.641949974233284593e-05
1.523849205113947392e-03,8.410802111029624939e-04,6.202682270668447018e-04,6.250067235669121146e-05
1.555549795739352703e-03,8.705367217771708965e-04,7.969508878886699677e-04,-1.119378284784033895e-04
1.429034746252000332e-03,8.421282400377094746e-04,9.724688716232776642e-04,-3.855623072013258934e-04
1.848042593337595463e-03,8.462473633699119091e-04,8.455958450213074684e-04,1.561994868097826838e-04
1.533368369564414024e-03,8.146622567437589169e-04,8.263540803454816341e-04,-1.076479602488689125e-04
1.590224914252758026e-03,8.633186225779354572e-04,1.418860629200935364e-03,-6.919543375261127949e-04
1.412606216035783291e-03,8.261138573288917542e-04,7.228188333101570606e-04,-1.363264163956046104e-04
1.358655747026205063e-03,7.964884862303733826e-04,6.289808079600334167e-04,-6.681353988824412227e-05
1.935228472575545311e-03,8.343818481080234051e-04,9.188940166495740414e-04,1.819525932660326362e-04
1.351856160908937454e-03,7.938802009448409081e-04,9.576189331710338593e-04,-3.996429149992763996e-04
2.567857038229703903e-03,1.047340570949018002e-03,2.406878396868705750e-03,-8.863619877956807613e-04
1.796721247956156731e-03,8.448514272458851337e-04,1.626962097361683846e-03,-6.750921602360904217e-04
1.296763075515627861e-03,7.723898161202669144e-04,8.168161148205399513e-04,-2.924428845290094614e-04
1.490803435444831848e-03,7.809296366758644581e-04,1.001262920908629894e-03,-2.913891512434929609e-04
1.373315230011940002e-03,7.950064609758555889e-04,7.940836367197334766e-04,-2.157748967874795198e-04
1.375361229293048382e-03,7.878832402639091015e-04,6.980782491154968739e-04,-1.106002382584847510e-04
1.317129470407962799e-03,7.717642001807689667e-04,9.479211876168847084e-04,-4.025558882858604193e-04
1.245373045094311237e-03,7.474172161892056465e-04,7.088546990416944027e-04,-2.108988410327583551e-04
1.233726623468101025e-03,7.440305198542773724e-04,6.287327851168811321e-04,-1.390366669511422515e-04
1.229875837452709675e-03,7.446251693181693554e-04,6.298095104284584522e-04,-1.445588277420029044e-04
1.459624269045889378e-03,7.493097218684852123e-04,6.882165325805544853e-04,2.209812009823508561e-05
1.405908958986401558e-03,7.865690276958048344e-04,1.009591738693416119e-03,-3.902519238181412220e-04
1.310415333136916161e-03,7.381198229268193245e-04,8.426585118286311626e-04,-2.703630016185343266e-04
1.258364529348909855e-03,7.259321282617747784e-04,4.973210161551833153e-04,3.511142131173983216e-05
1.226275693625211716e-03,7.257068064063787460e-04,7.431473932228982449e-04,-2.425786078674718738e-04
1.300558564253151417e-03,7.468680851161479950e-04,9.978091111406683922e-04,-4.441186028998345137e-04
1.377315958961844444e-03,7.276943069882690907e-04,7.878187461756169796e-04,-1.381970796501263976e-04
1.548978383652865887e-03,7.376295397989451885e-04,6.587703828699886799e-04,1.525784173281863332e-04
1.286120619624853134e-03,7.103585521690547466e-04,4.893583827652037144e-04,8.640365558676421642e-05
1.254781149327754974e-03,7.309977663680911064e-04,4.967305576428771019e-04,2.705281622183974832e-05
1.511248410679399967e-03,7.280601421371102333e-04,5.517363897524774075e-04,2.314518933417275548e-04
1.190805924125015736e-03,7.006486994214355946e-04,6.140502518974244595e-04,-1.238930708495900035e-04
1.124865259043872356e-03,7.011665147729218006e-04,5.284405197016894817e-04,-1.047417317749932408e-04
1.116560073569417000e-03,6.982326158322393894e-04,5.945106386207044125e-04,-1.761831663316115737e-04
1.709567615762352943e-03,8.052012417465448380e-04,1.657616696320474148e-03,-7.532501476816833019e-04
1.109451521188020706e-03,6.912737153470516205e-04,5.184169276617467403e-04,-1.002392309601418674e-04
1.234107068739831448e-03,6.977797020226716995e-04,3.884070320054888725e-04,1.479203201597556472e-04
1.135100377723574638e-03,6.979292375035583973e-04,4.744787293020635843e-04,-3.730767639353871346e-05
1.266197417862713337e-03,6.909146904945373535e-04,4.571233002934604883e-04,1.181594125228002667e-04
1.493289368227124214e-03,7.157377549447119236e-04,7.284219609573483467e-04,4.912962322123348713e-05
1.344877178780734539e-03,6.958521553315222263e-04,4.261722497176378965e-04,2.228528319392353296e-04
1.114598358981311321e-03,6.805207231082022190e-04,5.864292616024613380e-04,-1.523517275927588344e-04
1.262934296391904354e-03,6.845869938842952251e-04,4.773640539497137070e-04,1.009832121781073511e-04
1.075319945812225342e-03,6.834823288954794407e-04,6.364820292219519615e-04,-2.446444414090365171e-04
1.156898913905024529e-03,7.099172798916697502e-04,7.378421723842620850e-04,-2.908605383709073067e-04
1.050350139848887920e-03,6.725898711010813713e-04,5.451577599160373211e-04,-1.673974329605698586e-04
1.080736983567476273e-03,6.732498877681791782e-04,5.641320603899657726e-04,-1.566449500387534499e-04
1.054211985319852829e-03,6.836993852630257607e-04,5.888004670850932598e-04,-2.182877942686900496e-04
1.337115885689854622e-03,6.912079406902194023e-04,7.662262651138007641e-04,-1.203182182507589459e-04
1.053465064615011215e-03,6.773878703825175762e-04,4.822335613425821066e-04,-1.061563889379613101e-04
1.071739476174116135e-03,6.593683501705527306e-04,4.092441813554614782e-04,3.126915544271469116e-06
1.171784824691712856e-03,6.931307143531739712e-04,8.699676836840808392e-04,-3.913135442417114973e-04
1.059720874764025211e-03,6.654632161371409893e-04,5.696293665096163750e-04,-1.753716933308169246e-04
1.022743294015526772e-03,6.545886863023042679e-04,3.748914459720253944e-04,-6.736885097780032083e-06
1.037964364513754845e-03,6.535093416459858418e-04,3.625370736699551344e-04,2.191803650930523872e-05
1.017113798297941685e-03,6.609578267671167850e-04,5.646813078783452511e-04,-2.085252926917746663e-04
1.271246001124382019e-03,6.861368310637772083e-04,8.608085336163640022e-04,-2.756993926595896482e-04
1.093346043489873409e-03,6.843858282081782818e-04,5.972780636511743069e-04,-1.883178774733096361e-04
1.075283973477780819e-03,6.792875356040894985e-04,6.728646112605929375e-04,-2.768681151792407036e-04
1.145464717410504818e-03,6.630296120420098305e-04,2.957010292448103428e-04,1.867341197794303298e-04
9.725744603201746941e-04,6.457617273554205894e-04,4.248190380167216063e-04,-9.800633415579795837e-05
1.108312048017978668e-03,6.765702273696660995e-04,4.505026154220104218e-04,-1.876080386864487082e-05
1.008577761240303516e-03,6.565769435837864876e-04,4.339644219726324081e-04,-8.196364069590345025e-05
1.286804792471230030e-03,6.569187971763312817e-04,4.210583574604243040e-04,2.088276960421353579e-04
9.737713262438774109e-04,6.494639674201607704e-04,4.670436610467731953e-04,-1.427363313268870115e-04
1.569100655615329742e-03,7.135940832085907459e-04,1.092292135581374168e-03,-2.367855049669742584e-04
9.804848814383149147e-04,6.499474984593689442e-04,4.666141758207231760e-04,-1.360768656013533473e-04
1.072430983185768127e-03,6.702801329083740711e-04,7.009896798990666866e-04,-2.988388005178421736e-04
1.129225245676934719e-03,6.816933164373040199e-04,6.441689911298453808e-04,-1.966370327863842249e-04
1.044881413690745831e-03,6.619262276217341423e-04,6.818870315328240395e-04,-2.989318745676428080e-04
9.527441579848527908e-04,6.293060723692178726e-04,4.279746790416538715e-04,-1.045365570462308824e-04
9.441724978387355804e-04,6.238268106244504452e-04,3.554197028279304504e-04,-3.507407018332742155e-05
9.545790962874889374e-04,6.338809034787118435e-04,4.870927368756383657e-04,-1.663945440668612719e-04
1.150968368165194988e-03,6.374911172315478325e-04,3.939365560654550791e-04,1.195407603518106043e-04
1.153840101324021816e-03,6.593034486286342144e-04,2.950867055915296078e-04,1.994499471038579941e-04
9.813664946705102921e-04,6.194934248924255371e-04,3.473161195870488882e-04,1.455690926377428696e-05
9.492256212979555130e-04,6.354858051054179668e-04,4.421620687935501337e-04,-1.284223108086735010e-04
1.044229837134480476e-03,6.370253977365791798e-04,6.320766988210380077e-04,-2.248723030788823962e-04
1.245236373506486416e-03,6.422204896807670593e-04,4.105923289898782969e-04,1.924235839396715164e-04
9.562690393067896366e-04,6.227795383892953396e-04,2.822586102411150932e-04,5.123090886627323925e-05
9.670405997894704342e-04,6.127934320829808712e-04,3.357856476213783026e-04,1.846157283580396324e-05
9.435985703021287918e-04,6.209324928931891918e-04,3.108984383288770914e-04,1.176762452814728022e-05
9.028822532854974270e-04,6.103017949499189854e-04,2.962104917969554663e-04,-3.630004357546567917e-06
9.033912792801856995e-04,6.101186154410243034e-04,3.729827876668423414e-04,-7.971016020746901631e-05
9.321934776380658150e-04,6.100911414250731468e-04,2.882954140659421682e-04,3.380686757736839354e-05
1.022193231619894505e-03,6.440508295781910419e-04,3.587446117307990789e-04,1.939785215654410422e-05
9.083545301109552383e-04,6.221020012162625790e-04,4.585451388265937567e-04,-1.722925662761554122e-04
9.518550941720604897e-04,6.052202661521732807e-04,3.458455030340701342e-04,7.892871849435323384e-07
9.511078242212533951e-04,6.177926552481949329e-04,5.548949702642858028e-04,-2.215798012912273407e-04
1.093325205147266388e-03,6.196874892339110374e-04,2.997149131260812283e-04,1.739227882353588939e-04
1.013892702758312225e-03,6.375345401465892792e-04,6.992201670072972775e-04,-3.228620334994047880e-04
8.869491866789758205e-04,6.027666968293488026e-04,3.320168179925531149e-04,-4.783429903909564018e-05
9.352221386507153511e-04,6.235942128114402294e-04,5.466309958137571812e-04,-2.350030554225668311e-04
1.105036702938377857e-03,6.578101892955601215e-04,7.174469064921140671e-04,-2.702203055378049612e-04
1.353796338662505150e-03,7.060231291688978672e-04,8.843081304803490639e-04,-2.365349791944026947e-04
8.557536057196557522e-04,5.967621109448373318e-04,3.301393007859587669e-04,-7.114779145922511816e-05
1.072630984708666801e-03,6.276626954786479473e-04,6.711770547553896904e-04,-2.262086927657946944e-04
8.446611464023590088e-04,5.959797417744994164e-04,2.763717202469706535e-04,-2.769034290395211428e-05
1.336521469056606293e-03,6.990100955590605736e-04,8.162385784089565277e-04,-1.787272340152412653e-04
8.345380192622542381e-04,5.908483872190117836e-04,2.726437232922762632e-04,-2.895413308579009026e-05
1.752953627146780491e-03,7.631283369846642017e-04,1.413529156707227230e-03,-4.237039538566023111e-04
8.451651665382087231e-04,5.975950625725090504e-04,3.635813773144036531e-04,-1.160112951765768230e-04
8.595539256930351257e-04,5.919526447542011738e-04,3.797899989876896143e-04,-1.121887471526861191e-04
8.787923725321888924e-04,5.913815693929791451e-04,2.226674550911411643e-04,6.474334804806858301e-05
8.959440165199339390e-04,5.864037666469812393e-04,2.816299966070801020e-04,2.791030237858649343e-05
1.537415781058371067e-03,6.612236611545085907e-04,6.275409832596778870e-04,2.486511366441845894e-04
9.672621963545680046e-04,6.061921012587845325e-04,2.953426155727356672e-04,6.572747952304780483e-05
8.564296877011656761e-04,5.989340133965015411e-04,3.766885492950677872e-04,-1.191928677144460380e-04
8.698037127032876015e-04,5.924152210354804993e-04,4.146408755332231522e-04,-1.372523838654160500e-04
9.299478842876851559e-04,5.872867768630385399e-04,2.254653227282688022e-04,1.171957483165897429e-04
8.789972052909433842e-04,5.999050335958600044e-04,4.245123418513685465e-04,-1.454201556043699384e-04
9.115340071730315685e-04,6.103838677518069744e-04,3.672302118502557278e-04,-6.608009425690397620e-05
1.081826863810420036e-03,6.374089280143380165e-04,3.743525885511189699e-04,7.006536907283589244e-05
1.432031509466469288e-03,7.065662066452205181e-04,1.078201341442763805e-03,-3.527360095176845789e-04
9.565911605022847652e-04,6.007046904414892197e-04,5.850614397786557674e-04,-2.291750424774363637e-04
1.185934175737202168e-03,6.127781816758215427e-04,5.224888445809483528e-04,5.066706944489851594e-05
9.519343147985637188e-04,5.974789382889866829e-04,2.129993372363969684e-04,1.414560101693496108e-04
7.980152149684727192e-04,5.695157451555132866e-04,2.287199458805844188e-04,-2.205080846806595218e-07
8.327055256813764572e-04,5.871571484021842480e-04,3.519213933032006025e-04,-1.063730087480507791e-04
8.017974905669689178e-04,5.756047321483492851e-04,2.380979276495054364e-04,-1.190512557514011860e-05
1.002036849968135357e-03,6.224273820407688618e-04,6.336598889902234077e-04,-2.540504501666873693e-04
9.101501200348138809e-04,5.999233108013868332e-04,2.904393477365374565e-04,1.978747786779422313e-05
1.064235577359795570e-03,6.250042933970689774e-04,4.030212294310331345e-04,3.621009454946033657e-05
8.004722185432910919e-04,5.626229685731232166e-04,2.428869483992457390e-04,-5.037692517362302169e-06
8.447192376479506493e-04,5.841939710080623627e-04,4.234448715578764677e-04,-1.629196631256490946e-04
9.693970205262303352e-04,6.096916040405631065e-04,5.866544088348746300e-04,-2.269489923492074013e-04
1.113624661229550838e-03,5.928868777118623257e-04,4.006479866802692413e-04,1.200896949740126729e-04
8.733717259019613266e-04,5.688252276740968227e-04,2.018680097535252571e-04,1.026785030262544751e-04
8.476127986796200275e-04,5.632159882225096226e-04,3.204080858267843723e-04,-3.601127900765277445e-05
8.140802965499460697e-04,5.728173418901860714e-04,2.271932316944003105e-04,1.406972478434909135e-05
1.006382517516613007e-03,5.774995079264044762e-04,3.070934908464550972e-04,1.217895696754567325e-04
7.876827730797231197e-04,5.607415223494172096e-04,2.065035369014367461e-04,2.043771564785856754e-05
7.599001983180642128e-04,5.536814569495618343e-04,2.732331340666860342e-04,-6.701438542222604156e-05
7.862657657824456692e-04,5.523659638129174709e-04,2.428413572488352656e-04,-8.941569831222295761e-06
2.168099861592054367e-03,7.261068094521760941e-04,1.113408245146274567e-03,3.285848069936037064e-04
7.561847451142966747e-04,5.526438471861183643e-04,2.858154184650629759e-04,-8.227447688113898039e-05
8.045164286158978939e-04,5.604899488389492035e-04,3.701080859173089266e-04,-1.260815915884450078e-04
1.020371099002659321e-03,5.745621165260672569e-04,2.788029378280043602e-04,1.670060446485877037e-04
7.456863531842827797e-04,5.464584100991487503e-04,2.051277551800012589e-04,-5.899802090425509959e-06
7.643881835974752903e-04,5.584539612755179405e-04,2.758923510555177927e-04,-6.995812145760282874e-05
7.777080172672867775e-04,5.609266227111220360e-04,3.148631949443370104e-04,-9.808178583625704050e-05
7.940566283650696278e-04,5.452960613183677197e-04,1.853254507295787334e-04,6.343509448925033212e-05
1.013789908029139042e-03,5.794084863737225533e-04,5.784555687569081783e-04,-1.440740888938307762e-04
1.091757672838866711e-03,6.177239120006561279e-04,7.320196018554270267e-04,-2.579858119133859873e-04
7.363727199845016003e-04,5.421116366051137447e-04,2.397233911324292421e-04,-4.546234777080826461e-05
8.757120813243091106e-04,5.482347332872450352e-04,2.556406543590128422e-04,7.183671550592407584e-05
7.878755568526685238e-04,5.549350753426551819e-04,2.504230651538819075e-04,-1.748261820466723293e-05
1.702443463727831841e-03,7.328442297875881195e-04,1.219138386659324169e-03,-2.495390945114195347e-04
7.331212982535362244e-04,5.452090990729629993e-04,2.636378048919141293e-04,-7.572560571134090424e-05
8.059017127379775047e-04,5.568157066591084003e-04,4.170814063400030136e-04,-1.679954148130491376e-04
1.027549849823117256e-03,5.649418453685939312e-04,3.751506737899035215e-04,8.745739614823833108e-05
7.895888411439955235e-04,5.567744374275207520e-04,3.214551834389567375e-04,-8.864075789460912347e-05
1.254476490430533886e-03,5.910766194574534893e-04,4.381232429295778275e-04,2.252765261800959706e-04
7.234925287775695324e-04,5.373682943172752857e-04,2.892271731980144978e-04,-1.031029532896354795e-04
9.499070001766085625e-04,5.863187834620475769e-04,5.480993422679603100e-04,-1.845111692091450095e-04
7.372002000920474529e-04,5.289728869684040546e-04,2.311557764187455177e-04,-2.292845601914450526e-05
8.183095487765967846e-04,5.355381872504949570e-04,2.402119571343064308e-04,4.255938256392255425e-05
7.823319174349308014e-04,5.281053599901497364e-04,2.224559430032968521e-04,3.177064354531466961e-05
7.726313197053968906e-04,5.482733249664306641e-04,3.409066703170537949e-04,-1.165486974059604108e-04
7.394001004286110401e-04,5.249566165730357170e-04,2.356316690566018224e-04,-2.118819793395232409e-05
7.198134553618729115e-04,5.279043107293546200e-04,2.625055494718253613e-04,-7.059639756334945560e-05
1.025071716867387295e-03,5.861238460056483746e-04,3.034023975487798452e-04,1.355454878648743033e-04
7.200806285254657269e-04,5.326133687049150467e-04,2.374957111896947026e-04,-5.002844409318640828e-05
8.515742374584078789e-04,5.630379891954362392e-04,4.503231903072446585e-04,-1.617869129404425621e-04
7.727834163233637810e-04,5.467940936796367168e-04,2.482950803823769093e-04,-2.230574136774521321e-05
6.908096256665885448e-04,5.230103852227330208e-04,2.222581388195976615e-04,-5.445893839350901544e-05
7.874809671193361282e-04,5.419444059953093529e-04,4.034242592751979828e-04,-1.578876981511712074e-04
7.599609089083969593e-04,5.389372236095368862e-04,2.665490610525012016e-04,-4.552537939161993563e-05
7.406180957332253456e-04,5.262588965706527233e-04,3.406235773582011461e-04,-1.262644364032894373e-04
6.867403862997889519e-04,5.207753274589776993e-04,2.336387260584160686e-04,-6.767367449356243014e-05
8.559824782423675060e-04,5.342071526683866978e-04,1.954723120434209704e-04,1.263030135305598378e-04
8.171451627276837826e-04,5.407488788478076458e-04,4.512136511038988829e-04,-1.748173526721075177e-04
7.409536046907305717e-04,5.360664799809455872e-04,2.865625137928873301e-04,-8.167538180714473128e-05
7.574500632472336292e-04,5.168182542547583580e-04,2.067730965791270137e-04,3.385870877536945045e-05
1.193625386804342270e-03,6.280086818151175976e-04,7.217649836093187332e-04,-1.561483222758397460e-04
6.812016945332288742e-04,5.142376176081597805e-04,1.888801489258185029e-04,-2.191605744883418083e-05
8.125210297293961048e-04,5.485236761160194874e-04,3.527705266606062651e-04,-8.877315121935680509e-05
6.874705431982874870e-04,5.113720544613897800e-04,2.320329513167962432e-04,-5.593448440777137876e-05
1.319452072493731976e-03,5.874017952010035515e-04,4.955967888236045837e-04,2.364534884691238403e-04
6.753848865628242493e-04,5.164738395251333714e-04,1.676971296546980739e-04,-8.786121725279372185e-06
1.312667736783623695e-03,5.800141370855271816e-04,5.694894352927803993e-04,1.631642517168074846e-04
6.663083913736045361e-04,5.127097829245030880e-04,1.959584478754550219e-04,-4.235984670231118798e-05
9.115112479776144028e-04,5.624908371828496456e-04,5.486466689035296440e-04,-1.996261999011039734e-04
9.552896954119205475e-04,5.800710641779005527e-04,3.546699299477040768e-04,2.054871401924174279e-05
6.664009997621178627e-04,5.097943940199911594e-04,2.148959611076861620e-04,-5.828940993524156511e-05
6.666944245807826519e-04,5.114980158396065235e-04,1.946191041497513652e-04,-3.942271723644807935e-05
7.077883929014205933e-04,5.080486880615353584e-04,1.496034965384751558e-04,5.013620830141007900e-05
6.737387739121913910e-04,5.127178155817091465e-04,2.380545774940401316e-04,-7.703367009526118636e-05
6.771091721020638943e-04,5.052965134382247925e-04,2.174822584493085742e-04,-4.566961433738470078e-05
7.365693454630672932e-04,5.071181221865117550e-04,1.785830099834129214e-04,5.086818055133335292e-05
9.926373604685068130e-04,5.374321481212973595e-04,4.405082145240157843e-04,1.469695689593208954e-05
8.826339617371559143e-04,5.532564246095716953e-04,4.720983561128377914e-04,-1.427207898814231157e-04
6.427090265788137913e-04,5.018984666094183922e-04,1.818712917156517506e-04,-4.106075721210800111e-05
6.821198621764779091e-04,5.038211238570511341e-04,2.744407975114881992e-04,-9.614205191610381007e-05
8.723505306988954544e-04,5.554496310651302338e-04,4.521875816863030195e-04,-1.352867111563682556e-04
6.607210380025207996e-04,5.088351317681372166e-04,1.694389065960422158e-04,-1.755298399075400084e-05
7.791281677782535553e-04,5.376741173677146435e-04,3.791077760979533195e-04,-1.376536965835839510e-04
8.919170941226184368e-04,5.334000452421605587e-04,4.905795212835073471e-04,-1.320625160587951541e-04
1.608214690349996090e-03,6.115965661592781544e-04,8.263592026196420193e-04,1.702589361229911447e-04
6.483689649030566216e-04,4.988049040548503399e-04,1.468529080739244819e-04,2.711138222366571426e-06
6.552163395099341869e-04,4.973277100361883640e-04,2.001078828470781446e-04,-4.221923882141709328e-05
7.466953247785568237e-04,5.008616135455667973e-04,2.225262142019346356e-04,2.330750794499181211e-05
6.948290392756462097e-04,4.975695628672838211e-04,2.123367739841341972e-04,-1.507730212324531749e-05
6.598673644475638866e-04,4.975006449967622757e-04,1.638139365240931511e-04,-1.447205477234092541e-06
6.926068454049527645e-04,5.145622417330741882e-04,2.356348850298672915e-04,-5.759027772000990808e-05
7.072717417031526566e-04,4.966107080690562725e-04,1.719525316730141640e-04,3.870848377118818462e-05
6.926296628080308437e-04,4.960271762683987617e-04,1.503216626588255167e-04,4.628086389857344329e-05
8.962918072938919067e-04,5.558892735280096531e-04,4.485732933972030878e-04,-1.081707814591936767e-04
6.200112984515726566e-04,4.952744930051267147e-04,1.677681575529277325e-04,-4.303136302041821182e-05
6.655185134150087833e-04,4.994456539861857891e-04,1.386831136187538505e-04,2.738972034421749413e-05
6.162034696899354458e-04,4.926864639855921268e-04,1.825309882406145334e-04,-5.901403710595332086e-05
6.250153528526425362e-04,4.913104930892586708e-04,1.566048449603840709e-04,-2.289997246407438070e-05
6.117317243479192257e-04,4.882879438810050488e-04,1.465731766074895859e-04,-2.312939977855421603e-05
6.454573594965040684e-04,5.028881132602691650e-04,1.550981978652998805e-04,-1.252895617653848603e-05
6.083018379285931587e-04,4.917923943139612675e-04,1.523747778264805675e-04,-3.586537422961555421e-05
6.731613539159297943e-04,5.126701435074210167e-04,2.035544021055102348e-04,-4.306317350710742176e-05
1.625291071832180023e-03,6.178697803989052773e-04,7.438080501742660999e-04,2.636131539475172758e-04
6.046193884685635567e-04,4.923290689475834370e-04,1.543434191262349486e-04,-4.205313962302170694e-05
6.595849408768117428e-04,4.878144245594739914e-04,1.731354132061824203e-04,-1.364907120660063811e-06
6.153758731670677662e-04,4.955886397510766983e-04,1.870135165518149734e-04,-6.722629768773913383e-05
7.994677871465682983e-04,5.445762071758508682e-04,3.461847954895347357e-04,-9.129323734669014812e-05
6.219900096766650677e-04,4.853653081227093935e-04,1.696814433671534061e-04,-3.305675272713415325e-05
8.297116728499531746e-04,5.443595000542700291e-04,3.436874540057033300e-04,-5.833525210618972778e-05
9.915347909554839134e-04,5.751463468186557293e-04,5.899659008719027042e-04,-1.735775003908202052e-04
6.492528482340276241e-04,4.857009625993669033e-04,1.600074901944026351e-04,3.544354740370181389e-06
6.081171450205147266e-04,4.913621232844889164e-04,1.732037198962643743e-04,-5.644869452225975692e-05
6.544173229485750198e-04,4.913330776616930962e-04,2.075497759506106377e-04,-4.446553430170752108e-05
6.719855591654777527e-04,4.859828331973403692e-04,1.944850519066676497e-04,-8.482335942971985787e-06
6.287691066972911358e-04,4.830825491808354855e-04,1.604529243195429444e-04,-1.476637316955020651e-05
6.476679700426757336e-04,4.946555709466338158e-04,1.786552602425217628e-04,-2.564288843132089823e-05
6.286390125751495361e-04,4.966467968188226223e-04,2.360595826758071780e-04,-1.040674032992683351e-04
6.217403570190072060e-04,4.818203451577574015e-04,1.274922833545133471e-04,1.242773760168347508e-05
6.340669351629912853e-04,5.011066677980124950e-04,1.828304812079295516e-04,-4.987021748092956841e-05
8.200715528801083565e-04,5.376808694563806057e-04,4.337006830610334873e-04,-1.513099850853905082e-04
8.001385140232741833e-04,5.340842762961983681e-04,3.578318282961845398e-04,-9.177759784506633878e-05
9.862221777439117432e-04,5.588158383034169674e-04,6.518041482195258141e-04,-2.243977942271158099e-04
9.242290398105978966e-04,5.647069774568080902e-04,4.621776461135596037e-04,-1.026556274155154824e-04
5.731876590289175510e-04,4.794188716914504766e-04,1.235742238350212574e-04,-2.980538374686148018e-05
9.356333757750689983e-04,5.183969042263925076e-04,4.003305512014776468e-04,1.690586941549554467e-05
5.697640008293092251e-04,4.804001364391297102e-04,1.151514006778597832e-04,-2.578758358140476048e-05
5.845176638104021549e-04,4.891700809821486473e-04,1.334931730525568128e-04,-3.814555748249404132e-05
6.504276534542441368e-04,4.817483131773769855e-04,1.866643142420798540e-04,-1.798499215510673821e-05
6.566616357304155827e-04,4.798666632268577814e-04,1.627142628422006965e-04,1.408073876518756151e-05
6.310902535915374756e-04,4.809948732145130634e-04,1.849179825512692332e-04,-3.482259853626601398e-05
5.868152366019785404e-04,4.910277202725410461e-04,1.689405326033011079e-04,-7.315302354982122779e-05
6.483034230768680573e-04,5.103629082441329956e-04,2.655869466252624989e-04,-1.276464026886969805e-04
6.319928215816617012e-04,4.798046720679849386e-04,1.647021417738869786e-04,-1.251400408364133909e-05
5.611133528873324394e-04,4.786118806805461645e-04,1.160430183517746627e-04,-3.354155342094600201e-05
5.950285703875124454e-04,4.707878688350319862e-04,1.284677273361012340e-04,-4.227068075124407187e-06
5.731069250032305717e-04,4.854903381783515215e-04,1.540730299893766642e-04,-6.645644316449761391e-05
6.360228871926665306e-04,4.799478338100016117e-04,1.761244639055803418e-04,-2.004936868615914136e-05
6.055001867935061455e-04,4.734298563562333584e-04,1.724552566884085536e-04,-4.038492261315695941e-05
5.884089623577892780e-04,4.846433585043996572e-04,1.801847683964297175e-04,-7.641912816325202584e-05
5.577559350058436394e-04,4.767177160829305649e-04,1.186442095786333084e-04,-3.760601975955069065e-05
1.356461551040410995e-03,6.578167667612433434e-04,7.970809238031506538e-04,-9.843619045568630099e-05
5.476006772369146347e-04,4.721558070741593838e-04,1.239015691680833697e-04,-4.845671355724334717e-05
6.578440661542117596e-04,5.154996761120855808e-04,2.446543076075613499e-04,-1.023098957375623286e-04
5.470431642606854439e-04,4.737194976769387722e-04,1.348625373793765903e-04,-6.153889989946037531e-05
6.889805663377046585e-04,5.255047581158578396e-04,2.613063261378556490e-04,-9.783056884771212935e-05
5.426778225228190422e-04,4.726221377495676279e-04,1.156449434347450733e-04,-4.558927321340888739e-05
1.003075623884797096e-03,5.300245247781276703e-04,4.228596517350524664e-04,5.019145464757457376e-05
5.376260378398001194e-04,4.725991166196763515e-04,1.085007897927425802e-04,-4.347387221059761941e-05
5.611202795989811420e-04,4.792810068465769291e-04,1.640620757825672626e-04,-8.222281030612066388e-05
7.669691112823784351e-04,4.917206824757158756e-04,2.302187494933605194e-04,4.502969750319607556e-05
5.581331206485629082e-04,4.753409884870052338e-04,1.599003444425761700e-04,-7.710819045314565301e-05
2.213680883869528770e-03,7.330790976993739605e-04,1.469165203161537647e-03,1.143668760050786659e-05
5.323978257365524769e-04,4.687350592575967312e-04,1.093526880140416324e-04,-4.568991789710707963e-05
5.325628444552421570e-04,4.698906850535422564e-04,1.048039921442978084e-04,-4.213183638057671487e-05
5.600357544608414173e-04,4.757825518026947975e-04,1.284217869397252798e-04,-4.416860610945150256e-05
6.153655704110860825e-04,4.960717051289975643e-04,2.303845976712182164e-04,-1.110907396650873125e-04
5.377685301937162876e-04,4.738251154776662588e-04,1.002164135570637882e-04,-3.627295154728926718e-05
7.282972219400107861e-04,4.891240969300270081e-04,2.576965780463069677e-04,-1.852349669206887484e-05
6.487774080596864223e-04,4.784232005476951599e-04,1.763273467076942325e-04,-5.973175120743690059e-06
7.558925426565110683e-04,5.333474255166947842e-04,3.510336391627788544e-04,-1.284885074710473418e-04
5.278216558508574963e-04,4.701708385255187750e-04,1.049621423589996994e-04,-4.731128501589410007e-05
5.641338066197931767e-04,4.732413508463650942e-04,1.926470431499183178e-04,-1.017545946524478495e-04
6.282941321842372417e-04,5.061246338300406933e-04,1.788379013305529952e-04,-5.666839933837763965e-05
5.202443571761250496e-04,4.722995217889547348e-04,1.097809799830429256e-04,-6.183617369970306754e-05
6.438663112930953503e-04,5.102962022647261620e-04,2.682572230696678162e-04,-1.346871285932138562e-04
5.203611217439174652e-04,4.731386725325137377e-04,1.197966412291862071e-04,-7.257418474182486534e-05
5.265535437501966953e-04,4.701297730207443237e-04,1.162493863375857472e-04,-5.982558286632411182e-05
5.415459163486957550e-04,4.691987414844334126e-04,1.313031680183485150e-04,-5.895600406802259386e-05
6.408464978449046612e-04,4.915850004181265831e-04,2.374726609559729695e-04,-8.821112714940682054e-05
5.208258517086505890e-04,4.679942794609814882e-04,1.125053022406063974e-04,-5.967372635495848954e-05
7.661195704713463783e-04,4.951905575580894947e-04,2.972575894091278315e-04,-2.632858559081796557e-05
5.588332423940300941e-04,4.816123109776526690e-04,1.623915013624355197e-04,-8.517056267010048032e-05
5.418129730969667435e-04,4.726150946225970984e-04,1.222932332893833518e-04,-5.309534026309847832e-05
5.258531309664249420e-04,4.697075055446475744e-04,9.567117376718670130e-05,-3.952557744923979044e-05
5.702667986042797565e-04,4.728334315586835146e-04,1.338254805887117982e-04,-3.639214992290362716e-05
1.338568399660289288e-03,6.282441318035125732e-04,9.367410093545913696e-04,-2.264167706016451120e-04
5.151300574652850628e-04,4.637897945940494537e-04,9.677783236838877201e-05,-4.543755130725912750e-05
5.403229733929038048e-04,4.766678612213581800e-04,1.299421273870393634e-04,-6.628698611166328192e-05
5.194327677600085735e-04,4.741346056107431650e-04,1.134780977736227214e-04,-6.817990652052685618e-05
5.830405862070620060e-04,4.779543378390371799e-04,2.070522459689527750e-04,-1.019660194288007915e-04
5.417383508756756783e-04,4.778578877449035645e-04,1.376240979880094528e-04,-7.374365668511018157e-05
5.658452282659709454e-04,4.756936396006494761e-04,1.259385462617501616e-04,-3.578696123440749943e-05
5.218220176175236702e-04,4.657100653275847435e-04,9.060520824277773499e-05,-3.449325231486000121e-05
5.292146815918385983e-04,4.709995409939438105e-04,9.283716644858941436e-05,-3.462201493675820529e-05
5.130945355631411076e-04,4.656424280256032944e-04,9.681821393314749002e-05,-4.936608092975802720e-05
5.065233563072979450e-04,4.672484647016972303e-04,1.107532079913653433e-04,-7.147830183384940028e-05
5.957788089290261269e-04,4.787373763974756002e-04,2.061235281871631742e-04,-8.908208837965503335e-05
5.795111064799129963e-04,4.759049334097653627e-04,1.971693563973531127e-04,-9.356319060316309333e-05
6.115713622421026230e-04,4.782772739417850971e-04,1.704564056126400828e-04,-3.716231367434374988e-05
5.102435243315994740e-04,4.628588212653994560e-04,1.011163112707436085e-04,-5.373163367039524019e-05
5.389225552789866924e-04,4.696675168816000223e-04,1.449817355023697019e-04,-7.572669710498303175e-05
5.639349692501127720e-04,4.719489952549338341e-04,1.098560751415789127e-04,-1.787007386155892164e-05
5.071150953881442547e-04,4.716435796581208706e-04,9.372326167067512870e-05,-5.825173502671532333e-05
5.117522669024765491e-04,4.702401056420058012e-04,1.158671802841126919e-04,-7.435498264385387301e-05
1.061007147654891014e-03,5.956753739155828953e-04,5.966896424070000648e-04,-1.313578686676919460e-04
5.105158197693526745e-04,4.711683432105928659e-04,8.838618668960407376e-05,-4.903874287265352905e-05
5.025663413107395172e-04,4.687142209149897099e-04,9.111614781431853771e-05,-5.726402741856873035e-05
5.281342891976237297e-04,4.740515141747891903e-04,1.317044807365164161e-04,-7.762172026559710503e-05
5.256320000626146793e-04,4.641348496079444885e-04,9.870193753158673644e-05,-3.720479071489535272e-05
5.333014414645731449e-04,4.662106221076101065e-04,9.327091538580134511e-05,-2.618010330479592085e-05
5.618549184873700142e-04,4.758063587360084057e-04,1.641932904021814466e-04,-7.814470882294699550e-05
6.492195534519851208e-04,5.068471073172986507e-04,2.465474535711109638e-04,-1.041750074364244938e-04
5.166510818526148796e-04,4.665678716264665127e-04,1.390022662235423923e-04,-8.891909965313971043e-05
5.599518190138041973e-04,4.787979123648256063e-04,1.517928176326677203e-04,-7.063891825964674354e-05
5.042459233663976192e-04,4.645347362384200096e-04,1.105105766328051686e-04,-7.079936767695471644e-05
6.537626613862812519e-04,5.086544551886618137e-04,2.651496324688196182e-04,-1.200414480990730226e-04
8.700743201188743114e-04,5.564457387663424015e-04,4.316121339797973633e-04,-1.179834871436469257e-04
5.038444069214165211e-04,4.641994019038975239e-04,1.084675823221914470e-04,-6.882256275275722146e-05
5.097498069517314434e-04,4.726722836494445801e-04,1.003753495751880109e-04,-6.329782627290114760e-05
5.144459428265690804e-04,4.697864060290157795e-04,9.836349636316299438e-05,-5.370396684156730771e-05
5.570091307163238525e-04,4.831135447602719069e-04,1.281510776607319713e-04,-5.425544804893434048e-05
5.469457246363162994e-04,4.665978776756674051e-04,1.495281903771683574e-04,-6.918035069247707725e-05
5.409436998888850212e-04,4.709859786089509726e-04,1.055244574672542512e-04,-3.556676892912946641e-05
5.898920353502035141e-04,4.721458826679736376e-04,1.795575954020023346e-04,-6.181142816785722971e-05
4.987036809325218201e-04,4.610851756297051907e-04,9.737046639202162623e-05,-5.975197927909903228e-05
5.776043981313705444e-04,4.877213214058429003e-04,1.707124611129984260e-04,-8.082935528364032507e-05
5.557083059102296829e-04,4.737556737381964922e-04,1.838519820012152195e-04,-1.018994007608853281e-04
5.613406538031995296e-04,4.825502401217818260e-04,1.626530720386654139e-04,-8.386264380533248186e-05
5.332466098479926586e-04,4.684287123382091522e-04,1.333364925812929869e-04,-6.851863145129755139e-05
6.135832518339157104e-04,4.743021854665130377e-04,2.039439132204279304e-04,-6.466284685302525759e-05
5.403754767030477524e-04,4.797220171894878149e-04,1.514778559794649482e-04,-9.082439646590501070e-05
5.658245645463466644e-04,4.690756031777709723e-04,1.323315082117915154e-04,-3.558259049896150827e-05
4.939232603646814823e-04,4.636257654055953026e-04,7.896773604443296790e-05,-4.867024472332559526e-05
5.921479896642267704e-04,4.728462372440844774e-04,1.493506279075518250e-04,-3.004891732416581362e-05
4.977853968739509583e-04,4.674690426327288151e-04,1.039101771311834455e-04,-7.359377923421561718e-05
6.770383915863931179e-04,5.067581078037619591e-04,2.774187596514821053e-04,-1.071384540409781039e-04
4.859367327298969030e-04,4.612752818502485752e-04,8.327093382831662893e-05,-5.860949386260472238e-05
4.920200444757938385e-04,4.623313143383711576e-04,1.049928469001315534e-04,-7.530411676270887256e-05
1.096558873541653156e-03,6.053679389879107475e-04,5.469146417453885078e-04,-5.572370355366729200e-05
4.876297898590564728e-04,4.580835229717195034e-04,9.302054968429729342e-05,-6.347429734887555242e-05
4.938807687722146511e-04,4.624121938832104206e-04,1.064330572262406349e-04,-7.496450416510924697e-05
5.993023514747619629e-04,4.885965026915073395e-04,2.227640507044270635e-04,-1.120581655413843691e-04
5.135718965902924538e-04,4.639345570467412472e-04,1.075455147656612098e-04,-5.790818249806761742e-05
7.421611808240413666e-04,5.226561333984136581e-04,3.160686173941940069e-04,-9.656362090026959777e-05
6.580951740033924580e-04,4.816783475689589977e-04,2.408817235846072435e-04,-6.446494080591946840e-05
5.220951279625296593e-04,4.675521340686827898e-04,8.666605572216212749e-05,-3.212306182831525803e-05
5.446159048005938530e-04,4.632364434655755758e-04,1.018123730318620801e-04,-2.043292261078022420e-05
5.552915972657501698e-04,4.715257673524320126e-04,1.365112984785810113e-04,-5.274547947919927537e-05
4.891331773251295090e-04,4.616164951585233212e-04,9.267569112125784159e-05,-6.515902350656688213e-05
5.345963290892541409e-04,4.624104767572134733e-04,9.422890434507280588e-05,-2.204305747000034899e-05
5.128650809638202190e-04,4.733719688374549150e-04,1.126123606809414923e-04,-7.311925583053380251e-05
6.971633993089199066e-04,5.108389887027442455e-04,2.893639029935002327e-04,-1.030394705594517291e-04
6.183835212141275406e-04,4.966909182257950306e-04,1.869377447292208672e-04,-6.524517084471881390e-05
5.431488389149308205e-04,4.676316457334905863e-04,1.173997661680914462e-04,-4.188257662463001907e-05
5.762158543802797794e-04,4.707580374088138342e-04,1.857426541391760111e-04,-8.028482989175245166e-05
5.316923488862812519e-04,4.627001180779188871e-04,1.300224830629304051e-04,-6.103026316850446165e-05
5.740316119045019150e-04,4.797345900442451239e-04,1.206475935759954154e-04,-2.635056807775981724e-05
4.785546916536986828e-04,4.625123692676424980e-04,7.258694677148014307e-05,-5.654461710946634412e-05
4.870594711974263191e-04,4.606255388353019953e-04,9.417893306817859411e-05,-6.774499343009665608e-05
7.854217546992003918e-04,5.055106594227254391e-04,2.807683194987475872e-04,-8.572370688852970488e-07
4.847186501137912273e-04,4.622636770363897085e-04,9.336848597740754485e-05,-7.091352017596364021e-05
6.041184533387422562e-04,4.830539401154965162e-04,1.456534810131415725e-04,-2.458894414303358644e-05
4.882446082774549723e-04,4.605755966622382402e-04,7.890653068898245692e-05,-5.123750815982930362e-05
4.758258000947535038e-04,4.587954899761825800e-04,7.612189801875501871e-05,-5.909160245209932327e-05
6.806268938817083836e-04,4.857392632402479649e-04,1.967043353943154216e-04,-1.816711346691590734e-06
4.882437933702021837e-04,4.616882652044296265e-04,8.122646249830722809e-05,-5.467093433253467083e-05
6.467274506576359272e-04,4.938027705065906048e-04,1.741065789246931672e-04,-2.118188240274321288e-05
4.977323696948587894e-04,4.622107662726193666e-04,8.360210631508380175e-05,-4.808051380678080022e-05
5.361799849197268486e-04,4.653361684177070856e-04,1.115915292757563293e-04,-4.074766911799088120e-05
5.625802441500127316e-04,4.692522343248128891e-04,1.189862305182032287e-04,-2.565823706390801817e-05
6.290695164352655411e-04,4.945399705320596695e-04,2.227234654128551483e-04,-8.819394133752211928e-05
4.763606702908873558e-04,4.591442411765456200e-04,7.583643309772014618e-05,-5.861999306944198906e-05
4.866099334321916103e-04,4.629086470231413841e-04,1.011110507533885539e-04,-7.740977889625355601e-05
5.057873786427080631e-04,4.626768059097230434e-04,1.010642736218869686e-04,-5.795371180283837020e-05
4.822340561076998711e-04,4.630543116945773363e-04,7.383905176538974047e-05,-5.465931826620362699e-05
5.203972104936838150e-04,4.828531527891755104e-04,1.271136279683560133e-04,-8.956959209172055125e-05
5.228753434494137764e-04,4.748072242364287376e-04,9.967677033273503184e-05,-5.160866930964402854e-05
4.710737848654389381e-04,4.610664909705519676e-04,7.223604916362091899e-05,-6.222875526873394847e-05
4.919351777061820030e-04,4.622244450729340315e-04,6.721137469867244363e-05,-3.750063842744566500e-05
6.025506881996989250e-04,4.885317175649106503e-04,1.960977970156818628e-04,-8.207885548472404480e-05
4.820283793378621340e-04,4.608720482792705297e-04,7.443533831974491477e-05,-5.327901089913211763e-05
5.268712411634624004e-04,4.771347157657146454e-04,1.282247249037027359e-04,-7.848819950595498085e-05
6.693356554023921490e-04,5.125878378748893738e-04,2.537195978220552206e-04,-9.697178757051005960e-05
4.854528815485537052e-04,4.643684660550206900e-04,7.339489820878952742e-05,-5.231046816334128380e-05
4.787512880284339190e-04,4.646439629141241312e-04,8.427694410784170032e-05,-7.016959716565907001e-05
4.699958662968128920e-04,4.588484007399529219e-04,6.289756856858730316e-05,-5.175012120162136853e-05
6.109743262641131878e-04,5.006694118492305279e-04,1.687232870608568192e-04,-5.841837264597415924e-05
6.142601487226784229e-04,5.025292630307376385e-04,1.845520164351910353e-04,-7.282110163941979408e-05
5.626293714158236980e-04,4.866047238465398550e-04,1.330991362920030951e-04,-5.707448144676163793e-05
7.274289382621645927e-04,4.976825439371168613e-04,2.560071297921240330e-04,-2.626075911393854767e-05
4.840493202209472656e-04,4.609891620930284262e-04,7.157655636547133327e-05,-4.851639096159487963e-05
5.242008483037352562e-04,4.758884606417268515e-04,1.026252866722643375e-04,-5.431288082036189735e-05
5.421894602477550507e-04,4.732313973363488913e-04,1.473926968174055219e-04,-7.843464118195697665e-05
4.702249134425073862e-04,4.607585433404892683e-04,6.998795288382098079e-05,-6.052156095393002033e-05
4.841900663450360298e-04,4.664250300265848637e-04,8.448957669315859675e-05,-6.672454037470743060e-05
4.772455140482634306e-04,4.648297908715903759e-04,7.665911834919825196e-05,-6.424342427635565400e-05
4.892642609775066376e-04,4.654302319977432489e-04,9.706548735266551375e-05,-7.323145837290212512e-05
5.102946306578814983e-04,4.757033311761915684e-04,1.052263760357163846e-04,-7.063506927806884050e-05
5.061740521341562271e-04,4.608420131262391806e-04,8.434179471805691719e-05,-3.900972660630941391e-05
4.883378860540688038e-04,4.620290710590779781e-04,6.268060678848996758e-05,-3.637183908722363412e-05
5.179696599952876568e-04,4.723946040030568838e-04,8.864147821441292763e-05,-4.306637856643646955e-05
4.655330267269164324e-04,4.589222662616521120e-04,5.827950008097104728e-05,-5.166876871953718364e-05
5.066856392659246922e-04,4.598013183567672968e-04,7.912097498774528503e-05,-3.223662133677862585e-05
5.689251120202243328e-04,4.730169312097132206e-04,1.267453044420108199e-04,-3.083714909735135734e-05
4.757052229251712561e-04,4.610061296261847019e-04,5.529539703275077045e-05,-4.059632556163705885e-05
5.001066601835191250e-04,4.638120299205183983e-04,1.105547780753113329e-04,-7.426016236422583461e-05
5.670707905665040016e-04,4.873271100223064423e-04,1.528925204183906317e-04,-7.314886170206591487e-05
4.756450070999562740e-04,4.606725124176591635e-04,7.660694973310455680e-05,-6.163447687868028879e-05
4.883288638666272163e-04,4.558257933240383863e-04,7.962658855831250548e-05,-4.712353984359651804e-05
5.121910362504422665e-04,4.625704896170645952e-04,1.040228889905847609e-04,-5.440234235720708966e-05
5.042960401624441147e-04,4.687300825025886297e-04,9.798764222068712115e-05,-6.242168456083163619e-05
4.653751384466886520e-04,4.619792744051665068e-04,6.002741429256275296e-05,-5.663156844093464315e-05
4.687850887421518564e-04,4.625256115105003119e-04,5.373508247430436313e-05,-4.747559796669520438e-05
4.964019753970205784e-04,4.616022633854299784e-04,7.734740211162716150e-05,-4.254773011780343950e-05
4.736332921311259270e-04,4.633128410205245018e-04,7.342904427787289023e-05,-6.310858589131385088e-05
5.152984522283077240e-04,4.615474317688494921e-04,8.858502405928447843e-05,-3.483402906567789614e-05
5.294453585520386696e-04,4.750459629576653242e-04,1.371438702335581183e-04,-8.274444553535431623e-05
5.036476068198680878e-04,4.620051186066120863e-04,1.084509422071278095e-04,-6.680844671791419387e-05
5.094367079436779022e-04,4.650023474823683500e-04,9.367987513542175293e-05,-4.924552195006981492e-05
5.199231673032045364e-04,4.650181799661368132e-04,8.996505493996664882e-05,-3.506007124087773263e-05
4.917724872939288616e-04,4.601631080731749535e-04,6.756625225534662604e-05,-3.595687667257152498e-05


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_0.01_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
2.834077072143554688e+01,4.410535812377929688e+00,2.393023490905761719e+01,0.000000000000000000e+00
9.400057047605514526e-02,6.726593524217605591e-02,2.799931168556213379e-02,-1.264677615836262703e-03
1.837018877267837524e-02,8.033161982893943787e-03,1.103682722896337509e-02,-6.997999153099954128e-04
7.251796312630176544e-03,3.162950742989778519e-03,4.620288964360952377e-03,-5.314436275511980057e-04
4.632872529327869415e-03,2.270300639793276787e-03,2.840086119249463081e-03,-4.775142297148704529e-04
3.627036232501268387e-03,1.754262601025402546e-03,2.297724829986691475e-03,-4.249513149261474609e-04
3.031669417396187782e-03,1.531645073555409908e-03,2.213602419942617416e-03,-7.135781343095004559e-04
3.122562076896429062e-03,1.487850211560726166e-03,2.940282458439469337e-03,-1.305570243857800961e-03
2.398760290816426277e-03,1.311415689997375011e-03,1.568332663737237453e-03,-4.809879756066948175e-04
2.318694023415446281e-03,1.214365242049098015e-03,1.149672898463904858e-03,-4.534393883659504354e-05
2.026266651228070259e-03,1.137097715400159359e-03,1.174892182461917400e-03,-2.857232175301760435e-04
2.634609350934624672e-03,1.069636549800634384e-03,1.558759598992764950e-03,6.213120741449529305e-06
1.754565862938761711e-03,9.656050824560225010e-04,8.754539303481578827e-04,-8.649306982988491654e-05
3.351899562403559685e-03,1.061124145053327084e-03,2.129445085301995277e-03,1.613304339116439223e-04
1.663787057623267174e-03,8.863743860274553299e-04,1.180452643893659115e-03,-4.030399140901863575e-04
1.555214403197169304e-03,8.679668535478413105e-04,6.308279698714613914e-04,5.641949974233284593e-05
1.533368369564414024e-03,8.146622567437589169e-04,8.263540803454816341e-04,-1.076479602488689125e-04
1.351856160908937454e-03,7.938802009448409081e-04,9.576189331710338593e-04,-3.996429149992763996e-04
1.373315230011940002e-03,7.950064609758555889e-04,7.940836367197334766e-04,-2.157748967874795198e-04
1.229875837452709675e-03,7.446251693181693554e-04,6.298095104284584522e-04,-1.445588277420029044e-04
1.226275693625211716e-03,7.257068064063787460e-04,7.431473932228982449e-04,-2.425786078674718738e-04
1.254781149327754974e-03,7.309977663680911064e-04,4.967305576428771019e-04,2.705281622183974832e-05
1.709567615762352943e-03,8.052012417465448380e-04,1.657616696320474148e-03,-7.532501476816833019e-04
1.493289368227124214e-03,7.157377549447119236e-04,7.284219609573483467e-04,4.912962322123348713e-05
1.156898913905024529e-03,7.099172798916697502e-04,7.378421723842620850e-04,-2.908605383709073067e-04
1.053465064615011215e-03,6.773878703825175762e-04,4.822335613425821066e-04,-1.061563889379613101e-04
1.037964364513754845e-03,6.535093416459858418e-04,3.625370736699551344e-04,2.191803650930523872e-05
1.145464717410504818e-03,6.630296120420098305e-04,2.957010292448103428e-04,1.867341197794303298e-04
9.737713262438774109e-04,6.494639674201607704e-04,4.670436610467731953e-04,-1.427363313268870115e-04
1.044881413690745831e-03,6.619262276217341423e-04,6.818870315328240395e-04,-2.989318745676428080e-04
1.153840101324021816e-03,6.593034486286342144e-04,2.950867055915296078e-04,1.994499471038579941e-04
9.562690393067896366e-04,6.227795383892953396e-04,2.822586102411150932e-04,5.123090886627323925e-05
9.321934776380658150e-04,6.100911414250731468e-04,2.882954140659421682e-04,3.380686757736839354e-05
1.093325205147266388e-03,6.196874892339110374e-04,2.997149131260812283e-04,1.739227882353588939e-04
1.353796338662505150e-03,7.060231291688978672e-04,8.843081304803490639e-04,-2.365349791944026947e-04
8.345380192622542381e-04,5.908483872190117836e-04,2.726437232922762632e-04,-2.895413308579009026e-05
8.959440165199339390e-04,5.864037666469812393e-04,2.816299966070801020e-04,2.791030237858649343e-05
9.299478842876851559e-04,5.872867768630385399e-04,2.254653227282688022e-04,1.171957483165897429e-04
9.565911605022847652e-04,6.007046904414892197e-04,5.850614397786557674e-04,-2.291750424774363637e-04
8.017974905669689178e-04,5.756047321483492851e-04,2.380979276495054364e-04,-1.190512557514011860e-05
8.447192376479506493e-04,5.841939710080623627e-04,4.234448715578764677e-04,-1.629196631256490946e-04
8.140802965499460697e-04,5.728173418901860714e-04,2.271932316944003105e-04,1.406972478434909135e-05
2.168099861592054367e-03,7.261068094521760941e-04,1.113408245146274567e-03,3.285848069936037064e-04
7.643881835974752903e-04,5.584539612755179405e-04,2.758923510555177927e-04,-6.995812145760282874e-05
7.363727199845016003e-04,5.421116366051137447e-04,2.397233911324292421e-04,-4.546234777080826461e-05
8.059017127379775047e-04,5.568157066591084003e-04,4.170814063400030136e-04,-1.679954148130491376e-04
9.499070001766085625e-04,5.863187834620475769e-04,5.480993422679603100e-04,-1.845111692091450095e-04
7.394001004286110401e-04,5.249566165730357170e-04,2.356316690566018224e-04,-2.118819793395232409e-05
7.727834163233637810e-04,5.467940936796367168e-04,2.482950803823769093e-04,-2.230574136774521321e-05
6.867403862997889519e-04,5.207753274589776993e-04,2.336387260584160686e-04,-6.767367449356243014e-05
1.193625386804342270e-03,6.280086818151175976e-04,7.217649836093187332e-04,-1.561483222758397460e-04
6.753848865628242493e-04,5.164738395251333714e-04,1.676971296546980739e-04,-8.786121725279372185e-06
6.664009997621178627e-04,5.097943940199911594e-04,2.148959611076861620e-04,-5.828940993524156511e-05
7.365693454630672932e-04,5.071181221865117550e-04,1.785830099834129214e-04,5.086818055133335292e-05
8.723505306988954544e-04,5.554496310651302338e-04,4.521875816863030195e-04,-1.352867111563682556e-04
6.483689649030566216e-04,4.988049040548503399e-04,1.468529080739244819e-04,2.711138222366571426e-06
6.926068454049527645e-04,5.145622417330741882e-04,2.356348850298672915e-04,-5.759027772000990808e-05
6.655185134150087833e-04,4.994456539861857891e-04,1.386831136187538505e-04,2.738972034421749413e-05
6.083018379285931587e-04,4.917923943139612675e-04,1.523747778264805675e-04,-3.586537422961555421e-05
6.153758731670677662e-04,4.955886397510766983e-04,1.870135165518149734e-04,-6.722629768773913383e-05
6.492528482340276241e-04,4.857009625993669033e-04,1.600074901944026351e-04,3.544354740370181389e-06
6.476679700426757336e-04,4.946555709466338158e-04,1.786552602425217628e-04,-2.564288843132089823e-05
8.001385140232741833e-04,5.340842762961983681e-04,3.578318282961845398e-04,-9.177759784506633878e-05
5.697640008293092251e-04,4.804001364391297102e-04,1.151514006778597832e-04,-2.578758358140476048e-05
5.868152366019785404e-04,4.910277202725410461e-04,1.689405326033011079e-04,-7.315302354982122779e-05
5.731069250032305717e-04,4.854903381783515215e-04,1.540730299893766642e-04,-6.645644316449761391e-05
1.356461551040410995e-03,6.578167667612433434e-04,7.970809238031506538e-04,-9.843619045568630099e-05
5.426778225228190422e-04,4.726221377495676279e-04,1.156449434347450733e-04,-4.558927321340888739e-05
5.581331206485629082e-04,4.753409884870052338e-04,1.599003444425761700e-04,-7.710819045314565301e-05
6.153655704110860825e-04,4.960717051289975643e-04,2.303845976712182164e-04,-1.110907396650873125e-04
5.278216558508574963e-04,4.701708385255187750e-04,1.049621423589996994e-04,-4.731128501589410007e-05
5.203611217439174652e-04,4.731386725325137377e-04,1.197966412291862071e-04,-7.257418474182486534e-05
7.661195704713463783e-04,4.951905575580894947e-04,2.972575894091278315e-04,-2.632858559081796557e-05
1.338568399660289288e-03,6.282441318035125732e-04,9.367410093545913696e-04,-2.264167706016451120e-04
5.417383508756756783e-04,4.778578877449035645e-04,1.376240979880094528e-04,-7.374365668511018157e-05
5.065233563072979450e-04,4.672484647016972303e-04,1.107532079913653433e-04,-7.147830183384940028e-05
5.389225552789866924e-04,4.696675168816000223e-04,1.449817355023697019e-04,-7.572669710498303175e-05
5.105158197693526745e-04,4.711683432105928659e-04,8.838618668960407376e-05,-4.903874287265352905e-05
5.618549184873700142e-04,4.758063587360084057e-04,1.641932904021814466e-04,-7.814470882294699550e-05
6.537626613862812519e-04,5.086544551886618137e-04,2.651496324688196182e-04,-1.200414480990730226e-04
5.570091307163238525e-04,4.831135447602719069e-04,1.281510776607319713e-04,-5.425544804893434048e-05
5.776043981313705444e-04,4.877213214058429003e-04,1.707124611129984260e-04,-8.082935528364032507e-05
5.403754767030477524e-04,4.797220171894878149e-04,1.514778559794649482e-04,-9.082439646590501070e-05
6.770383915863931179e-04,5.067581078037619591e-04,2.774187596514821053e-04,-1.071384540409781039e-04
4.938807687722146511e-04,4.624121938832104206e-04,1.064330572262406349e-04,-7.496450416510924697e-05
5.220951279625296593e-04,4.675521340686827898e-04,8.666605572216212749e-05,-3.212306182831525803e-05
5.128650809638202190e-04,4.733719688374549150e-04,1.126123606809414923e-04,-7.311925583053380251e-05
5.316923488862812519e-04,4.627001180779188871e-04,1.300224830629304051e-04,-6.103026316850446165e-05
4.847186501137912273e-04,4.622636770363897085e-04,9.336848597740754485e-05,-7.091352017596364021e-05
4.882437933702021837e-04,4.616882652044296265e-04,8.122646249830722809e-05,-5.467093433253467083e-05
6.290695164352655411e-04,4.945399705320596695e-04,2.227234654128551483e-04,-8.819394133752211928e-05
5.203972104936838150e-04,4.828531527891755104e-04,1.271136279683560133e-04,-8.956959209172055125e-05
4.820283793378621340e-04,4.608720482792705297e-04,7.443533831974491477e-05,-5.327901089913211763e-05
4.699958662968128920e-04,4.588484007399529219e-04,6.289756856858730316e-05,-5.175012120162136853e-05
4.840493202209472656e-04,4.609891620930284262e-04,7.157655636547133327e-05,-4.851639096159487963e-05
4.772455140482634306e-04,4.648297908715903759e-04,7.665911834919825196e-05,-6.424342427635565400e-05
5.179696599952876568e-04,4.723946040030568838e-04,8.864147821441292763e-05,-4.306637856643646955e-05
5.001066601835191250e-04,4.638120299205183983e-04,1.105547780753113329e-04,-7.426016236422583461e-05
5.042960401624441147e-04,4.687300825025886297e-04,9.798764222068712115e-05,-6.242168456083163619e-05
5.152984522283077240e-04,4.615474317688494921e-04,8.858502405928447843e-05,-3.483402906567789614e-05
4.917724872939288616e-04,4.601631080731749535e-04,6.756625225534662604e-05,-3.595687667257152498e-05


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
5.057299544868134156e+00
3.229181367574063710e+00
2.156288257204202807e+00
1.623753730000241591e+00
1.218801790750913883e+00
8.730435638023582579e-01
6.721716602894122206e-01
6.071130636061675689e-01
5.959856207732339151e-01
5.909237857722046128e-01
5.794017457601274845e-01
5.624661435428700562e-01
5.477220514794010064e-01
5.412503225752858249e-01
5.403596502484884212e-01
5.379967035703107081e-01
5.296727214990907262e-01
5.146254764190536513e-01
4.950363123222926154e-01
4.756255397718376909e-01
4.610677470440880943e-01
4.538893008719859234e-01
4.591815768340527515e-01
4.588992912484433639e-01
4.636204434724002232e-01
4.681060500441175387e-01
4.644201416161928275e-01
4.637574879280844109e-01
4.634549045445625626e-01
4.602793018984355222e-01
4.576375314486253454e-01
4.571302094875926425e-01
4.523086264089810626e-01
4.505616391909648688e-01
4.505619037702014995e-01
4.503084483285373363e-01
4.515678517641560918e-01
4.510177249882685313e-01
4.551942374304221994e-01
4.513349197190539286e-01
4.467350340440705558e-01
4.431371762226332667e-01
4.386202740233916542e-01
4.336385102409291981e-01
4.293084119612389227e-01
4.232619234772592165e-01
4.168366939611812816e-01
4.140734041325686010e-01
4.094637883702431091e-01
4.082125247438893045e-01
4.015248306952394208e-01
3.987849347587258397e-01
3.980860001162798700e-01
3.930494032315774433e-01
3.891044586413929807e-01
3.844243390120982151e-01
3.794003440774936786e-01
3.742568082311223954e-01
3.680403321894570867e-01
3.620742723226000881e-01
3.560718199541515472e-01
3.503956078862929813e-01
3.458581781463560545e-01
3.412727806501186789e-01
3.370968751148041287e-01
3.391054728299784382e-01
3.320508951097522754e-01
3.299849226245448186e-01
3.287943756228957071e-01
3.376431854594412751e-01
3.315453620565828596e-01
3.288730427884214436e-01
3.303762703314385152e-01
3.288084700300654140e-01
3.297754852801770831e-01
3.310254627032676589e-01
3.318015145268690125e-01
3.322699081787041098e-01
3.320121310844308948e-01
3.322128023934422525e-01
3.334401476110508966e-01
3.330162584234977463e-01
3.316898048878588190e-01
3.354161008786628595e-01
3.305831409089496908e-01
3.293674085744764946e-01
3.292097485492606057e-01
3.253930209691012210e-01
3.240346385820200847e-01
3.226674666775750655e-01
3.209740738240093871e-01
3.196526219945901581e-01
3.247784643546512973e-01
3.180679789742321684e-01
3.211134572722091352e-01
3.174686491874371685e-01
3.176495297007694840e-01
3.136321540281125642e-01
3.115185465174621915e-01
3.152906625215888825e-01
3.114573608923353332e-01
3.095547524762555236e-01
3.097040627532090529e-01
3.096036802774523311e-01
3.088468527718600254e-01
3.087158323795531900e-01
3.093695124707836475e-01
3.089556322582050485e-01
3.091383847995864409e-01
3.097962238068080465e-01
3.121295402037762012e-01
3.108067295030491617e-01
3.103932894581082902e-01
3.110999095351033583e-01
3.116604016604206939e-01
3.130414920512581967e-01
3.130396712987774110e-01
3.188647489070114416e-01
3.142271592367917310e-01
3.147777753289963121e-01
3.156343982732517928e-01
3.161622036377755296e-01
3.199478842161744829e-01
3.190682482038165180e-01
3.206348425486579834e-01
3.195454787838022948e-01
3.200444518820129147e-01
3.207196346405683518e-01
3.203041610562716301e-01
3.200353609790828613e-01
3.232855407592346575e-01
3.202703378422456226e-01
3.191212506991070175e-01
3.180323131866241160e-01
3.143664175344709766e-01
3.120749563209951338e-01
3.099195514012001440e-01
3.070864140115779350e-01
3.079995700311446427e-01
3.016246514189911410e-01
2.985086041772736509e-01
2.947833512731866668e-01
2.965742771515457732e-01
2.888154572238686990e-01
2.858158999502969921e-01
2.816882295626580435e-01
2.817732262054394865e-01
2.764421098606333338e-01
2.728923950006858501e-01
2.703633249604206479e-01
2.688154861596533940e-01
2.661927270853013949e-01
2.642734728766432672e-01
2.624922041643646398e-01
2.607351295001697489e-01
2.647608979074165259e-01
2.580534935707909927e-01
2.554209789909841488e-01
2.541691959104130927e-01
2.537109944708380582e-01
2.514726063539420853e-01
2.510923571212676508e-01
2.494423652309220030e-01
2.495076502040898259e-01
2.488502274043512263e-01
2.473754129849687899e-01
2.459633496864152558e-01
2.454546471010143893e-01
2.452003748190202392e-01
2.470249089073211501e-01
2.468453615843247406e-01
2.447354813615094937e-01
2.442468793439298014e-01
2.457529690617466511e-01
2.461161905986630483e-01
2.460961341742419761e-01
2.468434977652688989e-01
2.453203233455433230e-01
2.445743218169313671e-01
2.441958098031366819e-01
2.452065354386380736e-01
2.428132863074965453e-01
2.426036980950523336e-01
2.398447272812009590e-01
2.421000307316506506e-01
2.377521707052620836e-01
2.335045864422627127e-01
2.297708078063813164e-01
2.266215050254771490e-01
2.232526271111231475e-01
2.192613721212318678e-01
2.148050706897792483e-01
2.131276692086255808e-01
2.098013781689788138e-01
2.037629325395714230e-01
2.019288072388661093e-01
1.983151606908145903e-01
1.922502690444819751e-01
1.924143053796963654e-01
1.888784166566037093e-01
1.892769968173136641e-01
1.853946864747820500e-01
1.834351889742530384e-01
1.816069356378224309e-01
1.827720148952858559e-01
1.838707761493333925e-01
1.816937358692826687e-01
1.917246194918770519e-01
1.836811527227666940e-01
1.816097664000550227e-01
1.827952490924288076e-01
1.829244405420404340e-01
1.823916751279381632e-01
1.813568133464708299e-01
1.871480320476422710e-01
1.846763165149055974e-01
1.932102842350352789e-01
1.837378504525220280e-01
1.828717380305769080e-01
1.818620603585846540e-01
1.822477469442368991e-01
1.874575864981619377e-01
1.840029174629111697e-01
1.865728722217785129e-01
1.834105429752214689e-01
2.076144999691696691e-01
1.896776559874034651e-01
1.851311996672385385e-01
1.838146362187040028e-01
1.840606697295919525e-01
1.846078198787555191e-01
1.867624020326711098e-01
1.875641633557116050e-01
1.879424596651566026e-01
1.888650832902208920e-01
1.933647983445504481e-01
1.930825824357310927e-01
1.964129251667413034e-01
1.956984902021522699e-01
2.003601419118390958e-01
1.999904514805004585e-01
2.022396563689396187e-01
2.049307520721928566e-01
2.102596907610611854e-01
2.086679969407244373e-01
2.093756124145888797e-01
2.124416183466412422e-01
2.133946794838512684e-01
2.126330471063453409e-01
2.131998808192157868e-01
2.132765482988634165e-01
2.136034711315300816e-01
2.130971833923205327e-01
2.128472677754209286e-01
2.130880315522150625e-01
2.130993773280560610e-01
2.118036360384429884e-01
2.103710250563965711e-01
2.106568535820293464e-01
2.079465802826883924e-01
2.107783971442149518e-01
2.040142255759772316e-01
2.013118682710481888e-01
1.991527953082442848e-01
1.971545992848815210e-01
1.964677974313172870e-01
1.932108337431680811e-01
1.941022282322402703e-01
1.892965987609283585e-01
1.861017163170624600e-01
1.839766770066501855e-01
1.819352969439522738e-01
1.790425605889952032e-01
1.764487995481286153e-01
1.735229545858934519e-01
1.706128322451213597e-01
1.687525879255289407e-01
1.653364425404158788e-01
1.634724428484999881e-01
1.615610731530408017e-01
1.576174030515196667e-01
1.561632750157964933e-01
1.537669291906612612e-01
1.527062224274318702e-01
1.513714820498706648e-01
1.472222120007125601e-01
1.456472957205997565e-01
1.444516865074284839e-01
1.433109107979567975e-01
1.422249260053644881e-01
1.413353225747767949e-01
1.436949194203466784e-01
1.395417586253491493e-01
1.463919856858897361e-01
1.414103894655258098e-01
1.388438125981978077e-01
1.510489163357976450e-01
1.422171661323961556e-01
1.387567394784912922e-01
1.383675944160946969e-01
1.375464249936886874e-01
1.400011184128297781e-01
1.372965795366835606e-01
1.377987304175016525e-01
1.403609817363658530e-01
1.374181704431187423e-01
1.369238473113941479e-01
1.388075862948334183e-01
1.368329456796142096e-01
1.363994616690658024e-01
1.370929433752381132e-01
1.362737019619472134e-01
1.356151384183124364e-01
1.350181466617496884e-01
1.349930916780252843e-01
1.343299207923429606e-01
1.337666388327195532e-01
1.369117940695743774e-01
1.330653126541635478e-01
1.350776612012941635e-01
1.328181518025314256e-01
1.349183474964781027e-01
1.316157232553953338e-01
1.314525752448852947e-01
1.316032758529335212e-01
1.321004615610124611e-01
1.373423726768999986e-01
1.319445621722794837e-01
1.349547965809793360e-01
1.329836513964391953e-01
1.306235979201163799e-01
1.321450107343280223e-01
1.311702877900620123e-01
1.301196742213842905e-01
1.302005280698411427e-01
1.305393033939490077e-01
1.303290753034358762e-01
1.304913013064801786e-01
1.315936228213197279e-01
1.301518214297807119e-01
1.301138837309587515e-01
1.315618562342824871e-01
1.401716913054736613e-01
1.352745068006913354e-01
1.317843371534685448e-01
1.307739648077372585e-01
1.324285468949795430e-01
1.309283274143980824e-01
1.365251464627641187e-01
1.327596096302623430e-01
1.319571749989980614e-01
1.325758902024765928e-01
1.327021434846002990e-01
1.344505926355874792e-01
1.341690459050315642e-01
1.368035938763187964e-01
1.353588248172002961e-01
1.342057193119391700e-01
1.352240670681523760e-01
1.346700509113013811e-01
1.479635011432851865e-01
1.374099154578819759e-01
1.360766112838759367e-01
1.442367026746937952e-01
1.385882488135195267e-01
1.380678575110025064e-01
1.380195790059895455e-01
1.377925056325373931e-01
1.392527422844685725e-01
1.384451248036792370e-01
1.405379171416502870e-01
1.415877171028697423e-01
1.400563012636216742e-01
1.398264277507895448e-01
1.403805077589856121e-01
1.484267268537872442e-01
1.427518295970020556e-01
1.415334274531314385e-01
1.435280924444965744e-01
1.421567294078532606e-01
1.483090937010680399e-01
1.449358663462779473e-01
1.431059017932369282e-01
1.424156465073474487e-01
1.448725073906882710e-01
1.436021492798056354e-01
1.444062581738203566e-01
1.431041381345072583e-01
1.431761896531777156e-01
1.441205737012420662e-01
1.438576556923685523e-01
1.455501200467272660e-01
1.444866330640809660e-01
1.444237089869176704e-01
1.440442553963821593e-01
1.472742907860754846e-01
1.455255472013202156e-01
1.458321802627300379e-01
1.447772111183198984e-01
1.446187489076866117e-01
1.454272655313049722e-01
1.448280084465266571e-01
1.506244464226993152e-01
1.484653547152081643e-01
1.624600856618339528e-01
1.501511177650655948e-01
1.473238984020664166e-01
1.483672502827005635e-01
1.470027715302502647e-01
1.458895240113786684e-01
1.461202865102254056e-01
1.455313516304786725e-01
1.457324693906343893e-01
1.510604827495223845e-01
1.470798089151772459e-01
1.461294643076653799e-01
1.472186124825690667e-01
1.459440693612178153e-01
1.484914982606566070e-01
1.470203258984399131e-01
1.465614116278541601e-01
1.457526879475790627e-01
1.506267341438757568e-01
1.467363796570426704e-01
1.455246000398612571e-01
1.455026408050884013e-01
1.488444497073792561e-01
1.464183785860979359e-01
1.467849699007477693e-01
1.456510555611307267e-01
1.459341396173621797e-01
1.487294074939278232e-01
1.463989262901731758e-01
1.492561241100331948e-01
1.473985881233466910e-01
1.459952772238872487e-01
1.453369340555365485e-01
1.483727866202934342e-01
1.458887388077410030e-01
1.489759141932996689e-01
1.455686749151392512e-01
1.474094932705609928e-01
1.445685093769057961e-01
1.450204560221461103e-01
1.449443288204394775e-01
1.445355865755832969e-01
1.441539207777239873e-01
1.447734478824976856e-01
1.460064275139986434e-01
1.442376260090423024e-01
1.445591422823666317e-01
1.448552842367520632e-01
1.434322730526955414e-01
1.434252213539548571e-01
1.426969255345253706e-01
1.443295876186357352e-01
1.434814499859421999e-01
1.424884710228270512e-01
1.417792816387017651e-01
1.447802537998678640e-01
1.425542615490167919e-01
1.415860397775473567e-01
1.416879587675053676e-01
1.416626699727673855e-01
1.415701140636078381e-01
1.411761701423399629e-01
1.405662572875034655e-01
1.396874993386151287e-01
1.392952313649782892e-01
1.390410599629113009e-01
1.415450081850061770e-01
1.432437448596375063e-01
1.391086014399721960e-01
1.386732383446096506e-01
1.396791717747646600e-01
1.370407535950346478e-01
1.367624689773309643e-01
1.363239172911903663e-01
1.361189765411934260e-01
1.357371583185340291e-01
1.382778372047107351e-01
1.357212805256252097e-01
1.451359997206490005e-01
1.363389325161867283e-01
1.341065030919910139e-01
1.342101258314914447e-01
1.335524464497594710e-01
1.335185092839929755e-01
1.328809715927097568e-01
1.335601519002047877e-01
1.320391536920209052e-01
1.318714376619286865e-01
1.331244339729418247e-01
1.392064536194782265e-01
1.338161315821611574e-01
1.419246211115423040e-01
1.342205066033056449e-01
1.309250054964563592e-01
1.325309939616976518e-01
1.298535966639822736e-01
1.303513972801782494e-01


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
5.057299544868134156e+00
8.730435638023582579e-01
5.794017457601274845e-01
5.379967035703107081e-01
4.610677470440880943e-01
4.681060500441175387e-01
4.576375314486253454e-01
4.503084483285373363e-01
4.467350340440705558e-01
4.232619234772592165e-01
4.015248306952394208e-01
3.844243390120982151e-01
3.560718199541515472e-01
3.391054728299784382e-01
3.315453620565828596e-01
3.310254627032676589e-01
3.334401476110508966e-01
3.293674085744764946e-01
3.209740738240093871e-01
3.174686491874371685e-01
3.114573608923353332e-01
3.087158323795531900e-01
3.121295402037762012e-01
3.130414920512581967e-01
3.156343982732517928e-01
3.195454787838022948e-01
3.232855407592346575e-01
3.120749563209951338e-01
2.985086041772736509e-01
2.816882295626580435e-01
2.688154861596533940e-01
2.647608979074165259e-01
2.514726063539420853e-01
2.473754129849687899e-01
2.468453615843247406e-01
2.460961341742419761e-01
2.452065354386380736e-01
2.377521707052620836e-01
2.192613721212318678e-01
2.019288072388661093e-01
1.892769968173136641e-01
1.838707761493333925e-01
1.827952490924288076e-01
1.846763165149055974e-01
1.822477469442368991e-01
2.076144999691696691e-01
1.846078198787555191e-01
1.933647983445504481e-01
1.999904514805004585e-01
2.093756124145888797e-01
2.132765482988634165e-01
2.130993773280560610e-01
2.107783971442149518e-01
1.964677974313172870e-01
1.839766770066501855e-01
1.706128322451213597e-01
1.576174030515196667e-01
1.472222120007125601e-01
1.413353225747767949e-01
1.388438125981978077e-01
1.375464249936886874e-01
1.374181704431187423e-01
1.370929433752381132e-01
1.343299207923429606e-01
1.328181518025314256e-01
1.321004615610124611e-01
1.306235979201163799e-01
1.305393033939490077e-01
1.301138837309587515e-01
1.307739648077372585e-01
1.319571749989980614e-01
1.368035938763187964e-01
1.479635011432851865e-01
1.380678575110025064e-01
1.405379171416502870e-01
1.484267268537872442e-01
1.483090937010680399e-01
1.436021492798056354e-01
1.438576556923685523e-01
1.472742907860754846e-01
1.454272655313049722e-01
1.501511177650655948e-01
1.461202865102254056e-01
1.461294643076653799e-01
1.465614116278541601e-01
1.455026408050884013e-01
1.459341396173621797e-01
1.459952772238872487e-01
1.455686749151392512e-01
1.445355865755832969e-01
1.445591422823666317e-01
1.443295876186357352e-01
1.425542615490167919e-01
1.411761701423399629e-01
1.415450081850061770e-01
1.370407535950346478e-01
1.382778372047107351e-01
1.342101258314914447e-01
1.320391536920209052e-01
1.419246211115423040e-01
1.303513972801782494e-01


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Error.csv <==
2.309875648751532395e+00
9.268109996715855337e-01
6.187089925721331873e-01
4.081949662118727895e-01
3.564318719707526562e-01
3.313524263298879835e-01
2.956825576744924189e-01
2.474780807638815860e-01
2.022885744432744992e-01
1.684479144296906761e-01
1.455940016920178603e-01
1.306784432313700672e-01
1.192633864071363514e-01
1.082404118890958195e-01
9.903646718213328370e-02
9.358545108136628876e-02
9.188091712341511785e-02
9.273367079681940628e-02
9.472516638916617104e-02
9.537093255292873606e-02
9.131282143826734143e-02
8.695906909682918351e-02
8.063224356570435070e-02
7.575469522651025189e-02
7.080794002252022157e-02
6.941910242407833831e-02
7.232351819388536940e-02
7.191114216665905889e-02
7.223514287743869333e-02
7.646742362082969979e-02
7.583617243008777820e-02
8.145999684590535250e-02
7.783079481399188260e-02
7.736812770911265236e-02
7.709760137821689008e-02
7.431628381365641689e-02
7.253086861905008731e-02
7.071171782108026660e-02
7.091049703910042024e-02
6.663877085468715433e-02
6.576056584479721134e-02
6.340417769553387262e-02
6.265775693593839124e-02
6.196233893435196954e-02
6.222817048307883320e-02
6.174791535739506537e-02
6.138536878079086517e-02
6.133966398112585677e-02
6.030156254112416236e-02
6.018867787516300749e-02
6.029309261322891855e-02
5.792724902306185808e-02
5.756544157533459438e-02
5.759485466573500273e-02
5.674355707245025415e-02
5.590082936197889041e-02
5.510611904888465529e-02
5.561562153695696897e-02
5.434574905215342616e-02
5.356247280149648710e-02
5.312844345909885357e-02
5.208215662501182452e-02
5.162430133733596216e-02
5.362920177305215835e-02
5.011087154066383442e-02
5.438830709888160808e-02
4.970313920707703642e-02
4.848114948334206892e-02
4.801044313736360647e-02
5.518957615462093819e-02
4.793591266146376983e-02
4.687701658043787190e-02
4.653978691478619090e-02
4.597318933472661212e-02
4.472392461735554686e-02
4.448689680066368612e-02
4.379833730424745331e-02
4.373206346755201951e-02
4.393363108615979534e-02
4.277498409009603680e-02
4.378179619832676256e-02
4.229482282575425939e-02
4.185710710415434938e-02
4.733848906076319057e-02
4.085738732023613817e-02
4.065399315963654642e-02
4.096490556672787581e-02
4.019741112649487941e-02
3.920520108641296214e-02
3.889479698852009448e-02
3.855376667152116826e-02
3.822007613277210447e-02
4.581545369044869032e-02
3.790535511458655027e-02
4.092111228348241370e-02
3.732391506013629789e-02
4.885523520316471108e-02
3.804639603755897992e-02
3.704374558244578897e-02
3.947384881327869327e-02
3.699913087634371101e-02
3.750780907175818579e-02
3.609957326012036560e-02
3.792088765013070656e-02
3.556886735421113666e-02
3.524735190363319920e-02
3.594354405060570107e-02
3.487544702321176970e-02
3.473822097618667337e-02
3.550069673137409149e-02
3.487358268309079246e-02
3.432602549992441049e-02
3.466740292100809612e-02
3.356166925447737898e-02
3.341405674796314729e-02
3.477214219053319233e-02
3.266506179420569644e-02
3.961251732862944297e-02
3.381491565052002768e-02
3.201891549681675636e-02
3.177446906563397705e-02
3.173423521221444693e-02
3.539858024177320456e-02
3.147053758213914920e-02
3.765148483394526596e-02
3.270911408538346860e-02
3.157411630364452548e-02
3.172773406033901900e-02
3.135051060691200486e-02
3.267334148843375335e-02
3.577796085151166428e-02
3.125872341231224205e-02
3.165701401959209599e-02
3.239266978915898709e-02
3.141213801035838693e-02
3.133062118172343785e-02
3.133385739297477740e-02
3.081065875394310358e-02
3.691309386450849356e-02
3.118838535524476666e-02
3.270130090665829964e-02
3.067083310592689030e-02
3.592512005613026499e-02
3.193243685210356980e-02
2.953494419412275307e-02
2.963634156582525825e-02
3.576865857559403256e-02
2.874023097087180165e-02
2.989381956758425940e-02
2.909305623406107863e-02
2.849482339350452309e-02
2.756237436663827936e-02
2.991228839311324550e-02
2.686801422301141398e-02
2.708814567519008537e-02
3.121638445804617371e-02
2.819477509986374059e-02
2.781242068720074165e-02
2.602979245275465967e-02
2.728782089720924176e-02
2.653761374607092188e-02
2.737198589431291684e-02
2.567349754902764278e-02
2.653443092858185845e-02
2.506087020210276406e-02
3.107217114348041070e-02
2.444735879142034482e-02
2.405742391814884654e-02
2.429464819300345899e-02
2.628613194736570402e-02
2.363053440905018773e-02
2.279881641783389548e-02
2.248828715525926294e-02
2.429312315181939366e-02
2.220842182633540537e-02
2.204427834616952062e-02
2.218562732562390921e-02
2.766655576699085864e-02
2.140974771071228050e-02
2.119239676265750535e-02
2.336916548109506039e-02
2.242591449357094271e-02
2.499309883195613771e-02
2.106291580846546621e-02
2.809536215867304912e-02
2.194670296789078337e-02
2.135477410144031793e-02
2.176641657302826396e-02
2.122222476687707013e-02
2.078848106309645616e-02
1.991241352532811121e-02
2.069291524333965668e-02
2.158785413495493966e-02
1.953348728121431788e-02
1.923172504397106450e-02
1.946840158228442877e-02
1.849483967737079737e-02
2.061777493152074786e-02
2.199315399825038306e-02
1.770445673715335261e-02
2.230585373929395640e-02
1.801640124211945429e-02
2.105141368650529851e-02
1.724278778788624136e-02
1.788011968526501475e-02
2.446524262304882943e-02
1.720305394001861790e-02
2.482640735671198459e-02
1.903587065358516503e-02
1.615487765965547759e-02
1.658602559015282321e-02
1.597866993461119142e-02
2.285293280535876173e-02
1.573328312855322431e-02
2.363942133695572101e-02
1.567036499107503020e-02
2.414549812146986676e-02
1.718470268894392930e-02
1.543158867672996329e-02
1.558279226381968641e-02
1.627692925496683138e-02
2.172669459330749814e-02
1.470619378802118238e-02
2.330995290652319168e-02
1.481908208042014008e-02
4.093514647479795654e-02
2.034025270756226189e-02
1.475187428728111025e-02
1.379975633256406813e-02
1.454923286696295330e-02
1.247123838002643127e-02
1.554906262558871169e-02
1.257373984750067078e-02
1.181062123758774493e-02
1.211358543230579322e-02
1.672311681104529657e-02
1.150148179671046933e-02
2.124592414372002136e-02
1.430621689683225610e-02
1.506064896962652430e-02
1.538413538936774481e-02
1.557952159480833348e-02
1.431748529247526408e-02
1.917909225401602177e-02
1.471178790426746173e-02
1.496938049355117824e-02
1.749356281563086563e-02
1.561429310690932298e-02
1.872712633170758173e-02
1.585655813969352040e-02
1.571930611204478898e-02
1.665992855171330445e-02
1.558233934233198455e-02
1.582877453796804543e-02
1.650052318095757836e-02
1.636737460203590080e-02
1.565512810979263411e-02
1.454174005677825836e-02
1.582565217504777744e-02
1.430401403642888800e-02
3.151674900747968022e-02
1.613114010326047870e-02
1.328365886104434027e-02
1.335357267519754476e-02
1.290044606848071186e-02
1.640837388113819406e-02
1.256817303477159205e-02
2.260054345673550777e-02
1.245183335211443899e-02
1.593078049429112047e-02
1.206583981258842544e-02
1.239396433126587448e-02
1.158353097764308441e-02
1.191092597898034747e-02
1.462080355654856410e-02
1.115776844294743934e-02
1.259063587003327739e-02
1.092936563769885544e-02
1.250379093248675175e-02
1.184248666737741824e-02
1.196325250486980976e-02
1.368642143853865054e-02
1.072660414474676562e-02
1.170111797496566769e-02
1.131307629003541933e-02
1.181437670996257107e-02
9.786800062162549427e-03
1.049393369526841271e-02
1.104939097031591710e-02
1.144354564635106930e-02
9.964465353371037767e-03
1.420464340817614163e-02
1.291623089758907328e-02
2.087069576910480923e-02
1.160901755992268386e-02
1.184432970719310162e-02
2.555225011911510177e-02
1.366623747347606166e-02
1.056120277893287697e-02
1.564013411309396473e-02
8.951684786352200052e-03
1.382150313080811842e-02
1.355506176390624748e-02
9.344163829422942602e-03
1.236509390246423243e-02
1.271417367542174506e-02
9.574672422935474186e-03
1.659522829810895772e-02
9.509395297473370937e-03
8.878247938524727254e-03
1.244388395082997138e-02
8.735613427200561096e-03
1.180953323952582679e-02
7.667937909028187463e-03
1.256947032591216630e-02
7.526582588983707703e-03
8.493606570548950865e-03
1.556273436824663278e-02
9.689527044041220186e-03
1.191698176839057696e-02
9.644631283456828186e-03
1.184360051206224083e-02
9.605247126563241575e-03
8.160529995148001897e-03
7.799170483087002059e-03
9.891601588556803853e-03
1.459383872421151328e-02
1.100198901072574689e-02
2.078247700493670788e-02
8.150268765427995735e-03
7.930251468342827334e-03
1.378327142383118341e-02
1.057170343743213912e-02
8.850955099464968140e-03
8.093323696555083935e-03
7.778789529085039164e-03
8.008640525620985134e-03
8.289448631579850527e-03
1.017494752991239190e-02
9.498225438492539918e-03
8.782926046430316117e-03
1.154779306663069292e-02
1.815519792737940036e-02
8.168556720876225460e-03
7.690592179398269244e-03
7.747995968965278382e-03
1.049539378652181339e-02
1.011717155919697117e-02
1.506784801100645790e-02
1.076262599613653052e-02
9.489893085915477103e-03
8.627486691169044056e-03
8.637935747349749158e-03
1.524730679505097337e-02
8.089498415219486052e-03
1.264993933850688812e-02
7.141987174514686371e-03
1.053557128227088774e-02
1.088412048334540250e-02
7.876126376777016491e-03
2.776710042772673886e-02
1.091241243756903984e-02
7.161012865068846871e-03
2.248352666733043764e-02
1.116382609246201543e-02
8.302978004058029007e-03
9.693547705521013413e-03
8.498811629635659795e-03
1.045817187703584894e-02
8.481875359575388393e-03
9.323848221438094455e-03
7.781474480226975403e-03
1.180386491023998653e-02
7.186700581535952065e-03
7.432075423073347849e-03
2.265078194995542513e-02
8.559862341716510670e-03
6.854882820217678141e-03
1.296637485248757632e-02
7.590307723865624689e-03
1.580210796569649079e-02
7.244452598474548748e-03
7.448235974469287479e-03
8.792065398832902418e-03
1.004284388345109448e-02
8.179211334321792939e-03
1.123648785399351466e-02
1.011732186443165329e-02
7.362613525568702764e-03
9.292036816018235668e-03
6.906259980500623931e-03
1.120000963949383151e-02
7.763179099515744863e-03
1.288109170810450982e-02
8.069348968941762387e-03
1.547565040709151900e-02
7.940470354227999183e-03
1.238983311304651773e-02
9.219985979830938594e-03
7.114082103855562909e-03
8.414060472694700338e-03
7.728208079309202734e-03
1.573262735169888085e-02
8.210097944031463646e-03
2.056085943641449559e-02
1.229489593014543823e-02
8.765901240917015058e-03
2.119457678765010109e-02
8.231646035556747232e-03
7.524081316951386315e-03
7.944990157080781407e-03
7.707926453520229544e-03
7.501659155463606329e-03
1.797121979491338173e-02
8.299246288476242600e-03
7.627042646300928250e-03
1.377286608536297356e-02
8.798018501875186706e-03
1.170107071675525329e-02
8.084302973995493441e-03
1.515149589226359034e-02
7.907185154734942475e-03
1.599727944985540606e-02
1.025621496049796029e-02
1.154436054649520156e-02
7.374364089065901795e-03
1.417161728458752289e-02
9.211533458867974047e-03
1.319689432953925941e-02
8.309221534636181128e-03
1.160718040882706588e-02
1.743250872750445532e-02
9.910213839455147070e-03
1.068472053327917080e-02
8.317548282585700628e-03
8.198828118204916360e-03
9.974152462708694294e-03
1.270097597048248234e-02
8.569428944015062763e-03
1.193210840541519130e-02
9.474793449900898237e-03
1.709998545132350792e-02
9.246984329381842740e-03
8.882896304075980909e-03
8.022851150150828517e-03
1.111661167221726296e-02
8.546099411346345584e-03
9.230678294850819948e-03
1.210121905901227063e-02
7.499912138513668489e-03
9.708218675794039881e-03
1.346767456823186847e-02
7.822542981107339505e-03
1.009886040415883951e-02
8.223574274514105012e-03
1.375328407011822129e-02
7.522007492675640561e-03
1.030234584991024729e-02
8.998034374886863113e-03
1.444763245557801647e-02
7.962664970108649168e-03
7.505786212912121495e-03
1.021734101497826647e-02
8.020955496363833467e-03
1.033394096407210493e-02
8.049273825606002852e-03
1.086153641916715387e-02
8.903087043996164851e-03
7.645889570589322649e-03
7.949669391543441252e-03
1.175493066721251118e-02
1.322806438791335193e-02
9.653300780728560002e-03
7.736224394556461166e-03
9.369256823441238224e-03
1.113534831040704359e-02
7.699739407000722770e-03
7.875356352675085339e-03
7.527749548733149443e-03
7.421408726058903102e-03
1.305524282883729729e-02
7.441541406997890552e-03
2.037139061897095399e-02
9.839300428298744169e-03
7.715227341622154025e-03
9.039284376391308606e-03
7.653957641935968219e-03
8.872474957467077830e-03
7.602661504078005172e-03
8.202038686638915901e-03
1.068974592011127760e-02
8.212403123206767769e-03
1.065273626247923051e-02
1.662545378391050432e-02
9.591906651247570498e-03
1.539807453712381188e-02
1.033494669845138637e-02
8.937429873948523132e-03
1.831261543669421288e-02
7.725990809903673928e-03
1.234033929336854005e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
2.309875648751532395e+00
3.313524263298879835e-01
1.455940016920178603e-01
9.358545108136628876e-02
9.131282143826734143e-02
6.941910242407833831e-02
7.583617243008777820e-02
7.431628381365641689e-02
6.576056584479721134e-02
6.174791535739506537e-02
6.029309261322891855e-02
5.590082936197889041e-02
5.312844345909885357e-02
5.438830709888160808e-02
4.793591266146376983e-02
4.448689680066368612e-02
4.378179619832676256e-02
4.065399315963654642e-02
3.855376667152116826e-02
3.732391506013629789e-02
3.699913087634371101e-02
3.524735190363319920e-02
3.487358268309079246e-02
3.477214219053319233e-02
3.177446906563397705e-02
3.270911408538346860e-02
3.577796085151166428e-02
3.133062118172343785e-02
3.270130090665829964e-02
2.963634156582525825e-02
2.849482339350452309e-02
3.121638445804617371e-02
2.653761374607092188e-02
3.107217114348041070e-02
2.363053440905018773e-02
2.204427834616952062e-02
2.336916548109506039e-02
2.194670296789078337e-02
1.991241352532811121e-02
1.946840158228442877e-02
2.230585373929395640e-02
2.446524262304882943e-02
1.658602559015282321e-02
1.567036499107503020e-02
1.627692925496683138e-02
4.093514647479795654e-02
1.247123838002643127e-02
1.672311681104529657e-02
1.538413538936774481e-02
1.496938049355117824e-02
1.571930611204478898e-02
1.636737460203590080e-02
3.151674900747968022e-02
1.640837388113819406e-02
1.206583981258842544e-02
1.115776844294743934e-02
1.196325250486980976e-02
1.181437670996257107e-02
9.964465353371037767e-03
1.184432970719310162e-02
8.951684786352200052e-03
1.271417367542174506e-02
1.244388395082997138e-02
7.526582588983707703e-03
9.644631283456828186e-03
9.891601588556803853e-03
7.930251468342827334e-03
7.778789529085039164e-03
8.782926046430316117e-03
7.747995968965278382e-03
9.489893085915477103e-03
1.264993933850688812e-02
2.776710042772673886e-02
8.302978004058029007e-03
9.323848221438094455e-03
2.265078194995542513e-02
1.580210796569649079e-02
8.179211334321792939e-03
6.906259980500623931e-03
1.547565040709151900e-02
8.414060472694700338e-03
1.229489593014543823e-02
7.944990157080781407e-03
7.627042646300928250e-03
1.515149589226359034e-02
7.374364089065901795e-03
1.160718040882706588e-02
8.198828118204916360e-03
9.474793449900898237e-03
1.111661167221726296e-02
9.708218675794039881e-03
1.375328407011822129e-02
7.962664970108649168e-03
8.049273825606002852e-03
1.175493066721251118e-02
1.113534831040704359e-02
1.305524282883729729e-02
9.039284376391308606e-03
1.068974592011127760e-02
1.539807453712381188e-02
1.234033929336854005e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
3.093371772766113281e+01,5.357439517974853516e+00,2.557627868652343750e+01,0.000000000000000000e+00
-4.061762332916259766e+00,8.662434816360473633e-01,5.292654514312744141e+00,-1.022066020965576172e+01
-1.499734401702880859e+00,3.882234096527099609e-01,2.002117872238159180e+00,-3.890075683593750000e+00
-5.301133394241333008e-01,1.706492006778717041e-01,6.114777922630310059e-01,-1.312240362167358398e+00
-2.970086634159088135e-01,1.310220658779144287e-01,2.950366139411926270e-01,-7.230673432350158691e-01
-1.374984681606292725e-01,1.137325838208198547e-01,2.208106964826583862e-01,-4.720417559146881104e-01
6.501376628875732422e-05,9.067759662866592407e-02,1.291650980710983276e-01,-2.197776883840560913e-01
4.911810904741287231e-02,6.350004673004150391e-02,5.446467921137809753e-02,-6.884662061929702759e-02
4.682232439517974854e-02,4.248613864183425903e-02,2.205974794924259186e-02,-1.772355847060680389e-02
3.334048762917518616e-02,2.966846711933612823e-02,1.335196848958730698e-02,-9.679946117103099823e-03
2.107151225209236145e-02,2.244029194116592407e-02,1.074699964374303818e-02,-1.211577933281660080e-02
1.397776324301958084e-02,1.834990270435810089e-02,1.059395261108875275e-02,-1.496609207242727280e-02
1.278136763721704483e-02,1.550249103456735611e-02,1.092642825096845627e-02,-1.364755164831876755e-02
1.409686356782913208e-02,1.294172648340463638e-02,9.357794187963008881e-03,-8.202657103538513184e-03
1.374526694416999817e-02,1.096860133111476898e-02,6.516706198453903198e-03,-3.740040352568030357e-03
1.082437299191951752e-02,9.895687922835350037e-03,4.405499901622533798e-03,-3.476815763860940933e-03
7.014377508312463760e-03,9.606712497770786285e-03,3.702576505020260811e-03,-6.294911261647939682e-03
3.887253813445568085e-03,9.821680374443531036e-03,3.844961989670991898e-03,-9.779389016330242157e-03
2.636949531733989716e-03,1.026744861155748367e-02,4.517440684139728546e-03,-1.214793976396322250e-02
3.591033630073070526e-03,1.043972186744213104e-02,5.143936257809400558e-03,-1.199262496083974838e-02
6.012830883264541626e-03,9.605461731553077698e-03,6.450899876654148102e-03,-1.004353165626525879e-02
7.562306243926286697e-03,8.790943771600723267e-03,4.110689740628004074e-03,-5.339327733963727951e-03
1.363792829215526581e-02,7.519969716668128967e-03,7.403737399727106094e-03,-1.285778591409325600e-03
7.885470055043697357e-03,6.771103013306856155e-03,2.487857593223452568e-03,-1.373490435071289539e-03
8.924934081733226776e-03,5.954761989414691925e-03,1.585000078193843365e-03,1.385172246955335140e-03
8.529212325811386108e-03,5.744074471294879913e-03,1.390899764373898506e-03,1.394238206557929516e-03
6.137099117040634155e-03,6.223898846656084061e-03,3.263623686507344246e-03,-3.350423416122794151e-03
6.853399332612752914e-03,6.176594179123640060e-03,1.968654571101069450e-03,-1.291849301196634769e-03
7.206789217889308929e-03,6.224258337169885635e-03,2.245634561404585838e-03,-1.263103564269840717e-03
6.941840518265962601e-03,6.971374154090881348e-03,2.874369965866208076e-03,-2.903903368860483170e-03
6.526640150696039200e-03,6.882791873067617416e-03,1.712608151137828827e-03,-2.068759407848119736e-03
1.005113404244184494e-02,7.872115820646286011e-03,4.822114482522010803e-03,-2.643096493557095528e-03
6.518773734569549561e-03,7.250686176121234894e-03,2.921090694144368172e-03,-3.653002670034766197e-03
7.317834068089723587e-03,7.211556192487478256e-03,1.789882429875433445e-03,-1.683604321442544460e-03
8.165988139808177948e-03,7.180693093687295914e-03,1.970358891412615776e-03,-9.850638452917337418e-04
7.543916348367929459e-03,6.704025901854038239e-03,1.908129081130027771e-03,-1.068238751031458378e-03
7.854924537241458893e-03,6.410346366465091705e-03,1.753334188833832741e-03,-3.087559307459741831e-04
6.517987698316574097e-03,6.135853938758373260e-03,1.260802848264575005e-03,-8.786693215370178223e-04
1.011582184582948685e-02,6.086864974349737167e-03,4.273121245205402374e-03,-2.441639953758567572e-04
4.282033070921897888e-03,5.510398652404546738e-03,1.041832263581454754e-03,-2.270197961479425430e-03
4.252656362950801849e-03,5.362409166991710663e-03,1.911509083583950996e-03,-3.021261421963572502e-03
3.893030341714620590e-03,5.037472583353519440e-03,9.127569501288235188e-04,-2.057199366390705109e-03
3.303777659311890602e-03,4.939382895827293396e-03,7.116017513908445835e-04,-2.347206929698586464e-03
3.038074588403105736e-03,4.846847150474786758e-03,7.278347620740532875e-04,-2.536607207730412483e-03
3.694675164297223091e-03,4.874515812844038010e-03,1.376979402266442776e-03,-2.556820167228579521e-03
2.799783600494265556e-03,4.824872594326734543e-03,1.104869879782199860e-03,-3.129958873614668846e-03
2.621483756229281425e-03,4.781749565154314041e-03,1.077293301932513714e-03,-3.237559227272868156e-03
4.444052465260028839e-03,4.760173149406909943e-03,1.663801493123173714e-03,-1.979921711608767509e-03
3.226028289645910263e-03,4.637986421585083008e-03,9.722920949570834637e-04,-2.384250052273273468e-03
4.762995522469282150e-03,4.606225527822971344e-03,1.336660119704902172e-03,-1.179890357889235020e-03
2.917712787166237831e-03,4.621803760528564453e-03,2.007111907005310059e-03,-3.711202880367636681e-03
3.530322108417749405e-03,4.321738611906766891e-03,6.099166348576545715e-04,-1.401333021931350231e-03
4.495553672313690186e-03,4.262199625372886658e-03,1.023650984279811382e-03,-7.902969955466687679e-04
2.782436786219477654e-03,4.280487075448036194e-03,9.885572362691164017e-04,-2.486607292667031288e-03
2.997700823470950127e-03,4.178030882030725479e-03,7.248853216879069805e-04,-1.905215205624699593e-03
2.512617269530892372e-03,4.083294421434402466e-03,4.788487276528030634e-04,-2.049525966867804527e-03
2.249768702313303947e-03,3.992571029812097549e-03,3.518367593642324209e-04,-2.094639232382178307e-03
2.566463313996791840e-03,4.056458361446857452e-03,8.964693406596779823e-04,-2.386464271694421768e-03
1.891267485916614532e-03,3.912656102329492569e-03,5.717147141695022583e-04,-2.593103330582380295e-03
1.932675717398524284e-03,3.820781130343675613e-03,5.796977784484624863e-04,-2.467802958562970161e-03
1.870916690677404404e-03,3.775674849748611450e-03,5.011247121728956699e-04,-2.405882813036441803e-03
1.931076170876622200e-03,3.653415944427251816e-03,5.653816624544560909e-04,-2.287721494212746620e-03
2.416997216641902924e-03,3.593945410102605820e-03,8.052958291955292225e-04,-1.982244197279214859e-03
3.292471403256058693e-03,3.815043717622756958e-03,2.105637220665812492e-03,-2.628209767863154411e-03
2.311778254806995392e-03,3.426653333008289337e-03,6.030488293617963791e-04,-1.717924023978412151e-03
6.011995486915111542e-03,3.883236553519964218e-03,2.899295417591929436e-03,-7.705362513661384583e-04
2.109802095219492912e-03,3.352125408127903938e-03,2.250090939924120903e-03,-3.492414252832531929e-03
3.033918794244527817e-03,3.230437170714139938e-03,9.747035801410675049e-04,-1.171221840195357800e-03
3.008833155035972595e-03,3.190444549545645714e-03,4.210859478916972876e-04,-6.026973715052008629e-04
1.016927417367696762e-02,3.890265710651874542e-03,6.660830229520797729e-03,-3.818217373918741941e-04
1.734056975692510605e-03,3.173908917233347893e-03,1.200896105729043484e-03,-2.640747930854558945e-03
2.584396861493587494e-03,3.059787908568978310e-03,8.140556747093796730e-04,-1.289446838200092316e-03
3.950020298361778259e-03,3.013324458152055740e-03,8.823913522064685822e-04,5.430442615761421621e-05
2.859964966773986816e-03,2.958669327199459076e-03,8.360549691133201122e-04,-9.347592713311314583e-04
3.312322776764631271e-03,2.827485790476202965e-03,3.328156017232686281e-04,1.520213118055835366e-04
3.447682596743106842e-03,2.797131426632404327e-03,4.751283850055187941e-04,1.754227414494380355e-04
3.113727085292339325e-03,2.727349987253546715e-03,2.583589812275022268e-04,1.280182041227817535e-04
3.079076297581195831e-03,2.711917972192168236e-03,4.232764185871928930e-04,-5.611810047412291169e-05
3.055630484595894814e-03,2.724257297813892365e-03,8.339895866811275482e-04,-5.026163416914641857e-04
2.791833598166704178e-03,2.615955192595720291e-03,2.184699114877730608e-04,-4.259147317497991025e-05
3.450970631092786789e-03,2.699885983020067215e-03,6.851683137938380241e-04,6.591615965589880943e-05
2.572135068476200104e-03,2.559380838647484779e-03,3.080132592003792524e-04,-2.952590293716639280e-04
2.384777879342436790e-03,2.504214178770780563e-03,6.428366177715361118e-04,-7.622728007845580578e-04
5.554121918976306915e-03,3.013103501871228218e-03,2.596212318167090416e-03,-5.519378464668989182e-05
1.316252863034605980e-03,2.400763798505067825e-03,1.049712882377207279e-03,-2.134223701432347298e-03
2.074254676699638367e-03,2.389684319496154785e-03,1.714595564408227801e-04,-4.868891555815935135e-04
2.501065609976649284e-03,2.412059810012578964e-03,2.818542416207492352e-04,-1.928485580720007420e-04
1.876742346212267876e-03,2.319079358130693436e-03,1.613762578926980495e-03,-2.056099707260727882e-03
2.012692857533693314e-03,2.247081836685538292e-03,4.133814945816993713e-04,-6.477705901488661766e-04
1.987295225262641907e-03,2.224554773420095444e-03,4.096431657671928406e-04,-6.469026557169854641e-04
1.786903943866491318e-03,2.196406712755560875e-03,2.709315449465066195e-04,-6.804343429394066334e-04
1.892714761197566986e-03,2.169280312955379486e-03,2.934268268290907145e-04,-5.699924076907336712e-04
6.296904291957616806e-03,2.827864605933427811e-03,3.634801600128412247e-03,-1.657618704484775662e-04
6.419192068278789520e-04,2.134602284058928490e-03,1.328462269157171249e-03,-2.821145346388220787e-03
3.890790743753314018e-03,2.401737961918115616e-03,1.031467807479202747e-03,4.575851489789783955e-04
1.184389926493167877e-03,2.107236068695783615e-03,4.818378074560314417e-04,-1.404684036970138550e-03
7.874015718698501587e-03,3.058875678107142448e-03,9.515403769910335541e-03,-4.700263496488332748e-03
1.322219264693558216e-03,2.174747176468372345e-03,8.310378761962056160e-04,-1.683565671555697918e-03
1.641597365960478783e-03,2.098278841003775597e-03,4.079674836248159409e-04,-8.646489004604518414e-04
4.291600547730922699e-03,2.274874597787857056e-03,1.669046701863408089e-03,3.476794809103012085e-04
1.263737794943153858e-03,2.102739876136183739e-03,7.245052838698029518e-04,-1.563507481478154659e-03
2.082398161292076111e-03,2.145958133041858673e-03,1.054439693689346313e-03,-1.117999665439128876e-03
2.249776851385831833e-03,2.035485347732901573e-03,3.361272683832794428e-04,-1.218359029735438526e-04
2.778717549517750740e-03,2.178545808419585228e-03,1.262499601580202579e-03,-6.623279186896979809e-04
1.994890393689274788e-03,1.997250830754637718e-03,4.633569624274969101e-04,-4.657174577005207539e-04
2.092104637995362282e-03,1.975381979718804359e-03,3.143535286653786898e-04,-1.976308703888207674e-04
2.509930869564414024e-03,2.029083436354994774e-03,5.576591938734054565e-04,-7.681176066398620605e-05
1.942929346114397049e-03,1.950161531567573547e-03,2.414393675280734897e-04,-2.486715675331652164e-04
2.086204010993242264e-03,1.939931767992675304e-03,1.795962016331031919e-04,-3.332378037157468498e-05
2.750921295955777168e-03,1.983168767765164375e-03,1.128343981690704823e-03,-3.605915990192443132e-04
2.942880382761359215e-03,1.937811728566884995e-03,5.590001237578690052e-04,4.460685595404356718e-04
1.707702875137329102e-03,1.905301120132207870e-03,4.288180207367986441e-04,-6.264161784201860428e-04
2.121351892128586769e-03,1.928758923895657063e-03,6.420161225832998753e-04,-4.494232998695224524e-04
2.216150518506765366e-03,1.844799728132784367e-03,3.035514382645487785e-04,6.779923569411039352e-05
2.169955056160688400e-03,1.832638285122811794e-03,3.255706978961825371e-04,1.174616681964835152e-05
2.763222670182585716e-03,1.921977614983916283e-03,8.197324350476264954e-04,2.151259650418069214e-05
1.940885442309081554e-03,1.771466573700308800e-03,3.399726410862058401e-04,-1.705537288216874003e-04
5.491115618497133255e-03,2.279928652569651604e-03,2.741483738645911217e-03,4.697032272815704346e-04
1.381896203383803368e-03,1.825944171287119389e-03,2.047925489023327827e-03,-2.491973573341965675e-03
2.008383860811591148e-03,1.713095000013709068e-03,2.442289551254361868e-04,5.106007665744982660e-05
2.040755236521363258e-03,1.695279497653245926e-03,1.509309804532676935e-04,1.945448893820866942e-04
1.955482643097639084e-03,1.690889708697795868e-03,1.957191852852702141e-04,6.887371273478493094e-05
3.837338881567120552e-03,1.941775786690413952e-03,1.383007736876606941e-03,5.125555326230823994e-04
1.601083902642130852e-03,1.665286370553076267e-03,4.337022546678781509e-04,-4.979048389941453934e-04
4.672669805586338043e-03,2.067715162411332130e-03,4.207760095596313477e-03,-1.602805452421307564e-03
1.792048104107379913e-03,1.746363122947514057e-03,7.887661340646445751e-04,-7.430811529047787189e-04
2.025926019996404648e-03,1.669610966928303242e-03,3.934870474040508270e-04,-3.717178697115741670e-05
2.135334303602576256e-03,1.674607861787080765e-03,4.888199619017541409e-04,-2.809352918120566756e-05
1.612079679034650326e-03,1.658992609009146690e-03,1.725014590192586184e-04,-2.194143453380092978e-04
2.016641432419419289e-03,1.748766982927918434e-03,7.078743656165897846e-04,-4.399999452289193869e-04
3.833825001493096352e-03,1.967692980542778969e-03,1.641354523599147797e-03,2.247775410069152713e-04
8.309276308864355087e-04,1.653286512009799480e-03,2.957447140943259001e-04,-1.118103624321520329e-03
1.343935262411832809e-03,1.684098620899021626e-03,5.436476203612983227e-05,-3.945280914194881916e-04
1.526333973743021488e-03,1.736060250550508499e-03,2.743830846156924963e-04,-4.841093032155185938e-04
7.923246594145894051e-04,1.663297414779663086e-03,5.763607332482933998e-04,-1.447333372198045254e-03
1.053523737937211990e-03,1.666077529080212116e-03,2.103631413774564862e-04,-8.229169179685413837e-04
1.157850143499672413e-03,1.669449498876929283e-03,3.174482553731650114e-04,-8.290476398542523384e-04
8.295698207803070545e-04,1.639926224015653133e-03,1.273465313715860248e-04,-9.377028909511864185e-04
3.577082883566617966e-03,2.069523558020591736e-03,2.453458262607455254e-03,-9.458991116844117641e-04
2.175560221076011658e-04,1.660288195125758648e-03,1.000846386887133121e-03,-2.443578559905290604e-03
1.619464484974741936e-03,1.754128141328692436e-03,1.600718125700950623e-03,-1.735381782054901123e-03
6.986829685047268867e-04,1.642087241634726524e-03,3.233437309972941875e-04,-1.266748062334954739e-03
3.955821506679058075e-03,1.974096056073904037e-03,2.904382301494479179e-03,-9.226567926816642284e-04
2.042981795966625214e-04,1.728666247799992561e-03,1.493189716711640358e-03,-3.017557784914970398e-03
8.400353835895657539e-04,1.575876143760979176e-03,2.519584668334573507e-04,-9.877992561087012291e-04
6.278177024796605110e-04,1.586978090927004814e-03,4.241540154907852411e-04,-1.383314491249620914e-03
3.524644766002893448e-03,1.995905302464962006e-03,3.009593812748789787e-03,-1.480854465626180172e-03
3.024841425940394402e-04,1.523579470813274384e-03,5.337108741514384747e-04,-1.754806260578334332e-03
1.233361777849495411e-03,1.582497614435851574e-03,1.251713489182293415e-03,-1.600849325768649578e-03
1.136002829298377037e-03,1.552729518152773380e-03,5.404814146459102631e-04,-9.572080452926456928e-04
1.300655771046876907e-03,1.520403428003191948e-03,3.950584214180707932e-04,-6.148060201667249203e-04
9.070359519682824612e-04,1.464741304516792297e-03,2.877936931326985359e-04,-8.454990456812083721e-04
1.886800746433436871e-03,1.587653416208922863e-03,1.616391004063189030e-03,-1.317243673838675022e-03
1.017772359773516655e-03,1.425590016879141331e-03,1.226774911629036069e-04,-5.304952501319348812e-04
1.109231146983802319e-03,1.444756053388118744e-03,2.483068674337118864e-04,-5.838318029418587685e-04
3.552919719368219376e-03,1.673986902460455894e-03,1.642342074774205685e-03,2.365909022046253085e-04
3.734815400093793869e-04,1.510336645878851414e-03,1.233010087162256241e-03,-2.369865076616406441e-03
1.256907475180923939e-03,1.493432908318936825e-03,8.786777034401893616e-04,-1.115203252993524075e-03
1.150689087808132172e-03,1.392016769386827946e-03,1.552454195916652679e-04,-3.965731302741914988e-04
1.748217968270182610e-03,1.448533846996724606e-03,8.320781635120511055e-04,-5.323940422385931015e-04
1.101108151488006115e-03,1.418108702637255192e-03,4.967989516444504261e-04,-8.137995610013604164e-04
1.705379225313663483e-03,1.466810470446944237e-03,6.682322709821164608e-04,-4.296635743230581284e-04
1.199032529257237911e-03,1.363027840852737427e-03,4.978926735930144787e-04,-6.618880433961749077e-04
1.818218734115362167e-03,1.402730587869882584e-03,7.984004914760589600e-04,-3.829123161267489195e-04
1.276838360354304314e-03,1.331186154857277870e-03,2.189261431340128183e-04,-2.732738503254950047e-04
2.655121264979243279e-03,1.676541520282626152e-03,2.689005341380834579e-03,-1.710425363853573799e-03
1.132484758272767067e-03,1.290508429519832134e-03,3.805779560934752226e-04,-5.386016564443707466e-04
1.257591298781335354e-03,1.264928840100765228e-03,2.353181189391762018e-04,-2.426556166028603911e-04
1.337729743681848049e-03,1.276509021408855915e-03,2.472016494721174240e-04,-1.859809708548709750e-04
2.188467886298894882e-03,1.376198371872305870e-03,7.264582673087716103e-04,8.581103611504659057e-05
1.251292414963245392e-03,1.228442182764410973e-03,1.343651238130405545e-04,-1.115149134420789778e-04
8.838503272272646427e-04,1.171050593256950378e-03,4.627820744644850492e-04,-7.499823695980012417e-04
1.176293473690748215e-03,1.150784315541386604e-03,2.899219689425081015e-04,-2.644128107931464911e-04
2.093607792630791664e-03,1.220926409587264061e-03,1.007393235340714455e-03,-1.347119541605934501e-04
1.275966293178498745e-03,1.124985516071319580e-03,1.232969661941751838e-04,2.768376180029008538e-05
1.201423932798206806e-03,1.109971664845943451e-03,1.927756238728761673e-04,-1.013234068523161113e-04
1.415518228895962238e-03,1.105438452214002609e-03,2.517535176593810320e-04,5.832626629853621125e-05
2.118147909641265869e-03,1.385820913128554821e-03,2.214309526607394218e-03,-1.481982297264039516e-03
1.031861291266977787e-03,1.056466251611709595e-03,3.162522625643759966e-04,-3.408571647014468908e-04
1.002014148980379105e-03,1.045806217007339001e-03,9.742012480273842812e-05,-1.412122364854440093e-04
1.852510147728025913e-03,1.127771451137959957e-03,9.548272355459630489e-04,-2.300884807482361794e-04
7.650574552826583385e-04,1.099936664104461670e-03,4.981901147402822971e-04,-8.330692653544247150e-04
1.730601652525365353e-03,1.226943801157176495e-03,1.109070493839681149e-03,-6.054126424714922905e-04
5.484240828081965446e-04,1.027012476697564125e-03,3.738736559171229601e-04,-8.524620207026600838e-04
3.326385049149394035e-03,1.355689135380089283e-03,2.854464342817664146e-03,-8.837684872560203075e-04
2.493790816515684128e-04,1.075614360161125660e-03,4.338572907727211714e-04,-1.260092598386108875e-03
2.309648552909493446e-04,1.050456776283681393e-03,3.627170226536691189e-04,-1.182208885438740253e-03
4.344232147559523582e-04,1.070763799361884594e-03,4.570860473904758692e-04,-1.093426602892577648e-03
4.655406810343265533e-04,1.042829710058867931e-03,2.827367279678583145e-04,-8.600257569923996925e-04
4.870876437053084373e-04,1.014914480037987232e-03,4.599203530233353376e-04,-9.877472184598445892e-04
2.198696602135896683e-04,9.769834578037261963e-04,2.519584668334573507e-04,-1.009072293527424335e-03
2.609427319839596748e-04,1.014865352772176266e-03,4.264873568899929523e-04,-1.180410035885870457e-03
1.133478363044559956e-03,1.038105692714452744e-03,9.085562196560204029e-04,-8.131834911182522774e-04
3.410052158869802952e-04,9.625655366107821465e-04,1.636664528632536530e-04,-7.852267590351402760e-04
-1.062591327354311943e-04,9.546490618959069252e-04,3.754716017283499241e-04,-1.436379854567348957e-03
7.446684176102280617e-04,9.542098268866539001e-04,3.250117006246000528e-04,-5.345530807971954346e-04
2.794920583255589008e-04,9.211761062033474445e-04,1.629686303203925490e-04,-8.046526345424354076e-04
3.444162430241703987e-04,1.009923755191266537e-03,1.037718146108090878e-03,-1.703225658275187016e-03
1.597824622876942158e-03,1.064805197529494762e-03,1.002941746264696121e-03,-4.699224082287400961e-04
4.248107434250414371e-04,8.802134543657302856e-04,4.374047275632619858e-04,-8.928074385039508343e-04
1.994278980419039726e-03,1.053575426340103149e-03,1.730680814944207668e-03,-7.899774354882538319e-04
4.268103512004017830e-04,8.982500876300036907e-04,5.117139662615954876e-04,-9.831537026911973953e-04
1.359675545245409012e-03,1.019718474708497524e-03,1.402636407874524593e-03,-1.062679337337613106e-03
7.392657571472227573e-04,8.643770706839859486e-04,4.171645850874483585e-04,-5.422758986242115498e-04
1.286252518184483051e-03,8.881310932338237762e-04,3.717157524079084396e-04,2.640571983647532761e-05
2.921556122601032257e-03,1.142131863161921501e-03,3.155993763357400894e-03,-1.376569154672324657e-03
6.945761269889771938e-04,8.685687207616865635e-04,4.478591436054557562e-04,-6.218517082743346691e-04
4.034012090414762497e-03,1.172858988866209984e-03,1.976594794541597366e-03,8.845583652146160603e-04
1.014883164316415787e-04,9.405885939486324787e-04,1.341365859843790531e-03,-2.180466195568442345e-03
6.378408870659768581e-04,8.348181145265698433e-04,3.627029363997280598e-04,-5.596802220679819584e-04
1.215500989928841591e-03,8.436098578386008739e-04,3.117842134088277817e-04,6.010684228385798633e-05
9.391379426233470440e-04,8.305981755256652832e-04,1.698327978374436498e-04,-6.129305256763473153e-05
2.121089491993188858e-03,1.109517063014209270e-03,2.217772183939814568e-03,-1.206199754960834980e-03
7.873085560277104378e-04,8.207108476199209690e-04,3.096273285336792469e-04,-3.430296492297202349e-04
3.030489664524793625e-03,1.149377203546464443e-03,1.628126949071884155e-03,2.529854536987841129e-04
4.671818460337817669e-04,8.199132280424237251e-04,2.135826071025803685e-04,-5.663140327669680119e-04
3.340264782309532166e-03,1.178775215521454811e-03,1.098112785257399082e-03,1.063376665115356445e-03
-2.313100267201662064e-04,8.544510346837341785e-04,1.399089698679745197e-03,-2.484850818291306496e-03
7.170877652242779732e-04,8.100720588117837906e-04,1.315575646003708243e-04,-2.245418727397918701e-04
8.195471018552780151e-04,8.076363010331988335e-04,3.920877061318606138e-04,-3.801769635174423456e-04
1.021703239530324936e-03,8.344411617144942284e-04,2.340881619602441788e-04,-4.682613143813796341e-05
2.521759830415248871e-03,1.043222495354712009e-03,1.030968851409852505e-03,4.475684836506843567e-04
2.978466800414025784e-04,7.609261665493249893e-04,3.571198903955519199e-04,-8.201993186958134174e-04
2.909749513491988182e-03,1.075520529411733150e-03,2.716094488278031349e-03,-8.818653295747935772e-04
3.589430707506835461e-04,7.526258123107254505e-04,3.826379252132028341e-04,-7.763206376694142818e-04
1.169375330209732056e-02,2.159935422241687775e-03,9.603285230696201324e-03,-6.946772191440686584e-05
-1.399245113134384155e-03,9.412241051904857159e-04,2.445230027660727501e-03,-4.785699304193258286e-03
1.714419340714812279e-04,7.334370166063308716e-04,5.800614599138498306e-04,-1.142056542448699474e-03
5.985383177176117897e-04,6.907102069817483425e-04,3.013943496625870466e-04,-3.935662098228931427e-04
9.605208178982138634e-04,7.012891001068055630e-04,4.279569257050752640e-04,-1.687252661213278770e-04
7.819687598384916782e-04,6.260022637434303761e-04,1.102139722206629813e-04,4.575251296046189964e-05
1.377274631522595882e-03,7.056921022012829781e-04,5.430173478089272976e-04,1.285652688238769770e-04
8.135017124004662037e-04,6.020874134264886379e-04,1.227056782227009535e-04,8.870862802723422647e-05
6.997188320383429527e-04,5.685267969965934753e-04,1.203360079671256244e-04,1.085603162209736183e-05
8.207826758734881878e-04,5.639746086671948433e-04,1.659636764088645577e-04,9.084439807338640094e-05
1.942655304446816444e-03,6.925653433427214622e-04,7.802518084645271301e-04,4.698381235357373953e-04
5.896461079828441143e-04,5.298577016219496727e-04,2.286434610141441226e-04,-1.688550692051649094e-04
2.939850790426135063e-03,8.296882151626050472e-04,2.923168009147047997e-03,-8.130054920911788940e-04
7.815405260771512985e-04,6.111171678639948368e-04,6.209910498000681400e-04,-4.505677206907421350e-04
1.801405800506472588e-03,6.252643070183694363e-04,5.059898248873651028e-04,6.701516686007380486e-04
9.605098166503012180e-04,6.551726255565881729e-04,7.586838910356163979e-04,-4.533466999419033527e-04
1.387110445648431778e-03,6.699737859889864922e-04,5.295744631439447403e-04,1.875621674116700888e-04
1.258690375834703445e-03,6.398582481779158115e-04,1.419286854797974229e-04,4.769034858327358961e-04
2.295339247211813927e-03,8.235943387262523174e-04,7.309642969630658627e-04,7.407806697301566601e-04
6.216748151928186417e-04,6.666681147180497646e-04,5.768176633864641190e-04,-6.218110211193561554e-04
1.036651316098868847e-03,6.896257400512695312e-04,3.982422931585460901e-04,-5.121673530084080994e-05
1.817122101783752441e-03,7.819037418812513351e-04,7.771424134261906147e-04,2.580760628916323185e-04
9.959407616406679153e-04,7.423894130624830723e-04,1.012472930597141385e-04,1.523040555184707046e-04
1.101428410038352013e-03,8.680287282913923264e-04,7.912768051028251648e-04,-5.578770651482045650e-04
9.373658103868365288e-04,7.676081149838864803e-04,9.814139775699004531e-05,7.161631219787523150e-05
8.106807945296168327e-04,7.676060195080935955e-04,5.345363388187251985e-05,-1.037883612298173830e-05
9.688012069091200829e-04,8.043223642744123936e-04,1.894012530101463199e-04,-2.492244857421610504e-05
6.988641689531505108e-04,7.666733581572771072e-04,8.041789260460063815e-05,-1.482270890846848488e-04
7.869091932661831379e-04,7.730729994364082813e-04,1.341222523478791118e-04,-1.202860730700194836e-04
1.028627390041947365e-03,7.894763257354497910e-04,3.757568192668259144e-04,-1.366056676488369703e-04
9.025295148603618145e-04,7.842301274649798870e-04,2.317612088518217206e-04,-1.134617996285669506e-04
5.966899916529655457e-04,7.610318134538829327e-04,2.218793670181185007e-04,-3.862212470266968012e-04
4.394279967527836561e-04,7.260687416419386864e-04,3.152997305733151734e-05,-3.181707288604229689e-04
9.584170766174793243e-04,7.629953324794769287e-04,2.705002552829682827e-04,-7.507856207666918635e-05
2.206445205956697464e-04,7.274755043908953667e-04,1.208669855259358883e-04,-6.276979693211615086e-04
4.893416538834571838e-03,1.531163114123046398e-03,5.538751836866140366e-03,-2.176498761400580406e-03
-6.708782166242599487e-06,7.784339832141995430e-04,1.235446194186806679e-03,-2.020589075982570648e-03
2.535964595153927803e-04,7.060875068418681622e-04,1.903525408124551177e-04,-6.428436026908457279e-04
3.877683775499463081e-04,7.135671912692487240e-04,2.130336361005902290e-04,-5.388324498198926449e-04
3.573227731976658106e-04,7.095777546055614948e-04,8.739117765799164772e-05,-4.396461590658873320e-04
1.042061019688844681e-03,8.197897695936262608e-04,7.148800650611519814e-04,-4.926089313812553883e-04
1.489997957833111286e-04,7.108458667062222958e-04,1.454811572330072522e-04,-7.073272136040031910e-04
2.289590891450643539e-03,1.082469476386904716e-03,2.068991539999842644e-03,-8.618702413514256477e-04
-4.200602415949106216e-05,7.113994215615093708e-04,3.356606175657361746e-04,-1.089066034182906151e-03
8.327431278303265572e-04,8.036362123675644398e-04,1.257567899301648140e-03,-1.228460925631225109e-03
3.515801217872649431e-04,7.107661222107708454e-04,6.805793964304029942e-05,-4.272439691703766584e-04
4.385250213090330362e-04,7.194544887170195580e-04,1.851054403232410550e-04,-4.660348931793123484e-04
2.069079200737178326e-04,7.042874349281191826e-04,4.945302134728990495e-05,-5.468325107358396053e-04
3.113004495389759541e-04,7.137291831895709038e-04,1.172034317278303206e-04,-5.196321872062981129e-04
6.211003055796027184e-04,7.886583916842937469e-04,6.888494826853275299e-04,-8.564075687900185585e-04
2.410978777334094048e-04,6.943847984075546265e-04,9.490133379586040974e-05,-5.481882253661751747e-04
5.210705567151308060e-04,7.324777543544769287e-04,2.084881998598575592e-04,-4.198953683953732252e-04
2.006322611123323441e-04,6.861098227091133595e-04,1.703448942862451077e-04,-6.558224558830261230e-04
5.365936085581779480e-04,7.284419843927025795e-04,2.292014687554910779e-04,-4.210498300381004810e-04
4.556341737043112516e-04,7.092385785654187202e-04,1.140504537033848464e-04,-3.676548658404499292e-04
3.715327475219964981e-04,6.966471555642783642e-04,6.085034692659974098e-04,-9.336178191006183624e-04
7.387030636891722679e-04,7.535390905104577541e-04,4.266068863216787577e-04,-4.414429131429642439e-04
3.503000771161168814e-04,6.720842211507260799e-04,9.913166286423802376e-05,-4.209158068988472223e-04
5.870875320397317410e-04,6.926390342414379120e-04,1.139741434599272907e-04,-2.195256529375910759e-04
5.087345489300787449e-04,6.794825894758105278e-04,6.437015690607950091e-05,-2.351181901758536696e-04
4.140420351177453995e-04,6.734417402185499668e-04,7.201464031822979450e-04,-9.795461082831025124e-04
4.290011129342019558e-04,6.332102348096668720e-04,5.282803977024741471e-05,-2.570371725596487522e-04
5.225582281127572060e-04,6.449651555158197880e-04,1.020295239868573844e-04,-2.244364732177928090e-04
6.193178705871105194e-04,6.495262496173381805e-04,2.678567252587527037e-04,-2.980651624966412783e-04
6.067008944228291512e-04,6.556672742590308189e-04,2.121541183441877365e-04,-2.611204690765589476e-04
5.528854089789092541e-04,6.127576925791800022e-04,1.325131743215024471e-04,-1.923854433698579669e-04
1.481326995417475700e-03,7.028125110082328320e-04,8.844723342917859554e-04,-1.059578135027550161e-04
4.223329597152769566e-04,6.744023412466049194e-04,6.721883546561002731e-04,-9.242577361874282360e-04
2.944340463727712631e-03,9.239212376996874809e-04,2.082127844914793968e-03,-6.170843698782846332e-05
1.351233804598450661e-04,6.314046331681311131e-04,4.411526606418192387e-04,-9.374339133501052856e-04
4.959577927365899086e-04,6.347624585032463074e-04,4.416845913510769606e-04,-5.804892862215638161e-04
4.688071087002754211e-03,1.119793974794447422e-03,3.598383860662579536e-03,-3.010695763805415481e-05
-1.173879718407988548e-04,6.712527247145771980e-04,1.012770808301866055e-03,-1.801411504857242107e-03
2.710903063416481018e-04,5.929140024818480015e-04,3.286405990365892649e-04,-6.504643242806196213e-04
1.258582808077335358e-03,7.249373011291027069e-04,1.175134442746639252e-03,-6.414889940060675144e-04
4.761753079947084188e-04,5.476438673213124275e-04,8.363730012206360698e-05,-1.551058667246252298e-04
1.253629918210208416e-03,6.632467848248779774e-04,4.994703340344130993e-04,9.091284300666302443e-05
8.664908818900585175e-04,6.331569747999310493e-04,1.216630102135241032e-03,-9.832961950451135635e-04
6.673090974800288677e-04,5.455355276353657246e-04,1.054092354024760425e-04,1.636430351936724037e-05
1.155111356638371944e-03,6.067178910598158836e-04,3.840712888631969690e-04,1.643222494749352336e-04
5.672185216099023819e-04,6.226219702512025833e-04,7.066447287797927856e-04,-7.620481774210929871e-04
6.003018352203071117e-04,5.415281048044562340e-04,2.531606878619641066e-04,-1.943870011018589139e-04
1.607698388397693634e-03,7.349039660766720772e-04,1.226182677783071995e-03,-3.533882845658808947e-04
4.368446825537830591e-04,5.331604043021798134e-04,3.516581782605499029e-04,-4.479739291127771139e-04
5.197784048505127430e-04,5.242963088676333427e-04,1.094071340048685670e-04,-1.139250016422010958e-04
1.085796626284718513e-03,5.887264851480722427e-04,8.044789428822696209e-04,-3.074088890571147203e-04
4.743777681142091751e-04,5.164275062270462513e-04,1.398523891111835837e-04,-1.819021272240206599e-04
7.569818990305066109e-04,5.815832992084324360e-04,5.298535688780248165e-04,-3.544549399521201849e-04
4.360201419331133366e-04,4.925226094201207161e-04,4.856435771216638386e-05,-1.050668070092797279e-04
8.979077683761715889e-04,5.973977968096733093e-04,6.077834987081587315e-04,-3.072734689339995384e-04
4.117191710975021124e-04,4.859725886490195990e-04,3.010106775036547333e-05,-1.043544834828935564e-04
5.448652082122862339e-04,4.949774593114852905e-04,2.507892495486885309e-04,-2.009014569921419024e-04
1.593546010553836823e-03,6.762791308574378490e-04,9.832077194005250931e-04,-6.594087608391419053e-05
3.507730434648692608e-04,5.051781190559267998e-04,7.296508993022143841e-04,-8.840559166856110096e-04
1.005344325676560402e-03,5.689943209290504456e-04,3.331021871417760849e-04,1.032477812259458005e-04
4.381361068226397038e-04,5.086078890599310398e-04,4.643706779461354017e-04,-5.348424310795962811e-04
9.916746057569980621e-04,5.660998285748064518e-04,2.888493763748556376e-04,1.367254153592512012e-04
4.001815104857087135e-04,5.017244839109480381e-04,6.771785556338727474e-04,-7.787215290591120720e-04
5.365338874980807304e-04,4.858111497014760971e-04,1.443637884221971035e-04,-9.364106517750769854e-05
5.681915790773928165e-04,4.797322617378085852e-04,1.372756087221205235e-04,-4.881628046859987080e-05
7.332995883189141750e-04,5.220040329732000828e-04,2.914803626481443644e-04,-8.018485095817595720e-05
1.761715393513441086e-03,6.354597280733287334e-04,8.401164086535573006e-04,2.861393149942159653e-04
1.409030519425868988e-04,5.543698207475244999e-04,6.266285781748592854e-04,-1.040095346979796886e-03
2.428474603220820427e-03,8.760195923969149590e-04,2.301479224115610123e-03,-7.490243297070264816e-04
3.185673849657177925e-04,4.977228236384689808e-04,1.698336418485268950e-04,-3.489890950731933117e-04
3.192532167304307222e-04,4.915065364912152290e-04,2.776218170765787363e-04,-4.498751077335327864e-04
1.306895399466156960e-03,6.215387256816029549e-04,9.709346923045814037e-04,-2.855779312085360289e-04
6.807938916608691216e-04,5.460376851260662079e-04,5.261722253635525703e-04,-3.914159897249191999e-04
4.679551348090171814e-04,5.219193408265709877e-04,1.665871095610782504e-04,-2.205513446824625134e-04
5.498609389178454876e-04,5.074889049865305424e-04,6.369309267029166222e-05,-2.132104782504029572e-05
5.857638898305594921e-04,5.018078954890370369e-04,7.958104106364771724e-05,4.374946001917123795e-06
5.198995932005345821e-04,5.068065947853028774e-04,8.102779247565194964e-05,-6.793482316425070167e-05
5.694109713658690453e-04,5.121861468069255352e-04,7.213724165922030807e-05,-1.491238981543574482e-05
8.565552998334169388e-04,5.450347089208662510e-04,3.341411356814205647e-04,-2.262054476886987686e-05
4.879348562099039555e-04,5.389692378230392933e-04,2.753175795078277588e-04,-3.263519611209630966e-04
5.813355091959238052e-04,5.249217501841485500e-04,1.227009779540821910e-04,-6.628722621826454997e-05
9.584552026353776455e-04,5.816620541736483574e-04,3.746857400983572006e-04,2.107408363372087479e-06
2.501699607819318771e-03,7.850220426917076111e-04,1.093774684704840183e-03,6.229027640074491501e-04
-3.879971336573362350e-05,5.041413824073970318e-04,2.630265371408313513e-04,-8.059676038101315498e-04
1.818823511712253094e-04,4.933718009851872921e-04,3.091040707658976316e-04,-6.205934914760291576e-04
4.756342386826872826e-04,4.931585863232612610e-04,2.302317152498289943e-04,-2.477560774423182011e-04
8.976889657787978649e-04,5.507090827450156212e-04,2.584695757832378149e-04,8.851026359479874372e-05
6.594100268557667732e-04,5.304621299728751183e-04,6.529891979880630970e-04,-5.240413593128323555e-04
2.028020098805427551e-03,6.485369522124528885e-04,1.262077246792614460e-03,1.174059943878091872e-04
3.349201870150864124e-04,5.543000297620892525e-04,5.752439028583467007e-04,-7.946236873976886272e-04
5.583005258813500404e-04,5.248528323136270046e-04,2.793130988720804453e-04,-2.458654053043574095e-04
6.470130756497383118e-04,5.052126944065093994e-04,1.199309408548288047e-04,2.186940946558024734e-05
6.888079806230962276e-04,4.954587202519178391e-04,3.532085975166410208e-04,-1.598593808012083173e-04
1.442563254386186600e-03,6.660741637460887432e-04,1.085870782844722271e-03,-3.093816048931330442e-04
5.119201960042119026e-04,4.876466118730604649e-04,1.241783174918964505e-04,-9.990471880882978439e-05
1.169214490801095963e-03,5.848436849191784859e-04,4.548517463263124228e-04,1.295190450036898255e-04
3.169352421537041664e-04,4.685523163061589003e-04,8.997914846986532211e-05,-2.415962517261505127e-04
7.373319822363555431e-04,5.207541980780661106e-04,7.439902983605861664e-04,-5.274124559946358204e-04
8.400052902288734913e-04,5.398260545916855335e-04,3.259861550759524107e-04,-2.580688851594459265e-05
5.629528895951807499e-04,4.713317321147769690e-04,3.327690646983683109e-04,-2.411478635622188449e-04
5.106658674776554108e-03,1.205793698318302631e-03,4.044555127620697021e-03,-1.436899474356323481e-04
-2.634762786328792572e-04,5.189107032492756844e-04,1.446936628781259060e-03,-2.229323610663414001e-03
3.791403432842344046e-04,4.587842558976262808e-04,2.053525095107033849e-04,-2.849964366760104895e-04
3.754653036594390869e-03,8.951457566581666470e-04,3.431633114814758301e-03,-5.721257766708731651e-04
1.055451575666666031e-04,5.433859769254922867e-04,7.218423415906727314e-04,-1.159683102741837502e-03
4.820842295885086060e-04,4.845340445172041655e-04,1.390699326293542981e-04,-1.415197475580498576e-04
6.631647702306509018e-04,5.080990376882255077e-04,3.234623873140662909e-04,-1.683966256678104401e-04
5.454801721498370171e-04,4.857464809902012348e-04,1.820960169425234199e-04,-1.223623548867180943e-04
1.032971544191241264e-03,5.120069254189729691e-04,6.373765063472092152e-04,-1.164117711596190929e-04
4.759107250720262527e-04,4.859446198679506779e-04,2.042081760009750724e-04,-2.142420999007299542e-04
9.353174827992916107e-04,4.933641757816076279e-04,3.000528959091752768e-04,1.419004111085087061e-04
6.325349677354097366e-04,4.710279172286391258e-04,2.683992170204874128e-05,1.346671342616900802e-04
6.746745202690362930e-04,5.556244868785142899e-04,6.694106268696486950e-04,-5.503606516867876053e-04
4.621272091753780842e-04,4.641928535420447588e-04,6.020683940732851624e-05,-6.227249104995280504e-05
5.701574264094233513e-04,4.673423536587506533e-04,5.037500159232877195e-05,5.244009662419557571e-05
3.375250147655606270e-03,9.389237384311854839e-04,2.548845950514078140e-03,-1.125196940847672522e-04
-5.174800753593444824e-05,4.791799874510616064e-04,5.905533325858414173e-04,-1.121481298469007015e-03
3.472983080428093672e-04,4.547285789158195257e-04,1.315135014010593295e-04,-2.389437577221542597e-04
1.225636457093060017e-03,5.820550723001360893e-04,7.185573922470211983e-04,-7.497603655792772770e-05
3.532702976372092962e-04,4.699691198766231537e-04,1.583830598974600434e-04,-2.750818675849586725e-04
1.998557941988110542e-03,6.735363276675343513e-04,8.629896910861134529e-04,4.620318359229713678e-04
7.678865222260355949e-05,4.635415098164230585e-04,2.156755945179611444e-04,-6.024284521117806435e-04
2.922653511632233858e-04,4.682890139520168304e-04,1.750591036397963762e-04,-3.510827373247593641e-04
6.307330331765115261e-04,4.852832644246518612e-04,4.879825864918529987e-04,-3.425328177399933338e-04
1.071616308763623238e-03,5.096301902085542679e-04,4.181466065347194672e-04,1.438394974684342742e-04
3.719973901752382517e-04,4.855062288697808981e-04,1.394446298945695162e-04,-2.529534685891121626e-04
8.813038002699613571e-04,5.448175943456590176e-04,4.413841816131025553e-04,-1.048980266205035150e-04
5.841985112056136131e-04,5.175619735382497311e-04,5.076454835943877697e-04,-4.410089459270238876e-04
5.001290701329708099e-04,4.706588224507868290e-04,3.831350113614462316e-05,-8.843254363455343992e-06
7.343098404817283154e-04,5.028934683650732040e-04,1.915156608447432518e-04,3.990071854786947370e-05
4.377841833047568798e-04,4.628681926988065243e-04,2.554601633164566010e-05,-5.063000207883305848e-05
1.123032998293638229e-03,5.334866582415997982e-04,6.892814417369663715e-04,-9.973504347726702690e-05
3.706273273564875126e-04,4.783532640431076288e-04,9.299747762270271778e-05,-2.007234143093228340e-04
9.516956051811575890e-04,5.888587329536676407e-04,7.438524044118821621e-04,-3.810155612882226706e-04
5.406122654676437378e-04,4.755966656375676394e-04,2.394928160356357694e-04,-1.744772307574748993e-04
1.626734039746224880e-03,6.642029038630425930e-04,9.840934071689844131e-04,-2.156237678718753159e-05
3.372991923242807388e-04,4.728904750663787127e-04,2.408490545349195600e-04,-3.764403518289327621e-04
1.080663874745368958e-03,5.581659497693181038e-04,9.556540171615779400e-04,-4.331560339778661728e-04
4.719479766208678484e-04,5.023380508646368980e-04,2.458052476868033409e-04,-2.761953219305723906e-04
4.593146150000393391e-04,4.651798517443239689e-04,3.412532169022597373e-05,-3.999058390036225319e-05
6.950467941351234913e-04,4.814109706785529852e-04,1.927667181007564068e-04,2.086914719257038087e-05
4.451640415936708450e-04,4.744945326820015907e-04,1.152770491898991168e-04,-1.446075475541874766e-04
2.120360732078552246e-03,6.518386653624475002e-04,1.224471838213503361e-03,2.440503303660079837e-04
2.173080283682793379e-04,4.846967349294573069e-04,1.109858421841636300e-04,-3.783745632972568274e-04
3.854200476780533791e-03,8.298025350086390972e-04,1.697476254776120186e-03,1.326921628788113594e-03
-7.263245061039924622e-04,5.733649013563990593e-04,1.248542335815727711e-03,-2.548231743276119232e-03
2.145444159395992756e-04,4.963683895766735077e-04,2.773807791527360678e-04,-5.592047818936407566e-04
2.409592270851135254e-03,8.734175935387611389e-04,2.763837575912475586e-03,-1.227663015015423298e-03
4.029295232612639666e-04,4.786688368767499924e-04,2.515480446163564920e-04,-3.272873291280120611e-04
3.509963862597942352e-04,4.695903044193983078e-04,8.887366129783913493e-05,-2.074675867334008217e-04
5.586326587945222855e-04,4.760419542435556650e-04,9.779629908734932542e-05,-1.520558998890919611e-05
4.363645857665687799e-04,4.743097524624317884e-04,9.587744716554880142e-05,-1.338226429652422667e-04
5.072357598692178726e-04,4.724108730442821980e-04,1.106907166104065254e-05,2.375583972025196999e-05
2.237504813820123672e-03,7.489171694032847881e-04,1.395858125761151314e-03,9.272943862015381455e-05
8.349382551386952400e-05,4.781705792993307114e-04,3.974442079197615385e-04,-7.921209908090531826e-04
3.984361246693879366e-04,4.714095848612487316e-04,1.327048375969752669e-04,-2.056783123407512903e-04
1.382614369504153728e-03,5.935854860581457615e-04,1.258557545952498913e-03,-4.695286916103214025e-04
4.083778767380863428e-04,4.983672406524419785e-04,1.936697226483374834e-04,-2.836590574588626623e-04
1.256109331734478474e-03,5.472138291224837303e-04,6.677377386949956417e-04,4.115778938285075128e-05
3.244185936637222767e-04,4.852761921938508749e-04,1.130342352553270757e-04,-2.738918410614132881e-04
1.204818603582680225e-03,6.546790245920419693e-04,1.235005795024335384e-03,-6.848662160336971283e-04
4.435351584106683731e-04,4.768071230500936508e-04,1.698589330771937966e-04,-2.031308831647038460e-04
2.139402087777853012e-03,6.635633180849254131e-04,1.507109729573130608e-03,-3.127111267531290650e-05
2.059368998743593693e-04,5.250195972621440887e-04,5.186840426176786423e-04,-8.377667400054633617e-04
6.861918373033404350e-04,5.565136088989675045e-04,6.135124131105840206e-04,-4.838341847062110901e-04
4.729713837150484324e-04,4.729019128717482090e-04,6.529822258016793057e-06,-6.460357781179482117e-06
1.457216334529221058e-03,6.266029668040573597e-04,6.775761139579117298e-04,1.530372537672519684e-04
3.462930908426642418e-04,4.974507610313594341e-04,4.140141827519983053e-04,-5.651718238368630409e-04
1.201999373733997345e-03,5.816321936435997486e-04,1.133248093537986279e-03,-5.128809134475886822e-04
3.905716584995388985e-04,4.900102503597736359e-04,1.327216014033183455e-04,-2.321601932635530829e-04
8.500075200572609901e-04,5.584418540820479393e-04,5.005867569707334042e-04,-2.090210182359442115e-04
2.061790321022272110e-03,7.089640712365508080e-04,1.881992793641984463e-03,-5.291665438562631607e-04
3.824351006187498569e-04,5.183235625736415386e-04,4.160132375545799732e-04,-5.519016995094716549e-04
1.109039178118109703e-03,5.292826681397855282e-04,3.147662791889160872e-04,2.649902307894080877e-04
2.716856834013015032e-04,4.909422132186591625e-04,1.125351773225702345e-04,-3.317917289678007364e-04
3.389129706192761660e-04,4.878918116446584463e-04,1.137617509812116623e-04,-2.627406211104243994e-04
5.880898679606616497e-04,5.215005949139595032e-04,3.249767469242215157e-04,-2.583874738775193691e-04
1.339862705208361149e-03,5.751148564741015434e-04,6.378352991305291653e-04,1.269126223633065820e-04
2.401833480689674616e-04,4.946782137267291546e-04,2.219696616521105170e-04,-4.764645418617874384e-04
1.184723223559558392e-03,5.586637998931109905e-04,3.418225969653576612e-04,2.842368849087506533e-04
2.123723388649523258e-04,5.126490141265094280e-04,4.030305135529488325e-04,-7.033071597106754780e-04
1.783030456863343716e-03,7.194537320174276829e-04,1.587834442034363747e-03,-5.242576589807868004e-04
3.293924964964389801e-04,5.009460146538913250e-04,4.863970389124006033e-04,-6.579505279660224915e-04
6.166523089632391930e-04,5.003513069823384285e-04,1.017239555949345231e-04,1.457703183405101299e-05
4.954742616973817348e-04,4.837311280425637960e-04,4.556154090096242726e-05,-3.381840724614448845e-05
8.212220855057239532e-04,5.351343424990773201e-04,6.904984475113451481e-04,-4.044107336085289717e-04
5.041807307861745358e-04,4.957219935022294521e-04,1.271001819986850023e-04,-1.186414883704856038e-04
6.603785441257059574e-04,5.070855258964002132e-04,1.275891554541885853e-04,2.570386823208536953e-05
9.812186472117900848e-04,5.722668138332664967e-04,4.593757912516593933e-04,-5.042385237175039947e-05
2.843918045982718468e-04,4.748713399749249220e-04,1.324265467701479793e-04,-3.229060675948858261e-04
6.996520678512752056e-04,5.120801506564021111e-04,2.822888200171291828e-04,-9.471692465012893081e-05
1.049066428095102310e-03,6.090183160267770290e-04,7.943903328850865364e-04,-3.543421626091003418e-04
3.673615283332765102e-04,4.786024510394781828e-04,1.877516042441129684e-04,-2.989925560541450977e-04
7.688951445743441582e-04,5.190134397707879543e-04,5.017863004468381405e-04,-2.519045956432819366e-04
4.363573971204459667e-04,4.932294832542538643e-04,9.463939932174980640e-05,-1.515114417998120189e-04
1.241797115653753281e-03,6.191609427332878113e-04,7.766560884192585945e-04,-1.540199154987931252e-04
3.678033826872706413e-04,4.792083927895873785e-04,2.129374297510366887e-05,-1.326987257925793529e-04
6.598100881092250347e-04,5.232024122960865498e-04,5.571778747253119946e-04,-4.205701989121735096e-04
5.187168717384338379e-04,5.062594427727162838e-04,2.265132061438634992e-04,-2.140557917300611734e-04
1.509534427896142006e-03,6.321636610664427280e-04,8.947853930294513702e-04,-1.741457344905938953e-05
2.479492395650595427e-04,4.854371945839375257e-04,1.646248711040243506e-04,-4.021128115709871054e-04
3.739278763532638550e-04,4.810127429664134979e-04,6.094369018683210015e-05,-1.680285931797698140e-04
6.758780218660831451e-04,5.339765921235084534e-04,2.549328200984746218e-04,-1.130313612520694733e-04
4.894098965451121330e-04,4.900673520751297474e-04,5.849531135027064011e-06,-6.506995759991696104e-06
7.958175847306847572e-04,5.248999805189669132e-04,5.680532194674015045e-04,-2.971355279441922903e-04
4.520345537457615137e-04,4.923999076709151268e-04,3.065507917199283838e-05,-7.102041854523122311e-05
6.661255611106753349e-04,5.475336220115423203e-04,4.090213333256542683e-04,-2.904294233303517103e-04
5.595269612967967987e-04,4.989967565052211285e-04,3.673341416288167238e-04,-3.068039659410715103e-04
4.587763105519115925e-04,4.854330618400126696e-04,5.612469976767897606e-05,-8.278148743556812406e-05
4.854520666413009167e-04,4.910124698653817177e-04,5.962398063275031745e-05,-6.518436566693708301e-05
1.188657130114734173e-03,5.615119007416069508e-04,5.517210811376571655e-04,7.542419916717335582e-05
1.210062066093087196e-03,5.974703235551714897e-04,7.413996499963104725e-04,-1.288079220103099942e-04
1.516944612376391888e-04,5.255037685856223106e-04,4.199513350613415241e-04,-7.937606424093246460e-04
4.432909481693059206e-04,4.865843802690505981e-04,3.434893369558267295e-05,-7.764236215734854341e-05
7.746529299765825272e-04,5.117943510413169861e-04,2.457113587297499180e-04,1.714721111056860536e-05
5.031873588450253010e-04,5.556883406825363636e-04,6.251012673601508141e-04,-6.776023074053227901e-04
4.884658847004175186e-04,4.852153942920267582e-04,8.269543468486517668e-05,-7.944493700051680207e-05
4.662036080844700336e-04,4.922464140690863132e-04,6.767847662558779120e-05,-9.372127533424645662e-05
4.772385582327842712e-04,4.839725734200328588e-04,4.236769382259808481e-05,-4.910171264782547951e-05
4.467779945116490126e-04,4.828670062124729156e-04,3.161820495733991265e-05,-6.770723121007904410e-05
1.219351892359554768e-03,6.039210711605846882e-04,5.346776451915502548e-04,8.075324876699596643e-05
2.324272063560783863e-04,4.787883372046053410e-04,2.077746466966345906e-04,-4.541357629932463169e-04
3.097793553024530411e-03,8.574727107770740986e-04,1.836449489928781986e-03,4.038713523186743259e-04
-2.170765073969960213e-04,5.154737154953181744e-04,1.011052634567022324e-03,-1.743602915666997433e-03
3.359475522302091122e-04,4.827771917916834354e-04,3.100919711869210005e-04,-4.569215816445648670e-04
7.073903689160943031e-04,5.064744618721306324e-04,3.740280808415263891e-04,-1.731121301418170333e-04
4.313703975640237331e-04,4.911507712677121162e-04,5.654051710735075176e-05,-1.163209235528483987e-04
5.834319745190441608e-04,5.120006971992552280e-04,1.519250072306022048e-04,-8.049374446272850037e-05
4.724074678961187601e-04,4.869213735219091177e-04,1.408117532264441252e-04,-1.553256588522344828e-04
6.528543308377265930e-04,4.970173467881977558e-04,1.307124475715681911e-04,2.512449282221496105e-05
5.856423522345721722e-04,5.506968009285628796e-04,4.738681018352508545e-04,-4.389226087369024754e-04
5.568268825300037861e-04,4.976002965122461319e-04,1.627160672796890140e-04,-1.034894958138465881e-04
8.691577822901308537e-04,5.490256589837372303e-04,3.082226321566849947e-04,1.190948569274041802e-05
2.273401943966746330e-03,7.003807695582509041e-04,1.489723916165530682e-03,8.329735283041372895e-05
1.756893470883369446e-05,5.291669513098895550e-04,4.484834207687526941e-04,-9.600814664736390114e-04
2.165090059861540794e-03,6.667772540822625160e-04,7.607862935401499271e-04,7.375263958238065243e-04
-1.922436058521270752e-04,5.472906050272285938e-04,6.483813049271702766e-04,-1.387915574014186859e-03
2.330556162633001804e-04,5.166156333871185780e-04,3.066688077524304390e-04,-5.902288248762488365e-04
1.967394258826971054e-03,7.771464879624545574e-04,1.957387896254658699e-03,-7.671401835978031158e-04
2.707083185669034719e-04,4.886239184997975826e-04,2.666782529558986425e-04,-4.845938237849622965e-04
1.119589200243353844e-03,5.779958446510136127e-04,9.536548750475049019e-04,-4.120615776628255844e-04


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_1_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
3.093371772766113281e+01,5.357439517974853516e+00,2.557627868652343750e+01,0.000000000000000000e+00
-1.374984681606292725e-01,1.137325838208198547e-01,2.208106964826583862e-01,-4.720417559146881104e-01
2.107151225209236145e-02,2.244029194116592407e-02,1.074699964374303818e-02,-1.211577933281660080e-02
1.082437299191951752e-02,9.895687922835350037e-03,4.405499901622533798e-03,-3.476815763860940933e-03
6.012830883264541626e-03,9.605461731553077698e-03,6.450899876654148102e-03,-1.004353165626525879e-02
8.529212325811386108e-03,5.744074471294879913e-03,1.390899764373898506e-03,1.394238206557929516e-03
6.526640150696039200e-03,6.882791873067617416e-03,1.712608151137828827e-03,-2.068759407848119736e-03
7.543916348367929459e-03,6.704025901854038239e-03,1.908129081130027771e-03,-1.068238751031458378e-03
4.252656362950801849e-03,5.362409166991710663e-03,1.911509083583950996e-03,-3.021261421963572502e-03
2.799783600494265556e-03,4.824872594326734543e-03,1.104869879782199860e-03,-3.129958873614668846e-03
2.917712787166237831e-03,4.621803760528564453e-03,2.007111907005310059e-03,-3.711202880367636681e-03
2.512617269530892372e-03,4.083294421434402466e-03,4.788487276528030634e-04,-2.049525966867804527e-03
1.870916690677404404e-03,3.775674849748611450e-03,5.011247121728956699e-04,-2.405882813036441803e-03
6.011995486915111542e-03,3.883236553519964218e-03,2.899295417591929436e-03,-7.705362513661384583e-04
1.734056975692510605e-03,3.173908917233347893e-03,1.200896105729043484e-03,-2.640747930854558945e-03
3.447682596743106842e-03,2.797131426632404327e-03,4.751283850055187941e-04,1.754227414494380355e-04
3.450970631092786789e-03,2.699885983020067215e-03,6.851683137938380241e-04,6.591615965589880943e-05
2.074254676699638367e-03,2.389684319496154785e-03,1.714595564408227801e-04,-4.868891555815935135e-04
1.786903943866491318e-03,2.196406712755560875e-03,2.709315449465066195e-04,-6.804343429394066334e-04
1.184389926493167877e-03,2.107236068695783615e-03,4.818378074560314417e-04,-1.404684036970138550e-03
1.263737794943153858e-03,2.102739876136183739e-03,7.245052838698029518e-04,-1.563507481478154659e-03
2.092104637995362282e-03,1.975381979718804359e-03,3.143535286653786898e-04,-1.976308703888207674e-04
2.942880382761359215e-03,1.937811728566884995e-03,5.590001237578690052e-04,4.460685595404356718e-04
2.763222670182585716e-03,1.921977614983916283e-03,8.197324350476264954e-04,2.151259650418069214e-05
2.040755236521363258e-03,1.695279497653245926e-03,1.509309804532676935e-04,1.945448893820866942e-04
1.792048104107379913e-03,1.746363122947514057e-03,7.887661340646445751e-04,-7.430811529047787189e-04
3.833825001493096352e-03,1.967692980542778969e-03,1.641354523599147797e-03,2.247775410069152713e-04
1.053523737937211990e-03,1.666077529080212116e-03,2.103631413774564862e-04,-8.229169179685413837e-04
1.619464484974741936e-03,1.754128141328692436e-03,1.600718125700950623e-03,-1.735381782054901123e-03
6.278177024796605110e-04,1.586978090927004814e-03,4.241540154907852411e-04,-1.383314491249620914e-03
1.300655771046876907e-03,1.520403428003191948e-03,3.950584214180707932e-04,-6.148060201667249203e-04
3.552919719368219376e-03,1.673986902460455894e-03,1.642342074774205685e-03,2.365909022046253085e-04
1.101108151488006115e-03,1.418108702637255192e-03,4.967989516444504261e-04,-8.137995610013604164e-04
2.655121264979243279e-03,1.676541520282626152e-03,2.689005341380834579e-03,-1.710425363853573799e-03
1.251292414963245392e-03,1.228442182764410973e-03,1.343651238130405545e-04,-1.115149134420789778e-04
1.201423932798206806e-03,1.109971664845943451e-03,1.927756238728761673e-04,-1.013234068523161113e-04
1.852510147728025913e-03,1.127771451137959957e-03,9.548272355459630489e-04,-2.300884807482361794e-04
2.493790816515684128e-04,1.075614360161125660e-03,4.338572907727211714e-04,-1.260092598386108875e-03
2.198696602135896683e-04,9.769834578037261963e-04,2.519584668334573507e-04,-1.009072293527424335e-03
7.446684176102280617e-04,9.542098268866539001e-04,3.250117006246000528e-04,-5.345530807971954346e-04
1.994278980419039726e-03,1.053575426340103149e-03,1.730680814944207668e-03,-7.899774354882538319e-04
2.921556122601032257e-03,1.142131863161921501e-03,3.155993763357400894e-03,-1.376569154672324657e-03
1.215500989928841591e-03,8.436098578386008739e-04,3.117842134088277817e-04,6.010684228385798633e-05
4.671818460337817669e-04,8.199132280424237251e-04,2.135826071025803685e-04,-5.663140327669680119e-04
1.021703239530324936e-03,8.344411617144942284e-04,2.340881619602441788e-04,-4.682613143813796341e-05
1.169375330209732056e-02,2.159935422241687775e-03,9.603285230696201324e-03,-6.946772191440686584e-05
7.819687598384916782e-04,6.260022637434303761e-04,1.102139722206629813e-04,4.575251296046189964e-05
1.942655304446816444e-03,6.925653433427214622e-04,7.802518084645271301e-04,4.698381235357373953e-04
9.605098166503012180e-04,6.551726255565881729e-04,7.586838910356163979e-04,-4.533466999419033527e-04
1.036651316098868847e-03,6.896257400512695312e-04,3.982422931585460901e-04,-5.121673530084080994e-05
8.106807945296168327e-04,7.676060195080935955e-04,5.345363388187251985e-05,-1.037883612298173830e-05
9.025295148603618145e-04,7.842301274649798870e-04,2.317612088518217206e-04,-1.134617996285669506e-04
4.893416538834571838e-03,1.531163114123046398e-03,5.538751836866140366e-03,-2.176498761400580406e-03
1.042061019688844681e-03,8.197897695936262608e-04,7.148800650611519814e-04,-4.926089313812553883e-04
3.515801217872649431e-04,7.107661222107708454e-04,6.805793964304029942e-05,-4.272439691703766584e-04
2.410978777334094048e-04,6.943847984075546265e-04,9.490133379586040974e-05,-5.481882253661751747e-04
3.715327475219964981e-04,6.966471555642783642e-04,6.085034692659974098e-04,-9.336178191006183624e-04
4.140420351177453995e-04,6.734417402185499668e-04,7.201464031822979450e-04,-9.795461082831025124e-04
5.528854089789092541e-04,6.127576925791800022e-04,1.325131743215024471e-04,-1.923854433698579669e-04
4.959577927365899086e-04,6.347624585032463074e-04,4.416845913510769606e-04,-5.804892862215638161e-04
4.761753079947084188e-04,5.476438673213124275e-04,8.363730012206360698e-05,-1.551058667246252298e-04
5.672185216099023819e-04,6.226219702512025833e-04,7.066447287797927856e-04,-7.620481774210929871e-04
1.085796626284718513e-03,5.887264851480722427e-04,8.044789428822696209e-04,-3.074088890571147203e-04
4.117191710975021124e-04,4.859725886490195990e-04,3.010106775036547333e-05,-1.043544834828935564e-04
4.381361068226397038e-04,5.086078890599310398e-04,4.643706779461354017e-04,-5.348424310795962811e-04
7.332995883189141750e-04,5.220040329732000828e-04,2.914803626481443644e-04,-8.018485095817595720e-05
3.192532167304307222e-04,4.915065364912152290e-04,2.776218170765787363e-04,-4.498751077335327864e-04
5.857638898305594921e-04,5.018078954890370369e-04,7.958104106364771724e-05,4.374946001917123795e-06
5.813355091959238052e-04,5.249217501841485500e-04,1.227009779540821910e-04,-6.628722621826454997e-05
4.756342386826872826e-04,4.931585863232612610e-04,2.302317152498289943e-04,-2.477560774423182011e-04
5.583005258813500404e-04,5.248528323136270046e-04,2.793130988720804453e-04,-2.458654053043574095e-04
1.169214490801095963e-03,5.848436849191784859e-04,4.548517463263124228e-04,1.295190450036898255e-04
5.106658674776554108e-03,1.205793698318302631e-03,4.044555127620697021e-03,-1.436899474356323481e-04
4.820842295885086060e-04,4.845340445172041655e-04,1.390699326293542981e-04,-1.415197475580498576e-04
9.353174827992916107e-04,4.933641757816076279e-04,3.000528959091752768e-04,1.419004111085087061e-04
3.375250147655606270e-03,9.389237384311854839e-04,2.548845950514078140e-03,-1.125196940847672522e-04
1.998557941988110542e-03,6.735363276675343513e-04,8.629896910861134529e-04,4.620318359229713678e-04
3.719973901752382517e-04,4.855062288697808981e-04,1.394446298945695162e-04,-2.529534685891121626e-04
4.377841833047568798e-04,4.628681926988065243e-04,2.554601633164566010e-05,-5.063000207883305848e-05
1.626734039746224880e-03,6.642029038630425930e-04,9.840934071689844131e-04,-2.156237678718753159e-05
6.950467941351234913e-04,4.814109706785529852e-04,1.927667181007564068e-04,2.086914719257038087e-05
-7.263245061039924622e-04,5.733649013563990593e-04,1.248542335815727711e-03,-2.548231743276119232e-03
5.586326587945222855e-04,4.760419542435556650e-04,9.779629908734932542e-05,-1.520558998890919611e-05
3.984361246693879366e-04,4.714095848612487316e-04,1.327048375969752669e-04,-2.056783123407512903e-04
1.204818603582680225e-03,6.546790245920419693e-04,1.235005795024335384e-03,-6.848662160336971283e-04
4.729713837150484324e-04,4.729019128717482090e-04,6.529822258016793057e-06,-6.460357781179482117e-06
8.500075200572609901e-04,5.584418540820479393e-04,5.005867569707334042e-04,-2.090210182359442115e-04
3.389129706192761660e-04,4.878918116446584463e-04,1.137617509812116623e-04,-2.627406211104243994e-04
2.123723388649523258e-04,5.126490141265094280e-04,4.030305135529488325e-04,-7.033071597106754780e-04
8.212220855057239532e-04,5.351343424990773201e-04,6.904984475113451481e-04,-4.044107336085289717e-04
6.996520678512752056e-04,5.120801506564021111e-04,2.822888200171291828e-04,-9.471692465012893081e-05
1.241797115653753281e-03,6.191609427332878113e-04,7.766560884192585945e-04,-1.540199154987931252e-04
2.479492395650595427e-04,4.854371945839375257e-04,1.646248711040243506e-04,-4.021128115709871054e-04
4.520345537457615137e-04,4.923999076709151268e-04,3.065507917199283838e-05,-7.102041854523122311e-05
1.188657130114734173e-03,5.615119007416069508e-04,5.517210811376571655e-04,7.542419916717335582e-05
5.031873588450253010e-04,5.556883406825363636e-04,6.251012673601508141e-04,-6.776023074053227901e-04
1.219351892359554768e-03,6.039210711605846882e-04,5.346776451915502548e-04,8.075324876699596643e-05
7.073903689160943031e-04,5.064744618721306324e-04,3.740280808415263891e-04,-1.731121301418170333e-04
5.856423522345721722e-04,5.506968009285628796e-04,4.738681018352508545e-04,-4.389226087369024754e-04
2.165090059861540794e-03,6.667772540822625160e-04,7.607862935401499271e-04,7.375263958238065243e-04
1.119589200243353844e-03,5.779958446510136127e-04,9.536548750475049019e-04,-4.120615776628255844e-04


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
4.779684770476705147e+00
3.772295224122121926e+00
2.835363576944649022e+00
3.030944651532233802e+00
1.926303258873769630e+00
1.539923180360943888e+00
1.897768569957949181e+00
1.738563977512245007e+00
1.549912062580776961e+00
1.378699570854985179e+00
1.319748933135907798e+00
1.353497305521768501e+00
1.458486203855195118e+00
1.501863434771244732e+00
1.503859878419624652e+00
1.474687223084802268e+00
1.435122223410716824e+00
1.401932552481123473e+00
1.346143011164814274e+00
1.251154318932572895e+00
1.178881995455303811e+00
1.152931451448787170e+00
1.137684415183862097e+00
1.069780704896526213e+00
9.285905280611749246e-01
7.666620898801222994e-01
6.945110159330556421e-01
7.086853153239830450e-01
7.204014836953201995e-01
7.474887050298394398e-01
7.710732052432412997e-01
7.837668124134193892e-01
7.776198543764039073e-01
7.605333543544505748e-01
7.277052721479193576e-01
6.725426838315300415e-01
6.238990623925646517e-01
5.950906074680133440e-01
5.666001612775137808e-01
5.401510774355383626e-01
5.053487431840524291e-01
4.670210742830982475e-01
4.475361035343976557e-01
4.525681395361730863e-01
4.647195313476413236e-01
4.653543184753234918e-01
4.593537325704409313e-01
4.603850561685856047e-01
4.692630344495028472e-01
4.815464339153852080e-01
4.958557248736228940e-01
5.078145834073096720e-01
5.164568866136525216e-01
5.183670652806520174e-01
5.170594981855812788e-01
5.115671588496808475e-01
5.083150577647322921e-01
5.073972911914276240e-01
5.084945499930804136e-01
5.088153327119876446e-01
5.091353572369832214e-01
5.097482904870449527e-01
5.093256195097546346e-01
5.070671774151112032e-01
5.033024859870469658e-01
5.004859887047341527e-01
4.964256077763226083e-01
4.925744337144771778e-01
4.879263083707640614e-01
4.816101132618565983e-01
4.768207819453534890e-01
4.705693699911191463e-01
4.687546252976149685e-01
4.656295705737377166e-01
4.626761313730209935e-01
4.573989106626928924e-01
4.541383953948637253e-01
4.488172478349678474e-01
4.507500629446162255e-01
4.507843103420627884e-01
4.529242728675833551e-01
4.539791147179712549e-01
4.581943937154305257e-01
4.619240467371588110e-01
4.624965616046834982e-01
4.635568001952052319e-01
4.657944966006262177e-01
4.714337926246248700e-01
4.745156309379093273e-01
4.789337511240719936e-01
4.847551361596857955e-01
4.919606246001008709e-01
5.005895595888332217e-01
5.090681544318289564e-01
5.119505495576827103e-01
5.159197456174742236e-01
5.185186513674783226e-01
5.261690690518717739e-01
5.290732104709519046e-01
5.308201677834644139e-01
5.338624783000714968e-01
5.384885524429099402e-01
5.420199550354642959e-01
5.451060431669412232e-01
5.450380809848641706e-01
5.473892518823552100e-01
5.461490717686426910e-01
5.480833328312417763e-01
5.469248067790715151e-01
5.489946703191790345e-01
5.478932029960464911e-01
5.461787560135489272e-01
5.398933255388044250e-01
5.373768920527937087e-01
5.327122703091484723e-01
5.297759587065234976e-01
5.228572875070334192e-01
5.143606405467129328e-01
5.047383498330048068e-01
4.940737049489806187e-01
4.876789956500804379e-01
4.798158536035792010e-01
4.748947008017208593e-01
4.704569414190447607e-01
4.671537559341138457e-01
4.524213161079697620e-01
4.353954411159341453e-01
4.242328170776423213e-01
4.166935335875122104e-01
4.083151960075170339e-01
4.004835067572325435e-01
3.933136724990736188e-01
3.879955484058693616e-01
3.828649484944625092e-01
3.799107205453526315e-01
3.742957456058541577e-01
3.636487107321066947e-01
3.556713113983519525e-01
3.502133974851006637e-01
3.491252125317028665e-01
3.386217597216378272e-01
3.325653492734340078e-01
3.299966068165620658e-01
3.310055541540601887e-01
3.347586974915027214e-01
3.344228665681556190e-01
3.379695447364806649e-01
3.286908357200361008e-01
3.307443137217117024e-01
3.212698840878515649e-01
3.253847778820763703e-01
3.169474388592278813e-01
3.171528614091318476e-01
3.151306884680425968e-01
3.171705504525585417e-01
3.228897870576933893e-01
3.121190490942134521e-01
3.101369203170101230e-01
3.116107925821208213e-01
3.143588096438751367e-01
3.164840767359216600e-01
3.192760049651046095e-01
3.212839491416987214e-01
3.262142108236372184e-01
3.301228374466702031e-01
3.364718977238055353e-01
3.351841730432457700e-01
3.404005028300712277e-01
3.346036111681260361e-01
3.291952752505478141e-01
3.242121891139221890e-01
3.231743225586315993e-01
3.231827718749995526e-01
3.266845032609426713e-01
3.282848037135195907e-01
3.321045962833173437e-01
3.346739671323765153e-01
3.380783529769651463e-01
3.371832173299113000e-01
3.355701678254901510e-01
3.388426714117173111e-01
3.360443721484169810e-01
3.394902462520277830e-01
3.303012657961842957e-01
3.236981428989019749e-01
3.226792542059583324e-01
3.224798473079308336e-01
3.222849406609283318e-01
3.230702153068899518e-01
3.217614130872505362e-01
3.229375019837606997e-01
3.219413281588787701e-01
3.233469997709809696e-01
3.228985553194938518e-01
3.246872401121713159e-01
3.226829831776790170e-01
3.212140932128753623e-01
3.186632239272648159e-01
3.173947728177614613e-01
3.155631028281226103e-01
3.163955003772612184e-01
3.139773139434906546e-01
3.115447464593812388e-01
3.120488844631996717e-01
3.082109443049765862e-01
3.087549754178170458e-01
3.050742384776584659e-01
2.981618921777396403e-01
2.944965832897423197e-01
2.905347935338510879e-01
2.879351593106259655e-01
2.857947191095878137e-01
2.822178109999980977e-01
2.820388935564425714e-01
2.770601891529481664e-01
2.680313281957230620e-01
2.609118506108835667e-01
2.539812857452606876e-01
2.492334938471386374e-01
2.453250004080011759e-01
2.501939230053187302e-01
2.449062245067034627e-01
2.338464419541214090e-01
2.300047568031470258e-01
2.314588566933548364e-01
2.178033970636865935e-01
2.074545365820156251e-01
2.065937620072656189e-01
2.054880858341444905e-01
2.106791874969486944e-01
2.106461367061803480e-01
2.085372830516764031e-01
1.971743249648021390e-01
1.931705516191926097e-01
1.923198500100537223e-01
1.949164666933461132e-01
1.969579903963639689e-01
2.035264211855264405e-01
2.015637312711028584e-01
2.033332252616152080e-01
1.975271266856324648e-01
1.973463120071453913e-01
1.939583085422383890e-01
1.852424433031802098e-01
1.861388951015213733e-01
1.868253331860716127e-01
1.872721519494520426e-01
1.880626085654414636e-01
1.885132136311229445e-01
1.872928687256147362e-01
1.873241931516335390e-01
1.857673740258100892e-01
1.850453978491393148e-01
1.822104795499490948e-01
1.808037192312104136e-01
1.777577542030065461e-01
1.748014321903183788e-01
1.718117098888992389e-01
1.683523101386424081e-01
1.645467627512902375e-01
1.613259920344080334e-01
1.584490818572023840e-01
1.568998710039926359e-01
1.523165862001392978e-01
1.499534855188660865e-01
1.484607502647519728e-01
1.466704775868736266e-01
1.443285100055617109e-01
1.424630759109821454e-01
1.430641082995744162e-01
1.422465859252342868e-01
1.435596114890637376e-01
1.437229934492264549e-01
1.413532052210038081e-01
1.386656020988847882e-01
1.398740759525849975e-01
1.386098991842531492e-01
1.397299561956241720e-01
1.357474497591561191e-01
1.362487479904816168e-01
1.347638834965177723e-01
1.359203527860633753e-01
1.333812359042093332e-01
1.334647473226534820e-01
1.320788864674285745e-01
1.328455589326516528e-01
1.322472056132393825e-01
1.342567219938242129e-01
1.344580873064619986e-01
1.373435661327706558e-01
1.423278139847830859e-01
1.446656169574019879e-01
1.556694690335017617e-01
1.398954474402885895e-01
1.368118922532455817e-01
1.398001893357228298e-01
1.428731192016960971e-01
1.454680919837205433e-01
1.494789730518252258e-01
1.531933483542766983e-01
1.600143164231148107e-01
1.511096671102298006e-01
1.531322017747217823e-01
1.481009860028794645e-01
1.446238491763467693e-01
1.446943780116992651e-01
1.464334653761764915e-01
1.477156895380396240e-01
1.501075694199029698e-01
1.520541384895345294e-01
1.544688328911190123e-01
1.549254482605521566e-01
1.596267717042072765e-01
1.621042675914269593e-01
1.643235366545607035e-01
1.647663402496629126e-01
1.618191810328565017e-01
1.591370589859116003e-01
1.584008476553739331e-01
1.575576837716022582e-01
1.579549573712220323e-01
1.590923994419496945e-01
1.618511199551075641e-01
1.593613787047368779e-01
1.565039894944510734e-01
1.552348778788038564e-01
1.554730110447149205e-01
1.568532444869007725e-01
1.577786473044266446e-01
1.592518870898383121e-01
1.649651728797030814e-01
1.661647911875450967e-01
1.595870988530635748e-01
1.601063429600368682e-01
1.575563360591321904e-01
1.526987085381943943e-01
1.535150724502986064e-01
1.537582860144385000e-01
1.565934400290864281e-01
1.564642569683663831e-01
1.605554409015919615e-01
1.616960737666920944e-01
1.614602605386792900e-01
1.592779441368439575e-01
1.600690755618054406e-01
1.614993867415928375e-01
1.596693219702069177e-01
1.589679655656007218e-01
1.594293368499200281e-01
1.601451951375182925e-01
1.641520414780595072e-01
1.669069150523249390e-01
1.677480567412377999e-01
1.656556377773777122e-01
1.653643230125801111e-01
1.658709344326133039e-01
1.678666037091628149e-01
1.653002077987816287e-01
1.642079843609204060e-01
1.623310389053874980e-01
1.629173469580067479e-01
1.591958464863321432e-01
1.595194939943676282e-01
1.592413484466760620e-01
1.601792586476726288e-01
1.609233072189184544e-01
1.617846626450865077e-01
1.642238640828248553e-01
1.640672058611309103e-01
1.665017415909997023e-01
1.670836426895762616e-01
1.694961509320307147e-01
1.736475081173278479e-01
1.686259542293992997e-01
1.657224872073478628e-01
1.622122587478947164e-01
1.618653667098435001e-01
1.595919775292048981e-01
1.615514057581887430e-01
1.641589460265908962e-01
1.657333498703958408e-01
1.726163729622332277e-01
1.720114513094969100e-01
1.687671129503498790e-01
1.632695449393568587e-01
1.643438481321330136e-01
1.618354505291756673e-01
1.655614530815384400e-01
1.638934251969936251e-01
1.672251453976734137e-01
1.666838828274741502e-01
1.720151059269945659e-01
1.688037952136984543e-01
1.707674396354601776e-01
1.663124292349136280e-01
1.692669788557525645e-01
1.673293418897022489e-01
1.692286799591462276e-01
1.641268774155461851e-01
1.679701860499539789e-01
1.668520501157295388e-01
1.742430407008017379e-01
1.737945288434878943e-01
1.779327543059273098e-01
1.704990461178075012e-01
1.698790693627242609e-01
1.700881002459570523e-01
1.687049975699792537e-01
1.701467166503413675e-01
1.726752313907818637e-01
1.771870559437887516e-01
1.831315797626214270e-01
1.881332235028060906e-01
1.870830290369930593e-01
1.858037776298397392e-01
1.831651412369130483e-01
1.787525607972679231e-01
1.786926656251892898e-01
1.774857952082255497e-01
1.797181600867114593e-01
1.809629185105406657e-01
1.818476799145110068e-01
1.822346950241349461e-01
1.808788878129134747e-01
1.808278449733816962e-01
1.833764575953628906e-01
1.858474004254507816e-01
1.863279966437899338e-01
1.855406609548723162e-01
1.831300947795577450e-01
1.836604240771383123e-01
1.842509741582700200e-01
1.872144053901731164e-01
1.869201336296209270e-01
1.863242178933146032e-01
1.815107045018574117e-01
1.787636163333792827e-01
1.787976539219480465e-01
1.793626149484174592e-01
1.832212666880835006e-01
1.856731888325623692e-01
1.826748272509846061e-01
1.787131470924066545e-01
1.738527794830798390e-01
1.748053694557228366e-01
1.715371810925271356e-01
1.705534968835880627e-01
1.691456857853613216e-01
1.698111798379383919e-01
1.700698383714938922e-01
1.705624410940888291e-01
1.694619377679678907e-01
1.709682213132392437e-01
1.685227970618486670e-01
1.654736310745046068e-01
1.648490873259172151e-01
1.633105016816778221e-01
1.612381677389421175e-01
1.594029656819522245e-01
1.573766974849218347e-01
1.574148803652583306e-01
1.594541967655928316e-01
1.603469469286653293e-01
1.581263532505254310e-01
1.554550332579077709e-01
1.512412377845956113e-01
1.511727345365785347e-01
1.520102285748063109e-01
1.520950108501936127e-01
1.540879452663594107e-01
1.513077219165734899e-01
1.527395791437916317e-01
1.477827451186234653e-01
1.474791130334000555e-01
1.473915934935768335e-01
1.496566100292451296e-01
1.519413242317800283e-01
1.499898884762622120e-01
1.528257484485259221e-01
1.535848291703374446e-01
1.570239627627597057e-01
1.494804434328568521e-01
1.503296456005815407e-01
1.472376149199691731e-01
1.458923073008021876e-01
1.462400433215897688e-01
1.485106764665790891e-01
1.515283342078165840e-01
1.553276495193803286e-01
1.524209597143146577e-01
1.482955730944989781e-01
1.486693316095266948e-01
1.470028475551298508e-01
1.492515877346909103e-01
1.475888575300919325e-01
1.494470260759583891e-01
1.528589572282744169e-01
1.569773968356561744e-01
1.643420687112729095e-01
1.712351452082366554e-01
1.675809775512060451e-01


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
4.779684770476705147e+00
1.539923180360943888e+00
1.319748933135907798e+00
1.474687223084802268e+00
1.178881995455303811e+00
7.666620898801222994e-01
7.710732052432412997e-01
6.725426838315300415e-01
5.053487431840524291e-01
4.653543184753234918e-01
4.958557248736228940e-01
5.115671588496808475e-01
5.091353572369832214e-01
5.004859887047341527e-01
4.768207819453534890e-01
4.573989106626928924e-01
4.529242728675833551e-01
4.635568001952052319e-01
4.847551361596857955e-01
5.159197456174742236e-01
5.338624783000714968e-01
5.473892518823552100e-01
5.478932029960464911e-01
5.297759587065234976e-01
4.876789956500804379e-01
4.524213161079697620e-01
4.004835067572325435e-01
3.742957456058541577e-01
3.386217597216378272e-01
3.344228665681556190e-01
3.253847778820763703e-01
3.228897870576933893e-01
3.164840767359216600e-01
3.364718977238055353e-01
3.242121891139221890e-01
3.321045962833173437e-01
3.388426714117173111e-01
3.226792542059583324e-01
3.229375019837606997e-01
3.226829831776790170e-01
3.163955003772612184e-01
3.087549754178170458e-01
2.879351593106259655e-01
2.680313281957230620e-01
2.501939230053187302e-01
2.178033970636865935e-01
2.106461367061803480e-01
1.949164666933461132e-01
1.975271266856324648e-01
1.868253331860716127e-01
1.873241931516335390e-01
1.777577542030065461e-01
1.613259920344080334e-01
1.484607502647519728e-01
1.422465859252342868e-01
1.398740759525849975e-01
1.347638834965177723e-01
1.328455589326516528e-01
1.423278139847830859e-01
1.398001893357228298e-01
1.600143164231148107e-01
1.446943780116992651e-01
1.544688328911190123e-01
1.647663402496629126e-01
1.579549573712220323e-01
1.552348778788038564e-01
1.649651728797030814e-01
1.526987085381943943e-01
1.605554409015919615e-01
1.614993867415928375e-01
1.641520414780595072e-01
1.658709344326133039e-01
1.629173469580067479e-01
1.609233072189184544e-01
1.670836426895762616e-01
1.622122587478947164e-01
1.657333498703958408e-01
1.643438481321330136e-01
1.666838828274741502e-01
1.692669788557525645e-01
1.668520501157295388e-01
1.698790693627242609e-01
1.771870559437887516e-01
1.831651412369130483e-01
1.809629185105406657e-01
1.833764575953628906e-01
1.836604240771383123e-01
1.815107045018574117e-01
1.856731888325623692e-01
1.715371810925271356e-01
1.705624410940888291e-01
1.648490873259172151e-01
1.574148803652583306e-01
1.512412377845956113e-01
1.513077219165734899e-01
1.496566100292451296e-01
1.570239627627597057e-01
1.462400433215897688e-01
1.482955730944989781e-01
1.494470260759583891e-01
1.675809775512060451e-01


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Error.csv <==
4.994208886280886994e-01
7.986305570768813533e-01
7.059432663329525681e-01
4.515792196801768354e-01
4.928103245292256296e-01
3.805653929115686562e-01
3.868631613465319252e-01
3.704166660194411209e-01
3.536051642058600786e-01
3.711008171613244255e-01
3.367177308281788517e-01
2.281772765917998436e-01
1.556309417084419666e-01
1.545665653556396735e-01
1.527315607811671472e-01
1.526163730741181834e-01
1.441777843038641871e-01
1.305197607472283194e-01
1.254077905569312701e-01
1.431216826429261013e-01
1.329930074577195254e-01
1.071857023644473828e-01
8.980717121686894455e-02
8.503299704645735091e-02
1.131526652974303437e-01
1.086684849743028286e-01
9.538461759210406510e-02
7.942004315907122414e-02
7.710538338800880520e-02
6.550025692781988318e-02
6.110055662065401461e-02
5.931523697158767872e-02
6.532009754184320283e-02
7.022399431536718861e-02
7.797737180459743400e-02
8.333815030491081854e-02
7.960114662090975179e-02
6.512547700518729610e-02
5.804615639938748295e-02
5.160358906866260170e-02
4.959384851710312014e-02
4.909344116638289512e-02
4.450789726025607823e-02
4.199921194363264582e-02
3.795306551918026933e-02
3.792012629428084813e-02
3.714041760464570352e-02
3.651234852396764013e-02
3.426593049818161402e-02
3.417364135126911562e-02
3.301906584316132570e-02
3.353019513251172951e-02
3.399046050044010614e-02
3.570727645821961810e-02
3.676224210097255030e-02
3.824916578913015869e-02
3.973122483813830430e-02
3.779302345685917747e-02
3.938878846142988138e-02
3.650908347461738479e-02
3.678401785929443640e-02
3.503287708372986725e-02
3.479689814896963496e-02
3.526062835261681988e-02
3.616188142989487653e-02
3.649934398548639047e-02
3.785625304693972237e-02
3.774415771217502075e-02
3.621397536280413637e-02
3.751235115279304144e-02
3.451530159722763363e-02
3.624590206979445145e-02
3.270762100483033674e-02
3.607864766281317775e-02
3.218839653974805981e-02
3.535156994234713024e-02
3.083439786431634369e-02
3.367656401569743552e-02
2.958207980675454235e-02
3.283888162156619467e-02
2.947516036660872626e-02
3.294507545578593405e-02
2.978637567744243236e-02
3.116920857002051029e-02
3.087677612141749225e-02
2.830621351965972865e-02
2.794123857560651750e-02
2.681855243664488242e-02
2.641256278100971924e-02
2.519994557276699493e-02
2.539870472878617141e-02
2.490294913883729644e-02
2.629280747561256806e-02
2.628482764124132065e-02
2.907990239199354301e-02
2.498235074865889915e-02
2.996350948000996509e-02
2.466222876556649693e-02
3.108508396331064252e-02
2.552258719549336738e-02
2.767566310215285180e-02
2.634164889094589915e-02
3.011347536453000406e-02
2.735563003092668713e-02
3.141974748639055071e-02
2.789977157935460972e-02
3.155136454308580390e-02
2.772528270993508334e-02
3.196852870018098564e-02
2.893610794419478743e-02
3.335689601911433211e-02
3.009346081018141744e-02
3.275717125032324983e-02
3.152551308254732121e-02
3.388435633117146267e-02
3.267625411626910031e-02
3.527755802479341091e-02
3.453082844425092029e-02
3.267178441757550428e-02
3.416947655061902678e-02
3.141264573670900923e-02
3.395764228479922209e-02
3.282063729566565141e-02
3.551391616772511806e-02
3.360269796057896441e-02
3.498218080110532258e-02
2.946513060607511975e-02
2.943292360897156387e-02
2.719992893403425441e-02
2.855955391627555337e-02
2.764491395286535619e-02
2.790731988246442086e-02
2.729091051818967328e-02
2.913928563207799499e-02
2.897106942472652338e-02
3.150996468616557022e-02
2.953396370159847711e-02
3.005056965213075137e-02
2.897856967167918713e-02
2.997319478068590989e-02
2.912175870637661451e-02
2.941897004470735155e-02
2.785435521628719033e-02
2.888379142764574067e-02
2.945347496730407397e-02
3.210018948633408531e-02
3.146173044130939900e-02
3.255850887459148246e-02
2.985082972551142758e-02
3.068655724240276425e-02
2.823644584973717189e-02
2.768491251452532068e-02
2.687824323956592570e-02
2.531084838051480754e-02
2.589696353138493459e-02
2.608390353214214141e-02
2.591852089064517958e-02
2.150141855470732305e-02
2.177794064358093765e-02
2.198731675085202272e-02
2.254603555526672742e-02
2.274286550744968050e-02
2.574312265366088953e-02
2.436203658499680458e-02
2.867095504520495233e-02
2.610928850527738029e-02
3.039391065330923972e-02
2.573726688064522511e-02
3.048451444515995479e-02
2.501330710691902770e-02
2.430377966548846053e-02
2.216321777696175777e-02
2.226007746929644163e-02
2.034618914923515265e-02
2.336824387098287992e-02
2.199198945182433834e-02
2.575669808373464917e-02
2.506806474288875153e-02
2.735763861251081300e-02
2.657135862178517174e-02
2.643575076569589649e-02
2.519835751267655161e-02
2.542931332657176122e-02
2.335229176597862152e-02
2.004397458482061467e-02
1.790066192065495332e-02
1.768658459992823034e-02
1.705081775285586729e-02
1.678800116301188555e-02
1.776000392257444382e-02
1.658936711774786077e-02
1.777388344849767030e-02
1.668757446082474311e-02
1.844507311281305337e-02
1.759124802448671851e-02
1.954502424667124358e-02
1.792822815528534106e-02
1.977953455328183840e-02
1.737087732747046032e-02
1.934532918212403252e-02
1.675715185076922034e-02
1.854827418669570058e-02
1.855539019408499260e-02
1.725973257163313304e-02
2.009473535570248034e-02
1.740740703071897919e-02
1.985206940825497840e-02
1.836411428915270955e-02
1.666485854938830335e-02
1.748730789421428303e-02
1.738149384790407467e-02
1.721342736213223729e-02
1.939301747544669441e-02
1.814230877555911628e-02
2.086002943199083762e-02
1.926455960118139341e-02
1.726009004809671982e-02
1.835865218433953977e-02
1.750960505806042206e-02
1.746846554795191200e-02
1.910952710635424254e-02
2.089327975268533838e-02
1.875603282007709885e-02
1.995498075061968163e-02
1.906501658260312260e-02
1.935672494538993871e-02
1.634634767556731455e-02
1.680406836409292087e-02
1.696101060747884012e-02
1.823973234199349758e-02
1.930025036317561601e-02
1.985938504148082248e-02
1.832994466726935168e-02
1.852844132474510547e-02
1.633214688134699416e-02
1.688826925894744077e-02
1.755909916624522754e-02
1.781670437883073332e-02
1.827082378303446913e-02
1.805357622460648445e-02
1.687386739509554381e-02
1.770503126049835507e-02
1.360949372789698950e-02
1.460326102847195502e-02
1.228171569041245151e-02
1.260021011946878440e-02
1.187664014087569560e-02
1.229346253886282915e-02
1.143524972747849214e-02
1.191774310456653573e-02
1.078725162296967702e-02
1.147128054341816673e-02
1.072884334987816470e-02
1.179325983488079682e-02
1.032837192297310705e-02
1.137028737298347025e-02
1.066691369183928387e-02
1.091827401534565395e-02
1.011373154793246409e-02
1.055379277535825611e-02
9.992423095136525671e-03
9.911468853949511465e-03
9.337049978728450758e-03
1.057750034057260147e-02
9.389877513054057170e-03
1.010313766783929763e-02
9.745497375935056189e-03
9.750919147268935147e-03
9.773686181326717709e-03
9.328980406815319884e-03
1.029037337453827736e-02
1.002003525268959500e-02
1.120668917981035469e-02
1.055558717365090785e-02
1.036807979887421557e-02
8.802975381488338524e-03
1.066298267716882936e-02
8.880325604333442341e-03
1.009751014723675802e-02
8.598068270625905743e-03
1.038195879370317105e-02
8.163342965367395912e-03
1.006691959036795127e-02
8.688559444329519571e-03
9.009500526489851863e-03
8.606768630696455882e-03
9.263516932843914378e-03
9.210914176253361466e-03
1.012286254194998993e-02
1.010215170957977880e-02
1.070369929274794275e-02
1.252766096773913658e-02
1.315468194191915345e-02
1.267930888204453488e-02
1.074332568521952323e-02
1.057702191534896051e-02
1.127484161872233277e-02
1.188831170065908840e-02
1.209300970078374705e-02
1.353255507784175728e-02
1.335814498410217883e-02
1.366511724983729761e-02
1.204540058370496929e-02
1.097709877385800309e-02
1.078956624477210753e-02
9.499408120379889200e-03
9.434462819732342131e-03
9.737703894908012608e-03
9.308485494854398801e-03
1.075307168683629216e-02
9.910218244580677044e-03
1.205608260199557066e-02
1.114012502614915995e-02
1.315608233641048924e-02
1.291377684711563639e-02
1.456758218046922716e-02
1.290369378300568713e-02
1.386518092396368113e-02
1.158741467946103852e-02
1.270806550035784820e-02
1.156734407671251331e-02
1.248505192633191617e-02
1.257404653513327815e-02
1.293383388593752001e-02
1.165890999604385879e-02
1.153824602795741443e-02
1.073674923156996142e-02
1.134044697973263585e-02
1.101981925989428852e-02
1.193609874639739790e-02
1.244609100327130104e-02
1.458573182169284159e-02
1.340952038892967088e-02
1.327056641330282179e-02
1.226389396466079362e-02
1.169006119208581759e-02
1.051252255616737068e-02
1.130064967642067063e-02
1.071890392456649292e-02
1.237795258882950881e-02
1.168392889013415183e-02
1.367979214265108330e-02
1.300260197555612798e-02
1.392140461912279130e-02
1.268243365670118986e-02
1.338691195632260751e-02
1.321719994690677934e-02
1.301396705467865005e-02
1.225960318596923913e-02
1.359065498564109020e-02
1.240587409528570544e-02
1.487508757064215717e-02
1.388635056362347471e-02
1.491912689558555147e-02
1.344028449941549186e-02
1.379797146703435132e-02
1.247104935083292489e-02
1.368920045897875984e-02
1.055197704112600075e-02
1.273987187495296582e-02
9.104569218853985138e-03
1.080874393560074705e-02
9.235380110490314445e-03
9.973397420994340248e-03
9.479236022789700941e-03
1.020110498718555803e-02
1.031802028493354791e-02
1.099849431276940862e-02
1.186553045676553425e-02
1.224451033532571176e-02
1.301770178817682200e-02
1.381996536358020590e-02
1.469340525191752470e-02
1.536806365257447834e-02
1.301248314954702411e-02
1.290054871756821792e-02
1.149189121932032466e-02
1.103137371338994144e-02
1.063283687476819506e-02
1.157962272465650269e-02
1.251966149709469144e-02
1.322085580654517971e-02
1.453036315436347960e-02
1.374688338303505473e-02
1.360629683743953475e-02
1.140979714548430619e-02
1.289324844371254365e-02
1.097334452184458783e-02
1.278682198892714186e-02
1.213910156365670574e-02
1.356005281091991060e-02
1.304362588263419283e-02
1.509948879963427144e-02
1.316700604873122238e-02
1.482075231969808699e-02
1.259538635607404533e-02
1.416652121214285673e-02
1.224716681379347562e-02
1.419443111515711863e-02
1.116218944309750084e-02
1.421224482561047643e-02
1.200584017237915982e-02
1.590447435270634507e-02
1.331515640734439940e-02
1.544755240211669739e-02
1.233484056718473637e-02
1.273368803245432564e-02
1.235092822974709174e-02
1.321802015394903454e-02
1.296094299731474254e-02
1.513997310217600131e-02
1.481095747656465539e-02
1.786799638515942576e-02
1.633397956204004145e-02
1.852385333700373379e-02
1.468491136012544870e-02
1.561699462870401456e-02
1.199794821676899818e-02
1.342865171333437573e-02
1.148596541549293422e-02
1.320741629201432552e-02
1.214113629463786995e-02
1.319954214334221818e-02
1.219202728864549924e-02
1.345740529725345143e-02
1.199395176090143657e-02
1.426099101246380493e-02
1.319974223760051954e-02
1.392449206558366882e-02
1.289095087976062544e-02
1.320432152754270373e-02
1.271592527743464415e-02
1.374508318210819827e-02
1.377502553299975348e-02
1.385816671898017390e-02
1.261963202796937203e-02
1.254246762515953510e-02
1.098074771298759335e-02
1.244486328730578031e-02
1.181418825645021327e-02
1.433364972204579507e-02
1.383771955482631516e-02
1.226282541574808330e-02
1.245226399456552009e-02
9.940377192223256650e-03
1.156910579533313409e-02
9.958223555782817760e-03
1.082763331852959476e-02
1.019876846296902465e-02
1.039135613560324134e-02
1.217915212397838697e-02
1.124963537198976453e-02
1.238928284545053743e-02
1.249426509013398974e-02
1.251585081588934938e-02
1.109603112171094787e-02
1.247794414560446895e-02
1.084876932096826008e-02
1.142332927465306534e-02
1.055940657872113560e-02
1.079770562900983152e-02
1.027113809095245821e-02
1.190552227071409348e-02
1.143068227334671956e-02
1.104727535581637339e-02
1.068025006161729164e-02
1.026352965823966283e-02
9.869495098108306899e-03
1.109856390270854386e-02
9.999738663396186278e-03
1.187475248521169258e-02
9.143139029725022571e-03
1.168374082352533622e-02
9.244970176307026194e-03
1.116202061535245295e-02
9.563261927326188044e-03
1.228080925142248023e-02
1.154362437843887285e-02
1.163975845622253376e-02
1.296506732927909210e-02
1.363269372911553139e-02
1.374951048052107730e-02
1.231381086607702575e-02
1.224151746748776762e-02
1.126114785716914729e-02
1.126547920208596613e-02
1.178259704808080899e-02
1.203708001756345451e-02
1.327024786004893028e-02
1.254487889298973660e-02
1.340069269522461623e-02
1.091674584904098015e-02
1.256168688630180871e-02
1.133717245510170064e-02
1.204649929048768990e-02
1.197019239844081782e-02
1.213032943711677032e-02
1.386083991550990206e-02
1.512547813942499014e-02
1.662344051966660810e-02
1.788448144315762933e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Error_small.csv <==
4.994208886280886994e-01
3.805653929115686562e-01
3.367177308281788517e-01
1.526163730741181834e-01
1.329930074577195254e-01
1.086684849743028286e-01
6.110055662065401461e-02
8.333815030491081854e-02
4.959384851710312014e-02
3.792012629428084813e-02
3.301906584316132570e-02
3.824916578913015869e-02
3.678401785929443640e-02
3.649934398548639047e-02
3.451530159722763363e-02
3.535156994234713024e-02
2.947516036660872626e-02
2.830621351965972865e-02
2.539870472878617141e-02
2.498235074865889915e-02
2.767566310215285180e-02
2.789977157935460972e-02
3.335689601911433211e-02
3.267625411626910031e-02
3.141264573670900923e-02
3.498218080110532258e-02
2.764491395286535619e-02
3.150996468616557022e-02
2.912175870637661451e-02
3.210018948633408531e-02
2.823644584973717189e-02
2.608390353214214141e-02
2.254603555526672742e-02
2.610928850527738029e-02
2.430377966548846053e-02
2.199198945182433834e-02
2.643575076569589649e-02
1.790066192065495332e-02
1.658936711774786077e-02
1.954502424667124358e-02
1.675715185076922034e-02
1.740740703071897919e-02
1.738149384790407467e-02
1.926455960118139341e-02
1.910952710635424254e-02
1.935672494538993871e-02
1.930025036317561601e-02
1.688826925894744077e-02
1.687386739509554381e-02
1.260021011946878440e-02
1.078725162296967702e-02
1.137028737298347025e-02
9.992423095136525671e-03
1.010313766783929763e-02
1.029037337453827736e-02
8.802975381488338524e-03
1.038195879370317105e-02
8.606768630696455882e-03
1.070369929274794275e-02
1.057702191534896051e-02
1.335814498410217883e-02
9.499408120379889200e-03
9.910218244580677044e-03
1.456758218046922716e-02
1.156734407671251331e-02
1.153824602795741443e-02
1.244609100327130104e-02
1.169006119208581759e-02
1.168392889013415183e-02
1.338691195632260751e-02
1.240587409528570544e-02
1.379797146703435132e-02
9.104569218853985138e-03
1.020110498718555803e-02
1.301770178817682200e-02
1.290054871756821792e-02
1.251966149709469144e-02
1.140979714548430619e-02
1.356005281091991060e-02
1.259538635607404533e-02
1.421224482561047643e-02
1.233484056718473637e-02
1.513997310217600131e-02
1.468491136012544870e-02
1.320741629201432552e-02
1.199395176090143657e-02
1.320432152754270373e-02
1.261963202796937203e-02
1.433364972204579507e-02
1.156910579533313409e-02
1.217915212397838697e-02
1.109603112171094787e-02
1.079770562900983152e-02
1.068025006161729164e-02
1.187475248521169258e-02
9.563261927326188044e-03
1.363269372911553139e-02
1.126547920208596613e-02
1.340069269522461623e-02
1.197019239844081782e-02
1.788448144315762933e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
1.680328965187072754e+00,2.524923086166381836e-01,1.427836656570434570e+00,0.000000000000000000e+00
-2.866450071334838867e+00,6.473655700683593750e-01,2.436918973922729492e+00,-5.950734615325927734e+00
-1.275340080261230469e+00,5.054525732994079590e-01,1.006926894187927246e+00,-2.787719488143920898e+00
-5.003237724304199219e-02,2.074975222349166870e-01,4.009473919868469238e-01,-6.584773063659667969e-01
-9.022026062011718750e-01,2.457097172737121582e-01,4.634148776531219482e-01,-1.611327171325683594e+00
-4.103795289993286133e-01,1.479185670614242554e-01,3.908879458904266357e-01,-9.491860270500183105e-01
3.084650635719299316e-02,1.522096842527389526e-01,2.751334309577941895e-01,-3.964966237545013428e-01
-5.413255095481872559e-02,1.400373876094818115e-01,1.218048483133316040e-01,-3.159748017787933350e-01
-4.758805036544799805e-03,1.274853646755218506e-01,5.469700321555137634e-02,-1.869411766529083252e-01
3.930629789829254150e-02,1.407530158758163452e-01,3.876985237002372742e-02,-1.402165740728378296e-01
6.887983530759811401e-02,1.159233748912811279e-01,2.715914510190486908e-02,-7.420267909765243530e-02
4.483516141772270203e-02,5.349554866552352905e-02,1.993761584162712097e-02,-2.859799936413764954e-02
4.525507241487503052e-02,2.508074045181274414e-02,1.672901585698127747e-02,3.445315873250365257e-03
3.171747550368309021e-02,2.500906400382518768e-02,9.343096986413002014e-03,-2.634687116369605064e-03
1.555966213345527649e-02,2.457528375089168549e-02,9.765687398612499237e-03,-1.878130808472633362e-02
5.355805158615112305e-03,2.479821443557739258e-02,8.580862544476985931e-03,-2.802327275276184082e-02
-1.070186495780944824e-03,2.222493104636669159e-02,8.904333226382732391e-03,-3.219944983720779419e-02
-8.124280720949172974e-04,1.842546463012695312e-02,7.467749994248151779e-03,-2.670564316213130951e-02
-1.073496043682098389e-02,1.714519411325454712e-02,8.715932257473468781e-03,-3.659608587622642517e-02
-2.017818391323089600e-02,2.250377275049686432e-02,1.184270903468132019e-02,-5.452466756105422974e-02
-1.435773819684982300e-02,1.966480538249015808e-02,1.206949260085821152e-02,-4.609203711152076721e-02
-3.648463636636734009e-03,1.293891761451959610e-02,9.023398160934448242e-03,-2.561077848076820374e-02
-2.796836197376251221e-04,9.165974333882331848e-03,5.080038681626319885e-03,-1.452569663524627686e-02
-1.696656085550785065e-02,8.221413008868694305e-03,6.451091263443231583e-03,-3.163906559348106384e-02
-2.942318655550479889e-02,1.449064817279577255e-02,8.645041845738887787e-03,-5.255887657403945923e-02
-3.149114549160003662e-02,1.354996394366025925e-02,1.072739064693450928e-02,-5.576850101351737976e-02
-1.327623054385185242e-02,1.068407017737627029e-02,1.078215613961219788e-02,-3.474245592951774597e-02
6.144287530332803726e-03,7.563815452158451080e-03,3.905699355527758598e-03,-5.325227510184049606e-03
6.363338790833950043e-03,7.107692770659923553e-03,2.837274456396698952e-03,-3.581628203392028809e-03
8.075022138655185699e-03,5.193900316953659058e-03,2.089011482894420624e-03,7.921103388071060181e-04
7.741035427898168564e-03,4.530001897364854813e-03,1.265768194571137428e-03,1.945264986716210842e-03
5.741003435105085373e-03,4.274968057870864868e-03,1.001040684059262276e-03,4.649948386941105127e-04
2.804324263706803322e-03,5.174535326659679413e-03,1.170492148958146572e-03,-3.540703328326344490e-03
9.458549320697784424e-04,5.959877744317054749e-03,1.728809438645839691e-03,-6.742832250893115997e-03
-1.027276739478111267e-04,7.452717982232570648e-03,1.448450027965009212e-03,-9.003895334899425507e-03
-3.111627884209156036e-03,8.661082945764064789e-03,2.117547439411282539e-03,-1.389025803655385971e-02
-2.213654108345508575e-03,8.075752295553684235e-03,2.406452549621462822e-03,-1.269585918635129929e-02
-4.438860341906547546e-04,5.593346431851387024e-03,1.647584023885428905e-03,-7.684816606342792511e-03
-9.864210151135921478e-04,4.572740755975246429e-03,1.422026311047375202e-03,-6.981187965720891953e-03
-1.050051301717758179e-03,3.730446798726916313e-03,1.121429144404828548e-03,-5.901927128434181213e-03
-2.186924219131469727e-03,3.508464898914098740e-03,1.147162052802741528e-03,-6.842551287263631821e-03
-2.485656645148992538e-03,3.496527904644608498e-03,1.323599135503172874e-03,-7.305783685296773911e-03
-6.233495660126209259e-04,2.947291359305381775e-03,1.343129551969468594e-03,-4.913770593702793121e-03
2.143599092960357666e-03,2.635474549606442451e-03,1.058042398653924465e-03,-1.549917622469365597e-03
3.163751680403947830e-03,2.188433427363634109e-03,4.179759416729211807e-04,5.573423695750534534e-04
1.869846135377883911e-03,2.170925494283437729e-03,3.748777962755411863e-04,-6.759571260772645473e-04
8.334430167451500893e-04,2.100300975143909454e-03,5.732570425607264042e-04,-1.840114942751824856e-03
1.594045897945761681e-03,2.041534055024385452e-03,5.660562310367822647e-04,-1.013544388115406036e-03
2.341046463698148727e-03,1.838583266362547874e-03,5.292088608257472515e-04,-2.674578536243643612e-05
2.774633700028061867e-03,1.816567848436534405e-03,5.018333322368562222e-04,4.562326357699930668e-04
2.913879463449120522e-03,1.709939911961555481e-03,5.443030386231839657e-04,6.596365128643810749e-04
2.676559379324316978e-03,1.746454625390470028e-03,5.702364724129438400e-04,3.598683106247335672e-04
2.265039132907986641e-03,1.790466252714395523e-03,6.319356034509837627e-04,-1.573626941535621881e-04
1.575784408487379551e-03,1.965322066098451614e-03,6.366240559145808220e-04,-1.026161829940974712e-03
1.175011158920824528e-03,2.075223252177238464e-03,7.309748907573521137e-04,-1.631186925806105137e-03
7.457763422280550003e-04,2.256718929857015610e-03,8.047487935982644558e-04,-2.315691439434885979e-03
1.134269172325730324e-03,2.402874408289790154e-03,8.540072594769299030e-04,-2.122612437233328819e-03
1.250931061804294586e-03,2.233539242297410965e-03,8.660877356305718422e-04,-1.848695799708366394e-03
1.556540257297456264e-03,2.377021592110395432e-03,9.598141768947243690e-04,-1.780295395292341709e-03
1.273865462280809879e-03,2.112016314640641212e-03,8.789413841441273689e-04,-1.717092352919280529e-03
1.498026074841618538e-03,2.133185742422938347e-03,6.758809904567897320e-04,-1.311040716245770454e-03
1.363573595881462097e-03,1.990136923268437386e-03,7.046241662465035915e-04,-1.331187551841139793e-03
1.110113924369215965e-03,1.960191875696182251e-03,7.962399395182728767e-04,-1.646317774429917336e-03
8.415551856160163879e-04,2.023321343585848808e-03,8.948319009505212307e-04,-2.076598117128014565e-03
7.034281734377145767e-04,2.106702886521816254e-03,9.278068318963050842e-04,-2.331081544980406761e-03
6.177860777825117111e-04,2.156994538381695747e-03,1.185812870971858501e-03,-2.725021215155720711e-03
2.291970886290073395e-04,2.289024647325277328e-03,1.553851761855185032e-03,-3.613679204136133194e-03
-8.572451770305633545e-05,2.290742704644799232e-03,1.900364994071424007e-03,-4.276832100003957748e-03
-5.721114575862884521e-04,2.125932136550545692e-03,2.128357533365488052e-03,-4.826401360332965851e-03
-6.206049583852291107e-04,2.253688173368573189e-03,2.108820481225848198e-03,-4.983113612979650497e-03
-6.576539017260074615e-04,1.964542781934142113e-03,2.048414200544357300e-03,-4.670611117035150528e-03
-5.602785386145114899e-04,2.126539591699838638e-03,1.946500153280794621e-03,-4.633318167179822922e-03
-5.294913426041603088e-04,1.787089509889483452e-03,2.103504491969943047e-03,-4.420085344463586807e-03
-8.910787291824817657e-04,2.109541790559887886e-03,2.635617973282933235e-03,-5.636238493025302887e-03
-1.563025638461112976e-03,1.719652675092220306e-03,2.939965808764100075e-03,-6.222643889486789703e-03
-1.395480707287788391e-03,2.035184530541300774e-03,2.823731629177927971e-03,-6.254396867007017136e-03
-1.271951012313365936e-03,1.599442330189049244e-03,2.499884460121393204e-03,-5.371277686208486557e-03
-6.837220862507820129e-04,1.911504194140434265e-03,1.994631718844175339e-03,-4.589857999235391617e-03
-1.807103399187326431e-04,1.499647856689989567e-03,1.897694426588714123e-03,-3.578052623197436333e-03
-3.277235664427280426e-04,1.827225205488502979e-03,2.158807357773184776e-03,-4.313756246119737625e-03
-4.665150772780179977e-04,1.482395688071846962e-03,2.190649975091218948e-03,-4.139560740441083908e-03
-2.110786736011505127e-04,1.840015174821019173e-03,2.170673571527004242e-03,-4.221767187118530273e-03
-2.958090044558048248e-04,1.502449740655720234e-03,2.278891159221529961e-03,-4.077150020748376846e-03
-3.463583998382091522e-04,1.674464205279946327e-03,2.449786756187677383e-03,-4.470609594136476517e-03
-6.080071907490491867e-04,1.613931497558951378e-03,2.288097515702247620e-03,-4.510036204010248184e-03
-6.045005284249782562e-05,1.422080909833312035e-03,1.605257624760270119e-03,-3.087788587436079979e-03
6.245140684768557549e-04,1.410641358233988285e-03,1.046078046783804893e-03,-1.832205452956259251e-03
1.000457326881587505e-03,1.317566493526101112e-03,9.777746163308620453e-04,-1.294883782975375652e-03
7.490472635254263878e-04,1.297881244681775570e-03,9.132418781518936157e-04,-1.462075975723564625e-03
9.925148915499448776e-04,1.205191714689135551e-03,7.392317056655883789e-04,-9.519085288047790527e-04
1.008411752991378307e-03,1.218758174218237400e-03,9.115982102230191231e-04,-1.121944631449878216e-03
6.088691297918558121e-04,1.154562807641923428e-03,1.425410970114171505e-03,-1.971104647964239120e-03
-6.707152351737022400e-06,1.230762689374387264e-03,2.308049937710165977e-03,-3.545519663020968437e-03
-1.049051061272621155e-03,1.194608514197170734e-03,3.313719993457198143e-03,-5.557379685342311859e-03
-1.850774046033620834e-03,1.418798114173114300e-03,3.637442365288734436e-03,-6.907014641910791397e-03
-1.523294486105442047e-03,1.073773601092398167e-03,3.107046941295266151e-03,-5.704115144908428192e-03
-7.811333052814006805e-04,1.544869854114949703e-03,2.662055194377899170e-03,-4.988058470189571381e-03
-5.973032675683498383e-04,1.028138096444308758e-03,2.624479820951819420e-03,-4.249921068549156189e-03
-7.225135341286659241e-04,1.643629744648933411e-03,2.749213716015219688e-03,-5.115357227623462677e-03
-8.020121604204177856e-04,1.106117619201540947e-03,2.139579271897673607e-03,-4.047709051519632339e-03
1.475827302783727646e-04,1.371799968183040619e-03,1.629101461730897427e-03,-2.853318816050887108e-03
1.739975996315479279e-04,1.218131277710199356e-03,1.664232462644577026e-03,-2.708366140723228455e-03
5.685281939804553986e-05,1.581163844093680382e-03,2.001269487664103508e-03,-3.525580512359738350e-03
-5.209727678447961807e-04,1.280030934140086174e-03,2.220381051301956177e-03,-4.021384753286838531e-03
-3.241645172238349915e-04,1.696465886197984219e-03,2.011368051171302795e-03,-4.031998571008443832e-03
-1.880547497421503067e-04,1.340322662144899368e-03,1.849433407187461853e-03,-3.377810819074511528e-03
-5.839415825903415680e-05,1.719442312605679035e-03,1.608318998478353024e-03,-3.386155469343066216e-03
1.586440484970808029e-04,1.349058002233505249e-03,1.454976969398558140e-03,-2.645390806719660759e-03
1.409552060067653656e-04,1.785039901733398438e-03,1.485511078499257565e-03,-3.129595890641212463e-03
-1.333234831690788269e-05,1.455162768252193928e-03,1.752045005559921265e-03,-3.220540005713701248e-03
-4.598093219101428986e-04,1.927802339196205139e-03,2.236584899947047234e-03,-4.624196793884038925e-03
-1.092363148927688599e-03,1.551359309814870358e-03,2.409259090200066566e-03,-5.052981432527303696e-03
-9.080986492335796356e-04,1.884449273347854614e-03,1.939243520610034466e-03,-4.731791559606790543e-03
-3.868339117616415024e-04,1.698048552498221397e-03,1.746025285683572292e-03,-3.830907633528113365e-03
-6.288941949605941772e-04,2.022073604166507721e-03,2.027024282142519951e-03,-4.677992314100265503e-03
-1.024435739964246750e-03,1.786257838830351830e-03,2.420712960883975029e-03,-5.231406539678573608e-03
-1.491789240390062332e-03,2.171058673411607742e-03,2.752497792243957520e-03,-6.415345706045627594e-03
-1.832646783441305161e-03,1.993682002648711205e-03,2.724723424762487411e-03,-6.551051978021860123e-03
-1.589933410286903381e-03,1.904380740597844124e-03,2.268549520522356033e-03,-5.762863904237747192e-03
-1.069603953510522842e-03,2.054783282801508904e-03,1.792893162928521633e-03,-4.917280282825231552e-03
-7.996680215001106262e-04,1.820391858927905560e-03,1.835306175053119659e-03,-4.455366171896457672e-03
-1.211995724588632584e-03,2.037019468843936920e-03,2.298071281984448433e-03,-5.547086242586374283e-03
-1.683223061263561249e-03,1.945744850672781467e-03,3.041683696210384369e-03,-6.670651491731405258e-03
-2.583863213658332825e-03,2.125254133716225624e-03,4.184713121503591537e-03,-8.893830701708793640e-03
-3.762716427445411682e-03,1.919906353577971458e-03,5.295486655086278915e-03,-1.097810920327901840e-02
-4.612951539456844330e-03,2.057636622339487076e-03,4.977141972631216049e-03,-1.164773013442754745e-02
-3.067439887672662735e-03,1.566753373481333256e-03,2.744711469858884811e-03,-7.378904614597558975e-03
-8.700743783265352249e-04,1.677716150879859924e-03,1.348326681181788445e-03,-3.896117210388183594e-03
-3.474582917988300323e-04,1.496132696047425270e-03,1.051091006956994534e-03,-2.894681878387928009e-03
-3.310812171548604965e-04,1.628181780688464642e-03,1.095237559638917446e-03,-3.054500557482242584e-03
-4.666356835514307022e-04,1.544094993732869625e-03,1.218949910253286362e-03,-3.229680703952908516e-03
-6.211367435753345490e-04,1.562028657644987106e-03,1.471741474233567715e-03,-3.654906991869211197e-03
-9.817965328693389893e-04,1.486903056502342224e-03,1.949313678778707981e-03,-4.418013151735067368e-03
-1.506126020103693008e-03,1.625574193894863129e-03,2.637324854731559753e-03,-5.769025068730115891e-03
-2.234723418951034546e-03,1.574703608639538288e-03,3.527750493958592415e-03,-7.337177637964487076e-03
-3.084491472691297531e-03,1.764823216944932938e-03,4.319961182773113251e-03,-9.169275872409343719e-03
-3.556766547262668610e-03,1.606813981197774410e-03,4.181463737040758133e-03,-9.345044381916522980e-03
-2.879581414163112640e-03,1.615947345271706581e-03,3.778239712119102478e-03,-8.273768238723278046e-03
-2.609224990010261536e-03,1.599448267370462418e-03,3.727092640474438667e-03,-7.935766130685806274e-03
-2.561175264418125153e-03,1.577308168634772301e-03,4.043356049805879593e-03,-8.181839250028133392e-03
-3.200729843229055405e-03,1.614232896827161312e-03,3.911999985575675964e-03,-8.726962842047214508e-03
-2.216615714132785797e-03,1.514556119218468666e-03,3.223048523068428040e-03,-6.954220123589038849e-03
-1.814616378396749496e-03,1.517596654593944550e-03,3.119467990472912788e-03,-6.451680790632963181e-03
-1.966707874089479446e-03,1.475324272178113461e-03,3.525396576151251793e-03,-6.967428606003522873e-03
-2.472830470651388168e-03,1.574138528667390347e-03,4.359306767582893372e-03,-8.406275883316993713e-03
-3.424278460443019867e-03,1.696542487479746342e-03,5.092728417366743088e-03,-1.021354924887418747e-02
-3.647110424935817719e-03,1.637989422306418419e-03,5.583196412771940231e-03,-1.086829602718353271e-02
-4.377990495413541794e-03,1.763260574080049992e-03,5.368032492697238922e-03,-1.150928344577550888e-02
-3.160128369927406311e-03,1.437535276636481285e-03,4.766929429024457932e-03,-9.364592842757701874e-03
-3.310607746243476868e-03,1.597730210050940514e-03,4.136156290769577026e-03,-9.044494479894638062e-03
-2.236821688711643219e-03,1.389314187690615654e-03,3.958750050514936447e-03,-7.584885694086551666e-03
-2.893493510782718658e-03,1.385658513754606247e-03,3.601707983762025833e-03,-7.880860008299350739e-03
-1.635552849620580673e-03,1.277013099752366543e-03,2.928846981376409531e-03,-5.841413047164678574e-03
-1.575836446136236191e-03,1.214540679939091206e-03,2.630553208291530609e-03,-5.420930217951536179e-03
-1.209252513945102692e-03,1.253196387551724911e-03,2.623674226924777031e-03,-5.086123012006282806e-03
-1.346244942396879196e-03,1.252729445695877075e-03,3.056556452065706253e-03,-5.655530840158462524e-03
-2.104386687278747559e-03,1.214287942275404930e-03,2.463736338540911674e-03,-5.782410968095064163e-03
-5.112700164318084717e-04,1.025253906846046448e-03,1.382349291816353798e-03,-2.918873215094208717e-03
-1.206437591463327408e-04,1.003606012091040611e-03,1.238797791302204132e-03,-2.363047562539577484e-03
-2.387801650911569595e-04,1.070823636837303638e-03,1.524624880403280258e-03,-2.834228565916419029e-03
-6.468824576586484909e-04,1.017259899526834488e-03,1.831730129197239876e-03,-3.495872486382722855e-03
-7.796816062182188034e-04,1.092445338144898415e-03,2.094001974910497665e-03,-3.966128919273614883e-03
-1.051440834999084473e-03,1.200225902721285820e-03,2.412442816421389580e-03,-4.664109554141759872e-03
-1.315853558480739594e-03,1.168258837424218655e-03,2.883154898881912231e-03,-5.367267411202192307e-03
-1.797976903617382050e-03,1.376105821691453457e-03,3.494754433631896973e-03,-6.668837275356054306e-03
-2.417726907879114151e-03,1.257891650311648846e-03,4.204650875180959702e-03,-7.880269549787044525e-03
-3.037409856915473938e-03,1.489304588176310062e-03,4.418599884957075119e-03,-8.945314213633537292e-03
-2.852536737918853760e-03,1.193692674860358238e-03,4.486737307161092758e-03,-8.532966487109661102e-03
-3.118606284260749817e-03,1.548833795823156834e-03,4.178324248641729355e-03,-8.845764212310314178e-03
-2.404785715043544769e-03,1.121242763474583626e-03,3.077273489907383919e-03,-6.603301968425512314e-03
-1.230823341757059097e-03,1.123039051890373230e-03,1.946863718330860138e-03,-4.300726111978292465e-03
-3.949981182813644409e-04,1.030255341902375221e-03,1.341265044175088406e-03,-2.766518387943506241e-03
-1.803271006792783737e-04,1.025145757012069225e-03,1.206157030537724495e-03,-2.411629771813750267e-03
-1.627721358090639114e-04,9.338993113487958908e-04,1.381127513013780117e-03,-2.477798843756318092e-03
-5.290042608976364136e-04,1.087339478544890881e-03,1.747361733578145504e-03,-3.363705473020672798e-03
-8.152439258992671967e-04,1.029922859743237495e-03,2.160486532375216484e-03,-4.005653318017721176e-03
-1.230645459145307541e-03,1.193421659991145134e-03,2.638216363266110420e-03,-5.062283482402563095e-03
-1.680464483797550201e-03,1.218849327415227890e-03,3.185603534802794456e-03,-6.084917113184928894e-03
-2.099851146340370178e-03,1.262950128875672817e-03,3.287245286628603935e-03,-6.650046445429325104e-03
-1.920561306178569794e-03,1.324124634265899658e-03,3.109039040282368660e-03,-6.353724747896194458e-03
-1.649723853915929794e-03,1.209325855597853661e-03,3.134926781058311462e-03,-5.993976723402738571e-03
-2.039108425378799438e-03,1.205160282552242279e-03,3.008200088515877724e-03,-6.252468563616275787e-03
-1.412926707416772842e-03,1.179940416477620602e-03,2.883841982111334801e-03,-5.476708989590406418e-03
-2.010469324886798859e-03,1.078346860595047474e-03,2.319479826837778091e-03,-5.408295895904302597e-03
-4.915202734991908073e-04,9.063591132871806622e-04,8.580751600675284863e-04,-2.255954546853899956e-03
5.164070171304047108e-04,8.651583921164274216e-04,2.664266794454306364e-04,-6.151780835352838039e-04
6.423656595870852470e-04,8.377800695598125458e-04,1.793335832189768553e-04,-3.747480222955346107e-04
6.396112148649990559e-04,8.311750716529786587e-04,1.758553262334316969e-04,-3.674191539175808430e-04
6.397195393219590187e-04,8.003300172276794910e-04,2.239579771412536502e-04,-3.845684404950588942e-04
4.554358310997486115e-04,8.817733614705502987e-04,3.208440612070262432e-04,-7.471815915778279305e-04
4.539692308753728867e-04,7.792174001224339008e-04,4.200237453915178776e-04,-7.452719146385788918e-04
2.443707780912518501e-04,8.778367773629724979e-04,5.531664355657994747e-04,-1.186632434837520123e-03
1.882540527731180191e-04,7.677741814404726028e-04,6.929023656994104385e-04,-1.272422494366765022e-03
-2.541847061365842819e-05,9.148396202363073826e-04,9.040329605340957642e-04,-1.844290993176400661e-03
-1.955576008185744286e-04,7.861832855269312859e-04,1.126530580222606659e-03,-2.108271466568112373e-03
-4.522234667092561722e-04,9.699155343696475029e-04,1.259953482076525688e-03,-2.682092366740107536e-03
-4.466406535357236862e-04,8.045665454119443893e-04,1.132978359237313271e-03,-2.384185558184981346e-03
-2.160551957786083221e-04,9.808157337829470634e-04,9.928409708663821220e-04,-2.189711900427937508e-03
-1.829426037147641182e-04,7.843957864679396152e-04,8.664896013215184212e-04,-1.833828049711883068e-03
-1.901958603411912918e-05,9.674998000264167786e-04,8.415966294705867767e-04,-1.828116015531122684e-03
-1.622614217922091484e-04,7.482017972506582737e-04,9.762188419699668884e-04,-1.886682002805173397e-03
-3.111511468887329102e-04,9.102736948989331722e-04,1.030880026519298553e-03,-2.252304926514625549e-03
-2.990214852616190910e-04,8.863448165357112885e-04,9.951618267223238945e-04,-2.180528128519654274e-03
-2.636144636198878288e-04,7.966068806126713753e-04,1.099520362913608551e-03,-2.159741707146167755e-03
-5.015591159462928772e-04,9.994427673518657684e-04,1.203435822390019894e-03,-2.704437822103500366e-03
-4.694478120654821396e-04,7.799862069077789783e-04,1.291391556151211262e-03,-2.540825633332133293e-03
-6.710882298648357391e-04,9.713107137940824032e-04,1.359981484711170197e-03,-3.002380486577749252e-03
-6.369225447997450829e-04,8.687800727784633636e-04,9.844795567914843559e-04,-2.490182174369692802e-03
-6.618490442633628845e-05,7.892251596786081791e-04,5.838762153871357441e-04,-1.439286279492080212e-03
1.007023965939879417e-04,8.755187736824154854e-04,4.850942641496658325e-04,-1.259910641238093376e-03
8.514919318258762360e-05,8.549527847208082676e-04,5.818287027068436146e-04,-1.351632294245064259e-03
-1.027880934998393059e-04,8.384168031625449657e-04,7.876994204707443714e-04,-1.728904317133128643e-03
-3.288560546934604645e-04,9.780920809134840965e-04,1.052981824614107609e-03,-2.359929960221052170e-03
-5.944021977484226227e-04,8.529652259312570095e-04,1.434749225154519081e-03,-2.882116707041859627e-03
-1.039730384945869446e-03,1.040325616486370564e-03,1.732106902636587620e-03,-3.812162904068827629e-03
-1.148911193013191223e-03,9.339126991108059883e-04,1.467629685066640377e-03,-3.550453577190637589e-03
-5.682843038812279701e-04,8.129047928377985954e-04,9.104637429118156433e-04,-2.291652839630842209e-03
-1.588644227012991905e-04,9.556258446536958218e-04,6.684277905151247978e-04,-1.782917999662458897e-03
-9.873858653008937836e-05,8.730119443498551846e-04,6.731056491844356060e-04,-1.644856180064380169e-03
-1.753377728164196014e-04,8.953014039434492588e-04,8.290167315863072872e-04,-1.899655908346176147e-03
-1.076743938028812408e-04,9.162442875094711781e-04,1.325498684309422970e-03,-2.349417423829436302e-03
-1.490522176027297974e-03,1.029409468173980713e-03,2.192689571529626846e-03,-4.712621215730905533e-03
-1.566804246976971626e-03,9.089325321838259697e-04,1.813873997889459133e-03,-4.289610777050256729e-03
-8.055549114942550659e-04,9.934596018865704536e-04,1.576268346980214119e-03,-3.375282976776361465e-03
-1.046499703079462051e-03,9.195634047500789165e-04,2.049939939752221107e-03,-4.016003105789422989e-03
-1.680101733654737473e-03,9.230436407960951328e-04,1.836284063756465912e-03,-4.439429379999637604e-03
-6.761979311704635620e-04,8.395963814109563828e-04,9.656781330704689026e-04,-2.481472445651888847e-03
-1.103440299630165100e-04,8.141962462104856968e-04,8.799902279861271381e-04,-1.804530504159629345e-03
-3.679555375128984451e-04,8.738214382901787758e-04,1.184823573566973209e-03,-2.426600549370050430e-03
-6.192724686115980148e-04,8.398257778026163578e-04,1.729144598357379436e-03,-3.188242902979254723e-03
-1.351658487692475319e-03,9.611984714865684509e-04,2.311116317287087440e-03,-4.623973276466131210e-03
-1.646467484533786774e-03,8.896776707842946053e-04,2.425644779577851295e-03,-4.961790051311254501e-03
-1.532779773697257042e-03,8.869922021403908730e-04,1.843511709012091160e-03,-4.263283684849739075e-03
-6.207353435456752777e-04,8.957458776421844959e-04,1.321124727837741375e-03,-2.837606007233262062e-03
-5.010236054658889771e-04,7.653528009541332722e-04,1.225383486598730087e-03,-2.491759834811091423e-03
-4.066580440849065781e-04,7.770698284730315208e-04,1.309415907599031925e-03,-2.493143780156970024e-03
-6.558925379067659378e-04,8.595108520239591599e-04,1.615406246855854988e-03,-3.130809636786580086e-03
-9.333088528364896774e-04,7.721428410150110722e-04,2.034270903095602989e-03,-3.739722538739442825e-03
-1.477936282753944397e-03,8.731047855690121651e-04,2.251657191663980484e-03,-4.602698143571615219e-03
-1.342551782727241516e-03,7.607644656673073769e-04,2.192874206230044365e-03,-4.296190571039915085e-03
-1.336209010332822800e-03,7.927668048068881035e-04,1.838047057390213013e-03,-3.967022988945245743e-03
-7.777353748679161072e-04,8.135976386256515980e-04,1.582407974638044834e-03,-3.173741046339273453e-03
-8.263394702225923538e-04,5.574324750341475010e-04,1.218054327182471752e-03,-2.601826330646872520e-03
-1.456401078030467033e-04,7.476927130483090878e-04,4.802000767085701227e-04,-1.373532926663756371e-03
4.312724340707063675e-04,6.139902397990226746e-04,2.243341878056526184e-04,-4.070519935339689255e-04
4.146270221099257469e-04,6.112377159297466278e-04,2.286125527461990714e-04,-4.252232611179351807e-04
4.093397292308509350e-04,6.105361972004175186e-04,2.220903988927602768e-04,-4.232868668623268604e-04
4.036221071146428585e-04,6.077185389585793018e-04,2.411824243608862162e-04,-4.452788853086531162e-04
3.487516078166663647e-04,5.763039807789027691e-04,2.487632445991039276e-04,-4.763156175613403320e-04
3.595312009565532207e-04,6.071404204703867435e-04,1.902825752040371299e-04,-4.378918092697858810e-04
4.149435262661427259e-04,5.555630195885896683e-04,1.420869084540754557e-04,-2.827063726726919413e-04
4.111569724045693874e-04,5.953423678874969482e-04,1.115798295359127223e-04,-2.957652322947978973e-04
4.347754293121397495e-04,5.645448109135031700e-04,9.630496788304299116e-05,-2.260743494844064116e-04
3.733304620254784822e-04,6.111121620051562786e-04,1.076388216461054981e-04,-3.454205289017409086e-04
3.760007384698837996e-04,5.445712595246732235e-04,1.047365367412567139e-04,-2.733070577960461378e-04
3.452855162322521210e-04,5.887183360755443573e-04,1.069120989996008575e-04,-3.503449261188507080e-04
3.384542069397866726e-04,5.764758680015802383e-04,1.077369597624056041e-04,-3.457586281001567841e-04
3.165668167639523745e-04,5.606461782008409500e-04,1.145444912253879011e-04,-3.586238308344036341e-04
3.070544626098126173e-04,5.546779138967394829e-04,1.005283556878566742e-04,-3.481518069747835398e-04
3.254779439885169268e-04,5.615454865619540215e-04,7.770928641548380256e-05,-3.137768071610480547e-04
3.481184830889105797e-04,5.477824015542864799e-04,6.846890755696222186e-05,-2.681328332982957363e-04
3.315487119834870100e-04,5.354072200134396553e-04,8.886290015652775764e-05,-2.927214081864804029e-04
3.342687559779733419e-04,5.085982847958803177e-04,1.132620309363119304e-04,-2.875915670301765203e-04
2.714041329454630613e-04,5.848896107636392117e-04,1.363318442599847913e-04,-4.498173075262457132e-04
3.111348196398466825e-04,5.177380517125129700e-04,1.173165073851123452e-04,-3.239197249058634043e-04
3.286952560301870108e-04,5.393589381128549576e-04,1.549818989587947726e-04,-3.656455955933779478e-04
2.573781530372798443e-04,5.384893738664686680e-04,2.150656946469098330e-04,-4.961769445799291134e-04
2.359740610700100660e-04,5.167374620214104652e-04,1.955746993189677596e-04,-4.763381148222833872e-04
3.111892438028007746e-04,5.489404429681599140e-04,1.708773488644510508e-04,-4.086285771336406469e-04
3.017687413375824690e-04,4.992578760720789433e-04,2.189403021475300193e-04,-4.164294514339417219e-04
2.404298284091055393e-04,5.618967115879058838e-04,2.923109277617186308e-04,-6.137778400443494320e-04
1.901792129501700401e-04,5.174558609724044800e-04,3.741855907719582319e-04,-7.014622678980231285e-04
9.610666893422603607e-05,5.778347840532660484e-04,4.875951563008129597e-04,-9.693233296275138855e-04
7.770548108965158463e-06,5.228710942901670933e-04,4.306541814003139734e-04,-9.457547566853463650e-04
1.782515901140868664e-04,5.635976558551192284e-04,2.912739000748842955e-04,-6.766199949197471142e-04
2.766456746030598879e-04,4.714937531389296055e-04,2.369240828556939960e-04,-4.317721759434789419e-04
2.603144384920597076e-04,5.900389514863491058e-04,2.857180952560156584e-04,-6.154426373541355133e-04
1.936504268087446690e-04,4.692519432865083218e-04,3.145710506942123175e-04,-5.901725380681455135e-04
2.153989044018089771e-04,5.773279699496924877e-04,2.247926313430070877e-04,-5.867216968908905983e-04
3.429945209063589573e-04,4.798533627763390541e-04,1.539026707177981734e-04,-2.907615271396934986e-04
3.736627986654639244e-04,5.990064819343388081e-04,1.750416995491832495e-04,-4.003853537142276764e-04
2.891855838242918253e-04,4.417822347022593021e-04,1.917260960908606648e-04,-3.443227324169129133e-04
3.505997010506689548e-04,5.879123345948755741e-04,1.518389617558568716e-04,-3.891515661962330341e-04
3.629026468843221664e-04,4.837620945181697607e-04,1.236451644217595458e-04,-2.445045975036919117e-04
4.049729905091226101e-04,5.312845460139214993e-04,8.031104516703635454e-05,-2.066226006718352437e-04
4.443851066753268242e-04,4.970714217051863670e-04,7.807472866261377931e-05,-1.307610655203461647e-04
4.311317170504480600e-04,5.499455146491527557e-04,9.898660937324166298e-05,-2.178004069719463587e-04
3.859990101773291826e-04,5.075007793493568897e-04,1.884446246549487114e-04,-3.099463938269764185e-04
2.681677578948438168e-04,5.701104528270661831e-04,3.087065415456891060e-04,-6.106492364779114723e-04
1.800226164050400257e-04,5.244338535703718662e-04,4.424457147251814604e-04,-7.868569227866828442e-04
3.457430284470319748e-05,5.370431463234126568e-04,6.767126615159213543e-04,-1.179181504994630814e-03
-2.590778749436140060e-04,6.291248719207942486e-04,9.720697416923940182e-04,-1.860272488556802273e-03
-4.480916541069746017e-04,5.707552772946655750e-04,1.431952230632305145e-03,-2.450799103826284409e-03
-1.063322881236672401e-03,6.240565562620759010e-04,1.104598748497664928e-03,-2.791978185996413231e-03
-2.896750811487436295e-05,5.460927495732903481e-04,4.684045852627605200e-04,-1.043464872054755688e-03
1.991622848436236382e-04,5.584174650721251965e-04,4.625802394002676010e-04,-8.218354778364300728e-04
4.497601184993982315e-05,5.498215323314070702e-04,6.134251016192138195e-04,-1.118270563893020153e-03
-7.567252032458782196e-05,6.060330197215080261e-04,7.752349483780562878e-04,-1.456940546631813049e-03
-2.475585788488388062e-04,5.520226550288498402e-04,9.474560501985251904e-04,-1.747037284076213837e-03
-3.716356586664915085e-04,6.650516297668218613e-04,1.177217345684766769e-03,-2.213904634118080139e-03
-6.759618408977985382e-04,5.674168933182954788e-04,1.510426285676658154e-03,-2.753804903477430344e-03
-1.012473134323954582e-03,6.440663710236549377e-04,1.310233026742935181e-03,-2.966772532090544701e-03
-3.678456414490938187e-04,5.584795726463198662e-04,1.003242912702262402e-03,-1.929568126797676086e-03
-3.874270478263497353e-04,5.318520707078278065e-04,7.298329146578907967e-04,-1.649112091399729252e-03
5.629315273836255074e-05,5.979675916023552418e-04,4.144443664699792862e-04,-9.561187471263110638e-04
2.282040659338235855e-04,4.920935607515275478e-04,2.664396015461534262e-04,-5.303290672600269318e-04
3.324552963022142649e-04,5.191760137677192688e-04,2.500078699085861444e-04,-4.367285582702606916e-04
2.653216361068189144e-04,5.168722709640860558e-04,2.986963081639260054e-04,-5.502469721250236034e-04
2.344779204577207565e-04,5.096855456940829754e-04,3.642521915026009083e-04,-6.394598167389631271e-04
1.425551017746329308e-04,5.556857795454561710e-04,4.866527451667934656e-04,-8.997834520414471626e-04
1.851178240031003952e-05,4.913879674859344959e-04,5.653963307850062847e-04,-1.038272515870630741e-03
-8.827424608170986176e-06,6.173815345391631126e-04,6.438678246922791004e-04,-1.270076842047274113e-03
-1.007271930575370789e-04,5.174591206014156342e-04,8.030381868593394756e-04,-1.421224558725953102e-03
-2.976804971694946289e-04,6.369674811139702797e-04,1.034283661283552647e-03,-1.968931639567017555e-03
-4.912365693598985672e-04,5.713392165489494801e-04,1.153129735030233860e-03,-2.215705579146742821e-03
-5.104455631226301193e-04,6.534061976708471775e-04,1.182067091576755047e-03,-2.345918910577893257e-03
-5.584745667874813080e-04,6.026793271303176880e-04,1.040841452777385712e-03,-2.201995346695184708e-03
-3.112826962023973465e-04,6.289195735007524490e-04,8.325974340550601482e-04,-1.772799761965870857e-03
-1.998547231778502464e-04,5.540794227272272110e-04,7.247120956890285015e-04,-1.478646299801766872e-03
-1.230898778885602951e-04,5.819577490910887718e-04,6.717463838867843151e-04,-1.376793952658772469e-03
-9.941845200955867767e-05,5.710145924240350723e-04,6.861015572212636471e-04,-1.356534659862518311e-03
-1.393010606989264488e-04,5.610091611742973328e-04,7.453881553374230862e-04,-1.445698435418307781e-03
-1.597037771716713905e-04,6.042312015779316425e-04,8.746093371883034706e-04,-1.638544374145567417e-03
-4.245269810780882835e-04,5.639517912641167641e-04,8.885115385055541992e-04,-1.876990310847759247e-03
-1.780801685526967049e-04,5.599657888524234295e-04,6.252272869460284710e-04,-1.363273244351148605e-03
3.636622568592429161e-05,5.488897440955042839e-04,4.630694165825843811e-04,-9.755929349921643734e-04
1.168422168120741844e-04,5.531053757295012474e-04,4.455118032637983561e-04,-8.817749330773949623e-04
8.571025682613253593e-05,5.230465321801602840e-04,4.912216099910438061e-04,-9.285578853450715542e-04
3.096112050116062164e-05,5.698785535059869289e-04,5.753127043135464191e-04,-1.114230137318372726e-03
-7.708696648478507996e-05,5.583849851973354816e-04,6.938549922779202461e-04,-1.329327002167701721e-03
-9.690958540886640549e-05,5.863604601472616196e-04,9.148128447122871876e-04,-1.598082832060754299e-03
-6.005126051604747772e-04,6.295488565228879452e-04,1.279714517295360565e-03,-2.509776037186384201e-03
-7.011564448475837708e-04,6.351847550831735134e-04,1.068505225703120232e-03,-2.404846483841538429e-03
-2.417581854388117790e-04,5.852543981745839119e-04,8.477622759528458118e-04,-1.674774917773902416e-03
-3.092366969212889671e-04,5.825478583574295044e-04,7.905292441137135029e-04,-1.682313741184771061e-03
-1.246029278263449669e-04,5.677635199390351772e-04,5.039786919951438904e-04,-1.196345197968184948e-03
1.682822476141154766e-04,5.316596943885087967e-04,3.946249489672482014e-04,-7.580023957416415215e-04
1.316317357122898102e-04,5.621187156066298485e-04,4.398283199407160282e-04,-8.703153580427169800e-04
9.242002852261066437e-05,5.207363865338265896e-04,5.383039242587983608e-04,-9.666202822700142860e-04
-4.172243643552064896e-05,6.008494528941810131e-04,6.375167868100106716e-04,-1.280088676139712334e-03
-7.641548290848731995e-05,5.427452269941568375e-04,7.812835392542183399e-04,-1.400444190949201584e-03
-2.884354908019304276e-04,6.386893801391124725e-04,9.730710880830883980e-04,-1.900195959024131298e-03
-4.214632790535688400e-04,5.783051019534468651e-04,9.902432793751358986e-04,-1.990011660382151604e-03
-3.283886471763253212e-04,6.424310849979519844e-04,8.833255851641297340e-04,-1.854145317338407040e-03
-2.042452106252312660e-04,5.663823103532195091e-04,8.022083202376961708e-04,-1.572835841216146946e-03
-1.725231995806097984e-04,6.023701280355453491e-04,8.323857909999787807e-04,-1.607279176823794842e-03
-2.593920798972249031e-04,6.226896657608449459e-04,8.086123852990567684e-04,-1.690694130957126617e-03
-1.328283688053488731e-04,5.807021516375243664e-04,6.855954416096210480e-04,-1.399126020260155201e-03
-3.053748514503240585e-05,5.667192162945866585e-04,6.156191229820251465e-04,-1.212875824421644211e-03
8.467002771794795990e-06,6.484117475338280201e-04,6.685406551696360111e-04,-1.308485399931669235e-03
-1.175246434286236763e-04,5.473753553815186024e-04,8.273267303593456745e-04,-1.492226729169487953e-03
-2.662892220541834831e-04,6.915353005751967430e-04,1.071827718988060951e-03,-2.029652241617441177e-03
-5.616782000288367271e-04,5.871076136827468872e-04,1.183972111903131008e-03,-2.332757925614714622e-03
-4.707784391939640045e-04,6.854688399471342564e-04,1.069045276381075382e-03,-2.225292613729834557e-03
-3.542508929967880249e-04,5.929231992922723293e-04,9.351203334517776966e-04,-1.882294425740838051e-03
-2.397216157987713814e-04,6.385107408277690411e-04,8.992081857286393642e-04,-1.777440542355179787e-03
-3.025523619726300240e-04,5.542979924939572811e-04,9.401036659255623817e-04,-1.796953962184488773e-03
-3.429793287068605423e-04,6.623620283789932728e-04,8.984617888927459717e-04,-1.903803087770938873e-03
-2.371279988437891006e-04,4.798090958502143621e-04,6.719502853229641914e-04,-1.388887409120798111e-03
3.678805660456418991e-05,6.605110247619450092e-04,5.471109179779887199e-04,-1.170833944343030453e-03
3.945897333323955536e-06,4.233890795148909092e-04,4.432797140907496214e-04,-8.627228671684861183e-04
1.879335613921284676e-04,5.831696325913071632e-04,2.453933702781796455e-04,-6.406294414773583412e-04
3.639192436821758747e-04,4.948769928887486458e-04,1.438512117601931095e-04,-2.748089609667658806e-04
3.818539553321897984e-04,5.377446068450808525e-04,1.448080147383734584e-04,-3.006986808031797409e-04
3.591879212763160467e-04,5.083962460048496723e-04,1.866569800768047571e-04,-3.358653339091688395e-04
3.006340411957353354e-04,5.295131704770028591e-04,2.587436174508184195e-04,-4.876227176282554865e-04
2.258585882373154163e-04,5.493435892276465893e-04,3.582310164347290993e-04,-6.817160174250602722e-04
1.232224749401211739e-04,5.289101391099393368e-04,5.050873151049017906e-04,-9.107749210670590401e-04
-3.787607420235872269e-05,6.100211758166551590e-04,6.414684467017650604e-04,-1.289365696720778942e-03
-1.203027786687016487e-04,5.517014069482684135e-04,7.726016337983310223e-04,-1.444605761207640171e-03
-2.640961902216076851e-04,6.308646406978368759e-04,9.192255674861371517e-04,-1.814186456613242626e-03
-3.685561241582036018e-04,6.158297182992100716e-04,1.085886266082525253e-03,-2.070272108539938927e-03
-4.677347606047987938e-04,6.478155264630913734e-04,1.293614506721496582e-03,-2.409164793789386749e-03
-8.381926454603672028e-04,7.175090722739696503e-04,1.340857823379337788e-03,-2.896559424698352814e-03
-5.319325719028711319e-04,5.288101965561509132e-04,9.393967920914292336e-04,-2.000139560550451279e-03
-2.085384912788867950e-04,6.608631229028105736e-04,7.255109958350658417e-04,-1.594912610016763210e-03
-1.122162211686372757e-04,5.461241235025227070e-04,6.442876765504479408e-04,-1.302628079429268837e-03
-4.671292845159769058e-05,5.223220214247703552e-04,4.776852729264646769e-04,-1.046720193699002266e-03
1.475429744459688663e-04,5.479557439684867859e-04,4.790700040757656097e-04,-8.794827735982835293e-04
-1.443258952349424362e-05,5.392986349761486053e-04,6.598940235562622547e-04,-1.213625189848244190e-03
-1.829141983762383461e-04,6.295040366239845753e-04,8.773411973379552364e-04,-1.689759432338178158e-03
-3.886839840561151505e-04,5.473719793371856213e-04,1.227164990268647671e-03,-2.163220895454287529e-03
-8.386829867959022522e-04,7.034127484075725079e-04,1.516036223620176315e-03,-3.058132017031311989e-03
-9.001658763736486435e-04,5.552633083425462246e-04,1.317229121923446655e-03,-2.772658364847302437e-03
-5.369668360799551010e-04,6.663252133876085281e-04,9.751178440637886524e-04,-2.178409835323691368e-03
-2.561514265835285187e-04,4.862962814513593912e-04,7.864423096179962158e-04,-1.528889988549053669e-03
-1.685373717918992043e-04,6.721948157064616680e-04,7.384584168903529644e-04,-1.579190604388713837e-03
-1.699664862826466560e-04,4.687315085902810097e-04,7.911836146377027035e-04,-1.429881551302969456e-03
-2.569649368524551392e-04,6.458762800320982933e-04,8.341483189724385738e-04,-1.736989477649331093e-03
-2.633359981700778008e-04,5.272778798826038837e-04,9.285129490308463573e-04,-1.719126827083528042e-03
-4.229608457535505295e-04,6.671448936685919762e-04,1.067514414899051189e-03,-2.157620154321193695e-03
-5.008218577131628990e-04,5.254844436421990395e-04,1.252016285434365273e-03,-2.278322586789727211e-03
-7.500494830310344696e-04,7.625289144925773144e-04,1.375769264996051788e-03,-2.888347720727324486e-03
-7.151835598051548004e-04,4.926535184495151043e-04,1.291186781600117683e-03,-2.499023918062448502e-03
-5.917493253946304321e-04,7.725142058916389942e-04,1.176551682874560356e-03,-2.540815155953168869e-03
-4.976058844476938248e-04,4.819408932235091925e-04,1.103482558391988277e-03,-2.083029365167021751e-03
-4.673202056437730789e-04,7.292078225873410702e-04,1.115003018639981747e-03,-2.311530988663434982e-03
-5.212296964600682259e-04,4.868189280387014151e-04,1.087952870875597000e-03,-2.096001524478197098e-03
-4.211356863379478455e-04,7.384740165434777737e-04,9.470205986872315407e-04,-2.106630243360996246e-03
-2.631194656714797020e-04,4.491017025429755449e-04,8.717644959688186646e-04,-1.583985635079443455e-03
-2.618965227156877518e-04,7.354424451477825642e-04,9.505419293418526649e-04,-1.947880955412983894e-03
-3.914171829819679260e-04,4.598578379955142736e-04,1.166403642855584621e-03,-2.017678692936897278e-03
-6.406444590538740158e-04,8.142970036715269089e-04,1.435429556295275688e-03,-2.890371019020676613e-03
-8.920803666114807129e-04,5.057195085100829601e-04,1.579740666784346104e-03,-2.977540483698248863e-03
-9.241674561053514481e-04,7.488594856113195419e-04,1.349259749986231327e-03,-3.022286808118224144e-03
-5.011160392314195633e-04,5.567236803472042084e-04,1.031461171805858612e-03,-2.089300891384482384e-03
-3.524399362504482269e-04,5.598554853349924088e-04,9.211779688484966755e-04,-1.833473332226276398e-03
-3.093179548159241676e-04,6.184725789353251457e-04,8.692174451425671577e-04,-1.797007978893816471e-03
-2.272160490974783897e-04,5.813231109641492367e-04,8.696053992025554180e-04,-1.678144559264183044e-03
-2.841992536559700966e-04,6.149403634481132030e-04,1.007493468932807446e-03,-1.906633027829229832e-03
-4.400553880259394646e-04,6.516235880553722382e-04,1.288993633352220058e-03,-2.380672609433531761e-03
-7.769160438328981400e-04,6.505608325824141502e-04,1.695216982625424862e-03,-3.122693859040737152e-03
-1.156707294285297394e-03,7.565568084828555584e-04,2.145380480214953423e-03,-4.058644641190767288e-03
-1.569274114444851875e-03,6.733449990861117840e-04,2.193363383412361145e-03,-4.435982555150985718e-03
-1.254423754289746284e-03,8.192220702767372131e-04,2.014017896726727486e-03,-4.087663721293210983e-03
-1.212531933560967445e-03,5.812218878418207169e-04,1.672056387178599834e-03,-3.465810092166066170e-03
-6.947318324819207191e-04,7.269235793501138687e-04,1.222031773068010807e-03,-2.643687184900045395e-03
-4.053980810567736626e-04,5.188164068385958672e-04,9.215386817231774330e-04,-1.845753169618546963e-03
-1.648598117753863335e-04,6.482921889983117580e-04,7.594192866235971451e-04,-1.572571345604956150e-03
-1.168389571830630302e-04,5.346095422282814980e-04,7.511241128668189049e-04,-1.402572612278163433e-03
-1.567237777635455132e-04,6.216969341039657593e-04,8.345408714376389980e-04,-1.612961641512811184e-03
-2.860854147002100945e-04,5.738617619499564171e-04,9.000720456242561340e-04,-1.760019222274422646e-03
-2.765288809314370155e-04,5.953960935585200787e-04,8.895381470210850239e-04,-1.761463121511042118e-03
-2.625572960823774338e-04,5.878129741176962852e-04,7.888313266448676586e-04,-1.639201538637280464e-03
-9.949156083166599274e-05,6.305620772764086723e-04,7.277462282218039036e-04,-1.457799924537539482e-03
-1.268215710297226906e-04,5.627354839816689491e-04,8.055838989093899727e-04,-1.495140953920781612e-03
-2.369472058489918709e-04,6.625461392104625702e-04,1.013534725643694401e-03,-1.913028070703148842e-03
-5.261453334242105484e-04,6.107437657192349434e-04,1.159247360192239285e-03,-2.296136459335684776e-03
-5.215967539697885513e-04,6.121973274275660515e-04,1.097195898182690144e-03,-2.230989979580044746e-03
-4.137097857892513275e-04,6.194391171447932720e-04,9.220611536875367165e-04,-1.955209998413920403e-03
-2.061739796772599220e-04,5.995943211019039154e-04,8.300826884806156158e-04,-1.635850989259779453e-03
-2.315937308594584465e-04,6.245583645068109035e-04,8.833110332489013672e-04,-1.739463186822831631e-03
-2.968166954815387726e-04,6.154493312351405621e-04,1.049867714755237103e-03,-1.962133683264255524e-03
-5.554000381380319595e-04,6.604892550967633724e-04,1.202125684358179569e-03,-2.418014919385313988e-03
-5.851066671311855316e-04,5.963328294456005096e-04,1.153637655079364777e-03,-2.335077151656150818e-03
-4.675482632592320442e-04,6.125748623162508011e-04,8.588000200688838959e-04,-1.938923145644366741e-03
-8.234940469264984131e-05,6.017981213517487049e-04,5.604348843917250633e-04,-1.244582468643784523e-03
8.842197712510824203e-05,5.521774291992187500e-04,4.652766510844230652e-04,-9.290321031585335732e-04
1.113823382183909416e-04,6.151684792712330818e-04,5.290798144415020943e-04,-1.032865955494344234e-03
-5.655107088387012482e-06,5.627865321002900600e-04,7.433268474414944649e-04,-1.311768428422510624e-03
-3.080260939896106720e-04,6.720742676407098770e-04,1.093162689357995987e-03,-2.073263050988316536e-03
-6.401254795491695404e-04,6.441424484364688396e-04,1.146212802268564701e-03,-2.430480672046542168e-03
-4.514863248914480209e-04,5.448704469017684460e-04,8.173940004780888557e-04,-1.813750714063644409e-03
-5.380192305892705917e-05,6.506916834041476250e-04,4.902934306301176548e-04,-1.194787095300853252e-03
1.355931162834167480e-04,4.816252621822059155e-04,3.875482070725411177e-04,-7.335803238674998283e-04
1.478828489780426025e-04,6.239097565412521362e-04,3.345375589560717344e-04,-8.105644956231117249e-04
2.222294569946825504e-04,5.131827783770859241e-04,2.488898753654211760e-04,-5.398431676439940929e-04
2.827586140483617783e-04,6.050992524251341820e-04,2.625613415148109198e-04,-5.849020089954137802e-04
2.038324018940329552e-04,5.122584989294409752e-04,3.366232849657535553e-04,-6.450493820011615753e-04
1.712984521873295307e-04,5.652149557135999203e-04,4.049051203764975071e-04,-7.988216239027678967e-04
2.050725743174552917e-05,6.058303406462073326e-04,6.062979809939861298e-04,-1.191621064208447933e-03
-1.663701841607689857e-04,5.786027759313583374e-04,6.981980986893177032e-04,-1.443171058781445026e-03
-1.580214593559503555e-04,5.694637657143175602e-04,7.915833266451954842e-04,-1.519068609923124313e-03
-3.276172792539000511e-04,6.428767810575664043e-04,8.667188812978565693e-04,-1.837212941609323025e-03
-2.827378921210765839e-04,5.817783530801534653e-04,7.372144027613103390e-04,-1.601730706170201302e-03
-1.213890500366687775e-04,5.507621681317687035e-04,6.463639438152313232e-04,-1.318515161983668804e-03
-9.756407234817743301e-05,6.296408246271312237e-04,6.640921928919851780e-04,-1.391297089867293835e-03
-1.541107194498181343e-04,5.346672842279076576e-04,6.047064671292901039e-04,-1.293484470807015896e-03
-3.069639205932617188e-06,5.910769104957580566e-04,5.205913330428302288e-04,-1.114737940952181816e-03
1.131731551140546799e-05,5.452185287140309811e-04,4.536661726888269186e-04,-9.875673567876219749e-04
1.163351116701960564e-04,5.519877886399626732e-04,4.371549002826213837e-04,-8.728075772523880005e-04
5.122798029333353043e-05,5.280165933072566986e-04,5.575633840635418892e-04,-1.034351997077465057e-03
-1.046657562255859375e-04,5.892015760764479637e-04,7.295549730770289898e-04,-1.423422247171401978e-03
-2.772796433418989182e-04,5.801589577458798885e-04,7.690386264584958553e-04,-1.626477227546274662e-03
-1.865056110545992851e-04,5.406237323768436909e-04,6.224198732525110245e-04,-1.349549158476293087e-03
-5.496898666024208069e-06,5.684333154931664467e-04,4.123856779187917709e-04,-9.863158920779824257e-04
1.963435788638889790e-04,5.317748291417956352e-04,3.328417369630187750e-04,-6.682730163447558880e-04
1.610844046808779240e-04,5.188234499655663967e-04,3.894779656548053026e-04,-7.472170400433242321e-04
9.341293480247259140e-05,5.790910217911005020e-04,4.889012780040502548e-04,-9.745793649926781654e-04
-3.386673051863908768e-05,4.908712580800056458e-04,6.010133074596524239e-04,-1.125751296058297157e-03
-1.173058990389108658e-04,6.310302414931356907e-04,6.422025035135447979e-04,-1.390538644045591354e-03
-1.027020625770092010e-04,4.366872308310121298e-04,5.938084796071052551e-04,-1.133197802118957043e-03
-6.226578261703252792e-05,6.430097273550927639e-04,5.190705996938049793e-04,-1.224346109665930271e-03
5.033652996644377708e-05,4.678298428189009428e-04,4.062869702465832233e-04,-8.237802539952099323e-04
1.585989957675337791e-04,5.945552256889641285e-04,4.327304195612668991e-04,-8.686865912750363350e-04
1.459615305066108704e-06,4.695663519669324160e-04,5.522091523744165897e-04,-1.020315918140113354e-03
-4.400487523525953293e-05,6.250292062759399414e-04,7.551669841632246971e-04,-1.424201065674424171e-03
-3.746708389371633530e-04,5.447097355499863625e-04,8.457310614176094532e-04,-1.765111694112420082e-03
-2.199966693297028542e-04,5.106984172016382217e-04,8.380380459129810333e-04,-1.568733132444322109e-03
-3.155510639771819115e-04,6.324909627437591553e-04,9.771159384399652481e-04,-1.925157965160906315e-03
-4.675893578678369522e-04,6.045609479770064354e-04,1.205678447149693966e-03,-2.277828752994537354e-03
-7.330419030040502548e-04,6.285794661380350590e-04,1.072605955414474010e-03,-2.434227382764220238e-03
-2.658691955730319023e-04,5.630514933727681637e-04,8.607458439655601978e-04,-1.689666532911360264e-03
-3.283969126641750336e-04,5.692505510523915291e-04,7.826365763321518898e-04,-1.680284040048718452e-03
-1.354578416794538498e-04,5.507311434485018253e-04,6.368951289914548397e-04,-1.323084114119410515e-03
-5.777319893240928650e-05,5.410072626546025276e-04,6.114786374382674694e-04,-1.210259040817618370e-03
-7.361778989434242249e-05,5.646132631227374077e-04,7.218897226266562939e-04,-1.360120717436075211e-03
-2.569111529737710953e-04,5.584632745012640953e-04,9.285512496717274189e-04,-1.743925735354423523e-03
-4.451931454241275787e-04,5.970493657514452934e-04,1.187972608022391796e-03,-2.230215119197964668e-03
-7.392840925604104996e-04,5.407314165495336056e-04,1.168199232779443264e-03,-2.448214683681726456e-03
-4.509951686486601830e-04,6.807425525039434433e-04,9.766662260517477989e-04,-2.108403947204351425e-03
-3.518991870805621147e-04,4.447610990609973669e-04,8.105345186777412891e-04,-1.607194775715470314e-03
-1.716231927275657654e-04,6.667653215117752552e-04,7.767967763356864452e-04,-1.615185290575027466e-03
-2.623411128297448158e-04,4.793391562998294830e-04,8.249554084613919258e-04,-1.566635677590966225e-03
-2.731618005782365799e-04,6.000469438731670380e-04,8.115131640806794167e-04,-1.684721908532083035e-03
-2.373593160882592201e-04,5.468005547299981117e-04,8.531521889381110668e-04,-1.637312001548707485e-03
-3.267604624852538109e-04,5.548613262362778187e-04,1.010553096421062946e-03,-1.892174943350255489e-03
-5.086897872388362885e-04,6.372671923600137234e-04,1.305462676100432873e-03,-2.451419597491621971e-03
-8.345784153789281845e-04,6.536740111187100410e-04,1.784053631126880646e-03,-3.272305941209197044e-03
-1.363947754725813866e-03,6.707718712277710438e-04,2.323864027857780457e-03,-4.358583595603704453e-03
-1.784874824807047844e-03,7.809749804437160492e-04,2.411088207736611366e-03,-4.976938012987375259e-03


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_4_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
1.680328965187072754e+00,2.524923086166381836e-01,1.427836656570434570e+00,0.000000000000000000e+00
-4.103795289993286133e-01,1.479185670614242554e-01,3.908879458904266357e-01,-9.491860270500183105e-01
6.887983530759811401e-02,1.159233748912811279e-01,2.715914510190486908e-02,-7.420267909765243530e-02
5.355805158615112305e-03,2.479821443557739258e-02,8.580862544476985931e-03,-2.802327275276184082e-02
-1.435773819684982300e-02,1.966480538249015808e-02,1.206949260085821152e-02,-4.609203711152076721e-02
-3.149114549160003662e-02,1.354996394366025925e-02,1.072739064693450928e-02,-5.576850101351737976e-02
7.741035427898168564e-03,4.530001897364854813e-03,1.265768194571137428e-03,1.945264986716210842e-03
-3.111627884209156036e-03,8.661082945764064789e-03,2.117547439411282539e-03,-1.389025803655385971e-02
-2.186924219131469727e-03,3.508464898914098740e-03,1.147162052802741528e-03,-6.842551287263631821e-03
1.869846135377883911e-03,2.170925494283437729e-03,3.748777962755411863e-04,-6.759571260772645473e-04
2.913879463449120522e-03,1.709939911961555481e-03,5.443030386231839657e-04,6.596365128643810749e-04
7.457763422280550003e-04,2.256718929857015610e-03,8.047487935982644558e-04,-2.315691439434885979e-03
1.498026074841618538e-03,2.133185742422938347e-03,6.758809904567897320e-04,-1.311040716245770454e-03
6.177860777825117111e-04,2.156994538381695747e-03,1.185812870971858501e-03,-2.725021215155720711e-03
-6.576539017260074615e-04,1.964542781934142113e-03,2.048414200544357300e-03,-4.670611117035150528e-03
-1.395480707287788391e-03,2.035184530541300774e-03,2.823731629177927971e-03,-6.254396867007017136e-03
-4.665150772780179977e-04,1.482395688071846962e-03,2.190649975091218948e-03,-4.139560740441083908e-03
-6.045005284249782562e-05,1.422080909833312035e-03,1.605257624760270119e-03,-3.087788587436079979e-03
1.008411752991378307e-03,1.218758174218237400e-03,9.115982102230191231e-04,-1.121944631449878216e-03
-1.523294486105442047e-03,1.073773601092398167e-03,3.107046941295266151e-03,-5.704115144908428192e-03
1.475827302783727646e-04,1.371799968183040619e-03,1.629101461730897427e-03,-2.853318816050887108e-03
-1.880547497421503067e-04,1.340322662144899368e-03,1.849433407187461853e-03,-3.377810819074511528e-03
-4.598093219101428986e-04,1.927802339196205139e-03,2.236584899947047234e-03,-4.624196793884038925e-03
-1.024435739964246750e-03,1.786257838830351830e-03,2.420712960883975029e-03,-5.231406539678573608e-03
-7.996680215001106262e-04,1.820391858927905560e-03,1.835306175053119659e-03,-4.455366171896457672e-03
-4.612951539456844330e-03,2.057636622339487076e-03,4.977141972631216049e-03,-1.164773013442754745e-02
-4.666356835514307022e-04,1.544094993732869625e-03,1.218949910253286362e-03,-3.229680703952908516e-03
-3.084491472691297531e-03,1.764823216944932938e-03,4.319961182773113251e-03,-9.169275872409343719e-03
-3.200729843229055405e-03,1.614232896827161312e-03,3.911999985575675964e-03,-8.726962842047214508e-03
-3.424278460443019867e-03,1.696542487479746342e-03,5.092728417366743088e-03,-1.021354924887418747e-02
-2.236821688711643219e-03,1.389314187690615654e-03,3.958750050514936447e-03,-7.584885694086551666e-03
-1.346244942396879196e-03,1.252729445695877075e-03,3.056556452065706253e-03,-5.655530840158462524e-03
-6.468824576586484909e-04,1.017259899526834488e-03,1.831730129197239876e-03,-3.495872486382722855e-03
-2.417726907879114151e-03,1.257891650311648846e-03,4.204650875180959702e-03,-7.880269549787044525e-03
-1.230823341757059097e-03,1.123039051890373230e-03,1.946863718330860138e-03,-4.300726111978292465e-03
-8.152439258992671967e-04,1.029922859743237495e-03,2.160486532375216484e-03,-4.005653318017721176e-03
-1.649723853915929794e-03,1.209325855597853661e-03,3.134926781058311462e-03,-5.993976723402738571e-03
5.164070171304047108e-04,8.651583921164274216e-04,2.664266794454306364e-04,-6.151780835352838039e-04
4.539692308753728867e-04,7.792174001224339008e-04,4.200237453915178776e-04,-7.452719146385788918e-04
-4.522234667092561722e-04,9.699155343696475029e-04,1.259953482076525688e-03,-2.682092366740107536e-03
-1.622614217922091484e-04,7.482017972506582737e-04,9.762188419699668884e-04,-1.886682002805173397e-03
-4.694478120654821396e-04,7.799862069077789783e-04,1.291391556151211262e-03,-2.540825633332133293e-03
8.514919318258762360e-05,8.549527847208082676e-04,5.818287027068436146e-04,-1.351632294245064259e-03
-1.148911193013191223e-03,9.339126991108059883e-04,1.467629685066640377e-03,-3.550453577190637589e-03
-1.076743938028812408e-04,9.162442875094711781e-04,1.325498684309422970e-03,-2.349417423829436302e-03
-1.680101733654737473e-03,9.230436407960951328e-04,1.836284063756465912e-03,-4.439429379999637604e-03
-1.351658487692475319e-03,9.611984714865684509e-04,2.311116317287087440e-03,-4.623973276466131210e-03
-4.066580440849065781e-04,7.770698284730315208e-04,1.309415907599031925e-03,-2.493143780156970024e-03
-1.336209010332822800e-03,7.927668048068881035e-04,1.838047057390213013e-03,-3.967022988945245743e-03
4.146270221099257469e-04,6.112377159297466278e-04,2.286125527461990714e-04,-4.252232611179351807e-04
4.149435262661427259e-04,5.555630195885896683e-04,1.420869084540754557e-04,-2.827063726726919413e-04
3.452855162322521210e-04,5.887183360755443573e-04,1.069120989996008575e-04,-3.503449261188507080e-04
3.481184830889105797e-04,5.477824015542864799e-04,6.846890755696222186e-05,-2.681328332982957363e-04
3.286952560301870108e-04,5.393589381128549576e-04,1.549818989587947726e-04,-3.656455955933779478e-04
2.404298284091055393e-04,5.618967115879058838e-04,2.923109277617186308e-04,-6.137778400443494320e-04
2.766456746030598879e-04,4.714937531389296055e-04,2.369240828556939960e-04,-4.317721759434789419e-04
3.736627986654639244e-04,5.990064819343388081e-04,1.750416995491832495e-04,-4.003853537142276764e-04
4.443851066753268242e-04,4.970714217051863670e-04,7.807472866261377931e-05,-1.307610655203461647e-04
3.457430284470319748e-05,5.370431463234126568e-04,6.767126615159213543e-04,-1.179181504994630814e-03
1.991622848436236382e-04,5.584174650721251965e-04,4.625802394002676010e-04,-8.218354778364300728e-04
-6.759618408977985382e-04,5.674168933182954788e-04,1.510426285676658154e-03,-2.753804903477430344e-03
2.282040659338235855e-04,4.920935607515275478e-04,2.664396015461534262e-04,-5.303290672600269318e-04
1.851178240031003952e-05,4.913879674859344959e-04,5.653963307850062847e-04,-1.038272515870630741e-03
-5.104455631226301193e-04,6.534061976708471775e-04,1.182067091576755047e-03,-2.345918910577893257e-03
-9.941845200955867767e-05,5.710145924240350723e-04,6.861015572212636471e-04,-1.356534659862518311e-03
3.636622568592429161e-05,5.488897440955042839e-04,4.630694165825843811e-04,-9.755929349921643734e-04
-9.690958540886640549e-05,5.863604601472616196e-04,9.148128447122871876e-04,-1.598082832060754299e-03
-1.246029278263449669e-04,5.677635199390351772e-04,5.039786919951438904e-04,-1.196345197968184948e-03
-7.641548290848731995e-05,5.427452269941568375e-04,7.812835392542183399e-04,-1.400444190949201584e-03
-1.725231995806097984e-04,6.023701280355453491e-04,8.323857909999787807e-04,-1.607279176823794842e-03
-1.175246434286236763e-04,5.473753553815186024e-04,8.273267303593456745e-04,-1.492226729169487953e-03
-2.397216157987713814e-04,6.385107408277690411e-04,8.992081857286393642e-04,-1.777440542355179787e-03
3.945897333323955536e-06,4.233890795148909092e-04,4.432797140907496214e-04,-8.627228671684861183e-04
3.006340411957353354e-04,5.295131704770028591e-04,2.587436174508184195e-04,-4.876227176282554865e-04
-2.640961902216076851e-04,6.308646406978368759e-04,9.192255674861371517e-04,-1.814186456613242626e-03
-2.085384912788867950e-04,6.608631229028105736e-04,7.255109958350658417e-04,-1.594912610016763210e-03
-1.829141983762383461e-04,6.295040366239845753e-04,8.773411973379552364e-04,-1.689759432338178158e-03
-2.561514265835285187e-04,4.862962814513593912e-04,7.864423096179962158e-04,-1.528889988549053669e-03
-4.229608457535505295e-04,6.671448936685919762e-04,1.067514414899051189e-03,-2.157620154321193695e-03
-4.976058844476938248e-04,4.819408932235091925e-04,1.103482558391988277e-03,-2.083029365167021751e-03
-2.618965227156877518e-04,7.354424451477825642e-04,9.505419293418526649e-04,-1.947880955412983894e-03
-5.011160392314195633e-04,5.567236803472042084e-04,1.031461171805858612e-03,-2.089300891384482384e-03
-4.400553880259394646e-04,6.516235880553722382e-04,1.288993633352220058e-03,-2.380672609433531761e-03
-1.212531933560967445e-03,5.812218878418207169e-04,1.672056387178599834e-03,-3.465810092166066170e-03
-1.567237777635455132e-04,6.216969341039657593e-04,8.345408714376389980e-04,-1.612961641512811184e-03
-1.268215710297226906e-04,5.627354839816689491e-04,8.055838989093899727e-04,-1.495140953920781612e-03
-2.061739796772599220e-04,5.995943211019039154e-04,8.300826884806156158e-04,-1.635850989259779453e-03
-4.675482632592320442e-04,6.125748623162508011e-04,8.588000200688838959e-04,-1.938923145644366741e-03
-3.080260939896106720e-04,6.720742676407098770e-04,1.093162689357995987e-03,-2.073263050988316536e-03
1.478828489780426025e-04,6.239097565412521362e-04,3.345375589560717344e-04,-8.105644956231117249e-04
2.050725743174552917e-05,6.058303406462073326e-04,6.062979809939861298e-04,-1.191621064208447933e-03
-1.213890500366687775e-04,5.507621681317687035e-04,6.463639438152313232e-04,-1.318515161983668804e-03
1.163351116701960564e-04,5.519877886399626732e-04,4.371549002826213837e-04,-8.728075772523880005e-04
-5.496898666024208069e-06,5.684333154931664467e-04,4.123856779187917709e-04,-9.863158920779824257e-04
-1.173058990389108658e-04,6.310302414931356907e-04,6.422025035135447979e-04,-1.390538644045591354e-03
1.459615305066108704e-06,4.695663519669324160e-04,5.522091523744165897e-04,-1.020315918140113354e-03
-4.675893578678369522e-04,6.045609479770064354e-04,1.205678447149693966e-03,-2.277828752994537354e-03
-5.777319893240928650e-05,5.410072626546025276e-04,6.114786374382674694e-04,-1.210259040817618370e-03
-4.509951686486601830e-04,6.807425525039434433e-04,9.766662260517477989e-04,-2.108403947204351425e-03
-2.373593160882592201e-04,5.468005547299981117e-04,8.531521889381110668e-04,-1.637312001548707485e-03
-1.784874824807047844e-03,7.809749804437160492e-04,2.411088207736611366e-03,-4.976938012987375259e-03


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Adjoint.csv <==
2.740860612021569054e+01
1.277861312863062437e+01
1.214955971002492419e+01
9.857707660992479859e+00
5.785254169178909223e+00
5.671505414202659523e+00
6.022699966499627244e+00
4.854151036751705561e+00
4.744841334239678687e+00
5.162689626688646172e+00
5.636520117883607739e+00
6.414925409182174576e+00
7.014239949756060355e+00
9.286745647122863545e+00
5.162753910350828868e+00
6.573130399087500741e+00
7.085496848809010650e+00
6.423542483767930911e+00
4.985723331051278961e+00
4.469621266613959421e+00
4.958062343511670633e+00
4.885927326812741889e+00
5.270166809800710617e+00
5.016985842329901857e+00
4.889465194508051837e+00
5.101668118702331611e+00
5.505002607713960217e+00
4.908562570776751066e+00
4.738817805693382290e+00
4.956907927630179955e+00
5.266300508993518648e+00
5.591873280345976305e+00
5.154940167143655216e+00
4.987336525592276359e+00
4.911841249826888856e+00
5.131509322235937809e+00
5.570424296794048935e+00
5.344713447675989215e+00
4.649838943153367765e+00
4.559265871683322757e+00
4.591360080312255398e+00
4.596361935818800148e+00
4.321181253069003247e+00
4.231748322255830530e+00
3.939229918224222082e+00
4.043508418087990108e+00
4.277877035819724227e+00
4.890084623763016225e+00
4.030389028471717872e+00
4.049464041956615468e+00
4.332003731807887448e+00
3.678369630312732674e+00
3.620505736836541644e+00
3.625095760790650434e+00
3.440423589176400565e+00
3.484592174382123542e+00
3.365224739720681146e+00
3.469743603515006214e+00
3.452046221524206260e+00
3.409147237832533150e+00
3.278550990729886205e+00
3.107245247818448686e+00
3.084264374114377372e+00
2.967718005251072544e+00
2.956246154653616731e+00
3.048996876085381835e+00
3.021115221924358440e+00
3.206901891517931702e+00
3.024173617389589452e+00
2.838531568783405401e+00
2.724694779127434074e+00
2.667921565743084589e+00
2.615271843662463791e+00
2.775528756018982524e+00
2.612009237819301610e+00
2.752883093400032788e+00
2.786038337975000445e+00
2.652868204977808286e+00
2.703765528647968708e+00
2.677001585745101497e+00
2.656355732328101293e+00
2.632966985047124453e+00
2.677394141376115311e+00
2.748927080488231756e+00
2.905161499944413972e+00
2.771141627855000067e+00
2.738072190079128720e+00
2.702948327437488807e+00
2.680841047493086382e+00
2.681707660590109121e+00
2.682603678410652392e+00
2.684642781056250982e+00
2.669388087728896686e+00
2.673960267975100891e+00
2.652317142493565871e+00
2.629623972623507999e+00
2.524293264306350704e+00
2.526207599236875545e+00
2.462893819542188556e+00
2.434543381475844814e+00
2.349714192805651525e+00
2.313027089852147000e+00
2.265096458082194619e+00
2.190719306428673185e+00
2.100556086528076349e+00
2.013124674643365974e+00
2.020931031792032595e+00
2.003057645953784327e+00
1.889147094145040562e+00
1.833877706624908788e+00
1.876791987811138540e+00
1.915682795836650687e+00
1.934148473833484649e+00
1.899257969264978030e+00
1.862166353077789438e+00
1.887745769238849292e+00
1.922697868036238988e+00
1.992517421555308754e+00
1.910035860913342987e+00
1.938056619736304498e+00
1.919815262311245885e+00
1.955929444103408521e+00
1.969577010098642056e+00
1.948907984116014402e+00
1.944137708751046301e+00
1.937724069743958166e+00
1.922731472312494194e+00
1.911700788568660325e+00
1.878128493523165243e+00
1.885036943109069663e+00
1.801929695180500390e+00
1.790139153362181768e+00
1.780512539976632169e+00
1.737913491425974177e+00
1.715725474377274518e+00
1.675247285153868004e+00
1.697234299417838654e+00
1.657450043283608343e+00
1.650781059355393099e+00
1.573947551832588720e+00
1.587492908251683987e+00
1.555191035173425051e+00
1.576617739175669275e+00
1.555068462986696209e+00
1.594838612083724128e+00
1.568958742760230951e+00
1.600510935861919837e+00
1.579894631650839099e+00
1.606544153019326737e+00
1.555981045198091994e+00
1.565028243251828100e+00
1.544094939826247126e+00
1.516382480378049458e+00
1.546042015748352316e+00
1.583552855616177757e+00
1.520965840389331580e+00
1.529081326978244837e+00
1.500969414579190309e+00
1.501936219198377609e+00
1.503572104848367230e+00
1.528134972787466905e+00
1.486106745791733186e+00
1.494040651654357177e+00
1.483870008800699747e+00
1.452053454332061122e+00
1.444707217930810250e+00
1.455554121362951925e+00
1.448239306538983806e+00
1.431921375844051436e+00
1.432103101860092931e+00
1.393686973960007736e+00
1.383457141337829821e+00
1.373727382928440433e+00
1.408863690450447237e+00
1.413000899091192863e+00
1.442206845303579454e+00
1.389742410448640442e+00
1.405187586958060120e+00
1.402984302832626540e+00
1.426282068371806933e+00
1.422613685637327929e+00
1.475281174579063936e+00
1.480382428634494874e+00
1.558492709830902490e+00
1.464443467444899616e+00
1.481672456913816882e+00
1.444694840703224958e+00
1.477624662533014721e+00
1.476930521963837784e+00
1.464723627887291491e+00
1.449029380579452075e+00
1.454112547966814439e+00
1.449318525062041951e+00
1.472913077141876581e+00
1.495484629004587784e+00
1.500055629970225901e+00
1.476256162160598295e+00
1.438844632401353296e+00
1.454134518651469365e+00
1.424191359247674038e+00
1.472767549958352129e+00
1.415355281103238161e+00
1.448586133061079195e+00
1.403471129614817681e+00
1.413011360441354780e+00
1.380573377978192351e+00
1.391373208032210984e+00
1.385456897275763044e+00
1.397710216795957860e+00
1.423998829010685530e+00
1.435762516355749030e+00
1.402632617154306427e+00
1.379079791595326343e+00
1.371437312279956799e+00
1.346219078778532863e+00
1.348964421124756452e+00
1.344925698777080347e+00
1.362482137300482510e+00
1.362501867100547548e+00
1.347144961463106361e+00
1.281698520588651524e+00
1.261681807127745580e+00
1.231584944889542177e+00
1.209712189974514907e+00
1.198025485638557708e+00
1.201372033786813009e+00
1.231695865126706924e+00
1.256510279627448323e+00
1.214919992489227329e+00
1.240985696856186982e+00
1.128197364916578627e+00
1.128528941106617056e+00
1.118788152715442852e+00
1.123516322993093564e+00
1.141664423325462474e+00
1.186350969252264909e+00
1.135280000120142407e+00
1.148243167550398125e+00
1.089183539036357118e+00
1.100452486086201276e+00
1.059816224703728382e+00
1.065685377899539432e+00
1.073591291802048264e+00
1.094411867698241059e+00
1.124323694607581636e+00
1.186159531788452126e+00
1.095045739093898574e+00
1.087164425869584283e+00
1.076903771067585946e+00
1.091044704269620080e+00
1.133212630538758647e+00
1.211986653307960626e+00
1.142375439003574966e+00
1.133209316863981408e+00
1.075103506383676688e+00
1.072388966732758631e+00
1.061318469854810376e+00
1.070879876328835412e+00
1.081374371823110803e+00
1.098586967359430178e+00
1.080102682265610126e+00
1.124979071952286303e+00
1.082226401678244354e+00
1.121981120071408267e+00
1.064027137560852987e+00
1.065716810550350502e+00
1.036997931001046647e+00
1.047822324375111913e+00
1.046564995713446189e+00
1.072223099662628076e+00
1.039644866885629515e+00
1.037146616121616294e+00
1.019246613389040990e+00
1.033084393838117343e+00
1.012633098284081212e+00
1.042535413236633346e+00
1.019479742977989822e+00
1.019820599767350622e+00
9.988416579086496494e-01
9.903776226979138508e-01
9.903362154084645042e-01
1.009704469935468696e+00
1.007527747328257117e+00
1.039321465595978156e+00
9.844457812822831055e-01
1.002199793265311278e+00
9.761066746241514602e-01
1.008080321218813191e+00
9.493006290238813483e-01
9.536345636246011948e-01
9.226997048709604243e-01
9.293385660280969462e-01
9.123001715928693578e-01
9.200560194561689942e-01
9.013461919552485657e-01
9.164808511247591882e-01
9.068788779955971879e-01
9.382762556236932117e-01
9.004480504985148404e-01
9.280213564663847281e-01
9.176118197370778384e-01
8.955199595452232320e-01
8.489024411078639476e-01
8.542173455873802723e-01
8.531138436842087280e-01
8.754766732598937562e-01
8.847709807176995511e-01
9.442934265351482503e-01
9.207821850502474481e-01
9.524999038315772326e-01
8.579818530620072492e-01
8.724011587103766008e-01
8.315425386724518697e-01
8.421705438892168605e-01
8.329696735984477574e-01
8.657794897161054104e-01
8.628172512123963855e-01
9.103098400010316560e-01
8.544836425353999898e-01
8.586610776347161078e-01
8.377102388709563030e-01
8.631951129454150662e-01
8.442729812648088750e-01
8.602273355573089031e-01
8.183151997954566381e-01
8.421890867427110905e-01
8.307582447539441084e-01
8.595219573167157678e-01
8.459623084994587483e-01
8.575926243551171835e-01
8.197883021000054171e-01
8.414267237305507185e-01
8.076791428184759702e-01
8.248163018751443198e-01
8.104783362400282964e-01
8.276206946158013444e-01
7.974745047389403263e-01
8.142846388319748829e-01
8.035967943941229041e-01
8.490265699863674964e-01
8.157159908008195792e-01
8.504542917890018927e-01
7.994325771280121895e-01
8.206508483650843955e-01
8.141330300381259821e-01
8.412867015751118727e-01
8.505355872614688284e-01
8.992805506119622150e-01
8.689714588596759715e-01
8.626684369907265948e-01
8.094141755509691727e-01
8.036863154073223825e-01
8.024069310823600532e-01
8.209035288298648370e-01
8.320311067249730463e-01
8.689773577669415161e-01
8.269248398965047819e-01
8.599609804727412765e-01
8.067015839604320115e-01
8.286348608710333297e-01
7.941349642918215102e-01
8.025809185432855042e-01
8.002741999400715400e-01
8.164182233160580671e-01
8.119417987386977620e-01
8.553860071308280189e-01
8.127835219225095775e-01
8.366582383786298482e-01
7.794661947460139739e-01
8.050903126896767903e-01
7.928818528241403651e-01
8.288314972588750607e-01
7.884778037639048609e-01
7.733886009710965181e-01
7.505093672699594265e-01
7.666509721711379788e-01
7.620307870112176252e-01
8.077473656609334141e-01
7.961521610173423191e-01
8.494701402949823565e-01
7.557594568416129421e-01
7.690264212629461804e-01
7.279130013091008600e-01
7.409897224109923686e-01
7.302017948077379472e-01
7.452408874143986450e-01
7.423428423086505523e-01
7.874048024115155586e-01
7.593910843515445652e-01
7.566823102017352642e-01
7.243028593963088957e-01
7.456204176168013120e-01
7.169850697445964149e-01
7.460615141130982897e-01
7.117890927238204046e-01
7.406746151558009084e-01
6.812592453285509775e-01
7.091073594208097131e-01
6.821978676847350043e-01
6.736031198082188531e-01
6.377396619251185506e-01
6.590137187979849820e-01
6.659415195438654900e-01
7.152277014362162788e-01
6.460213054370795849e-01
6.441358567264362511e-01
6.018059968461313414e-01
6.067263432729271821e-01
5.953722425705709753e-01
6.192002373044965813e-01
6.252954738268283741e-01
6.683925154477520225e-01
6.136238210452689135e-01
6.267803108454405026e-01
5.622129502613525398e-01
5.507548440866517625e-01
5.526697505200346416e-01
5.756639731236836699e-01
5.559610066153650720e-01
5.681698407731374800e-01
5.163373938750317471e-01
5.489536291230926457e-01
5.348671180820109283e-01
5.930613991952979891e-01
5.319583041784522459e-01
5.569883899865586407e-01
5.215016051456988766e-01
5.635802704098333837e-01
5.365979620935000804e-01
5.761984350257364218e-01
5.085165864739329411e-01
5.147072398344137989e-01
4.975901435530178940e-01
5.352184510106846593e-01
5.172615666670297152e-01
5.468324644712975191e-01
4.745584625440146809e-01
4.725961725815738812e-01
4.496370275562773244e-01
4.739910383433606489e-01
4.557658062692933054e-01
4.855991246413129403e-01
4.556313291615048944e-01
4.798140368241342602e-01
4.448084571968752843e-01
4.850291326710223228e-01
4.725645465006848012e-01
5.203653108298165186e-01
4.662318141499635082e-01
5.326888010738014545e-01
4.727269427185390449e-01
5.231267376669186397e-01
4.717689729775862428e-01
5.177897182741152404e-01
4.780930969714554668e-01
5.137593010016384687e-01
4.612698730591533458e-01
4.967703223177499239e-01
4.669164241149252326e-01
5.119332890282066728e-01
4.917873239233628291e-01
5.324045706026853120e-01
5.052989963574372467e-01
5.294487372862902719e-01
4.885822894024333118e-01
5.202674525466808308e-01
4.988152803277335345e-01
5.476497067483691028e-01
5.181696840075500354e-01
5.662300625084776273e-01
5.506362453615697428e-01
5.550109296444215579e-01
5.184724674308862635e-01
5.343961678043461783e-01
5.242396229711545619e-01
5.659402706303805486e-01
5.326552598115418258e-01
5.636755791831224993e-01
4.970316993689761764e-01
5.263920426029601307e-01
5.054589236688420417e-01
5.362276087267650038e-01
5.145159845899737183e-01
5.455475909804587964e-01
5.085035756884712654e-01
5.380821435590358304e-01
5.068201198571928856e-01
5.352616589170405836e-01
5.115421077646308268e-01
5.145991842889083845e-01
4.988078418691518912e-01
4.889807763845657185e-01
4.991868529778257790e-01
5.312393131303163596e-01
5.203865010101419442e-01
5.771657873343983836e-01
5.197333322891929397e-01
5.506172206472008668e-01
5.029217469412590180e-01
5.150991995648797062e-01
4.855429350738382221e-01


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Adjoint_small.csv <==
2.740860612021569054e+01
5.671505414202659523e+00
5.636520117883607739e+00
6.573130399087500741e+00
4.958062343511670633e+00
5.101668118702331611e+00
5.266300508993518648e+00
5.131509322235937809e+00
4.591360080312255398e+00
4.043508418087990108e+00
4.332003731807887448e+00
3.484592174382123542e+00
3.278550990729886205e+00
3.048996876085381835e+00
2.724694779127434074e+00
2.752883093400032788e+00
2.656355732328101293e+00
2.771141627855000067e+00
2.682603678410652392e+00
2.629623972623507999e+00
2.349714192805651525e+00
2.013124674643365974e+00
1.876791987811138540e+00
1.887745769238849292e+00
1.919815262311245885e+00
1.937724069743958166e+00
1.801929695180500390e+00
1.675247285153868004e+00
1.587492908251683987e+00
1.568958742760230951e+00
1.565028243251828100e+00
1.520965840389331580e+00
1.528134972787466905e+00
1.444707217930810250e+00
1.393686973960007736e+00
1.442206845303579454e+00
1.422613685637327929e+00
1.481672456913816882e+00
1.449029380579452075e+00
1.500055629970225901e+00
1.472767549958352129e+00
1.380573377978192351e+00
1.435762516355749030e+00
1.348964421124756452e+00
1.281698520588651524e+00
1.201372033786813009e+00
1.128197364916578627e+00
1.186350969252264909e+00
1.059816224703728382e+00
1.186159531788452126e+00
1.133212630538758647e+00
1.072388966732758631e+00
1.080102682265610126e+00
1.065716810550350502e+00
1.039644866885629515e+00
1.042535413236633346e+00
9.903362154084645042e-01
1.002199793265311278e+00
9.226997048709604243e-01
9.164808511247591882e-01
9.176118197370778384e-01
8.754766732598937562e-01
8.579818530620072492e-01
8.657794897161054104e-01
8.377102388709563030e-01
8.421890867427110905e-01
8.197883021000054171e-01
8.276206946158013444e-01
8.157159908008195792e-01
8.412867015751118727e-01
8.094141755509691727e-01
8.689773577669415161e-01
7.941349642918215102e-01
8.553860071308280189e-01
7.928818528241403651e-01
7.666509721711379788e-01
7.557594568416129421e-01
7.452408874143986450e-01
7.243028593963088957e-01
7.406746151558009084e-01
6.377396619251185506e-01
6.441358567264362511e-01
6.252954738268283741e-01
5.507548440866517625e-01
5.163373938750317471e-01
5.569883899865586407e-01
5.085165864739329411e-01
5.468324644712975191e-01
4.557658062692933054e-01
4.850291326710223228e-01
4.727269427185390449e-01
5.137593010016384687e-01
4.917873239233628291e-01
5.202674525466808308e-01
5.506362453615697428e-01
5.659402706303805486e-01
5.054589236688420417e-01
5.380821435590358304e-01
4.988078418691518912e-01
5.771657873343983836e-01
4.855429350738382221e-01


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Error.csv <==
2.050369889918850497e+00
3.262611276183164932e+00
1.646634096191598617e+00
1.482043312196605234e+00
9.384259102099641314e-01
6.635017271213431433e-01
4.528950732691955361e-01
3.884850824725000207e-01
4.941630000299519487e-01
4.505173695896011465e-01
6.425159505430151352e-01
6.867866282934855793e-01
1.133093489952060828e+00
1.143599146916090215e+00
1.151813604961338999e+00
3.996644669160180352e-01
5.440499771754117031e-01
5.992766460514971083e-01
4.793411141197568281e-01
5.571359404939778548e-01
3.911540263808302442e-01
5.625090863235713279e-01
4.253707096422681411e-01
8.102022472482259818e-01
4.008015268710266588e-01
6.014413587788706161e-01
4.814600294235421019e-01
5.349745616034515816e-01
3.920828508677471902e-01
3.274839929316095688e-01
5.421472001283225151e-01
4.535013970402961281e-01
7.047307646130123171e-01
4.741037603287907576e-01
5.420584973161423070e-01
5.007639651358052335e-01
6.293860080517739153e-01
5.041018852933421002e-01
5.598015964660422172e-01
4.456064358411699344e-01
3.780038450363420455e-01
3.071350072791467767e-01
4.792536124529575003e-01
2.908621517748672392e-01
5.105520737025062150e-01
3.096419531300979022e-01
4.609243746682969434e-01
5.191049476000478835e-01
5.648758832937696983e-01
4.037910835870197612e-01
3.479652852886700454e-01
2.690271002491188002e-01
2.510510196895666124e-01
2.803603778466770002e-01
2.723746351061928639e-01
3.107405364581926621e-01
2.170677468967031898e-01
2.867330693091572624e-01
3.120336032410023219e-01
3.217627676873664466e-01
2.452210134248876683e-01
2.675269279785882359e-01
1.756271269438702265e-01
1.898633997759543723e-01
1.998754131922408361e-01
1.962156585544604370e-01
2.328816922306843618e-01
2.674392980482578341e-01
2.664128848057918941e-01
1.812890043712704347e-01
2.002114452281641976e-01
1.683729653062060461e-01
2.108494875223220211e-01
1.638599007660728191e-01
2.354679057530770780e-01
2.768543653785746073e-01
2.780117533003677588e-01
3.029899625744458813e-01
1.562341443600055169e-01
1.648005562278269109e-01
1.172470696361165299e-01
1.405542314797771086e-01
1.017993311464946010e-01
1.736933421390926824e-01
1.521211305825957150e-01
2.162969857366953963e-01
1.406686436956672281e-01
1.591432681868411303e-01
1.431661655120641530e-01
1.299009597261808480e-01
1.392782546738324800e-01
1.162578263775914805e-01
1.225809707578709995e-01
9.928468537112968006e-02
1.862090191943373552e-01
1.557649952893649381e-01
2.136696116242141896e-01
2.088587641903628389e-01
1.878520224048603193e-01
1.893706584659374526e-01
1.620795785567901715e-01
1.190374858178716438e-01
1.257148211854051956e-01
1.327028172245856008e-01
1.542796173584961017e-01
1.613011954232514145e-01
1.841437744693463496e-01
1.880310109114620709e-01
1.917582603164948718e-01
1.493039192681755722e-01
1.286063245254666365e-01
1.312818043072137009e-01
1.050648904286793917e-01
1.409976313726853669e-01
1.196594549605648483e-01
1.273488625863357371e-01
1.475199208809368778e-01
1.520492200826420448e-01
1.566421653785974866e-01
1.329408894587877088e-01
1.226666798378887174e-01
1.189416529338347822e-01
1.211338130758294607e-01
1.240077196509115215e-01
1.333996402691840777e-01
1.079997601189090634e-01
1.345163333965892216e-01
1.182060718736328564e-01
1.439896112960486196e-01
1.142788117829029171e-01
1.548452531412498057e-01
1.172152565827344201e-01
1.325491439915626180e-01
1.544668070686201211e-01
1.443734531918353381e-01
1.531374928672072089e-01
1.215155239587956959e-01
1.584950449985820797e-01
1.347939903704101217e-01
1.452722755256416198e-01
1.088873730626995912e-01
1.376400627053725456e-01
1.006537273816865419e-01
1.273686870193494192e-01
9.093150643460611027e-02
1.363092693635152564e-01
1.006055229526048589e-01
1.372719471994770790e-01
1.134114873304304383e-01
1.337786412879145292e-01
1.159444807565257612e-01
1.244673369351625841e-01
1.068834030252721057e-01
1.164965645650404558e-01
1.142076724638821511e-01
1.298714109306697284e-01
1.256153265113376938e-01
1.310872115754131706e-01
1.085944336931400772e-01
1.074850503512389394e-01
1.211074698274583195e-01
1.433050229309312251e-01
1.304757202022576446e-01
1.111822888033354856e-01
1.198111255708203260e-01
1.077292163836528482e-01
1.187045331861135145e-01
1.148877669339092716e-01
1.131050408325110640e-01
9.611626415588990502e-02
1.053602976743759773e-01
8.178391521536404474e-02
9.224826337696810652e-02
7.045125846247264623e-02
1.060350016945713625e-01
7.333471493622917281e-02
1.098000959320487441e-01
6.915960590151117027e-02
8.422123144966958685e-02
7.181029958026415028e-02
9.362854142965232329e-02
7.515439864949570448e-02
1.066465444284327296e-01
1.008708169579756869e-01
1.257586775837238324e-01
8.561980522366512136e-02
1.034803600341668156e-01
7.257452875801348458e-02
9.698078682304503428e-02
8.292774377845867073e-02
1.068249067368826771e-01
8.445659109831650524e-02
1.118021460356175556e-01
8.347585499739908210e-02
1.216666949455291469e-01
1.104260969371021750e-01
1.262324639454417696e-01
1.204526489039087628e-01
8.811959535008068167e-02
1.064758956790895772e-01
7.573183737061339738e-02
9.972254084192995471e-02
9.127228060695016798e-02
1.085187441979711953e-01
8.258350138724533662e-02
1.011356959221066526e-01
7.060193386699925577e-02
8.540286305394463595e-02
7.948598931257200295e-02
9.548713191045482551e-02
9.507024985512055326e-02
1.074587498577033173e-01
9.550771420713644044e-02
7.906357123663203257e-02
7.612795969908837945e-02
6.497287704750422110e-02
7.912493584127069934e-02
8.459971084333242630e-02
9.198003615774431874e-02
1.008317545458184972e-01
1.029305704140481142e-01
6.908218869640816995e-02
7.250849083701418896e-02
6.430660557727828353e-02
5.997867811046152242e-02
6.017328182231126976e-02
8.171425036593253644e-02
7.643355147034570918e-02
1.200134752265026444e-01
7.537433134422132086e-02
1.041115843652817841e-01
4.511736233995256723e-02
6.132072780729479894e-02
6.193026878095683752e-02
7.334482630682323534e-02
7.469427087051749847e-02
1.031851712159900236e-01
7.405201164153506210e-02
9.111291143213513799e-02
5.851340945102320029e-02
5.975436286841578903e-02
4.492268613414706485e-02
5.257400658817849154e-02
6.520269646950556386e-02
8.045558532413470132e-02
9.151603471788991029e-02
1.004581241194443669e-01
7.347721537614819443e-02
8.079425497718345506e-02
6.703866619708252761e-02
8.506245686444485754e-02
8.708617763241494059e-02
1.223947828498021806e-01
7.740779029247731036e-02
8.994958179771860018e-02
5.845365863786913113e-02
7.071509931655435566e-02
6.254217468299899663e-02
8.319724010645616896e-02
7.122876282143079940e-02
1.038688400512966931e-01
8.006979445413538177e-02
1.108134360091002496e-01
7.680766680323572460e-02
1.030943774504587546e-01
6.716307456690014110e-02
8.937983884083537667e-02
7.013493541743824611e-02
9.536473140708529028e-02
8.705895112736634911e-02
1.065451564966302250e-01
8.393191761916268812e-02
9.951307278985657701e-02
7.060722662820190232e-02
8.844843916416141039e-02
7.137902671086913953e-02
9.054060903596518328e-02
7.639772604569997072e-02
8.324058656482172247e-02
5.872237670520796121e-02
6.905826860406659440e-02
6.401673970847612805e-02
8.868525819989583892e-02
7.493231346636665402e-02
1.008639336522757501e-01
6.521970946675932634e-02
9.600756354512715585e-02
7.063160448187920382e-02
9.981503479652523159e-02
6.568021282373011360e-02
7.720572421055379997e-02
6.183011579429557869e-02
7.600710850531845753e-02
7.018437235029788279e-02
8.019505953203039106e-02
6.458241326820106376e-02
8.578552821266191564e-02
7.344154564894116166e-02
9.587855705963846398e-02
7.545968435660635465e-02
9.325762934481816868e-02
8.743761991696454017e-02
7.638337349156484879e-02
4.687318699032670677e-02
5.788812338807528685e-02
5.690662021519155706e-02
7.139459076046308916e-02
6.888687423632265661e-02
1.039616584039032426e-01
7.929575888783141346e-02
9.769851723546801869e-02
5.266534738030054230e-02
7.187703080521787302e-02
5.285270536727877666e-02
6.465786867987152742e-02
6.041158473733670292e-02
8.127189167081352861e-02
7.618121248869927364e-02
9.246812574924254124e-02
6.401457564052764893e-02
7.670837453093468095e-02
5.993437714628182394e-02
7.780391754939992854e-02
6.086411543063247054e-02
7.811078001785831670e-02
5.655152407671671516e-02
7.448397478620696899e-02
6.262482902889936198e-02
8.517199368574444873e-02
7.109932929982153149e-02
8.132752493418012041e-02
5.732348716178022052e-02
7.390734632920908931e-02
5.662377493248391819e-02
7.580758981516129424e-02
5.876014250028516878e-02
7.929607600011569224e-02
5.680900448475757758e-02
7.226900144370146384e-02
5.358334688850622390e-02
7.982329492428737183e-02
5.484631375151215876e-02
7.333080970093407147e-02
4.872155241723970243e-02
6.185063707014237799e-02
5.482558927531890058e-02
7.149455097082288435e-02
7.328772083173075436e-02
8.886802065112917037e-02
7.340983595154283725e-02
7.280721247695311205e-02
5.033670995413538907e-02
5.041153366796465723e-02
4.420923348827044547e-02
6.489731790700341285e-02
6.180886822280159953e-02
9.019925953492133330e-02
6.141430583860033737e-02
7.720804326238317472e-02
5.076597745188327765e-02
6.611693694743223104e-02
4.512633823305235020e-02
6.242904882661674121e-02
5.495279752415735408e-02
7.270598593530026854e-02
5.783705262489193671e-02
8.392329545453371120e-02
6.113743033350553524e-02
7.812762256035205022e-02
5.651882039743009317e-02
7.157619668515299849e-02
6.821507482506478093e-02
7.999833423307051161e-02
6.189772310570521019e-02
6.334324187421692953e-02
4.821031730078612076e-02
6.357053622993666386e-02
5.582755739861423872e-02
8.844295309663519067e-02
7.231346364088092615e-02
8.674436515236384759e-02
5.297025273309757115e-02
6.170886155176775328e-02
4.635080402791447868e-02
5.676031825513062207e-02
5.404144382841401945e-02
6.407019624186707785e-02
6.355286926782302559e-02
8.071062589076963278e-02
6.875250036938035381e-02
7.285963926465766072e-02
5.861572807108930000e-02
7.355102593256994392e-02
5.954289000584231384e-02
7.635139133668772393e-02
5.951715661729813089e-02
7.529682577523014175e-02
4.933708767596013678e-02
7.085905965064051570e-02
5.155408322751448003e-02
5.895907043985037371e-02
4.296094108195826905e-02
6.170401299154740227e-02
4.930421943031344095e-02
7.019130872093080897e-02
4.938683108158819363e-02
5.589054278505510565e-02
3.983331361296130885e-02
4.822468285610821692e-02
4.804879287443042379e-02
6.535406867156638711e-02
6.747689451586691423e-02
8.260026909589375521e-02
6.658500915944536025e-02
7.127486701618086784e-02
4.704068377209276453e-02
4.985671504829442685e-02
4.513959369557483253e-02
6.174265505700439471e-02
4.900082089292420034e-02
6.003633334720821779e-02
3.878066343907882185e-02
5.826658862839554504e-02
5.087163794545063178e-02
6.803965391720454003e-02
5.217930053710810590e-02
6.959549917023589993e-02
5.766307692505331234e-02
6.875646585164978120e-02
6.479640418558420267e-02
7.095557752884655567e-02
6.044979156814355575e-02
6.876851666955316467e-02
6.361813529928378452e-02
7.593390387587496682e-02
7.055665712455372329e-02
7.492550836132264025e-02
4.986927575441301580e-02
5.331761524518620343e-02
4.489731894922337208e-02
5.703685958264721051e-02
4.924267743560053340e-02
6.236432854764322603e-02
4.891508703174815564e-02
5.785295168286044148e-02
4.455516240085734964e-02
6.284765691933248688e-02
5.473395273531418692e-02
6.655177831487833762e-02
4.826764533497025084e-02
6.333449310819308509e-02
4.151725974963360599e-02
6.315160248038749480e-02
4.167704232616174093e-02
5.842259363547114975e-02
3.937802289672609479e-02
5.774483845297323503e-02
3.653814139662075328e-02
5.341694741955154563e-02
3.667456537807796402e-02
5.755756412849859921e-02
4.688414842024136303e-02
6.473365336215496091e-02
4.893476999443036046e-02
6.210743845613685837e-02
4.941817679258522777e-02
5.988345545220148669e-02
5.089433165301825157e-02
6.652208701514035483e-02
6.004985109910481594e-02
7.454118520966536432e-02
6.181012636982401165e-02
6.574382030274959765e-02
5.337038448800291573e-02
6.547618750885961236e-02
5.113998349323829740e-02
7.301883337766612581e-02
5.216632529083300301e-02
6.744032285291283457e-02
3.972620823935708173e-02
5.484195381263550634e-02
4.150517826375024755e-02
5.880580122014544137e-02
4.916632354055572307e-02
6.240405041565174477e-02
4.653028306875493791e-02
6.157693164579466916e-02
5.099721523090537667e-02
6.300148345037094588e-02
5.531463831402518710e-02
5.372576725579104873e-02
4.316753766151242011e-02
4.436543760393782398e-02
4.277877371523471778e-02
6.189120401688472800e-02
4.978040729783466539e-02
6.987518504541355424e-02
4.700140747270348252e-02
6.103760332924058896e-02
4.257587565815078995e-02
5.343332505787785208e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Loss.csv <==
3.424452590942382812e+01,4.195257186889648438e+00,3.004926872253417969e+01,0.000000000000000000e+00
-1.275920181274414062e+02,1.065764522552490234e+01,5.297052001953125000e+01,-1.912201843261718750e+02
-2.463026428222656250e+01,2.709287881851196289e+00,1.718095588684082031e+01,-4.452050781250000000e+01
-1.996389007568359375e+01,2.200357437133789062e+00,1.141367244720458984e+01,-3.357791900634765625e+01
-1.184940910339355469e+01,8.859733343124389648e-01,4.243237972259521484e+00,-1.697862052917480469e+01
-1.016455531120300293e+00,4.451182484626770020e-01,8.875029683113098145e-01,-2.349076747894287109e+00
4.427984654903411865e-01,2.096441239118576050e-01,1.183598563075065613e-01,1.147944852709770203e-01
-1.727779150009155273e+00,1.545040607452392578e-01,4.075135886669158936e-01,-2.289796829223632812e+00
-6.945793032646179199e-01,2.477504462003707886e-01,5.582689046859741211e-01,-1.500598669052124023e+00
-3.713462948799133301e-01,2.075058072805404663e-01,6.618909239768981934e-01,-1.240743041038513184e+00
-1.148123741149902344e+00,4.159417748451232910e-01,1.383843541145324707e+00,-2.947909116744995117e+00
-2.878226280212402344e+00,4.713053703308105469e-01,2.858414649963378906e+00,-6.207946300506591797e+00
-4.458252906799316406e+00,1.291962146759033203e+00,4.370028972625732422e+00,-1.012024402618408203e+01
-7.480759620666503906e+00,1.307123064994812012e+00,8.328194618225097656e+00,-1.711607742309570312e+01
-1.155937767028808594e+01,1.336215138435363770e+00,4.624420642852783203e+00,-1.752001380920410156e+01
1.368206858634948730e+00,1.629138737916946411e-01,2.999388575553894043e-01,9.053541421890258789e-01
-1.246904134750366211e+00,2.975310981273651123e-01,1.496171474456787109e+00,-3.040606737136840820e+00
-1.015549302101135254e+00,3.648260831832885742e-01,3.240923881530761719e-01,-1.704467773437500000e+00
-2.250334978103637695e+00,2.345043718814849854e-01,5.629290342330932617e-01,-3.047768354415893555e+00
-1.084624290466308594e+00,3.157618641853332520e-01,6.082625389099121094e-01,-2.008648633956909180e+00
-1.141411662101745605e-01,1.560032963752746582e-01,4.870876371860504150e-01,-7.572321295738220215e-01
-3.634852170944213867e-01,3.215987086296081543e-01,4.093827903270721436e-01,-1.094466686248779297e+00
-7.353187799453735352e-01,1.827047318220138550e-01,8.721739053726196289e-01,-1.790197372436523438e+00
-1.174626350402832031e+00,6.629166007041931152e-01,1.051394343376159668e+00,-2.888937234878540039e+00
-5.395942330360412598e-01,1.635483950376510620e-01,3.845431804656982422e-01,-1.087685823440551758e+00
-4.441672563552856445e-01,3.658789992332458496e-01,6.813740730285644531e-01,-1.491420388221740723e+00
-8.220340013504028320e-01,2.338380962610244751e-01,9.891172647476196289e-01,-2.044989347457885742e+00
-9.870822429656982422e-01,2.902137637138366699e-01,4.374596178531646729e-01,-1.714755654335021973e+00
-4.309750199317932129e-01,1.559316068887710571e-01,2.820981144905090332e-01,-8.690047264099121094e-01
-3.169333934783935547e-01,1.092182919383049011e-01,4.250705242156982422e-01,-8.512222170829772949e-01
-6.018062829971313477e-01,2.963018417358398438e-01,8.096043467521667480e-01,-1.707712531089782715e+00
-1.526067972183227539e+00,2.056721001863479614e-01,1.390168070793151855e+00,-3.121908187866210938e+00
-1.278717041015625000e+00,5.022694468498229980e-01,8.742815256118774414e-01,-2.655267953872680664e+00
-8.022076487541198730e-01,2.285391241312026978e-01,5.738391280174255371e-01,-1.604585886001586914e+00
-6.126103401184082031e-01,2.984235584735870361e-01,5.575333237648010254e-01,-1.468567252159118652e+00
-6.275679469108581543e-01,2.541681528091430664e-01,7.349039912223815918e-01,-1.616640090942382812e+00
-9.627709388732910156e-01,3.985005617141723633e-01,1.220663666725158691e+00,-2.581935167312622070e+00
-2.084804534912109375e+00,2.557683587074279785e-01,1.396137475967407227e+00,-3.736710309982299805e+00
-6.406388282775878906e-01,3.180748820304870605e-01,1.761453598737716675e-01,-1.134859085083007812e+00
-3.163919448852539062e-01,2.018873393535614014e-01,2.899129688739776611e-01,-8.081922531127929688e-01
-2.444635033607482910e-01,1.451452076435089111e-01,2.793180048465728760e-01,-6.689267158508300781e-01
-4.075162410736083984e-01,9.582690894603729248e-02,3.386258780956268311e-01,-8.419690132141113281e-01
-2.929177284240722656e-01,2.333344817161560059e-01,1.872391551733016968e-01,-7.134913802146911621e-01
-2.970505654811859131e-01,8.666975051164627075e-02,2.048191130161285400e-01,-5.885394215583801270e-01
-2.558980286121368408e-01,2.644124627113342285e-01,1.875295937061309814e-01,-7.078400850296020508e-01
-3.003410100936889648e-01,9.900087863206863403e-02,3.217231035232543945e-01,-7.210649847984313965e-01
-6.635868549346923828e-01,2.141389846801757812e-01,7.151687145233154297e-01,-1.592894554138183594e+00
-1.188509941101074219e+00,2.713980674743652344e-01,1.347451448440551758e+00,-2.807359457015991211e+00
-1.190738916397094727e+00,3.224723041057586670e-01,4.975479245185852051e-01,-2.010759115219116211e+00
-2.787664234638214111e-01,1.658787131309509277e-01,3.067049682140350342e-01,-7.513501048088073730e-01
-6.586129069328308105e-01,1.232422143220901489e-01,6.791099309921264648e-01,-1.460965037345886230e+00
-6.708996295928955078e-01,7.440302520990371704e-02,1.478115767240524292e-01,-8.931142687797546387e-01
-2.018243819475173950e-01,6.507402658462524414e-02,1.497762054204940796e-01,-4.166746139526367188e-01
-1.036111414432525635e-01,8.078105002641677856e-02,1.251453161239624023e-01,-3.095375001430511475e-01
-4.423137009143829346e-01,7.607754319906234741e-02,2.586072087287902832e-01,-7.769984602928161621e-01
-3.837483525276184082e-01,9.909275919198989868e-02,3.422851860523223877e-01,-8.251262903213500977e-01
-5.025689601898193359e-01,4.827656596899032593e-02,3.127208650112152100e-01,-8.635663986206054688e-01
-1.959236562252044678e-01,8.469383418560028076e-02,2.347037047147750854e-01,-5.153211951255798340e-01
-3.258321583271026611e-01,1.003764346241950989e-01,2.759726345539093018e-01,-7.021812200546264648e-01
-3.570994138717651367e-01,1.061376035213470459e-01,2.892021834850311279e-01,-7.524392008781433105e-01
-3.272473812103271484e-01,6.213510036468505859e-02,2.013624161481857300e-01,-5.907449126243591309e-01
-1.401691436767578125e-01,7.412472367286682129e-02,6.993439048528671265e-02,-2.842282652854919434e-01
-6.084531545639038086e-03,3.282253816723823547e-02,1.645221002399921417e-02,-5.535928159952163696e-02
-8.894675970077514648e-02,3.846839815378189087e-02,3.792106360197067261e-02,-1.653362214565277100e-01
-4.902973771095275879e-02,4.276294261217117310e-02,5.666453763842582703e-02,-1.484572142362594604e-01
-7.116241753101348877e-02,4.079271107912063599e-02,1.117693558335304260e-01,-2.237244844436645508e-01
-1.948112547397613525e-01,5.745014548301696777e-02,1.568913459777832031e-01,-4.091527462005615234e-01
-1.394450366497039795e-01,7.467426359653472900e-02,2.198849171400070190e-01,-4.340042173862457275e-01
-2.937833964824676514e-01,7.354805618524551392e-02,1.689814776182174683e-01,-5.363129377365112305e-01
-2.249028384685516357e-01,3.427726402878761292e-02,1.002291440963745117e-01,-3.594092428684234619e-01
-1.742330640554428101e-01,4.234978929162025452e-02,1.021685153245925903e-01,-3.187513649463653564e-01
-1.663352400064468384e-01,2.987373806536197662e-02,1.103956475853919983e-01,-3.066046237945556641e-01
-1.337920278310775757e-01,4.690964892506599426e-02,1.019238457083702087e-01,-2.826255261898040771e-01
-1.553601622581481934e-01,2.842607162892818451e-02,1.801183670759201050e-01,-3.639045953750610352e-01
-3.041138350963592529e-01,5.758621543645858765e-02,1.824022084474563599e-01,-5.441022515296936035e-01
-1.572908759117126465e-01,7.945291697978973389e-02,2.082140296697616577e-01,-4.449578225612640381e-01
-2.672043740749359131e-01,7.972723990678787231e-02,2.435307055711746216e-01,-5.904623270034790039e-01
-1.171435713768005371e-01,9.470825642347335815e-02,9.294787049293518066e-02,-3.047997057437896729e-01
-8.721090853214263916e-04,2.603122591972351074e-02,3.611142560839653015e-02,-6.301476061344146729e-02
-4.744238406419754028e-02,2.945525757968425751e-02,4.166439175605773926e-02,-1.185620352625846863e-01
-4.496642574667930603e-02,1.485681068152189255e-02,3.254139423370361328e-02,-9.236463159322738647e-02
-4.627838358283042908e-02,2.130385115742683411e-02,3.680743277072906494e-02,-1.043896675109863281e-01
-4.721907526254653931e-02,1.098806597292423248e-02,5.453303456306457520e-02,-1.127401739358901978e-01
-6.208477169275283813e-02,3.177441656589508057e-02,8.845023065805435181e-02,-1.823094189167022705e-01
-1.216192841529846191e-01,2.404605597257614136e-02,1.560010910034179688e-01,-3.016664385795593262e-01
-2.038016021251678467e-01,4.893004894256591797e-02,1.177718564867973328e-01,-3.705035150051116943e-01
-4.972364753484725952e-02,2.175754494965076447e-02,3.550838306546211243e-02,-1.069895774126052856e-01
-2.272434532642364502e-02,2.787016890943050385e-02,2.098899707198143005e-02,-7.158350944519042969e-02
-4.100035876035690308e-03,2.278480306267738342e-02,9.988515637814998627e-03,-3.687335550785064697e-02
6.540594622492790222e-03,1.879636384546756744e-02,8.480334654450416565e-03,-2.073610387742519379e-02
8.374106138944625854e-03,2.155118808150291443e-02,9.105158038437366486e-03,-2.228223904967308044e-02
5.381381139159202576e-03,1.499887555837631226e-02,7.141238544136285782e-03,-1.675873249769210815e-02
-1.613973453640937805e-02,1.682706363499164581e-02,1.653296314179897308e-02,-4.949976131319999695e-02
-4.037006944417953491e-02,1.080746762454509735e-02,3.574706614017486572e-02,-8.692460507154464722e-02
-9.566508233547210693e-02,3.799924626946449280e-02,8.142443746328353882e-02,-2.150887697935104370e-01
-1.871470510959625244e-01,2.559243887662887573e-02,1.338353753089904785e-01,-3.465748727321624756e-01
-1.668462455272674561e-01,4.959312453866004944e-02,1.081019043922424316e-01,-3.245412707328796387e-01
-1.373276263475418091e-01,4.720035567879676819e-02,1.236631646752357483e-01,-3.081911504268646240e-01
-1.250538825988769531e-01,3.802561014890670776e-02,8.766110241413116455e-02,-2.507405877113342285e-01
-6.236962974071502686e-02,3.848261386156082153e-02,5.797848850488662720e-02,-1.588307321071624756e-01
-6.867129355669021606e-02,2.895923517644405365e-02,3.803070262074470520e-02,-1.356612294912338257e-01
-2.322940342128276825e-02,1.609564200043678284e-02,1.481259800493717194e-02,-5.413764342665672302e-02
-3.252785652875900269e-02,1.776514574885368347e-02,1.889983192086219788e-02,-6.919283419847488403e-02
-4.374590516090393066e-02,2.007236145436763763e-02,2.045148797333240509e-02,-8.426975458860397339e-02
-5.637787282466888428e-02,2.649870887398719788e-02,2.945671044290065765e-02,-1.123332902789115906e-01
-8.387091755867004395e-02,2.931640110909938812e-02,5.148055776953697205e-02,-1.646678745746612549e-01
-9.901085495948791504e-02,3.659088537096977234e-02,9.250058978796005249e-02,-2.281023263931274414e-01
-1.571396738290786743e-01,3.878313675522804260e-02,1.258204132318496704e-01,-3.217432200908660889e-01
-1.649886667728424072e-01,3.969626873731613159e-02,1.068990603089332581e-01,-3.115839958190917969e-01
-6.440195441246032715e-02,2.453476563096046448e-02,4.557318612933158875e-02,-1.345099061727523804e-01
-4.173632711172103882e-03,1.871722377836704254e-02,2.587662078440189362e-02,-4.876747727394104004e-02
-1.195923611521720886e-02,1.918670162558555603e-02,3.059680573642253876e-02,-6.174274161458015442e-02
-3.243091702461242676e-02,1.231122575700283051e-02,3.456737846136093140e-02,-7.930952310562133789e-02
-4.027306288480758667e-02,2.168209291994571686e-02,3.238683193922042847e-02,-9.434198588132858276e-02
-4.736739769577980042e-02,1.595434546470642090e-02,3.291334584355354309e-02,-9.623508900403976440e-02
-3.297638148069381714e-02,1.764923520386219025e-02,4.014510661363601685e-02,-9.077072143554687500e-02
-4.670180380344390869e-02,2.366412617266178131e-02,5.578948929905891418e-02,-1.261554211378097534e-01
-7.539331167936325073e-02,2.436047978699207306e-02,8.472644537687301636e-02,-1.844802349805831909e-01
-1.014143005013465881e-01,2.629882097244262695e-02,6.368278712034225464e-02,-1.913959085941314697e-01
-3.081055730581283569e-02,1.905127055943012238e-02,4.042969271540641785e-02,-9.029152244329452515e-02
-4.404415935277938843e-02,1.676003076136112213e-02,3.584462031722068787e-02,-9.664881229400634766e-02
-2.613797783851623535e-02,1.534316968172788620e-02,3.698536381125450134e-02,-7.846651226282119751e-02
-4.248585551977157593e-02,1.619828119874000549e-02,4.269432649016380310e-02,-1.013784632086753845e-01
-3.282144665718078613e-02,1.689789071679115295e-02,2.774681709706783295e-02,-7.746615260839462280e-02
-1.450737938284873962e-02,1.982959732413291931e-02,2.165327221155166626e-02,-5.599024891853332520e-02
-2.063961699604988098e-02,1.310492679476737976e-02,2.083655260503292084e-02,-5.458109453320503235e-02
-2.272672951221466064e-02,2.032247930765151978e-02,2.484095841646194458e-02,-6.789016723632812500e-02
-4.194171354174613953e-02,1.547364518046379089e-02,3.545711189508438110e-02,-9.287247061729431152e-02
-5.280768871307373047e-02,2.330071106553077698e-02,4.225670173764228821e-02,-1.183651015162467957e-01
-6.155690550804138184e-02,1.422842126339673996e-02,5.225675925612449646e-02,-1.280420869588851929e-01
-6.264284998178482056e-02,2.693040296435356140e-02,3.928792104125022888e-02,-1.288611739873886108e-01
-3.459618613123893738e-02,1.530872285366058350e-02,3.044642880558967590e-02,-8.035133779048919678e-02
-3.792062774300575256e-02,1.974238455295562744e-02,3.615048155188560486e-02,-9.381349384784698486e-02
-5.159470438957214355e-02,2.678290754556655884e-02,4.225960373878479004e-02,-1.206372156739234924e-01
-4.106733947992324829e-02,2.321908436715602875e-02,3.774899244308471680e-02,-1.020354181528091431e-01
-3.791566193103790283e-02,2.652719989418983459e-02,3.381121531128883362e-02,-9.825407713651657104e-02
-3.246764093637466431e-02,1.656821556389331818e-02,3.763393312692642212e-02,-8.666978776454925537e-02
-4.951129853725433350e-02,2.825181744992733002e-02,4.294453188776969910e-02,-1.207076460123062134e-01
-4.708115756511688232e-02,2.022707834839820862e-02,4.340130463242530823e-02,-1.107095405459403992e-01
-4.666819423437118530e-02,2.398149855434894562e-02,3.058199957013130188e-02,-1.012316942214965820e-01
-2.065452188253402710e-02,1.363453827798366547e-02,2.571421675384044647e-02,-6.000327691435813904e-02
-2.372132986783981323e-02,2.165984362363815308e-02,2.348646707832813263e-02,-6.886763870716094971e-02
-1.772942766547203064e-02,1.163211558014154434e-02,2.404800243675708771e-02,-5.340954661369323730e-02
-2.346583455801010132e-02,1.873812824487686157e-02,2.363693900406360626e-02,-6.584089994430541992e-02
-1.916925981640815735e-02,9.433527477085590363e-03,2.742000482976436615e-02,-5.602279305458068848e-02
-3.228262066841125488e-02,2.111194096505641937e-02,3.013779222965240479e-02,-8.353235572576522827e-02
-2.811441197991371155e-02,1.136722136288881302e-02,3.298802673816680908e-02,-7.246965914964675903e-02
-3.749948740005493164e-02,2.136964909732341766e-02,3.487486392259597778e-02,-9.374400228261947632e-02
-4.048258811235427856e-02,1.405362691730260849e-02,4.201862215995788574e-02,-9.655483812093734741e-02
-5.318072438240051270e-02,2.002574689686298370e-02,3.814384341239929199e-02,-1.113503128290176392e-01
-2.965629845857620239e-02,1.489729527384042740e-02,3.158481419086456299e-02,-7.613840699195861816e-02
-3.552507609128952026e-02,1.726242341101169586e-02,3.085270337760448456e-02,-8.364020287990570068e-02
-3.148512542247772217e-02,1.285500265657901764e-02,2.390587143599987030e-02,-6.824599951505661011e-02
-2.042067795991897583e-02,1.516319159418344498e-02,2.977790497243404388e-02,-6.536177545785903931e-02
-5.037463456392288208e-02,1.443505100905895233e-02,5.103272944688796997e-02,-1.158424168825149536e-01
-6.565660983324050903e-02,1.863909885287284851e-02,4.324361309409141541e-02,-1.275393217802047729e-01
-3.500956296920776367e-02,1.726087741553783417e-02,3.649711236357688904e-02,-8.876755088567733765e-02
-3.266742825508117676e-02,1.905980519950389862e-02,2.880612947046756744e-02,-8.053336292505264282e-02
-2.266301587224006653e-02,1.314446981996297836e-02,2.406519651412963867e-02,-5.987268313765525818e-02
-3.389954566955566406e-02,1.300007291138172150e-02,3.159420564770698547e-02,-7.849382609128952026e-02
-3.639156371355056763e-02,1.592664420604705811e-02,3.984331339597702026e-02,-9.216152131557464600e-02
-4.274357482790946960e-02,2.253133803606033325e-02,3.507105633616447449e-02,-1.003459692001342773e-01
-2.283509820699691772e-02,1.881284825503826141e-02,2.934159338474273682e-02,-7.098954170942306519e-02
-3.430523723363876343e-02,1.392177119851112366e-02,3.013217262923717499e-02,-7.835917919874191284e-02
-2.790291607379913330e-02,1.620056107640266418e-02,2.317490056157112122e-02,-6.727837771177291870e-02
-1.769318804144859314e-02,1.323523372411727905e-02,1.920027285814285278e-02,-5.012869462370872498e-02
-1.932503655552864075e-02,1.592725515365600586e-02,2.559877000749111176e-02,-6.085106357932090759e-02
-3.301668167114257812e-02,1.490822620689868927e-02,3.053389489650726318e-02,-7.845880091190338135e-02
-3.215658664703369141e-02,1.473148632794618607e-02,2.812551334500312805e-02,-7.501358538866043091e-02
-2.889423072338104248e-02,1.072486117482185364e-02,2.644743397831916809e-02,-6.606652587652206421e-02
-2.727462351322174072e-02,1.295266672968864441e-02,1.958112232387065887e-02,-5.980841070413589478e-02
-1.250106655061244965e-02,7.990408688783645630e-03,1.176700182259082794e-02,-3.225847706198692322e-02
-8.875332772731781006e-03,1.024733390659093857e-02,1.095999404788017273e-02,-3.008266165852546692e-02
-9.587375447154045105e-03,5.968026816844940186e-03,1.688825525343418121e-02,-3.244365751743316650e-02
-2.423021197319030762e-02,1.330947037786245346e-02,2.580476738512516022e-02,-6.334444880485534668e-02
-2.792014926671981812e-02,5.996449850499629974e-03,2.817035093903541565e-02,-6.208695098757743835e-02
-2.601412869989871979e-02,1.405494660139083862e-02,1.680761389434337616e-02,-5.687668919563293457e-02
-6.283082067966461182e-03,6.010196171700954437e-03,1.107339747250080109e-02,-2.336667478084564209e-02
-9.098473936319351196e-03,8.505281992256641388e-03,1.132333464920520782e-02,-2.892709150910377502e-02
-8.718753233551979065e-03,6.166690029203891754e-03,1.431801356375217438e-02,-2.920345775783061981e-02
-1.891755312681198120e-02,1.026160363107919693e-02,1.875605806708335876e-02,-4.793521389365196228e-02
-1.946329697966575623e-02,6.440552882850170135e-03,2.744422294199466705e-02,-5.334807187318801880e-02
-4.234568774700164795e-02,1.296601071953773499e-02,3.787964209914207458e-02,-9.319134056568145752e-02
-5.147172510623931885e-02,1.100512314587831497e-02,5.747572332620620728e-02,-1.199525743722915649e-01
-7.270377874374389648e-02,1.768926531076431274e-02,4.130834713578224182e-02,-1.317013949155807495e-01
-2.911147475242614746e-02,8.150793612003326416e-03,2.822543121874332428e-02,-6.548769772052764893e-02
-3.161302208900451660e-02,1.234662625938653946e-02,2.209242247045040131e-02,-6.605207175016403198e-02
-1.985870487987995148e-02,6.028507370501756668e-03,2.367359213531017303e-02,-4.956080392003059387e-02
-3.951903805136680603e-02,1.070117577910423279e-02,3.334340453147888184e-02,-8.356361836194992065e-02
-4.057377576828002930e-02,7.739911321550607681e-03,2.981521002948284149e-02,-7.812889665365219116e-02
-2.503821253776550293e-02,1.298727840185165405e-02,2.230171300470829010e-02,-6.032720208168029785e-02
-2.259776368737220764e-02,8.056814782321453094e-03,2.142019942402839661e-02,-5.207477882504463196e-02
-1.798270270228385925e-02,1.403574272990226746e-02,2.041769586503505707e-02,-5.243613943457603455e-02
-2.207196503877639771e-02,7.844652049243450165e-03,2.454101853072643280e-02,-5.445763468742370605e-02
-3.418099135160446167e-02,1.670377142727375031e-02,3.838990628719329834e-02,-8.927466720342636108e-02
-5.619224160909652710e-02,1.335031725466251373e-02,4.727455601096153259e-02,-1.168171167373657227e-01
-5.056269466876983643e-02,1.756679080426692963e-02,4.069732502102851868e-02,-1.088268086314201355e-01
-4.336189106106758118e-02,1.647992432117462158e-02,3.262399509549140930e-02,-9.246581047773361206e-02
-3.057950735092163086e-02,8.765463717281818390e-03,2.917886152863502502e-02,-6.852383166551589966e-02
-3.771990165114402771e-02,1.356810890138149261e-02,2.844624780118465424e-02,-7.973425835371017456e-02
-3.175965696573257446e-02,6.489381659775972366e-03,3.488090634346008301e-02,-7.312994450330734253e-02
-4.606090486049652100e-02,1.168041303753852844e-02,2.743995748460292816e-02,-8.518127351999282837e-02
-2.798538655042648315e-02,9.572496637701988220e-03,3.138334676623344421e-02,-6.894122809171676636e-02
-4.221728816628456116e-02,1.363988127559423447e-02,2.866006456315517426e-02,-8.451723307371139526e-02
-2.572775632143020630e-02,7.902531884610652924e-03,2.421153150498867035e-02,-5.784181877970695496e-02
-2.553888224065303802e-02,1.211823709309101105e-02,1.906352490186691284e-02,-5.672064423561096191e-02
-1.259631477296352386e-02,5.968699231743812561e-03,1.437245309352874756e-02,-3.293746709823608398e-02
-1.420481875538825989e-02,8.758705109357833862e-03,1.421376038342714310e-02,-3.717728331685066223e-02
-1.552425883710384369e-02,7.499055471271276474e-03,1.762241497635841370e-02,-4.064572975039482117e-02
-2.322714030742645264e-02,1.069150585681200027e-02,2.755767479538917542e-02,-6.147632002830505371e-02
-4.148798808455467224e-02,1.028780173510313034e-02,3.675997257232666016e-02,-8.853576332330703735e-02
-4.198988899588584900e-02,1.317287329584360123e-02,3.050612844526767731e-02,-8.566889166831970215e-02
-2.713583037257194519e-02,1.067094877362251282e-02,2.083669416606426239e-02,-5.864347144961357117e-02
-1.974652521312236786e-02,7.560919504612684250e-03,1.680358685553073883e-02,-4.411103203892707825e-02
-1.647619530558586121e-02,7.040623109787702560e-03,1.110891345888376236e-02,-3.462573140859603882e-02
-1.041010208427906036e-02,5.428739823400974274e-03,1.105249952524900436e-02,-2.689134143292903900e-02
-1.866893284022808075e-02,7.651373744010925293e-03,1.682154648005962372e-02,-4.314185306429862976e-02
-2.738092094659805298e-02,8.485426194965839386e-03,2.707972563803195953e-02,-6.294607371091842651e-02
-4.330202192068099976e-02,9.485791437327861786e-03,3.519547358155250549e-02,-8.798328787088394165e-02
-4.117356985807418823e-02,1.157455146312713623e-02,3.239127993583679199e-02,-8.513940125703811646e-02
-3.785306960344314575e-02,1.243225671350955963e-02,2.205366455018520355e-02,-7.233899086713790894e-02
-2.307860925793647766e-02,6.051781121641397476e-03,1.602626033127307892e-02,-4.515665024518966675e-02
-2.118046768009662628e-02,6.513049360364675522e-03,1.345970481634140015e-02,-4.115322232246398926e-02
-1.249820925295352936e-02,5.261114332824945450e-03,8.279689587652683258e-03,-2.603901363909244537e-02
-1.172113046050071716e-02,4.604912362992763519e-03,9.008121676743030548e-03,-2.533416450023651123e-02
-1.108347997069358826e-02,4.538733977824449539e-03,1.095013227313756943e-02,-2.657234668731689453e-02
-2.084803953766822815e-02,8.271408267319202423e-03,2.433162368834018707e-02,-5.345107242465019226e-02
-4.398290812969207764e-02,6.626484449952840805e-03,3.785583004355430603e-02,-8.846522122621536255e-02
-5.133616924285888672e-02,1.704136468470096588e-02,3.873251006007194519e-02,-1.071100458502769470e-01
-4.300225526094436646e-02,6.500185001641511917e-03,3.726929426193237305e-02,-8.677173405885696411e-02
-4.002662748098373413e-02,1.241033151745796204e-02,1.714356057345867157e-02,-6.958051770925521851e-02
-4.350678063929080963e-03,2.781269839033484459e-03,4.804518073797225952e-03,-1.193646620959043503e-02
-5.624992772936820984e-03,4.959566984325647354e-03,5.596996750682592392e-03,-1.618155650794506073e-02
-6.811799481511116028e-03,4.924245644360780716e-03,8.530829101800918579e-03,-2.026687376201152802e-02
-1.305670477449893951e-02,6.757073104381561279e-03,1.594976149499416351e-02,-3.576353937387466431e-02
-2.459842711687088013e-02,6.501324474811553955e-03,2.766855619847774506e-02,-5.876830965280532837e-02
-4.444256424903869629e-02,1.243912149220705032e-02,3.001659549772739410e-02,-8.689828217029571533e-02
-3.333186358213424683e-02,6.406330503523349762e-03,2.846557460725307465e-02,-6.820376962423324585e-02
-3.612696379423141479e-02,9.719435125589370728e-03,2.175482548773288727e-02,-6.760122627019882202e-02
-1.587791927158832550e-02,4.360669292509555817e-03,1.513739395886659622e-02,-3.537598252296447754e-02
-1.754474081099033356e-02,4.543112590909004211e-03,8.872868493199348450e-03,-3.096072189509868622e-02
-1.709186471998691559e-03,2.768750768154859543e-03,3.816955490037798882e-03,-8.294892497360706329e-03
-5.944684147834777832e-03,3.583366516977548599e-03,7.479564752429723740e-03,-1.700761541724205017e-02
-1.020286791026592255e-02,5.275945179164409637e-03,1.332848239690065384e-02,-2.880729548633098602e-02
-2.187091484665870667e-02,7.714204024523496628e-03,2.414784394204616547e-02,-5.373296141624450684e-02
-3.895204886794090271e-02,9.530729614198207855e-03,4.184656962752342224e-02,-9.032934904098510742e-02
-6.071884930133819580e-02,1.136015169322490692e-02,3.419606015086174011e-02,-1.062750592827796936e-01
-1.909553073346614838e-02,6.697214674204587936e-03,1.604857854545116425e-02,-4.184132441878318787e-02
-2.229638397693634033e-02,8.327725343406200409e-03,1.893575489521026611e-02,-4.955986514687538147e-02
-1.646104827523231506e-02,5.143512971699237823e-03,1.644683443009853363e-02,-3.805139660835266113e-02
-2.088654786348342896e-02,8.521027863025665283e-03,2.585786953568458557e-02,-5.526544526219367981e-02
-4.034385457634925842e-02,8.365306071937084198e-03,4.478882253170013428e-02,-9.349798411130905151e-02
-6.810391694307327271e-02,1.695181243121623993e-02,4.577780887484550476e-02,-1.308335363864898682e-01
-4.246572405099868774e-02,6.853314116597175598e-03,3.148880228400230408e-02,-8.080784231424331665e-02
-3.073514997959136963e-02,9.501344524323940277e-03,1.826994493603706360e-02,-5.850644037127494812e-02
-1.252982858568429947e-02,4.402157850563526154e-03,1.089936494827270508e-02,-2.783135138452053070e-02
-1.165595091879367828e-02,6.267903838306665421e-03,1.037448458373546600e-02,-2.829833887517452240e-02
-1.494999229907989502e-02,4.807722754776477814e-03,1.453094091266393661e-02,-3.428865596652030945e-02
-2.001982927322387695e-02,8.255816064774990082e-03,2.035621367394924164e-02,-4.863185808062553406e-02
-3.148781880736351013e-02,5.827042739838361740e-03,2.737809717655181885e-02,-6.469295918941497803e-02
-3.183386102318763733e-02,1.242210436612367630e-02,2.681920491158962250e-02,-7.107517123222351074e-02
-2.888022363185882568e-02,7.276214193552732468e-03,3.070136904716491699e-02,-6.685780733823776245e-02
-4.163834080100059509e-02,1.421943120658397675e-02,3.094759397208690643e-02,-8.680536597967147827e-02
-3.322328627109527588e-02,6.728522013872861862e-03,3.247638046741485596e-02,-7.242818921804428101e-02
-4.324838146567344666e-02,1.223628874868154526e-02,2.854392305016517639e-02,-8.402859419584274292e-02
-2.586829848587512970e-02,5.338881630450487137e-03,2.104469574987888336e-02,-5.225187540054321289e-02
-2.306517772376537323e-02,9.533962234854698181e-03,1.770692318677902222e-02,-5.030606314539909363e-02
-1.880386471748352051e-02,5.759226623922586441e-03,1.787984184920787811e-02,-4.244293272495269775e-02
-2.232223376631736755e-02,1.057602278888225555e-02,2.175661921501159668e-02,-5.465487763285636902e-02
-2.679557353258132935e-02,8.520887233316898346e-03,2.716859057545661926e-02,-6.248505041003227234e-02
-3.351603820919990540e-02,1.310807932168245316e-02,2.649602293968200684e-02,-7.312013953924179077e-02
-2.342588454484939575e-02,7.970464415848255157e-03,2.058500610291957855e-02,-5.198135599493980408e-02
-1.938750967383384705e-02,1.167662907391786575e-02,1.825546287000179291e-02,-4.931960254907608032e-02
-1.959091611206531525e-02,5.754607263952493668e-03,1.879033073782920837e-02,-4.413585364818572998e-02
-2.112893760204315186e-02,9.299885481595993042e-03,1.749671250581741333e-02,-4.792553558945655823e-02
-1.845273375511169434e-02,6.094931624829769135e-03,2.046206407248973846e-02,-4.500972852110862732e-02
-2.863900735974311829e-02,9.611069224774837494e-03,2.233063243329524994e-02,-6.058070808649063110e-02
-2.349864691495895386e-02,6.960952654480934143e-03,2.035273425281047821e-02,-5.081233382225036621e-02
-2.152387797832489014e-02,8.257829584181308746e-03,1.703119464218616486e-02,-4.681290313601493835e-02
-1.551325805485248566e-02,4.328611306846141815e-03,1.210545655339956284e-02,-3.194732591509819031e-02
-1.409024000167846680e-02,5.857932381331920624e-03,1.329330354928970337e-02,-3.324147686362266541e-02
-1.710398867726325989e-02,4.969265777617692947e-03,1.729799434542655945e-02,-3.937124833464622498e-02
-2.345111593604087830e-02,9.335604496300220490e-03,2.156507410109043121e-02,-5.435179546475410461e-02
-2.784496918320655823e-02,6.492910906672477722e-03,2.723038755357265472e-02,-6.156826764345169067e-02
-3.586851432919502258e-02,1.198235619813203812e-02,2.449686080217361450e-02,-7.234773039817810059e-02
-2.261779084801673889e-02,5.072648636996746063e-03,2.081170305609703064e-02,-4.850214347243309021e-02
-2.725275605916976929e-02,1.133560668677091599e-02,2.228423207998275757e-02,-6.087259575724601746e-02
-2.746089175343513489e-02,5.749718286097049713e-03,2.636984549462795258e-02,-5.958045646548271179e-02
-3.643350303173065186e-02,1.197494566440582275e-02,2.460201829671859741e-02,-7.301046699285507202e-02
-2.128408104181289673e-02,5.066664889454841614e-03,1.811697147786617279e-02,-4.446771740913391113e-02
-2.177973464131355286e-02,7.578077726066112518e-03,1.570226438343524933e-02,-4.506007581949234009e-02
-1.758502051234245300e-02,4.744446836411952972e-03,1.570600271224975586e-02,-3.803547099232673645e-02
-1.908691413700580597e-02,7.023765239864587784e-03,1.531522255390882492e-02,-4.142590239644050598e-02
-1.699008047580718994e-02,5.831393413245677948e-03,1.616175286471843719e-02,-3.898322582244873047e-02
-1.982235535979270935e-02,7.763584144413471222e-03,1.611874997615814209e-02,-4.370468854904174805e-02
-1.777601614594459534e-02,4.917640704661607742e-03,1.696324720978736877e-02,-3.965690359473228455e-02
-2.132717147469520569e-02,8.898647502064704895e-03,1.898335106670856476e-02,-4.920917004346847534e-02
-2.364459261298179626e-02,6.205154117196798325e-03,2.376203425228595734e-02,-5.361178144812583923e-02
-3.152441978454589844e-02,1.101531367748975754e-02,2.372278645634651184e-02,-6.626252084970474243e-02
-2.459434047341346741e-02,6.647018250077962875e-03,2.418869547545909882e-02,-5.543005466461181641e-02
-3.042454272508621216e-02,9.812307544052600861e-03,2.554375864565372467e-02,-6.578060984611511230e-02
-2.810919657349586487e-02,9.039636701345443726e-03,2.209553122520446777e-02,-5.924436450004577637e-02
-1.838319003582000732e-02,7.131868973374366760e-03,1.158866565674543381e-02,-3.710372373461723328e-02
-8.661014959216117859e-03,2.942630555480718613e-03,8.339225314557552338e-03,-1.994287036359310150e-02
-9.912617504596710205e-03,4.491877276450395584e-03,9.477392770349979401e-03,-2.388188801705837250e-02
-1.177750341594219208e-02,3.995928447693586349e-03,1.309270132333040237e-02,-2.886613272130489349e-02
-1.680608280003070831e-02,6.279475986957550049e-03,1.648105494678020477e-02,-3.956661373376846313e-02
-2.235798910260200500e-02,5.264664068818092346e-03,2.567312680184841156e-02,-5.329577997326850891e-02
-3.653912991285324097e-02,1.281529478728771210e-02,2.997960522770881653e-02,-7.933402806520462036e-02
-3.550665453076362610e-02,7.027566898614168167e-03,3.231722488999366760e-02,-7.485144585371017456e-02
-3.879183158278465271e-02,1.155381742864847183e-02,2.215555682778358459e-02,-7.250120490789413452e-02
-1.503361575305461884e-02,3.363958559930324554e-03,1.392844598740339279e-02,-3.232602030038833618e-02
-1.505021564662456512e-02,6.695635151118040085e-03,9.855846874415874481e-03,-3.160169720649719238e-02
-7.123189046978950500e-03,3.658202243968844414e-03,8.373473770916461945e-03,-1.915486529469490051e-02
-1.075082551687955856e-02,5.459786392748355865e-03,9.779559448361396790e-03,-2.599017135798931122e-02
-1.115500926971435547e-02,4.495515488088130951e-03,1.414939668029546738e-02,-2.979992143809795380e-02
-2.102803438901901245e-02,8.057667873799800873e-03,1.904908940196037292e-02,-4.813479259610176086e-02
-2.284912765026092529e-02,6.770707201212644577e-03,2.536058798432350159e-02,-5.498042330145835876e-02
-3.535024449229240417e-02,1.029697991907596588e-02,2.386337704956531525e-02,-6.951060146093368530e-02
-1.933533698320388794e-02,4.880814347416162491e-03,1.662120036780834198e-02,-4.083735123276710510e-02
-2.073313668370246887e-02,7.325402460992336273e-03,1.633633486926555634e-02,-4.439487308263778687e-02
-1.691477000713348389e-02,4.231437575072050095e-03,1.698729768395423889e-02,-3.813350573182106018e-02
-2.345773950219154358e-02,7.824583910405635834e-03,1.870095729827880859e-02,-4.998328164219856262e-02
-2.081857994198799133e-02,4.372884519398212433e-03,1.860725693404674530e-02,-4.379872232675552368e-02
-2.207213826477527618e-02,7.873966358602046967e-03,1.527398359030485153e-02,-4.522008821368217468e-02
-1.384837925434112549e-02,3.816694021224975586e-03,1.441955845803022385e-02,-3.208463266491889954e-02
-1.852833665907382965e-02,7.030959706753492355e-03,1.576465182006359100e-02,-4.132394865155220032e-02
-1.788122951984405518e-02,4.664151463657617569e-03,1.827150769531726837e-02,-4.081688821315765381e-02
-2.271867915987968445e-02,8.684419095516204834e-03,1.939368620514869690e-02,-5.079678446054458618e-02
-2.127522602677345276e-02,5.735463462769985199e-03,1.932798512279987335e-02,-4.633867368102073669e-02
-2.194121479988098145e-02,7.920584641396999359e-03,1.568038202822208405e-02,-4.554218053817749023e-02
-1.392430067062377930e-02,3.999460022896528244e-03,1.434557884931564331e-02,-3.226934000849723816e-02
-1.776170358061790466e-02,6.846958771347999573e-03,1.269554998725652695e-02,-3.730421140789985657e-02
-1.237320341169834137e-02,3.916393965482711792e-03,1.272481679916381836e-02,-2.901441417634487152e-02
-1.557661406695842743e-02,7.101260125637054443e-03,1.355546899139881134e-02,-3.623334318399429321e-02
-1.562969386577606201e-02,4.144869744777679443e-03,1.505509763956069946e-02,-3.482966125011444092e-02
-1.731793396174907684e-02,7.876823656260967255e-03,1.353047322481870651e-02,-3.872523084282875061e-02
-1.304080151021480560e-02,3.805615240707993507e-03,1.303720660507678986e-02,-2.988362312316894531e-02
-1.588447578251361847e-02,6.750042084604501724e-03,1.393689960241317749e-02,-3.657141700387001038e-02
-1.574500091373920441e-02,3.266376210376620293e-03,1.767946593463420868e-02,-3.669084236025810242e-02
-2.584413066506385803e-02,8.025992661714553833e-03,1.888318359851837158e-02,-5.275330692529678345e-02
-1.852689124643802643e-02,3.226250410079956055e-03,1.836075447499752045e-02,-4.011389613151550293e-02
-2.131089568138122559e-02,6.991723552346229553e-03,1.325641106814146042e-02,-4.155902937054634094e-02
-1.001053117215633392e-02,2.932298462837934494e-03,1.092024799436330795e-02,-2.386307716369628906e-02
-1.223835721611976624e-02,4.836330655962228775e-03,1.067277323454618454e-02,-2.774746157228946686e-02
-1.068720966577529907e-02,3.535046707838773727e-03,1.247822400182485580e-02,-2.670047990977764130e-02
-1.704623922705650330e-02,6.215863861143589020e-03,1.655123569071292877e-02,-3.981333971023559570e-02
-2.144607529044151306e-02,6.281050387769937515e-03,2.417106740176677704e-02,-5.189819261431694031e-02
-3.439357504248619080e-02,9.268524125218391418e-03,2.553513087332248688e-02,-6.919723004102706909e-02
-2.526272833347320557e-02,6.487404461950063705e-03,2.043911628425121307e-02,-5.218924954533576965e-02
-1.858593337237834930e-02,6.545451004058122635e-03,1.081788633018732071e-02,-3.594927117228507996e-02
-4.270669072866439819e-03,3.669177880510687828e-03,4.677259828895330429e-03,-1.261710654944181442e-02
-5.086063407361507416e-03,3.632981330156326294e-03,5.675709806382656097e-03,-1.439475454390048981e-02
-7.645826786756515503e-03,2.679924247786402702e-03,8.885546587407588959e-03,-1.921129785478115082e-02
-1.251823827624320984e-02,5.514767020940780640e-03,1.324821263551712036e-02,-3.128121793270111084e-02
-1.920747756958007812e-02,4.470508545637130737e-03,1.997505500912666321e-02,-4.365304112434387207e-02
-2.722709625959396362e-02,9.850573725998401642e-03,1.996398344635963440e-02,-5.704165250062942505e-02
-1.903885789215564728e-02,4.319197032600641251e-03,1.928724721074104309e-02,-4.264530166983604431e-02
-2.534693852066993713e-02,7.574516348540782928e-03,1.602995023131370544e-02,-4.895140603184700012e-02
-1.328303851187229156e-02,3.119077999144792557e-03,1.332596223801374435e-02,-2.972807921469211578e-02
-1.700210757553577423e-02,5.803276319056749344e-03,1.147122774273157120e-02,-3.427661210298538208e-02
-9.479064494371414185e-03,2.649281872436404228e-03,8.984615094959735870e-03,-2.111296169459819794e-02
-1.046680752187967300e-02,5.220992490649223328e-03,1.021204795688390732e-02,-2.589984796941280365e-02
-1.262736506760120392e-02,3.730163676664233208e-03,1.264501269906759262e-02,-2.900254167616367340e-02
-1.686006598174571991e-02,7.058311719447374344e-03,1.545963622629642487e-02,-3.937801346182823181e-02
-2.030203305184841156e-02,3.860634984448552132e-03,2.093749493360519409e-02,-4.510016366839408875e-02
-2.972004376351833344e-02,9.079704061150550842e-03,2.112861722707748413e-02,-5.992836505174636841e-02
-2.201634645462036133e-02,4.344563931226730347e-03,2.019926905632019043e-02,-4.656017944216728210e-02
-2.523939311504364014e-02,7.681546267122030258e-03,1.578533090651035309e-02,-4.870627075433731079e-02
-1.196234859526157379e-02,3.904797136783599854e-03,1.328495889902114868e-02,-2.915210463106632233e-02
-1.821805723011493683e-02,6.288775242865085602e-03,1.503729540854692459e-02,-3.954412788152694702e-02
-1.639804430305957794e-02,5.525446962565183640e-03,1.850233413279056549e-02,-4.042582586407661438e-02
-2.525810338556766510e-02,7.749617565423250198e-03,1.765418983995914459e-02,-5.066191032528877258e-02
-1.540188491344451904e-02,4.859762731939554214e-03,1.193661056458950043e-02,-3.219825774431228638e-02
-1.046579983085393906e-02,5.211828276515007019e-03,8.127377368509769440e-03,-2.380500547587871552e-02
-6.588294170796871185e-03,3.065464086830615997e-03,8.068466559052467346e-03,-1.772222481667995453e-02
-1.105554401874542236e-02,5.358078982681035995e-03,1.047156285494565964e-02,-2.688518539071083069e-02
-1.294406689703464508e-02,3.801490878686308861e-03,1.594803296029567719e-02,-3.269359096884727478e-02
-2.412058413028717041e-02,9.613689966499805450e-03,2.124967612326145172e-02,-5.498395115137100220e-02
-2.635195851325988770e-02,5.758169107139110565e-03,2.725615538656711578e-02,-5.936628207564353943e-02
-3.676596656441688538e-02,9.417724795639514923e-03,2.076065540313720703e-02,-6.694434583187103271e-02
-1.465427875518798828e-02,3.436648286879062653e-03,1.340923644602298737e-02,-3.150016441941261292e-02
-1.699088886380195618e-02,5.126593168824911118e-03,1.064203865826129913e-02,-3.275952115654945374e-02
-8.729085326194763184e-03,2.789954189211130142e-03,8.959924802184104919e-03,-2.047896385192871094e-02
-1.143499277532100677e-02,4.307693336158990860e-03,9.437046013772487640e-03,-2.517973259091377258e-02
-1.069585327059030533e-02,3.657791530713438988e-03,1.104838494211435318e-02,-2.540202997624874115e-02
-1.563468202948570251e-02,5.407491698861122131e-03,1.374070998281240463e-02,-3.478288277983665466e-02
-1.798365637660026550e-02,4.914286080747842789e-03,1.986085437238216400e-02,-4.275879636406898499e-02
-3.084208816289901733e-02,7.882525213062763214e-03,2.292763814330101013e-02,-6.165225058794021606e-02
-2.394361421465873718e-02,5.842416547238826752e-03,1.958358474075794220e-02,-4.936961457133293152e-02
-2.213713899254798889e-02,6.556583568453788757e-03,1.593224518001079559e-02,-4.462596774101257324e-02
-1.530226133763790131e-02,4.332845564931631088e-03,1.517908275127410889e-02,-3.481419011950492859e-02
-2.196968346834182739e-02,7.013743277639150620e-03,1.653013564646244049e-02,-4.551356285810470581e-02
-1.703503169119358063e-02,4.227726254612207413e-03,1.701118424534797668e-02,-3.827394172549247742e-02
-2.260528318583965302e-02,7.080497685819864273e-03,1.645958051085472107e-02,-4.614536091685295105e-02
-1.473637111485004425e-02,4.390773363411426544e-03,1.554844249039888382e-02,-3.467558696866035461e-02
-2.100412920117378235e-02,7.365302648395299911e-03,1.328064035624265671e-02,-4.165007174015045166e-02
-1.114702317863702774e-02,3.090173937380313873e-03,1.207273826003074646e-02,-2.630993537604808807e-02
-1.732337102293968201e-02,6.443819031119346619e-03,1.334884297102689743e-02,-3.711603209376335144e-02
-1.373846735805273056e-02,3.328469349071383476e-03,1.060110516846179962e-02,-2.766804210841655731e-02
-1.068950444459915161e-02,4.870127420872449875e-03,7.237801793962717056e-03,-2.279743365943431854e-02
-6.764666177332401276e-03,2.463536569848656654e-03,7.991281338036060333e-03,-1.721948385238647461e-02
-1.166277751326560974e-02,5.311930086463689804e-03,1.192840840667486191e-02,-2.890311554074287415e-02
-1.866321265697479248e-02,2.728922525420784950e-03,1.879958622157573700e-02,-4.019172117114067078e-02
-2.698358520865440369e-02,6.753245834261178970e-03,1.621074415743350983e-02,-4.994757473468780518e-02
-1.420809887349605560e-02,3.092900384217500687e-03,1.137183327227830887e-02,-2.867283299565315247e-02
-1.192382536828517914e-02,4.604097455739974976e-03,7.502578198909759521e-03,-2.403050102293491364e-02
-6.060353480279445648e-03,2.338335849344730377e-03,5.995553918182849884e-03,-1.439424324780702591e-02
-7.956132292747497559e-03,3.366098040714859962e-03,6.638237740844488144e-03,-1.796046830713748932e-02
-7.715552113950252533e-03,3.075647400692105293e-03,9.123520925641059875e-03,-1.991472020745277405e-02
-1.447315700352191925e-02,5.531865172088146210e-03,1.384238060563802719e-02,-3.384740278124809265e-02
-1.922325976192951202e-02,5.338998977094888687e-03,2.009178325533866882e-02,-4.465404152870178223e-02
-2.791085466742515564e-02,8.311255834996700287e-03,1.946711167693138123e-02,-5.568922311067581177e-02
-1.872360892593860626e-02,5.290422122925519943e-03,1.709732227027416229e-02,-4.111135378479957581e-02
-2.057871222496032715e-02,6.519462913274765015e-03,1.294743921607732773e-02,-4.004561528563499451e-02
-8.531485684216022491e-03,2.866511465981602669e-03,6.748497486114501953e-03,-1.814649440348148346e-02
-7.022241130471229553e-03,3.438622690737247467e-03,7.114772684872150421e-03,-1.757563650608062744e-02
-9.862636215984821320e-03,2.723152516409754753e-03,1.012020185589790344e-02,-2.270599082112312317e-02
-1.399422250688076019e-02,5.266477353870868683e-03,1.135404221713542938e-02,-3.061474300920963287e-02
-1.322660036385059357e-02,2.933579031378030777e-03,1.168840657919645309e-02,-2.784858644008636475e-02
-1.388999633491039276e-02,5.273328162729740143e-03,9.028042666614055634e-03,-2.819136716425418854e-02
-7.438898086547851562e-03,1.901397947221994400e-03,8.543247357010841370e-03,-1.788354292511940002e-02
-1.401409506797790527e-02,4.858084022998809814e-03,1.156363915652036667e-02,-3.043581917881965637e-02
-1.447600498795509338e-02,3.007142106071114540e-03,1.603136397898197174e-02,-3.351451084017753601e-02
-2.544431574642658234e-02,6.330875214189291000e-03,1.660064607858657837e-02,-4.837583750486373901e-02
-1.578244566917419434e-02,3.274402813985943794e-03,1.452165842056274414e-02,-3.357850760221481323e-02
-1.892261579632759094e-02,6.374829448759555817e-03,1.431348826736211777e-02,-3.961093351244926453e-02
-1.463891565799713135e-02,3.979920409619808197e-03,1.545647531747817993e-02,-3.407531231641769409e-02
-2.151368930935859680e-02,5.871528759598731995e-03,1.627778820693492889e-02,-4.366300627589225769e-02
-1.856299117207527161e-02,5.175549071282148361e-03,1.876351237297058105e-02,-4.250205308198928833e-02
-2.374715916812419891e-02,6.308907177299261093e-03,1.514301449060440063e-02,-4.519908130168914795e-02
-1.313780993223190308e-02,4.684274084866046906e-03,1.230368297547101974e-02,-3.012576699256896973e-02
-1.264061219990253448e-02,5.830363370478153229e-03,1.115880999714136124e-02,-2.962978556752204895e-02
-1.357216387987136841e-02,4.969999194145202637e-03,1.495229173451662064e-02,-3.349445387721061707e-02
-1.984361745417118073e-02,7.013971451669931412e-03,1.664510741829872131e-02,-4.350269585847854614e-02
-1.852671056985855103e-02,5.801220424473285675e-03,1.831637322902679443e-02,-4.264430329203605652e-02
-2.219278924167156219e-02,6.699610035866498947e-03,1.434026565402746201e-02,-4.323266446590423584e-02
-9.969195351004600525e-03,3.231505397707223892e-03,8.676558732986450195e-03,-2.187725901603698730e-02
-9.738842025399208069e-03,3.911988809704780579e-03,7.688975427299737930e-03,-2.133980579674243927e-02
-7.749201729893684387e-03,2.545812865719199181e-03,8.362945169210433960e-03,-1.865795999765396118e-02
-1.115638017654418945e-02,4.428667481988668442e-03,9.260363876819610596e-03,-2.484541200101375580e-02
-1.013212930411100388e-02,3.076473018154501915e-03,1.067800354212522507e-02,-2.388660609722137451e-02
-1.382969692349433899e-02,4.990640562027692795e-03,1.066645234823226929e-02,-2.948679029941558838e-02
-1.009207218885421753e-02,2.889872994273900986e-03,1.016273722052574158e-02,-2.314468286931514740e-02
-1.228509843349456787e-02,4.529660101979970932e-03,9.052041918039321899e-03,-2.586680091917514801e-02
-8.222659118473529816e-03,2.513606101274490356e-03,9.650758467614650726e-03,-2.038702368736267090e-02
-1.350967772305011749e-02,5.149709526449441910e-03,1.164385676383972168e-02,-3.030324354767799377e-02
-1.339510083198547363e-02,3.534183138981461525e-03,1.445037033408880234e-02,-3.137965500354766846e-02
-1.987154968082904816e-02,5.790698807686567307e-03,1.354763843119144440e-02,-3.920988738536834717e-02
-1.247251033782958984e-02,2.661172067746520042e-03,1.451480388641357422e-02,-2.964848652482032776e-02
-2.143715508282184601e-02,5.317971576005220413e-03,1.381764747202396393e-02,-4.057277366518974304e-02
-1.122826244682073593e-02,1.964926486834883690e-03,1.214151736348867416e-02,-2.533470652997493744e-02
-1.661594025790691376e-02,5.504612810909748077e-03,1.134066004306077957e-02,-3.346121311187744141e-02
-1.091152615845203400e-02,1.992009812965989113e-03,1.163837127387523651e-02,-2.454190701246261597e-02
-1.641469076275825500e-02,4.778626374900341034e-03,1.149333361536264420e-02,-3.268665075302124023e-02
-1.166845113039016724e-02,1.867882441729307175e-03,1.138259470462799072e-02,-2.491892874240875244e-02
-1.497946400195360184e-02,4.699891433119773865e-03,9.707654826343059540e-03,-2.938701026141643524e-02
-7.501395419239997864e-03,1.594848581589758396e-03,8.331552147865295410e-03,-1.742779649794101715e-02
-1.156290434300899506e-02,4.191000480204820633e-03,8.584617637097835541e-03,-2.433852292597293854e-02
-8.064751513302326202e-03,1.559439115226268768e-03,9.353773668408393860e-03,-1.897796429693698883e-02
-1.290779095143079758e-02,4.629814065992832184e-03,1.034367829561233521e-02,-2.788128331303596497e-02
-1.141610462218523026e-02,2.579020103439688683e-03,1.210340764373540878e-02,-2.609853260219097137e-02
-1.665329746901988983e-02,5.584331694990396500e-03,1.294991653412580490e-02,-3.518754616379737854e-02
-1.276846416294574738e-02,2.848860342055559158e-03,1.207747682929039001e-02,-2.769480086863040924e-02
-1.451801694929599762e-02,5.267609842121601105e-03,1.041686441749334335e-02,-3.020249120891094208e-02
-9.015334770083427429e-03,3.159761894494295120e-03,1.024776883423328400e-02,-2.242286503314971924e-02
-1.409336924552917480e-02,4.672691691666841507e-03,1.105326972901821136e-02,-2.981933020055294037e-02
-1.127398386597633362e-02,3.131063887849450111e-03,1.301026344299316406e-02,-2.741531096398830414e-02
-1.853059418499469757e-02,5.381498951464891434e-03,1.384670473635196686e-02,-3.775879740715026855e-02
-1.386618986725807190e-02,4.330743569880723953e-03,1.560573559254407883e-02,-3.380266949534416199e-02
-2.086918801069259644e-02,6.428167223930358887e-03,1.703715696930885315e-02,-4.433451220393180847e-02
-1.763190515339374542e-02,4.625449888408184052e-03,1.516069378703832626e-02,-3.741804882884025574e-02
-1.604230143129825592e-02,5.293410737067461014e-03,1.160891447216272354e-02,-3.294462710618972778e-02
-1.035902090370655060e-02,3.691355232149362564e-03,1.048462279140949249e-02,-2.453499846160411835e-02
-1.325144991278648376e-02,5.468705669045448303e-03,1.176329888403415680e-02,-3.048345446586608887e-02
-1.246669515967369080e-02,3.085664240643382072e-03,1.339898724108934402e-02,-2.895134687423706055e-02
-1.807693019509315491e-02,6.598982494324445724e-03,1.401282101869583130e-02,-3.868873417377471924e-02
-1.409594528377056122e-02,3.301678458228707314e-03,1.386565621942281723e-02,-3.126328065991401672e-02
-1.720690168440341949e-02,5.931865889579057693e-03,1.071320194751024246e-02,-3.385196998715400696e-02
-7.396606728434562683e-03,2.081837970763444901e-03,8.322167210280895233e-03,-1.780061237514019012e-02
-1.108651235699653625e-02,4.200585186481475830e-03,8.751409128308296204e-03,-2.403850667178630829e-02
-8.778866380453109741e-03,2.171520609408617020e-03,9.437015280127525330e-03,-2.038740180432796478e-02
-1.266355440020561218e-02,4.689394962042570114e-03,1.004774402827024460e-02,-2.740069292485713959e-02
-1.033709757030010223e-02,2.986843232065439224e-03,1.107565686106681824e-02,-2.439959719777107239e-02
-1.421098969876766205e-02,5.107346456497907639e-03,1.027580164372920990e-02,-2.959413826465606689e-02
-9.110423736274242401e-03,2.737416187301278114e-03,9.962323121726512909e-03,-2.181016281247138977e-02
-1.345235481858253479e-02,4.965861793607473373e-03,1.010109856724739075e-02,-2.851931564509868622e-02
-9.520411491394042969e-03,3.309017745777964592e-03,1.052884291857481003e-02,-2.335827238857746124e-02
-1.376767084002494812e-02,4.888612311333417892e-03,1.078220363706350327e-02,-2.943848632276058197e-02
-1.010776404291391373e-02,3.899211296811699867e-03,9.547117166221141815e-03,-2.355409227311611176e-02
-1.044076494872570038e-02,3.649947931990027428e-03,8.326938375830650330e-03,-2.241765148937702179e-02
-7.204124704003334045e-03,2.529924502596259117e-03,5.842230748385190964e-03,-1.557627972215414047e-02
-5.505348555743694305e-03,2.734712092205882072e-03,6.165728904306888580e-03,-1.440578978508710861e-02
-7.622043602168560028e-03,2.527230419218540192e-03,8.968029171228408813e-03,-1.911730319261550903e-02
-1.325813308358192444e-02,5.114206112921237946e-03,1.148735266178846359e-02,-2.985969185829162598e-02
-1.302885077893733978e-02,2.846013521775603294e-03,1.473778765648603439e-02,-3.061265125870704651e-02
-2.045921236276626587e-02,6.308596115559339523e-03,1.364536304026842117e-02,-4.041317105293273926e-02
-1.084227953106164932e-02,2.662990009412169456e-03,1.120728719979524612e-02,-2.471255697309970856e-02
-1.506911404430866241e-02,5.260086152702569962e-03,1.020286697894334793e-02,-3.053206764161586761e-02
-8.512318134307861328e-03,2.346758497878909111e-03,8.065843023359775543e-03,-1.892491988837718964e-02
-9.346639737486839294e-03,4.137382376939058304e-03,7.017664611339569092e-03,-2.050168626010417938e-02


==> PINNUz_2D_L/Vary_epsilon_3_gamma_2_rho_5_EpUp_40_NoUp_500_nPts_20/Loss_small.csv <==
3.424452590942382812e+01,4.195257186889648438e+00,3.004926872253417969e+01,0.000000000000000000e+00
-1.016455531120300293e+00,4.451182484626770020e-01,8.875029683113098145e-01,-2.349076747894287109e+00
-1.148123741149902344e+00,4.159417748451232910e-01,1.383843541145324707e+00,-2.947909116744995117e+00
1.368206858634948730e+00,1.629138737916946411e-01,2.999388575553894043e-01,9.053541421890258789e-01
-1.141411662101745605e-01,1.560032963752746582e-01,4.870876371860504150e-01,-7.572321295738220215e-01
-4.441672563552856445e-01,3.658789992332458496e-01,6.813740730285644531e-01,-1.491420388221740723e+00
-6.018062829971313477e-01,2.963018417358398438e-01,8.096043467521667480e-01,-1.707712531089782715e+00
-6.275679469108581543e-01,2.541681528091430664e-01,7.349039912223815918e-01,-1.616640090942382812e+00
-2.444635033607482910e-01,1.451452076435089111e-01,2.793180048465728760e-01,-6.689267158508300781e-01
-3.003410100936889648e-01,9.900087863206863403e-02,3.217231035232543945e-01,-7.210649847984313965e-01
-6.586129069328308105e-01,1.232422143220901489e-01,6.791099309921264648e-01,-1.460965037345886230e+00
-3.837483525276184082e-01,9.909275919198989868e-02,3.422851860523223877e-01,-8.251262903213500977e-01
-3.272473812103271484e-01,6.213510036468505859e-02,2.013624161481857300e-01,-5.907449126243591309e-01
-7.116241753101348877e-02,4.079271107912063599e-02,1.117693558335304260e-01,-2.237244844436645508e-01
-1.742330640554428101e-01,4.234978929162025452e-02,1.021685153245925903e-01,-3.187513649463653564e-01
-1.572908759117126465e-01,7.945291697978973389e-02,2.082140296697616577e-01,-4.449578225612640381e-01
-4.496642574667930603e-02,1.485681068152189255e-02,3.254139423370361328e-02,-9.236463159322738647e-02
-2.038016021251678467e-01,4.893004894256591797e-02,1.177718564867973328e-01,-3.705035150051116943e-01
8.374106138944625854e-03,2.155118808150291443e-02,9.105158038437366486e-03,-2.228223904967308044e-02
-1.871470510959625244e-01,2.559243887662887573e-02,1.338353753089904785e-01,-3.465748727321624756e-01
-6.867129355669021606e-02,2.895923517644405365e-02,3.803070262074470520e-02,-1.356612294912338257e-01
-8.387091755867004395e-02,2.931640110909938812e-02,5.148055776953697205e-02,-1.646678745746612549e-01
-4.173632711172103882e-03,1.871722377836704254e-02,2.587662078440189362e-02,-4.876747727394104004e-02
-3.297638148069381714e-02,1.764923520386219025e-02,4.014510661363601685e-02,-9.077072143554687500e-02
-4.404415935277938843e-02,1.676003076136112213e-02,3.584462031722068787e-02,-9.664881229400634766e-02
-2.063961699604988098e-02,1.310492679476737976e-02,2.083655260503292084e-02,-5.458109453320503235e-02
-6.264284998178482056e-02,2.693040296435356140e-02,3.928792104125022888e-02,-1.288611739873886108e-01
-3.791566193103790283e-02,2.652719989418983459e-02,3.381121531128883362e-02,-9.825407713651657104e-02
-2.065452188253402710e-02,1.363453827798366547e-02,2.571421675384044647e-02,-6.000327691435813904e-02
-3.228262066841125488e-02,2.111194096505641937e-02,3.013779222965240479e-02,-8.353235572576522827e-02
-2.965629845857620239e-02,1.489729527384042740e-02,3.158481419086456299e-02,-7.613840699195861816e-02
-6.565660983324050903e-02,1.863909885287284851e-02,4.324361309409141541e-02,-1.275393217802047729e-01
-3.639156371355056763e-02,1.592664420604705811e-02,3.984331339597702026e-02,-9.216152131557464600e-02
-1.769318804144859314e-02,1.323523372411727905e-02,1.920027285814285278e-02,-5.012869462370872498e-02
-2.727462351322174072e-02,1.295266672968864441e-02,1.958112232387065887e-02,-5.980841070413589478e-02
-2.792014926671981812e-02,5.996449850499629974e-03,2.817035093903541565e-02,-6.208695098757743835e-02
-1.891755312681198120e-02,1.026160363107919693e-02,1.875605806708335876e-02,-4.793521389365196228e-02
-2.911147475242614746e-02,8.150793612003326416e-03,2.822543121874332428e-02,-6.548769772052764893e-02
-2.503821253776550293e-02,1.298727840185165405e-02,2.230171300470829010e-02,-6.032720208168029785e-02
-5.619224160909652710e-02,1.335031725466251373e-02,4.727455601096153259e-02,-1.168171167373657227e-01
-3.175965696573257446e-02,6.489381659775972366e-03,3.488090634346008301e-02,-7.312994450330734253e-02
-2.553888224065303802e-02,1.211823709309101105e-02,1.906352490186691284e-02,-5.672064423561096191e-02
-4.148798808455467224e-02,1.028780173510313034e-02,3.675997257232666016e-02,-8.853576332330703735e-02
-1.041010208427906036e-02,5.428739823400974274e-03,1.105249952524900436e-02,-2.689134143292903900e-02
-3.785306960344314575e-02,1.243225671350955963e-02,2.205366455018520355e-02,-7.233899086713790894e-02
-1.108347997069358826e-02,4.538733977824449539e-03,1.095013227313756943e-02,-2.657234668731689453e-02
-4.002662748098373413e-02,1.241033151745796204e-02,1.714356057345867157e-02,-6.958051770925521851e-02
-2.459842711687088013e-02,6.501324474811553955e-03,2.766855619847774506e-02,-5.876830965280532837e-02
-1.754474081099033356e-02,4.543112590909004211e-03,8.872868493199348450e-03,-3.096072189509868622e-02
-3.895204886794090271e-02,9.530729614198207855e-03,4.184656962752342224e-02,-9.032934904098510742e-02
-2.088654786348342896e-02,8.521027863025665283e-03,2.585786953568458557e-02,-5.526544526219367981e-02
-1.252982858568429947e-02,4.402157850563526154e-03,1.089936494827270508e-02,-2.783135138452053070e-02
-3.183386102318763733e-02,1.242210436612367630e-02,2.681920491158962250e-02,-7.107517123222351074e-02
-2.586829848587512970e-02,5.338881630450487137e-03,2.104469574987888336e-02,-5.225187540054321289e-02
-3.351603820919990540e-02,1.310807932168245316e-02,2.649602293968200684e-02,-7.312013953924179077e-02
-1.845273375511169434e-02,6.094931624829769135e-03,2.046206407248973846e-02,-4.500972852110862732e-02
-1.409024000167846680e-02,5.857932381331920624e-03,1.329330354928970337e-02,-3.324147686362266541e-02
-2.261779084801673889e-02,5.072648636996746063e-03,2.081170305609703064e-02,-4.850214347243309021e-02
-2.177973464131355286e-02,7.578077726066112518e-03,1.570226438343524933e-02,-4.506007581949234009e-02
-1.777601614594459534e-02,4.917640704661607742e-03,1.696324720978736877e-02,-3.965690359473228455e-02
-3.042454272508621216e-02,9.812307544052600861e-03,2.554375864565372467e-02,-6.578060984611511230e-02
-1.177750341594219208e-02,3.995928447693586349e-03,1.309270132333040237e-02,-2.886613272130489349e-02
-3.879183158278465271e-02,1.155381742864847183e-02,2.215555682778358459e-02,-7.250120490789413452e-02
-1.115500926971435547e-02,4.495515488088130951e-03,1.414939668029546738e-02,-2.979992143809795380e-02
-2.073313668370246887e-02,7.325402460992336273e-03,1.633633486926555634e-02,-4.439487308263778687e-02
-1.384837925434112549e-02,3.816694021224975586e-03,1.441955845803022385e-02,-3.208463266491889954e-02
-2.194121479988098145e-02,7.920584641396999359e-03,1.568038202822208405e-02,-4.554218053817749023e-02
-1.562969386577606201e-02,4.144869744777679443e-03,1.505509763956069946e-02,-3.482966125011444092e-02
-2.584413066506385803e-02,8.025992661714553833e-03,1.888318359851837158e-02,-5.275330692529678345e-02
-1.068720966577529907e-02,3.535046707838773727e-03,1.247822400182485580e-02,-2.670047990977764130e-02
-1.858593337237834930e-02,6.545451004058122635e-03,1.081788633018732071e-02,-3.594927117228507996e-02
-1.920747756958007812e-02,4.470508545637130737e-03,1.997505500912666321e-02,-4.365304112434387207e-02
-1.700210757553577423e-02,5.803276319056749344e-03,1.147122774273157120e-02,-3.427661210298538208e-02
-2.030203305184841156e-02,3.860634984448552132e-03,2.093749493360519409e-02,-4.510016366839408875e-02
-1.821805723011493683e-02,6.288775242865085602e-03,1.503729540854692459e-02,-3.954412788152694702e-02
-6.588294170796871185e-03,3.065464086830615997e-03,8.068466559052467346e-03,-1.772222481667995453e-02
-3.676596656441688538e-02,9.417724795639514923e-03,2.076065540313720703e-02,-6.694434583187103271e-02
-1.069585327059030533e-02,3.657791530713438988e-03,1.104838494211435318e-02,-2.540202997624874115e-02
-2.213713899254798889e-02,6.556583568453788757e-03,1.593224518001079559e-02,-4.462596774101257324e-02
-1.473637111485004425e-02,4.390773363411426544e-03,1.554844249039888382e-02,-3.467558696866035461e-02
-1.068950444459915161e-02,4.870127420872449875e-03,7.237801793962717056e-03,-2.279743365943431854e-02
-1.420809887349605560e-02,3.092900384217500687e-03,1.137183327227830887e-02,-2.867283299565315247e-02
-1.447315700352191925e-02,5.531865172088146210e-03,1.384238060563802719e-02,-3.384740278124809265e-02
-8.531485684216022491e-03,2.866511465981602669e-03,6.748497486114501953e-03,-1.814649440348148346e-02
-1.388999633491039276e-02,5.273328162729740143e-03,9.028042666614055634e-03,-2.819136716425418854e-02
-1.578244566917419434e-02,3.274402813985943794e-03,1.452165842056274414e-02,-3.357850760221481323e-02
-2.374715916812419891e-02,6.308907177299261093e-03,1.514301449060440063e-02,-4.519908130168914795e-02
-1.852671056985855103e-02,5.801220424473285675e-03,1.831637322902679443e-02,-4.264430329203605652e-02
-1.115638017654418945e-02,4.428667481988668442e-03,9.260363876819610596e-03,-2.484541200101375580e-02
-8.222659118473529816e-03,2.513606101274490356e-03,9.650758467614650726e-03,-2.038702368736267090e-02
-2.143715508282184601e-02,5.317971576005220413e-03,1.381764747202396393e-02,-4.057277366518974304e-02
-1.166845113039016724e-02,1.867882441729307175e-03,1.138259470462799072e-02,-2.491892874240875244e-02
-1.290779095143079758e-02,4.629814065992832184e-03,1.034367829561233521e-02,-2.788128331303596497e-02
-9.015334770083427429e-03,3.159761894494295120e-03,1.024776883423328400e-02,-2.242286503314971924e-02
-2.086918801069259644e-02,6.428167223930358887e-03,1.703715696930885315e-02,-4.433451220393180847e-02
-1.246669515967369080e-02,3.085664240643382072e-03,1.339898724108934402e-02,-2.895134687423706055e-02
-1.108651235699653625e-02,4.200585186481475830e-03,8.751409128308296204e-03,-2.403850667178630829e-02
-9.110423736274242401e-03,2.737416187301278114e-03,9.962323121726512909e-03,-2.181016281247138977e-02
-1.044076494872570038e-02,3.649947931990027428e-03,8.326938375830650330e-03,-2.241765148937702179e-02
-1.302885077893733978e-02,2.846013521775603294e-03,1.473778765648603439e-02,-3.061265125870704651e-02
-9.346639737486839294e-03,4.137382376939058304e-03,7.017664611339569092e-03,-2.050168626010417938e-02


==> PINNUz_ND/EpUp_v_error_dim=10.csv <==
1.000000000000000000e+01,7.639948307100223879e-01
2.000000000000000000e+01,1.568231792292095750e-01
5.000000000000000000e+01,2.689360201899902367e-02
1.000000000000000000e+02,1.015485803980189887e-02
2.000000000000000000e+02,5.503812914407227308e-03
5.000000000000000000e+02,5.126675168358006164e-03
1.000000000000000000e+03,4.623223424528630221e-03


==> PINNUz_ND/EpUp_v_error_dim=4.csv <==
1.000000000000000000e+01,1.188847305156207401e+00
2.000000000000000000e+01,4.366122478638864157e-01
5.000000000000000000e+01,4.601023656499775641e-03
1.000000000000000000e+02,1.046506211075075819e-03
2.000000000000000000e+02,7.383371422655047580e-04
5.000000000000000000e+02,3.268529827234457311e-04
1.000000000000000000e+03,7.565324314552481291e-04


==> PINNUz_ND/EpUp_v_error_dim=6.csv <==
1.000000000000000000e+01,5.722994742694124115e-01
2.000000000000000000e+01,1.175020931475304620e-01
5.000000000000000000e+01,1.388637686010752402e-02
1.000000000000000000e+02,4.904854320584181755e-03
2.000000000000000000e+02,3.774171282631779301e-03
5.000000000000000000e+02,2.050958986932108815e-03
1.000000000000000000e+03,2.730185997964724304e-03


==> PINNUz_ND/EpUp_v_error_dim=8.csv <==
1.000000000000000000e+01,6.123033471081570367e-01
2.000000000000000000e+01,1.464667984142831447e-01
5.000000000000000000e+01,1.937798966886325469e-02
1.000000000000000000e+02,8.531089268985436735e-03
2.000000000000000000e+02,4.357407551181547226e-03
5.000000000000000000e+02,3.748087971357542351e-03
1.000000000000000000e+03,4.421724710976705601e-03


==> PINNUz_ND/Hard_dim_10.csv <==
5.000000000000000000e+01,1.692470400198444469e-01
2.550000000000000000e+03,2.748188431503677601e-02
5.050000000000000000e+03,6.121490687536737009e-03
7.550000000000000000e+03,4.165650691955662815e-03
1.005000000000000000e+04,3.133282974886949634e-03
1.255000000000000000e+04,2.509048135667411167e-03
1.505000000000000000e+04,2.353734111872907327e-03
1.755000000000000000e+04,1.958619663987616610e-03
2.005000000000000000e+04,1.818156585104911162e-03
2.255000000000000000e+04,1.577663517568371823e-03
2.505000000000000000e+04,1.638990799483168361e-03
2.755000000000000000e+04,1.546575393696895517e-03
3.005000000000000000e+04,1.382454531204442821e-03
3.255000000000000000e+04,1.311562573022758207e-03
3.505000000000000000e+04,1.295603104624816395e-03
3.755000000000000000e+04,1.295405529270266844e-03
4.005000000000000000e+04,1.359870840407305381e-03
4.255000000000000000e+04,1.463218554297982801e-03
4.505000000000000000e+04,1.715618626037867297e-03
4.755000000000000000e+04,1.147585651177485209e-03
5.005000000000000000e+04,1.035580272316444488e-03
5.255000000000000000e+04,1.058029440881902211e-03
5.505000000000000000e+04,1.487798300308889113e-03
5.755000000000000000e+04,9.943401602727089741e-04
6.005000000000000000e+04,1.002942341674803190e-03
6.255000000000000000e+04,1.050634244549452246e-03
6.505000000000000000e+04,9.362845802569379943e-04
6.755000000000000000e+04,9.266184587849544008e-04
7.005000000000000000e+04,1.369772247187470149e-03
7.255000000000000000e+04,1.010087474219019746e-03
7.505000000000000000e+04,8.867696128378667504e-04
7.755000000000000000e+04,9.307215540694251284e-04
8.005000000000000000e+04,8.450847132890803226e-04
8.255000000000000000e+04,9.006147574131133414e-04
8.505000000000000000e+04,8.552294894770651017e-04
8.755000000000000000e+04,9.005947221111237216e-04
9.005000000000000000e+04,1.706867902221777256e-03
9.255000000000000000e+04,1.050361335962694386e-03
9.505000000000000000e+04,8.324810177102635270e-04
9.755000000000000000e+04,9.351768288292387678e-04
1.000500000000000000e+05,7.503170481713095172e-04
1.025500000000000000e+05,1.298687542027875683e-03
1.050500000000000000e+05,8.159016195871142060e-04
1.075500000000000000e+05,7.879979421659723260e-04
1.100500000000000000e+05,9.106748729303282709e-04
1.125500000000000000e+05,1.089266758810146854e-03
1.150500000000000000e+05,8.463707114354941099e-04
1.175500000000000000e+05,9.313198965368379382e-04
1.200500000000000000e+05,2.271561444856182339e-03
1.225500000000000000e+05,1.074715841630338297e-03
1.250500000000000000e+05,1.193543926832126706e-03
1.275500000000000000e+05,1.227273514841416106e-03
1.300500000000000000e+05,7.191133859249754191e-04
1.325500000000000000e+05,7.640613214158812304e-04
1.350500000000000000e+05,1.971430281317972533e-03
1.375500000000000000e+05,8.207755853022785826e-04
1.400500000000000000e+05,7.420089515269552658e-04
1.425500000000000000e+05,7.350106238685342238e-04
1.450500000000000000e+05,7.787194759464206037e-04
1.475500000000000000e+05,1.101761025938486098e-03
1.500500000000000000e+05,4.271053731165122720e-03
1.525500000000000000e+05,1.075896287629897778e-03
1.550500000000000000e+05,9.036671205002104294e-04
1.575500000000000000e+05,1.307901533738574373e-03
1.600500000000000000e+05,6.513818515735738399e-04
1.625500000000000000e+05,7.874186218792896159e-04
1.650500000000000000e+05,8.717606122376973495e-04
1.675500000000000000e+05,1.716562657861667304e-03
1.700500000000000000e+05,6.517391473362622520e-04
1.725500000000000000e+05,1.137137525283564779e-03
1.750500000000000000e+05,5.969488227348033853e-04
1.775500000000000000e+05,8.153220270437787267e-04
1.800500000000000000e+05,6.322779392038614839e-04
1.825500000000000000e+05,1.073671786545294391e-03
1.850500000000000000e+05,7.575537794832266653e-04
1.875500000000000000e+05,6.833822043973782111e-04
1.900500000000000000e+05,6.364939785748099628e-04
1.925500000000000000e+05,5.709603902301243865e-04
1.950500000000000000e+05,8.128593862408624044e-04
1.975500000000000000e+05,5.555853074865954718e-04
2.000500000000000000e+05,5.987377130269008795e-04
2.025500000000000000e+05,1.524059623422180333e-03
2.050500000000000000e+05,6.305016355504691316e-04
2.075500000000000000e+05,6.151347668294315871e-04
2.100500000000000000e+05,6.318319907228255169e-04
2.125500000000000000e+05,6.445926861569001081e-04
2.150500000000000000e+05,1.210977141474465623e-03
2.175500000000000000e+05,6.251607156984276444e-04
2.200500000000000000e+05,7.968066804518259081e-04
2.225500000000000000e+05,5.592584030530208406e-04
2.250500000000000000e+05,5.715959015601759525e-04
2.275500000000000000e+05,6.295494138503166187e-04
2.300500000000000000e+05,6.087174311491586314e-04
2.325500000000000000e+05,6.481280836835132293e-04
2.350500000000000000e+05,6.795909002658793042e-04
2.375500000000000000e+05,7.401293790549442943e-04
2.400500000000000000e+05,5.744851725773795917e-04
2.425500000000000000e+05,9.028297813400810263e-04
2.450500000000000000e+05,7.188272818018500918e-04
2.475500000000000000e+05,9.992431934776262008e-04


==> PINNUz_ND/Hard_dim_2.csv <==
5.000000000000000000e+01,5.293523616534128173e-01
2.550000000000000000e+03,4.201279488307547647e-03
5.050000000000000000e+03,1.251197013579993583e-03
7.550000000000000000e+03,3.881994176418670410e-04
1.005000000000000000e+04,2.840499665437489310e-04
1.255000000000000000e+04,7.819845793591233274e-03
1.505000000000000000e+04,8.492991389952617804e-04
1.755000000000000000e+04,7.944717045242000912e-04
2.005000000000000000e+04,1.570787945894377069e-04
2.255000000000000000e+04,1.662732969817182281e-04
2.505000000000000000e+04,1.714925779743048406e-04
2.755000000000000000e+04,4.604080534109276858e-04
3.005000000000000000e+04,2.277367529085196855e-04
3.255000000000000000e+04,4.244325074026626698e-04
3.505000000000000000e+04,3.395066196622726100e-04
3.755000000000000000e+04,2.471906018761980202e-04
4.005000000000000000e+04,1.706034148585332613e-04
4.255000000000000000e+04,7.870896161579449095e-04
4.505000000000000000e+04,1.979753143560414427e-04
4.755000000000000000e+04,7.304017826422909161e-04
5.005000000000000000e+04,1.621883603127320292e-04
5.255000000000000000e+04,9.314966404361560122e-04
5.505000000000000000e+04,2.242280058653610213e-04
5.755000000000000000e+04,1.600530256604771955e-04
6.005000000000000000e+04,1.535337339577413126e-04
6.255000000000000000e+04,1.680794936694089150e-04
6.505000000000000000e+04,2.669290311862094903e-04
6.755000000000000000e+04,7.859748645436670641e-04
7.005000000000000000e+04,1.505214594036059274e-04
7.255000000000000000e+04,2.237839793656576804e-03
7.505000000000000000e+04,2.798357507778024287e-04
7.755000000000000000e+04,2.101510059551969757e-04
8.005000000000000000e+04,1.626618971848999744e-04
8.255000000000000000e+04,7.452497561184520496e-04
8.505000000000000000e+04,1.123047368873102267e-03
8.755000000000000000e+04,3.268763929262781900e-04
9.005000000000000000e+04,8.263809633179430326e-04
9.255000000000000000e+04,1.570813119436627640e-04
9.505000000000000000e+04,2.746836106221462836e-04
9.755000000000000000e+04,9.114218140673529568e-04
1.000500000000000000e+05,8.312852567264731631e-04
1.025500000000000000e+05,2.127115786461764154e-04
1.050500000000000000e+05,1.699602995618218059e-04
1.075500000000000000e+05,1.510424307173232391e-04
1.100500000000000000e+05,1.413118707577939700e-04
1.125500000000000000e+05,1.588105714629240253e-04
1.150500000000000000e+05,1.675895193406143043e-03
1.175500000000000000e+05,1.628654502186934827e-04
1.200500000000000000e+05,1.713794120992495412e-04
1.225500000000000000e+05,1.431485884523517392e-04
1.250500000000000000e+05,1.482670224349788915e-04
1.275500000000000000e+05,1.023051361926955068e-03
1.300500000000000000e+05,1.565037923234162160e-04
1.325500000000000000e+05,1.455789091667209607e-04
1.350500000000000000e+05,7.836761274027740634e-04
1.375500000000000000e+05,2.006342017407687747e-04
1.400500000000000000e+05,1.792749358284380628e-04
1.425500000000000000e+05,1.909233771197597787e-04
1.450500000000000000e+05,1.742281214640904264e-04
1.475500000000000000e+05,1.784182298557419823e-04
1.500500000000000000e+05,1.580979690293403048e-04
1.525500000000000000e+05,4.904866774528376895e-04
1.550500000000000000e+05,3.193048110123379254e-04
1.575500000000000000e+05,1.923334649266278667e-04
1.600500000000000000e+05,1.927903838223357332e-04
1.625500000000000000e+05,1.336567295312410903e-03
1.650500000000000000e+05,1.544682494964910117e-04
1.675500000000000000e+05,1.797894151552730836e-04
1.700500000000000000e+05,1.778334638406526170e-04
1.725500000000000000e+05,7.977738835961272488e-04
1.750500000000000000e+05,2.623970772701765194e-04
1.775500000000000000e+05,1.496660904638100404e-04
1.800500000000000000e+05,1.616256646259107152e-04
1.825500000000000000e+05,3.413829937904200112e-04
1.850500000000000000e+05,1.693612680243197050e-04
1.875500000000000000e+05,1.761571584574415320e-04
1.900500000000000000e+05,1.633099774802795434e-04
1.925500000000000000e+05,1.752503964847715594e-04
1.950500000000000000e+05,1.550398794628517641e-04
1.975500000000000000e+05,1.909338353918931224e-04
2.000500000000000000e+05,1.572881588929074602e-04
2.025500000000000000e+05,1.672448797673964523e-04
2.050500000000000000e+05,2.313230849472898106e-04
2.075500000000000000e+05,2.132855430972942028e-04
2.100500000000000000e+05,3.935139775653723583e-04
2.125500000000000000e+05,3.196886777798669458e-04
2.150500000000000000e+05,1.673074373224260776e-04
2.175500000000000000e+05,1.236209719630778411e-03
2.200500000000000000e+05,1.672496675511092904e-04
2.225500000000000000e+05,1.894671155099621304e-04
2.250500000000000000e+05,2.734317141885736556e-04
2.275500000000000000e+05,1.701420230883795410e-04
2.300500000000000000e+05,1.811365969863872809e-04
2.325500000000000000e+05,1.030012812971426795e-03
2.350500000000000000e+05,2.708582777655081457e-04
2.375500000000000000e+05,1.592020378928473594e-04
2.400500000000000000e+05,1.809024442429076074e-04
2.425500000000000000e+05,1.648569128109795352e-04
2.450500000000000000e+05,4.009670902726005502e-04
2.475500000000000000e+05,1.459249275313984691e-04


==> PINNUz_ND/Hard_dim_4.csv <==
5.000000000000000000e+01,4.068517503951428749e-01
2.550000000000000000e+03,8.085727285707031836e-03
5.050000000000000000e+03,4.609353951827491885e-03
7.550000000000000000e+03,3.107737108291125372e-03
1.005000000000000000e+04,1.834953177789865573e-03
1.255000000000000000e+04,1.297081830238079082e-03
1.505000000000000000e+04,1.096567185266438373e-03
1.755000000000000000e+04,7.595389238530794642e-04
2.005000000000000000e+04,9.852296745349506911e-04
2.255000000000000000e+04,7.814753728601982370e-04
2.505000000000000000e+04,6.514043055718901241e-04
2.755000000000000000e+04,5.355701185801542375e-04
3.005000000000000000e+04,6.439547532041960294e-04
3.255000000000000000e+04,5.105816581925301783e-04
3.505000000000000000e+04,1.232675006330276497e-03
3.755000000000000000e+04,4.584641132777349639e-04
4.005000000000000000e+04,4.693948182243249225e-04
4.255000000000000000e+04,4.117801317843558257e-04
4.505000000000000000e+04,5.046365861589655879e-04
4.755000000000000000e+04,1.050348450551939284e-03
5.005000000000000000e+04,4.490957026907449424e-04
5.255000000000000000e+04,3.887409253108528909e-04
5.505000000000000000e+04,7.718872102520786234e-04
5.755000000000000000e+04,5.675817312711489400e-04
6.005000000000000000e+04,3.949721253405375897e-04
6.255000000000000000e+04,7.066515788478231700e-04
6.505000000000000000e+04,8.673593532971481026e-04
6.755000000000000000e+04,3.043737701102878579e-04
7.005000000000000000e+04,1.589257590528699894e-03
7.255000000000000000e+04,6.462732382316483271e-04
7.505000000000000000e+04,3.079844853176602702e-04
7.755000000000000000e+04,1.596113591867649641e-03
8.005000000000000000e+04,3.236249400536112377e-04
8.255000000000000000e+04,5.415329750635974144e-04
8.505000000000000000e+04,9.599082414470408399e-04
8.755000000000000000e+04,6.986230504445549959e-04
9.005000000000000000e+04,2.994178035684686118e-04
9.255000000000000000e+04,3.319447758650647729e-04
9.505000000000000000e+04,4.036112347641410787e-04
9.755000000000000000e+04,3.316403355635669670e-04
1.000500000000000000e+05,6.884736592034327186e-04
1.025500000000000000e+05,8.945911335259894466e-04
1.050500000000000000e+05,1.541472042438671395e-03
1.075500000000000000e+05,4.770174983602492712e-04
1.100500000000000000e+05,5.025144077349876122e-04
1.125500000000000000e+05,4.544228501483056019e-04
1.150500000000000000e+05,5.984250122330597027e-04
1.175500000000000000e+05,4.200712312353097055e-04
1.200500000000000000e+05,3.417172219743980178e-04
1.225500000000000000e+05,2.879415569949267438e-04
1.250500000000000000e+05,8.979258540255868415e-04
1.275500000000000000e+05,4.447443715590255271e-04
1.300500000000000000e+05,3.463766690751902359e-04
1.325500000000000000e+05,9.935825421661442433e-04
1.350500000000000000e+05,2.747689009185238606e-04
1.375500000000000000e+05,3.007065039711362842e-04
1.400500000000000000e+05,3.664526795519601888e-04
1.425500000000000000e+05,3.959296189661674339e-04
1.450500000000000000e+05,8.767307441304888257e-04
1.475500000000000000e+05,2.786900545996424646e-04
1.500500000000000000e+05,2.840654738768885875e-04
1.525500000000000000e+05,2.778860362365469412e-04
1.550500000000000000e+05,9.052898634789503275e-04
1.575500000000000000e+05,1.798432694689660813e-03
1.600500000000000000e+05,2.852190999935366386e-04
1.625500000000000000e+05,3.051836670226278818e-04
1.650500000000000000e+05,2.908715009359607358e-04
1.675500000000000000e+05,1.220321616572839132e-03
1.700500000000000000e+05,5.991641025619552511e-04
1.725500000000000000e+05,6.456713299265473506e-04
1.750500000000000000e+05,5.293254894430984413e-04
1.775500000000000000e+05,1.754261833016706627e-03
1.800500000000000000e+05,3.370297403168277806e-04
1.825500000000000000e+05,6.974128188302973052e-04
1.850500000000000000e+05,3.824665644061957508e-04
1.875500000000000000e+05,3.018142059937463329e-04
1.900500000000000000e+05,4.101278063377793008e-04
1.925500000000000000e+05,3.179425808912502891e-04
1.950500000000000000e+05,2.645541119132820964e-04
1.975500000000000000e+05,2.176949255276911009e-04
2.000500000000000000e+05,2.673495375758379615e-04
2.025500000000000000e+05,5.102569753024667736e-04
2.050500000000000000e+05,2.521156782270042021e-04
2.075500000000000000e+05,2.304664089978099295e-04
2.100500000000000000e+05,2.888792324319205767e-04
2.125500000000000000e+05,2.572319531478919571e-04
2.150500000000000000e+05,2.385744784185470980e-04
2.175500000000000000e+05,3.610047939229037660e-04
2.200500000000000000e+05,2.295057317274044905e-04
2.225500000000000000e+05,7.500176818612512303e-04
2.250500000000000000e+05,2.933750816711851520e-03
2.275500000000000000e+05,3.915136993117837366e-04
2.300500000000000000e+05,3.033257067414781255e-04
2.325500000000000000e+05,2.279005885786150555e-04
2.350500000000000000e+05,3.819870059379141419e-04
2.375500000000000000e+05,7.470543558071427890e-04
2.400500000000000000e+05,1.288956272596192753e-03
2.425500000000000000e+05,2.687352406210272073e-04
2.450500000000000000e+05,2.834743462965999333e-04
2.475500000000000000e+05,3.894643833758135274e-04


==> PINNUz_ND/Hard_dim_6.csv <==
5.000000000000000000e+01,2.550991786619277724e-01
2.550000000000000000e+03,9.766066806792051899e-03
5.050000000000000000e+03,6.440305198291598754e-03
7.550000000000000000e+03,4.040847269316161575e-03
1.005000000000000000e+04,2.846087777079682468e-03
1.255000000000000000e+04,2.345696191942297105e-03
1.505000000000000000e+04,1.978373872376084416e-03
1.755000000000000000e+04,1.640598622940462291e-03
2.005000000000000000e+04,1.626132992761993457e-03
2.255000000000000000e+04,1.441133974585050506e-03
2.505000000000000000e+04,1.343421050359307244e-03
2.755000000000000000e+04,1.177697956129734750e-03
3.005000000000000000e+04,1.166521154969661026e-03
3.255000000000000000e+04,1.090148046139971169e-03
3.505000000000000000e+04,8.993605179216735204e-04
3.755000000000000000e+04,1.129068171310008929e-03
4.005000000000000000e+04,8.935804074816121930e-04
4.255000000000000000e+04,9.126589196957960847e-04
4.505000000000000000e+04,9.926207318947638091e-04
4.755000000000000000e+04,7.931819901628771536e-04
5.005000000000000000e+04,1.941190915990288583e-03
5.255000000000000000e+04,1.631204770665534674e-03
5.505000000000000000e+04,1.211689067503064939e-03
5.755000000000000000e+04,1.634899404340121485e-03
6.005000000000000000e+04,1.543555408805830824e-03
6.255000000000000000e+04,1.268939788558378929e-03
6.505000000000000000e+04,8.480956647295200077e-04
6.755000000000000000e+04,5.900988108690693188e-04
7.005000000000000000e+04,1.297287251708088450e-03
7.255000000000000000e+04,6.121324153034742683e-04
7.505000000000000000e+04,5.706193710102822492e-04
7.755000000000000000e+04,8.456957459920626512e-04
8.005000000000000000e+04,3.032505610251978300e-03
8.255000000000000000e+04,5.614730199063430087e-04
8.505000000000000000e+04,7.430682076620730245e-04
8.755000000000000000e+04,7.516054903707776458e-04
9.005000000000000000e+04,5.656606464753310059e-04
9.255000000000000000e+04,8.562441298538610995e-04
9.505000000000000000e+04,7.085155867458812129e-04
9.755000000000000000e+04,5.985464936085222593e-04
1.000500000000000000e+05,6.421300852987536084e-04
1.025500000000000000e+05,8.602594858367877293e-04
1.050500000000000000e+05,4.920354343979411625e-04
1.075500000000000000e+05,2.562481100192415696e-03
1.100500000000000000e+05,5.013574219680691198e-04
1.125500000000000000e+05,1.377482112696605272e-03
1.150500000000000000e+05,7.770799648542942983e-04
1.175500000000000000e+05,4.907530653573053108e-04
1.200500000000000000e+05,1.074738066939440965e-03
1.225500000000000000e+05,1.427334262055760493e-03
1.250500000000000000e+05,6.509694748222263991e-04
1.275500000000000000e+05,4.610875296117843310e-04
1.300500000000000000e+05,6.084261828596764215e-04
1.325500000000000000e+05,4.133571722996943077e-04
1.350500000000000000e+05,7.048190759815821122e-04
1.375500000000000000e+05,1.705842337178227995e-03
1.400500000000000000e+05,9.836921208837233737e-04
1.425500000000000000e+05,6.187619182434146888e-04
1.450500000000000000e+05,1.917175749986461519e-03
1.475500000000000000e+05,4.914801973026147611e-04
1.500500000000000000e+05,4.367941008038364213e-04
1.525500000000000000e+05,9.906028099114626978e-04
1.550500000000000000e+05,6.216850249344482455e-04
1.575500000000000000e+05,5.062571175487211653e-04
1.600500000000000000e+05,6.725417904927804159e-04
1.625500000000000000e+05,6.996881693238502561e-04
1.650500000000000000e+05,5.671150547380461072e-04
1.675500000000000000e+05,6.680380549940253144e-04
1.700500000000000000e+05,3.689127150321153798e-04
1.725500000000000000e+05,5.190033926253559242e-04
1.750500000000000000e+05,4.510424432862051832e-04
1.775500000000000000e+05,4.087968639583287140e-04
1.800500000000000000e+05,5.815848150103322331e-04
1.825500000000000000e+05,1.035820781261676893e-03
1.850500000000000000e+05,1.317484635960209467e-03
1.875500000000000000e+05,5.111823382627796565e-04
1.900500000000000000e+05,1.848905572248836070e-03
1.925500000000000000e+05,3.861001421932288777e-04
1.950500000000000000e+05,5.226493175501183922e-04
1.975500000000000000e+05,8.689499850402013616e-04
2.000500000000000000e+05,3.879049050692064344e-04
2.025500000000000000e+05,9.926970916746056910e-04
2.050500000000000000e+05,7.755038373656831727e-04
2.075500000000000000e+05,1.154882081704972519e-03
2.100500000000000000e+05,3.878206973342176967e-04
2.125500000000000000e+05,5.069177676421759114e-04
2.150500000000000000e+05,3.857443824178368569e-04
2.175500000000000000e+05,7.266218576821430750e-04
2.200500000000000000e+05,1.073024937295841315e-03
2.225500000000000000e+05,3.532763850041278865e-04
2.250500000000000000e+05,3.722844855565969526e-04
2.275500000000000000e+05,3.739079300278494748e-04
2.300500000000000000e+05,3.849842805792004431e-04
2.325500000000000000e+05,4.055156465378180301e-04
2.350500000000000000e+05,4.639328350927058317e-04
2.375500000000000000e+05,3.542063229311710922e-04
2.400500000000000000e+05,7.642558880731602916e-04
2.425500000000000000e+05,3.717490699800963649e-04
2.450500000000000000e+05,4.604131922004353747e-04
2.475500000000000000e+05,1.066004899767037523e-03


==> PINNUz_ND/Hard_dim_8.csv <==
5.000000000000000000e+01,2.043248062899503947e-01
2.550000000000000000e+03,5.652432132485357696e-02
5.050000000000000000e+03,6.121299884932384500e-03
7.550000000000000000e+03,4.051479408294747162e-03
1.005000000000000000e+04,2.984480157325106794e-03
1.255000000000000000e+04,2.692153020041263001e-03
1.505000000000000000e+04,2.229769677670963984e-03
1.755000000000000000e+04,2.004911437380681432e-03
2.005000000000000000e+04,1.879720108508152639e-03
2.255000000000000000e+04,1.631219815033212520e-03
2.505000000000000000e+04,1.546413646307446751e-03
2.755000000000000000e+04,1.427200346850579938e-03
3.005000000000000000e+04,1.452451015240202332e-03
3.255000000000000000e+04,1.341859101925867203e-03
3.505000000000000000e+04,1.183759556439027607e-03
3.755000000000000000e+04,1.250637304621127991e-03
4.005000000000000000e+04,1.451837414746601738e-03
4.255000000000000000e+04,1.093508857371028320e-03
4.505000000000000000e+04,1.197042413447512062e-03
4.755000000000000000e+04,1.288121110062552532e-03
5.005000000000000000e+04,1.146245942269908530e-03
5.255000000000000000e+04,1.416059149725160116e-03
5.505000000000000000e+04,9.192911909395326629e-04
5.755000000000000000e+04,1.149158546953199262e-03
6.005000000000000000e+04,1.016739600744397598e-03
6.255000000000000000e+04,1.078190360320166637e-03
6.505000000000000000e+04,9.340376281253643049e-04
6.755000000000000000e+04,7.977566229328289602e-04
7.005000000000000000e+04,1.107414999382892989e-03
7.255000000000000000e+04,8.030154319990906019e-04
7.505000000000000000e+04,8.139231690174103442e-04
7.755000000000000000e+04,9.405627646234394727e-04
8.005000000000000000e+04,7.913637772885878836e-04
8.255000000000000000e+04,7.428951081507554222e-04
8.505000000000000000e+04,1.049104188612240982e-03
8.755000000000000000e+04,8.445170493433569068e-04
9.005000000000000000e+04,1.282243182027754166e-03
9.255000000000000000e+04,6.623272175841019840e-04
9.505000000000000000e+04,8.050175807122583304e-04
9.755000000000000000e+04,1.424781315096480556e-03
1.000500000000000000e+05,6.494696248675765849e-04
1.025500000000000000e+05,1.432906418276944181e-03
1.050500000000000000e+05,8.923405659380845203e-04
1.075500000000000000e+05,6.481242969835724222e-04
1.100500000000000000e+05,2.070686832336212074e-03
1.125500000000000000e+05,8.651207331178084690e-04
1.150500000000000000e+05,8.293213621560460887e-04
1.175500000000000000e+05,7.004538041063890826e-04
1.200500000000000000e+05,6.229911991220965636e-04
1.225500000000000000e+05,6.533258842067613675e-04
1.250500000000000000e+05,8.243709445096595537e-04
1.275500000000000000e+05,9.640658691949677978e-04
1.300500000000000000e+05,6.440890229512788228e-04
1.325500000000000000e+05,5.769800096339795358e-04
1.350500000000000000e+05,5.971466927254432018e-04
1.375500000000000000e+05,1.392815516450164907e-03
1.400500000000000000e+05,6.240176989594475431e-04
1.425500000000000000e+05,8.955117956694449207e-04
1.450500000000000000e+05,7.057387253600319382e-04
1.475500000000000000e+05,1.175548596403162534e-03
1.500500000000000000e+05,6.456381942638411524e-04
1.525500000000000000e+05,5.424586403311873820e-04
1.550500000000000000e+05,6.924455488756745946e-04
1.575500000000000000e+05,6.450512924638281131e-04
1.600500000000000000e+05,5.624764630873655595e-04
1.625500000000000000e+05,5.935839409117998206e-04
1.650500000000000000e+05,7.638094109702522460e-04
1.675500000000000000e+05,6.200641800679696815e-04
1.700500000000000000e+05,3.753874822067180313e-03
1.725500000000000000e+05,6.122564779524380853e-04
1.750500000000000000e+05,6.449920265463545722e-04
1.775500000000000000e+05,7.631896147542774865e-04
1.800500000000000000e+05,5.559808440152447110e-04
1.825500000000000000e+05,6.003245132915561305e-04
1.850500000000000000e+05,5.289620901493855779e-04
1.875500000000000000e+05,5.964553040588237674e-04
1.900500000000000000e+05,1.555483819872060516e-03
1.925500000000000000e+05,5.358116560491253677e-04
1.950500000000000000e+05,5.834507116329579711e-04
1.975500000000000000e+05,5.668859945044174477e-04
2.000500000000000000e+05,5.604336564407571587e-04
2.025500000000000000e+05,8.443902423345883614e-04
2.050500000000000000e+05,6.015849798473373337e-04
2.075500000000000000e+05,6.276022673216560214e-04
2.100500000000000000e+05,5.335655152000112929e-04
2.125500000000000000e+05,1.004134840021688119e-03
2.150500000000000000e+05,5.217778452491479788e-04
2.175500000000000000e+05,5.130538666656256266e-04
2.200500000000000000e+05,6.521538469642974584e-04
2.225500000000000000e+05,1.364690324228484339e-03
2.250500000000000000e+05,8.404484554339437460e-04
2.275500000000000000e+05,6.744544415079390450e-04
2.300500000000000000e+05,8.455548517060123464e-04
2.325500000000000000e+05,1.306366709376042927e-03
2.350500000000000000e+05,6.979737448431575907e-04
2.375500000000000000e+05,5.462277454547214296e-04
2.400500000000000000e+05,5.406699012730359355e-04
2.425500000000000000e+05,5.579943021916513929e-04
2.450500000000000000e+05,5.553026441726086233e-04
2.475500000000000000e+05,4.996961985457605560e-04


==> PINNUz_ND/Hard_time_v_dim.csv <==
2.000000000000000000e+00,8.097006082534790108e-03
3.000000000000000000e+00,8.018703460693358750e-03
4.000000000000000000e+00,9.453560113906861115e-03
5.000000000000000000e+00,1.075126528739929130e-02
6.000000000000000000e+00,1.364389657974243199e-02
7.000000000000000000e+00,1.562109589576721191e-02
8.000000000000000000e+00,1.743384122848510784e-02
9.000000000000000000e+00,1.943093299865722781e-02
1.000000000000000000e+01,1.960444450378417969e-02
1.100000000000000000e+01,1.992449402809142942e-02
1.200000000000000000e+01,2.373329401016235213e-02
1.300000000000000000e+01,2.733374476432800376e-02
1.400000000000000000e+01,2.919242143630981431e-02
1.500000000000000000e+01,3.101704716682434151e-02
1.600000000000000000e+01,3.283138394355773759e-02
1.700000000000000000e+01,3.485242128372192244e-02
1.800000000000000000e+01,3.618434190750122181e-02
1.900000000000000000e+01,3.749516606330871582e-02
2.000000000000000000e+01,3.721149086952209306e-02
2.100000000000000000e+01,4.248153090476989441e-02
2.200000000000000000e+01,4.208835959434509277e-02
2.300000000000000000e+01,4.660298109054565596e-02
2.400000000000000000e+01,4.844671249389648215e-02
2.500000000000000000e+01,5.044197678565978671e-02
2.600000000000000000e+01,5.232633590698242132e-02
2.700000000000000000e+01,5.351303696632385420e-02
2.800000000000000000e+01,5.533009290695190679e-02
2.900000000000000000e+01,5.529721379280090610e-02
3.000000000000000000e+01,5.781648635864258118e-02
3.100000000000000000e+01,6.151838779449463057e-02
3.200000000000000000e+01,6.172639846801757785e-02
3.300000000000000000e+01,6.603811025619506225e-02
3.400000000000000000e+01,6.453294157981873114e-02
3.500000000000000000e+01,6.984447836875914972e-02
3.600000000000000000e+01,7.193187952041625588e-02
3.700000000000000000e+01,6.966087341308593861e-02
3.800000000000000000e+01,6.809761047363281639e-02
3.900000000000000000e+01,7.696516513824462613e-02
4.000000000000000000e+01,7.897121071815491056e-02
4.100000000000000000e+01,7.841931462287902999e-02
4.200000000000000000e+01,8.224954247474670910e-02
4.300000000000000000e+01,8.545664072036743275e-02
4.400000000000000000e+01,8.813041567802429310e-02
4.500000000000000000e+01,8.459140300750732366e-02
4.600000000000000000e+01,8.678030490875243697e-02
4.700000000000000000e+01,9.100587964057922641e-02
4.800000000000000000e+01,9.275050401687622015e-02
4.900000000000000000e+01,9.834867238998412642e-02
5.000000000000000000e+01,9.486275911331176758e-02
5.100000000000000000e+01,9.547483682632446067e-02
5.200000000000000000e+01,1.007334518432617121e-01
5.300000000000000000e+01,1.047117304801940957e-01
5.400000000000000000e+01,1.075825667381286599e-01
5.500000000000000000e+01,1.087849116325378396e-01
5.600000000000000000e+01,1.122456562519073553e-01
5.700000000000000000e+01,1.118085420131683383e-01
5.800000000000000000e+01,1.135391771793365506e-01
5.900000000000000000e+01,1.141504931449890126e-01
6.000000000000000000e+01,1.089358401298523016e-01
6.100000000000000000e+01,1.085290241241455012e-01
6.200000000000000000e+01,1.110304343700408980e-01
6.300000000000000000e+01,1.175528156757354725e-01
6.400000000000000000e+01,1.212459361553192144e-01
6.500000000000000000e+01,1.250918495655059803e-01
6.600000000000000000e+01,1.182380819320678761e-01
6.700000000000000000e+01,1.320344293117523271e-01
6.800000000000000000e+01,1.330441498756408658e-01
6.900000000000000000e+01,1.337818932533264282e-01
7.000000000000000000e+01,1.391757178306579634e-01
7.100000000000000000e+01,1.365722012519836326e-01
7.200000000000000000e+01,1.434355366230010975e-01
7.300000000000000000e+01,1.283512854576110973e-01
7.400000000000000000e+01,1.379596114158630482e-01
7.500000000000000000e+01,1.450441098213195723e-01
7.600000000000000000e+01,1.514506673812866244e-01
7.700000000000000000e+01,1.515952372550964378e-01
7.800000000000000000e+01,1.448338985443115290e-01
7.900000000000000000e+01,1.448884546756744329e-01
8.000000000000000000e+01,1.556587743759155207e-01
8.100000000000000000e+01,1.594567477703094371e-01
8.200000000000000000e+01,1.635552275180816584e-01
8.300000000000000000e+01,1.648576879501342796e-01
8.400000000000000000e+01,1.644749391078949019e-01
8.500000000000000000e+01,1.650272369384765681e-01
8.600000000000000000e+01,1.656598186492919955e-01
8.700000000000000000e+01,1.745148003101348877e-01
8.800000000000000000e+01,1.758193993568420432e-01
8.900000000000000000e+01,1.660907506942748968e-01
9.000000000000000000e+01,1.730086517333984386e-01
9.100000000000000000e+01,1.823380458354949829e-01
9.200000000000000000e+01,1.794178056716918823e-01
9.300000000000000000e+01,1.856923162937164362e-01
9.400000000000000000e+01,1.824970006942749079e-01
9.500000000000000000e+01,1.876012790203094582e-01
9.600000000000000000e+01,1.869825494289398260e-01
9.700000000000000000e+01,1.924199736118316628e-01
9.800000000000000000e+01,1.971561181545257446e-01
9.900000000000000000e+01,1.969946098327636785e-01
1.000000000000000000e+02,2.008523070812225364e-01


==> PINNUz_ND/Penalty_dim_10.csv <==
5.000000000000000000e+01,1.084220408834115634e+00
2.550000000000000000e+03,1.527262140857612582e-01
5.050000000000000000e+03,3.276329388015818134e-02
7.550000000000000000e+03,2.224637800517652308e-02
1.005000000000000000e+04,1.657737619282685995e-02
1.255000000000000000e+04,1.400574391009620084e-02
1.505000000000000000e+04,1.272636384147351161e-02
1.755000000000000000e+04,1.143302443281335283e-02
2.005000000000000000e+04,1.026238332452393022e-02
2.255000000000000000e+04,9.669661720236257321e-03
2.505000000000000000e+04,1.198393258167179502e-02
2.755000000000000000e+04,8.527480156222634264e-03
3.005000000000000000e+04,9.062666603956848546e-03
3.255000000000000000e+04,8.069130176041152888e-03
3.505000000000000000e+04,8.629701074312193590e-03
3.755000000000000000e+04,9.667858566461734818e-03
4.005000000000000000e+04,8.012532631407264308e-03
4.255000000000000000e+04,7.707970801723693262e-03
4.505000000000000000e+04,8.013503174921854724e-03
4.755000000000000000e+04,7.448990536208917497e-03
5.005000000000000000e+04,7.121807623686647430e-03
5.255000000000000000e+04,7.304953735994212070e-03
5.505000000000000000e+04,6.826228343743842575e-03
5.755000000000000000e+04,6.884515096217205983e-03
6.005000000000000000e+04,6.586142153279193716e-03
6.255000000000000000e+04,6.669153219105783577e-03
6.505000000000000000e+04,1.010180368867628561e-02
6.755000000000000000e+04,7.992701135372475008e-03
7.005000000000000000e+04,6.467936062413565286e-03
7.255000000000000000e+04,6.716580714325082364e-03
7.505000000000000000e+04,7.115382449652224266e-03
7.755000000000000000e+04,6.661487034456809592e-03
8.005000000000000000e+04,6.721938421569199906e-03
8.255000000000000000e+04,1.112619683361791047e-02
8.505000000000000000e+04,5.946488894131793553e-03
8.755000000000000000e+04,6.164034650044018272e-03
9.005000000000000000e+04,6.125290565174620894e-03
9.255000000000000000e+04,1.019785831406738209e-02
9.505000000000000000e+04,6.036673418687032305e-03
9.755000000000000000e+04,6.463300561626847407e-03
1.000500000000000000e+05,6.291475609922603240e-03
1.025500000000000000e+05,6.574967071770516751e-03
1.050500000000000000e+05,9.558437972559950466e-03
1.075500000000000000e+05,6.545193280130658618e-03
1.100500000000000000e+05,6.180080340703963428e-03
1.125500000000000000e+05,6.395673196349619012e-03
1.150500000000000000e+05,6.757703194946750036e-03
1.175500000000000000e+05,7.116984655165269069e-03
1.200500000000000000e+05,7.500337540489510069e-03
1.225500000000000000e+05,5.965016764968388181e-03
1.250500000000000000e+05,6.022622961493415313e-03
1.275500000000000000e+05,5.891395954891645581e-03
1.300500000000000000e+05,6.852703393017839546e-03
1.325500000000000000e+05,5.674176624038251154e-03
1.350500000000000000e+05,9.304596739686015611e-03
1.375500000000000000e+05,6.195483250003140478e-03
1.400500000000000000e+05,5.933627690708758763e-03
1.425500000000000000e+05,6.549434246153958139e-03
1.450500000000000000e+05,5.846503524253747475e-03
1.475500000000000000e+05,5.932995239264480559e-03
1.500500000000000000e+05,5.752588059350666194e-03
1.525500000000000000e+05,6.370274883493274622e-03
1.550500000000000000e+05,6.035936750430005021e-03
1.575500000000000000e+05,1.048093061382205510e-02
1.600500000000000000e+05,5.883731252471369882e-03
1.625500000000000000e+05,8.175268698301896633e-03
1.650500000000000000e+05,7.841628439152091221e-03
1.675500000000000000e+05,6.930711670560246208e-03
1.700500000000000000e+05,6.888911589012736321e-03
1.725500000000000000e+05,7.808595463976481139e-03
1.750500000000000000e+05,8.389335563399260773e-03
1.775500000000000000e+05,7.682473328248238913e-03
1.800500000000000000e+05,7.122770620560880082e-03
1.825500000000000000e+05,5.823749863545754461e-03
1.850500000000000000e+05,7.063454201677916815e-03
1.875500000000000000e+05,5.971564087620993312e-03
1.900500000000000000e+05,5.983732428933334450e-03
1.925500000000000000e+05,6.069630023007523308e-03
1.950500000000000000e+05,5.946526785545779188e-03
1.975500000000000000e+05,7.729628633478060479e-03
2.000500000000000000e+05,8.244805092835863145e-03
2.025500000000000000e+05,5.788417737152586930e-03
2.050500000000000000e+05,5.756640055565329615e-03
2.075500000000000000e+05,7.398101289362076644e-03
2.100500000000000000e+05,5.482636795751912213e-03
2.125500000000000000e+05,6.239067182280823298e-03
2.150500000000000000e+05,5.793840582186679695e-03
2.175500000000000000e+05,8.819920083485375054e-03
2.200500000000000000e+05,5.579646439029130496e-03
2.225500000000000000e+05,7.828188451477782056e-03
2.250500000000000000e+05,5.633493083596815935e-03
2.275500000000000000e+05,6.223181463298528386e-03
2.300500000000000000e+05,6.449567963193532545e-03
2.325500000000000000e+05,6.452634899171978689e-03
2.350500000000000000e+05,5.781645604462714444e-03
2.375500000000000000e+05,9.292674145288476462e-03
2.400500000000000000e+05,6.073305158461374427e-03
2.425500000000000000e+05,5.860844206017275758e-03
2.450500000000000000e+05,5.365834174084782061e-03
2.475500000000000000e+05,7.207399468704731027e-03


==> PINNUz_ND/Penalty_dim_2.csv <==
5.000000000000000000e+01,1.212192294115336022e+00
2.550000000000000000e+03,3.251410015747115134e-03
5.050000000000000000e+03,1.326289253564849266e-03
7.550000000000000000e+03,7.613295347519656239e-04
1.005000000000000000e+04,7.328117530115134826e-04
1.255000000000000000e+04,7.461370915269710221e-04
1.505000000000000000e+04,7.685544070661146088e-04
1.755000000000000000e+04,7.524289551252758262e-04
2.005000000000000000e+04,2.445745056156214264e-03
2.255000000000000000e+04,2.224094498308630281e-03
2.505000000000000000e+04,1.568464817128944686e-03
2.755000000000000000e+04,3.290923682193168994e-03
3.005000000000000000e+04,5.017846176946011948e-03
3.255000000000000000e+04,3.445836804287493674e-03
3.505000000000000000e+04,1.232734100440173192e-03
3.755000000000000000e+04,1.586561011459885128e-03
4.005000000000000000e+04,1.834876134833009816e-03
4.255000000000000000e+04,4.069850675839255076e-03
4.505000000000000000e+04,7.265125196554286183e-04
4.755000000000000000e+04,7.050854626743868021e-04
5.005000000000000000e+04,7.564679956295916087e-04
5.255000000000000000e+04,6.790435974449481656e-04
5.505000000000000000e+04,6.588302671209389809e-04
5.755000000000000000e+04,1.038362975297675659e-03
6.005000000000000000e+04,7.312866543028774405e-04
6.255000000000000000e+04,7.351067671723092055e-04
6.505000000000000000e+04,5.672289400913429038e-04
6.755000000000000000e+04,5.304670789421188620e-04
7.005000000000000000e+04,5.947292288365392402e-04
7.255000000000000000e+04,4.871556800011184228e-04
7.505000000000000000e+04,1.309128450205817185e-03
7.755000000000000000e+04,5.137417532340197122e-04
8.005000000000000000e+04,4.027376585569594162e-04
8.255000000000000000e+04,3.626668053013099437e-04
8.505000000000000000e+04,3.349139800028524115e-04
8.755000000000000000e+04,3.274664189526765856e-04
9.005000000000000000e+04,4.525793703361946445e-04
9.255000000000000000e+04,2.813797999120069165e-04
9.505000000000000000e+04,6.675691916118660406e-04
9.755000000000000000e+04,4.376869278447171924e-04
1.000500000000000000e+05,2.391343193151830506e-04
1.025500000000000000e+05,6.785794174803879428e-04
1.050500000000000000e+05,5.572483386513149865e-04
1.075500000000000000e+05,2.674677983590275070e-04
1.100500000000000000e+05,4.308682720426952779e-04
1.125500000000000000e+05,3.348636811466995048e-04
1.150500000000000000e+05,4.477350759429265842e-04
1.175500000000000000e+05,7.750115508413133554e-04
1.200500000000000000e+05,5.774763816534900056e-04
1.225500000000000000e+05,5.422441913899928240e-04
1.250500000000000000e+05,3.448515235235277742e-04
1.275500000000000000e+05,2.923122935104641726e-04
1.300500000000000000e+05,1.080904537897337068e-03
1.325500000000000000e+05,2.952003711184775486e-04
1.350500000000000000e+05,2.754579165020771951e-04
1.375500000000000000e+05,2.934125552830458379e-04
1.400500000000000000e+05,4.023406943074795111e-04
1.425500000000000000e+05,2.900803592868783664e-04
1.450500000000000000e+05,2.777495545945361344e-04
1.475500000000000000e+05,2.949748768564626955e-04
1.500500000000000000e+05,3.031036751801001309e-04
1.525500000000000000e+05,2.852694719629369894e-04
1.550500000000000000e+05,6.457628369450994082e-04
1.575500000000000000e+05,1.351998040156089480e-03
1.600500000000000000e+05,2.993483210131030431e-04
1.625500000000000000e+05,3.638510240672324157e-04
1.650500000000000000e+05,3.757188014422945107e-04
1.675500000000000000e+05,6.056602750325880110e-04
1.700500000000000000e+05,4.233071273051454745e-04
1.725500000000000000e+05,5.912794885376706057e-04
1.750500000000000000e+05,7.562152101887674015e-04
1.775500000000000000e+05,3.075231311798882713e-04
1.800500000000000000e+05,2.857562522627834904e-04
1.825500000000000000e+05,2.981150373196131127e-04
1.850500000000000000e+05,3.153135844618727333e-04
1.875500000000000000e+05,3.922321992582960149e-04
1.900500000000000000e+05,4.303796068458486850e-04
1.925500000000000000e+05,3.134310187325327519e-04
1.950500000000000000e+05,3.079842214575016670e-04
1.975500000000000000e+05,3.421017277647001031e-04
2.000500000000000000e+05,6.569260512321487911e-04
2.025500000000000000e+05,3.365434210856182713e-04
2.050500000000000000e+05,3.529667914765649735e-04
2.075500000000000000e+05,4.125962288899158014e-04
2.100500000000000000e+05,4.641023558925672435e-04
2.125500000000000000e+05,1.056312141092723665e-03
2.150500000000000000e+05,5.316119972595350187e-04
2.175500000000000000e+05,3.910932012124112254e-04
2.200500000000000000e+05,5.267721181678701329e-04
2.225500000000000000e+05,3.042278642302236936e-04
2.250500000000000000e+05,6.867905093071281037e-04
2.275500000000000000e+05,3.536061541627426460e-04
2.300500000000000000e+05,3.390988592224626814e-04
2.325500000000000000e+05,3.169774181487583194e-04
2.350500000000000000e+05,6.283905170749215551e-04
2.375500000000000000e+05,3.804150978517267172e-04
2.400500000000000000e+05,3.090525707809220739e-04
2.425500000000000000e+05,3.693488290136388527e-04
2.450500000000000000e+05,5.050835081427442743e-04
2.475500000000000000e+05,1.260926570626708532e-03


==> PINNUz_ND/Penalty_dim_4.csv <==
5.000000000000000000e+01,1.281841782626972126e+00
2.550000000000000000e+03,2.503286469990103139e-02
5.050000000000000000e+03,1.131360068886020503e-02
7.550000000000000000e+03,7.231890616490824035e-03
1.005000000000000000e+04,5.650754560337090115e-03
1.255000000000000000e+04,5.465198979913003276e-03
1.505000000000000000e+04,5.142274662934884569e-03
1.755000000000000000e+04,4.682789240141834938e-03
2.005000000000000000e+04,4.498922296534995161e-03
2.255000000000000000e+04,4.283723391718962520e-03
2.505000000000000000e+04,4.142397805292203500e-03
2.755000000000000000e+04,4.481740897324369005e-03
3.005000000000000000e+04,3.934177847297464468e-03
3.255000000000000000e+04,3.958226356036557460e-03
3.505000000000000000e+04,4.970673363165196805e-03
3.755000000000000000e+04,4.269124373736248555e-03
4.005000000000000000e+04,3.611133061442619533e-03
4.255000000000000000e+04,3.626215514051846570e-03
4.505000000000000000e+04,3.545267648414651782e-03
4.755000000000000000e+04,3.371539540095594336e-03
5.005000000000000000e+04,3.470240644679718767e-03
5.255000000000000000e+04,3.245463578921953859e-03
5.505000000000000000e+04,3.008794161091282639e-03
5.755000000000000000e+04,3.182319565518427953e-03
6.005000000000000000e+04,3.132778559702599063e-03
6.255000000000000000e+04,3.388484731042985462e-03
6.505000000000000000e+04,3.087375264758464993e-03
6.755000000000000000e+04,2.852469813925209621e-03
7.005000000000000000e+04,3.010267859419069828e-03
7.255000000000000000e+04,3.712279987815973736e-03
7.505000000000000000e+04,3.001073343557700886e-03
7.755000000000000000e+04,2.801268807988650366e-03
8.005000000000000000e+04,3.387960361058777251e-03
8.255000000000000000e+04,2.701573853165507508e-03
8.505000000000000000e+04,2.541192650461048582e-03
8.755000000000000000e+04,3.033325606412404576e-03
9.005000000000000000e+04,3.620452306667968495e-03
9.255000000000000000e+04,2.684844969277672046e-03
9.505000000000000000e+04,2.467159886339398162e-03
9.755000000000000000e+04,2.534306768830177099e-03
1.000500000000000000e+05,2.573480391187606131e-03
1.025500000000000000e+05,2.368005816828358274e-03
1.050500000000000000e+05,2.611536116613308658e-03
1.075500000000000000e+05,3.078155321070214639e-03
1.100500000000000000e+05,2.470157364244975496e-03
1.125500000000000000e+05,2.148247299447231164e-03
1.150500000000000000e+05,2.612686117599767946e-03
1.175500000000000000e+05,2.522496760652712198e-03
1.200500000000000000e+05,2.159651853982123577e-03
1.225500000000000000e+05,2.097866175314289875e-03
1.250500000000000000e+05,1.985775689524368112e-03
1.275500000000000000e+05,2.387423758559174738e-03
1.300500000000000000e+05,2.426702037420496588e-03
1.325500000000000000e+05,2.254033528850767337e-03
1.350500000000000000e+05,1.968645991178969833e-03
1.375500000000000000e+05,2.252860240262548764e-03
1.400500000000000000e+05,2.031379131398644827e-03
1.425500000000000000e+05,1.852687512226134118e-03
1.450500000000000000e+05,1.891234643093269926e-03
1.475500000000000000e+05,1.918281028831865477e-03
1.500500000000000000e+05,1.858269113204296915e-03
1.525500000000000000e+05,2.020810472368801246e-03
1.550500000000000000e+05,1.862575835931789062e-03
1.575500000000000000e+05,1.843846039245069330e-03
1.600500000000000000e+05,1.901279263780851839e-03
1.625500000000000000e+05,1.797080840876787199e-03
1.650500000000000000e+05,2.007244694010906511e-03
1.675500000000000000e+05,1.846932084473362030e-03
1.700500000000000000e+05,2.262017875445607781e-03
1.725500000000000000e+05,1.858075930859708806e-03
1.750500000000000000e+05,2.431153612738944786e-03
1.775500000000000000e+05,1.834472246340405942e-03
1.800500000000000000e+05,1.723480761742878951e-03
1.825500000000000000e+05,1.673429465114589787e-03
1.850500000000000000e+05,1.702868620138433620e-03
1.875500000000000000e+05,1.712129236112792247e-03
1.900500000000000000e+05,1.759895632931140694e-03
1.925500000000000000e+05,1.717969439834826943e-03
1.950500000000000000e+05,1.920699433467354562e-03
1.975500000000000000e+05,2.145577951776366562e-03
2.000500000000000000e+05,1.845229603172434188e-03
2.025500000000000000e+05,2.216128955372285558e-03
2.050500000000000000e+05,1.765051734632197859e-03
2.075500000000000000e+05,1.851201332291311672e-03
2.100500000000000000e+05,1.664241849648143839e-03
2.125500000000000000e+05,1.551906303754982354e-03
2.150500000000000000e+05,1.954361671392489293e-03
2.175500000000000000e+05,2.259483876418474316e-03
2.200500000000000000e+05,1.552127349773497643e-03
2.225500000000000000e+05,1.690076447849977147e-03
2.250500000000000000e+05,1.610651211088760240e-03
2.275500000000000000e+05,1.795623572138003955e-03
2.300500000000000000e+05,1.573682036971799396e-03
2.325500000000000000e+05,1.606868112391486103e-03
2.350500000000000000e+05,1.605284850294667366e-03
2.375500000000000000e+05,1.722286654607378458e-03
2.400500000000000000e+05,1.389773104595525346e-03
2.425500000000000000e+05,1.562726722109228058e-03
2.450500000000000000e+05,1.596932871910632795e-03
2.475500000000000000e+05,1.657010555264377656e-03


==> PINNUz_ND/Penalty_dim_6.csv <==
5.000000000000000000e+01,1.068600444653057702e+00
2.550000000000000000e+03,3.676685821282036498e-02
5.050000000000000000e+03,1.918542857755954623e-02
7.550000000000000000e+03,1.249802892567815349e-02
1.005000000000000000e+04,8.949951386542557771e-03
1.255000000000000000e+04,8.354025330119731196e-03
1.505000000000000000e+04,8.191362675535768592e-03
1.755000000000000000e+04,6.697310915499236038e-03
2.005000000000000000e+04,6.430125963759444722e-03
2.255000000000000000e+04,6.638189162372652719e-03
2.505000000000000000e+04,5.553612470876239347e-03
2.755000000000000000e+04,5.756005371510164448e-03
3.005000000000000000e+04,5.301817438103320450e-03
3.255000000000000000e+04,7.666505893552569284e-03
3.505000000000000000e+04,5.693107223109165026e-03
3.755000000000000000e+04,9.095016202660668667e-03
4.005000000000000000e+04,6.946036835259405962e-03
4.255000000000000000e+04,5.456686558767926548e-03
4.505000000000000000e+04,5.632900674310530736e-03
4.755000000000000000e+04,4.835355873822915450e-03
5.005000000000000000e+04,5.151828717003291598e-03
5.255000000000000000e+04,5.246567720912160421e-03
5.505000000000000000e+04,4.647217251089194937e-03
5.755000000000000000e+04,7.098561598481635537e-03
6.005000000000000000e+04,4.503967178916425292e-03
6.255000000000000000e+04,4.777308149244157039e-03
6.505000000000000000e+04,5.524858270647817204e-03
6.755000000000000000e+04,6.830941610305604761e-03
7.005000000000000000e+04,4.972512873601008486e-03
7.255000000000000000e+04,4.517220867210011877e-03
7.505000000000000000e+04,5.299152117260862160e-03
7.755000000000000000e+04,4.554748200754563971e-03
8.005000000000000000e+04,4.509730558514594805e-03
8.255000000000000000e+04,4.927444327905618898e-03
8.505000000000000000e+04,6.163850173445406706e-03
8.755000000000000000e+04,5.118728960455703157e-03
9.005000000000000000e+04,4.641547467683644623e-03
9.255000000000000000e+04,6.657048656077925973e-03
9.505000000000000000e+04,4.630121276888359526e-03
9.755000000000000000e+04,5.522888657897237659e-03
1.000500000000000000e+05,4.995099685765152370e-03
1.025500000000000000e+05,6.612864043217945263e-03
1.050500000000000000e+05,5.941958702765402951e-03
1.075500000000000000e+05,4.587495280230279547e-03
1.100500000000000000e+05,4.533198847331530897e-03
1.125500000000000000e+05,4.253382291978905459e-03
1.150500000000000000e+05,5.994455261538533981e-03
1.175500000000000000e+05,5.678267730060340170e-03
1.200500000000000000e+05,4.539080557093311610e-03
1.225500000000000000e+05,4.691659170033500234e-03
1.250500000000000000e+05,4.475869709155221900e-03
1.275500000000000000e+05,5.544796130810426132e-03
1.300500000000000000e+05,4.580680226882015080e-03
1.325500000000000000e+05,4.437029154402143301e-03
1.350500000000000000e+05,4.686720790032523898e-03
1.375500000000000000e+05,8.553921171034947410e-03
1.400500000000000000e+05,4.179786046516955657e-03
1.425500000000000000e+05,4.847065596035279519e-03
1.450500000000000000e+05,5.705459298931458978e-03
1.475500000000000000e+05,5.115838299414272178e-03
1.500500000000000000e+05,4.327053206196521638e-03
1.525500000000000000e+05,5.165932789438773716e-03
1.550500000000000000e+05,7.502825384829717864e-03
1.575500000000000000e+05,4.262419643902857179e-03
1.600500000000000000e+05,4.427833358394792952e-03
1.625500000000000000e+05,5.558277758060497543e-03
1.650500000000000000e+05,4.420041295749914563e-03
1.675500000000000000e+05,5.191092447388526848e-03
1.700500000000000000e+05,4.713292614693900817e-03
1.725500000000000000e+05,4.503094810072837823e-03
1.750500000000000000e+05,4.831838799715580841e-03
1.775500000000000000e+05,4.358020931804003524e-03
1.800500000000000000e+05,5.086570226338346830e-03
1.825500000000000000e+05,4.135815209321866415e-03
1.850500000000000000e+05,4.857119581464955198e-03
1.875500000000000000e+05,4.600982654286216340e-03
1.900500000000000000e+05,4.627436765584969081e-03
1.925500000000000000e+05,4.012607539918086434e-03
1.950500000000000000e+05,4.266538500660956544e-03
1.975500000000000000e+05,4.923572094868117026e-03
2.000500000000000000e+05,4.237089780513740751e-03
2.025500000000000000e+05,6.176457731397587241e-03
2.050500000000000000e+05,4.093211481085715781e-03
2.075500000000000000e+05,5.057318161159800665e-03
2.100500000000000000e+05,6.144770925895882453e-03
2.125500000000000000e+05,4.957314725997327351e-03
2.150500000000000000e+05,4.342761619877281987e-03
2.175500000000000000e+05,5.231527326399626650e-03
2.200500000000000000e+05,3.994535630788290971e-03
2.225500000000000000e+05,7.097009178855025018e-03
2.250500000000000000e+05,4.277086148871691272e-03
2.275500000000000000e+05,4.259532955464569344e-03
2.300500000000000000e+05,4.200445699085143640e-03
2.325500000000000000e+05,5.013872903389500306e-03
2.350500000000000000e+05,4.501554060317973331e-03
2.375500000000000000e+05,4.008201741857274694e-03
2.400500000000000000e+05,4.236047528153090436e-03
2.425500000000000000e+05,4.237676430362168761e-03
2.450500000000000000e+05,4.103150643671315753e-03
2.475500000000000000e+05,4.073305118403583967e-03


==> PINNUz_ND/Penalty_dim_8.csv <==
5.000000000000000000e+01,1.208756864161925959e+00
2.550000000000000000e+03,8.718487521135483143e-02
5.050000000000000000e+03,2.755781213471258928e-02
7.550000000000000000e+03,1.788431956764364658e-02
1.005000000000000000e+04,1.325392725695314668e-02
1.255000000000000000e+04,1.091206543116872429e-02
1.505000000000000000e+04,9.494073645073002402e-03
1.755000000000000000e+04,8.993867309397789514e-03
2.005000000000000000e+04,9.178046911823464424e-03
2.255000000000000000e+04,7.820659663894273528e-03
2.505000000000000000e+04,7.908842358747546555e-03
2.755000000000000000e+04,7.903281317713726703e-03
3.005000000000000000e+04,6.865329985802192357e-03
3.255000000000000000e+04,6.760415955487163869e-03
3.505000000000000000e+04,8.138214373816508515e-03
3.755000000000000000e+04,6.866587998744264759e-03
4.005000000000000000e+04,6.525872990857487475e-03
4.255000000000000000e+04,6.573001897163161661e-03
4.505000000000000000e+04,6.396379043889235776e-03
4.755000000000000000e+04,5.897603775398232127e-03
5.005000000000000000e+04,8.170331973089512909e-03
5.255000000000000000e+04,5.930022839628151798e-03
5.505000000000000000e+04,6.566612329500680530e-03
5.755000000000000000e+04,6.606364759453115833e-03
6.005000000000000000e+04,5.479456953831222943e-03
6.255000000000000000e+04,6.483433149188220189e-03
6.505000000000000000e+04,6.246503138449296770e-03
6.755000000000000000e+04,5.756054628217588225e-03
7.005000000000000000e+04,6.280604990445047553e-03
7.255000000000000000e+04,5.889467947878822968e-03
7.505000000000000000e+04,5.833150410064165403e-03
7.755000000000000000e+04,5.608624137175710449e-03
8.005000000000000000e+04,5.522463212175911414e-03
8.255000000000000000e+04,5.528900375964730489e-03
8.505000000000000000e+04,5.681372558193114632e-03
8.755000000000000000e+04,5.711414624259259464e-03
9.005000000000000000e+04,5.548715387140641664e-03
9.255000000000000000e+04,5.514715238874257942e-03
9.505000000000000000e+04,8.038894321398050088e-03
9.755000000000000000e+04,5.188538208175351440e-03
1.000500000000000000e+05,6.179403102020375634e-03
1.025500000000000000e+05,5.445726858691326937e-03
1.050500000000000000e+05,7.069829873571472668e-03
1.075500000000000000e+05,6.955235501360734762e-03
1.100500000000000000e+05,5.617059303635545293e-03
1.125500000000000000e+05,6.100132149062013030e-03
1.150500000000000000e+05,5.541062622788282994e-03
1.175500000000000000e+05,6.370534624433589650e-03
1.200500000000000000e+05,5.119566221052705528e-03
1.225500000000000000e+05,5.289135232738459945e-03
1.250500000000000000e+05,5.712064083061275943e-03
1.275500000000000000e+05,7.921286829509951652e-03
1.300500000000000000e+05,6.086855447992238315e-03
1.325500000000000000e+05,5.650553305701786801e-03
1.350500000000000000e+05,5.797421271180392029e-03
1.375500000000000000e+05,5.341794415364732596e-03
1.400500000000000000e+05,6.926702377917172242e-03
1.425500000000000000e+05,5.741698164998126214e-03
1.450500000000000000e+05,6.185345680319584601e-03
1.475500000000000000e+05,5.463951770066242421e-03
1.500500000000000000e+05,8.442163509810396080e-03
1.525500000000000000e+05,5.548572279998244088e-03
1.550500000000000000e+05,7.741792160943494587e-03
1.575500000000000000e+05,6.074901082738736607e-03
1.600500000000000000e+05,5.166550442487243683e-03
1.625500000000000000e+05,5.128140617210412769e-03
1.650500000000000000e+05,5.350654974584458969e-03
1.675500000000000000e+05,5.193316786869906811e-03
1.700500000000000000e+05,4.897225980707174166e-03
1.725500000000000000e+05,5.798537350845127565e-03
1.750500000000000000e+05,7.454780044345997621e-03
1.775500000000000000e+05,5.035702323093003280e-03
1.800500000000000000e+05,6.898756155756230642e-03
1.825500000000000000e+05,5.267164179130505962e-03
1.850500000000000000e+05,5.027220058896376270e-03
1.875500000000000000e+05,6.795719847766230892e-03
1.900500000000000000e+05,5.147949416857096339e-03
1.925500000000000000e+05,5.441365967601380187e-03
1.950500000000000000e+05,5.908702667980429701e-03
1.975500000000000000e+05,5.140160416806195849e-03
2.000500000000000000e+05,5.619748004873063689e-03
2.025500000000000000e+05,5.021105318855828559e-03
2.050500000000000000e+05,4.845647354706813202e-03
2.075500000000000000e+05,5.734481890510343023e-03
2.100500000000000000e+05,5.173137640993297030e-03
2.125500000000000000e+05,5.028410750952575815e-03
2.150500000000000000e+05,8.412776692571252365e-03
2.175500000000000000e+05,8.028004737374992705e-03
2.200500000000000000e+05,4.995318251317141904e-03
2.225500000000000000e+05,5.700849466304026662e-03
2.250500000000000000e+05,5.842436184023538925e-03
2.275500000000000000e+05,6.612132458658622099e-03
2.300500000000000000e+05,4.911843053624217852e-03
2.325500000000000000e+05,4.795351619571054831e-03
2.350500000000000000e+05,7.466218302235917877e-03
2.375500000000000000e+05,5.158901141883989391e-03
2.400500000000000000e+05,5.235069501662460885e-03
2.425500000000000000e+05,5.725648970130228603e-03
2.450500000000000000e+05,4.792704496702662569e-03
2.475500000000000000e+05,4.946374513344931577e-03


==> PINNUz_ND/Penalty_time_v_dim.csv <==
2.000000000000000000e+00,8.488208055496215820e-03
3.000000000000000000e+00,8.470168113708495886e-03
4.000000000000000000e+00,1.042106866836547789e-02
5.000000000000000000e+00,1.239209890365600662e-02
6.000000000000000000e+00,1.435772061347961349e-02
7.000000000000000000e+00,1.633588552474975544e-02
8.000000000000000000e+00,1.816798925399780440e-02
9.000000000000000000e+00,2.009209275245666532e-02
1.000000000000000000e+01,2.205903053283691378e-02
1.100000000000000000e+01,2.412714362144470145e-02
1.200000000000000000e+01,2.595068931579589885e-02
1.300000000000000000e+01,2.805037856101989802e-02
1.400000000000000000e+01,2.994230628013610715e-02
1.500000000000000000e+01,3.201319098472595048e-02
1.600000000000000000e+01,3.389349102973938238e-02
1.700000000000000000e+01,3.574283957481384083e-02
1.800000000000000000e+01,3.574681997299194308e-02
1.900000000000000000e+01,4.011388659477233692e-02
2.000000000000000000e+01,4.200491070747375266e-02
2.100000000000000000e+01,4.394631266593933272e-02
2.200000000000000000e+01,4.563386321067810364e-02
2.300000000000000000e+01,4.644863963127136147e-02
2.400000000000000000e+01,4.666367888450622531e-02
2.500000000000000000e+01,5.011154770851135309e-02
2.600000000000000000e+01,5.355721116065979143e-02
2.700000000000000000e+01,5.284360289573669656e-02
2.800000000000000000e+01,5.811141133308410367e-02
2.900000000000000000e+01,5.985163569450378113e-02
3.000000000000000000e+01,6.119575858116149680e-02
3.100000000000000000e+01,6.278854012489318293e-02
3.200000000000000000e+01,6.330369710922241488e-02
3.300000000000000000e+01,6.751812338829039917e-02
3.400000000000000000e+01,6.996143460273743231e-02
3.500000000000000000e+01,7.167480349540709950e-02
3.600000000000000000e+01,7.313287138938903698e-02
3.700000000000000000e+01,7.555227637290955200e-02
3.800000000000000000e+01,7.658426523208618220e-02
3.900000000000000000e+01,7.804677009582519642e-02
4.000000000000000000e+01,7.991478681564330444e-02
4.100000000000000000e+01,8.290920257568359930e-02
4.200000000000000000e+01,8.416693210601806918e-02
4.300000000000000000e+01,8.739654541015624833e-02
4.400000000000000000e+01,8.829873919486999623e-02
4.500000000000000000e+01,9.095885753631591242e-02
4.600000000000000000e+01,9.337955594062805065e-02
4.700000000000000000e+01,9.267699718475341797e-02
4.800000000000000000e+01,9.551622509956360363e-02
4.900000000000000000e+01,9.612337112426758146e-02
5.000000000000000000e+01,1.006577658653259322e-01
5.100000000000000000e+01,1.024550652503967291e-01
5.200000000000000000e+01,1.041826272010803189e-01
5.300000000000000000e+01,1.070282781124115012e-01
5.400000000000000000e+01,1.082075417041778592e-01
5.500000000000000000e+01,1.115917253494262684e-01
5.600000000000000000e+01,1.131971263885497986e-01
5.700000000000000000e+01,1.152023422718048140e-01
5.800000000000000000e+01,1.176791656017303483e-01
5.900000000000000000e+01,1.177678811550140342e-01
6.000000000000000000e+01,1.115901434421539273e-01
6.100000000000000000e+01,1.226876664161682118e-01
6.200000000000000000e+01,1.234272003173828153e-01
6.300000000000000000e+01,1.267367684841156084e-01
6.400000000000000000e+01,1.296025049686432007e-01
6.500000000000000000e+01,1.261525261402130227e-01
6.600000000000000000e+01,1.293710350990295299e-01
6.700000000000000000e+01,1.335315549373626842e-01
6.800000000000000000e+01,1.397252476215362638e-01
6.900000000000000000e+01,1.386052179336547951e-01
7.000000000000000000e+01,1.384328901767730713e-01
7.100000000000000000e+01,1.431213879585266080e-01
7.200000000000000000e+01,1.451890230178833063e-01
7.300000000000000000e+01,1.476026690006256026e-01
7.400000000000000000e+01,1.461883509159088157e-01
7.500000000000000000e+01,1.511849856376648038e-01
7.600000000000000000e+01,1.496633780002593894e-01
7.700000000000000000e+01,1.568807280063629073e-01
7.800000000000000000e+01,1.560991883277892955e-01
7.900000000000000000e+01,1.580603229999542336e-01
8.000000000000000000e+01,1.624569725990295532e-01
8.100000000000000000e+01,1.625110149383544866e-01
8.200000000000000000e+01,1.625373816490173207e-01
8.300000000000000000e+01,1.708822441101074119e-01
8.400000000000000000e+01,1.684437549114227162e-01
8.500000000000000000e+01,1.743552160263061590e-01
8.600000000000000000e+01,1.688800084590911799e-01
8.700000000000000000e+01,1.749685192108154375e-01
8.800000000000000000e+01,1.774683904647827160e-01
8.900000000000000000e+01,1.823105204105377186e-01
9.000000000000000000e+01,1.818459486961364613e-01
9.100000000000000000e+01,1.849420976638793956e-01
9.200000000000000000e+01,1.834839701652526966e-01
9.300000000000000000e+01,1.871829712390899736e-01
9.400000000000000000e+01,1.911166572570800748e-01
9.500000000000000000e+01,1.836474239826202393e-01
9.600000000000000000e+01,1.923786437511444125e-01
9.700000000000000000e+01,1.972816872596740712e-01
9.800000000000000000e+01,1.949243271350860618e-01
9.900000000000000000e+01,1.986401987075805675e-01
1.000000000000000000e+02,2.055510854721069314e-01


==> PINNUz_ND/Uzawa_dim_10.csv <==
5.000000000000000000e+01,1.078061632075270282e+00
1.000000000000000000e+02,1.024199421491062134e+00
1.500000000000000000e+02,1.026499407357112759e+00
2.000000000000000000e+02,1.013730444464575831e+00
2.500000000000000000e+02,1.008350463155554877e+00
3.000000000000000000e+02,1.000678916535873819e+00
3.500000000000000000e+02,9.959725201228625258e-01
4.000000000000000000e+02,9.922269825309563140e-01
4.500000000000000000e+02,9.888159812398047421e-01
5.000000000000000000e+02,9.870699296395528677e-01
5.500000000000000000e+02,9.782235666961193177e-01
6.000000000000000000e+02,9.682631466890704308e-01
6.500000000000000000e+02,9.547036180172838726e-01
7.000000000000000000e+02,9.388791488178552802e-01
7.500000000000000000e+02,9.116598979891631371e-01
8.000000000000000000e+02,8.841251726898408103e-01
8.500000000000000000e+02,8.351301274519536966e-01
9.000000000000000000e+02,7.959136437909473116e-01
9.500000000000000000e+02,7.560511120638921945e-01
1.000000000000000000e+03,7.080861545361744058e-01
1.050000000000000000e+03,7.068762261484712317e-01
1.100000000000000000e+03,6.670717452625144483e-01
1.150000000000000000e+03,6.444956258219312062e-01
1.200000000000000000e+03,6.227848064817882445e-01
1.250000000000000000e+03,5.955510029471617894e-01
1.300000000000000000e+03,5.713035689506131831e-01
1.350000000000000000e+03,5.419069192409606828e-01
1.400000000000000000e+03,5.047991909901975438e-01
1.450000000000000000e+03,4.883492496799646254e-01
1.500000000000000000e+03,4.643799002690562894e-01
1.550000000000000000e+03,4.307381401980601154e-01
1.600000000000000000e+03,4.046812126717577729e-01
1.650000000000000000e+03,4.012132408460957200e-01
1.700000000000000000e+03,3.773520142355570317e-01
1.750000000000000000e+03,3.586129910971121437e-01
1.800000000000000000e+03,3.531760197763891274e-01
1.850000000000000000e+03,3.443984274481948771e-01
1.900000000000000000e+03,3.392029184995912772e-01
1.950000000000000000e+03,3.292690427456082536e-01
2.000000000000000000e+03,3.187397226062373967e-01
2.050000000000000000e+03,2.847320807971251977e-01
2.100000000000000000e+03,2.765348929155387880e-01
2.150000000000000000e+03,2.724506658453997310e-01
2.200000000000000000e+03,2.708977360762184761e-01
2.250000000000000000e+03,2.761041162689122364e-01
2.300000000000000000e+03,2.763407106948853609e-01
2.350000000000000000e+03,2.739887436265556198e-01
2.400000000000000000e+03,2.765459878403877525e-01
2.450000000000000000e+03,2.758499595101950308e-01
2.500000000000000000e+03,2.711127556724057253e-01
2.550000000000000000e+03,2.377863248855666134e-01
2.600000000000000000e+03,2.331079633428268794e-01
2.650000000000000000e+03,2.424000159296872958e-01
2.700000000000000000e+03,2.386595003135057735e-01
2.750000000000000000e+03,2.383126131119910063e-01
2.800000000000000000e+03,2.420792626987413598e-01
2.850000000000000000e+03,2.488268517691082093e-01
2.900000000000000000e+03,2.452072329729925448e-01
2.950000000000000000e+03,2.446253951255845660e-01
3.000000000000000000e+03,2.481894663701141868e-01
3.050000000000000000e+03,2.100526774450001966e-01
3.100000000000000000e+03,2.191108264607411760e-01
3.150000000000000000e+03,2.155163615469347371e-01
3.200000000000000000e+03,2.081808551108168259e-01
3.250000000000000000e+03,2.075894109362162732e-01
3.300000000000000000e+03,2.164004488198621734e-01
3.350000000000000000e+03,2.050396142969842794e-01
3.400000000000000000e+03,2.125468029410938209e-01
3.450000000000000000e+03,2.133292591551661788e-01
3.500000000000000000e+03,2.141231991504504995e-01
3.550000000000000000e+03,1.825200616237489804e-01
3.600000000000000000e+03,1.827618421425158124e-01
3.650000000000000000e+03,1.780708528455906825e-01
3.700000000000000000e+03,1.817440865717108167e-01
3.750000000000000000e+03,1.786306927329851246e-01
3.800000000000000000e+03,1.819581024626798216e-01
3.850000000000000000e+03,1.807555974579258817e-01
3.900000000000000000e+03,1.828441754438315525e-01
3.950000000000000000e+03,1.822131242679961016e-01
4.000000000000000000e+03,1.782671560295025770e-01
4.050000000000000000e+03,1.552828065258801404e-01
4.100000000000000000e+03,1.525802166966168383e-01
4.150000000000000000e+03,1.511613075227977998e-01
4.200000000000000000e+03,1.532704851865785700e-01
4.250000000000000000e+03,1.576246484814329829e-01
4.300000000000000000e+03,1.518820686258911812e-01
4.350000000000000000e+03,1.503726380986346589e-01
4.400000000000000000e+03,1.499837376860474192e-01
4.450000000000000000e+03,1.509143809344910825e-01
4.500000000000000000e+03,1.519943767038716420e-01
4.550000000000000000e+03,1.274258368246741213e-01
4.600000000000000000e+03,1.244174548847703093e-01
4.650000000000000000e+03,1.212183679597853558e-01
4.700000000000000000e+03,1.291586435947924827e-01
4.750000000000000000e+03,1.239460676139652745e-01
4.800000000000000000e+03,1.249073244454050879e-01
4.850000000000000000e+03,1.211558477834280972e-01
4.900000000000000000e+03,1.267419286362373720e-01
4.950000000000000000e+03,1.232816395128737974e-01
5.000000000000000000e+03,1.221836964681856097e-01
5.050000000000000000e+03,1.062979084064763491e-01
5.100000000000000000e+03,1.059352351153102639e-01
5.150000000000000000e+03,1.034388435685712343e-01
5.200000000000000000e+03,1.030972124696507564e-01
5.250000000000000000e+03,1.028721696619098874e-01
5.300000000000000000e+03,1.021554624147427842e-01
5.350000000000000000e+03,1.007026746551431956e-01
5.400000000000000000e+03,1.033536263487418311e-01
5.450000000000000000e+03,1.040764442702187126e-01
5.500000000000000000e+03,1.057515732438720768e-01
5.550000000000000000e+03,9.058830085909545804e-02
5.600000000000000000e+03,9.009739921850452860e-02
5.650000000000000000e+03,9.026490888670080093e-02
5.700000000000000000e+03,8.712884341353384354e-02
5.750000000000000000e+03,8.742242005991025799e-02
5.800000000000000000e+03,8.840204525279260483e-02
5.850000000000000000e+03,8.445684056507651860e-02
5.900000000000000000e+03,8.700669746107132785e-02
5.950000000000000000e+03,8.551596845536986458e-02
6.000000000000000000e+03,8.768118966988736052e-02
6.050000000000000000e+03,7.516200929588244539e-02
6.100000000000000000e+03,7.482199532268112019e-02
6.150000000000000000e+03,7.200802072158100919e-02
6.200000000000000000e+03,7.260848419068210990e-02
6.250000000000000000e+03,7.640570590758404002e-02
6.300000000000000000e+03,7.308908441580179438e-02
6.350000000000000000e+03,7.400863697192248958e-02
6.400000000000000000e+03,7.411503797082148737e-02
6.450000000000000000e+03,7.274717283851629690e-02
6.500000000000000000e+03,7.273229349529704291e-02
6.550000000000000000e+03,6.371752979704868591e-02
6.600000000000000000e+03,6.396450015102198017e-02
6.650000000000000000e+03,6.426670011629388723e-02
6.700000000000000000e+03,6.286974536852611706e-02
6.750000000000000000e+03,6.384141657863638686e-02
6.800000000000000000e+03,6.323573780247285225e-02
6.850000000000000000e+03,6.404103984228984303e-02
6.900000000000000000e+03,6.341599539568054666e-02
6.950000000000000000e+03,6.186965190626803057e-02
7.000000000000000000e+03,6.444551039159289452e-02
7.050000000000000000e+03,5.634260546414299187e-02
7.100000000000000000e+03,5.529813518542620043e-02
7.150000000000000000e+03,5.387516021694977592e-02
7.200000000000000000e+03,5.392687273441731238e-02
7.250000000000000000e+03,5.486643669202279083e-02
7.300000000000000000e+03,5.367198133717329678e-02
7.350000000000000000e+03,5.462724071369879503e-02
7.400000000000000000e+03,5.300954643902239249e-02
7.450000000000000000e+03,5.369284437349076261e-02
7.500000000000000000e+03,5.402473666583509915e-02
7.550000000000000000e+03,4.869842479999936941e-02
7.600000000000000000e+03,4.851068811405908482e-02
7.650000000000000000e+03,4.798667073258986587e-02
7.700000000000000000e+03,4.826963408630627339e-02
7.750000000000000000e+03,4.758693104499570059e-02
7.800000000000000000e+03,4.728981275129087031e-02
7.850000000000000000e+03,4.783500153479471745e-02
7.900000000000000000e+03,4.755625686557109905e-02
7.950000000000000000e+03,4.689247357089024182e-02
8.000000000000000000e+03,4.776970259555701065e-02
8.050000000000000000e+03,4.333130380517308256e-02
8.100000000000000000e+03,4.113865591474007849e-02
8.150000000000000000e+03,4.154545899987888841e-02
8.200000000000000000e+03,4.137863641763351447e-02
8.250000000000000000e+03,4.113935612411134812e-02
8.300000000000000000e+03,4.064352347403860088e-02
8.350000000000000000e+03,4.158095592654364320e-02
8.400000000000000000e+03,4.188348643274533017e-02
8.450000000000000000e+03,3.987037997923908311e-02
8.500000000000000000e+03,4.055047220214507558e-02
8.550000000000000000e+03,3.893959158561838968e-02
8.600000000000000000e+03,3.637641191593566498e-02
8.650000000000000000e+03,3.592647075542132473e-02
8.700000000000000000e+03,3.568700052698809549e-02
8.750000000000000000e+03,3.708849187580351425e-02
8.800000000000000000e+03,3.578903783217363826e-02
8.850000000000000000e+03,3.646564590660560795e-02
8.900000000000000000e+03,3.642289042907138896e-02
8.950000000000000000e+03,3.801597069099132281e-02
9.000000000000000000e+03,3.708014576835988452e-02
9.050000000000000000e+03,3.499439370505635222e-02
9.100000000000000000e+03,3.383787075782027781e-02
9.150000000000000000e+03,3.279470946579352703e-02
9.200000000000000000e+03,3.215553431043954163e-02
9.250000000000000000e+03,3.217408445036228776e-02
9.300000000000000000e+03,3.261136591886266978e-02
9.350000000000000000e+03,3.247038688502699305e-02
9.400000000000000000e+03,3.300353205695444325e-02
9.450000000000000000e+03,3.170494614563929003e-02
9.500000000000000000e+03,3.342845755828430243e-02
9.550000000000000000e+03,3.017581562671906373e-02
9.600000000000000000e+03,2.918874898443598112e-02
9.650000000000000000e+03,2.901981223069625623e-02
9.700000000000000000e+03,2.986772803971900550e-02
9.750000000000000000e+03,2.958292562012261248e-02
9.800000000000000000e+03,2.939653406197753616e-02
9.850000000000000000e+03,2.868276968524491322e-02
9.900000000000000000e+03,2.873983246251821111e-02
9.950000000000000000e+03,2.873810038630773486e-02
1.000000000000000000e+04,2.892340318025242094e-02
1.005000000000000000e+04,2.749329279390895150e-02
1.010000000000000000e+04,2.628380395592820606e-02
1.015000000000000000e+04,2.670120707707899707e-02
1.020000000000000000e+04,2.667512330076962992e-02
1.025000000000000000e+04,2.526704360183554612e-02
1.030000000000000000e+04,2.584769113562683518e-02
1.035000000000000000e+04,2.616421177039583365e-02
1.040000000000000000e+04,2.597333646192142090e-02
1.045000000000000000e+04,2.657305770306044382e-02
1.050000000000000000e+04,2.525547244396510529e-02
1.055000000000000000e+04,2.445277043202471676e-02
1.060000000000000000e+04,2.393486036575688883e-02
1.065000000000000000e+04,2.446726923318628955e-02
1.070000000000000000e+04,2.424366912244284647e-02
1.075000000000000000e+04,2.490020151296561124e-02
1.080000000000000000e+04,2.456440402962893274e-02
1.085000000000000000e+04,2.390937076242872703e-02
1.090000000000000000e+04,2.355129345876331992e-02
1.095000000000000000e+04,2.392023162538816153e-02
1.100000000000000000e+04,2.271248087071206165e-02
1.105000000000000000e+04,2.243178308872424351e-02
1.110000000000000000e+04,2.198955444105062454e-02
1.115000000000000000e+04,2.184806248776955881e-02
1.120000000000000000e+04,2.183387743078464213e-02
1.125000000000000000e+04,2.124041956856076441e-02
1.130000000000000000e+04,2.216920759874287453e-02
1.135000000000000000e+04,2.143861379513146634e-02
1.140000000000000000e+04,2.237378954519692389e-02
1.145000000000000000e+04,2.134429795880288597e-02
1.150000000000000000e+04,2.203014231017021499e-02
1.155000000000000000e+04,2.055208810221222093e-02
1.160000000000000000e+04,2.052675817776497894e-02
1.165000000000000000e+04,2.057448067828229407e-02
1.170000000000000000e+04,1.953097746249770825e-02
1.175000000000000000e+04,2.074649940201964832e-02
1.180000000000000000e+04,2.071900272762614362e-02
1.185000000000000000e+04,2.030334499903860279e-02
1.190000000000000000e+04,2.045775897058171172e-02
1.195000000000000000e+04,1.921833840116988698e-02
1.200000000000000000e+04,1.980145338928047949e-02
1.205000000000000000e+04,1.971391353664921423e-02
1.210000000000000000e+04,1.966877426391415440e-02
1.215000000000000000e+04,1.945979727431970327e-02
1.220000000000000000e+04,1.881257054113728497e-02
1.225000000000000000e+04,1.893591692561355164e-02
1.230000000000000000e+04,1.821773193391998044e-02
1.235000000000000000e+04,1.850354195573177332e-02
1.240000000000000000e+04,1.959742487959338295e-02
1.245000000000000000e+04,1.928159627193116316e-02
1.250000000000000000e+04,1.871145302144471001e-02
1.255000000000000000e+04,1.793807883796698019e-02
1.260000000000000000e+04,1.823487185188188767e-02
1.265000000000000000e+04,1.810942061940426506e-02
1.270000000000000000e+04,1.815002623579646882e-02
1.275000000000000000e+04,1.780671314830892596e-02
1.280000000000000000e+04,1.824394929168437693e-02
1.285000000000000000e+04,1.819848080261231293e-02
1.290000000000000000e+04,1.794930938895550332e-02
1.295000000000000000e+04,1.749997236657987662e-02
1.300000000000000000e+04,1.732889032594539178e-02
1.305000000000000000e+04,1.781699581917977823e-02
1.310000000000000000e+04,1.743915705779211164e-02
1.315000000000000000e+04,1.731216168316028134e-02
1.320000000000000000e+04,1.668253052481986562e-02
1.325000000000000000e+04,1.718407843191076603e-02
1.330000000000000000e+04,1.742522518207189133e-02
1.335000000000000000e+04,1.693738938277747699e-02
1.340000000000000000e+04,1.686400006781760968e-02
1.345000000000000000e+04,1.740381586630158905e-02
1.350000000000000000e+04,1.729691985263629925e-02
1.355000000000000000e+04,1.715262843358110120e-02
1.360000000000000000e+04,1.659810040140212439e-02
1.365000000000000000e+04,1.628053753774179671e-02
1.370000000000000000e+04,1.684726030019318213e-02
1.375000000000000000e+04,1.657366553326716438e-02
1.380000000000000000e+04,1.638990724474320704e-02
1.385000000000000000e+04,1.678682915572541831e-02
1.390000000000000000e+04,1.563330622696096350e-02
1.395000000000000000e+04,1.666780602947962042e-02
1.400000000000000000e+04,1.636938474117074702e-02
1.405000000000000000e+04,1.583759426012509505e-02
1.410000000000000000e+04,1.610566694810487351e-02
1.415000000000000000e+04,1.549834385058947335e-02
1.420000000000000000e+04,1.658154378803241083e-02
1.425000000000000000e+04,1.690173007123963247e-02
1.430000000000000000e+04,1.615273184220977765e-02
1.435000000000000000e+04,1.669684854238394703e-02
1.440000000000000000e+04,1.724839661191169757e-02
1.445000000000000000e+04,1.600936813791899518e-02
1.450000000000000000e+04,1.617521139016942291e-02
1.455000000000000000e+04,1.541192979392528445e-02
1.460000000000000000e+04,1.688134089013880457e-02
1.465000000000000000e+04,1.595053551393625993e-02
1.470000000000000000e+04,1.628550156992689124e-02
1.475000000000000000e+04,1.637860505521975332e-02
1.480000000000000000e+04,1.572127736983490107e-02
1.485000000000000000e+04,1.588432164313937842e-02
1.490000000000000000e+04,1.659014508926010337e-02
1.495000000000000000e+04,1.652245405095225869e-02
1.500000000000000000e+04,1.617038181698943547e-02
1.505000000000000000e+04,1.666885243605242817e-02
1.510000000000000000e+04,1.648310613897699048e-02
1.515000000000000000e+04,1.697054158499696971e-02
1.520000000000000000e+04,1.620165793187167483e-02
1.525000000000000000e+04,1.690226196281187712e-02
1.530000000000000000e+04,1.631455195649563275e-02
1.535000000000000000e+04,1.631288190174545391e-02
1.540000000000000000e+04,1.605852873500878547e-02
1.545000000000000000e+04,1.690532977866689851e-02
1.550000000000000000e+04,1.658617345079356487e-02
1.555000000000000000e+04,1.635994483927367266e-02
1.560000000000000000e+04,1.598045772030657827e-02
1.565000000000000000e+04,1.611099749335427600e-02
1.570000000000000000e+04,1.644377186078837746e-02
1.575000000000000000e+04,1.632323591617787853e-02
1.580000000000000000e+04,1.708973063472554732e-02
1.585000000000000000e+04,1.684950807105088655e-02
1.590000000000000000e+04,1.753379887807739179e-02
1.595000000000000000e+04,1.705407091994888200e-02
1.600000000000000000e+04,1.673748359778617217e-02
1.605000000000000000e+04,1.613046221904564440e-02
1.610000000000000000e+04,1.673198046106899595e-02
1.615000000000000000e+04,1.758069000698302131e-02
1.620000000000000000e+04,1.734192151513655467e-02
1.625000000000000000e+04,1.657766798351294549e-02
1.630000000000000000e+04,1.680718832109477298e-02
1.635000000000000000e+04,1.775588621110157569e-02
1.640000000000000000e+04,1.691968019028309775e-02
1.645000000000000000e+04,1.634566193510188226e-02
1.650000000000000000e+04,1.734679906305764546e-02
1.655000000000000000e+04,1.646773407479383555e-02
1.660000000000000000e+04,1.626259103755248528e-02
1.665000000000000000e+04,1.820091117117959498e-02
1.670000000000000000e+04,1.749009520393975808e-02
1.675000000000000000e+04,1.699366780220119832e-02
1.680000000000000000e+04,1.706546171531327094e-02
1.685000000000000000e+04,1.692481833012002973e-02
1.690000000000000000e+04,1.743755070381371522e-02
1.695000000000000000e+04,1.683170891807317729e-02
1.700000000000000000e+04,1.704493841113667585e-02
1.705000000000000000e+04,1.711089133557837719e-02
1.710000000000000000e+04,1.636489765101774990e-02
1.715000000000000000e+04,1.757692341862873361e-02
1.720000000000000000e+04,1.698484341646304754e-02
1.725000000000000000e+04,1.692820359231731950e-02
1.730000000000000000e+04,1.722924659182990814e-02
1.735000000000000000e+04,1.760211229264765226e-02
1.740000000000000000e+04,1.712241597874837942e-02
1.745000000000000000e+04,1.760813956642319836e-02
1.750000000000000000e+04,1.728187103108493397e-02
1.755000000000000000e+04,1.717689856964256176e-02
1.760000000000000000e+04,1.730065815527911943e-02
1.765000000000000000e+04,1.742091395400416701e-02
1.770000000000000000e+04,1.759383521110506957e-02
1.775000000000000000e+04,1.682773189430947225e-02
1.780000000000000000e+04,1.707998281743191085e-02
1.785000000000000000e+04,1.750764608014367466e-02
1.790000000000000000e+04,1.734386771373556957e-02
1.795000000000000000e+04,1.756842297661105265e-02
1.800000000000000000e+04,1.801113560992226650e-02
1.805000000000000000e+04,1.695126981758677057e-02
1.810000000000000000e+04,1.791715417851400330e-02
1.815000000000000000e+04,1.638981829263328610e-02
1.820000000000000000e+04,1.825520629905881195e-02
1.825000000000000000e+04,1.728671016961707760e-02
1.830000000000000000e+04,1.713946185598148181e-02
1.835000000000000000e+04,1.814415132794024166e-02
1.840000000000000000e+04,1.732229328420819073e-02
1.845000000000000000e+04,1.705161907346032860e-02
1.850000000000000000e+04,1.781836045771848301e-02
1.855000000000000000e+04,1.699575915098348530e-02
1.860000000000000000e+04,1.763753122019448560e-02
1.865000000000000000e+04,1.699156592632457621e-02
1.870000000000000000e+04,1.855288945556257674e-02
1.875000000000000000e+04,1.762503623801820948e-02
1.880000000000000000e+04,1.750251512412081059e-02
1.885000000000000000e+04,1.753001484549557287e-02
1.890000000000000000e+04,1.763997036626987688e-02
1.895000000000000000e+04,1.790105887344418598e-02
1.900000000000000000e+04,1.798409558760941107e-02
1.905000000000000000e+04,1.800231341576984112e-02
1.910000000000000000e+04,1.826591971554648516e-02
1.915000000000000000e+04,1.701431101855094621e-02
1.920000000000000000e+04,1.768341611905535626e-02
1.925000000000000000e+04,1.733497788951922705e-02
1.930000000000000000e+04,1.735588927293038597e-02
1.935000000000000000e+04,1.744512003031700731e-02
1.940000000000000000e+04,1.807856822636898231e-02
1.945000000000000000e+04,1.769644822176756963e-02
1.950000000000000000e+04,1.759123127791289987e-02
1.955000000000000000e+04,1.746562398347932185e-02
1.960000000000000000e+04,1.805515296994148269e-02
1.965000000000000000e+04,1.708650088887513421e-02
1.970000000000000000e+04,1.751829592554815518e-02
1.975000000000000000e+04,1.767590342196230166e-02
1.980000000000000000e+04,1.743194053331733120e-02
1.985000000000000000e+04,1.739263505454975364e-02
1.990000000000000000e+04,1.724912488015217446e-02
1.995000000000000000e+04,1.720499344006973588e-02
2.000000000000000000e+04,1.783892184170011302e-02
2.005000000000000000e+04,1.761181180631028395e-02
2.010000000000000000e+04,1.704999928829918979e-02
2.015000000000000000e+04,1.727194093263098237e-02
2.020000000000000000e+04,1.711829132235828319e-02
2.025000000000000000e+04,1.646440488132590654e-02
2.030000000000000000e+04,1.728894349717631160e-02
2.035000000000000000e+04,1.707055914570454816e-02
2.040000000000000000e+04,1.686225928185147022e-02
2.045000000000000000e+04,1.725815119443947776e-02
2.050000000000000000e+04,1.742539978972079337e-02
2.055000000000000000e+04,1.741973834575394689e-02
2.060000000000000000e+04,1.705690302225004382e-02
2.065000000000000000e+04,1.716255125195705056e-02
2.070000000000000000e+04,1.691795479805821220e-02
2.075000000000000000e+04,1.711296295047283825e-02
2.080000000000000000e+04,1.771488861524796871e-02
2.085000000000000000e+04,1.722192503083719642e-02
2.090000000000000000e+04,1.676074858095848510e-02
2.095000000000000000e+04,1.696489467711931667e-02
2.100000000000000000e+04,1.703603561494033969e-02
2.105000000000000000e+04,1.671976782166002470e-02
2.110000000000000000e+04,1.686975107886011169e-02
2.115000000000000000e+04,1.678319513346323774e-02
2.120000000000000000e+04,1.740787434606304307e-02
2.125000000000000000e+04,1.682138046934805384e-02
2.130000000000000000e+04,1.616125117717532797e-02
2.135000000000000000e+04,1.701919650914366505e-02
2.140000000000000000e+04,1.674512124799794333e-02
2.145000000000000000e+04,1.569034334401685563e-02
2.150000000000000000e+04,1.718380281706996179e-02
2.155000000000000000e+04,1.636505054318959651e-02
2.160000000000000000e+04,1.651791813292967717e-02
2.165000000000000000e+04,1.604586104035936323e-02
2.170000000000000000e+04,1.633486350108321813e-02
2.175000000000000000e+04,1.634241308404509041e-02
2.180000000000000000e+04,1.564324833037464280e-02
2.185000000000000000e+04,1.672025862469235860e-02
2.190000000000000000e+04,1.612577771733698928e-02
2.195000000000000000e+04,1.609793239586186989e-02
2.200000000000000000e+04,1.616390477769776360e-02
2.205000000000000000e+04,1.617180184676041479e-02
2.210000000000000000e+04,1.684803576158699565e-02
2.215000000000000000e+04,1.614697694351821186e-02
2.220000000000000000e+04,1.662199459953120698e-02
2.225000000000000000e+04,1.620162428641471961e-02
2.230000000000000000e+04,1.596288022887526123e-02
2.235000000000000000e+04,1.621158206583052375e-02
2.240000000000000000e+04,1.567388690908781690e-02
2.245000000000000000e+04,1.524847895452213602e-02
2.250000000000000000e+04,1.580395912880621853e-02
2.255000000000000000e+04,1.628657640463107917e-02
2.260000000000000000e+04,1.572744194841245446e-02
2.265000000000000000e+04,1.697330715840347781e-02
2.270000000000000000e+04,1.580486155262260037e-02
2.275000000000000000e+04,1.582652208283255937e-02
2.280000000000000000e+04,1.588939291423549505e-02
2.285000000000000000e+04,1.612010092013518511e-02
2.290000000000000000e+04,1.520408697900456525e-02
2.295000000000000000e+04,1.593600054808022928e-02
2.300000000000000000e+04,1.613944683427495641e-02
2.305000000000000000e+04,1.599624876218668987e-02
2.310000000000000000e+04,1.492614036234195772e-02
2.315000000000000000e+04,1.591939235861709531e-02
2.320000000000000000e+04,1.538546216030365309e-02
2.325000000000000000e+04,1.571919562563907358e-02
2.330000000000000000e+04,1.501931616575659378e-02
2.335000000000000000e+04,1.570574808202195374e-02
2.340000000000000000e+04,1.530508630002151878e-02
2.345000000000000000e+04,1.448649764536266704e-02
2.350000000000000000e+04,1.539224435340432427e-02
2.355000000000000000e+04,1.502228360385956564e-02
2.360000000000000000e+04,1.608300414964707048e-02
2.365000000000000000e+04,1.461121833636877532e-02
2.370000000000000000e+04,1.492418986236330840e-02
2.375000000000000000e+04,1.514466275012626116e-02
2.380000000000000000e+04,1.512717670541025711e-02
2.385000000000000000e+04,1.473767381239983985e-02
2.390000000000000000e+04,1.494599182064792336e-02
2.395000000000000000e+04,1.501816506204205724e-02
2.400000000000000000e+04,1.524368717888626747e-02
2.405000000000000000e+04,1.482155418630445864e-02
2.410000000000000000e+04,1.454988615669815764e-02
2.415000000000000000e+04,1.470909844714573395e-02
2.420000000000000000e+04,1.456197780926852224e-02
2.425000000000000000e+04,1.475364698453077855e-02
2.430000000000000000e+04,1.440882998569880703e-02
2.435000000000000000e+04,1.489051211940873448e-02
2.440000000000000000e+04,1.431966127014531499e-02
2.445000000000000000e+04,1.473018126515532322e-02
2.450000000000000000e+04,1.493190638062004416e-02
2.455000000000000000e+04,1.467873935455491809e-02
2.460000000000000000e+04,1.544554104548894781e-02
2.465000000000000000e+04,1.427911241180573020e-02
2.470000000000000000e+04,1.509290366187431010e-02
2.475000000000000000e+04,1.422355211895876860e-02
2.480000000000000000e+04,1.420540206561085074e-02
2.485000000000000000e+04,1.435453354348814603e-02
2.490000000000000000e+04,1.486269201139110707e-02
2.495000000000000000e+04,1.417606463788488071e-02
2.500000000000000000e+04,1.428381822472079253e-02
2.505000000000000000e+04,1.478010481311611835e-02
2.510000000000000000e+04,1.426572143746059930e-02
2.515000000000000000e+04,1.360515237951448464e-02
2.520000000000000000e+04,1.427716046522112432e-02
2.525000000000000000e+04,1.537476340268205399e-02
2.530000000000000000e+04,1.436306843558728986e-02
2.535000000000000000e+04,1.412506593660209364e-02
2.540000000000000000e+04,1.363045077455901470e-02
2.545000000000000000e+04,1.369163769162748921e-02
2.550000000000000000e+04,1.346767943117986588e-02
2.555000000000000000e+04,1.336291146148527176e-02
2.560000000000000000e+04,1.348668911855005481e-02
2.565000000000000000e+04,1.460746681030603532e-02
2.570000000000000000e+04,1.306672440283654195e-02
2.575000000000000000e+04,1.382126191427326435e-02
2.580000000000000000e+04,1.306055850636598549e-02
2.585000000000000000e+04,1.371010893242094464e-02
2.590000000000000000e+04,1.311554779193718767e-02
2.595000000000000000e+04,1.360588498029550140e-02
2.600000000000000000e+04,1.304491118062270881e-02
2.605000000000000000e+04,1.275470296965261485e-02
2.610000000000000000e+04,1.463201265995400270e-02
2.615000000000000000e+04,1.313272089507293121e-02
2.620000000000000000e+04,1.330871498531480644e-02
2.625000000000000000e+04,1.279324775529770697e-02
2.630000000000000000e+04,1.291093777197559710e-02
2.635000000000000000e+04,1.291391135727411842e-02
2.640000000000000000e+04,1.283834281522630745e-02
2.645000000000000000e+04,1.233043712759801513e-02
2.650000000000000000e+04,1.265872588491700167e-02
2.655000000000000000e+04,1.273696260482146125e-02
2.660000000000000000e+04,1.253610131931452709e-02
2.665000000000000000e+04,1.256763650432946543e-02
2.670000000000000000e+04,1.260858066007756496e-02
2.675000000000000000e+04,1.249891130524649098e-02
2.680000000000000000e+04,1.240042292120165264e-02
2.685000000000000000e+04,1.206088045002397767e-02
2.690000000000000000e+04,1.244158312760976388e-02
2.695000000000000000e+04,1.283385904677683542e-02
2.700000000000000000e+04,1.234024285319185697e-02
2.705000000000000000e+04,1.267862533744144350e-02
2.710000000000000000e+04,1.200311674936110906e-02
2.715000000000000000e+04,1.197798870424863354e-02
2.720000000000000000e+04,1.220184007154573834e-02
2.725000000000000000e+04,1.239823561848418798e-02
2.730000000000000000e+04,1.169410487276430037e-02
2.735000000000000000e+04,1.191674682336368168e-02
2.740000000000000000e+04,1.239421891001742625e-02
2.745000000000000000e+04,1.174035493935857329e-02
2.750000000000000000e+04,1.156543344306992793e-02
2.755000000000000000e+04,1.193774663719990824e-02
2.760000000000000000e+04,1.202684405653148270e-02
2.765000000000000000e+04,1.252286645628691332e-02
2.770000000000000000e+04,1.122226368394851036e-02
2.775000000000000000e+04,1.125833765168275657e-02
2.780000000000000000e+04,1.172384883216998942e-02
2.785000000000000000e+04,1.155246434629247747e-02
2.790000000000000000e+04,1.114978888674215962e-02
2.795000000000000000e+04,1.137054865020186399e-02
2.800000000000000000e+04,1.339839939726985597e-02
2.805000000000000000e+04,1.141322878750477936e-02
2.810000000000000000e+04,1.207923286225906327e-02
2.815000000000000000e+04,1.205744735097089189e-02
2.820000000000000000e+04,1.268261075749147621e-02
2.825000000000000000e+04,1.118074217902618323e-02
2.830000000000000000e+04,1.156041341828074366e-02
2.835000000000000000e+04,1.248124769924031062e-02
2.840000000000000000e+04,1.086766084435961122e-02
2.845000000000000000e+04,1.255682959146998436e-02
2.850000000000000000e+04,1.158874593769886052e-02
2.855000000000000000e+04,1.094794924135114415e-02
2.860000000000000000e+04,1.170743191181607308e-02
2.865000000000000000e+04,1.179758877246911419e-02
2.870000000000000000e+04,1.176756806762526385e-02
2.875000000000000000e+04,1.086648305584241546e-02
2.880000000000000000e+04,1.163089652645036415e-02
2.885000000000000000e+04,1.123786293754670818e-02
2.890000000000000000e+04,1.053335483932362447e-02
2.895000000000000000e+04,1.097550938693307027e-02
2.900000000000000000e+04,1.131731091927501605e-02
2.905000000000000000e+04,1.077547395494901639e-02
2.910000000000000000e+04,1.018813164017288303e-02
2.915000000000000000e+04,1.195344978296653850e-02
2.920000000000000000e+04,1.046978201532987318e-02
2.925000000000000000e+04,1.096485988332181367e-02
2.930000000000000000e+04,1.234294161450212417e-02
2.935000000000000000e+04,1.110402866219698491e-02
2.940000000000000000e+04,1.041354106499110983e-02
2.945000000000000000e+04,1.143261988268511921e-02
2.950000000000000000e+04,1.134434450418546174e-02
2.955000000000000000e+04,9.926220230681660761e-03
2.960000000000000000e+04,1.078185907072085579e-02
2.965000000000000000e+04,1.035857910628674820e-02
2.970000000000000000e+04,1.083128324901564028e-02
2.975000000000000000e+04,1.023247530460964783e-02
2.980000000000000000e+04,1.006289913493614054e-02
2.985000000000000000e+04,1.017655834552013729e-02
2.990000000000000000e+04,1.006661777380463661e-02
2.995000000000000000e+04,1.071576812009521727e-02
3.000000000000000000e+04,1.006200911546344286e-02
3.005000000000000000e+04,9.711549930317820920e-03
3.010000000000000000e+04,1.074609782549360536e-02
3.015000000000000000e+04,1.052965298907767959e-02
3.020000000000000000e+04,9.790569540972300644e-03
3.025000000000000000e+04,1.027386437853340835e-02
3.030000000000000000e+04,1.019425048924236209e-02
3.035000000000000000e+04,9.741774252646667395e-03
3.040000000000000000e+04,9.774190414914165834e-03
3.045000000000000000e+04,1.044995783648897981e-02
3.050000000000000000e+04,9.499757205583764588e-03
3.055000000000000000e+04,1.085812343875402347e-02
3.060000000000000000e+04,1.055716124951815160e-02
3.065000000000000000e+04,9.560250230982586528e-03
3.070000000000000000e+04,9.800569231705920370e-03
3.075000000000000000e+04,1.086992722526951283e-02
3.080000000000000000e+04,9.861344073679121150e-03
3.085000000000000000e+04,9.538950293204026196e-03
3.090000000000000000e+04,9.973335812418845578e-03
3.095000000000000000e+04,9.541734194266139266e-03
3.100000000000000000e+04,1.052098557678639301e-02
3.105000000000000000e+04,9.303499734538379570e-03
3.110000000000000000e+04,1.028943916176785871e-02
3.115000000000000000e+04,1.006668972043489596e-02
3.120000000000000000e+04,9.939593519699509161e-03
3.125000000000000000e+04,9.520142162529396726e-03
3.130000000000000000e+04,9.786279703648420938e-03
3.135000000000000000e+04,9.383747887505221666e-03
3.140000000000000000e+04,1.051521365982351942e-02
3.145000000000000000e+04,9.445958987481996305e-03
3.150000000000000000e+04,9.596349773324540366e-03
3.155000000000000000e+04,9.329865051922120803e-03
3.160000000000000000e+04,1.104741383833864575e-02
3.165000000000000000e+04,9.240625284906591949e-03
3.170000000000000000e+04,9.225626858939191266e-03
3.175000000000000000e+04,8.849135258217981012e-03
3.180000000000000000e+04,1.028465417376807182e-02
3.185000000000000000e+04,9.233062028015395772e-03
3.190000000000000000e+04,9.052992390008229862e-03
3.195000000000000000e+04,8.880541941077168058e-03
3.200000000000000000e+04,9.358622231873808817e-03
3.205000000000000000e+04,9.004037159867051346e-03
3.210000000000000000e+04,9.870189333852733352e-03
3.215000000000000000e+04,8.721683381017558689e-03
3.220000000000000000e+04,8.818517667837684135e-03
3.225000000000000000e+04,1.007385279128800680e-02
3.230000000000000000e+04,9.153086146354979732e-03
3.235000000000000000e+04,8.979054905296129929e-03
3.240000000000000000e+04,8.765913989819613603e-03
3.245000000000000000e+04,9.579554398455491365e-03
3.250000000000000000e+04,9.811261798075929935e-03
3.255000000000000000e+04,8.564660501712751187e-03
3.260000000000000000e+04,8.891300923728397143e-03
3.265000000000000000e+04,8.267174901491010711e-03
3.270000000000000000e+04,8.643560874669850222e-03
3.275000000000000000e+04,9.072325963060656404e-03
3.280000000000000000e+04,8.636363876711058984e-03
3.285000000000000000e+04,9.135954063548437296e-03
3.290000000000000000e+04,8.830624558214858477e-03
3.295000000000000000e+04,9.180975406472979480e-03
3.300000000000000000e+04,1.283149958861225237e-02
3.305000000000000000e+04,1.080058639217706083e-02
3.310000000000000000e+04,8.462918123953945895e-03
3.315000000000000000e+04,9.613334405968614049e-03
3.320000000000000000e+04,8.699241751401734155e-03
3.325000000000000000e+04,8.953860743030334426e-03
3.330000000000000000e+04,9.021058364953806960e-03
3.335000000000000000e+04,8.529371314499219203e-03
3.340000000000000000e+04,1.030653731680209600e-02
3.345000000000000000e+04,8.523603652487556429e-03
3.350000000000000000e+04,9.007548754649872744e-03
3.355000000000000000e+04,1.037102492905103875e-02
3.360000000000000000e+04,8.270851644380690371e-03
3.365000000000000000e+04,9.666340777923963790e-03
3.370000000000000000e+04,8.716068891466834806e-03
3.375000000000000000e+04,8.762226491571661544e-03
3.380000000000000000e+04,8.313440224556671934e-03
3.385000000000000000e+04,8.493033151336469924e-03
3.390000000000000000e+04,8.658186778273914072e-03
3.395000000000000000e+04,8.275603520919246406e-03
3.400000000000000000e+04,1.055476340680022544e-02
3.405000000000000000e+04,1.197920972011841563e-02
3.410000000000000000e+04,8.332725212037412829e-03
3.415000000000000000e+04,9.701995867490096834e-03
3.420000000000000000e+04,9.262183988535191426e-03
3.425000000000000000e+04,8.078745677877106901e-03
3.430000000000000000e+04,8.911748822713129112e-03
3.435000000000000000e+04,1.038109174240928190e-02
3.440000000000000000e+04,8.072573221729524920e-03
3.445000000000000000e+04,8.889832687620002893e-03
3.450000000000000000e+04,8.300107534406577295e-03
3.455000000000000000e+04,8.487583783652885572e-03
3.460000000000000000e+04,8.033081765066471189e-03
3.465000000000000000e+04,7.808990376464049199e-03
3.470000000000000000e+04,8.771414370495120641e-03
3.475000000000000000e+04,8.127321235282605749e-03
3.480000000000000000e+04,8.167552558056850529e-03
3.485000000000000000e+04,9.040838407818265962e-03
3.490000000000000000e+04,7.877727540879432555e-03
3.495000000000000000e+04,8.093089436165925785e-03
3.500000000000000000e+04,8.134090962218709295e-03
3.505000000000000000e+04,7.898837646895666073e-03
3.510000000000000000e+04,8.296560367083311363e-03
3.515000000000000000e+04,8.603989686082806274e-03
3.520000000000000000e+04,9.811014213428429290e-03
3.525000000000000000e+04,9.484392541512514860e-03
3.530000000000000000e+04,8.103130909367976809e-03
3.535000000000000000e+04,7.675931460099577781e-03
3.540000000000000000e+04,8.568615092917593670e-03
3.545000000000000000e+04,8.202212964873998799e-03
3.550000000000000000e+04,8.992959060728413639e-03
3.555000000000000000e+04,7.771365721206939352e-03
3.560000000000000000e+04,8.289506096265726598e-03
3.565000000000000000e+04,7.685120398411976299e-03
3.570000000000000000e+04,7.541116643507112666e-03
3.575000000000000000e+04,7.904543746107285315e-03
3.580000000000000000e+04,8.615149599111755763e-03
3.585000000000000000e+04,8.366104632742642211e-03
3.590000000000000000e+04,8.074786980584433560e-03
3.595000000000000000e+04,8.002196072137309629e-03
3.600000000000000000e+04,7.766859050666807644e-03
3.605000000000000000e+04,8.100091711520915339e-03
3.610000000000000000e+04,8.504381098443210274e-03
3.615000000000000000e+04,8.217651044724277529e-03
3.620000000000000000e+04,7.713785012224791404e-03
3.625000000000000000e+04,7.631758212347752868e-03
3.630000000000000000e+04,9.277356766061841190e-03
3.635000000000000000e+04,8.044267249410487833e-03
3.640000000000000000e+04,7.984413511937451732e-03
3.645000000000000000e+04,7.563115301034776562e-03
3.650000000000000000e+04,1.127578352811652897e-02
3.655000000000000000e+04,9.262964775387167934e-03
3.660000000000000000e+04,7.745004331690158624e-03
3.665000000000000000e+04,7.254426158937322955e-03
3.670000000000000000e+04,8.025057695668857960e-03
3.675000000000000000e+04,8.246118128749322165e-03
3.680000000000000000e+04,8.041844548652555061e-03
3.685000000000000000e+04,7.639001093336212321e-03
3.690000000000000000e+04,8.833230581842514348e-03
3.695000000000000000e+04,1.030875843838481055e-02
3.700000000000000000e+04,7.249982787476560823e-03
3.705000000000000000e+04,7.510456608618937789e-03
3.710000000000000000e+04,7.950392146049785683e-03
3.715000000000000000e+04,7.821892150009225955e-03
3.720000000000000000e+04,7.324280845948352887e-03
3.725000000000000000e+04,7.496691635904571827e-03
3.730000000000000000e+04,7.603804464632192561e-03
3.735000000000000000e+04,7.426025551774649569e-03
3.740000000000000000e+04,8.351505854787675057e-03
3.745000000000000000e+04,7.447595096543947746e-03
3.750000000000000000e+04,7.916172498966820084e-03
3.755000000000000000e+04,7.560607313453332305e-03
3.760000000000000000e+04,8.008969430018856792e-03
3.765000000000000000e+04,7.689180955396781973e-03
3.770000000000000000e+04,7.456567288015203583e-03
3.775000000000000000e+04,8.533018007580377151e-03
3.780000000000000000e+04,7.665626436553103600e-03
3.785000000000000000e+04,8.957098372379885751e-03
3.790000000000000000e+04,7.345895592210664911e-03
3.795000000000000000e+04,8.176147289097573934e-03
3.800000000000000000e+04,6.947070377194765507e-03
3.805000000000000000e+04,7.636324993530463519e-03
3.810000000000000000e+04,7.578803062213559233e-03
3.815000000000000000e+04,8.936869596501618995e-03
3.820000000000000000e+04,7.368145662724923106e-03
3.825000000000000000e+04,8.802607639046578294e-03
3.830000000000000000e+04,7.910376871494005646e-03
3.835000000000000000e+04,7.010865941245276838e-03
3.840000000000000000e+04,8.979824259470544842e-03
3.845000000000000000e+04,7.364504795695555467e-03
3.850000000000000000e+04,7.614943132503183658e-03
3.855000000000000000e+04,7.869625472536403987e-03
3.860000000000000000e+04,8.020831164030269370e-03
3.865000000000000000e+04,8.062204019715815684e-03
3.870000000000000000e+04,7.955261228586149938e-03
3.875000000000000000e+04,7.928461561823365103e-03
3.880000000000000000e+04,7.673674515783666765e-03
3.885000000000000000e+04,8.181439265887584938e-03
3.890000000000000000e+04,7.573696142892991263e-03
3.895000000000000000e+04,6.933170255341944421e-03
3.900000000000000000e+04,1.021257430113762382e-02
3.905000000000000000e+04,7.146683915235864555e-03
3.910000000000000000e+04,7.757658049900639785e-03
3.915000000000000000e+04,6.723312773574943203e-03
3.920000000000000000e+04,7.551364079861629108e-03
3.925000000000000000e+04,7.336038412840184368e-03
3.930000000000000000e+04,7.748078859995808330e-03
3.935000000000000000e+04,7.954762326774491785e-03
3.940000000000000000e+04,7.384113552837617139e-03
3.945000000000000000e+04,6.981848308241754737e-03
3.950000000000000000e+04,7.566480032096464803e-03
3.955000000000000000e+04,7.797213604457360787e-03
3.960000000000000000e+04,7.132034640845152755e-03
3.965000000000000000e+04,6.760682605257157390e-03
3.970000000000000000e+04,1.000121221726885286e-02
3.975000000000000000e+04,7.687220529816951413e-03
3.980000000000000000e+04,7.327068526356607554e-03
3.985000000000000000e+04,6.826474995509747463e-03
3.990000000000000000e+04,7.682438771266078548e-03
3.995000000000000000e+04,7.370507371256762412e-03
4.000000000000000000e+04,6.852084612037773366e-03
4.005000000000000000e+04,7.237710840710722023e-03
4.010000000000000000e+04,7.675043838034243011e-03
4.015000000000000000e+04,6.707299995832323621e-03
4.020000000000000000e+04,6.975506781159045676e-03
4.025000000000000000e+04,7.045990029301498099e-03
4.030000000000000000e+04,7.732368405581045191e-03
4.035000000000000000e+04,8.420865467682954464e-03
4.040000000000000000e+04,7.762124636801748072e-03
4.045000000000000000e+04,7.803573772466140812e-03
4.050000000000000000e+04,8.137438263632194510e-03
4.055000000000000000e+04,6.961374632738679367e-03
4.060000000000000000e+04,7.966645415437741129e-03
4.065000000000000000e+04,7.372378374819406159e-03
4.070000000000000000e+04,7.339612200360625359e-03
4.075000000000000000e+04,7.151004031967517043e-03
4.080000000000000000e+04,7.021007404213529951e-03
4.085000000000000000e+04,6.616047669143826186e-03
4.090000000000000000e+04,7.564707878519855329e-03
4.095000000000000000e+04,7.010911065075467463e-03
4.100000000000000000e+04,6.917687620827944230e-03
4.105000000000000000e+04,7.441532506004902743e-03
4.110000000000000000e+04,6.571500889465134443e-03
4.115000000000000000e+04,7.050810973443508330e-03
4.120000000000000000e+04,7.068338090922702925e-03
4.125000000000000000e+04,7.360535142948293474e-03
4.130000000000000000e+04,6.945647599327853076e-03
4.135000000000000000e+04,7.293278742163622486e-03
4.140000000000000000e+04,7.051758965438800070e-03
4.145000000000000000e+04,7.197420908342806734e-03
4.150000000000000000e+04,8.749031516172412967e-03
4.155000000000000000e+04,7.056090333875546239e-03
4.160000000000000000e+04,6.750138376102678660e-03
4.165000000000000000e+04,6.509232060107960488e-03
4.170000000000000000e+04,7.789143830689009007e-03
4.175000000000000000e+04,8.259411086898288401e-03
4.180000000000000000e+04,6.726731086338981654e-03
4.185000000000000000e+04,7.006804769051398242e-03
4.190000000000000000e+04,7.678995011063944991e-03
4.195000000000000000e+04,7.277047959965746680e-03
4.200000000000000000e+04,6.504314845148943640e-03
4.205000000000000000e+04,6.975118179711099937e-03
4.210000000000000000e+04,7.140603977507650052e-03
4.215000000000000000e+04,6.813281601695344615e-03
4.220000000000000000e+04,7.229690324526253514e-03
4.225000000000000000e+04,7.342979098574418939e-03
4.230000000000000000e+04,6.824754814834927547e-03
4.235000000000000000e+04,8.010968467717930613e-03
4.240000000000000000e+04,6.771294461440272028e-03
4.245000000000000000e+04,8.131730420398294509e-03
4.250000000000000000e+04,6.441880858987902164e-03
4.255000000000000000e+04,7.008391965336831404e-03
4.260000000000000000e+04,7.007265221717313280e-03
4.265000000000000000e+04,7.178604995378750665e-03
4.270000000000000000e+04,8.256258789847323656e-03
4.275000000000000000e+04,6.650330653269137006e-03
4.280000000000000000e+04,9.291187779380470982e-03
4.285000000000000000e+04,7.462391942830028102e-03
4.290000000000000000e+04,7.548676496500637302e-03
4.295000000000000000e+04,7.552410623950611517e-03
4.300000000000000000e+04,1.010854019686435908e-02
4.305000000000000000e+04,6.689700542693074320e-03
4.310000000000000000e+04,6.480047734839490536e-03
4.315000000000000000e+04,6.411801349708663895e-03
4.320000000000000000e+04,1.068180688865292584e-02
4.325000000000000000e+04,6.236816254788261731e-03
4.330000000000000000e+04,6.447448732373015252e-03
4.335000000000000000e+04,6.576882437814775793e-03
4.340000000000000000e+04,7.091577222056826002e-03
4.345000000000000000e+04,7.174411909061863442e-03
4.350000000000000000e+04,9.624670468689543873e-03
4.355000000000000000e+04,6.927752194993370971e-03
4.360000000000000000e+04,6.843433292427495741e-03
4.365000000000000000e+04,6.150133428625853028e-03
4.370000000000000000e+04,8.715960116648433995e-03
4.375000000000000000e+04,7.263289370326045900e-03
4.380000000000000000e+04,6.969082077931318224e-03
4.385000000000000000e+04,7.424533221375343058e-03
4.390000000000000000e+04,1.068992900741051744e-02
4.395000000000000000e+04,6.429453990334162670e-03
4.400000000000000000e+04,6.300898893434734270e-03
4.405000000000000000e+04,6.615419345669293523e-03
4.410000000000000000e+04,7.024493529290003029e-03
4.415000000000000000e+04,6.188472790787513146e-03
4.420000000000000000e+04,6.263447684250709156e-03
4.425000000000000000e+04,7.785629945226443631e-03
4.430000000000000000e+04,9.003592790671947552e-03
4.435000000000000000e+04,7.101637665259323377e-03
4.440000000000000000e+04,6.667396386334587498e-03
4.445000000000000000e+04,7.309672207794010862e-03
4.450000000000000000e+04,8.353346411787572132e-03
4.455000000000000000e+04,6.435138703899390134e-03
4.460000000000000000e+04,9.101124615437630044e-03
4.465000000000000000e+04,8.421134032881539763e-03
4.470000000000000000e+04,6.104656929326257413e-03
4.475000000000000000e+04,6.327845340082416566e-03
4.480000000000000000e+04,6.368932901083410036e-03
4.485000000000000000e+04,9.152099415853695574e-03
4.490000000000000000e+04,6.215424645572291580e-03
4.495000000000000000e+04,6.084048529618577179e-03
4.500000000000000000e+04,6.900914212789159737e-03
4.505000000000000000e+04,6.239733631385628587e-03
4.510000000000000000e+04,1.009726980999078004e-02
4.515000000000000000e+04,6.558883965052331178e-03
4.520000000000000000e+04,5.923038944546911433e-03
4.525000000000000000e+04,6.741394226116912032e-03
4.530000000000000000e+04,7.092249266100595674e-03
4.535000000000000000e+04,6.846686239145312325e-03
4.540000000000000000e+04,6.135651725234596982e-03
4.545000000000000000e+04,7.823710788265381133e-03
4.550000000000000000e+04,7.032951732061673393e-03
4.555000000000000000e+04,5.857589618808241479e-03
4.560000000000000000e+04,6.054955362765030574e-03
4.565000000000000000e+04,8.656038792871226586e-03
4.570000000000000000e+04,5.860783587313921940e-03
4.575000000000000000e+04,5.806148461787612181e-03
4.580000000000000000e+04,6.655989036752349604e-03
4.585000000000000000e+04,6.222036451718292345e-03
4.590000000000000000e+04,6.504414609138975401e-03
4.595000000000000000e+04,6.715239591090636957e-03
4.600000000000000000e+04,6.287906898817940439e-03
4.605000000000000000e+04,6.185374537397636367e-03
4.610000000000000000e+04,6.408010873929241048e-03
4.615000000000000000e+04,6.805341881128173370e-03
4.620000000000000000e+04,6.671005520283758601e-03
4.625000000000000000e+04,8.122699216698456640e-03
4.630000000000000000e+04,6.322178323192879923e-03
4.635000000000000000e+04,6.018493558695624246e-03
4.640000000000000000e+04,7.872702087990806133e-03
4.645000000000000000e+04,6.714747972531087856e-03
4.650000000000000000e+04,7.005972992979183321e-03
4.655000000000000000e+04,8.122607235213512300e-03
4.660000000000000000e+04,6.962508030750345911e-03
4.665000000000000000e+04,5.852429506100911318e-03
4.670000000000000000e+04,7.227983780632244067e-03
4.675000000000000000e+04,6.120993051975648531e-03
4.680000000000000000e+04,6.633875221789965748e-03
4.685000000000000000e+04,1.041424176554200075e-02
4.690000000000000000e+04,6.850488127020103700e-03
4.695000000000000000e+04,6.089424084868167580e-03
4.700000000000000000e+04,7.124796710657754946e-03
4.705000000000000000e+04,6.698414938996579034e-03
4.710000000000000000e+04,7.280870408534784177e-03
4.715000000000000000e+04,6.055582189391205301e-03
4.720000000000000000e+04,6.096168211813721843e-03
4.725000000000000000e+04,7.395515772546437487e-03
4.730000000000000000e+04,6.996648136490761678e-03
4.735000000000000000e+04,6.490230072541754332e-03
4.740000000000000000e+04,6.115601877979830354e-03
4.745000000000000000e+04,7.408992359646728726e-03
4.750000000000000000e+04,5.952330225858741032e-03
4.755000000000000000e+04,8.127882926931562224e-03
4.760000000000000000e+04,5.854135449374226093e-03
4.765000000000000000e+04,6.242529258442731759e-03
4.770000000000000000e+04,7.930878271783748865e-03
4.775000000000000000e+04,6.232369281228260054e-03
4.780000000000000000e+04,6.352728915601617288e-03
4.785000000000000000e+04,6.768939160266137893e-03
4.790000000000000000e+04,6.554300444676748431e-03
4.795000000000000000e+04,8.587847016047964188e-03
4.800000000000000000e+04,6.264034363457130633e-03
4.805000000000000000e+04,7.185044377042222770e-03
4.810000000000000000e+04,5.867019118616618491e-03
4.815000000000000000e+04,7.542554867683590701e-03
4.820000000000000000e+04,6.352041193286557010e-03
4.825000000000000000e+04,5.792042670686364803e-03
4.830000000000000000e+04,6.386680007949513925e-03
4.835000000000000000e+04,5.899607417894928152e-03
4.840000000000000000e+04,6.252142477154591475e-03
4.845000000000000000e+04,5.806718424158113789e-03
4.850000000000000000e+04,5.820115109517783568e-03
4.855000000000000000e+04,5.795753279719990068e-03
4.860000000000000000e+04,7.179881788879414854e-03
4.865000000000000000e+04,5.736681262000095649e-03
4.870000000000000000e+04,5.861163952665009343e-03
4.875000000000000000e+04,5.697198022747561319e-03
4.880000000000000000e+04,5.625496281582882674e-03
4.885000000000000000e+04,6.353217949696399192e-03
4.890000000000000000e+04,6.336623062280673235e-03
4.895000000000000000e+04,5.984788017098167066e-03
4.900000000000000000e+04,6.184891952563558067e-03
4.905000000000000000e+04,6.333471592563526265e-03
4.910000000000000000e+04,6.007920095282605517e-03
4.915000000000000000e+04,8.061748091540794567e-03
4.920000000000000000e+04,8.538573893922284108e-03
4.925000000000000000e+04,7.069507143600852611e-03
4.930000000000000000e+04,6.291954268416840614e-03
4.935000000000000000e+04,6.324094171814669853e-03
4.940000000000000000e+04,6.706520830805001721e-03
4.945000000000000000e+04,5.726980026061903074e-03
4.950000000000000000e+04,7.658043387815384635e-03
4.955000000000000000e+04,5.821740007530138566e-03
4.960000000000000000e+04,7.016325790707913547e-03
4.965000000000000000e+04,7.511663140191318644e-03
4.970000000000000000e+04,5.927019107654945239e-03
4.975000000000000000e+04,8.192529509692661818e-03
4.980000000000000000e+04,5.668965644116293924e-03
4.985000000000000000e+04,7.902495213072867342e-03
4.990000000000000000e+04,6.721877836419386243e-03
4.995000000000000000e+04,5.727590678737307095e-03
5.000000000000000000e+04,5.720514735472244199e-03
5.005000000000000000e+04,5.800550312316872688e-03
5.010000000000000000e+04,8.528709465291108363e-03
5.015000000000000000e+04,5.790765888939981322e-03
5.020000000000000000e+04,5.692692260292436107e-03
5.025000000000000000e+04,5.745660245230959327e-03
5.030000000000000000e+04,6.397491386122826362e-03
5.035000000000000000e+04,6.858215069221010839e-03
5.040000000000000000e+04,5.610279028069795754e-03
5.045000000000000000e+04,6.142156335147284235e-03
5.050000000000000000e+04,6.271031436530575404e-03
5.055000000000000000e+04,9.352996995480415687e-03
5.060000000000000000e+04,6.928961242487027827e-03
5.065000000000000000e+04,6.502296051413458851e-03
5.070000000000000000e+04,6.129686074191453837e-03
5.075000000000000000e+04,6.196155581909108638e-03
5.080000000000000000e+04,5.681446493931093661e-03
5.085000000000000000e+04,6.521002216939686402e-03
5.090000000000000000e+04,5.635706474810765233e-03
5.095000000000000000e+04,6.592101793659856969e-03
5.100000000000000000e+04,8.880268060005714129e-03
5.105000000000000000e+04,6.426204995894065596e-03
5.110000000000000000e+04,6.297653240162450101e-03
5.115000000000000000e+04,1.048978436489745279e-02
5.120000000000000000e+04,6.448369490391989839e-03
5.125000000000000000e+04,5.604052275562824287e-03
5.130000000000000000e+04,5.872770577032285916e-03
5.135000000000000000e+04,6.773400009932761812e-03
5.140000000000000000e+04,5.527619739746247873e-03
5.145000000000000000e+04,5.460604547520721448e-03
5.150000000000000000e+04,6.720528589657269979e-03
5.155000000000000000e+04,6.621960640661040363e-03
5.160000000000000000e+04,6.106521035067653813e-03
5.165000000000000000e+04,5.826602427071600476e-03
5.170000000000000000e+04,8.586418288353492301e-03
5.175000000000000000e+04,5.630677753309806625e-03
5.180000000000000000e+04,1.087134019283521845e-02
5.185000000000000000e+04,5.598544481393676227e-03
5.190000000000000000e+04,6.840810034635654707e-03
5.195000000000000000e+04,5.613338832095059357e-03
5.200000000000000000e+04,5.867712421669973866e-03
5.205000000000000000e+04,6.272698879522976313e-03
5.210000000000000000e+04,6.754929361727695335e-03
5.215000000000000000e+04,5.506880434910588033e-03
5.220000000000000000e+04,8.076479276421097073e-03
5.225000000000000000e+04,5.558986806362131716e-03
5.230000000000000000e+04,5.541534968781868832e-03
5.235000000000000000e+04,5.430719207713680975e-03
5.240000000000000000e+04,9.714676054364598107e-03
5.245000000000000000e+04,6.719526851511252973e-03
5.250000000000000000e+04,6.666231655173628784e-03
5.255000000000000000e+04,5.574707556393442530e-03
5.260000000000000000e+04,5.442596464658375210e-03
5.265000000000000000e+04,1.186829142670797060e-02
5.270000000000000000e+04,5.436601438827625386e-03
5.275000000000000000e+04,7.015662964725677582e-03
5.280000000000000000e+04,1.051134595804310325e-02
5.285000000000000000e+04,5.397782038015351558e-03
5.290000000000000000e+04,6.719626231149767974e-03
5.295000000000000000e+04,5.493183602754342539e-03
5.300000000000000000e+04,6.451984832548711413e-03
5.305000000000000000e+04,6.759028575151755473e-03
5.310000000000000000e+04,5.606073887419744071e-03
5.315000000000000000e+04,8.079524049059434720e-03
5.320000000000000000e+04,5.476492188639656318e-03
5.325000000000000000e+04,5.714705081646162532e-03
5.330000000000000000e+04,5.488237888010959881e-03
5.335000000000000000e+04,6.357253981637003663e-03
5.340000000000000000e+04,5.412461286673654788e-03
5.345000000000000000e+04,5.489894519100907595e-03
5.350000000000000000e+04,6.882546830658860075e-03
5.355000000000000000e+04,7.394506130460001651e-03
5.360000000000000000e+04,5.589919411792766170e-03
5.365000000000000000e+04,6.410320520034032930e-03
5.370000000000000000e+04,1.010223792764553159e-02
5.375000000000000000e+04,5.880998094710804432e-03
5.380000000000000000e+04,5.657767583649705133e-03
5.385000000000000000e+04,7.315953911539416037e-03
5.390000000000000000e+04,5.670816807308205060e-03
5.395000000000000000e+04,7.075421474990133304e-03
5.400000000000000000e+04,7.493844707218402269e-03
5.405000000000000000e+04,5.613982799394286877e-03
5.410000000000000000e+04,5.682191088336528695e-03
5.415000000000000000e+04,9.028576374848915759e-03
5.420000000000000000e+04,6.893842549277206903e-03
5.425000000000000000e+04,6.607144391173874233e-03
5.430000000000000000e+04,5.781905352225395929e-03
5.435000000000000000e+04,7.911074967621382903e-03
5.440000000000000000e+04,6.283362082389254942e-03
5.445000000000000000e+04,6.447164725169144371e-03
5.450000000000000000e+04,5.646373964020440402e-03
5.455000000000000000e+04,5.237270154570916429e-03
5.460000000000000000e+04,9.297312467111816525e-03
5.465000000000000000e+04,7.954085390829665134e-03
5.470000000000000000e+04,5.473834338888965839e-03
5.475000000000000000e+04,6.624982725267109136e-03
5.480000000000000000e+04,5.353969701573468680e-03
5.485000000000000000e+04,6.295053960855588777e-03
5.490000000000000000e+04,5.929341715218096852e-03
5.495000000000000000e+04,7.459111534468172884e-03
5.500000000000000000e+04,5.691344202301871526e-03
5.505000000000000000e+04,6.902874463648216857e-03
5.510000000000000000e+04,5.366530282344540541e-03
5.515000000000000000e+04,5.795990692682286526e-03
5.520000000000000000e+04,5.267667674308819901e-03
5.525000000000000000e+04,7.126540790921315205e-03
5.530000000000000000e+04,6.182312512200902055e-03
5.535000000000000000e+04,6.503885025032028581e-03
5.540000000000000000e+04,5.394575823483865711e-03
5.545000000000000000e+04,5.220167200217979732e-03
5.550000000000000000e+04,5.927129581843284221e-03
5.555000000000000000e+04,6.009607860130905012e-03
5.560000000000000000e+04,5.117365757865973558e-03
5.565000000000000000e+04,5.303563630633052577e-03
5.570000000000000000e+04,5.664083821791367906e-03
5.575000000000000000e+04,5.737152858277826117e-03
5.580000000000000000e+04,5.830075613455457106e-03
5.585000000000000000e+04,9.827756635430652532e-03
5.590000000000000000e+04,6.192374201008830729e-03
5.595000000000000000e+04,5.252949331027104846e-03
5.600000000000000000e+04,6.339925248832573197e-03
5.605000000000000000e+04,5.205927289365056172e-03
5.610000000000000000e+04,7.193431748114510575e-03
5.615000000000000000e+04,5.885845620499248997e-03
5.620000000000000000e+04,7.590519661093319409e-03
5.625000000000000000e+04,6.975700352211666559e-03
5.630000000000000000e+04,5.928333555202254003e-03
5.635000000000000000e+04,5.023247131850760994e-03
5.640000000000000000e+04,5.265567399328661795e-03
5.645000000000000000e+04,5.810539891969539877e-03
5.650000000000000000e+04,5.687977808220052826e-03
5.655000000000000000e+04,6.223535452253385440e-03
5.660000000000000000e+04,5.306067556717069394e-03
5.665000000000000000e+04,5.296578002785749632e-03
5.670000000000000000e+04,6.315940018869897754e-03
5.675000000000000000e+04,6.674599884680980193e-03
5.680000000000000000e+04,6.302584098502810907e-03
5.685000000000000000e+04,6.374901103031790223e-03
5.690000000000000000e+04,5.549953964428216806e-03
5.695000000000000000e+04,9.172096222217231837e-03
5.700000000000000000e+04,5.426646713982474952e-03
5.705000000000000000e+04,7.075255836170296110e-03
5.710000000000000000e+04,5.305743385866173133e-03
5.715000000000000000e+04,6.859595641302076996e-03
5.720000000000000000e+04,6.193339083428388292e-03
5.725000000000000000e+04,5.216243272909923574e-03
5.730000000000000000e+04,5.848326849335383319e-03
5.735000000000000000e+04,6.259169847549137834e-03
5.740000000000000000e+04,7.419166298738236014e-03
5.745000000000000000e+04,1.118550636706266803e-02
5.750000000000000000e+04,5.303141425463296470e-03
5.755000000000000000e+04,5.620188829423680699e-03
5.760000000000000000e+04,5.428698379766172533e-03
5.765000000000000000e+04,6.788603587260144852e-03
5.770000000000000000e+04,5.962684399549567256e-03
5.775000000000000000e+04,5.596651420219852201e-03
5.780000000000000000e+04,5.182682448032800183e-03
5.785000000000000000e+04,5.318071350921033287e-03
5.790000000000000000e+04,5.548679491428201889e-03
5.795000000000000000e+04,9.268474383494299321e-03
5.800000000000000000e+04,5.260464705285318281e-03
5.805000000000000000e+04,5.627846006269168928e-03
5.810000000000000000e+04,5.544644129245157593e-03
5.815000000000000000e+04,6.224685144532317305e-03
5.820000000000000000e+04,5.756584885078155217e-03
5.825000000000000000e+04,5.324008435124226446e-03
5.830000000000000000e+04,5.937302275550314541e-03
5.835000000000000000e+04,7.437853750276845338e-03
5.840000000000000000e+04,5.162956636029089434e-03
5.845000000000000000e+04,5.817458875605102490e-03
5.850000000000000000e+04,5.391035357598783669e-03
5.855000000000000000e+04,5.213587930669981614e-03
5.860000000000000000e+04,6.207421311767581662e-03
5.865000000000000000e+04,6.805602334484045501e-03
5.870000000000000000e+04,5.078146192862733992e-03
5.875000000000000000e+04,5.758661487453475142e-03
5.880000000000000000e+04,6.104949843874264009e-03
5.885000000000000000e+04,4.987500391652147091e-03
5.890000000000000000e+04,7.781266983529257393e-03
5.895000000000000000e+04,5.559877365651250125e-03
5.900000000000000000e+04,5.565140320516064748e-03
5.905000000000000000e+04,5.898487920318224408e-03
5.910000000000000000e+04,6.252004065528356420e-03
5.915000000000000000e+04,5.904683117247642131e-03
5.920000000000000000e+04,5.676165696976868957e-03
5.925000000000000000e+04,6.311285946244304945e-03
5.930000000000000000e+04,5.640258192242577316e-03
5.935000000000000000e+04,6.817331536631898899e-03
5.940000000000000000e+04,5.198729841780352912e-03
5.945000000000000000e+04,5.625646547776751681e-03
5.950000000000000000e+04,5.683492020661768361e-03
5.955000000000000000e+04,5.116122626492108916e-03
5.960000000000000000e+04,6.406338564832526374e-03
5.965000000000000000e+04,5.284156419450770914e-03
5.970000000000000000e+04,5.686761334172719257e-03
5.975000000000000000e+04,5.237247726755323886e-03
5.980000000000000000e+04,6.963110722635306414e-03
5.985000000000000000e+04,5.309221907978720241e-03
5.990000000000000000e+04,5.963415260648783495e-03
5.995000000000000000e+04,6.705753533493140350e-03
6.000000000000000000e+04,5.382726708087026517e-03
6.005000000000000000e+04,5.037020726797841221e-03
6.010000000000000000e+04,5.233203463358516994e-03
6.015000000000000000e+04,5.596819342326748818e-03
6.020000000000000000e+04,6.453100236954572959e-03
6.025000000000000000e+04,5.704805075710268208e-03
6.030000000000000000e+04,7.234377090010173962e-03
6.035000000000000000e+04,5.337998779761450770e-03
6.040000000000000000e+04,5.078665617264982619e-03
6.045000000000000000e+04,6.906211016283474342e-03
6.050000000000000000e+04,5.837195167564364177e-03
6.055000000000000000e+04,5.147509258617516924e-03
6.060000000000000000e+04,6.617714479984167231e-03
6.065000000000000000e+04,5.246209047890584669e-03
6.070000000000000000e+04,5.597718101058763579e-03
6.075000000000000000e+04,6.490734049245420849e-03
6.080000000000000000e+04,5.329392322568213096e-03
6.085000000000000000e+04,5.193635119792618798e-03
6.090000000000000000e+04,5.121307044761704182e-03
6.095000000000000000e+04,6.048498353846919022e-03
6.100000000000000000e+04,6.225970504900750491e-03
6.105000000000000000e+04,6.627993694096215825e-03
6.110000000000000000e+04,5.957499824132535433e-03
6.115000000000000000e+04,5.547038664856391958e-03
6.120000000000000000e+04,5.829227148360610448e-03
6.125000000000000000e+04,5.220173039944441679e-03
6.130000000000000000e+04,5.237060698783377495e-03
6.135000000000000000e+04,9.478823079226442183e-03
6.140000000000000000e+04,5.329389912798253998e-03
6.145000000000000000e+04,5.719129388083975425e-03
6.150000000000000000e+04,5.387001640017370467e-03
6.155000000000000000e+04,6.564660840241653972e-03
6.160000000000000000e+04,5.920839398146928410e-03
6.165000000000000000e+04,8.856321706109528819e-03
6.170000000000000000e+04,5.185614775339637827e-03
6.175000000000000000e+04,5.668730330893059777e-03
6.180000000000000000e+04,1.027224361395921194e-02
6.185000000000000000e+04,4.988160947726378441e-03
6.190000000000000000e+04,6.104472439870403666e-03
6.195000000000000000e+04,4.954662758169729557e-03
6.200000000000000000e+04,4.889739345797052168e-03
6.205000000000000000e+04,5.309249978411100662e-03
6.210000000000000000e+04,5.209498656041373042e-03
6.215000000000000000e+04,6.015002155813127353e-03
6.220000000000000000e+04,5.184805518277276794e-03
6.225000000000000000e+04,9.565134257546912058e-03
6.230000000000000000e+04,5.326585843546162609e-03
6.235000000000000000e+04,5.801535529521649644e-03
6.240000000000000000e+04,8.664222890033025648e-03
6.245000000000000000e+04,5.111321628649232764e-03
6.250000000000000000e+04,5.299737424025896537e-03
6.255000000000000000e+04,8.341170005881347674e-03
6.260000000000000000e+04,5.398775000176859150e-03
6.265000000000000000e+04,5.174561646589211257e-03
6.270000000000000000e+04,5.563573805964626244e-03
6.275000000000000000e+04,5.596881659753746158e-03
6.280000000000000000e+04,8.338160662602726869e-03
6.285000000000000000e+04,5.376548982353303828e-03
6.290000000000000000e+04,4.823051880493609521e-03
6.295000000000000000e+04,5.318993156160740747e-03
6.300000000000000000e+04,5.127192238387535440e-03
6.305000000000000000e+04,4.787155313970778599e-03
6.310000000000000000e+04,6.199171803433140178e-03
6.315000000000000000e+04,4.800559415794170177e-03
6.320000000000000000e+04,7.843428793492321707e-03
6.325000000000000000e+04,4.831915337867464036e-03
6.330000000000000000e+04,5.302444152908959707e-03
6.335000000000000000e+04,6.976947733110305805e-03
6.340000000000000000e+04,5.045694639075109546e-03
6.345000000000000000e+04,5.302153377208652756e-03
6.350000000000000000e+04,5.309756544907108695e-03
6.355000000000000000e+04,5.810184524980032024e-03
6.360000000000000000e+04,5.840236030822930531e-03
6.365000000000000000e+04,4.981835589592782144e-03
6.370000000000000000e+04,5.332484272188902676e-03
6.375000000000000000e+04,5.477496222656161838e-03
6.380000000000000000e+04,6.595917604647866250e-03
6.385000000000000000e+04,8.005578126827455829e-03
6.390000000000000000e+04,4.757224188787518605e-03
6.395000000000000000e+04,9.903546028852889746e-03
6.400000000000000000e+04,7.602633272711325878e-03
6.405000000000000000e+04,5.053081735720257352e-03
6.410000000000000000e+04,5.100005053585970199e-03
6.415000000000000000e+04,7.047422751076987298e-03
6.420000000000000000e+04,5.379386843831573950e-03
6.425000000000000000e+04,4.976676348404086153e-03
6.430000000000000000e+04,5.493072002019780929e-03
6.435000000000000000e+04,6.617843339768014928e-03
6.440000000000000000e+04,6.078355900581350509e-03
6.445000000000000000e+04,7.143157298515480369e-03
6.450000000000000000e+04,4.652628900604094571e-03
6.455000000000000000e+04,1.012620578711785450e-02
6.460000000000000000e+04,4.899832846916882777e-03
6.465000000000000000e+04,5.068889591171524961e-03
6.470000000000000000e+04,5.106151632791253170e-03
6.475000000000000000e+04,4.793145398504876191e-03
6.480000000000000000e+04,5.163065130014566489e-03
6.485000000000000000e+04,4.852040255834831790e-03
6.490000000000000000e+04,5.322415568486072064e-03
6.495000000000000000e+04,5.524912100217424515e-03
6.500000000000000000e+04,6.066909491199704713e-03
6.505000000000000000e+04,5.220767399799114243e-03
6.510000000000000000e+04,4.734019671957756699e-03
6.515000000000000000e+04,5.314139962571902236e-03
6.520000000000000000e+04,8.129741202849906367e-03
6.525000000000000000e+04,5.083950260480296461e-03
6.530000000000000000e+04,9.164955710498736904e-03
6.535000000000000000e+04,4.583222936047037267e-03
6.540000000000000000e+04,7.171719143513465011e-03
6.545000000000000000e+04,4.929420988273022775e-03
6.550000000000000000e+04,5.998101716481852620e-03
6.555000000000000000e+04,4.913409858594448669e-03
6.560000000000000000e+04,4.789274345189814715e-03
6.565000000000000000e+04,9.810183700739634818e-03
6.570000000000000000e+04,4.645852552033731021e-03
6.575000000000000000e+04,4.764576696726754816e-03
6.580000000000000000e+04,8.287696417892667297e-03
6.585000000000000000e+04,4.537216021513749281e-03
6.590000000000000000e+04,4.856000538137998646e-03
6.595000000000000000e+04,6.744389473782873116e-03
6.600000000000000000e+04,4.900528286435178876e-03
6.605000000000000000e+04,8.154983266125999039e-03
6.610000000000000000e+04,4.817376807123787026e-03
6.615000000000000000e+04,9.470898831017345379e-03
6.620000000000000000e+04,4.719783382754512945e-03
6.625000000000000000e+04,4.882199500319511776e-03
6.630000000000000000e+04,5.250810303995376467e-03
6.635000000000000000e+04,6.886071368705102592e-03
6.640000000000000000e+04,5.269298767024674195e-03
6.645000000000000000e+04,6.997447472542829040e-03
6.650000000000000000e+04,4.661962474180126985e-03
6.655000000000000000e+04,6.234954157943410104e-03
6.660000000000000000e+04,4.608553557737682903e-03
6.665000000000000000e+04,5.743315821710839701e-03
6.670000000000000000e+04,5.961789131530463061e-03
6.675000000000000000e+04,5.166809286315833527e-03
6.680000000000000000e+04,5.646808125262674054e-03
6.685000000000000000e+04,5.101200070327212115e-03
6.690000000000000000e+04,4.736504047107623246e-03
6.695000000000000000e+04,5.646301497071540450e-03
6.700000000000000000e+04,4.759556429678438519e-03
6.705000000000000000e+04,4.866257223739360073e-03
6.710000000000000000e+04,5.375056427802436289e-03
6.715000000000000000e+04,4.905020503175291750e-03
6.720000000000000000e+04,5.975595116602091909e-03
6.725000000000000000e+04,5.782905088103346310e-03
6.730000000000000000e+04,4.537561637933267694e-03
6.735000000000000000e+04,4.992326041417552603e-03
6.740000000000000000e+04,5.417987825791374494e-03
6.745000000000000000e+04,7.291314470505324934e-03
6.750000000000000000e+04,7.683800264174203525e-03
6.755000000000000000e+04,5.038996575797167338e-03
6.760000000000000000e+04,5.302791011827047429e-03
6.765000000000000000e+04,5.111238868056523950e-03
6.770000000000000000e+04,5.944229924780630205e-03
6.775000000000000000e+04,4.694077557739758516e-03
6.780000000000000000e+04,4.865016174764842140e-03
6.785000000000000000e+04,5.737034641950120896e-03
6.790000000000000000e+04,5.805308338892226257e-03
6.795000000000000000e+04,8.921157952805588640e-03
6.800000000000000000e+04,5.893912000686101632e-03
6.805000000000000000e+04,4.712855321916672308e-03
6.810000000000000000e+04,5.624879617868338254e-03
6.815000000000000000e+04,4.730115140748485797e-03
6.820000000000000000e+04,4.657646114501311739e-03
6.825000000000000000e+04,5.040116979610136799e-03
6.830000000000000000e+04,6.042722726573895170e-03
6.835000000000000000e+04,6.123048620928238372e-03
6.840000000000000000e+04,7.125816070158687114e-03
6.845000000000000000e+04,1.225822835046167479e-02
6.850000000000000000e+04,4.860094799047904798e-03
6.855000000000000000e+04,4.767298425054892867e-03
6.860000000000000000e+04,4.892423520160235975e-03
6.865000000000000000e+04,5.352457866290637016e-03
6.870000000000000000e+04,4.814058873565574444e-03
6.875000000000000000e+04,5.306610281789951415e-03
6.880000000000000000e+04,5.932467862742527021e-03
6.885000000000000000e+04,8.271129492024898583e-03
6.890000000000000000e+04,6.465099302695086203e-03
6.895000000000000000e+04,4.666281982827056272e-03
6.900000000000000000e+04,6.164591467154735549e-03
6.905000000000000000e+04,4.713872576656777912e-03
6.910000000000000000e+04,6.335469131492910133e-03
6.915000000000000000e+04,5.492289119319255890e-03
6.920000000000000000e+04,4.672059188281364565e-03
6.925000000000000000e+04,6.732182091389970861e-03
6.930000000000000000e+04,4.803552615788432394e-03
6.935000000000000000e+04,6.030523995339113520e-03
6.940000000000000000e+04,5.965450046765317926e-03
6.945000000000000000e+04,5.504850990736197443e-03
6.950000000000000000e+04,5.166856501377805645e-03
6.955000000000000000e+04,5.948038545186904412e-03
6.960000000000000000e+04,4.837867437117948644e-03
6.965000000000000000e+04,4.584492458902281534e-03
6.970000000000000000e+04,6.393328881122398340e-03
6.975000000000000000e+04,7.530241346609328063e-03
6.980000000000000000e+04,4.724156182707395409e-03
6.985000000000000000e+04,6.087820396129183138e-03
6.990000000000000000e+04,4.824742462038760470e-03
6.995000000000000000e+04,4.567267740505303632e-03
7.000000000000000000e+04,5.110285167673766366e-03
7.005000000000000000e+04,4.633455985347092847e-03
7.010000000000000000e+04,5.008971714776293792e-03
7.015000000000000000e+04,5.350302130335664492e-03
7.020000000000000000e+04,4.942831921732399568e-03
7.025000000000000000e+04,4.810894654713388126e-03
7.030000000000000000e+04,4.702449019638422871e-03
7.035000000000000000e+04,4.957871115665690546e-03
7.040000000000000000e+04,6.241490349607224826e-03
7.045000000000000000e+04,4.563407742289137502e-03
7.050000000000000000e+04,4.826925718970389440e-03
7.055000000000000000e+04,6.082097200685193140e-03
7.060000000000000000e+04,1.041333096749622739e-02
7.065000000000000000e+04,4.509122229222312095e-03
7.070000000000000000e+04,4.855728250737314719e-03
7.075000000000000000e+04,4.834751499845343047e-03
7.080000000000000000e+04,8.888725730679041676e-03
7.085000000000000000e+04,4.732750652885179925e-03
7.090000000000000000e+04,7.198509161168234645e-03
7.095000000000000000e+04,5.184188262776293944e-03
7.100000000000000000e+04,4.689667951275343014e-03
7.105000000000000000e+04,5.232553407726725676e-03
7.110000000000000000e+04,4.494909912678611563e-03
7.115000000000000000e+04,5.068527311621222504e-03
7.120000000000000000e+04,5.259239381743478596e-03
7.125000000000000000e+04,5.299427867735666091e-03
7.130000000000000000e+04,6.083763201629958234e-03
7.135000000000000000e+04,5.187487553959146958e-03
7.140000000000000000e+04,4.737805732553305657e-03
7.145000000000000000e+04,8.492250690320548787e-03
7.150000000000000000e+04,6.381933070210114856e-03
7.155000000000000000e+04,5.733496904961342226e-03
7.160000000000000000e+04,5.157802944125844738e-03
7.165000000000000000e+04,5.070740742633749430e-03
7.170000000000000000e+04,5.355320104894727672e-03
7.175000000000000000e+04,8.188233074985049043e-03
7.180000000000000000e+04,4.876480408891375497e-03
7.185000000000000000e+04,4.664851457583617939e-03
7.190000000000000000e+04,4.970005964002736573e-03
7.195000000000000000e+04,5.610309221783311290e-03
7.200000000000000000e+04,6.024103924520857710e-03
7.205000000000000000e+04,4.578280035783785333e-03
7.210000000000000000e+04,5.560475955566152734e-03
7.215000000000000000e+04,5.163009153147279234e-03
7.220000000000000000e+04,4.798809333421472957e-03
7.225000000000000000e+04,7.511571192066356616e-03
7.230000000000000000e+04,6.241560411857212561e-03
7.235000000000000000e+04,7.128248338573689273e-03
7.240000000000000000e+04,4.920245166408674341e-03
7.245000000000000000e+04,7.472573483733971865e-03
7.250000000000000000e+04,6.301767106634701722e-03
7.255000000000000000e+04,5.708853674601550680e-03
7.260000000000000000e+04,5.073720708699017319e-03
7.265000000000000000e+04,4.994246385166792486e-03
7.270000000000000000e+04,4.893103467246108333e-03
7.275000000000000000e+04,5.731764977546596057e-03
7.280000000000000000e+04,5.406224320230794411e-03
7.285000000000000000e+04,5.103184242701304558e-03
7.290000000000000000e+04,5.101284269344804473e-03
7.295000000000000000e+04,4.482199231527241902e-03
7.300000000000000000e+04,5.856873583083992835e-03
7.305000000000000000e+04,6.185594857617146558e-03
7.310000000000000000e+04,7.482261318016193707e-03
7.315000000000000000e+04,6.431647967292837380e-03
7.320000000000000000e+04,6.025689765513850098e-03
7.325000000000000000e+04,7.734878126818047102e-03
7.330000000000000000e+04,4.833005448949324358e-03
7.335000000000000000e+04,5.070687827952960469e-03
7.340000000000000000e+04,4.513064665183080283e-03
7.345000000000000000e+04,4.605734373485332288e-03
7.350000000000000000e+04,4.633729245067371404e-03
7.355000000000000000e+04,4.642934135271964240e-03
7.360000000000000000e+04,5.528115453315850247e-03
7.365000000000000000e+04,4.695734785951787178e-03
7.370000000000000000e+04,5.133966775166260398e-03
7.375000000000000000e+04,4.763094040057248152e-03
7.380000000000000000e+04,4.699777609851904688e-03
7.385000000000000000e+04,4.647197721471558324e-03
7.390000000000000000e+04,8.603286384868262179e-03
7.395000000000000000e+04,4.815987095468057810e-03
7.400000000000000000e+04,5.926515733558189274e-03
7.405000000000000000e+04,6.980314804586426614e-03
7.410000000000000000e+04,4.417395672443369392e-03
7.415000000000000000e+04,7.425975848591662674e-03
7.420000000000000000e+04,4.829576495131111813e-03
7.425000000000000000e+04,6.110770897556678898e-03
7.430000000000000000e+04,4.287352276129466865e-03
7.435000000000000000e+04,6.725535129831127119e-03
7.440000000000000000e+04,4.498340251435098414e-03
7.445000000000000000e+04,7.769194568540207201e-03
7.450000000000000000e+04,4.567264899930706910e-03
7.455000000000000000e+04,7.246826764610192484e-03
7.460000000000000000e+04,6.905054472868914044e-03
7.465000000000000000e+04,8.845354806257945540e-03
7.470000000000000000e+04,8.866193561746839660e-03
7.475000000000000000e+04,4.402470006204407121e-03
7.480000000000000000e+04,4.943313975268696057e-03
7.485000000000000000e+04,7.964803127269333427e-03
7.490000000000000000e+04,7.446133182142606298e-03
7.495000000000000000e+04,5.609945460142849900e-03
7.500000000000000000e+04,6.844694242202779659e-03
7.505000000000000000e+04,4.940456463883378946e-03
7.510000000000000000e+04,6.104386808544234877e-03
7.515000000000000000e+04,4.839139124484494875e-03
7.520000000000000000e+04,7.009299702654206606e-03
7.525000000000000000e+04,6.329856046879390151e-03
7.530000000000000000e+04,8.156158916978477683e-03
7.535000000000000000e+04,4.663379507848237904e-03
7.540000000000000000e+04,6.719084618085897735e-03
7.545000000000000000e+04,5.053643437023091350e-03
7.550000000000000000e+04,5.594028465623022799e-03
7.555000000000000000e+04,6.906884548416140912e-03
7.560000000000000000e+04,4.748232567159398239e-03
7.565000000000000000e+04,4.503960702223051837e-03
7.570000000000000000e+04,4.379704297504207790e-03
7.575000000000000000e+04,6.640999341849418425e-03
7.580000000000000000e+04,7.368000347772326979e-03
7.585000000000000000e+04,4.875233484504090144e-03
7.590000000000000000e+04,4.517543236955422030e-03
7.595000000000000000e+04,4.935289834538748692e-03
7.600000000000000000e+04,4.744667697258184505e-03
7.605000000000000000e+04,7.007049390021645625e-03
7.610000000000000000e+04,4.448257516698622856e-03
7.615000000000000000e+04,6.714483570235028724e-03
7.620000000000000000e+04,4.682722493436274752e-03
7.625000000000000000e+04,1.184072089822925215e-02
7.630000000000000000e+04,5.180210758241939918e-03
7.635000000000000000e+04,5.713808226528842467e-03
7.640000000000000000e+04,5.432659857615133696e-03
7.645000000000000000e+04,4.520992999019405982e-03
7.650000000000000000e+04,5.586418174804157373e-03
7.655000000000000000e+04,4.898867949832129941e-03
7.660000000000000000e+04,4.491514242173191493e-03
7.665000000000000000e+04,4.639447288796282563e-03
7.670000000000000000e+04,4.471673793391962165e-03
7.675000000000000000e+04,5.335837817878066013e-03
7.680000000000000000e+04,1.060970077558333856e-02
7.685000000000000000e+04,5.024998122005651380e-03
7.690000000000000000e+04,4.462814862683493929e-03
7.695000000000000000e+04,4.882022507497172509e-03
7.700000000000000000e+04,5.102881960901176420e-03
7.705000000000000000e+04,4.433747328803271971e-03
7.710000000000000000e+04,6.562298053032589000e-03
7.715000000000000000e+04,4.984861971380316614e-03
7.720000000000000000e+04,7.655627007318307337e-03
7.725000000000000000e+04,4.757724339249056432e-03
7.730000000000000000e+04,6.285208776395917636e-03
7.735000000000000000e+04,5.726939141191274285e-03
7.740000000000000000e+04,5.659072754041896865e-03
7.745000000000000000e+04,5.193528962418794172e-03
7.750000000000000000e+04,5.523076974930140985e-03
7.755000000000000000e+04,4.359553571552730877e-03
7.760000000000000000e+04,5.861675042415709184e-03
7.765000000000000000e+04,4.260397901782422142e-03
7.770000000000000000e+04,4.568408984448734701e-03
7.775000000000000000e+04,5.947862123222735775e-03
7.780000000000000000e+04,4.737109584371805050e-03
7.785000000000000000e+04,5.209536296029959081e-03
7.790000000000000000e+04,5.377887355912721636e-03
7.795000000000000000e+04,4.716101511850885782e-03
7.800000000000000000e+04,5.006652532182379219e-03
7.805000000000000000e+04,5.771954240744843478e-03
7.810000000000000000e+04,5.385692742033337636e-03
7.815000000000000000e+04,4.285920030377227997e-03
7.820000000000000000e+04,6.367552387077095484e-03
7.825000000000000000e+04,5.350105643491829231e-03
7.830000000000000000e+04,4.907656816005776662e-03
7.835000000000000000e+04,4.500075146887257647e-03
7.840000000000000000e+04,4.725323860704709784e-03
7.845000000000000000e+04,9.608795234384195916e-03
7.850000000000000000e+04,4.987769415319020030e-03
7.855000000000000000e+04,4.215826265095968389e-03
7.860000000000000000e+04,6.071206010246954325e-03
7.865000000000000000e+04,7.041609629962981842e-03
7.870000000000000000e+04,4.904659607581330315e-03
7.875000000000000000e+04,1.294370978897429157e-02
7.880000000000000000e+04,5.215726035590023506e-03
7.885000000000000000e+04,4.550147115908884966e-03
7.890000000000000000e+04,5.627460813264033301e-03
7.895000000000000000e+04,5.412786670398348106e-03
7.900000000000000000e+04,6.321763102668037475e-03
7.905000000000000000e+04,4.465454823634896174e-03
7.910000000000000000e+04,4.516070768473535307e-03
7.915000000000000000e+04,4.861903660645472240e-03
7.920000000000000000e+04,4.322565535348463044e-03
7.925000000000000000e+04,7.961677263612800329e-03
7.930000000000000000e+04,4.610927621269389140e-03
7.935000000000000000e+04,1.295331881134458019e-02
7.940000000000000000e+04,4.483381779185154591e-03
7.945000000000000000e+04,4.403109253617279624e-03
7.950000000000000000e+04,4.418885301177640119e-03
7.955000000000000000e+04,6.828299425548804875e-03
7.960000000000000000e+04,4.331379632168642739e-03
7.965000000000000000e+04,4.889844013264831903e-03
7.970000000000000000e+04,4.704757549008626270e-03
7.975000000000000000e+04,5.263722984819733768e-03
7.980000000000000000e+04,5.304207325534143931e-03
7.985000000000000000e+04,5.726124025562477453e-03
7.990000000000000000e+04,5.060477708886674912e-03
7.995000000000000000e+04,5.114403766538363171e-03
8.000000000000000000e+04,4.806472061137787542e-03
8.005000000000000000e+04,4.713445312014763987e-03
8.010000000000000000e+04,5.233062283600667386e-03
8.015000000000000000e+04,9.874850340503062499e-03
8.020000000000000000e+04,4.292027641314368272e-03
8.025000000000000000e+04,5.707333557730989194e-03
8.030000000000000000e+04,5.344847819815736790e-03
8.035000000000000000e+04,4.401456839319177299e-03
8.040000000000000000e+04,5.860632367829746864e-03
8.045000000000000000e+04,4.078673791682444101e-03
8.050000000000000000e+04,6.625624294972216888e-03
8.055000000000000000e+04,7.041987499935614160e-03
8.060000000000000000e+04,4.884885362864711637e-03
8.065000000000000000e+04,4.394845364875246858e-03
8.070000000000000000e+04,4.175744571222017067e-03
8.075000000000000000e+04,4.446462813579962932e-03
8.080000000000000000e+04,6.940564044000808834e-03
8.085000000000000000e+04,5.830322556411297874e-03
8.090000000000000000e+04,6.383099356061357199e-03
8.095000000000000000e+04,4.343085899861237609e-03
8.100000000000000000e+04,4.687768555961829668e-03
8.105000000000000000e+04,4.543230468047741721e-03
8.110000000000000000e+04,4.184816430685638251e-03
8.115000000000000000e+04,4.371661433953652302e-03
8.120000000000000000e+04,5.715373202994366263e-03
8.125000000000000000e+04,4.651380773735523666e-03
8.130000000000000000e+04,7.974218595915709071e-03
8.135000000000000000e+04,4.344293131304231316e-03
8.140000000000000000e+04,5.919816622342689155e-03
8.145000000000000000e+04,4.476470480906320597e-03
8.150000000000000000e+04,6.918625531717888764e-03
8.155000000000000000e+04,4.570012053040172113e-03
8.160000000000000000e+04,4.396043409058130770e-03
8.165000000000000000e+04,5.957069564022025865e-03
8.170000000000000000e+04,6.425853688936972175e-03
8.175000000000000000e+04,4.332855280443977976e-03
8.180000000000000000e+04,8.093415302788923779e-03
8.185000000000000000e+04,4.576941904370440684e-03
8.190000000000000000e+04,4.557966814458386251e-03
8.195000000000000000e+04,5.462114890933361493e-03
8.200000000000000000e+04,5.112334848950524958e-03
8.205000000000000000e+04,8.301533345758496316e-03
8.210000000000000000e+04,4.983403337832014932e-03
8.215000000000000000e+04,4.414036150471345107e-03
8.220000000000000000e+04,6.017551870873015518e-03
8.225000000000000000e+04,7.028304646421619332e-03
8.230000000000000000e+04,4.722143938167649296e-03
8.235000000000000000e+04,8.871392343840683870e-03
8.240000000000000000e+04,8.152326751796537888e-03
8.245000000000000000e+04,4.533264673122223282e-03
8.250000000000000000e+04,5.530187329639463072e-03
8.255000000000000000e+04,4.559538031127665682e-03
8.260000000000000000e+04,4.892496231430475996e-03
8.265000000000000000e+04,5.528318600837012903e-03
8.270000000000000000e+04,5.080897966513360682e-03
8.275000000000000000e+04,4.704990161794824106e-03
8.280000000000000000e+04,4.367003901308385942e-03
8.285000000000000000e+04,4.547987818784751668e-03
8.290000000000000000e+04,5.573330789244947646e-03
8.295000000000000000e+04,4.812405451254563732e-03
8.300000000000000000e+04,4.747703896529135471e-03
8.305000000000000000e+04,6.763181884273927573e-03
8.310000000000000000e+04,4.350371900322107244e-03
8.315000000000000000e+04,4.203518951022434252e-03
8.320000000000000000e+04,4.936949700154086122e-03
8.325000000000000000e+04,4.287176556841809823e-03
8.330000000000000000e+04,4.564511882899184581e-03
8.335000000000000000e+04,6.291939248394333613e-03
8.340000000000000000e+04,5.000072928409662887e-03
8.345000000000000000e+04,5.919544395571925584e-03
8.350000000000000000e+04,4.444664261617989505e-03
8.355000000000000000e+04,1.168281727285821157e-02
8.360000000000000000e+04,4.605826287484807158e-03
8.365000000000000000e+04,4.462312275212920558e-03
8.370000000000000000e+04,4.412131033272738423e-03
8.375000000000000000e+04,7.191371606303090420e-03
8.380000000000000000e+04,4.003132063230754357e-03
8.385000000000000000e+04,4.823474454135159503e-03
8.390000000000000000e+04,4.582008840596187536e-03
8.395000000000000000e+04,6.239938666782097847e-03
8.400000000000000000e+04,4.222002629421263246e-03
8.405000000000000000e+04,4.871412952885022934e-03
8.410000000000000000e+04,5.516102825176396988e-03
8.415000000000000000e+04,5.379590709770544488e-03
8.420000000000000000e+04,7.740752532429091316e-03
8.425000000000000000e+04,4.571795526471693523e-03
8.430000000000000000e+04,5.683959487363038528e-03
8.435000000000000000e+04,9.197283530305700935e-03
8.440000000000000000e+04,4.576032915872580743e-03
8.445000000000000000e+04,6.041158257593795718e-03
8.450000000000000000e+04,5.019882550943477288e-03
8.455000000000000000e+04,4.370266330623702282e-03
8.460000000000000000e+04,5.024328274024270936e-03
8.465000000000000000e+04,4.930186989608614269e-03
8.470000000000000000e+04,5.769775947718091928e-03
8.475000000000000000e+04,4.406252473791741342e-03
8.480000000000000000e+04,5.061721288697136438e-03
8.485000000000000000e+04,4.826943514152898414e-03
8.490000000000000000e+04,6.433996476917703232e-03
8.495000000000000000e+04,4.338055545089584096e-03
8.500000000000000000e+04,4.903101147420625174e-03
8.505000000000000000e+04,4.547760438269424742e-03
8.510000000000000000e+04,6.388027597762889649e-03
8.515000000000000000e+04,6.175017283444084702e-03
8.520000000000000000e+04,5.402713625478659278e-03
8.525000000000000000e+04,7.065079280415459233e-03
8.530000000000000000e+04,7.719410220300429275e-03
8.535000000000000000e+04,7.753245915424551021e-03
8.540000000000000000e+04,5.387956135239804767e-03
8.545000000000000000e+04,4.426549786253448741e-03
8.550000000000000000e+04,4.740097963483354271e-03
8.555000000000000000e+04,5.607504937051689849e-03
8.560000000000000000e+04,4.122807528330882550e-03
8.565000000000000000e+04,4.130632532766114612e-03
8.570000000000000000e+04,4.485760868200812553e-03
8.575000000000000000e+04,4.723715305469830712e-03
8.580000000000000000e+04,4.399122170808201886e-03
8.585000000000000000e+04,4.377183168380303392e-03
8.590000000000000000e+04,6.416318632184429653e-03
8.595000000000000000e+04,4.120882029462975653e-03
8.600000000000000000e+04,4.311605148705659370e-03
8.605000000000000000e+04,8.488503506378603652e-03
8.610000000000000000e+04,4.698431039001954752e-03
8.615000000000000000e+04,4.275808891208328355e-03
8.620000000000000000e+04,4.195916130094158591e-03
8.625000000000000000e+04,4.394612332827771417e-03
8.630000000000000000e+04,4.125973883774468332e-03
8.635000000000000000e+04,5.063751510319752618e-03
8.640000000000000000e+04,7.990895121038640511e-03
8.645000000000000000e+04,4.265358140203681474e-03
8.650000000000000000e+04,4.967364814390230754e-03
8.655000000000000000e+04,4.896796406011486719e-03
8.660000000000000000e+04,4.037251973230256315e-03
8.665000000000000000e+04,5.559697311801176621e-03
8.670000000000000000e+04,1.019464947012762614e-02
8.675000000000000000e+04,4.424675714160282436e-03
8.680000000000000000e+04,4.360555050621831713e-03
8.685000000000000000e+04,4.764000419006927250e-03
8.690000000000000000e+04,4.912013016108770364e-03
8.695000000000000000e+04,4.376383625865637277e-03
8.700000000000000000e+04,5.399811905857933823e-03
8.705000000000000000e+04,4.504624508695303370e-03
8.710000000000000000e+04,5.023198179111382396e-03
8.715000000000000000e+04,4.005265811446869807e-03
8.720000000000000000e+04,6.353749858235244706e-03
8.725000000000000000e+04,6.018501265140204816e-03
8.730000000000000000e+04,5.314360027104696703e-03
8.735000000000000000e+04,7.660141096228163110e-03
8.740000000000000000e+04,8.035761764329839643e-03
8.745000000000000000e+04,4.557133651657045703e-03
8.750000000000000000e+04,8.981061238991077181e-03
8.755000000000000000e+04,5.736903078976810129e-03
8.760000000000000000e+04,4.191545961122311592e-03
8.765000000000000000e+04,4.509909265602103125e-03
8.770000000000000000e+04,5.238489863574682937e-03
8.775000000000000000e+04,4.086972968962713365e-03
8.780000000000000000e+04,5.582704900055285475e-03
8.785000000000000000e+04,4.533569845127324340e-03
8.790000000000000000e+04,4.154362398086453544e-03
8.795000000000000000e+04,6.166131743302963493e-03
8.800000000000000000e+04,4.655129404647059821e-03
8.805000000000000000e+04,4.184081685799405197e-03
8.810000000000000000e+04,5.277519382165240906e-03
8.815000000000000000e+04,5.674469729657742774e-03
8.820000000000000000e+04,5.944642017278755665e-03
8.825000000000000000e+04,8.596873969443261446e-03
8.830000000000000000e+04,5.423547439759406757e-03
8.835000000000000000e+04,4.313975401199928589e-03
8.840000000000000000e+04,5.006282148199256606e-03
8.845000000000000000e+04,6.500279893838869540e-03
8.850000000000000000e+04,5.029853245344759194e-03
8.855000000000000000e+04,6.618933029609637246e-03
8.860000000000000000e+04,4.549274892220002593e-03
8.865000000000000000e+04,4.938763432153603361e-03
8.870000000000000000e+04,4.249570405376881625e-03
8.875000000000000000e+04,1.127115009495516934e-02
8.880000000000000000e+04,4.142944318860226384e-03
8.885000000000000000e+04,4.300151353715083585e-03
8.890000000000000000e+04,1.311853049734269978e-02
8.895000000000000000e+04,4.419057445106432287e-03
8.900000000000000000e+04,4.223996805178902546e-03
8.905000000000000000e+04,5.612120457764590946e-03
8.910000000000000000e+04,4.229666543994412865e-03
8.915000000000000000e+04,6.045303660217517076e-03
8.920000000000000000e+04,4.108773711225960530e-03
8.925000000000000000e+04,5.052156472577136632e-03
8.930000000000000000e+04,5.314783467659608095e-03
8.935000000000000000e+04,1.081033017875591279e-02
8.940000000000000000e+04,4.648646118186260459e-03
8.945000000000000000e+04,4.348753235868784046e-03
8.950000000000000000e+04,4.779902971251738693e-03
8.955000000000000000e+04,6.157659873099009980e-03
8.960000000000000000e+04,4.638989623177260276e-03
8.965000000000000000e+04,4.222400420563884350e-03
8.970000000000000000e+04,9.652776603507854866e-03
8.975000000000000000e+04,4.493772324924813662e-03
8.980000000000000000e+04,6.469237669501863748e-03
8.985000000000000000e+04,4.113463618436507228e-03
8.990000000000000000e+04,4.616465788980565928e-03
8.995000000000000000e+04,5.723163757517663909e-03
9.000000000000000000e+04,5.902639992395562751e-03
9.005000000000000000e+04,5.597533549569415172e-03
9.010000000000000000e+04,4.022058631288146120e-03
9.015000000000000000e+04,5.335948963981009679e-03
9.020000000000000000e+04,4.606033148075128376e-03
9.025000000000000000e+04,4.798129865598003800e-03
9.030000000000000000e+04,6.691961121040412679e-03
9.035000000000000000e+04,4.418287693292262917e-03
9.040000000000000000e+04,7.128474702894997510e-03
9.045000000000000000e+04,4.104086353656613388e-03
9.050000000000000000e+04,7.452500462187812251e-03
9.055000000000000000e+04,4.265710269939929598e-03
9.060000000000000000e+04,4.615614153749540531e-03
9.065000000000000000e+04,3.983941839965944413e-03
9.070000000000000000e+04,8.253078331774561446e-03
9.075000000000000000e+04,7.405554535891106620e-03
9.080000000000000000e+04,4.707831392206158171e-03
9.085000000000000000e+04,8.669733480596028899e-03
9.090000000000000000e+04,5.076673341838046881e-03
9.095000000000000000e+04,5.904952891589612674e-03
9.100000000000000000e+04,4.581766129644418602e-03
9.105000000000000000e+04,6.659108152880430058e-03
9.110000000000000000e+04,4.442534191886734520e-03
9.115000000000000000e+04,6.598618360114632229e-03
9.120000000000000000e+04,6.449137649750116309e-03
9.125000000000000000e+04,4.319294267194411126e-03
9.130000000000000000e+04,6.267246889184371721e-03
9.135000000000000000e+04,6.112910040446888071e-03
9.140000000000000000e+04,4.299211786740367996e-03
9.145000000000000000e+04,5.358795640319488802e-03
9.150000000000000000e+04,6.065574044879199107e-03
9.155000000000000000e+04,5.773437406321055114e-03
9.160000000000000000e+04,9.307144000466574529e-03
9.165000000000000000e+04,5.003747429901142692e-03
9.170000000000000000e+04,4.860890498787423346e-03
9.175000000000000000e+04,3.857683220322547738e-03
9.180000000000000000e+04,5.974009600183634305e-03
9.185000000000000000e+04,6.903581735444079548e-03
9.190000000000000000e+04,8.975328809163152580e-03
9.195000000000000000e+04,4.615010304530811278e-03
9.200000000000000000e+04,7.474363638634802520e-03
9.205000000000000000e+04,4.075708705451736892e-03
9.210000000000000000e+04,4.208138155308172729e-03
9.215000000000000000e+04,5.683145051528768789e-03
9.220000000000000000e+04,4.561106884932668477e-03
9.225000000000000000e+04,5.217620216748867189e-03
9.230000000000000000e+04,4.061496920625133795e-03
9.235000000000000000e+04,4.190883698085363235e-03
9.240000000000000000e+04,6.429462589784072646e-03
9.245000000000000000e+04,4.166375466390990871e-03
9.250000000000000000e+04,4.925965853898160544e-03
9.255000000000000000e+04,5.462907502488204177e-03
9.260000000000000000e+04,4.107706556180671861e-03
9.265000000000000000e+04,5.026328308002893201e-03
9.270000000000000000e+04,4.260048587696720068e-03
9.275000000000000000e+04,7.494509008925010797e-03
9.280000000000000000e+04,4.131851859781036918e-03
9.285000000000000000e+04,4.193492974832873331e-03
9.290000000000000000e+04,7.338678914089878831e-03
9.295000000000000000e+04,4.811132531637210899e-03
9.300000000000000000e+04,3.874239280089337382e-03
9.305000000000000000e+04,4.205381675317850475e-03
9.310000000000000000e+04,6.957563919081863509e-03
9.315000000000000000e+04,4.876310281919032409e-03
9.320000000000000000e+04,6.702410909557580086e-03
9.325000000000000000e+04,4.206957667280044472e-03
9.330000000000000000e+04,4.092168802193656314e-03
9.335000000000000000e+04,5.069438043581985139e-03
9.340000000000000000e+04,5.661582051812007015e-03
9.345000000000000000e+04,5.847549314284820020e-03
9.350000000000000000e+04,1.317004303147142723e-02
9.355000000000000000e+04,5.298165008011112252e-03
9.360000000000000000e+04,6.665325013300470690e-03
9.365000000000000000e+04,4.681708146488758326e-03
9.370000000000000000e+04,5.155755945209159787e-03
9.375000000000000000e+04,5.645943740742394995e-03
9.380000000000000000e+04,8.184440856159796995e-03
9.385000000000000000e+04,4.936350614116250847e-03
9.390000000000000000e+04,4.047798130274096219e-03
9.395000000000000000e+04,4.695713078669497796e-03
9.400000000000000000e+04,7.825249492755400119e-03
9.405000000000000000e+04,4.278853907289840476e-03
9.410000000000000000e+04,5.544703701336461781e-03
9.415000000000000000e+04,4.250072902348862001e-03
9.420000000000000000e+04,5.242555086274046372e-03
9.425000000000000000e+04,4.721973650728776388e-03
9.430000000000000000e+04,4.445139935460939475e-03
9.435000000000000000e+04,5.908885175751014442e-03
9.440000000000000000e+04,4.831287577899177378e-03
9.445000000000000000e+04,6.146515702080561187e-03
9.450000000000000000e+04,4.041189404720229271e-03
9.455000000000000000e+04,8.767777719648407742e-03
9.460000000000000000e+04,6.811196866181735976e-03
9.465000000000000000e+04,4.986684515986993492e-03
9.470000000000000000e+04,4.666683375148928010e-03
9.475000000000000000e+04,4.231191322440651902e-03
9.480000000000000000e+04,5.809415369482346693e-03
9.485000000000000000e+04,4.882333744221575844e-03
9.490000000000000000e+04,5.478577366126708044e-03
9.495000000000000000e+04,4.544087067424983604e-03
9.500000000000000000e+04,4.399530955436995600e-03
9.505000000000000000e+04,5.145598144442069775e-03
9.510000000000000000e+04,4.898034566215086864e-03
9.515000000000000000e+04,6.370818323717120264e-03
9.520000000000000000e+04,4.073050973912869556e-03
9.525000000000000000e+04,5.320942792273433870e-03
9.530000000000000000e+04,4.110592611991753000e-03
9.535000000000000000e+04,9.625206894320571457e-03
9.540000000000000000e+04,4.095030353104343011e-03
9.545000000000000000e+04,4.355596918917524311e-03
9.550000000000000000e+04,4.925974331863408780e-03
9.555000000000000000e+04,5.726533562001152877e-03
9.560000000000000000e+04,4.686628287577804426e-03
9.565000000000000000e+04,7.815542429823730403e-03
9.570000000000000000e+04,4.870721988755931896e-03
9.575000000000000000e+04,7.256723909598995596e-03
9.580000000000000000e+04,5.391060469324002007e-03
9.585000000000000000e+04,3.963456485790634032e-03
9.590000000000000000e+04,7.274877647960008471e-03
9.595000000000000000e+04,4.060720334155190799e-03
9.600000000000000000e+04,5.246292859353009382e-03
9.605000000000000000e+04,4.694308197603515483e-03
9.610000000000000000e+04,4.751270126287963740e-03
9.615000000000000000e+04,4.950842636320730052e-03
9.620000000000000000e+04,4.137518838835085346e-03
9.625000000000000000e+04,1.185122243755818046e-02
9.630000000000000000e+04,4.307291493995298211e-03
9.635000000000000000e+04,8.976432193224375203e-03
9.640000000000000000e+04,4.566801073164252107e-03
9.645000000000000000e+04,6.392717143366350059e-03
9.650000000000000000e+04,4.878730231323814663e-03
9.655000000000000000e+04,5.857772960951333936e-03
9.660000000000000000e+04,5.577914906422441234e-03
9.665000000000000000e+04,5.920797123301478615e-03
9.670000000000000000e+04,4.677247886685925900e-03
9.675000000000000000e+04,4.931671920078739210e-03
9.680000000000000000e+04,4.117418088852878473e-03
9.685000000000000000e+04,5.428763374572626033e-03
9.690000000000000000e+04,4.789612575652500877e-03
9.695000000000000000e+04,4.515988724810265920e-03
9.700000000000000000e+04,5.153323777300661789e-03
9.705000000000000000e+04,6.791076738866706590e-03
9.710000000000000000e+04,5.487725346960122680e-03
9.715000000000000000e+04,7.315327236666440726e-03
9.720000000000000000e+04,5.042010074077955990e-03
9.725000000000000000e+04,5.829205742467303414e-03
9.730000000000000000e+04,3.852605129902356065e-03
9.735000000000000000e+04,4.812382988970188326e-03
9.740000000000000000e+04,4.165916958063097149e-03
9.745000000000000000e+04,6.068375819690233208e-03
9.750000000000000000e+04,4.888054205233731235e-03
9.755000000000000000e+04,4.113304401130057908e-03
9.760000000000000000e+04,6.182060031963121892e-03
9.765000000000000000e+04,5.293859410046734999e-03
9.770000000000000000e+04,4.048553623254864259e-03
9.775000000000000000e+04,5.059853784669604906e-03
9.780000000000000000e+04,5.364134379820042174e-03
9.785000000000000000e+04,4.501627665553628067e-03
9.790000000000000000e+04,5.892198555316512792e-03
9.795000000000000000e+04,4.734129922688235827e-03
9.800000000000000000e+04,6.723592174117155179e-03
9.805000000000000000e+04,4.535184728875612907e-03
9.810000000000000000e+04,8.407702195987564256e-03
9.815000000000000000e+04,4.218033938449914505e-03
9.820000000000000000e+04,5.517132191130455325e-03
9.825000000000000000e+04,3.942438941104832451e-03
9.830000000000000000e+04,9.375121276619890337e-03
9.835000000000000000e+04,4.411763849805987701e-03
9.840000000000000000e+04,3.925207263212196832e-03
9.845000000000000000e+04,5.819785782860148297e-03
9.850000000000000000e+04,4.157556710097708684e-03
9.855000000000000000e+04,8.821737426955801945e-03
9.860000000000000000e+04,3.926792082860655099e-03
9.865000000000000000e+04,4.653331654969214415e-03
9.870000000000000000e+04,7.420912777867827437e-03
9.875000000000000000e+04,3.985034823988352522e-03
9.880000000000000000e+04,5.714651781940836145e-03
9.885000000000000000e+04,5.529527223476891733e-03
9.890000000000000000e+04,5.229729504141011724e-03
9.895000000000000000e+04,4.792119640586151898e-03
9.900000000000000000e+04,5.704830471474267757e-03
9.905000000000000000e+04,8.781635134737677054e-03
9.910000000000000000e+04,4.456417051752678375e-03
9.915000000000000000e+04,4.101153796176120435e-03
9.920000000000000000e+04,4.594115832525569494e-03
9.925000000000000000e+04,4.150533882817887023e-03
9.930000000000000000e+04,5.661798640489664781e-03
9.935000000000000000e+04,6.149786457984883492e-03
9.940000000000000000e+04,3.873669920629514620e-03
9.945000000000000000e+04,6.883596619361953724e-03
9.950000000000000000e+04,4.892883919089092808e-03
9.955000000000000000e+04,4.025342129625204997e-03
9.960000000000000000e+04,5.193638264203433857e-03
9.965000000000000000e+04,4.785613929576523588e-03
9.970000000000000000e+04,5.986882241592859227e-03
9.975000000000000000e+04,5.472710130394833374e-03
9.980000000000000000e+04,4.219638270496976762e-03
9.985000000000000000e+04,6.333672594631338353e-03
9.990000000000000000e+04,8.104314296210035282e-03
9.995000000000000000e+04,6.314246681726701053e-03
1.000000000000000000e+05,5.751272577211399319e-03
1.000500000000000000e+05,4.172139378370896302e-03
1.001000000000000000e+05,6.475503607078779249e-03
1.001500000000000000e+05,4.427808078714861977e-03
1.002000000000000000e+05,4.908252429821858762e-03
1.002500000000000000e+05,4.439956498843285367e-03
1.003000000000000000e+05,6.123768244319155972e-03
1.003500000000000000e+05,9.455162051193318276e-03
1.004000000000000000e+05,7.080238872554797495e-03
1.004500000000000000e+05,3.872667412509803436e-03
1.005000000000000000e+05,3.913380114839003047e-03
1.005500000000000000e+05,6.285787582988206466e-03
1.006000000000000000e+05,3.761922609958402806e-03
1.006500000000000000e+05,4.119531888049711953e-03
1.007000000000000000e+05,4.484527357935338791e-03
1.007500000000000000e+05,3.838637729421680387e-03
1.008000000000000000e+05,6.010715682920023291e-03
1.008500000000000000e+05,8.083407161930691864e-03
1.009000000000000000e+05,6.584258513896323883e-03
1.009500000000000000e+05,4.056638793779726408e-03
1.010000000000000000e+05,3.950285573414335540e-03
1.010500000000000000e+05,3.943421468076739600e-03
1.011000000000000000e+05,6.173159488480133190e-03
1.011500000000000000e+05,6.059890288980978972e-03
1.012000000000000000e+05,5.587927745759537802e-03
1.012500000000000000e+05,8.739498742868966052e-03
1.013000000000000000e+05,5.193901532652610287e-03
1.013500000000000000e+05,4.316568454321527241e-03
1.014000000000000000e+05,5.525169949671413470e-03
1.014500000000000000e+05,4.867683853720113085e-03
1.015000000000000000e+05,6.296709766501543820e-03
1.015500000000000000e+05,6.837028216964362477e-03
1.016000000000000000e+05,8.845146001173259317e-03
1.016500000000000000e+05,4.648358335243788463e-03
1.017000000000000000e+05,4.270417956474624639e-03
1.017500000000000000e+05,5.919242475697965300e-03
1.018000000000000000e+05,3.958022920643713451e-03
1.018500000000000000e+05,3.879310340360906956e-03
1.019000000000000000e+05,4.199392802571404008e-03
1.019500000000000000e+05,3.893657307062690833e-03
1.020000000000000000e+05,6.163320735940604374e-03
1.020500000000000000e+05,6.244641684124599412e-03
1.021000000000000000e+05,4.865751818155687920e-03
1.021500000000000000e+05,4.781029763662712935e-03
1.022000000000000000e+05,6.350224379537683199e-03
1.022500000000000000e+05,5.088728299656499095e-03
1.023000000000000000e+05,7.302152333109084709e-03
1.023500000000000000e+05,4.630630516792071973e-03
1.024000000000000000e+05,4.524286149646931758e-03
1.024500000000000000e+05,4.469609509977907381e-03
1.025000000000000000e+05,7.306226783987783413e-03
1.025500000000000000e+05,5.026181256488466975e-03
1.026000000000000000e+05,5.753492959107140738e-03
1.026500000000000000e+05,5.107348214594655683e-03
1.027000000000000000e+05,5.030752813788164773e-03
1.027500000000000000e+05,4.637301699146178374e-03
1.028000000000000000e+05,4.727322921702401849e-03
1.028500000000000000e+05,4.286001290417781190e-03
1.029000000000000000e+05,5.015767307154763398e-03
1.029500000000000000e+05,4.088357780042577334e-03
1.030000000000000000e+05,5.752821089416126389e-03
1.030500000000000000e+05,5.526586178890514379e-03
1.031000000000000000e+05,5.648225246010764485e-03
1.031500000000000000e+05,3.903432278385731650e-03
1.032000000000000000e+05,4.121777168886881122e-03
1.032500000000000000e+05,7.042870302771010206e-03
1.033000000000000000e+05,6.972873404237955701e-03
1.033500000000000000e+05,4.953265865360793538e-03
1.034000000000000000e+05,5.519885563817623214e-03
1.034500000000000000e+05,3.974788366462397686e-03
1.035000000000000000e+05,5.060211264577786118e-03
1.035500000000000000e+05,4.561587257131796518e-03
1.036000000000000000e+05,4.036422123255591944e-03
1.036500000000000000e+05,4.912427740040155484e-03
1.037000000000000000e+05,4.001598672627232865e-03
1.037500000000000000e+05,5.423862427537953605e-03
1.038000000000000000e+05,4.297457372706890710e-03
1.038500000000000000e+05,4.686475500813403611e-03
1.039000000000000000e+05,5.194932142716606090e-03
1.039500000000000000e+05,4.179039843621406951e-03
1.040000000000000000e+05,4.715226240050433837e-03
1.040500000000000000e+05,4.059099275929915242e-03
1.041000000000000000e+05,5.795432029517678767e-03
1.041500000000000000e+05,4.809024215659052533e-03
1.042000000000000000e+05,5.809913043175549824e-03
1.042500000000000000e+05,5.911077666773906746e-03
1.043000000000000000e+05,5.446986809457476757e-03
1.043500000000000000e+05,5.182154655615367998e-03
1.044000000000000000e+05,5.820579772707734807e-03
1.044500000000000000e+05,4.806818481768495785e-03
1.045000000000000000e+05,6.201830373705540661e-03
1.045500000000000000e+05,4.555780073526105069e-03
1.046000000000000000e+05,4.899860409220478490e-03
1.046500000000000000e+05,5.348826250482770044e-03
1.047000000000000000e+05,5.251010755501238358e-03
1.047500000000000000e+05,3.780636346986197133e-03
1.048000000000000000e+05,3.662418153133331720e-03
1.048500000000000000e+05,8.193531906348000549e-03
1.049000000000000000e+05,5.934018507799231588e-03
1.049500000000000000e+05,4.170441095871823926e-03
1.050000000000000000e+05,5.231437327222313721e-03
1.050500000000000000e+05,3.843749775702106752e-03
1.051000000000000000e+05,5.325384322256264923e-03
1.051500000000000000e+05,8.293310802509607296e-03
1.052000000000000000e+05,7.718077599362396790e-03
1.052500000000000000e+05,4.084194127369719131e-03
1.053000000000000000e+05,8.341883823312261706e-03
1.053500000000000000e+05,8.154480401510033963e-03
1.054000000000000000e+05,3.809018275362230799e-03
1.054500000000000000e+05,4.459033380121269798e-03
1.055000000000000000e+05,5.053226577639826668e-03
1.055500000000000000e+05,4.130192934309076698e-03
1.056000000000000000e+05,9.763263262913655580e-03
1.056500000000000000e+05,6.144383736515193241e-03
1.057000000000000000e+05,7.955506524868307880e-03
1.057500000000000000e+05,5.072215334159320584e-03
1.058000000000000000e+05,4.479729810156796686e-03
1.058500000000000000e+05,5.415344998769905209e-03
1.059000000000000000e+05,4.981693830405978067e-03
1.059500000000000000e+05,5.603278486410195706e-03
1.060000000000000000e+05,4.456918830972008035e-03
1.060500000000000000e+05,4.557657539469593677e-03
1.061000000000000000e+05,4.145699226588805096e-03
1.061500000000000000e+05,5.624558158886239223e-03
1.062000000000000000e+05,5.489114006758434756e-03
1.062500000000000000e+05,5.424962238447000179e-03
1.063000000000000000e+05,6.171056251095932525e-03
1.063500000000000000e+05,6.635888962026547343e-03
1.064000000000000000e+05,5.146878129632929955e-03
1.064500000000000000e+05,4.094443764685281803e-03
1.065000000000000000e+05,3.913503484093084663e-03
1.065500000000000000e+05,6.017318882944867192e-03
1.066000000000000000e+05,6.057269178320325194e-03
1.066500000000000000e+05,5.570461070408740979e-03
1.067000000000000000e+05,7.037511332468367707e-03
1.067500000000000000e+05,6.055530201045527389e-03
1.068000000000000000e+05,4.862088303929048248e-03
1.068500000000000000e+05,4.356397263079635901e-03
1.069000000000000000e+05,5.039555119160237483e-03
1.069500000000000000e+05,4.662613836704142083e-03
1.070000000000000000e+05,5.841374989100449854e-03
1.070500000000000000e+05,4.020093290060185696e-03
1.071000000000000000e+05,5.264136017795975619e-03
1.071500000000000000e+05,4.801191020460800381e-03
1.072000000000000000e+05,3.934819016569953733e-03
1.072500000000000000e+05,3.767121386481782352e-03
1.073000000000000000e+05,5.857443951041756136e-03
1.073500000000000000e+05,5.150340398505322270e-03
1.074000000000000000e+05,6.476641776884083102e-03
1.074500000000000000e+05,3.742049510090955048e-03
1.075000000000000000e+05,6.375119418343430482e-03
1.075500000000000000e+05,4.334483149816141349e-03
1.076000000000000000e+05,4.638766535877651177e-03
1.076500000000000000e+05,4.687305452149416116e-03
1.077000000000000000e+05,4.474028334049658280e-03
1.077500000000000000e+05,3.867351264219613411e-03
1.078000000000000000e+05,4.208897371288673923e-03
1.078500000000000000e+05,4.135506383958144523e-03
1.079000000000000000e+05,4.514425045689829386e-03
1.079500000000000000e+05,4.160835592852240271e-03
1.080000000000000000e+05,4.634753508306887169e-03
1.080500000000000000e+05,4.618716101059850733e-03
1.081000000000000000e+05,4.058778350387243390e-03
1.081500000000000000e+05,5.524222098619653749e-03
1.082000000000000000e+05,5.720853036811923871e-03
1.082500000000000000e+05,3.953034955058634843e-03
1.083000000000000000e+05,4.197392199394176827e-03
1.083500000000000000e+05,5.476149667842149238e-03
1.084000000000000000e+05,7.366119161134800780e-03
1.084500000000000000e+05,4.203166073822324489e-03
1.085000000000000000e+05,4.180231420804962454e-03
1.085500000000000000e+05,4.743792139679406210e-03
1.086000000000000000e+05,6.910145533233196663e-03
1.086500000000000000e+05,4.895084728605086054e-03
1.087000000000000000e+05,3.997736816091580596e-03
1.087500000000000000e+05,8.198588220222078130e-03
1.088000000000000000e+05,3.874917653249705923e-03
1.088500000000000000e+05,4.352977094579436358e-03
1.089000000000000000e+05,4.775576010608261791e-03
1.089500000000000000e+05,3.765027794968461936e-03
1.090000000000000000e+05,4.732238353960353805e-03
1.090500000000000000e+05,4.472463052993948078e-03
1.091000000000000000e+05,3.838361102498303451e-03
1.091500000000000000e+05,3.936462301802248938e-03
1.092000000000000000e+05,5.286610315823233631e-03
1.092500000000000000e+05,4.367891051447843863e-03
1.093000000000000000e+05,4.709569617448489294e-03
1.093500000000000000e+05,1.112303835696802114e-02
1.094000000000000000e+05,3.962610255405452087e-03
1.094500000000000000e+05,6.045136293075279756e-03
1.095000000000000000e+05,6.231147131230907465e-03
1.095500000000000000e+05,4.317853668867652206e-03
1.096000000000000000e+05,6.753999200253383434e-03
1.096500000000000000e+05,9.470856200400536162e-03
1.097000000000000000e+05,4.212785078815397925e-03
1.097500000000000000e+05,5.168463346407594326e-03
1.098000000000000000e+05,4.409801116341641701e-03
1.098500000000000000e+05,6.179687773929915494e-03
1.099000000000000000e+05,4.147311128213549032e-03
1.099500000000000000e+05,4.226706026769861714e-03
1.100000000000000000e+05,3.876170729272673896e-03
1.100500000000000000e+05,1.364907766253924126e-02
1.101000000000000000e+05,4.392464447189103026e-03
1.101500000000000000e+05,5.927601219522176702e-03
1.102000000000000000e+05,4.887767941482957894e-03
1.102500000000000000e+05,5.340380145392444218e-03
1.103000000000000000e+05,4.013895712800867772e-03
1.103500000000000000e+05,8.730017900347514931e-03
1.104000000000000000e+05,3.947069577905137037e-03
1.104500000000000000e+05,5.725734751887975177e-03
1.105000000000000000e+05,5.324040487757734745e-03
1.105500000000000000e+05,4.020041417431187945e-03
1.106000000000000000e+05,5.268944168617111824e-03
1.106500000000000000e+05,4.231727906234903323e-03
1.107000000000000000e+05,5.877716731325303978e-03
1.107500000000000000e+05,4.046716962410853817e-03
1.108000000000000000e+05,4.582408609497528457e-03
1.108500000000000000e+05,6.927020070579905514e-03
1.109000000000000000e+05,8.936962001173276438e-03
1.109500000000000000e+05,4.587176644757201723e-03
1.110000000000000000e+05,4.191235865718034338e-03
1.110500000000000000e+05,4.375733796843424284e-03
1.111000000000000000e+05,4.825367406090747512e-03
1.111500000000000000e+05,4.430323690441937030e-03
1.112000000000000000e+05,4.073044747546234606e-03
1.112500000000000000e+05,4.199508773572600308e-03
1.113000000000000000e+05,5.905185799748537655e-03
1.113500000000000000e+05,4.923623115498895406e-03
1.114000000000000000e+05,7.032236512497711672e-03
1.114500000000000000e+05,4.078432147198566594e-03
1.115000000000000000e+05,4.758225200229082054e-03
1.115500000000000000e+05,8.481992605315484199e-03
1.116000000000000000e+05,5.690222246143662732e-03
1.116500000000000000e+05,4.037237645875399114e-03
1.117000000000000000e+05,1.141488863083203048e-02
1.117500000000000000e+05,4.899061158099030956e-03
1.118000000000000000e+05,5.130523131046125021e-03
1.118500000000000000e+05,6.394036448448420402e-03
1.119000000000000000e+05,9.743682089716551933e-03
1.119500000000000000e+05,5.173266421657047968e-03
1.120000000000000000e+05,4.524174829846521959e-03
1.120500000000000000e+05,6.327083144242209162e-03
1.121000000000000000e+05,4.032489238751063403e-03
1.121500000000000000e+05,1.142957513173185891e-02
1.122000000000000000e+05,4.334995463835547569e-03
1.122500000000000000e+05,4.584704126038271176e-03
1.123000000000000000e+05,5.933877409870436798e-03
1.123500000000000000e+05,4.221097693449220832e-03
1.124000000000000000e+05,7.991000446206460509e-03
1.124500000000000000e+05,6.106089004849592390e-03
1.125000000000000000e+05,4.769007920840603008e-03
1.125500000000000000e+05,4.812147275024957795e-03
1.126000000000000000e+05,5.387367258909494215e-03
1.126500000000000000e+05,5.485019180576863190e-03
1.127000000000000000e+05,9.088797220273451410e-03
1.127500000000000000e+05,3.935761696224335422e-03
1.128000000000000000e+05,5.074187284778625996e-03
1.128500000000000000e+05,3.950988559205854261e-03
1.129000000000000000e+05,5.889365405289861272e-03
1.129500000000000000e+05,3.824659256615473013e-03
1.130000000000000000e+05,3.844387251017376914e-03
1.130500000000000000e+05,4.624772078114967704e-03
1.131000000000000000e+05,4.216765002456083870e-03
1.131500000000000000e+05,4.891090737182055698e-03
1.132000000000000000e+05,4.937833781068785149e-03
1.132500000000000000e+05,4.622481880394782583e-03
1.133000000000000000e+05,3.803539827492657607e-03
1.133500000000000000e+05,5.691908852589035693e-03
1.134000000000000000e+05,5.219666903610738727e-03
1.134500000000000000e+05,4.748478895185983921e-03
1.135000000000000000e+05,4.476854700201614301e-03
1.135500000000000000e+05,4.166281417079001521e-03
1.136000000000000000e+05,4.957768355083180291e-03
1.136500000000000000e+05,3.915730890891480458e-03
1.137000000000000000e+05,5.390244327291730808e-03
1.137500000000000000e+05,4.053367838230782089e-03
1.138000000000000000e+05,5.926567521454789711e-03
1.138500000000000000e+05,4.101845697133640542e-03
1.139000000000000000e+05,6.000060129618713968e-03
1.139500000000000000e+05,3.824266137687115392e-03
1.140000000000000000e+05,4.367800683750665269e-03
1.140500000000000000e+05,4.691210778310469370e-03
1.141000000000000000e+05,8.577028191581194047e-03
1.141500000000000000e+05,4.521698844334047333e-03
1.142000000000000000e+05,3.742308638284635395e-03
1.142500000000000000e+05,1.167134847708693052e-02
1.143000000000000000e+05,5.723683965399212203e-03
1.143500000000000000e+05,6.763266920152239542e-03
1.144000000000000000e+05,3.873644676573048760e-03
1.144500000000000000e+05,4.873561089901716492e-03
1.145000000000000000e+05,6.092275594408817600e-03
1.145500000000000000e+05,6.347488489775693181e-03
1.146000000000000000e+05,4.134199304184043265e-03
1.146500000000000000e+05,4.831683279813296476e-03
1.147000000000000000e+05,4.313051935837640925e-03
1.147500000000000000e+05,4.104379247012058390e-03
1.148000000000000000e+05,4.855272725072387434e-03
1.148500000000000000e+05,4.563737722821265518e-03
1.149000000000000000e+05,4.345439885160490463e-03
1.149500000000000000e+05,7.481431996056879530e-03
1.150000000000000000e+05,7.708318336448367891e-03
1.150500000000000000e+05,4.246718620053093959e-03
1.151000000000000000e+05,4.441201730079627485e-03
1.151500000000000000e+05,5.985006126271101394e-03
1.152000000000000000e+05,4.553958447815296441e-03
1.152500000000000000e+05,4.009891061332062495e-03
1.153000000000000000e+05,5.876884973168493460e-03
1.153500000000000000e+05,5.315297976418748016e-03
1.154000000000000000e+05,7.012938535512797111e-03
1.154500000000000000e+05,5.129290859064368144e-03
1.155000000000000000e+05,4.039270576716171533e-03
1.155500000000000000e+05,5.830068949115932431e-03
1.156000000000000000e+05,4.752138592638865434e-03
1.156500000000000000e+05,3.891965762111081976e-03
1.157000000000000000e+05,4.134703698800614585e-03
1.157500000000000000e+05,1.228085172912499710e-02
1.158000000000000000e+05,3.946271942574089420e-03
1.158500000000000000e+05,5.306901688741882256e-03
1.159000000000000000e+05,6.532842345230592020e-03
1.159500000000000000e+05,4.347978086026411428e-03
1.160000000000000000e+05,4.701970589254807036e-03
1.160500000000000000e+05,4.154285372142681003e-03
1.161000000000000000e+05,5.963234689398455406e-03
1.161500000000000000e+05,6.674550477051691133e-03
1.162000000000000000e+05,4.795023391477388520e-03
1.162500000000000000e+05,5.557103079888779489e-03
1.163000000000000000e+05,4.380447347996598538e-03
1.163500000000000000e+05,5.656891569396944354e-03
1.164000000000000000e+05,4.199619785467993520e-03
1.164500000000000000e+05,6.237282438059220217e-03
1.165000000000000000e+05,6.983533646893934355e-03
1.165500000000000000e+05,4.239253908079375702e-03
1.166000000000000000e+05,6.274290634183381232e-03
1.166500000000000000e+05,6.688233985272230148e-03
1.167000000000000000e+05,5.069569705481021156e-03
1.167500000000000000e+05,4.418565052863063919e-03
1.168000000000000000e+05,4.214266098587302750e-03
1.168500000000000000e+05,4.161150133865646611e-03
1.169000000000000000e+05,4.063539799632197823e-03
1.169500000000000000e+05,1.121815797979464936e-02
1.170000000000000000e+05,4.397906669768965153e-03
1.170500000000000000e+05,4.273664204601905665e-03
1.171000000000000000e+05,6.689882522753866530e-03
1.171500000000000000e+05,4.659505358175012636e-03
1.172000000000000000e+05,6.953568407186584178e-03
1.172500000000000000e+05,4.513346745305880058e-03
1.173000000000000000e+05,4.374676285861377190e-03
1.173500000000000000e+05,5.377468257608001602e-03
1.174000000000000000e+05,4.075822054228294376e-03
1.174500000000000000e+05,6.583848461954686093e-03
1.175000000000000000e+05,1.210645272904885099e-02
1.175500000000000000e+05,5.136319058158274505e-03
1.176000000000000000e+05,5.659804204614930084e-03
1.176500000000000000e+05,4.356469804876937635e-03
1.177000000000000000e+05,6.023920726151124790e-03
1.177500000000000000e+05,4.608340903721554020e-03
1.178000000000000000e+05,4.198454278097981177e-03
1.178500000000000000e+05,5.763761354439895894e-03
1.179000000000000000e+05,5.067348396283804547e-03
1.179500000000000000e+05,5.318970208490235614e-03
1.180000000000000000e+05,6.407088073713223912e-03
1.180500000000000000e+05,5.491804851289858354e-03
1.181000000000000000e+05,5.129375258222449753e-03
1.181500000000000000e+05,4.537588887002558594e-03
1.182000000000000000e+05,8.455937150203905045e-03
1.182500000000000000e+05,3.906877743491926451e-03
1.183000000000000000e+05,5.157412528263773978e-03
1.183500000000000000e+05,4.125538128901224538e-03
1.184000000000000000e+05,4.794454679672016661e-03
1.184500000000000000e+05,4.911948671606295933e-03
1.185000000000000000e+05,3.908953619269188613e-03
1.185500000000000000e+05,6.534381705629491166e-03
1.186000000000000000e+05,5.012958486269552920e-03
1.186500000000000000e+05,4.099371597856621939e-03
1.187000000000000000e+05,4.363597541669687711e-03
1.187500000000000000e+05,4.230293971968237220e-03
1.188000000000000000e+05,5.381227618362196229e-03
1.188500000000000000e+05,4.614071776959212216e-03
1.189000000000000000e+05,6.585908733454148671e-03
1.189500000000000000e+05,5.353334127203581393e-03
1.190000000000000000e+05,3.986398386793186394e-03
1.190500000000000000e+05,5.644391221874792315e-03
1.191000000000000000e+05,4.829353121667445854e-03
1.191500000000000000e+05,3.856469226711813775e-03
1.192000000000000000e+05,3.731028434363417579e-03
1.192500000000000000e+05,4.053551870170827610e-03
1.193000000000000000e+05,5.656644628974759163e-03
1.193500000000000000e+05,3.964066234826656848e-03
1.194000000000000000e+05,7.042551690764232465e-03
1.194500000000000000e+05,3.930658528810643780e-03
1.195000000000000000e+05,6.470376881083666869e-03
1.195500000000000000e+05,5.701859066435051131e-03
1.196000000000000000e+05,3.747259087552277240e-03
1.196500000000000000e+05,9.086907084498484569e-03
1.197000000000000000e+05,6.301473801631128809e-03
1.197500000000000000e+05,4.682177442062698119e-03
1.198000000000000000e+05,5.225267052586635153e-03
1.198500000000000000e+05,5.024808536035979024e-03
1.199000000000000000e+05,5.997469536885728647e-03
1.199500000000000000e+05,4.421124869205855963e-03
1.200000000000000000e+05,3.869784193377371218e-03
1.200500000000000000e+05,3.857415340297926445e-03
1.201000000000000000e+05,6.499180756891861921e-03
1.201500000000000000e+05,4.155840012959930926e-03
1.202000000000000000e+05,3.957849960703886498e-03
1.202500000000000000e+05,7.745147839324437178e-03
1.203000000000000000e+05,4.377654967848954547e-03
1.203500000000000000e+05,3.714185657307795489e-03
1.204000000000000000e+05,7.785884350537626564e-03
1.204500000000000000e+05,4.519556380908427290e-03
1.205000000000000000e+05,4.525351346084543341e-03
1.205500000000000000e+05,4.422097114506737259e-03
1.206000000000000000e+05,7.960338189240559817e-03
1.206500000000000000e+05,7.949646082095163449e-03
1.207000000000000000e+05,6.305142037848970177e-03
1.207500000000000000e+05,3.815563246575914749e-03
1.208000000000000000e+05,7.811322632474658467e-03
1.208500000000000000e+05,4.704063446846664352e-03
1.209000000000000000e+05,5.413175046052896844e-03
1.209500000000000000e+05,5.239639467693080373e-03
1.210000000000000000e+05,4.872137934557002441e-03
1.210500000000000000e+05,4.422802480296787568e-03
1.211000000000000000e+05,3.870593071996870568e-03
1.211500000000000000e+05,9.575720534117712970e-03
1.212000000000000000e+05,5.565775352975328889e-03
1.212500000000000000e+05,4.757266317617129224e-03
1.213000000000000000e+05,4.032981458483641396e-03
1.213500000000000000e+05,1.096747692142991532e-02
1.214000000000000000e+05,4.651609280462531797e-03
1.214500000000000000e+05,4.156741791604701315e-03
1.215000000000000000e+05,4.471199840355220660e-03
1.215500000000000000e+05,3.724335736390287782e-03
1.216000000000000000e+05,6.484632976439090764e-03
1.216500000000000000e+05,5.185988865184630418e-03
1.217000000000000000e+05,3.688554163388017230e-03
1.217500000000000000e+05,4.158134905448751528e-03
1.218000000000000000e+05,5.261976818005375915e-03
1.218500000000000000e+05,3.806440606181083538e-03
1.219000000000000000e+05,5.529134283330342479e-03
1.219500000000000000e+05,3.966234652474871780e-03
1.220000000000000000e+05,5.270224381395681966e-03
1.220500000000000000e+05,4.652700906460861298e-03
1.221000000000000000e+05,3.786882957329857410e-03
1.221500000000000000e+05,4.511088065808063763e-03
1.222000000000000000e+05,5.077323843219624239e-03
1.222500000000000000e+05,5.623204076839835412e-03
1.223000000000000000e+05,5.759336694523334126e-03
1.223500000000000000e+05,4.147895081438044210e-03
1.224000000000000000e+05,4.808185612201628344e-03
1.224500000000000000e+05,4.829928591680067614e-03
1.225000000000000000e+05,8.894936672489211008e-03
1.225500000000000000e+05,4.765103602088560132e-03
1.226000000000000000e+05,6.555447898350531821e-03
1.226500000000000000e+05,7.156618592799396383e-03
1.227000000000000000e+05,4.714007684008532199e-03
1.227500000000000000e+05,4.545378004798926973e-03
1.228000000000000000e+05,7.285609791297685545e-03
1.228500000000000000e+05,1.248267048620330284e-02
1.229000000000000000e+05,4.175056218275372509e-03
1.229500000000000000e+05,6.228909339235133395e-03
1.230000000000000000e+05,4.081871101764643524e-03
1.230500000000000000e+05,6.018031948268563573e-03
1.231000000000000000e+05,3.689149257384993167e-03
1.231500000000000000e+05,6.768366964161535819e-03
1.232000000000000000e+05,6.638903893012234290e-03
1.232500000000000000e+05,3.846906732406856714e-03
1.233000000000000000e+05,4.355256653672590940e-03
1.233500000000000000e+05,4.674377945058766012e-03
1.234000000000000000e+05,3.935359339753536322e-03
1.234500000000000000e+05,5.125206526217657328e-03
1.235000000000000000e+05,4.235088810487896115e-03
1.235500000000000000e+05,4.811640839078250298e-03
1.236000000000000000e+05,6.588546015310989268e-03
1.236500000000000000e+05,3.974474067132469264e-03
1.237000000000000000e+05,4.029074699315004018e-03
1.237500000000000000e+05,4.909978489393558403e-03
1.238000000000000000e+05,5.506090771890089115e-03
1.238500000000000000e+05,5.075561266182605606e-03
1.239000000000000000e+05,7.946066751574784939e-03
1.239500000000000000e+05,6.772720878728515602e-03
1.240000000000000000e+05,4.466203421084590126e-03
1.240500000000000000e+05,5.627049243810653377e-03
1.241000000000000000e+05,6.013559233650705473e-03
1.241500000000000000e+05,4.800732955656352059e-03
1.242000000000000000e+05,4.541566665070687243e-03
1.242500000000000000e+05,3.828267273577091317e-03
1.243000000000000000e+05,4.405904923595199869e-03
1.243500000000000000e+05,4.640815925164528712e-03
1.244000000000000000e+05,1.002163870882338478e-02
1.244500000000000000e+05,3.691201079436130707e-03
1.245000000000000000e+05,3.891128469539295240e-03
1.245500000000000000e+05,4.460899447387222695e-03
1.246000000000000000e+05,3.674385189973017416e-03
1.246500000000000000e+05,5.729273773335809457e-03
1.247000000000000000e+05,4.238118410095179957e-03
1.247500000000000000e+05,6.143515419034279064e-03
1.248000000000000000e+05,4.749428994766168727e-03
1.248500000000000000e+05,4.023566006484423363e-03
1.249000000000000000e+05,5.242660931424583844e-03
1.249500000000000000e+05,9.848411858416646417e-03
1.250000000000000000e+05,5.555729480926275936e-03
1.250500000000000000e+05,4.340688953192585291e-03
1.251000000000000000e+05,3.642811618668145932e-03
1.251500000000000000e+05,5.805262493378003652e-03
1.252000000000000000e+05,5.430705860864880330e-03
1.252500000000000000e+05,4.508874433242053732e-03
1.253000000000000000e+05,4.354631259305475829e-03
1.253500000000000000e+05,3.700561691827022100e-03
1.254000000000000000e+05,6.215976898512880211e-03
1.254500000000000000e+05,4.088882940292696416e-03
1.255000000000000000e+05,3.981709298959445684e-03
1.255500000000000000e+05,3.923831410282198860e-03
1.256000000000000000e+05,1.133189677558008035e-02
1.256500000000000000e+05,3.980886560382400526e-03
1.257000000000000000e+05,3.767286627066827182e-03
1.257500000000000000e+05,6.267236856165528912e-03
1.258000000000000000e+05,4.226078365001995074e-03
1.258500000000000000e+05,4.926978062237329266e-03
1.259000000000000000e+05,4.937657264675700437e-03
1.259500000000000000e+05,3.842649393354009152e-03
1.260000000000000000e+05,6.990612776431405495e-03
1.260500000000000000e+05,3.658223044312622959e-03
1.261000000000000000e+05,4.821418881854821863e-03
1.261500000000000000e+05,4.000660773451909791e-03
1.262000000000000000e+05,5.896011948369086868e-03
1.262500000000000000e+05,8.288859670013441414e-03
1.263000000000000000e+05,4.815106090781450486e-03
1.263500000000000000e+05,3.790659713225660431e-03
1.264000000000000000e+05,4.729155386526978470e-03
1.264500000000000000e+05,5.802269666560726409e-03
1.265000000000000000e+05,4.701508301216270752e-03
1.265500000000000000e+05,5.061630128669625424e-03
1.266000000000000000e+05,8.052697320833121508e-03
1.266500000000000000e+05,4.336100261741609140e-03
1.267000000000000000e+05,4.541123027838887653e-03
1.267500000000000000e+05,8.128462391550326377e-03
1.268000000000000000e+05,4.564817244173894305e-03
1.268500000000000000e+05,4.010221225869276852e-03
1.269000000000000000e+05,3.978162014294894626e-03
1.269500000000000000e+05,7.424545623947831179e-03
1.270000000000000000e+05,5.343488145602818401e-03
1.270500000000000000e+05,4.193722341351355590e-03
1.271000000000000000e+05,7.024319211624774351e-03
1.271500000000000000e+05,4.134106796827440207e-03
1.272000000000000000e+05,7.237645276484964280e-03
1.272500000000000000e+05,6.752662104195938757e-03
1.273000000000000000e+05,4.382660874052362633e-03
1.273500000000000000e+05,4.634381428554792265e-03
1.274000000000000000e+05,7.032349425018752202e-03
1.274500000000000000e+05,5.006593852890667100e-03
1.275000000000000000e+05,4.416584423337533739e-03
1.275500000000000000e+05,5.394164729979496892e-03
1.276000000000000000e+05,5.208424355751045502e-03
1.276500000000000000e+05,9.072455213788225073e-03
1.277000000000000000e+05,6.762768999791433401e-03
1.277500000000000000e+05,5.535819731735136008e-03
1.278000000000000000e+05,7.393488520855250566e-03
1.278500000000000000e+05,3.919067816808258220e-03
1.279000000000000000e+05,6.043801685588563039e-03
1.279500000000000000e+05,4.044847810621930544e-03
1.280000000000000000e+05,6.338112365911793833e-03
1.280500000000000000e+05,4.790058037163647843e-03
1.281000000000000000e+05,6.506885245270881309e-03
1.281500000000000000e+05,4.397584948144532026e-03
1.282000000000000000e+05,6.017748071653891868e-03
1.282500000000000000e+05,5.831559721517900162e-03
1.283000000000000000e+05,5.076919438510864822e-03
1.283500000000000000e+05,5.406405553417962910e-03
1.284000000000000000e+05,8.649940040509647779e-03
1.284500000000000000e+05,4.582461880088247418e-03
1.285000000000000000e+05,4.417838568127834160e-03
1.285500000000000000e+05,4.000194075927616076e-03
1.286000000000000000e+05,5.327545055858911617e-03
1.286500000000000000e+05,4.138536859649732426e-03
1.287000000000000000e+05,6.848597671132855558e-03
1.287500000000000000e+05,5.074886422045579715e-03
1.288000000000000000e+05,5.489032878319197346e-03
1.288500000000000000e+05,5.598649656343911325e-03
1.289000000000000000e+05,4.096954771711742126e-03
1.289500000000000000e+05,4.433515500632020934e-03
1.290000000000000000e+05,4.564356444897316352e-03
1.290500000000000000e+05,4.116428062293758794e-03
1.291000000000000000e+05,3.901856176098805664e-03
1.291500000000000000e+05,5.763555441680303509e-03
1.292000000000000000e+05,4.906732601137026029e-03
1.292500000000000000e+05,5.239240734282131669e-03
1.293000000000000000e+05,3.908641838121687528e-03
1.293500000000000000e+05,8.013639709762116620e-03
1.294000000000000000e+05,5.754828128096620143e-03
1.294500000000000000e+05,4.545788988632277865e-03
1.295000000000000000e+05,4.445761707187824256e-03
1.295500000000000000e+05,8.246204390695613048e-03
1.296000000000000000e+05,4.498321331502583634e-03
1.296500000000000000e+05,7.851810211521653357e-03
1.297000000000000000e+05,3.971437076885984963e-03
1.297500000000000000e+05,4.007825645714547386e-03
1.298000000000000000e+05,4.250029463813216786e-03
1.298500000000000000e+05,6.771256667078895397e-03
1.299000000000000000e+05,4.354123754888182020e-03
1.299500000000000000e+05,4.738233106341704221e-03
1.300000000000000000e+05,4.771180248910320172e-03
1.300500000000000000e+05,4.125415550406181901e-03
1.301000000000000000e+05,4.824224269307036093e-03
1.301500000000000000e+05,7.878194307902717033e-03
1.302000000000000000e+05,4.734552049468518202e-03
1.302500000000000000e+05,4.521986612791237432e-03
1.303000000000000000e+05,5.328008224174164871e-03
1.303500000000000000e+05,4.347259189557970034e-03
1.304000000000000000e+05,6.003173965953481801e-03
1.304500000000000000e+05,4.309396216491880906e-03
1.305000000000000000e+05,4.466256118454058240e-03
1.305500000000000000e+05,3.967256982352695450e-03
1.306000000000000000e+05,4.596388154600010607e-03
1.306500000000000000e+05,8.689039452761585999e-03
1.307000000000000000e+05,8.759329495794302908e-03
1.307500000000000000e+05,6.172408476946747609e-03
1.308000000000000000e+05,5.296228664058619771e-03
1.308500000000000000e+05,6.102911098183981704e-03
1.309000000000000000e+05,5.203846989122422675e-03
1.309500000000000000e+05,4.591617305126194371e-03
1.310000000000000000e+05,7.356390357415958786e-03
1.310500000000000000e+05,4.801734353026078199e-03
1.311000000000000000e+05,4.265905000599592815e-03
1.311500000000000000e+05,1.243867619440112114e-02
1.312000000000000000e+05,8.783349515818435899e-03
1.312500000000000000e+05,4.365680549031623371e-03
1.313000000000000000e+05,6.915111271664373116e-03
1.313500000000000000e+05,4.346182446361615721e-03
1.314000000000000000e+05,5.273248552910344590e-03
1.314500000000000000e+05,4.726204232725888382e-03
1.315000000000000000e+05,5.020707847242598248e-03
1.315500000000000000e+05,5.394884595108166703e-03
1.316000000000000000e+05,4.472122258620671136e-03
1.316500000000000000e+05,5.243697579917137169e-03
1.317000000000000000e+05,5.316916513965947583e-03
1.317500000000000000e+05,8.499256052847183399e-03
1.318000000000000000e+05,4.240293385777647688e-03
1.318500000000000000e+05,9.199530953761839505e-03
1.319000000000000000e+05,4.580972293434470294e-03
1.319500000000000000e+05,4.274161522148161793e-03
1.320000000000000000e+05,5.344085527597891745e-03
1.320500000000000000e+05,5.050588218833312534e-03
1.321000000000000000e+05,4.092682372323790986e-03
1.321500000000000000e+05,5.837595108099492142e-03
1.322000000000000000e+05,4.052788030526519557e-03
1.322500000000000000e+05,3.903351771496945538e-03
1.323000000000000000e+05,4.912873346929350592e-03
1.323500000000000000e+05,4.100524839139398081e-03
1.324000000000000000e+05,6.029247695840130039e-03
1.324500000000000000e+05,4.673320893018754335e-03
1.325000000000000000e+05,4.220204116341300278e-03
1.325500000000000000e+05,5.054235221866789501e-03
1.326000000000000000e+05,5.240288474618326475e-03
1.326500000000000000e+05,4.124948052287875228e-03
1.327000000000000000e+05,3.810111219330001783e-03
1.327500000000000000e+05,3.891873106915095387e-03
1.328000000000000000e+05,5.162803006614853293e-03
1.328500000000000000e+05,8.032687168076554571e-03
1.329000000000000000e+05,4.199362171511508007e-03
1.329500000000000000e+05,4.043902027216568669e-03
1.330000000000000000e+05,5.201892314916988815e-03
1.330500000000000000e+05,6.917242593776878022e-03
1.331000000000000000e+05,4.029904680965552127e-03
1.331500000000000000e+05,4.496270367443822892e-03
1.332000000000000000e+05,4.319167668508675124e-03
1.332500000000000000e+05,4.314120957132645123e-03
1.333000000000000000e+05,4.409788234054731748e-03
1.333500000000000000e+05,5.815361166112678094e-03
1.334000000000000000e+05,8.003277978988082922e-03
1.334500000000000000e+05,7.547216092182523588e-03
1.335000000000000000e+05,4.838562664456686098e-03
1.335500000000000000e+05,5.593844343682098132e-03
1.336000000000000000e+05,4.593789551989902603e-03
1.336500000000000000e+05,4.380400356104226407e-03
1.337000000000000000e+05,4.415004441760963898e-03
1.337500000000000000e+05,6.120426023890786042e-03
1.338000000000000000e+05,7.500310913163765573e-03
1.338500000000000000e+05,4.211789658417865873e-03
1.339000000000000000e+05,9.314722520541744363e-03
1.339500000000000000e+05,4.033635265676821513e-03
1.340000000000000000e+05,4.959098025671026394e-03
1.340500000000000000e+05,9.169473510719906503e-03
1.341000000000000000e+05,5.063115404413945884e-03
1.341500000000000000e+05,3.562634395148138022e-03
1.342000000000000000e+05,6.122254824806866620e-03
1.342500000000000000e+05,4.173210131679538047e-03
1.343000000000000000e+05,3.902565646884664091e-03
1.343500000000000000e+05,4.961562762790405583e-03
1.344000000000000000e+05,6.981827303322931354e-03
1.344500000000000000e+05,3.856179157478186251e-03
1.345000000000000000e+05,5.164666921551309270e-03
1.345500000000000000e+05,4.452224215371379003e-03
1.346000000000000000e+05,5.966091068251196117e-03
1.346500000000000000e+05,6.459645380280648087e-03
1.347000000000000000e+05,3.770216596315838133e-03
1.347500000000000000e+05,9.262869492768882954e-03
1.348000000000000000e+05,4.184724965848224225e-03
1.348500000000000000e+05,3.861150666151407732e-03
1.349000000000000000e+05,6.332618592425080274e-03
1.349500000000000000e+05,4.424369085406366919e-03
1.350000000000000000e+05,8.984811117405259659e-03
1.350500000000000000e+05,4.147145826540136332e-03
1.351000000000000000e+05,5.550145000603078603e-03
1.351500000000000000e+05,4.486672870661402059e-03
1.352000000000000000e+05,5.808618913666150317e-03
1.352500000000000000e+05,7.479476665152456211e-03
1.353000000000000000e+05,4.153610285277315080e-03
1.353500000000000000e+05,5.281042778752530024e-03
1.354000000000000000e+05,8.315743410123472082e-03
1.354500000000000000e+05,4.134155452283298955e-03
1.355000000000000000e+05,6.080459776068982379e-03
1.355500000000000000e+05,9.717563850628097716e-03
1.356000000000000000e+05,5.020523518822967053e-03
1.356500000000000000e+05,7.496029143077176382e-03
1.357000000000000000e+05,3.713026187588576096e-03
1.357500000000000000e+05,4.558105157086665520e-03
1.358000000000000000e+05,5.013690961915708878e-03
1.358500000000000000e+05,4.863259328634343681e-03
1.359000000000000000e+05,7.321159216684722942e-03
1.359500000000000000e+05,4.649745558448507322e-03
1.360000000000000000e+05,4.763318952561805368e-03
1.360500000000000000e+05,4.872074678198886483e-03
1.361000000000000000e+05,5.059149304332776625e-03
1.361500000000000000e+05,8.141241351046253280e-03
1.362000000000000000e+05,4.132009364748181167e-03
1.362500000000000000e+05,5.563000497483928421e-03
1.363000000000000000e+05,5.117817602471839110e-03
1.363500000000000000e+05,5.233623786548387800e-03
1.364000000000000000e+05,5.436716779132415994e-03
1.364500000000000000e+05,4.450831591668850777e-03
1.365000000000000000e+05,4.887628473199752584e-03
1.365500000000000000e+05,5.011584097213476335e-03
1.366000000000000000e+05,4.563199710767980484e-03
1.366500000000000000e+05,7.146372597651644981e-03
1.367000000000000000e+05,4.434784815991414837e-03
1.367500000000000000e+05,6.645167398659311726e-03
1.368000000000000000e+05,7.359339442066520874e-03
1.368500000000000000e+05,3.989464863023140656e-03
1.369000000000000000e+05,1.235430136982652340e-02
1.369500000000000000e+05,3.896872929114022707e-03
1.370000000000000000e+05,4.402433884357668560e-03
1.370500000000000000e+05,3.972005558835538415e-03
1.371000000000000000e+05,6.503862304413579425e-03
1.371500000000000000e+05,4.209886143625169407e-03
1.372000000000000000e+05,4.235722431264910860e-03
1.372500000000000000e+05,4.068724552877337787e-03
1.373000000000000000e+05,9.403786729391986829e-03
1.373500000000000000e+05,5.871401955773715431e-03
1.374000000000000000e+05,4.027776380927349832e-03
1.374500000000000000e+05,5.396378147620914910e-03
1.375000000000000000e+05,3.791074005362219529e-03
1.375500000000000000e+05,3.998993875458045633e-03
1.376000000000000000e+05,9.052634717325293290e-03
1.376500000000000000e+05,5.102798365972229487e-03
1.377000000000000000e+05,5.437248967443543239e-03
1.377500000000000000e+05,4.536866308358596979e-03
1.378000000000000000e+05,3.635413910361976874e-03
1.378500000000000000e+05,6.950210014641786116e-03
1.379000000000000000e+05,3.589450796590681111e-03
1.379500000000000000e+05,4.338541175506339942e-03
1.380000000000000000e+05,8.060462235129762024e-03
1.380500000000000000e+05,3.933467002377587229e-03
1.381000000000000000e+05,5.949206068075689469e-03
1.381500000000000000e+05,4.560606990855336183e-03
1.382000000000000000e+05,4.848481181292429824e-03
1.382500000000000000e+05,5.950779976814927347e-03
1.383000000000000000e+05,4.471264663366649773e-03
1.383500000000000000e+05,5.751440654930213385e-03
1.384000000000000000e+05,8.089674279392250478e-03
1.384500000000000000e+05,5.511442828598539685e-03
1.385000000000000000e+05,3.936979042004982998e-03
1.385500000000000000e+05,4.877733635724479551e-03
1.386000000000000000e+05,7.103273667549180222e-03
1.386500000000000000e+05,4.339502871662082213e-03
1.387000000000000000e+05,3.731743112182238798e-03
1.387500000000000000e+05,5.891885398309595727e-03
1.388000000000000000e+05,5.568143745933712592e-03
1.388500000000000000e+05,4.151914423135830666e-03
1.389000000000000000e+05,4.521523265824973527e-03
1.389500000000000000e+05,7.308055531898587608e-03
1.390000000000000000e+05,4.643226549571330582e-03
1.390500000000000000e+05,5.087544116281136897e-03
1.391000000000000000e+05,6.270846853757654910e-03
1.391500000000000000e+05,4.235040462458414257e-03
1.392000000000000000e+05,5.075036743601452766e-03
1.392500000000000000e+05,4.258783212672306341e-03
1.393000000000000000e+05,5.360583923701120294e-03
1.393500000000000000e+05,5.206373132337314968e-03
1.394000000000000000e+05,7.840005413846102070e-03
1.394500000000000000e+05,3.918488971402035552e-03
1.395000000000000000e+05,5.318066806608050950e-03
1.395500000000000000e+05,5.413531194489448056e-03
1.396000000000000000e+05,8.516657915770380061e-03
1.396500000000000000e+05,4.369443827590471612e-03
1.397000000000000000e+05,4.380101226121788788e-03
1.397500000000000000e+05,4.666049481352533591e-03
1.398000000000000000e+05,5.877976035938490933e-03
1.398500000000000000e+05,4.685683083183338205e-03
1.399000000000000000e+05,4.481236235682958813e-03
1.399500000000000000e+05,4.612103590044817902e-03
1.400000000000000000e+05,6.148103571837465649e-03
1.400500000000000000e+05,4.956862275135733888e-03
1.401000000000000000e+05,7.213499775014460547e-03
1.401500000000000000e+05,4.975040717606891462e-03
1.402000000000000000e+05,6.458833986974062136e-03
1.402500000000000000e+05,5.029197640201817782e-03
1.403000000000000000e+05,4.629691327753899556e-03
1.403500000000000000e+05,4.735249101331359504e-03
1.404000000000000000e+05,3.688363753835001424e-03
1.404500000000000000e+05,3.534807476359126677e-03
1.405000000000000000e+05,5.532901019652032397e-03
1.405500000000000000e+05,4.047173836762326359e-03
1.406000000000000000e+05,6.195713052951922623e-03
1.406500000000000000e+05,3.996707786939389905e-03
1.407000000000000000e+05,5.525742442255672342e-03
1.407500000000000000e+05,1.115055712616071053e-02
1.408000000000000000e+05,3.836080758498371709e-03
1.408500000000000000e+05,4.165552382981735184e-03
1.409000000000000000e+05,3.868904848050929660e-03
1.409500000000000000e+05,6.028975811271962588e-03
1.410000000000000000e+05,4.097572924755332920e-03
1.410500000000000000e+05,4.674444013989934900e-03
1.411000000000000000e+05,4.234755681452403824e-03
1.411500000000000000e+05,5.073953014380207932e-03
1.412000000000000000e+05,3.783057379966305641e-03
1.412500000000000000e+05,3.579300437156268753e-03
1.413000000000000000e+05,5.392823779887726161e-03
1.413500000000000000e+05,7.646891596825721067e-03
1.414000000000000000e+05,4.984914811885877983e-03
1.414500000000000000e+05,4.538485330881284266e-03
1.415000000000000000e+05,4.160360614108714501e-03
1.415500000000000000e+05,6.527190293923494473e-03
1.416000000000000000e+05,6.011140375385313865e-03
1.416500000000000000e+05,4.509421631824454303e-03
1.417000000000000000e+05,5.146842845923985804e-03
1.417500000000000000e+05,4.220771515655767116e-03
1.418000000000000000e+05,4.152780640364734342e-03
1.418500000000000000e+05,3.845110671974197314e-03
1.419000000000000000e+05,4.897386430713509230e-03
1.419500000000000000e+05,3.777435518322844275e-03
1.420000000000000000e+05,4.132214447536547257e-03
1.420500000000000000e+05,3.727316339496018153e-03
1.421000000000000000e+05,6.275785746125112086e-03
1.421500000000000000e+05,5.210389230778169310e-03
1.422000000000000000e+05,6.232156886548169926e-03
1.422500000000000000e+05,4.811229006141088706e-03
1.423000000000000000e+05,4.096937808969866070e-03
1.423500000000000000e+05,4.171407581106722877e-03
1.424000000000000000e+05,6.281047909440117503e-03
1.424500000000000000e+05,4.039613000953457857e-03
1.425000000000000000e+05,9.121000962003215570e-03
1.425500000000000000e+05,4.040338594927910844e-03
1.426000000000000000e+05,6.089405343424878804e-03
1.426500000000000000e+05,8.501353641026490257e-03
1.427000000000000000e+05,6.758077568973236936e-03
1.427500000000000000e+05,5.384855040005579602e-03
1.428000000000000000e+05,6.931569183631574628e-03
1.428500000000000000e+05,3.806310771661501006e-03
1.429000000000000000e+05,5.603041837084779542e-03
1.429500000000000000e+05,6.679427687801980235e-03
1.430000000000000000e+05,4.046906808334554094e-03
1.430500000000000000e+05,9.451130799078074837e-03
1.431000000000000000e+05,3.824597210548325629e-03
1.431500000000000000e+05,8.521282469262890513e-03
1.432000000000000000e+05,3.791809365505661913e-03
1.432500000000000000e+05,5.071893111056643109e-03
1.433000000000000000e+05,6.598621385768675511e-03
1.433500000000000000e+05,4.196745185074931932e-03
1.434000000000000000e+05,5.978246380678778858e-03
1.434500000000000000e+05,4.046862477195251225e-03
1.435000000000000000e+05,3.619833100225473138e-03
1.435500000000000000e+05,3.886354617349178139e-03
1.436000000000000000e+05,4.199986190760068502e-03
1.436500000000000000e+05,4.143510574796147733e-03
1.437000000000000000e+05,5.029207971948526819e-03
1.437500000000000000e+05,7.828049465790177380e-03
1.438000000000000000e+05,1.145941075395760268e-02
1.438500000000000000e+05,3.680923687487628465e-03
1.439000000000000000e+05,3.687570609579293116e-03
1.439500000000000000e+05,9.980910425653842857e-03
1.440000000000000000e+05,6.644342524032685431e-03
1.440500000000000000e+05,3.915584867303654841e-03
1.441000000000000000e+05,3.977429378818606899e-03
1.441500000000000000e+05,3.796988592395739073e-03
1.442000000000000000e+05,5.640617314758928670e-03
1.442500000000000000e+05,5.298217916749946819e-03
1.443000000000000000e+05,5.741954196969537537e-03
1.443500000000000000e+05,3.957033599648353966e-03
1.444000000000000000e+05,4.819613132455331794e-03
1.444500000000000000e+05,5.916383113333779746e-03
1.445000000000000000e+05,4.977406356248950670e-03
1.445500000000000000e+05,4.765215331592385223e-03
1.446000000000000000e+05,9.704712353522689308e-03
1.446500000000000000e+05,4.198161567060448678e-03
1.447000000000000000e+05,5.670483464645867389e-03
1.447500000000000000e+05,3.632919915368348907e-03
1.448000000000000000e+05,6.588698549273468326e-03
1.448500000000000000e+05,6.146325577989467277e-03
1.449000000000000000e+05,4.507904357149859244e-03
1.449500000000000000e+05,4.038818725264035035e-03
1.450000000000000000e+05,4.137807540634396049e-03
1.450500000000000000e+05,3.975097851401146985e-03
1.451000000000000000e+05,7.234130455024512067e-03
1.451500000000000000e+05,5.273773421163355755e-03
1.452000000000000000e+05,4.531478462489698690e-03
1.452500000000000000e+05,5.489298569241564570e-03
1.453000000000000000e+05,4.141818635856019983e-03
1.453500000000000000e+05,4.287353198769790381e-03
1.454000000000000000e+05,5.239702087749105452e-03
1.454500000000000000e+05,5.555562683200041679e-03
1.455000000000000000e+05,6.322689034343835328e-03
1.455500000000000000e+05,6.732292535224284995e-03
1.456000000000000000e+05,4.166842088775928044e-03
1.456500000000000000e+05,7.280060872539924517e-03
1.457000000000000000e+05,3.749510210921931999e-03
1.457500000000000000e+05,4.952222992384974591e-03
1.458000000000000000e+05,7.397859359959581792e-03
1.458500000000000000e+05,6.882322732061084240e-03
1.459000000000000000e+05,4.054878273179193283e-03
1.459500000000000000e+05,1.103879367852343869e-02
1.460000000000000000e+05,4.377069791065740616e-03
1.460500000000000000e+05,4.950150600602905467e-03
1.461000000000000000e+05,3.640800435716223110e-03
1.461500000000000000e+05,4.932483070792207693e-03
1.462000000000000000e+05,4.648242094825459463e-03
1.462500000000000000e+05,9.496974247786801535e-03
1.463000000000000000e+05,5.034238122116514724e-03
1.463500000000000000e+05,1.255525507155314663e-02
1.464000000000000000e+05,4.310631839395137263e-03
1.464500000000000000e+05,4.451657492608695511e-03
1.465000000000000000e+05,5.294132350466444932e-03
1.465500000000000000e+05,4.980146255744048733e-03
1.466000000000000000e+05,3.964993801854937473e-03
1.466500000000000000e+05,6.402482611823007326e-03
1.467000000000000000e+05,6.405087792041974822e-03
1.467500000000000000e+05,4.070178232667840540e-03
1.468000000000000000e+05,5.719454520219320430e-03
1.468500000000000000e+05,8.598533339382657611e-03
1.469000000000000000e+05,4.367239065890218819e-03
1.469500000000000000e+05,6.270951830123540523e-03
1.470000000000000000e+05,4.252333219285612739e-03
1.470500000000000000e+05,4.735769104653468099e-03
1.471000000000000000e+05,4.103191603003740646e-03
1.471500000000000000e+05,3.851025456644478848e-03
1.472000000000000000e+05,4.201268257097371360e-03
1.472500000000000000e+05,4.280144871868067809e-03
1.473000000000000000e+05,4.378094722297790932e-03
1.473500000000000000e+05,4.730689084233473223e-03
1.474000000000000000e+05,5.812747200365460387e-03
1.474500000000000000e+05,3.721231327873842417e-03
1.475000000000000000e+05,4.090052451776893076e-03
1.475500000000000000e+05,7.895211502237139967e-03
1.476000000000000000e+05,4.611252029421695695e-03
1.476500000000000000e+05,4.888882393722104175e-03
1.477000000000000000e+05,4.752907162440664877e-03
1.477500000000000000e+05,1.039995232090465578e-02
1.478000000000000000e+05,3.805583630543315447e-03
1.478500000000000000e+05,5.086869289398449588e-03
1.479000000000000000e+05,4.435097071497541218e-03
1.479500000000000000e+05,7.126047245199264475e-03
1.480000000000000000e+05,4.094866783271726950e-03
1.480500000000000000e+05,4.178115972423515449e-03
1.481000000000000000e+05,5.085035152318160591e-03
1.481500000000000000e+05,6.360376726469462762e-03
1.482000000000000000e+05,5.427868388251137592e-03
1.482500000000000000e+05,6.811946173736669295e-03
1.483000000000000000e+05,5.240275197606819764e-03
1.483500000000000000e+05,4.182736523694743219e-03
1.484000000000000000e+05,6.501795228353095431e-03
1.484500000000000000e+05,5.044814668134330743e-03
1.485000000000000000e+05,5.654815217415241728e-03
1.485500000000000000e+05,3.811393817111513593e-03
1.486000000000000000e+05,5.839294209853411639e-03
1.486500000000000000e+05,3.659457384624361515e-03
1.487000000000000000e+05,3.781101608429265123e-03
1.487500000000000000e+05,4.351384168407769308e-03
1.488000000000000000e+05,5.294585324402109432e-03
1.488500000000000000e+05,3.839253146958182539e-03
1.489000000000000000e+05,4.559290602172461765e-03
1.489500000000000000e+05,7.709479697035640129e-03
1.490000000000000000e+05,5.485988681203066847e-03
1.490500000000000000e+05,5.407973575153842034e-03
1.491000000000000000e+05,9.188006726931000068e-03
1.491500000000000000e+05,3.771703924379130046e-03
1.492000000000000000e+05,4.183268135172024151e-03
1.492500000000000000e+05,7.040711020315740254e-03
1.493000000000000000e+05,4.553270403535258047e-03
1.493500000000000000e+05,9.767824221406182922e-03
1.494000000000000000e+05,3.718868905756164689e-03
1.494500000000000000e+05,5.224914021213313865e-03
1.495000000000000000e+05,4.824571182152425676e-03
1.495500000000000000e+05,6.069397077623136898e-03
1.496000000000000000e+05,4.174691022506232460e-03
1.496500000000000000e+05,4.008140782324885742e-03
1.497000000000000000e+05,4.466679744115084096e-03
1.497500000000000000e+05,5.676834652346227778e-03
1.498000000000000000e+05,4.910933449354060176e-03
1.498500000000000000e+05,3.751422599852024739e-03
1.499000000000000000e+05,3.906828256026892605e-03
1.499500000000000000e+05,4.971512335694418423e-03
1.500000000000000000e+05,4.091555295748807580e-03
1.500500000000000000e+05,1.042353957304311372e-02
1.501000000000000000e+05,6.000984389366542486e-03
1.501500000000000000e+05,4.291314713404377305e-03
1.502000000000000000e+05,7.282098663867401893e-03
1.502500000000000000e+05,4.454920754171517137e-03
1.503000000000000000e+05,5.447864039098006261e-03
1.503500000000000000e+05,5.257447442882896317e-03
1.504000000000000000e+05,6.205141535376926774e-03
1.504500000000000000e+05,3.921703382590901142e-03
1.505000000000000000e+05,5.655356926855976789e-03
1.505500000000000000e+05,6.748445990177372872e-03
1.506000000000000000e+05,4.650222617689665772e-03
1.506500000000000000e+05,4.585412265286401001e-03
1.507000000000000000e+05,5.320965953558905864e-03
1.507500000000000000e+05,6.849386399644354778e-03
1.508000000000000000e+05,3.826276167546226875e-03
1.508500000000000000e+05,7.631882025554983899e-03
1.509000000000000000e+05,4.198640695770690205e-03
1.509500000000000000e+05,3.947760668738301525e-03
1.510000000000000000e+05,3.959104514332062799e-03
1.510500000000000000e+05,3.588416021944188742e-03
1.511000000000000000e+05,6.585023132010868994e-03
1.511500000000000000e+05,3.799548802338231692e-03
1.512000000000000000e+05,4.397935980795602239e-03
1.512500000000000000e+05,3.811132512283531629e-03
1.513000000000000000e+05,4.352664079710267912e-03
1.513500000000000000e+05,5.020021466854025435e-03
1.514000000000000000e+05,4.150001024765880703e-03
1.514500000000000000e+05,4.612427482292285642e-03
1.515000000000000000e+05,3.934842805671767176e-03
1.515500000000000000e+05,5.866771628938074155e-03
1.516000000000000000e+05,7.687905504994189780e-03
1.516500000000000000e+05,6.602156590584524511e-03
1.517000000000000000e+05,3.810977225652030596e-03
1.517500000000000000e+05,3.536202340900294980e-03
1.518000000000000000e+05,7.706746146006887566e-03
1.518500000000000000e+05,3.673493151720627712e-03
1.519000000000000000e+05,3.683462632518006482e-03
1.519500000000000000e+05,7.338864254690768973e-03
1.520000000000000000e+05,5.118791625154227136e-03
1.520500000000000000e+05,6.283512471546064126e-03
1.521000000000000000e+05,3.535626154009175685e-03
1.521500000000000000e+05,4.481687052842316284e-03
1.522000000000000000e+05,8.270225783103915887e-03
1.522500000000000000e+05,4.106751040321566897e-03
1.523000000000000000e+05,7.103817531018591196e-03
1.523500000000000000e+05,4.024709961466196168e-03
1.524000000000000000e+05,6.863991009389835973e-03
1.524500000000000000e+05,5.519482574805102855e-03
1.525000000000000000e+05,4.985384461712565572e-03
1.525500000000000000e+05,3.801506279949182828e-03
1.526000000000000000e+05,4.359077929825483366e-03
1.526500000000000000e+05,7.132759639022236836e-03
1.527000000000000000e+05,5.475477343964416273e-03
1.527500000000000000e+05,4.009807900830077848e-03
1.528000000000000000e+05,6.908940189301539421e-03
1.528500000000000000e+05,4.013661838329163865e-03
1.529000000000000000e+05,5.022457629662938246e-03
1.529500000000000000e+05,3.642276815810650218e-03
1.530000000000000000e+05,3.901719842332614790e-03
1.530500000000000000e+05,5.399820677975219856e-03
1.531000000000000000e+05,3.800484115138917738e-03
1.531500000000000000e+05,6.604564641331061442e-03
1.532000000000000000e+05,4.489206656244008713e-03
1.532500000000000000e+05,4.427441906824141661e-03
1.533000000000000000e+05,4.768916590725402402e-03
1.533500000000000000e+05,4.155221598725254879e-03
1.534000000000000000e+05,4.552817014502518779e-03
1.534500000000000000e+05,5.249028061070973132e-03
1.535000000000000000e+05,4.078475376383082496e-03
1.535500000000000000e+05,3.702695750987392703e-03
1.536000000000000000e+05,4.884737407643350605e-03
1.536500000000000000e+05,4.027150994648070678e-03
1.537000000000000000e+05,4.363293445942165866e-03
1.537500000000000000e+05,9.711348281969546525e-03
1.538000000000000000e+05,3.974092427930296482e-03
1.538500000000000000e+05,4.753079653825514027e-03
1.539000000000000000e+05,8.567861542855239460e-03
1.539500000000000000e+05,5.871755810409382166e-03
1.540000000000000000e+05,4.623819120092533506e-03
1.540500000000000000e+05,5.232499395603123875e-03
1.541000000000000000e+05,4.007577490730767668e-03
1.541500000000000000e+05,5.235976639632614060e-03
1.542000000000000000e+05,4.217206522401476497e-03
1.542500000000000000e+05,8.579943397970527658e-03
1.543000000000000000e+05,3.943200440201179331e-03
1.543500000000000000e+05,3.671722798455578658e-03
1.544000000000000000e+05,6.285301552608255245e-03
1.544500000000000000e+05,6.276246698537550801e-03
1.545000000000000000e+05,4.891556840568268665e-03
1.545500000000000000e+05,4.900179759193229283e-03
1.546000000000000000e+05,4.312890917878962720e-03
1.546500000000000000e+05,6.763723394651884220e-03
1.547000000000000000e+05,4.736678068337143478e-03
1.547500000000000000e+05,7.336798879604450319e-03
1.548000000000000000e+05,3.910110027651888219e-03
1.548500000000000000e+05,4.034631303650466211e-03
1.549000000000000000e+05,1.196594364503217149e-02
1.549500000000000000e+05,4.155854389111785820e-03
1.550000000000000000e+05,6.287120664792368065e-03
1.550500000000000000e+05,4.983906975770449437e-03
1.551000000000000000e+05,4.694211796726201723e-03
1.551500000000000000e+05,4.117493798683043160e-03
1.552000000000000000e+05,4.862273364268692756e-03
1.552500000000000000e+05,3.890903666974631584e-03
1.553000000000000000e+05,7.616503289252817173e-03
1.553500000000000000e+05,6.644655608185096214e-03
1.554000000000000000e+05,7.350239541169998302e-03
1.554500000000000000e+05,3.767420773391577399e-03
1.555000000000000000e+05,3.676986422419645847e-03
1.555500000000000000e+05,4.238247641466063968e-03
1.556000000000000000e+05,7.861839149731908102e-03
1.556500000000000000e+05,7.145018768754805849e-03
1.557000000000000000e+05,7.156682295596641930e-03
1.557500000000000000e+05,3.986506451281610075e-03
1.558000000000000000e+05,4.141231946781316099e-03
1.558500000000000000e+05,3.961308951751007189e-03
1.559000000000000000e+05,6.268332127572652686e-03
1.559500000000000000e+05,3.928178141919083308e-03
1.560000000000000000e+05,6.668072180834819923e-03
1.560500000000000000e+05,1.012957319585369720e-02
1.561000000000000000e+05,3.810977092641495284e-03
1.561500000000000000e+05,6.323052329520575769e-03
1.562000000000000000e+05,5.283358265714754171e-03
1.562500000000000000e+05,7.685651466491777439e-03
1.563000000000000000e+05,4.155902276609386818e-03
1.563500000000000000e+05,3.590968922741419669e-03
1.564000000000000000e+05,4.368273090925317396e-03
1.564500000000000000e+05,5.639869387793574641e-03
1.565000000000000000e+05,4.749019547576745388e-03
1.565500000000000000e+05,4.949638033501403168e-03
1.566000000000000000e+05,3.907521258484988359e-03
1.566500000000000000e+05,6.629636000541775341e-03
1.567000000000000000e+05,4.822490052564585954e-03
1.567500000000000000e+05,4.325383205761842813e-03
1.568000000000000000e+05,4.003732448975928782e-03
1.568500000000000000e+05,6.313238010166761192e-03
1.569000000000000000e+05,7.929355877356368890e-03
1.569500000000000000e+05,3.989249388891425406e-03
1.570000000000000000e+05,7.401141610628766271e-03
1.570500000000000000e+05,4.987520588031843331e-03
1.571000000000000000e+05,1.048629724526181119e-02
1.571500000000000000e+05,4.373007735617748942e-03
1.572000000000000000e+05,5.259761639775854640e-03
1.572500000000000000e+05,4.019692057359309199e-03
1.573000000000000000e+05,4.333115655794313181e-03
1.573500000000000000e+05,1.347976064696817210e-02
1.574000000000000000e+05,4.190200789751199160e-03
1.574500000000000000e+05,3.863338066619969539e-03
1.575000000000000000e+05,3.738239030132175372e-03
1.575500000000000000e+05,4.053430028819265778e-03
1.576000000000000000e+05,5.462542683936790801e-03
1.576500000000000000e+05,3.652211686438538649e-03
1.577000000000000000e+05,8.724020066042441346e-03
1.577500000000000000e+05,5.674922254551862007e-03
1.578000000000000000e+05,4.510300941249166355e-03
1.578500000000000000e+05,8.826223611613516137e-03
1.579000000000000000e+05,4.465612636538247339e-03
1.579500000000000000e+05,4.045038021541433500e-03
1.580000000000000000e+05,7.595979741624237815e-03
1.580500000000000000e+05,3.528231921659259491e-03
1.581000000000000000e+05,3.604761455754070063e-03
1.581500000000000000e+05,4.226408685888950745e-03
1.582000000000000000e+05,1.002168594224833731e-02
1.582500000000000000e+05,4.479174236698707338e-03
1.583000000000000000e+05,4.778636554299857918e-03
1.583500000000000000e+05,5.077040830731618590e-03
1.584000000000000000e+05,4.726195569890898236e-03
1.584500000000000000e+05,5.591014479329782516e-03
1.585000000000000000e+05,3.979799707104891143e-03
1.585500000000000000e+05,4.978119233739616671e-03
1.586000000000000000e+05,5.453353089600047193e-03
1.586500000000000000e+05,4.638843650628852143e-03
1.587000000000000000e+05,4.028346220977206509e-03
1.587500000000000000e+05,3.770433590905378132e-03
1.588000000000000000e+05,4.356492997820575301e-03
1.588500000000000000e+05,4.612444566996744960e-03
1.589000000000000000e+05,4.164646136891653541e-03
1.589500000000000000e+05,6.657065335095110718e-03
1.590000000000000000e+05,3.632611877562771149e-03
1.590500000000000000e+05,4.244413612575273324e-03
1.591000000000000000e+05,4.609855109175922151e-03
1.591500000000000000e+05,4.036350357585969696e-03
1.592000000000000000e+05,4.857877140146121299e-03
1.592500000000000000e+05,4.614344982801201790e-03
1.593000000000000000e+05,3.661574986657265777e-03
1.593500000000000000e+05,3.862301159947628768e-03
1.594000000000000000e+05,8.940432245084700691e-03
1.594500000000000000e+05,3.730809111977325277e-03
1.595000000000000000e+05,4.323130719910197976e-03
1.595500000000000000e+05,4.592826219235487777e-03
1.596000000000000000e+05,7.443461629626372915e-03
1.596500000000000000e+05,4.950527331190763755e-03
1.597000000000000000e+05,3.860307379805829903e-03
1.597500000000000000e+05,7.606004916602245904e-03
1.598000000000000000e+05,5.610754727709616439e-03
1.598500000000000000e+05,4.695176659456818703e-03
1.599000000000000000e+05,5.966786362875116205e-03
1.599500000000000000e+05,4.324676951089615438e-03
1.600000000000000000e+05,5.105244232040122461e-03
1.600500000000000000e+05,3.887762572335688727e-03
1.601000000000000000e+05,4.608041914576753093e-03
1.601500000000000000e+05,4.196145102186293364e-03
1.602000000000000000e+05,6.650854178840842623e-03
1.602500000000000000e+05,3.767964337146691156e-03
1.603000000000000000e+05,5.071133147842173637e-03
1.603500000000000000e+05,4.398615806487062713e-03
1.604000000000000000e+05,4.785585254291904560e-03
1.604500000000000000e+05,4.063551101744941781e-03
1.605000000000000000e+05,4.925531243139804650e-03
1.605500000000000000e+05,8.543435952357821342e-03
1.606000000000000000e+05,4.036471093461730351e-03
1.606500000000000000e+05,3.731294801286750076e-03
1.607000000000000000e+05,4.268505537382396957e-03
1.607500000000000000e+05,5.288075328463168710e-03
1.608000000000000000e+05,3.807479586417655219e-03
1.608500000000000000e+05,4.188541502899652096e-03
1.609000000000000000e+05,6.665636412014054775e-03
1.609500000000000000e+05,6.249962764405622533e-03
1.610000000000000000e+05,4.075000226993705579e-03
1.610500000000000000e+05,4.067807089398138738e-03
1.611000000000000000e+05,5.132487607080251334e-03
1.611500000000000000e+05,4.478669999757821027e-03
1.612000000000000000e+05,7.665999818641568327e-03
1.612500000000000000e+05,3.740581507910573176e-03
1.613000000000000000e+05,5.539113775148666631e-03
1.613500000000000000e+05,7.578980603403280385e-03
1.614000000000000000e+05,3.937186137301739060e-03
1.614500000000000000e+05,3.700490005082845025e-03
1.615000000000000000e+05,3.886290592559024561e-03
1.615500000000000000e+05,3.761084701728543370e-03
1.616000000000000000e+05,6.163415530869051188e-03
1.616500000000000000e+05,6.953551652365257824e-03
1.617000000000000000e+05,4.180850096684906453e-03
1.617500000000000000e+05,3.705829144440334153e-03
1.618000000000000000e+05,5.696913973690716226e-03
1.618500000000000000e+05,3.684298498817877108e-03
1.619000000000000000e+05,4.200148343827941715e-03
1.619500000000000000e+05,4.687587471150284589e-03
1.620000000000000000e+05,9.263476067287196303e-03
1.620500000000000000e+05,9.861022133720266300e-03
1.621000000000000000e+05,8.070522024965760474e-03
1.621500000000000000e+05,4.164923140774481544e-03
1.622000000000000000e+05,3.850311681754901155e-03
1.622500000000000000e+05,4.533961943657274264e-03
1.623000000000000000e+05,6.113330691223405923e-03
1.623500000000000000e+05,4.243367785891367233e-03
1.624000000000000000e+05,4.881834513855998377e-03
1.624500000000000000e+05,4.559430580422973306e-03
1.625000000000000000e+05,4.659493711525392219e-03
1.625500000000000000e+05,5.969734694530297835e-03
1.626000000000000000e+05,5.070251532232786067e-03
1.626500000000000000e+05,8.588949334495995375e-03
1.627000000000000000e+05,4.391728308207516057e-03
1.627500000000000000e+05,8.970813309783071815e-03
1.628000000000000000e+05,4.235415334878101130e-03
1.628500000000000000e+05,9.741098585272603069e-03
1.629000000000000000e+05,3.734941605412509056e-03
1.629500000000000000e+05,4.218058626946625915e-03
1.630000000000000000e+05,4.794116682269262096e-03
1.630500000000000000e+05,3.915897383216686463e-03
1.631000000000000000e+05,4.710024010154381831e-03
1.631500000000000000e+05,5.455040073817929609e-03
1.632000000000000000e+05,5.345217061458357698e-03
1.632500000000000000e+05,4.825018092397988928e-03
1.633000000000000000e+05,4.263693644408377177e-03
1.633500000000000000e+05,4.410082962760869356e-03
1.634000000000000000e+05,4.034432373146385441e-03
1.634500000000000000e+05,3.865846222465800595e-03
1.635000000000000000e+05,5.688927376496045150e-03
1.635500000000000000e+05,1.550659598239257676e-02
1.636000000000000000e+05,4.533971399234208548e-03
1.636500000000000000e+05,7.185984974519873947e-03
1.637000000000000000e+05,3.790997511394225087e-03
1.637500000000000000e+05,9.910322850106052447e-03
1.638000000000000000e+05,4.090347489772353136e-03
1.638500000000000000e+05,4.280441723551998111e-03
1.639000000000000000e+05,1.090486455357413294e-02
1.639500000000000000e+05,3.926973161857028917e-03
1.640000000000000000e+05,4.308102013149100150e-03
1.640500000000000000e+05,5.021338804253061040e-03
1.641000000000000000e+05,5.636515761678280272e-03
1.641500000000000000e+05,7.340175415350464090e-03
1.642000000000000000e+05,4.056865377094166433e-03
1.642500000000000000e+05,4.602652766430813391e-03
1.643000000000000000e+05,4.025009758111514069e-03
1.643500000000000000e+05,4.151430501860622728e-03
1.644000000000000000e+05,4.376891083178004356e-03
1.644500000000000000e+05,7.071523092864752912e-03
1.645000000000000000e+05,6.352994631320392493e-03
1.645500000000000000e+05,4.186759939827405103e-03
1.646000000000000000e+05,5.575625397285891537e-03
1.646500000000000000e+05,5.203609734517910569e-03
1.647000000000000000e+05,4.943911109295652008e-03
1.647500000000000000e+05,3.713153829801160363e-03
1.648000000000000000e+05,1.062751350142268625e-02
1.648500000000000000e+05,3.863923391220665249e-03
1.649000000000000000e+05,5.477444187033386758e-03
1.649500000000000000e+05,3.666749313601868395e-03
1.650000000000000000e+05,4.371683075668117077e-03
1.650500000000000000e+05,4.355625029798805038e-03
1.651000000000000000e+05,5.652035952334036849e-03
1.651500000000000000e+05,4.075032140045100650e-03
1.652000000000000000e+05,3.720669345570288330e-03
1.652500000000000000e+05,7.520281199779765835e-03
1.653000000000000000e+05,4.822818475469163590e-03
1.653500000000000000e+05,4.764167314934997059e-03
1.654000000000000000e+05,5.654355786260991008e-03
1.654500000000000000e+05,4.125668058573573813e-03
1.655000000000000000e+05,6.839826720626809332e-03
1.655500000000000000e+05,3.818210759434977411e-03
1.656000000000000000e+05,4.128525095781048100e-03
1.656500000000000000e+05,4.458301901840262642e-03
1.657000000000000000e+05,4.140081511943121025e-03
1.657500000000000000e+05,3.879472788420163052e-03
1.658000000000000000e+05,1.218160416555227193e-02
1.658500000000000000e+05,5.465064931794618407e-03
1.659000000000000000e+05,4.700589512733403287e-03
1.659500000000000000e+05,4.183129639497896318e-03
1.660000000000000000e+05,5.080932485730595312e-03
1.660500000000000000e+05,3.717166696153167277e-03
1.661000000000000000e+05,4.499650451479281915e-03
1.661500000000000000e+05,3.944173520668461073e-03
1.662000000000000000e+05,6.176473091811460377e-03
1.662500000000000000e+05,7.597710798868257710e-03
1.663000000000000000e+05,4.104924668594258329e-03
1.663500000000000000e+05,3.891053399431299454e-03
1.664000000000000000e+05,9.594932909288369019e-03
1.664500000000000000e+05,4.187122371893552998e-03
1.665000000000000000e+05,4.165408952827641224e-03
1.665500000000000000e+05,6.103699383484099267e-03
1.666000000000000000e+05,3.686027505368475506e-03
1.666500000000000000e+05,6.650902333147044876e-03
1.667000000000000000e+05,3.792456672220695379e-03
1.667500000000000000e+05,3.853692399902490170e-03
1.668000000000000000e+05,7.019123641447828389e-03
1.668500000000000000e+05,3.559713621673836481e-03
1.669000000000000000e+05,3.919610612309954063e-03
1.669500000000000000e+05,4.678451462527527700e-03
1.670000000000000000e+05,3.920091276209978180e-03
1.670500000000000000e+05,3.781426419676200967e-03
1.671000000000000000e+05,8.177122887313537092e-03
1.671500000000000000e+05,4.747197888361184837e-03
1.672000000000000000e+05,4.147989537418172827e-03
1.672500000000000000e+05,5.388088158439142961e-03
1.673000000000000000e+05,4.444660361173206377e-03
1.673500000000000000e+05,4.451472592972295118e-03
1.674000000000000000e+05,3.663354655021775711e-03
1.674500000000000000e+05,5.597004979235283180e-03
1.675000000000000000e+05,4.070802615996433650e-03
1.675500000000000000e+05,3.901747946034173856e-03
1.676000000000000000e+05,3.874004831587703982e-03
1.676500000000000000e+05,5.898356065994955592e-03
1.677000000000000000e+05,9.305974320512399450e-03
1.677500000000000000e+05,4.335776949978176371e-03
1.678000000000000000e+05,9.364163734020412161e-03
1.678500000000000000e+05,4.926077230924677010e-03
1.679000000000000000e+05,7.849976547324491113e-03
1.679500000000000000e+05,7.883430677877270240e-03
1.680000000000000000e+05,8.849557085545637497e-03
1.680500000000000000e+05,4.605471987931301740e-03
1.681000000000000000e+05,4.797009135382896382e-03
1.681500000000000000e+05,5.422456501333300372e-03
1.682000000000000000e+05,1.181169944436771639e-02
1.682500000000000000e+05,3.892272658611603195e-03
1.683000000000000000e+05,3.788198048502889204e-03
1.683500000000000000e+05,3.725833800181820987e-03
1.684000000000000000e+05,4.841519327231150888e-03
1.684500000000000000e+05,3.939325537727167079e-03
1.685000000000000000e+05,4.561286012652663972e-03
1.685500000000000000e+05,8.619612668295596400e-03
1.686000000000000000e+05,6.440147534340569420e-03
1.686500000000000000e+05,3.912806422718067591e-03
1.687000000000000000e+05,6.802133904640093008e-03
1.687500000000000000e+05,3.621194693985533425e-03
1.688000000000000000e+05,1.299559417761295133e-02
1.688500000000000000e+05,3.792188940929579633e-03
1.689000000000000000e+05,7.562936549703479922e-03
1.689500000000000000e+05,6.356731324101008197e-03
1.690000000000000000e+05,3.740474278756511940e-03
1.690500000000000000e+05,4.188735085942008572e-03
1.691000000000000000e+05,6.281420076966431724e-03
1.691500000000000000e+05,9.032666479699946391e-03
1.692000000000000000e+05,5.838064656053730019e-03
1.692500000000000000e+05,4.237002078353997031e-03
1.693000000000000000e+05,7.163736133550622359e-03
1.693500000000000000e+05,3.883033413364017205e-03
1.694000000000000000e+05,3.528500124518347408e-03
1.694500000000000000e+05,3.644478128843140190e-03
1.695000000000000000e+05,7.382608753169063280e-03
1.695500000000000000e+05,4.436714405073804816e-03
1.696000000000000000e+05,6.547522826586292533e-03
1.696500000000000000e+05,3.848386719945847811e-03
1.697000000000000000e+05,4.224850678603723174e-03
1.697500000000000000e+05,7.733978503403497566e-03
1.698000000000000000e+05,4.091141206861896064e-03
1.698500000000000000e+05,4.670644631260502042e-03
1.699000000000000000e+05,4.696588952048000136e-03
1.699500000000000000e+05,3.761441872693449540e-03
1.700000000000000000e+05,1.280987902242559755e-02
1.700500000000000000e+05,5.191299257075280248e-03
1.701000000000000000e+05,4.245369567894941715e-03
1.701500000000000000e+05,3.820208922146436318e-03
1.702000000000000000e+05,5.867191993073829666e-03
1.702500000000000000e+05,6.687067592318324261e-03
1.703000000000000000e+05,5.448859705491609050e-03
1.703500000000000000e+05,5.483798815054215757e-03
1.704000000000000000e+05,3.989299707224953917e-03
1.704500000000000000e+05,3.767549059496054162e-03
1.705000000000000000e+05,4.051681788336330796e-03
1.705500000000000000e+05,7.935302412668194735e-03
1.706000000000000000e+05,3.883011062276087080e-03
1.706500000000000000e+05,7.780764902245360798e-03
1.707000000000000000e+05,3.624623985973900175e-03
1.707500000000000000e+05,6.578888056931228578e-03
1.708000000000000000e+05,8.081684715244374581e-03
1.708500000000000000e+05,4.138264494908931550e-03
1.709000000000000000e+05,4.111919379110412671e-03
1.709500000000000000e+05,1.121610077628489195e-02
1.710000000000000000e+05,4.910316741354060245e-03
1.710500000000000000e+05,3.915434567859851778e-03
1.711000000000000000e+05,7.167736413757103305e-03
1.711500000000000000e+05,6.145114269025072316e-03
1.712000000000000000e+05,5.504530680675683019e-03
1.712500000000000000e+05,8.818202937009590389e-03
1.713000000000000000e+05,4.189986475188148089e-03
1.713500000000000000e+05,9.044048067185348275e-03
1.714000000000000000e+05,7.373351112678315673e-03
1.714500000000000000e+05,3.953271776709073315e-03
1.715000000000000000e+05,3.661303628482732303e-03
1.715500000000000000e+05,4.785925429624728056e-03
1.716000000000000000e+05,1.141557737562256918e-02
1.716500000000000000e+05,4.431756702175724920e-03
1.717000000000000000e+05,4.001908335428724060e-03
1.717500000000000000e+05,4.126987862261785774e-03
1.718000000000000000e+05,6.269530910827734137e-03
1.718500000000000000e+05,5.146875292496968894e-03
1.719000000000000000e+05,5.427296988401969502e-03
1.719500000000000000e+05,5.444569208107330645e-03
1.720000000000000000e+05,4.898755062121985804e-03
1.720500000000000000e+05,4.465055671139658497e-03
1.721000000000000000e+05,5.928833679869230898e-03
1.721500000000000000e+05,4.987162025550284823e-03
1.722000000000000000e+05,4.256576718278414807e-03
1.722500000000000000e+05,4.773782521137467233e-03
1.723000000000000000e+05,5.151907239661595965e-03
1.723500000000000000e+05,6.344630636653161154e-03
1.724000000000000000e+05,4.951916052249068570e-03
1.724500000000000000e+05,6.316381174239607370e-03
1.725000000000000000e+05,4.247135156092003011e-03
1.725500000000000000e+05,6.474329231464939251e-03
1.726000000000000000e+05,4.415560475084962487e-03
1.726500000000000000e+05,8.659315133129176847e-03
1.727000000000000000e+05,4.239498232278736574e-03
1.727500000000000000e+05,4.336297507544063443e-03
1.728000000000000000e+05,5.960576143604445591e-03
1.728500000000000000e+05,5.194031813471768240e-03
1.729000000000000000e+05,4.968623987589202394e-03
1.729500000000000000e+05,5.932075877960869131e-03
1.730000000000000000e+05,6.313525911612727533e-03
1.730500000000000000e+05,6.338149767803849532e-03
1.731000000000000000e+05,6.090156482277648588e-03
1.731500000000000000e+05,5.066332809281061215e-03
1.732000000000000000e+05,3.861505282562842367e-03
1.732500000000000000e+05,5.901911554295057039e-03
1.733000000000000000e+05,7.164080226534196537e-03
1.733500000000000000e+05,5.352220980300492238e-03
1.734000000000000000e+05,4.566707992107428039e-03
1.734500000000000000e+05,4.063230854127139816e-03
1.735000000000000000e+05,4.328374515639769882e-03
1.735500000000000000e+05,5.219413088743960101e-03
1.736000000000000000e+05,3.615643920005635892e-03
1.736500000000000000e+05,8.605720975026542874e-03
1.737000000000000000e+05,3.678867976687007473e-03
1.737500000000000000e+05,6.344607154705718226e-03
1.738000000000000000e+05,6.121110382508661817e-03
1.738500000000000000e+05,3.753518197574190907e-03
1.739000000000000000e+05,4.019381380990129891e-03
1.739500000000000000e+05,5.932512561952863611e-03
1.740000000000000000e+05,4.322664807424766303e-03
1.740500000000000000e+05,4.018555662501226665e-03
1.741000000000000000e+05,6.162459543854660431e-03
1.741500000000000000e+05,4.515537752644663630e-03
1.742000000000000000e+05,6.268424678243356314e-03
1.742500000000000000e+05,4.389145796946593465e-03
1.743000000000000000e+05,3.624967827041805039e-03
1.743500000000000000e+05,4.424322556453376930e-03
1.744000000000000000e+05,5.326092013110741812e-03
1.744500000000000000e+05,3.401284010030940132e-03
1.745000000000000000e+05,7.418798863286227112e-03
1.745500000000000000e+05,4.128828910610976566e-03
1.746000000000000000e+05,3.987301284478620735e-03
1.746500000000000000e+05,7.217172334658016573e-03
1.747000000000000000e+05,4.481053137232044771e-03
1.747500000000000000e+05,6.206065371810285010e-03
1.748000000000000000e+05,4.766151269443282511e-03
1.748500000000000000e+05,3.963710984018292693e-03
1.749000000000000000e+05,5.206469709246764645e-03
1.749500000000000000e+05,3.612565584368476659e-03
1.750000000000000000e+05,4.708411847473278206e-03
1.750500000000000000e+05,6.693267812054475886e-03
1.751000000000000000e+05,7.033698029568519194e-03
1.751500000000000000e+05,5.090993126882699914e-03
1.752000000000000000e+05,3.801195270795830906e-03
1.752500000000000000e+05,7.287394158553699673e-03
1.753000000000000000e+05,6.609486146506073252e-03
1.753500000000000000e+05,4.330577289954043799e-03
1.754000000000000000e+05,4.015423494143916493e-03
1.754500000000000000e+05,5.658291824788095649e-03
1.755000000000000000e+05,4.366222944511755598e-03
1.755500000000000000e+05,3.716062436286936277e-03
1.756000000000000000e+05,7.892505360157545460e-03
1.756500000000000000e+05,5.095785675903755953e-03
1.757000000000000000e+05,4.804356988789205973e-03
1.757500000000000000e+05,4.714894854222564935e-03
1.758000000000000000e+05,4.317602081485589355e-03
1.758500000000000000e+05,4.307483177930063016e-03
1.759000000000000000e+05,4.745344271174439972e-03
1.759500000000000000e+05,3.639792832181734314e-03
1.760000000000000000e+05,4.280084708441544115e-03
1.760500000000000000e+05,4.560517922148230215e-03
1.761000000000000000e+05,5.223996422374172811e-03
1.761500000000000000e+05,4.022330639334570704e-03
1.762000000000000000e+05,3.817704822067891079e-03
1.762500000000000000e+05,8.323916412548431829e-03
1.763000000000000000e+05,6.779681157912609279e-03
1.763500000000000000e+05,4.262910999843062473e-03
1.764000000000000000e+05,3.927633849284609471e-03
1.764500000000000000e+05,4.873885327965709821e-03
1.765000000000000000e+05,3.547350824832502109e-03
1.765500000000000000e+05,4.801598327774448012e-03
1.766000000000000000e+05,4.507112450801120142e-03
1.766500000000000000e+05,5.965574475790077873e-03
1.767000000000000000e+05,4.012938122801042520e-03
1.767500000000000000e+05,5.242107726284324538e-03
1.768000000000000000e+05,7.924187865611673556e-03
1.768500000000000000e+05,5.046246168768570191e-03
1.769000000000000000e+05,5.984431993408674023e-03
1.769500000000000000e+05,5.119907511384701009e-03
1.770000000000000000e+05,3.473526124434588719e-03
1.770500000000000000e+05,4.148133614471433833e-03
1.771000000000000000e+05,5.142584163559221246e-03
1.771500000000000000e+05,6.295111401965907544e-03
1.772000000000000000e+05,8.227270193766679854e-03
1.772500000000000000e+05,5.657591300050294515e-03
1.773000000000000000e+05,6.088010914316249050e-03
1.773500000000000000e+05,5.552108145763789970e-03
1.774000000000000000e+05,4.266577979711186006e-03
1.774500000000000000e+05,4.067394584589110844e-03
1.775000000000000000e+05,4.613665008057556659e-03
1.775500000000000000e+05,5.411606303735071177e-03
1.776000000000000000e+05,4.376256179074057041e-03
1.776500000000000000e+05,8.859667325435827481e-03
1.777000000000000000e+05,3.820975338417258952e-03
1.777500000000000000e+05,3.731636272533171792e-03
1.778000000000000000e+05,3.968416145626874926e-03
1.778500000000000000e+05,4.985175296546844048e-03
1.779000000000000000e+05,3.911528742889033329e-03
1.779500000000000000e+05,4.819421063379421451e-03
1.780000000000000000e+05,4.850997468522633138e-03
1.780500000000000000e+05,4.586552345256616516e-03
1.781000000000000000e+05,5.416058666645521408e-03
1.781500000000000000e+05,5.353497797566011962e-03
1.782000000000000000e+05,4.338177565086412911e-03
1.782500000000000000e+05,5.036999516270954276e-03
1.783000000000000000e+05,3.998887695996187347e-03
1.783500000000000000e+05,3.916113195128865902e-03
1.784000000000000000e+05,6.955441470538763042e-03
1.784500000000000000e+05,4.723626466890461055e-03
1.785000000000000000e+05,4.716799190353267689e-03
1.785500000000000000e+05,3.926914962739947758e-03
1.786000000000000000e+05,6.934060928113099098e-03
1.786500000000000000e+05,3.851423280949471239e-03
1.787000000000000000e+05,4.643996380185438748e-03
1.787500000000000000e+05,4.531792895846106263e-03
1.788000000000000000e+05,5.738242285873339059e-03
1.788500000000000000e+05,4.134167942105848419e-03
1.789000000000000000e+05,6.565573315174571233e-03
1.789500000000000000e+05,6.638465222988912569e-03
1.790000000000000000e+05,5.026279384526345477e-03
1.790500000000000000e+05,4.268615096486075115e-03
1.791000000000000000e+05,3.819914301529385003e-03
1.791500000000000000e+05,3.953183025560817222e-03
1.792000000000000000e+05,3.811689703590991508e-03
1.792500000000000000e+05,7.619904131979288869e-03
1.793000000000000000e+05,4.483846056605035428e-03
1.793500000000000000e+05,5.877423621419635043e-03
1.794000000000000000e+05,6.526385606649497996e-03
1.794500000000000000e+05,4.076902099934607768e-03
1.795000000000000000e+05,4.097994202606724569e-03
1.795500000000000000e+05,5.810871416640418785e-03
1.796000000000000000e+05,4.263845354530052499e-03
1.796500000000000000e+05,4.991946125917076822e-03
1.797000000000000000e+05,4.297807746288783218e-03
1.797500000000000000e+05,3.902759062054379866e-03
1.798000000000000000e+05,5.214944014691619452e-03
1.798500000000000000e+05,5.168749108934451997e-03
1.799000000000000000e+05,4.712317766180230093e-03
1.799500000000000000e+05,5.114961305979090489e-03
1.800000000000000000e+05,4.475905491349719233e-03
1.800500000000000000e+05,5.445273058061438076e-03
1.801000000000000000e+05,4.440136664175566884e-03
1.801500000000000000e+05,4.055518714519884375e-03
1.802000000000000000e+05,5.036848373145985484e-03
1.802500000000000000e+05,4.657509937712539343e-03
1.803000000000000000e+05,3.673472195567895754e-03
1.803500000000000000e+05,1.337643445618023896e-02
1.804000000000000000e+05,3.939104909016243050e-03
1.804500000000000000e+05,3.926645060415457668e-03
1.805000000000000000e+05,5.188075636803937164e-03
1.805500000000000000e+05,4.055763987034401684e-03
1.806000000000000000e+05,3.913146814142751638e-03
1.806500000000000000e+05,4.753431544166402713e-03
1.807000000000000000e+05,5.048766517506696021e-03
1.807500000000000000e+05,5.440104193805622886e-03
1.808000000000000000e+05,4.448125922245359763e-03
1.808500000000000000e+05,3.980991939597552237e-03
1.809000000000000000e+05,4.333054228656107315e-03
1.809500000000000000e+05,4.781047509898299006e-03
1.810000000000000000e+05,3.646947162291350273e-03
1.810500000000000000e+05,9.835334101484049726e-03
1.811000000000000000e+05,3.614375961136365775e-03
1.811500000000000000e+05,6.111721325801678685e-03
1.812000000000000000e+05,3.678533826212874915e-03
1.812500000000000000e+05,7.235671945997610051e-03
1.813000000000000000e+05,3.669797727227702786e-03
1.813500000000000000e+05,5.363471886729131825e-03
1.814000000000000000e+05,4.757205685532720461e-03
1.814500000000000000e+05,7.820973557883076702e-03
1.815000000000000000e+05,4.020721311075854849e-03
1.815500000000000000e+05,4.543868036936817706e-03
1.816000000000000000e+05,3.652567815062262701e-03
1.816500000000000000e+05,5.190480082420107985e-03
1.817000000000000000e+05,4.307089509323327493e-03
1.817500000000000000e+05,5.245156857364996657e-03
1.818000000000000000e+05,7.187890220103736183e-03
1.818500000000000000e+05,3.911814624694438976e-03
1.819000000000000000e+05,3.898710189863100178e-03
1.819500000000000000e+05,7.786478592852325714e-03
1.820000000000000000e+05,4.390089823689871315e-03
1.820500000000000000e+05,7.423693506735645938e-03
1.821000000000000000e+05,6.445670851716360332e-03
1.821500000000000000e+05,5.592958602831535862e-03
1.822000000000000000e+05,3.759973749779688210e-03
1.822500000000000000e+05,3.944340043554669592e-03
1.823000000000000000e+05,3.840446888581943666e-03
1.823500000000000000e+05,3.869189422035073430e-03
1.824000000000000000e+05,3.838415804029068120e-03
1.824500000000000000e+05,3.633217482482515529e-03
1.825000000000000000e+05,3.577245962581691602e-03
1.825500000000000000e+05,5.754275405098450979e-03
1.826000000000000000e+05,4.336660346307315284e-03
1.826500000000000000e+05,3.947086229042350881e-03
1.827000000000000000e+05,5.119345134307034216e-03
1.827500000000000000e+05,3.609151998275346180e-03
1.828000000000000000e+05,4.100936661276477491e-03
1.828500000000000000e+05,8.999215103342858221e-03
1.829000000000000000e+05,4.146076540729160508e-03
1.829500000000000000e+05,4.531381119582845486e-03
1.830000000000000000e+05,5.796596310803119566e-03
1.830500000000000000e+05,6.923621441030285671e-03
1.831000000000000000e+05,8.483124084072474549e-03
1.831500000000000000e+05,3.724774971861652493e-03
1.832000000000000000e+05,5.419053743665351586e-03
1.832500000000000000e+05,3.772261264299339636e-03
1.833000000000000000e+05,3.580472799289008152e-03
1.833500000000000000e+05,4.340129501426077605e-03
1.834000000000000000e+05,4.481621441804410633e-03
1.834500000000000000e+05,5.102193509034122672e-03
1.835000000000000000e+05,3.677951759106919735e-03
1.835500000000000000e+05,5.778584961528592662e-03
1.836000000000000000e+05,3.707536799375620810e-03
1.836500000000000000e+05,4.505157615668535336e-03
1.837000000000000000e+05,3.916762244156644403e-03
1.837500000000000000e+05,6.638835851848348853e-03
1.838000000000000000e+05,1.433483985897527659e-02
1.838500000000000000e+05,3.513662014221230825e-03
1.839000000000000000e+05,4.135845312900099033e-03
1.839500000000000000e+05,4.702459432104022681e-03
1.840000000000000000e+05,3.588666976885982601e-03
1.840500000000000000e+05,3.941682406018476824e-03
1.841000000000000000e+05,1.321856836968449828e-02
1.841500000000000000e+05,4.067136715541369053e-03
1.842000000000000000e+05,5.387805357187593590e-03
1.842500000000000000e+05,3.572662277367850362e-03
1.843000000000000000e+05,3.526333984812189681e-03
1.843500000000000000e+05,3.843954724312573148e-03
1.844000000000000000e+05,4.411066263149457899e-03
1.844500000000000000e+05,6.228506958362086711e-03
1.845000000000000000e+05,3.510097869742378595e-03
1.845500000000000000e+05,8.426850983766233025e-03
1.846000000000000000e+05,3.524713864216346120e-03
1.846500000000000000e+05,3.531676028665453344e-03
1.847000000000000000e+05,4.886684141434280600e-03
1.847500000000000000e+05,9.268406049760749207e-03
1.848000000000000000e+05,3.639357807885699927e-03
1.848500000000000000e+05,3.667601803749894699e-03
1.849000000000000000e+05,3.665095987919481189e-03
1.849500000000000000e+05,4.562550628292015055e-03
1.850000000000000000e+05,3.938208911295958299e-03
1.850500000000000000e+05,3.987087739095739741e-03
1.851000000000000000e+05,4.175584630249120667e-03
1.851500000000000000e+05,5.638090526957864612e-03
1.852000000000000000e+05,7.276267241201997936e-03
1.852500000000000000e+05,4.399855527370909354e-03
1.853000000000000000e+05,1.049951962906775504e-02
1.853500000000000000e+05,7.902002207297474309e-03
1.854000000000000000e+05,3.715483779460254047e-03
1.854500000000000000e+05,3.728804987871873772e-03
1.855000000000000000e+05,3.740201509746358260e-03
1.855500000000000000e+05,4.332651674924508506e-03
1.856000000000000000e+05,3.840986643066925891e-03
1.856500000000000000e+05,4.415543385407903580e-03
1.857000000000000000e+05,4.575142956464718115e-03
1.857500000000000000e+05,8.739037886203223499e-03
1.858000000000000000e+05,5.517337944055139380e-03
1.858500000000000000e+05,3.671067529298706941e-03
1.859000000000000000e+05,3.646955305213575669e-03
1.859500000000000000e+05,3.613734463761570769e-03
1.860000000000000000e+05,6.689222683356470245e-03
1.860500000000000000e+05,5.555739334654362892e-03
1.861000000000000000e+05,4.517994668729788561e-03
1.861500000000000000e+05,1.185142163799142966e-02
1.862000000000000000e+05,3.603573707974901466e-03
1.862500000000000000e+05,5.103822646155389657e-03
1.863000000000000000e+05,3.682449876132525002e-03
1.863500000000000000e+05,6.147094759924385220e-03
1.864000000000000000e+05,3.829686313172239124e-03
1.864500000000000000e+05,4.961048433860607183e-03
1.865000000000000000e+05,3.914329915646112996e-03
1.865500000000000000e+05,3.813733958692603742e-03
1.866000000000000000e+05,6.228628699833221698e-03
1.866500000000000000e+05,7.053053869638280758e-03
1.867000000000000000e+05,3.470452102278104561e-03
1.867500000000000000e+05,4.503065679692869368e-03
1.868000000000000000e+05,6.416056362346281294e-03
1.868500000000000000e+05,8.253768369897258525e-03
1.869000000000000000e+05,3.610620234286578134e-03
1.869500000000000000e+05,4.622029848515440791e-03
1.870000000000000000e+05,4.629678467487567672e-03
1.870500000000000000e+05,4.628074507953477273e-03
1.871000000000000000e+05,3.591992829261499761e-03
1.871500000000000000e+05,4.773583973723665580e-03
1.872000000000000000e+05,5.308665247231949928e-03
1.872500000000000000e+05,1.076383939465586775e-02
1.873000000000000000e+05,3.825045297164230296e-03
1.873500000000000000e+05,4.519900290304892411e-03
1.874000000000000000e+05,6.105992640352967023e-03
1.874500000000000000e+05,4.855546103526671257e-03
1.875000000000000000e+05,4.179745414774237861e-03
1.875500000000000000e+05,6.525506787798903731e-03
1.876000000000000000e+05,3.723754662505398324e-03
1.876500000000000000e+05,3.711353023592703446e-03
1.877000000000000000e+05,4.314765376841068686e-03
1.877500000000000000e+05,3.765061454883414458e-03
1.878000000000000000e+05,7.799822177833257326e-03
1.878500000000000000e+05,3.620391184778955305e-03
1.879000000000000000e+05,3.972480619571126630e-03
1.879500000000000000e+05,4.225428341283784910e-03
1.880000000000000000e+05,3.851670411661161936e-03
1.880500000000000000e+05,5.455826623307066976e-03
1.881000000000000000e+05,8.177243721100570586e-03
1.881500000000000000e+05,3.981022558751565708e-03
1.882000000000000000e+05,3.722177490308366948e-03
1.882500000000000000e+05,3.475152886248687300e-03
1.883000000000000000e+05,4.882821357913068837e-03
1.883500000000000000e+05,3.987125388711679382e-03
1.884000000000000000e+05,7.436219813147178052e-03
1.884500000000000000e+05,3.852199198223440427e-03
1.885000000000000000e+05,5.769780844220861148e-03
1.885500000000000000e+05,5.021050113757843415e-03
1.886000000000000000e+05,3.483932876545684041e-03
1.886500000000000000e+05,3.779161733774585863e-03
1.887000000000000000e+05,3.482520927800134263e-03
1.887500000000000000e+05,4.129929802019164688e-03
1.888000000000000000e+05,7.903770668157819937e-03
1.888500000000000000e+05,4.349594297014060078e-03
1.889000000000000000e+05,9.218800799393645981e-03
1.889500000000000000e+05,3.791909039754073289e-03
1.890000000000000000e+05,3.769478454867108540e-03
1.890500000000000000e+05,5.776515026538669995e-03
1.891000000000000000e+05,3.711376144786836338e-03
1.891500000000000000e+05,3.850926232240077171e-03
1.892000000000000000e+05,6.717199241644027791e-03
1.892500000000000000e+05,3.843285693806197060e-03
1.893000000000000000e+05,5.517353688341316252e-03
1.893500000000000000e+05,6.753127862540619919e-03
1.894000000000000000e+05,8.001587073839111150e-03
1.894500000000000000e+05,3.510566624135513358e-03
1.895000000000000000e+05,7.105950331527745127e-03
1.895500000000000000e+05,1.250728243970407327e-02
1.896000000000000000e+05,4.989283414478136447e-03
1.896500000000000000e+05,3.692458060112473617e-03
1.897000000000000000e+05,4.338295520427664330e-03
1.897500000000000000e+05,3.823061835301838542e-03
1.898000000000000000e+05,3.970908108054950827e-03
1.898500000000000000e+05,3.527434984757887079e-03
1.899000000000000000e+05,5.477612719731616946e-03
1.899500000000000000e+05,3.757799333812074805e-03
1.900000000000000000e+05,4.268756624504485737e-03
1.900500000000000000e+05,3.845179840696438898e-03
1.901000000000000000e+05,4.391616914339022994e-03
1.901500000000000000e+05,4.602661722470840176e-03
1.902000000000000000e+05,5.672533908473432335e-03
1.902500000000000000e+05,4.057572073470895775e-03
1.903000000000000000e+05,4.275318991113331336e-03
1.903500000000000000e+05,7.362204848139999001e-03
1.904000000000000000e+05,3.421820953282845787e-03
1.904500000000000000e+05,3.780578567456893257e-03
1.905000000000000000e+05,6.641330810664651703e-03
1.905500000000000000e+05,4.922972168131564512e-03
1.906000000000000000e+05,4.741816549138606375e-03
1.906500000000000000e+05,4.184100209301973815e-03
1.907000000000000000e+05,5.608685075995407422e-03
1.907500000000000000e+05,4.083832843331482686e-03
1.908000000000000000e+05,5.588095095015424736e-03
1.908500000000000000e+05,5.272876827759290057e-03
1.909000000000000000e+05,4.237096187495312770e-03
1.909500000000000000e+05,5.948402887294384871e-03
1.910000000000000000e+05,3.830093183127819458e-03
1.910500000000000000e+05,6.998980553425519086e-03
1.911000000000000000e+05,4.116071377579897696e-03
1.911500000000000000e+05,1.010373331653868084e-02
1.912000000000000000e+05,4.620876295554809249e-03
1.912500000000000000e+05,4.957353934530281565e-03
1.913000000000000000e+05,6.307234063536990877e-03
1.913500000000000000e+05,5.461077999642593474e-03
1.914000000000000000e+05,3.894579922187617945e-03
1.914500000000000000e+05,5.608605108288956809e-03
1.915000000000000000e+05,4.586009186657166552e-03
1.915500000000000000e+05,3.693923334466917702e-03
1.916000000000000000e+05,8.510964168502672955e-03
1.916500000000000000e+05,4.468426134723708920e-03
1.917000000000000000e+05,3.477374664831045774e-03
1.917500000000000000e+05,4.611519980602852946e-03
1.918000000000000000e+05,4.798077426261163070e-03
1.918500000000000000e+05,3.851791504480622883e-03
1.919000000000000000e+05,7.764357742161926042e-03
1.919500000000000000e+05,4.216359303505448457e-03
1.920000000000000000e+05,5.475095730037723117e-03
1.920500000000000000e+05,3.740728586902388689e-03
1.921000000000000000e+05,7.666388504829316913e-03
1.921500000000000000e+05,4.135578662909480778e-03
1.922000000000000000e+05,3.688947820963023403e-03
1.922500000000000000e+05,5.003789147684880624e-03
1.923000000000000000e+05,5.199548420558091841e-03
1.923500000000000000e+05,4.594322416168416211e-03
1.924000000000000000e+05,3.388372670622819601e-03
1.924500000000000000e+05,6.567238122850546124e-03
1.925000000000000000e+05,3.479113546321188199e-03
1.925500000000000000e+05,7.893996954843524039e-03
1.926000000000000000e+05,3.529887235340275261e-03
1.926500000000000000e+05,4.176202675685521809e-03
1.927000000000000000e+05,4.897005337146030125e-03
1.927500000000000000e+05,3.650195866256976483e-03
1.928000000000000000e+05,4.337299131799396239e-03
1.928500000000000000e+05,5.096474728355736110e-03
1.929000000000000000e+05,4.585182685843710963e-03
1.929500000000000000e+05,6.912474259305570988e-03
1.930000000000000000e+05,4.641814215097390603e-03
1.930500000000000000e+05,5.430894236454182102e-03
1.931000000000000000e+05,4.091563655222468614e-03
1.931500000000000000e+05,3.753322764622601688e-03
1.932000000000000000e+05,4.960625287436630677e-03
1.932500000000000000e+05,3.565880048660083346e-03
1.933000000000000000e+05,5.761733561491099061e-03
1.933500000000000000e+05,6.389622898671578309e-03
1.934000000000000000e+05,3.737971093505757045e-03
1.934500000000000000e+05,7.080528962436366709e-03
1.935000000000000000e+05,4.787931527794891604e-03
1.935500000000000000e+05,4.894686505819079853e-03
1.936000000000000000e+05,5.893921185774178041e-03
1.936500000000000000e+05,5.730512342534645719e-03
1.937000000000000000e+05,4.973727696599852290e-03
1.937500000000000000e+05,4.077413186760653167e-03
1.938000000000000000e+05,3.648119023510837822e-03
1.938500000000000000e+05,5.538022642775107529e-03
1.939000000000000000e+05,8.007129173391323851e-03
1.939500000000000000e+05,4.362263953027844046e-03
1.940000000000000000e+05,4.012323535188368380e-03
1.940500000000000000e+05,3.846576350345952324e-03
1.941000000000000000e+05,4.989459178089693941e-03
1.941500000000000000e+05,5.035622951185402159e-03
1.942000000000000000e+05,1.114451539225057297e-02
1.942500000000000000e+05,3.541907223285222298e-03
1.943000000000000000e+05,4.280312989567338321e-03
1.943500000000000000e+05,7.273350532548143212e-03
1.944000000000000000e+05,5.866704961828614513e-03
1.944500000000000000e+05,9.142495553140998765e-03
1.945000000000000000e+05,4.032591645429670947e-03
1.945500000000000000e+05,5.668094453824397590e-03
1.946000000000000000e+05,4.442087696253425519e-03
1.946500000000000000e+05,4.678082471168738647e-03
1.947000000000000000e+05,3.419461662855529955e-03
1.947500000000000000e+05,5.549498324001633613e-03
1.948000000000000000e+05,3.937037375394031834e-03
1.948500000000000000e+05,4.638707749943864547e-03
1.949000000000000000e+05,4.735833429933556694e-03
1.949500000000000000e+05,3.883929149599334163e-03
1.950000000000000000e+05,5.767412082012541262e-03
1.950500000000000000e+05,6.654022465609444985e-03
1.951000000000000000e+05,3.664622288327752057e-03
1.951500000000000000e+05,5.856059089625537291e-03
1.952000000000000000e+05,4.838486399794061921e-03
1.952500000000000000e+05,3.537348947817659049e-03
1.953000000000000000e+05,8.820945937973940013e-03
1.953500000000000000e+05,7.396345209078909917e-03
1.954000000000000000e+05,6.318383433950473110e-03
1.954500000000000000e+05,3.464729258788596181e-03
1.955000000000000000e+05,8.132999613164097752e-03
1.955500000000000000e+05,4.221898231796940119e-03
1.956000000000000000e+05,4.765793843194472516e-03
1.956500000000000000e+05,5.420129840171394354e-03
1.957000000000000000e+05,6.994418372063797816e-03
1.957500000000000000e+05,5.312290709476609300e-03
1.958000000000000000e+05,3.676865993064465810e-03
1.958500000000000000e+05,6.953337755746374742e-03
1.959000000000000000e+05,4.548158967666984798e-03
1.959500000000000000e+05,5.763653405899083100e-03
1.960000000000000000e+05,4.040027260795189118e-03
1.960500000000000000e+05,1.025764030939542264e-02
1.961000000000000000e+05,4.029112227497896881e-03
1.961500000000000000e+05,4.337545762180265892e-03
1.962000000000000000e+05,3.941312308445028834e-03
1.962500000000000000e+05,3.620082493924532945e-03
1.963000000000000000e+05,5.414417595128590867e-03
1.963500000000000000e+05,5.048244822074616188e-03
1.964000000000000000e+05,3.778080539159571222e-03
1.964500000000000000e+05,6.509778135364747108e-03
1.965000000000000000e+05,4.134373920623869887e-03
1.965500000000000000e+05,3.764805379988773928e-03
1.966000000000000000e+05,3.776252440738733177e-03
1.966500000000000000e+05,1.144599331983229933e-02
1.967000000000000000e+05,4.108145347886406860e-03
1.967500000000000000e+05,4.062850235850045018e-03
1.968000000000000000e+05,5.742752400988340895e-03
1.968500000000000000e+05,4.435530256085273675e-03
1.969000000000000000e+05,4.138628561780668090e-03
1.969500000000000000e+05,5.428350343615231943e-03
1.970000000000000000e+05,4.692732488615856783e-03
1.970500000000000000e+05,9.172035127994439957e-03
1.971000000000000000e+05,3.525819162106490906e-03
1.971500000000000000e+05,4.650235195134889109e-03
1.972000000000000000e+05,3.949890382489951342e-03
1.972500000000000000e+05,7.422076200816973834e-03
1.973000000000000000e+05,3.540128364410793232e-03
1.973500000000000000e+05,8.065752560422937908e-03
1.974000000000000000e+05,4.647226570704251179e-03
1.974500000000000000e+05,5.578728842918500436e-03
1.975000000000000000e+05,7.252377123299811289e-03
1.975500000000000000e+05,4.245551256319355683e-03
1.976000000000000000e+05,6.188163926922202185e-03
1.976500000000000000e+05,3.450767105026000033e-03
1.977000000000000000e+05,6.453113735686703302e-03
1.977500000000000000e+05,3.481610946163997411e-03
1.978000000000000000e+05,8.326168184847599144e-03
1.978500000000000000e+05,3.948452872258477984e-03
1.979000000000000000e+05,5.367228647131061341e-03
1.979500000000000000e+05,8.296197815932847275e-03
1.980000000000000000e+05,4.604515358337602643e-03
1.980500000000000000e+05,3.580020915674199822e-03
1.981000000000000000e+05,3.918368567065171060e-03
1.981500000000000000e+05,5.136644801905155232e-03
1.982000000000000000e+05,4.011449554078839498e-03
1.982500000000000000e+05,5.083884946212321489e-03
1.983000000000000000e+05,4.458355035055112242e-03
1.983500000000000000e+05,4.116050071508868709e-03
1.984000000000000000e+05,8.332930081607884190e-03
1.984500000000000000e+05,3.829850149815234531e-03
1.985000000000000000e+05,5.779898041786614427e-03
1.985500000000000000e+05,5.632748968612132263e-03
1.986000000000000000e+05,5.204331176053758785e-03
1.986500000000000000e+05,3.849361830634311695e-03
1.987000000000000000e+05,3.820855471954395875e-03
1.987500000000000000e+05,3.776614381667767889e-03
1.988000000000000000e+05,5.798294518756789973e-03
1.988500000000000000e+05,5.262168375287985811e-03
1.989000000000000000e+05,5.623603754960578884e-03
1.989500000000000000e+05,6.927397922215205311e-03
1.990000000000000000e+05,3.795504505070941559e-03
1.990500000000000000e+05,5.489188788253252481e-03
1.991000000000000000e+05,7.541160929860061223e-03
1.991500000000000000e+05,6.759791269033656701e-03
1.992000000000000000e+05,4.905522022045886651e-03
1.992500000000000000e+05,3.613772748090072432e-03
1.993000000000000000e+05,5.115425229874314729e-03
1.993500000000000000e+05,4.467463087798953514e-03
1.994000000000000000e+05,4.066847177167123156e-03
1.994500000000000000e+05,4.236223687931033217e-03
1.995000000000000000e+05,3.604907543984350263e-03
1.995500000000000000e+05,4.544075841011859830e-03
1.996000000000000000e+05,5.565500612624875443e-03
1.996500000000000000e+05,3.788106413054224356e-03
1.997000000000000000e+05,1.124940437603282224e-02
1.997500000000000000e+05,4.667811268839412546e-03
1.998000000000000000e+05,4.008015062225673587e-03
1.998500000000000000e+05,5.302808978275540437e-03
1.999000000000000000e+05,3.761460337798133106e-03
1.999500000000000000e+05,4.115676315664034378e-03
2.000000000000000000e+05,5.185627436658012644e-03
2.000500000000000000e+05,4.693755790309352659e-03
2.001000000000000000e+05,4.286206734382781887e-03
2.001500000000000000e+05,3.825040026252158904e-03
2.002000000000000000e+05,5.003820038518471368e-03
2.002500000000000000e+05,4.529517777100997532e-03
2.003000000000000000e+05,7.186714432589576436e-03
2.003500000000000000e+05,3.835780280871169210e-03
2.004000000000000000e+05,4.000691882668495382e-03
2.004500000000000000e+05,4.977177517290490988e-03
2.005000000000000000e+05,6.129368249192488315e-03
2.005500000000000000e+05,3.748774502651016152e-03
2.006000000000000000e+05,4.411208660105219413e-03
2.006500000000000000e+05,1.175975437987654935e-02
2.007000000000000000e+05,3.706794092850546497e-03
2.007500000000000000e+05,6.055479946717816885e-03
2.008000000000000000e+05,3.771228427437000458e-03
2.008500000000000000e+05,5.331053397160718903e-03
2.009000000000000000e+05,5.240787973450642366e-03
2.009500000000000000e+05,4.605473829439520224e-03
2.010000000000000000e+05,4.835782663231755381e-03
2.010500000000000000e+05,4.600223845587008038e-03
2.011000000000000000e+05,8.410317059477812052e-03
2.011500000000000000e+05,3.721680372225163232e-03
2.012000000000000000e+05,3.753732417166581736e-03
2.012500000000000000e+05,5.648238698001270368e-03
2.013000000000000000e+05,3.434812437668412124e-03
2.013500000000000000e+05,5.144312158808272799e-03
2.014000000000000000e+05,8.024178045944253476e-03
2.014500000000000000e+05,3.934031071648550100e-03
2.015000000000000000e+05,3.713553832285731732e-03
2.015500000000000000e+05,4.154432702965834417e-03
2.016000000000000000e+05,3.654813151639534075e-03
2.016500000000000000e+05,5.999169364538915056e-03
2.017000000000000000e+05,5.032204581744950146e-03
2.017500000000000000e+05,4.611187469401128308e-03
2.018000000000000000e+05,8.618236725867313777e-03
2.018500000000000000e+05,3.722067147471580430e-03
2.019000000000000000e+05,7.086001512017339743e-03
2.019500000000000000e+05,4.989346563210371975e-03
2.020000000000000000e+05,4.366348786074576889e-03
2.020500000000000000e+05,3.502751462237772926e-03
2.021000000000000000e+05,8.335977696304524079e-03
2.021500000000000000e+05,4.006967424636236931e-03
2.022000000000000000e+05,3.373469433026235562e-03
2.022500000000000000e+05,4.779221981446032247e-03
2.023000000000000000e+05,5.928940798805834578e-03
2.023500000000000000e+05,4.749832150782627542e-03
2.024000000000000000e+05,5.480742753859951279e-03
2.024500000000000000e+05,3.673877515856004052e-03
2.025000000000000000e+05,5.668398767976658668e-03
2.025500000000000000e+05,3.342292116735774438e-03
2.026000000000000000e+05,5.217954973907622425e-03
2.026500000000000000e+05,3.465257228907819582e-03
2.027000000000000000e+05,5.114234482523864235e-03
2.027500000000000000e+05,5.720495263085076214e-03
2.028000000000000000e+05,3.543151847241730792e-03
2.028500000000000000e+05,1.704427505590471945e-02
2.029000000000000000e+05,3.595127173807926863e-03
2.029500000000000000e+05,3.562130630641381721e-03
2.030000000000000000e+05,3.433766625016631754e-03
2.030500000000000000e+05,3.513678166781066935e-03
2.031000000000000000e+05,3.413927521081167992e-03
2.031500000000000000e+05,6.076036825209983616e-03
2.032000000000000000e+05,4.436983482456214982e-03
2.032500000000000000e+05,3.566389326791619910e-03
2.033000000000000000e+05,3.512430984520344135e-03
2.033500000000000000e+05,4.531496271469092306e-03
2.034000000000000000e+05,8.775934902789109954e-03
2.034500000000000000e+05,3.956942518105663158e-03
2.035000000000000000e+05,4.869696664106962745e-03
2.035500000000000000e+05,1.023373083279430391e-02
2.036000000000000000e+05,1.219816554690791865e-02
2.036500000000000000e+05,3.731910597498550811e-03
2.037000000000000000e+05,3.625334231127470483e-03
2.037500000000000000e+05,4.475725763806775483e-03
2.038000000000000000e+05,4.376733841666802065e-03
2.038500000000000000e+05,5.389888884467369801e-03
2.039000000000000000e+05,5.708565838758487658e-03
2.039500000000000000e+05,4.679306024163504794e-03
2.040000000000000000e+05,3.651695194856354517e-03
2.040500000000000000e+05,4.506181362486068667e-03
2.041000000000000000e+05,3.897834846548924037e-03
2.041500000000000000e+05,6.008360373941138387e-03
2.042000000000000000e+05,4.547201971054942900e-03
2.042500000000000000e+05,7.663495054839711100e-03
2.043000000000000000e+05,9.381815973831373126e-03
2.043500000000000000e+05,4.491692487522549494e-03
2.044000000000000000e+05,3.894096303844337813e-03
2.044500000000000000e+05,4.388744439269477542e-03
2.045000000000000000e+05,3.684992885627332102e-03
2.045500000000000000e+05,3.715064395433655131e-03
2.046000000000000000e+05,7.113801836292849533e-03
2.046500000000000000e+05,3.756081022677911722e-03
2.047000000000000000e+05,7.002811412837866602e-03
2.047500000000000000e+05,3.510582739233367600e-03
2.048000000000000000e+05,3.654239618893389326e-03
2.048500000000000000e+05,3.487770887626080122e-03
2.049000000000000000e+05,3.813797847032681255e-03
2.049500000000000000e+05,8.077430598239117993e-03
2.050000000000000000e+05,4.020418458239066913e-03
2.050500000000000000e+05,4.536468323921534658e-03
2.051000000000000000e+05,7.448795070274169539e-03
2.051500000000000000e+05,3.987644874498292615e-03
2.052000000000000000e+05,1.164834240354765439e-02
2.052500000000000000e+05,3.906389147297050120e-03
2.053000000000000000e+05,6.096236125064438509e-03
2.053500000000000000e+05,5.100704161734025653e-03
2.054000000000000000e+05,8.017370862136071960e-03
2.054500000000000000e+05,3.699326536219604052e-03
2.055000000000000000e+05,4.484733354520513936e-03
2.055500000000000000e+05,6.235249710056264653e-03
2.056000000000000000e+05,6.207731595435693993e-03
2.056500000000000000e+05,4.071494388466197732e-03
2.057000000000000000e+05,4.447227371820470891e-03
2.057500000000000000e+05,6.344720707189499542e-03
2.058000000000000000e+05,4.257461636261236117e-03
2.058500000000000000e+05,5.132784583663143468e-03
2.059000000000000000e+05,5.601681362957161570e-03
2.059500000000000000e+05,3.974505502669664278e-03
2.060000000000000000e+05,4.467796415846065489e-03
2.060500000000000000e+05,4.147368282233527582e-03
2.061000000000000000e+05,3.824191333264161715e-03
2.061500000000000000e+05,5.499093399908089319e-03
2.062000000000000000e+05,8.201122171520877288e-03
2.062500000000000000e+05,4.327499650738908347e-03
2.063000000000000000e+05,3.631303028854044376e-03
2.063500000000000000e+05,3.981918076400327126e-03
2.064000000000000000e+05,3.760267483915843891e-03
2.064500000000000000e+05,6.898415285536281007e-03
2.065000000000000000e+05,3.753432528614484339e-03
2.065500000000000000e+05,4.461307333866012387e-03
2.066000000000000000e+05,6.276109530041856961e-03
2.066500000000000000e+05,4.188998623786156610e-03
2.067000000000000000e+05,6.713489966498370487e-03
2.067500000000000000e+05,6.470786616369191870e-03
2.068000000000000000e+05,5.107937782350216623e-03
2.068500000000000000e+05,6.504394226696949555e-03
2.069000000000000000e+05,3.568568856109547664e-03
2.069500000000000000e+05,4.095394378058759242e-03
2.070000000000000000e+05,4.316456516040335228e-03
2.070500000000000000e+05,3.759573004997811187e-03
2.071000000000000000e+05,9.518507655132197459e-03
2.071500000000000000e+05,3.463477001604025902e-03
2.072000000000000000e+05,3.807911278259439123e-03
2.072500000000000000e+05,4.255751212405567419e-03
2.073000000000000000e+05,6.635020100977505157e-03
2.073500000000000000e+05,4.278857736242576947e-03
2.074000000000000000e+05,3.929120638208432638e-03
2.074500000000000000e+05,4.711652294647745640e-03
2.075000000000000000e+05,3.804144405765189432e-03
2.075500000000000000e+05,6.638522943356112843e-03
2.076000000000000000e+05,4.093434594191228300e-03
2.076500000000000000e+05,4.653242434145054250e-03
2.077000000000000000e+05,4.110824359189542594e-03
2.077500000000000000e+05,3.824699618721777352e-03
2.078000000000000000e+05,6.273152519810178129e-03
2.078500000000000000e+05,4.957607969861576626e-03
2.079000000000000000e+05,3.871569532190948047e-03
2.079500000000000000e+05,5.876090976243660176e-03
2.080000000000000000e+05,3.981729771500319183e-03
2.080500000000000000e+05,3.538831855874541906e-03
2.081000000000000000e+05,3.827953614232795093e-03
2.081500000000000000e+05,1.035035796632330536e-02
2.082000000000000000e+05,3.456726945306224600e-03
2.082500000000000000e+05,3.450757930944262693e-03
2.083000000000000000e+05,4.773692141246766406e-03
2.083500000000000000e+05,4.390314555284637911e-03
2.084000000000000000e+05,4.150065760619312850e-03
2.084500000000000000e+05,9.595320525943251688e-03
2.085000000000000000e+05,4.160765520810505262e-03
2.085500000000000000e+05,4.071534189655998288e-03
2.086000000000000000e+05,4.867716289247521998e-03
2.086500000000000000e+05,4.192323607109040527e-03
2.087000000000000000e+05,6.793353842218273660e-03
2.087500000000000000e+05,3.634633405933586619e-03
2.088000000000000000e+05,4.866122352336268303e-03
2.088500000000000000e+05,4.147098746347679943e-03
2.089000000000000000e+05,3.505503738675918701e-03
2.089500000000000000e+05,3.622730415784454396e-03
2.090000000000000000e+05,7.122700916276948450e-03
2.090500000000000000e+05,4.248766295871891398e-03
2.091000000000000000e+05,6.236679491571378402e-03
2.091500000000000000e+05,4.513346107992994433e-03
2.092000000000000000e+05,4.716613875090275992e-03
2.092500000000000000e+05,5.249245348445282650e-03
2.093000000000000000e+05,4.291773535752697009e-03
2.093500000000000000e+05,4.904195416370395709e-03
2.094000000000000000e+05,6.758720944517032474e-03
2.094500000000000000e+05,5.230788061697986234e-03
2.095000000000000000e+05,4.078396019824703268e-03
2.095500000000000000e+05,3.904279318773809949e-03
2.096000000000000000e+05,1.331850594353169853e-02
2.096500000000000000e+05,4.976069522989342436e-03
2.097000000000000000e+05,3.564122716664832376e-03
2.097500000000000000e+05,5.520104028794163738e-03
2.098000000000000000e+05,6.846832773199616924e-03
2.098500000000000000e+05,7.823705972928906086e-03
2.099000000000000000e+05,6.434207949277930515e-03
2.099500000000000000e+05,4.171703169898117840e-03
2.100000000000000000e+05,6.267690836281234606e-03
2.100500000000000000e+05,4.203166831991182045e-03
2.101000000000000000e+05,4.526420759389388794e-03
2.101500000000000000e+05,4.070698874695849803e-03
2.102000000000000000e+05,5.222405744845145907e-03
2.102500000000000000e+05,6.313470458602583706e-03
2.103000000000000000e+05,3.437115937312143401e-03
2.103500000000000000e+05,3.969681765787867224e-03
2.104000000000000000e+05,5.863054902706322374e-03
2.104500000000000000e+05,5.481409315520551113e-03
2.105000000000000000e+05,4.607817911332669214e-03
2.105500000000000000e+05,5.172517042316723650e-03
2.106000000000000000e+05,3.629638590613978866e-03
2.106500000000000000e+05,4.740265179391934050e-03
2.107000000000000000e+05,5.827760605985711669e-03
2.107500000000000000e+05,3.656767776938753354e-03
2.108000000000000000e+05,4.437003316951213666e-03
2.108500000000000000e+05,3.912175441533161102e-03
2.109000000000000000e+05,3.843282579871216964e-03
2.109500000000000000e+05,3.801449641423534226e-03
2.110000000000000000e+05,8.688138354771520952e-03
2.110500000000000000e+05,4.142670557904165780e-03
2.111000000000000000e+05,4.530169541801500922e-03
2.111500000000000000e+05,1.058334138356986469e-02
2.112000000000000000e+05,4.277423019984961418e-03
2.112500000000000000e+05,5.651158603892223430e-03
2.113000000000000000e+05,5.860289016772383258e-03
2.113500000000000000e+05,3.830862673103317424e-03
2.114000000000000000e+05,3.807902929573033293e-03
2.114500000000000000e+05,4.522952897599360512e-03
2.115000000000000000e+05,4.144409459543614040e-03
2.115500000000000000e+05,7.832883243670363954e-03
2.116000000000000000e+05,4.612348354467203475e-03
2.116500000000000000e+05,4.372144242899510952e-03
2.117000000000000000e+05,3.943421421052029953e-03
2.117500000000000000e+05,6.996962030370357938e-03
2.118000000000000000e+05,1.323110234440274917e-02
2.118500000000000000e+05,3.592727120478780584e-03
2.119000000000000000e+05,4.136657781561306306e-03
2.119500000000000000e+05,5.105207706515795148e-03
2.120000000000000000e+05,5.297731688785330822e-03
2.120500000000000000e+05,3.665436965597495406e-03
2.121000000000000000e+05,3.776486493430981310e-03
2.121500000000000000e+05,7.541582103539399944e-03
2.122000000000000000e+05,5.446305310116407623e-03
2.122500000000000000e+05,4.454313512963484732e-03
2.123000000000000000e+05,4.027897270959806576e-03
2.123500000000000000e+05,4.297642842721625077e-03
2.124000000000000000e+05,1.018589840458367785e-02
2.124500000000000000e+05,8.695521665498312167e-03
2.125000000000000000e+05,4.518773351919402707e-03
2.125500000000000000e+05,3.995224710981099860e-03
2.126000000000000000e+05,4.292127415145115081e-03
2.126500000000000000e+05,4.039000906678500563e-03
2.127000000000000000e+05,3.769908383040981078e-03
2.127500000000000000e+05,8.015131487729918944e-03
2.128000000000000000e+05,5.031801259296089616e-03
2.128500000000000000e+05,7.419859182105129590e-03
2.129000000000000000e+05,4.158606663761325005e-03
2.129500000000000000e+05,4.143165935690105994e-03
2.130000000000000000e+05,8.241297410119237041e-03
2.130500000000000000e+05,4.033035058310007782e-03
2.131000000000000000e+05,3.754762354993010278e-03
2.131500000000000000e+05,4.836183634109200886e-03
2.132000000000000000e+05,3.861725959204553773e-03
2.132500000000000000e+05,8.041890939963885696e-03
2.133000000000000000e+05,3.654740672651862667e-03
2.133500000000000000e+05,5.440345529187253122e-03
2.134000000000000000e+05,3.702308715683073209e-03
2.134500000000000000e+05,6.614444050557840606e-03
2.135000000000000000e+05,8.462942917674673438e-03
2.135500000000000000e+05,3.937892048297882315e-03
2.136000000000000000e+05,3.794963699361868920e-03
2.136500000000000000e+05,5.672713867291379573e-03
2.137000000000000000e+05,3.608587010836855190e-03
2.137500000000000000e+05,7.376142242566629571e-03
2.138000000000000000e+05,3.991707482063311732e-03
2.138500000000000000e+05,3.525184077538429887e-03
2.139000000000000000e+05,4.736054271753367163e-03
2.139500000000000000e+05,4.748737651192391079e-03
2.140000000000000000e+05,3.948280944817050310e-03
2.140500000000000000e+05,7.109251576416407252e-03
2.141000000000000000e+05,4.444553339730205298e-03
2.141500000000000000e+05,3.832926238970694316e-03
2.142000000000000000e+05,3.796634637965722037e-03
2.142500000000000000e+05,3.546000659384790366e-03
2.143000000000000000e+05,5.609081759555857583e-03
2.143500000000000000e+05,3.630012128385141229e-03
2.144000000000000000e+05,9.953020320368098292e-03
2.144500000000000000e+05,3.518819197729998027e-03
2.145000000000000000e+05,6.205422184844174190e-03
2.145500000000000000e+05,5.959939215054388395e-03
2.146000000000000000e+05,4.682529821650968128e-03
2.146500000000000000e+05,3.746433054580887521e-03
2.147000000000000000e+05,3.668130022351744068e-03
2.147500000000000000e+05,8.673538460591389415e-03
2.148000000000000000e+05,3.921382620535113911e-03
2.148500000000000000e+05,4.200109522160715321e-03
2.149000000000000000e+05,5.964328047708247586e-03
2.149500000000000000e+05,5.318437386777567950e-03
2.150000000000000000e+05,7.244904852498643653e-03
2.150500000000000000e+05,4.681024735124004847e-03
2.151000000000000000e+05,4.403887337435304951e-03
2.151500000000000000e+05,4.311362619147138947e-03
2.152000000000000000e+05,6.511866941568552995e-03
2.152500000000000000e+05,4.124970306148856639e-03
2.153000000000000000e+05,5.851563500694031972e-03
2.153500000000000000e+05,4.372551825123446693e-03
2.154000000000000000e+05,5.528729851016646497e-03
2.154500000000000000e+05,8.985193217419128534e-03
2.155000000000000000e+05,1.366793288007918383e-02
2.155500000000000000e+05,5.751410090705203100e-03
2.156000000000000000e+05,4.421374846521364775e-03
2.156500000000000000e+05,5.056454648017631899e-03
2.157000000000000000e+05,4.673743407388021055e-03
2.157500000000000000e+05,4.918443247833506095e-03
2.158000000000000000e+05,4.807479963417775164e-03
2.158500000000000000e+05,7.925889202518967072e-03
2.159000000000000000e+05,4.377708490226327534e-03
2.159500000000000000e+05,5.282918801579809635e-03
2.160000000000000000e+05,4.498466322011693795e-03
2.160500000000000000e+05,4.136655560450278567e-03
2.161000000000000000e+05,6.739449642314425393e-03
2.161500000000000000e+05,1.230894984420760445e-02
2.162000000000000000e+05,8.843724048054972184e-03
2.162500000000000000e+05,4.564641734191222065e-03
2.163000000000000000e+05,5.854118584766580813e-03
2.163500000000000000e+05,4.819821881810871893e-03
2.164000000000000000e+05,5.015216110600727653e-03
2.164500000000000000e+05,7.022276448379442121e-03
2.165000000000000000e+05,5.439009729675384208e-03
2.165500000000000000e+05,7.741519600096466967e-03
2.166000000000000000e+05,3.960551641614219742e-03
2.166500000000000000e+05,4.262421962283269306e-03
2.167000000000000000e+05,4.429332885495775030e-03
2.167500000000000000e+05,7.535047775665004895e-03
2.168000000000000000e+05,4.191391185741148197e-03
2.168500000000000000e+05,4.066483289201346107e-03
2.169000000000000000e+05,5.819319701437854729e-03
2.169500000000000000e+05,4.710058893447455382e-03
2.170000000000000000e+05,8.922138148469004049e-03
2.170500000000000000e+05,4.609214501525937466e-03
2.171000000000000000e+05,4.751570341900298970e-03
2.171500000000000000e+05,4.225821444040813932e-03
2.172000000000000000e+05,3.888363610997463277e-03
2.172500000000000000e+05,6.996019195375094597e-03
2.173000000000000000e+05,3.738563581742253197e-03
2.173500000000000000e+05,4.730723167790655548e-03
2.174000000000000000e+05,4.598145958983431390e-03
2.174500000000000000e+05,4.029695383175629919e-03
2.175000000000000000e+05,4.153325318075711849e-03
2.175500000000000000e+05,4.665930356944213327e-03
2.176000000000000000e+05,4.470639625642735746e-03
2.176500000000000000e+05,3.691431817707009535e-03
2.177000000000000000e+05,5.766263638217279143e-03
2.177500000000000000e+05,7.473294132194101269e-03
2.178000000000000000e+05,6.554986165643207109e-03
2.178500000000000000e+05,4.272389602082711513e-03
2.179000000000000000e+05,9.742607018027749782e-03
2.179500000000000000e+05,3.948983955094530901e-03
2.180000000000000000e+05,4.088347044383672073e-03
2.180500000000000000e+05,8.184219943846873443e-03
2.181000000000000000e+05,3.632920000873147027e-03
2.181500000000000000e+05,3.962962186545128732e-03
2.182000000000000000e+05,3.935788908558821887e-03
2.182500000000000000e+05,5.947551614193795355e-03
2.183000000000000000e+05,3.709406035929086257e-03
2.183500000000000000e+05,5.463552911059822194e-03
2.184000000000000000e+05,4.935897950209217587e-03
2.184500000000000000e+05,6.376679246578344229e-03
2.185000000000000000e+05,4.723899021231946042e-03
2.185500000000000000e+05,5.033298160019469315e-03
2.186000000000000000e+05,4.232274877637664211e-03
2.186500000000000000e+05,5.889560203378450647e-03
2.187000000000000000e+05,3.915228331200354232e-03
2.187500000000000000e+05,3.885965741828444064e-03
2.188000000000000000e+05,9.370754741045143887e-03
2.188500000000000000e+05,3.555921699439449583e-03
2.189000000000000000e+05,3.846980379314978576e-03
2.189500000000000000e+05,9.298937068590109462e-03
2.190000000000000000e+05,9.153614965747803797e-03
2.190500000000000000e+05,4.394527791769647744e-03
2.191000000000000000e+05,8.039971926427349688e-03
2.191500000000000000e+05,4.077097534116104656e-03
2.192000000000000000e+05,4.269403457086292167e-03
2.192500000000000000e+05,5.616016196078752777e-03
2.193000000000000000e+05,3.537733082912622451e-03
2.193500000000000000e+05,4.166469984266429546e-03
2.194000000000000000e+05,4.156809000248077625e-03
2.194500000000000000e+05,3.861288062624650737e-03
2.195000000000000000e+05,4.686743891171212505e-03
2.195500000000000000e+05,4.566372281577004734e-03
2.196000000000000000e+05,5.671718695746577610e-03
2.196500000000000000e+05,4.003549606737578058e-03
2.197000000000000000e+05,7.297854476968898725e-03
2.197500000000000000e+05,4.124995748394953005e-03
2.198000000000000000e+05,5.896651181635191412e-03
2.198500000000000000e+05,6.243637230407210470e-03
2.199000000000000000e+05,5.047952625351652921e-03
2.199500000000000000e+05,1.259277616771409085e-02
2.200000000000000000e+05,4.553165331068622680e-03
2.200500000000000000e+05,5.058685043699218988e-03
2.201000000000000000e+05,5.463984661973851457e-03
2.201500000000000000e+05,4.220479239530780698e-03
2.202000000000000000e+05,6.775959255415062166e-03
2.202500000000000000e+05,7.162550053660718397e-03
2.203000000000000000e+05,4.161220674444501312e-03
2.203500000000000000e+05,4.565064294213399924e-03
2.204000000000000000e+05,5.078668311476685314e-03
2.204500000000000000e+05,6.062455917307964411e-03
2.205000000000000000e+05,3.649901883660605726e-03
2.205500000000000000e+05,4.091730858853571615e-03
2.206000000000000000e+05,6.651235989166989770e-03
2.206500000000000000e+05,3.619456398080385124e-03
2.207000000000000000e+05,1.050193594597859624e-02
2.207500000000000000e+05,4.513859025104804794e-03
2.208000000000000000e+05,4.313164238960808146e-03
2.208500000000000000e+05,1.269739703569485595e-02
2.209000000000000000e+05,3.427027461895463308e-03
2.209500000000000000e+05,5.069808752983801479e-03
2.210000000000000000e+05,3.621431742258581898e-03
2.210500000000000000e+05,3.914020520669466568e-03
2.211000000000000000e+05,9.005239663348351895e-03
2.211500000000000000e+05,1.037482630650637602e-02
2.212000000000000000e+05,3.975718092614131255e-03
2.212500000000000000e+05,3.959109800937825330e-03
2.213000000000000000e+05,6.954397601833741012e-03
2.213500000000000000e+05,4.472323901812011622e-03
2.214000000000000000e+05,4.650622181132014858e-03
2.214500000000000000e+05,4.889297687555343302e-03
2.215000000000000000e+05,4.627839879024921339e-03
2.215500000000000000e+05,1.082219172831398214e-02
2.216000000000000000e+05,4.059410918812609605e-03
2.216500000000000000e+05,4.855123170282920828e-03
2.217000000000000000e+05,5.667909551381316961e-03
2.217500000000000000e+05,3.866998763669569818e-03
2.218000000000000000e+05,8.737192048092619692e-03
2.218500000000000000e+05,4.376515358042609542e-03
2.219000000000000000e+05,6.934118761365790258e-03
2.219500000000000000e+05,4.586051409259416130e-03
2.220000000000000000e+05,7.809551318125607967e-03
2.220500000000000000e+05,4.269005198659516116e-03
2.221000000000000000e+05,5.616964097913556934e-03
2.221500000000000000e+05,7.118714032013493363e-03
2.222000000000000000e+05,3.780834641659673156e-03
2.222500000000000000e+05,3.899884918503104900e-03
2.223000000000000000e+05,5.581065451685528027e-03
2.223500000000000000e+05,8.155791128080838379e-03
2.224000000000000000e+05,4.485118484988018239e-03
2.224500000000000000e+05,4.143899728620036201e-03
2.225000000000000000e+05,3.795740745871915584e-03
2.225500000000000000e+05,6.959772319394555429e-03
2.226000000000000000e+05,3.990278335381240021e-03
2.226500000000000000e+05,4.521736249860100650e-03
2.227000000000000000e+05,5.457696207557095371e-03
2.227500000000000000e+05,6.343979159940931617e-03
2.228000000000000000e+05,5.328939382431930293e-03
2.228500000000000000e+05,4.750870229452554966e-03
2.229000000000000000e+05,4.413868279902255498e-03
2.229500000000000000e+05,3.944819545164058444e-03
2.230000000000000000e+05,3.908945667321034843e-03
2.230500000000000000e+05,4.675464267287876563e-03
2.231000000000000000e+05,3.964976297920861856e-03
2.231500000000000000e+05,5.387920364316972459e-03
2.232000000000000000e+05,3.849427581229891357e-03
2.232500000000000000e+05,3.939998699277506670e-03
2.233000000000000000e+05,4.714723594354707469e-03
2.233500000000000000e+05,3.741073343740769497e-03
2.234000000000000000e+05,5.981270366812462685e-03
2.234500000000000000e+05,4.112962511156878498e-03
2.235000000000000000e+05,5.206105965525045266e-03
2.235500000000000000e+05,4.196999774154739314e-03
2.236000000000000000e+05,7.365548764847192932e-03
2.236500000000000000e+05,7.251649174588096353e-03
2.237000000000000000e+05,4.504928106287737349e-03
2.237500000000000000e+05,4.494482183786236394e-03
2.238000000000000000e+05,7.845451850582900802e-03
2.238500000000000000e+05,3.501040245529692899e-03
2.239000000000000000e+05,3.640252376646640597e-03
2.239500000000000000e+05,4.870091253265463292e-03
2.240000000000000000e+05,3.832226026253902906e-03
2.240500000000000000e+05,3.827284448112746370e-03
2.241000000000000000e+05,4.130693415281238602e-03
2.241500000000000000e+05,4.731770180171132080e-03
2.242000000000000000e+05,4.693745239581503109e-03
2.242500000000000000e+05,4.183966525682866061e-03
2.243000000000000000e+05,4.481995999176795024e-03
2.243500000000000000e+05,3.711810573532557667e-03
2.244000000000000000e+05,4.331555168709258323e-03
2.244500000000000000e+05,7.432597044674947757e-03
2.245000000000000000e+05,3.647293031493119547e-03
2.245500000000000000e+05,5.278790633761561678e-03
2.246000000000000000e+05,4.385920941663901985e-03
2.246500000000000000e+05,4.744745175669964551e-03
2.247000000000000000e+05,3.964014798893807957e-03
2.247500000000000000e+05,6.686346000704432302e-03
2.248000000000000000e+05,5.051821470214423564e-03
2.248500000000000000e+05,4.044655376668392088e-03
2.249000000000000000e+05,3.887373203339596853e-03
2.249500000000000000e+05,7.450885854665909198e-03
2.250000000000000000e+05,4.253179149207554459e-03
2.250500000000000000e+05,3.783751112877127912e-03
2.251000000000000000e+05,4.058261090706914709e-03
2.251500000000000000e+05,3.928342254836824851e-03
2.252000000000000000e+05,3.685145880506144906e-03
2.252500000000000000e+05,3.675899555839087698e-03
2.253000000000000000e+05,4.417886389337412345e-03
2.253500000000000000e+05,9.815572736609427806e-03
2.254000000000000000e+05,4.443086074870099440e-03
2.254500000000000000e+05,3.535572891571802778e-03
2.255000000000000000e+05,3.665992862314542116e-03
2.255500000000000000e+05,8.527715330008652297e-03
2.256000000000000000e+05,3.956857775320254435e-03
2.256500000000000000e+05,6.307005909025376750e-03
2.257000000000000000e+05,4.567119773835813697e-03
2.257500000000000000e+05,9.641387743611395944e-03
2.258000000000000000e+05,5.503988793031179376e-03
2.258500000000000000e+05,4.015779156156464198e-03
2.259000000000000000e+05,5.271687619101554471e-03
2.259500000000000000e+05,3.743343601783739264e-03
2.260000000000000000e+05,7.870133632472844573e-03
2.260500000000000000e+05,8.215684321479470656e-03
2.261000000000000000e+05,3.761398184940549418e-03
2.261500000000000000e+05,5.471072105562636324e-03
2.262000000000000000e+05,6.734588490394666400e-03
2.262500000000000000e+05,4.458471743216524223e-03
2.263000000000000000e+05,4.072923669541129998e-03
2.263500000000000000e+05,9.174550011964174509e-03
2.264000000000000000e+05,4.290495265171081346e-03
2.264500000000000000e+05,4.121802531964962463e-03
2.265000000000000000e+05,6.417242121298877278e-03
2.265500000000000000e+05,4.434480948002940230e-03
2.266000000000000000e+05,5.087445858581776323e-03
2.266500000000000000e+05,4.280388064088594229e-03
2.267000000000000000e+05,3.944350219657125935e-03
2.267500000000000000e+05,4.121023518510868490e-03
2.268000000000000000e+05,8.365588395079755560e-03
2.268500000000000000e+05,3.688917825602554528e-03
2.269000000000000000e+05,3.754301290206491035e-03
2.269500000000000000e+05,3.953560295588679462e-03
2.270000000000000000e+05,4.520188831163726023e-03
2.270500000000000000e+05,6.286469269904550357e-03
2.271000000000000000e+05,8.864752748155119502e-03
2.271500000000000000e+05,3.742570605903210168e-03
2.272000000000000000e+05,4.364765616177453296e-03
2.272500000000000000e+05,1.083518267755295174e-02
2.273000000000000000e+05,3.829407378442473923e-03
2.273500000000000000e+05,7.897701851958529792e-03
2.274000000000000000e+05,3.586732117255022560e-03
2.274500000000000000e+05,7.715514532973674448e-03
2.275000000000000000e+05,4.321937685729689699e-03
2.275500000000000000e+05,4.534116964170296048e-03
2.276000000000000000e+05,7.017517520498899215e-03
2.276500000000000000e+05,6.209647458655625195e-03
2.277000000000000000e+05,4.115431123873531348e-03
2.277500000000000000e+05,5.329952632191197609e-03
2.278000000000000000e+05,3.788774917286720501e-03
2.278500000000000000e+05,3.996362443668861029e-03
2.279000000000000000e+05,4.080622956937924629e-03
2.279500000000000000e+05,6.909455043751767944e-03
2.280000000000000000e+05,4.372080242744337195e-03
2.280500000000000000e+05,8.750352900652879837e-03
2.281000000000000000e+05,5.988285254003169501e-03
2.281500000000000000e+05,3.605037877319540104e-03
2.282000000000000000e+05,4.298629247603043095e-03
2.282500000000000000e+05,3.659145288624815386e-03
2.283000000000000000e+05,5.099168085772268037e-03
2.283500000000000000e+05,3.712038672976722496e-03
2.284000000000000000e+05,6.669143554950593931e-03
2.284500000000000000e+05,8.156053695183252891e-03
2.285000000000000000e+05,3.958236503884347834e-03
2.285500000000000000e+05,6.101984554707358573e-03
2.286000000000000000e+05,9.429344609692696597e-03
2.286500000000000000e+05,3.898060644143033684e-03
2.287000000000000000e+05,5.054088998963105796e-03
2.287500000000000000e+05,4.488851964659087285e-03
2.288000000000000000e+05,6.091508360458834474e-03
2.288500000000000000e+05,4.483193662572589576e-03
2.289000000000000000e+05,3.794931561725507340e-03
2.289500000000000000e+05,5.076963249227337861e-03
2.290000000000000000e+05,3.735357570875424971e-03
2.290500000000000000e+05,3.812600263036004192e-03
2.291000000000000000e+05,3.912322400935760482e-03
2.291500000000000000e+05,9.020480225477365069e-03
2.292000000000000000e+05,9.029886455177174587e-03
2.292500000000000000e+05,4.478434354438579935e-03
2.293000000000000000e+05,4.102676463862837443e-03
2.293500000000000000e+05,5.149070576853890559e-03
2.294000000000000000e+05,5.398735868122885202e-03
2.294500000000000000e+05,9.203520186763729238e-03
2.295000000000000000e+05,4.858563502945722166e-03
2.295500000000000000e+05,5.411963926753598879e-03
2.296000000000000000e+05,5.123757378838955483e-03
2.296500000000000000e+05,5.412610864314951198e-03
2.297000000000000000e+05,4.330695378579905996e-03
2.297500000000000000e+05,5.971497767353534970e-03
2.298000000000000000e+05,5.602493613733625609e-03
2.298500000000000000e+05,3.598043603536907938e-03
2.299000000000000000e+05,9.046151179797172481e-03
2.299500000000000000e+05,4.293152577747502349e-03
2.300000000000000000e+05,4.279408834977957606e-03
2.300500000000000000e+05,3.918405458480878067e-03
2.301000000000000000e+05,5.816718235828206157e-03
2.301500000000000000e+05,4.510758499669241008e-03
2.302000000000000000e+05,6.570682672647674971e-03
2.302500000000000000e+05,4.969848109887001208e-03
2.303000000000000000e+05,3.884495280680803214e-03
2.303500000000000000e+05,4.892414288215250588e-03
2.304000000000000000e+05,5.097537859118912371e-03
2.304500000000000000e+05,9.015999069043156844e-03
2.305000000000000000e+05,3.795563709851627627e-03
2.305500000000000000e+05,5.063789829300913495e-03
2.306000000000000000e+05,3.751406082003837846e-03
2.306500000000000000e+05,1.416802143592307828e-02
2.307000000000000000e+05,5.137876545786628120e-03
2.307500000000000000e+05,4.207678168970561787e-03
2.308000000000000000e+05,4.316117285196229870e-03
2.308500000000000000e+05,4.565412393175579363e-03
2.309000000000000000e+05,3.967062119983585065e-03
2.309500000000000000e+05,5.265384688716579116e-03
2.310000000000000000e+05,3.775717185724071587e-03
2.310500000000000000e+05,4.123219065636157983e-03
2.311000000000000000e+05,4.484823522881022963e-03
2.311500000000000000e+05,7.709539730304794565e-03
2.312000000000000000e+05,3.645383216351048925e-03
2.312500000000000000e+05,3.959589278954452757e-03
2.313000000000000000e+05,6.558194429376669465e-03
2.313500000000000000e+05,3.861401075819215906e-03
2.314000000000000000e+05,8.293857720353741900e-03
2.314500000000000000e+05,3.859520268759339401e-03
2.315000000000000000e+05,4.308121307657275349e-03
2.315500000000000000e+05,4.530589580658423050e-03
2.316000000000000000e+05,6.686488345121079264e-03
2.316500000000000000e+05,5.457823138197893768e-03
2.317000000000000000e+05,6.440890290655062848e-03
2.317500000000000000e+05,5.999998295087613509e-03
2.318000000000000000e+05,4.203341837893010378e-03
2.318500000000000000e+05,4.124840054475293477e-03
2.319000000000000000e+05,5.432132012684506329e-03
2.319500000000000000e+05,7.236845776363745424e-03
2.320000000000000000e+05,3.789049026000047230e-03
2.320500000000000000e+05,4.584257066501648374e-03
2.321000000000000000e+05,7.636684679226821842e-03
2.321500000000000000e+05,6.446230254171732114e-03
2.322000000000000000e+05,3.773379550452322494e-03
2.322500000000000000e+05,5.442763252244357981e-03
2.323000000000000000e+05,4.648678049308154620e-03
2.323500000000000000e+05,6.670280427463124578e-03
2.324000000000000000e+05,4.671648040728188650e-03
2.324500000000000000e+05,5.049936176099175701e-03
2.325000000000000000e+05,5.870449464277508606e-03
2.325500000000000000e+05,3.892924764926951938e-03
2.326000000000000000e+05,3.868073438612772922e-03
2.326500000000000000e+05,7.065028257202561439e-03
2.327000000000000000e+05,4.020922364702046031e-03
2.327500000000000000e+05,3.679387275687449107e-03
2.328000000000000000e+05,6.951220910025634851e-03
2.328500000000000000e+05,3.737483961120168039e-03
2.329000000000000000e+05,4.127272806899113036e-03
2.329500000000000000e+05,3.645135727014034346e-03
2.330000000000000000e+05,4.686213380917941991e-03
2.330500000000000000e+05,3.803437070182661556e-03
2.331000000000000000e+05,5.622448278215130130e-03
2.331500000000000000e+05,4.037885016198592553e-03
2.332000000000000000e+05,3.967183655406027187e-03
2.332500000000000000e+05,4.435273784354229996e-03
2.333000000000000000e+05,9.230591227704561599e-03
2.333500000000000000e+05,8.800730679923695135e-03
2.334000000000000000e+05,3.596178513177945239e-03
2.334500000000000000e+05,3.725414611277416081e-03
2.335000000000000000e+05,6.998981691390785374e-03
2.335500000000000000e+05,3.981267301920364717e-03
2.336000000000000000e+05,5.094649809460998803e-03
2.336500000000000000e+05,1.174552203472971866e-02
2.337000000000000000e+05,4.215253127113885792e-03
2.337500000000000000e+05,3.767504037125994198e-03
2.338000000000000000e+05,4.950791544036563588e-03
2.338500000000000000e+05,4.894699252138753204e-03
2.339000000000000000e+05,4.410769823434445777e-03
2.339500000000000000e+05,7.650664272523233743e-03
2.340000000000000000e+05,3.861414639095844033e-03
2.340500000000000000e+05,4.744052034326393628e-03
2.341000000000000000e+05,4.733047093485415364e-03
2.341500000000000000e+05,4.134735730108114217e-03
2.342000000000000000e+05,4.001841165681273293e-03
2.342500000000000000e+05,4.253355585847978099e-03
2.343000000000000000e+05,4.711656401558934372e-03
2.343500000000000000e+05,3.837162853055920472e-03
2.344000000000000000e+05,7.774829925320261848e-03
2.344500000000000000e+05,4.708269552807544701e-03
2.345000000000000000e+05,7.027314999719233395e-03
2.345500000000000000e+05,3.880447423525577866e-03
2.346000000000000000e+05,9.641544565957694060e-03
2.346500000000000000e+05,1.089722247070292784e-02
2.347000000000000000e+05,5.214363078042819240e-03
2.347500000000000000e+05,6.464580541287148936e-03
2.348000000000000000e+05,7.965135797638812562e-03
2.348500000000000000e+05,3.993842619973118034e-03
2.349000000000000000e+05,4.273228156920876042e-03
2.349500000000000000e+05,4.386676880444983356e-03
2.350000000000000000e+05,9.901084624539318799e-03
2.350500000000000000e+05,5.477551453734662464e-03
2.351000000000000000e+05,5.199916484400174226e-03
2.351500000000000000e+05,4.288920897357031449e-03
2.352000000000000000e+05,4.843592103539869249e-03
2.352500000000000000e+05,4.551966069022811943e-03
2.353000000000000000e+05,4.386824576757783131e-03
2.353500000000000000e+05,4.227168984196079567e-03
2.354000000000000000e+05,8.467098615079261120e-03
2.354500000000000000e+05,4.422943133783966904e-03
2.355000000000000000e+05,4.568392101445523969e-03
2.355500000000000000e+05,6.644865518086143230e-03
2.356000000000000000e+05,4.624438441837908954e-03
2.356500000000000000e+05,5.237752934046536329e-03
2.357000000000000000e+05,7.861724841180028900e-03
2.357500000000000000e+05,6.194498331782799690e-03
2.358000000000000000e+05,5.384717249351522739e-03
2.358500000000000000e+05,4.631048882901629866e-03
2.359000000000000000e+05,4.066361233520527675e-03
2.359500000000000000e+05,7.459611614616983716e-03
2.360000000000000000e+05,4.411623961905072888e-03
2.360500000000000000e+05,5.125405695926938884e-03
2.361000000000000000e+05,5.179618084995878807e-03
2.361500000000000000e+05,5.378220778398455464e-03
2.362000000000000000e+05,6.429201195141072411e-03
2.362500000000000000e+05,4.779631331106590393e-03
2.363000000000000000e+05,9.912141265576913940e-03
2.363500000000000000e+05,4.539311017157224293e-03
2.364000000000000000e+05,4.251466832217173399e-03
2.364500000000000000e+05,5.578315178459449832e-03
2.365000000000000000e+05,6.130553696973441158e-03
2.365500000000000000e+05,3.927835745440343314e-03
2.366000000000000000e+05,6.252901194486001034e-03
2.366500000000000000e+05,3.974894705107164146e-03
2.367000000000000000e+05,4.415221701379030798e-03
2.367500000000000000e+05,6.441417976577888498e-03
2.368000000000000000e+05,3.844998896588963742e-03
2.368500000000000000e+05,5.410327340166262711e-03
2.369000000000000000e+05,7.755084668374340011e-03
2.369500000000000000e+05,3.979337666366948058e-03
2.370000000000000000e+05,6.346568257763092469e-03
2.370500000000000000e+05,5.241339420545381746e-03
2.371000000000000000e+05,4.317649511889418666e-03
2.371500000000000000e+05,4.288436319073403620e-03
2.372000000000000000e+05,6.068739675054528847e-03
2.372500000000000000e+05,5.460379142733316066e-03
2.373000000000000000e+05,3.759456085681767232e-03
2.373500000000000000e+05,1.066227687153303849e-02
2.374000000000000000e+05,3.717058873227366365e-03
2.374500000000000000e+05,4.472949927210652377e-03
2.375000000000000000e+05,4.309353885211299369e-03
2.375500000000000000e+05,5.326009565541797892e-03
2.376000000000000000e+05,7.529632187574658575e-03
2.376500000000000000e+05,4.889581402118429315e-03
2.377000000000000000e+05,5.170699430117016611e-03
2.377500000000000000e+05,4.676631160176481991e-03
2.378000000000000000e+05,5.770857419231996237e-03
2.378500000000000000e+05,4.161285133382815020e-03
2.379000000000000000e+05,5.025542620572588139e-03
2.379500000000000000e+05,8.164665563512446544e-03
2.380000000000000000e+05,3.827081940581690198e-03
2.380500000000000000e+05,4.879652471547768662e-03
2.381000000000000000e+05,4.914217982793035559e-03
2.381500000000000000e+05,3.605792708730107179e-03
2.382000000000000000e+05,6.696929862167146606e-03
2.382500000000000000e+05,4.888327946101845775e-03
2.383000000000000000e+05,8.146853061393941053e-03
2.383500000000000000e+05,6.307641621662459473e-03
2.384000000000000000e+05,4.148068289032469380e-03
2.384500000000000000e+05,8.882857389331146394e-03
2.385000000000000000e+05,4.118425271123729581e-03
2.385500000000000000e+05,3.929596353617317329e-03
2.386000000000000000e+05,4.044411885508151540e-03
2.386500000000000000e+05,3.783979461596181666e-03
2.387000000000000000e+05,6.610018369978967225e-03
2.387500000000000000e+05,3.670640253098165010e-03
2.388000000000000000e+05,4.584146327255510765e-03
2.388500000000000000e+05,5.304025025473707751e-03
2.389000000000000000e+05,4.348858010248348761e-03
2.389500000000000000e+05,9.261953383631935099e-03
2.390000000000000000e+05,3.776967139605110022e-03
2.390500000000000000e+05,5.972858936290371783e-03
2.391000000000000000e+05,4.448629745228751924e-03
2.391500000000000000e+05,4.033439961817365978e-03
2.392000000000000000e+05,6.713940240972763283e-03
2.392500000000000000e+05,4.559914862498757292e-03
2.393000000000000000e+05,7.748017062657087256e-03
2.393500000000000000e+05,7.029031321479765372e-03
2.394000000000000000e+05,5.513774251603496650e-03
2.394500000000000000e+05,4.979524408147294537e-03
2.395000000000000000e+05,5.408947054805952198e-03
2.395500000000000000e+05,6.039491239727981520e-03
2.396000000000000000e+05,4.117927919990364664e-03
2.396500000000000000e+05,4.694395313242220001e-03
2.397000000000000000e+05,5.689298635196860139e-03
2.397500000000000000e+05,4.891689701447877493e-03
2.398000000000000000e+05,4.081353104456706543e-03
2.398500000000000000e+05,5.022913243522014563e-03
2.399000000000000000e+05,3.950430455666071282e-03
2.399500000000000000e+05,5.527839352930605417e-03
2.400000000000000000e+05,4.594823740598005281e-03
2.400500000000000000e+05,4.243599766595375529e-03
2.401000000000000000e+05,4.454615844547937104e-03
2.401500000000000000e+05,4.197633135136819363e-03
2.402000000000000000e+05,5.094563465434618667e-03
2.402500000000000000e+05,5.984222666180005236e-03
2.403000000000000000e+05,4.355300553053396799e-03
2.403500000000000000e+05,6.977354997916036979e-03
2.404000000000000000e+05,4.045704465908783569e-03
2.404500000000000000e+05,1.016597793345584699e-02
2.405000000000000000e+05,4.595535851634353734e-03
2.405500000000000000e+05,4.296519785082603474e-03
2.406000000000000000e+05,4.737517107293879627e-03
2.406500000000000000e+05,3.779310179753629650e-03
2.407000000000000000e+05,4.202979048656785115e-03
2.407500000000000000e+05,8.208001568016270663e-03
2.408000000000000000e+05,7.222989165213049810e-03
2.408500000000000000e+05,4.596772919627532816e-03
2.409000000000000000e+05,5.197455494390991818e-03
2.409500000000000000e+05,3.611188410631368736e-03
2.410000000000000000e+05,5.403328641059777088e-03
2.410500000000000000e+05,3.632435680267148432e-03
2.411000000000000000e+05,3.822046989248374573e-03
2.411500000000000000e+05,5.374898319532664566e-03
2.412000000000000000e+05,4.089735502622180580e-03
2.412500000000000000e+05,4.508838144516059097e-03
2.413000000000000000e+05,9.227657074192560302e-03
2.413500000000000000e+05,5.958248504761257287e-03
2.414000000000000000e+05,6.654262267706524681e-03
2.414500000000000000e+05,5.252224107139565230e-03
2.415000000000000000e+05,9.171696824991321800e-03
2.415500000000000000e+05,5.481791177823235918e-03
2.416000000000000000e+05,6.005714566253880261e-03
2.416500000000000000e+05,5.264046847878087708e-03
2.417000000000000000e+05,4.463894066468671214e-03
2.417500000000000000e+05,5.008547796713521023e-03
2.418000000000000000e+05,6.997439936808434909e-03
2.418500000000000000e+05,6.826704502806060955e-03
2.419000000000000000e+05,4.184718539323082319e-03
2.419500000000000000e+05,4.806186141504571567e-03
2.420000000000000000e+05,3.857936560781609261e-03
2.420500000000000000e+05,4.732471372371164532e-03
2.421000000000000000e+05,1.346658915928770038e-02
2.421500000000000000e+05,4.257955982350875024e-03
2.422000000000000000e+05,4.235721938685976622e-03
2.422500000000000000e+05,3.894380471174652050e-03
2.423000000000000000e+05,6.763614433942968622e-03
2.423500000000000000e+05,3.809498681110867063e-03
2.424000000000000000e+05,5.024797505936430021e-03
2.424500000000000000e+05,1.039043918095709437e-02
2.425000000000000000e+05,3.886521313929403726e-03
2.425500000000000000e+05,4.647672692613802510e-03
2.426000000000000000e+05,4.132096977686502103e-03
2.426500000000000000e+05,3.927638153724583199e-03
2.427000000000000000e+05,7.751588088850081167e-03
2.427500000000000000e+05,3.862767725972910283e-03
2.428000000000000000e+05,4.943579980613313669e-03
2.428500000000000000e+05,4.717601300907586261e-03
2.429000000000000000e+05,4.171249018385577920e-03
2.429500000000000000e+05,4.985852505815573273e-03
2.430000000000000000e+05,5.335092418264627406e-03
2.430500000000000000e+05,3.669269521670996941e-03
2.431000000000000000e+05,5.797897307102208887e-03
2.431500000000000000e+05,4.429857788077193499e-03
2.432000000000000000e+05,4.145163122543312623e-03
2.432500000000000000e+05,7.929704344593247259e-03
2.433000000000000000e+05,4.356610204831971173e-03
2.433500000000000000e+05,4.841120598990737191e-03
2.434000000000000000e+05,1.305139806196830253e-02
2.434500000000000000e+05,6.303463542373512023e-03
2.435000000000000000e+05,3.984357121264540946e-03
2.435500000000000000e+05,3.807525789649693262e-03
2.436000000000000000e+05,7.408590962182363786e-03
2.436500000000000000e+05,4.333523709640340997e-03
2.437000000000000000e+05,5.093853078398711751e-03
2.437500000000000000e+05,5.451469332188502853e-03
2.438000000000000000e+05,6.479274991727900466e-03
2.438500000000000000e+05,7.410149945481565859e-03
2.439000000000000000e+05,4.137112179412975009e-03
2.439500000000000000e+05,5.137694951989950354e-03
2.440000000000000000e+05,5.621348810684119630e-03
2.440500000000000000e+05,4.844756370007820799e-03
2.441000000000000000e+05,5.794566069546859717e-03
2.441500000000000000e+05,5.179180899727949504e-03
2.442000000000000000e+05,5.688169127839784629e-03
2.442500000000000000e+05,5.513414398338169209e-03
2.443000000000000000e+05,5.270308342243564675e-03
2.443500000000000000e+05,5.281763149429126274e-03
2.444000000000000000e+05,6.253482479421254743e-03
2.444500000000000000e+05,5.447604899161445809e-03
2.445000000000000000e+05,3.855039607408747206e-03
2.445500000000000000e+05,3.834439126617880927e-03
2.446000000000000000e+05,6.180178238908977384e-03
2.446500000000000000e+05,3.771029808324610332e-03
2.447000000000000000e+05,4.148915582289335220e-03
2.447500000000000000e+05,5.971394650762418439e-03
2.448000000000000000e+05,4.432109385282922802e-03
2.448500000000000000e+05,5.081892175940121159e-03
2.449000000000000000e+05,9.388625991826047776e-03
2.449500000000000000e+05,6.138196255810184077e-03
2.450000000000000000e+05,5.621784260440494153e-03
2.450500000000000000e+05,5.164630760177352405e-03
2.451000000000000000e+05,6.784522182719398935e-03
2.451500000000000000e+05,3.769074961430319334e-03
2.452000000000000000e+05,7.867839182165485556e-03
2.452500000000000000e+05,4.258471151906879221e-03
2.453000000000000000e+05,6.099758569792057550e-03
2.453500000000000000e+05,4.298135526167858218e-03
2.454000000000000000e+05,4.694644834084077401e-03
2.454500000000000000e+05,4.467765016159730949e-03
2.455000000000000000e+05,5.373288060728374955e-03
2.455500000000000000e+05,5.731571609095795043e-03
2.456000000000000000e+05,5.300092357222588486e-03
2.456500000000000000e+05,4.095300059186928431e-03
2.457000000000000000e+05,4.364410633337155281e-03
2.457500000000000000e+05,3.837465472477571363e-03
2.458000000000000000e+05,3.857999424074334219e-03
2.458500000000000000e+05,7.661102211324163393e-03
2.459000000000000000e+05,3.814080650946247066e-03
2.459500000000000000e+05,8.731295214115799772e-03
2.460000000000000000e+05,6.203099720498976566e-03
2.460500000000000000e+05,6.982044943035700495e-03
2.461000000000000000e+05,4.426653877239151991e-03
2.461500000000000000e+05,8.787153141611787205e-03
2.462000000000000000e+05,4.339990566257993787e-03
2.462500000000000000e+05,8.530048744904419541e-03
2.463000000000000000e+05,4.170588293410041301e-03
2.463500000000000000e+05,4.096007863845727189e-03
2.464000000000000000e+05,5.239178661661851762e-03
2.464500000000000000e+05,5.024401780999843310e-03
2.465000000000000000e+05,7.300827701150571815e-03
2.465500000000000000e+05,5.053125605322376750e-03
2.466000000000000000e+05,4.814213669355332792e-03
2.466500000000000000e+05,4.980980397124444743e-03
2.467000000000000000e+05,6.104263916475005658e-03
2.467500000000000000e+05,4.035929856870834435e-03
2.468000000000000000e+05,4.407129335375883396e-03
2.468500000000000000e+05,3.748046183782368767e-03
2.469000000000000000e+05,7.722569102421905467e-03
2.469500000000000000e+05,5.752144487690386172e-03
2.470000000000000000e+05,4.187478006813839110e-03
2.470500000000000000e+05,4.642685874481324720e-03
2.471000000000000000e+05,4.566913114991852547e-03
2.471500000000000000e+05,3.800724518539506155e-03
2.472000000000000000e+05,1.084531960895679902e-02
2.472500000000000000e+05,4.049234955113860043e-03
2.473000000000000000e+05,3.629429010415083281e-03
2.473500000000000000e+05,3.761160308548616715e-03
2.474000000000000000e+05,5.377275665187306215e-03
2.474500000000000000e+05,4.460648559211026661e-03
2.475000000000000000e+05,4.402832380845164185e-03
2.475500000000000000e+05,5.365616869767635654e-03
2.476000000000000000e+05,4.265711457684110385e-03
2.476500000000000000e+05,3.675230116576470949e-03
2.477000000000000000e+05,8.341811768948661013e-03
2.477500000000000000e+05,3.693498144058705423e-03
2.478000000000000000e+05,3.975723739890440166e-03
2.478500000000000000e+05,4.387288724481266250e-03
2.479000000000000000e+05,5.329883740923628543e-03
2.479500000000000000e+05,7.708747193241602576e-03
2.480000000000000000e+05,4.505988575094026054e-03
2.480500000000000000e+05,5.037332613331435387e-03
2.481000000000000000e+05,5.545907196640043751e-03
2.481500000000000000e+05,3.876801946357723988e-03
2.482000000000000000e+05,3.967455317546646903e-03
2.482500000000000000e+05,6.181076184355376209e-03
2.483000000000000000e+05,4.881050096016009004e-03
2.483500000000000000e+05,6.739274742798541384e-03
2.484000000000000000e+05,4.868565923168487013e-03
2.484500000000000000e+05,5.467216017567781000e-03
2.485000000000000000e+05,4.235375164306349333e-03
2.485500000000000000e+05,3.869857021005688926e-03
2.486000000000000000e+05,6.171288259167316548e-03
2.486500000000000000e+05,3.954851037091318411e-03
2.487000000000000000e+05,8.277938783885593899e-03
2.487500000000000000e+05,4.101445218062489510e-03
2.488000000000000000e+05,5.234350079457915535e-03
2.488500000000000000e+05,9.250422872920993633e-03
2.489000000000000000e+05,5.356899503756048196e-03
2.489500000000000000e+05,4.308681505263443900e-03
2.490000000000000000e+05,6.751410108189563435e-03
2.490500000000000000e+05,5.256327105937399352e-03
2.491000000000000000e+05,5.116154652574800114e-03
2.491500000000000000e+05,6.343756743922804309e-03
2.492000000000000000e+05,7.043667504116717971e-03
2.492500000000000000e+05,7.466193268938589589e-03
2.493000000000000000e+05,4.598853084474615639e-03
2.493500000000000000e+05,4.010890488984918123e-03
2.494000000000000000e+05,7.271773355062349786e-03
2.494500000000000000e+05,6.568665710158290254e-03
2.495000000000000000e+05,6.633790661224724799e-03
2.495500000000000000e+05,3.730668793330278992e-03
2.496000000000000000e+05,5.451074275805684044e-03
2.496500000000000000e+05,3.945113769362742877e-03
2.497000000000000000e+05,7.875637008321995439e-03
2.497500000000000000e+05,5.033034420265522502e-03
2.498000000000000000e+05,5.518948741457053823e-03
2.498500000000000000e+05,4.309398176421772031e-03
2.499000000000000000e+05,8.988652527632557190e-03
2.499500000000000000e+05,4.358856899099161804e-03
2.500000000000000000e+05,8.877347048730169915e-03


==> PINNUz_ND/Uzawa_dim_2.csv <==
5.000000000000000000e+01,1.267383832165304147e+00
2.550000000000000000e+03,1.202842199412248840e-02
5.050000000000000000e+03,1.905133078706458278e-03
7.550000000000000000e+03,8.156110380013850735e-04
1.005000000000000000e+04,5.474136470100555161e-04
1.255000000000000000e+04,1.235867306288543875e-03
1.505000000000000000e+04,4.368265027503626303e-04
1.755000000000000000e+04,2.643201014293108226e-04
2.005000000000000000e+04,2.327613791834248693e-04
2.255000000000000000e+04,3.933376848551983817e-04
2.505000000000000000e+04,9.963760906599879695e-04
2.755000000000000000e+04,6.651683398109695632e-04
3.005000000000000000e+04,4.672870364170658014e-04
3.255000000000000000e+04,1.153294793277224095e-03
3.505000000000000000e+04,2.671714245907196462e-04
3.755000000000000000e+04,4.423942072285122159e-04
4.005000000000000000e+04,1.296309980968039267e-03
4.255000000000000000e+04,2.652323965700401857e-03
4.505000000000000000e+04,7.363969651856890238e-04
4.755000000000000000e+04,6.657322101269240412e-04
5.005000000000000000e+04,1.343539079040804540e-04
5.255000000000000000e+04,9.487995682460202869e-04
5.505000000000000000e+04,4.469040276984263729e-04
5.755000000000000000e+04,5.110580680475468708e-04
6.005000000000000000e+04,3.486268371570291295e-04
6.255000000000000000e+04,1.582660506049213874e-03
6.505000000000000000e+04,5.261371082311544880e-04
6.755000000000000000e+04,7.120635482622011308e-04
7.005000000000000000e+04,1.540731568909558342e-04
7.255000000000000000e+04,1.501127904113659314e-04
7.505000000000000000e+04,4.324606223108664292e-04
7.755000000000000000e+04,3.341793380508212090e-04
8.005000000000000000e+04,1.401777742413262532e-04
8.255000000000000000e+04,4.270168294173098500e-04
8.505000000000000000e+04,1.405758508005996380e-04
8.755000000000000000e+04,6.588638613632851523e-04
9.005000000000000000e+04,1.231232757476360355e-04
9.255000000000000000e+04,4.999938690956890874e-04
9.505000000000000000e+04,2.438201707097893559e-04
9.755000000000000000e+04,4.974482765170586520e-04
1.000500000000000000e+05,3.991264696713496909e-04
1.025500000000000000e+05,3.986963096740608957e-04
1.050500000000000000e+05,4.864531844537577413e-04
1.075500000000000000e+05,4.537416382256700856e-04
1.100500000000000000e+05,8.219849607875517005e-05
1.125500000000000000e+05,1.665614729236641173e-04
1.150500000000000000e+05,9.911108882188382854e-05
1.175500000000000000e+05,1.130444893881961838e-04
1.200500000000000000e+05,1.216326754929569157e-03
1.225500000000000000e+05,5.926305911126903943e-04
1.250500000000000000e+05,2.909481344386191659e-04
1.275500000000000000e+05,1.688263092259701358e-03
1.300500000000000000e+05,3.527366362161892476e-04
1.325500000000000000e+05,1.337114351349208332e-03
1.350500000000000000e+05,3.457218323350789578e-04
1.375500000000000000e+05,5.913824258505477474e-04
1.400500000000000000e+05,3.039057316628278565e-04
1.425500000000000000e+05,6.551461511559058312e-04
1.450500000000000000e+05,1.965285163901100474e-04
1.475500000000000000e+05,5.170984472638312382e-04
1.500500000000000000e+05,3.946554307222517512e-04
1.525500000000000000e+05,3.110442471337439827e-04
1.550500000000000000e+05,1.627841958618372116e-04
1.575500000000000000e+05,3.963899264219613097e-04
1.600500000000000000e+05,9.594522586010000855e-05
1.625500000000000000e+05,2.834850057058283749e-04
1.650500000000000000e+05,1.758441122774530741e-04
1.675500000000000000e+05,7.441495594341690674e-04
1.700500000000000000e+05,1.830298743220093764e-04
1.725500000000000000e+05,1.315506594507924204e-04
1.750500000000000000e+05,9.116486993093393144e-04
1.775500000000000000e+05,2.778590985275254774e-04
1.800500000000000000e+05,6.099192289487924325e-04
1.825500000000000000e+05,3.894005316966265380e-04
1.850500000000000000e+05,1.636133263982577398e-04
1.875500000000000000e+05,1.940471177075166198e-04
1.900500000000000000e+05,1.253176641004372462e-04
1.925500000000000000e+05,7.490248515406474467e-05
1.950500000000000000e+05,3.407399531343991025e-04
1.975500000000000000e+05,9.719212925560750623e-05
2.000500000000000000e+05,2.494460614183908369e-04
2.025500000000000000e+05,2.114039617158790067e-04
2.050500000000000000e+05,2.165265682332141240e-04
2.075500000000000000e+05,7.278048867960056057e-05
2.100500000000000000e+05,7.453928051047434473e-05
2.125500000000000000e+05,2.923332361512624255e-04
2.150500000000000000e+05,1.609095933884566306e-04
2.175500000000000000e+05,1.308301138532062878e-04
2.200500000000000000e+05,2.402609427747421516e-04
2.225500000000000000e+05,2.572789923444576904e-04
2.250500000000000000e+05,2.235036880714183689e-04
2.275500000000000000e+05,1.018983832050149481e-03
2.300500000000000000e+05,6.908307547644996225e-05
2.325500000000000000e+05,3.748027522381419826e-04
2.350500000000000000e+05,4.313892995392423811e-04
2.375500000000000000e+05,1.479056285018782958e-04
2.400500000000000000e+05,1.129304286996673769e-04
2.425500000000000000e+05,2.393895639888055083e-04
2.450500000000000000e+05,6.141219999045526273e-04
2.475500000000000000e+05,1.094220192569295304e-04


==> PINNUz_ND/Uzawa_dim_4.csv <==
5.000000000000000000e+01,1.244036647396292272e+00
2.550000000000000000e+03,6.704257534809489327e-02
5.050000000000000000e+03,1.848428351732728583e-02
7.550000000000000000e+03,1.513616665784174066e-02
1.005000000000000000e+04,6.315317511096869667e-03
1.255000000000000000e+04,4.219529574678449434e-03
1.505000000000000000e+04,3.770515143390534580e-03
1.755000000000000000e+04,3.087483725553888479e-03
2.005000000000000000e+04,3.503047467896661105e-03
2.255000000000000000e+04,3.830460455390984845e-03
2.505000000000000000e+04,3.760860119168183552e-03
2.755000000000000000e+04,4.986677135408161370e-03
3.005000000000000000e+04,3.711234611323180332e-03
3.255000000000000000e+04,3.202525823292320505e-03
3.505000000000000000e+04,3.080633576110772959e-03
3.755000000000000000e+04,3.089269978928957817e-03
4.005000000000000000e+04,2.510747115815219199e-03
4.255000000000000000e+04,2.348191193752751597e-03
4.505000000000000000e+04,1.863325032443534065e-03
4.755000000000000000e+04,1.568458693888940452e-03
5.005000000000000000e+04,1.996718324722328210e-03
5.255000000000000000e+04,1.672915379452641696e-03
5.505000000000000000e+04,1.939586915097000651e-03
5.755000000000000000e+04,2.161041864124536513e-03
6.005000000000000000e+04,2.185569037968128261e-03
6.255000000000000000e+04,2.080736501662561449e-03
6.505000000000000000e+04,2.256001366887675288e-03
6.755000000000000000e+04,2.745405632833518902e-03
7.005000000000000000e+04,2.101165849447833144e-03
7.255000000000000000e+04,4.180805904264783823e-03
7.505000000000000000e+04,1.884563234143930496e-03
7.755000000000000000e+04,2.677065467498015300e-03
8.005000000000000000e+04,1.597157517502046514e-03
8.255000000000000000e+04,1.311370650655292952e-03
8.505000000000000000e+04,1.385222321722125042e-03
8.755000000000000000e+04,2.540527674660845742e-03
9.005000000000000000e+04,1.077568985751592217e-03
9.255000000000000000e+04,1.155304481404034918e-03
9.505000000000000000e+04,1.158933881378040008e-03
9.755000000000000000e+04,1.656640066491080242e-03
1.000500000000000000e+05,1.538038940606555787e-03
1.025500000000000000e+05,1.259799531629953633e-03
1.050500000000000000e+05,1.256066455408017197e-03
1.075500000000000000e+05,1.166585411157954619e-03
1.100500000000000000e+05,1.463172296737090842e-03
1.125500000000000000e+05,1.042561876013481381e-03
1.150500000000000000e+05,1.038575440229449380e-03
1.175500000000000000e+05,1.131709007695117387e-03
1.200500000000000000e+05,1.035541668327355329e-03
1.225500000000000000e+05,1.086709265055428066e-03
1.250500000000000000e+05,2.041054264317125524e-03
1.275500000000000000e+05,7.083572915662523237e-04
1.300500000000000000e+05,6.437294847826483804e-04
1.325500000000000000e+05,7.223974263132534185e-04
1.350500000000000000e+05,7.570131477428170691e-04
1.375500000000000000e+05,9.096833907228721317e-04
1.400500000000000000e+05,7.548750191023067711e-04
1.425500000000000000e+05,6.877415792066991643e-04
1.450500000000000000e+05,8.664590730718828336e-04
1.475500000000000000e+05,1.611785582048266699e-03
1.500500000000000000e+05,6.727840149322282526e-04
1.525500000000000000e+05,6.117009904403989274e-04
1.550500000000000000e+05,6.073634062251622107e-04
1.575500000000000000e+05,1.620278575069633792e-03
1.600500000000000000e+05,3.602731290817407232e-04
1.625500000000000000e+05,9.646256934294937177e-04
1.650500000000000000e+05,1.255856033682048976e-03
1.675500000000000000e+05,5.881182361810907396e-04
1.700500000000000000e+05,5.238900046802139531e-04
1.725500000000000000e+05,6.550722457192279836e-04
1.750500000000000000e+05,6.654575095305699127e-04
1.775500000000000000e+05,5.572561499377594795e-04
1.800500000000000000e+05,7.223037381216044052e-04
1.825500000000000000e+05,1.420223970985359145e-03
1.850500000000000000e+05,4.681022501167904771e-04
1.875500000000000000e+05,7.395084541015093738e-04
1.900500000000000000e+05,7.328159222548387376e-04
1.925500000000000000e+05,1.217790717334847833e-03
1.950500000000000000e+05,6.171696179825430541e-04
1.975500000000000000e+05,5.072399140683359281e-04
2.000500000000000000e+05,5.056000619832755382e-04
2.025500000000000000e+05,4.888763720230769085e-04
2.050500000000000000e+05,6.039072003176483095e-04
2.075500000000000000e+05,1.011043496766352977e-03
2.100500000000000000e+05,6.161922376491050374e-04
2.125500000000000000e+05,1.252748463381325858e-03
2.150500000000000000e+05,5.650018773217254471e-04
2.175500000000000000e+05,7.997568822209506897e-04
2.200500000000000000e+05,2.882797344798919545e-04
2.225500000000000000e+05,1.076669328695415871e-03
2.250500000000000000e+05,5.903936512969999847e-04
2.275500000000000000e+05,4.050636514260183194e-04
2.300500000000000000e+05,1.261532373255811563e-03
2.325500000000000000e+05,7.518444502917017054e-04
2.350500000000000000e+05,6.809103159123728244e-04
2.375500000000000000e+05,3.288775378052716052e-04
2.400500000000000000e+05,4.325553528263365553e-04
2.425500000000000000e+05,7.743664143393707211e-04
2.450500000000000000e+05,6.236885001169488940e-04
2.475500000000000000e+05,6.917652801208563082e-04


==> PINNUz_ND/Uzawa_dim_6.csv <==
5.000000000000000000e+01,1.067170257235459774e+00
2.550000000000000000e+03,1.346031922158709426e-01
5.050000000000000000e+03,3.447253841803214064e-02
7.550000000000000000e+03,2.503996157560435878e-02
1.005000000000000000e+04,1.946563187815019899e-02
1.255000000000000000e+04,1.426207587113580318e-02
1.505000000000000000e+04,9.335963039771777092e-03
1.755000000000000000e+04,7.487188361231619793e-03
2.005000000000000000e+04,6.242587693202752107e-03
2.255000000000000000e+04,7.047132717086385285e-03
2.505000000000000000e+04,4.314012100318228432e-03
2.755000000000000000e+04,4.626592427795808878e-03
3.005000000000000000e+04,3.753999536420689603e-03
3.255000000000000000e+04,3.383277842223253885e-03
3.505000000000000000e+04,3.310895183032852660e-03
3.755000000000000000e+04,3.549933902154351565e-03
4.005000000000000000e+04,3.065574374608030089e-03
4.255000000000000000e+04,3.529115952315696556e-03
4.505000000000000000e+04,3.792308713417118227e-03
4.755000000000000000e+04,3.410942713380058725e-03
5.005000000000000000e+04,2.938114465782324086e-03
5.255000000000000000e+04,3.331296664949451054e-03
5.505000000000000000e+04,4.553707365521258814e-03
5.755000000000000000e+04,3.032923520681202884e-03
6.005000000000000000e+04,3.027775729850919195e-03
6.255000000000000000e+04,4.631386118500213471e-03
6.505000000000000000e+04,2.923037046201297853e-03
6.755000000000000000e+04,2.950524395295775221e-03
7.005000000000000000e+04,3.244621054991613310e-03
7.255000000000000000e+04,2.991841912208682581e-03
7.505000000000000000e+04,2.956320371605571096e-03
7.755000000000000000e+04,4.205771796595963313e-03
8.005000000000000000e+04,3.603538447460989582e-03
8.255000000000000000e+04,4.036382923445721617e-03
8.505000000000000000e+04,3.291551957220162708e-03
8.755000000000000000e+04,4.757446679853667530e-03
9.005000000000000000e+04,3.142118179810129194e-03
9.255000000000000000e+04,3.288600496268394898e-03
9.505000000000000000e+04,4.536548172268430913e-03
9.755000000000000000e+04,2.920679813196685581e-03
1.000500000000000000e+05,3.794901802160811997e-03
1.025500000000000000e+05,4.620872674193439618e-03
1.050500000000000000e+05,2.384718223317521674e-03
1.075500000000000000e+05,2.989345945185729620e-03
1.100500000000000000e+05,2.315217318474561883e-03
1.125500000000000000e+05,2.876505612383549373e-03
1.150500000000000000e+05,2.479014128437397307e-03
1.175500000000000000e+05,3.674387532365182632e-03
1.200500000000000000e+05,2.944214915250408567e-03
1.225500000000000000e+05,2.242630250247485291e-03
1.250500000000000000e+05,2.819948241316071798e-03
1.275500000000000000e+05,3.234016894721214366e-03
1.300500000000000000e+05,2.559807504206219192e-03
1.325500000000000000e+05,2.642153469795247792e-03
1.350500000000000000e+05,3.255328826241960741e-03
1.375500000000000000e+05,3.361121930744594144e-03
1.400500000000000000e+05,2.473691574632235542e-03
1.425500000000000000e+05,3.096858876130249155e-03
1.450500000000000000e+05,2.929938924003961439e-03
1.475500000000000000e+05,4.512750571965462240e-03
1.500500000000000000e+05,2.923837965168252923e-03
1.525500000000000000e+05,2.226398576167347432e-03
1.550500000000000000e+05,2.553361674326870036e-03
1.575500000000000000e+05,2.552245701608551066e-03
1.600500000000000000e+05,3.561685781544119984e-03
1.625500000000000000e+05,3.380387810258724587e-03
1.650500000000000000e+05,4.919215595027298486e-03
1.675500000000000000e+05,4.220365593821066331e-03
1.700500000000000000e+05,3.631143879013697204e-03
1.725500000000000000e+05,2.975005789031742471e-03
1.750500000000000000e+05,2.658158937377268563e-03
1.775500000000000000e+05,5.147366312002067852e-03
1.800500000000000000e+05,3.141116274627655473e-03
1.825500000000000000e+05,2.940196813794516972e-03
1.850500000000000000e+05,3.576380899129363942e-03
1.875500000000000000e+05,2.916303100422292741e-03
1.900500000000000000e+05,3.737701621894586133e-03
1.925500000000000000e+05,3.315957559673531063e-03
1.950500000000000000e+05,3.416899226363447669e-03
1.975500000000000000e+05,2.685236746320142972e-03
2.000500000000000000e+05,4.238572047288061834e-03
2.025500000000000000e+05,4.784372042551609215e-03
2.050500000000000000e+05,2.661167623434248109e-03
2.075500000000000000e+05,2.458002805685481369e-03
2.100500000000000000e+05,2.422980644964338372e-03
2.125500000000000000e+05,3.115149135707572566e-03
2.150500000000000000e+05,3.406080595061252575e-03
2.175500000000000000e+05,2.320552061331413070e-03
2.200500000000000000e+05,3.754922807901144802e-03
2.225500000000000000e+05,4.479261339450963005e-03
2.250500000000000000e+05,2.262843783919306698e-03
2.275500000000000000e+05,3.275505777930485390e-03
2.300500000000000000e+05,5.454651989906575578e-03
2.325500000000000000e+05,3.030773101934882904e-03
2.350500000000000000e+05,2.425871416853738177e-03
2.375500000000000000e+05,2.511393932826212760e-03
2.400500000000000000e+05,2.966539186347575633e-03
2.425500000000000000e+05,3.233779878211863034e-03
2.450500000000000000e+05,2.750214144181867357e-03
2.475500000000000000e+05,2.955729775524108729e-03


==> PINNUz_ND/Uzawa_dim_8.csv <==
5.000000000000000000e+01,1.236403630147697941e+00
2.550000000000000000e+03,2.623737186830291113e-01
5.050000000000000000e+03,8.450606985913511338e-02
7.550000000000000000e+03,3.363452413449313089e-02
1.005000000000000000e+04,2.300880205193262321e-02
1.255000000000000000e+04,2.177293063461359021e-02
1.505000000000000000e+04,1.928312681899919598e-02
1.755000000000000000e+04,1.553079986310210332e-02
2.005000000000000000e+04,1.118312302402582094e-02
2.255000000000000000e+04,8.685176729983293611e-03
2.505000000000000000e+04,7.931824489451540575e-03
2.755000000000000000e+04,6.761902149386410550e-03
3.005000000000000000e+04,5.822396399310778535e-03
3.255000000000000000e+04,5.555009956519263610e-03
3.505000000000000000e+04,5.070140557625889798e-03
3.755000000000000000e+04,4.688849495741545179e-03
4.005000000000000000e+04,6.432491722808907596e-03
4.255000000000000000e+04,4.590000011408430086e-03
4.505000000000000000e+04,4.049191351377063458e-03
4.755000000000000000e+04,4.074281681553062161e-03
5.005000000000000000e+04,7.803612683602544065e-03
5.255000000000000000e+04,3.825321168309294469e-03
5.505000000000000000e+04,4.010986205403493064e-03
5.755000000000000000e+04,5.056813094675797864e-03
6.005000000000000000e+04,4.156456737333794928e-03
6.255000000000000000e+04,3.355964516697897918e-03
6.505000000000000000e+04,4.061501154573592121e-03
6.755000000000000000e+04,3.419039170783995472e-03
7.005000000000000000e+04,3.251813546435354963e-03
7.255000000000000000e+04,3.671921235761431510e-03
7.505000000000000000e+04,4.533347912699398768e-03
7.755000000000000000e+04,3.508990673974017246e-03
8.005000000000000000e+04,3.645190143115605713e-03
8.255000000000000000e+04,3.924882116753131665e-03
8.505000000000000000e+04,4.335890242547583810e-03
8.755000000000000000e+04,3.580885674293050880e-03
9.005000000000000000e+04,3.762167987772737157e-03
9.255000000000000000e+04,4.641632655330232490e-03
9.505000000000000000e+04,6.846542222355444553e-03
9.755000000000000000e+04,3.159641466851136667e-03
1.000500000000000000e+05,3.366017471435449934e-03
1.025500000000000000e+05,5.556976093561071146e-03
1.050500000000000000e+05,3.329470799036198057e-03
1.075500000000000000e+05,3.829574106628430129e-03
1.100500000000000000e+05,4.865744584762371309e-03
1.125500000000000000e+05,3.766000075374545831e-03
1.150500000000000000e+05,6.567305004844763323e-03
1.175500000000000000e+05,3.779813346181962793e-03
1.200500000000000000e+05,3.414925302840442906e-03
1.225500000000000000e+05,3.238437867951359048e-03
1.250500000000000000e+05,4.519510985419583626e-03
1.275500000000000000e+05,3.298945824092599458e-03
1.300500000000000000e+05,4.132518188428055232e-03
1.325500000000000000e+05,3.430986939202753782e-03
1.350500000000000000e+05,2.998033119955872700e-03
1.375500000000000000e+05,4.940652268019971038e-03
1.400500000000000000e+05,5.257743043713596597e-03
1.425500000000000000e+05,3.592795953187550347e-03
1.450500000000000000e+05,4.161034474605525106e-03
1.475500000000000000e+05,3.755239034887227715e-03
1.500500000000000000e+05,3.830808186872450023e-03
1.525500000000000000e+05,3.499471090410223671e-03
1.550500000000000000e+05,3.883131460729922265e-03
1.575500000000000000e+05,3.764393727247532153e-03
1.600500000000000000e+05,3.611191115365036241e-03
1.625500000000000000e+05,3.949602587014807396e-03
1.650500000000000000e+05,6.433236017240033348e-03
1.675500000000000000e+05,6.454119855432524644e-03
1.700500000000000000e+05,4.281521358273298987e-03
1.725500000000000000e+05,3.525775769090195699e-03
1.750500000000000000e+05,3.399258249652236871e-03
1.775500000000000000e+05,3.988104145764413688e-03
1.800500000000000000e+05,3.384870590570918884e-03
1.825500000000000000e+05,3.652726895984928848e-03
1.850500000000000000e+05,4.664266264850554060e-03
1.875500000000000000e+05,3.703646319204753883e-03
1.900500000000000000e+05,3.793702230478584927e-03
1.925500000000000000e+05,4.752110883936721923e-03
1.950500000000000000e+05,3.343855476164461771e-03
1.975500000000000000e+05,6.067400275234213596e-03
2.000500000000000000e+05,3.172170316560573092e-03
2.025500000000000000e+05,3.047611619963617319e-03
2.050500000000000000e+05,4.090276282482398044e-03
2.075500000000000000e+05,3.783691348344664362e-03
2.100500000000000000e+05,3.240780425419127839e-03
2.125500000000000000e+05,3.682948040772264595e-03
2.150500000000000000e+05,4.085688925331617399e-03
2.175500000000000000e+05,3.304239312202421949e-03
2.200500000000000000e+05,4.092557988433384759e-03
2.225500000000000000e+05,3.151948238113379177e-03
2.250500000000000000e+05,4.920850966954277983e-03
2.275500000000000000e+05,5.736391491230184540e-03
2.300500000000000000e+05,4.039648036644188402e-03
2.325500000000000000e+05,4.529169584807478041e-03
2.350500000000000000e+05,3.742176719970363111e-03
2.375500000000000000e+05,3.307677687056168655e-03
2.400500000000000000e+05,3.871645364304501877e-03
2.425500000000000000e+05,7.263531740233115409e-03
2.450500000000000000e+05,3.010365064195749066e-03
2.475500000000000000e+05,2.762630013621328318e-03


==> PINNUz_ND/Uzawa_time_v_dim.csv <==
2.000000000000000000e+00,1.029318928718566881e-02
3.000000000000000000e+00,8.679410219192504675e-03
4.000000000000000000e+00,1.061219692230224582e-02
5.000000000000000000e+00,1.251396059989929276e-02
6.000000000000000000e+00,1.444695711135864265e-02
7.000000000000000000e+00,1.642918944358825670e-02
8.000000000000000000e+00,1.836768627166748130e-02
9.000000000000000000e+00,2.012259840965270954e-02
1.000000000000000000e+01,2.201931953430175809e-02
1.100000000000000000e+01,2.399343848228454451e-02
1.200000000000000000e+01,2.583108305931091156e-02
1.300000000000000000e+01,2.779566884040832533e-02
1.400000000000000000e+01,2.975996375083923492e-02
1.500000000000000000e+01,3.162688136100769154e-02
1.600000000000000000e+01,3.360235095024109025e-02
1.700000000000000000e+01,3.488112211227416964e-02
1.800000000000000000e+01,3.613847613334655873e-02
1.900000000000000000e+01,3.666256308555602972e-02
2.000000000000000000e+01,3.912570953369140514e-02
2.100000000000000000e+01,4.332149505615234125e-02
2.200000000000000000e+01,4.349304676055908148e-02
2.300000000000000000e+01,4.710703969001769909e-02
2.400000000000000000e+01,4.898520112037658969e-02
2.500000000000000000e+01,5.096566438674926536e-02
2.600000000000000000e+01,5.278912305831909291e-02
2.700000000000000000e+01,5.267837643623352051e-02
2.800000000000000000e+01,5.652975440025329729e-02
2.900000000000000000e+01,5.854246020317077637e-02
3.000000000000000000e+01,6.070526719093322782e-02
3.100000000000000000e+01,6.181997179985046498e-02
3.200000000000000000e+01,6.432985186576843650e-02
3.300000000000000000e+01,6.659083008766174261e-02
3.400000000000000000e+01,6.739716649055481346e-02
3.500000000000000000e+01,6.968630552291869840e-02
3.600000000000000000e+01,7.228556394577026478e-02
3.700000000000000000e+01,7.478644609451294556e-02
3.800000000000000000e+01,6.896142840385437178e-02
3.900000000000000000e+01,8.131838440895081122e-02
4.000000000000000000e+01,7.957853913307190441e-02
4.100000000000000000e+01,8.033831238746642900e-02
4.200000000000000000e+01,8.292681455612183061e-02
4.300000000000000000e+01,8.305354237556457353e-02
4.400000000000000000e+01,8.736454844474791925e-02
4.500000000000000000e+01,8.370576977729797530e-02
4.600000000000000000e+01,9.137169122695923407e-02
4.700000000000000000e+01,9.382434129714965765e-02
4.800000000000000000e+01,9.568562865257262962e-02
4.900000000000000000e+01,9.775015711784362793e-02
5.000000000000000000e+01,9.936736464500427191e-02
5.100000000000000000e+01,1.018454301357269304e-01
5.200000000000000000e+01,1.038052034378051797e-01
5.300000000000000000e+01,1.056858944892883345e-01
5.400000000000000000e+01,1.061178529262542664e-01
5.500000000000000000e+01,1.088330280780792220e-01
5.600000000000000000e+01,1.110358011722564764e-01
5.700000000000000000e+01,1.137415087223053040e-01
5.800000000000000000e+01,1.155834090709686318e-01
5.900000000000000000e+01,1.160661876201629639e-01
6.000000000000000000e+01,1.184244942665100137e-01
6.100000000000000000e+01,1.215455102920532243e-01
6.200000000000000000e+01,1.235471558570861855e-01
6.300000000000000000e+01,1.256155622005462602e-01
6.400000000000000000e+01,1.278462469577789362e-01
6.500000000000000000e+01,1.296968722343444791e-01
6.600000000000000000e+01,1.299021840095520020e-01
6.700000000000000000e+01,1.314576041698455877e-01
6.800000000000000000e+01,1.302302682399749667e-01
6.900000000000000000e+01,1.303534400463104148e-01
7.000000000000000000e+01,1.392315137386322121e-01
7.100000000000000000e+01,1.419278788566589455e-01
7.200000000000000000e+01,1.399232578277588013e-01
7.300000000000000000e+01,1.415741348266601474e-01
7.400000000000000000e+01,1.470450735092163064e-01
7.500000000000000000e+01,1.498274898529052823e-01
7.600000000000000000e+01,1.515648329257965055e-01
7.700000000000000000e+01,1.545693933963775690e-01
7.800000000000000000e+01,1.561920297145843461e-01
7.900000000000000000e+01,1.586200547218322709e-01
8.000000000000000000e+01,1.559436833858489913e-01
8.100000000000000000e+01,1.538067269325256448e-01
8.200000000000000000e+01,1.562890791893005449e-01
8.300000000000000000e+01,1.559155106544494740e-01
8.400000000000000000e+01,1.660653650760650635e-01
8.500000000000000000e+01,1.640356159210205056e-01
8.600000000000000000e+01,1.699173688888549749e-01
8.700000000000000000e+01,1.696638035774230835e-01
8.800000000000000000e+01,1.763428592681884899e-01
8.900000000000000000e+01,1.786998927593231312e-01
9.000000000000000000e+01,1.728122246265411388e-01
9.100000000000000000e+01,1.794630408287048451e-01
9.200000000000000000e+01,1.824897921085357755e-01
9.300000000000000000e+01,1.795583391189575218e-01
9.400000000000000000e+01,1.869688355922698997e-01
9.500000000000000000e+01,1.905391204357147206e-01
9.600000000000000000e+01,1.897792744636535578e-01
9.700000000000000000e+01,1.948984944820404130e-01
9.800000000000000000e+01,1.967561388015747204e-01
9.900000000000000000e+01,1.897606563568115245e-01
1.000000000000000000e+02,1.999307608604431186e-01


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
3.685637172881800483e-01
2.145117592239489598e-02
7.441032538259269389e-04
2.850602223228712248e-03
7.692714947332511934e-04
1.791764634532951733e-03
4.055487534358278093e-03
6.245357652269898025e-04
2.815749794584487386e-03
1.055498384626383514e-04
9.917730936797621282e-05
5.559206946988657109e-04
4.575546315137265022e-04
1.344829968501126596e-03
2.377744482060813354e-03
1.748051930098790986e-03
7.691422224384322597e-04
2.624347737456845771e-04
1.343493417258290711e-03
5.238524874005084063e-04
5.827050049589122807e-04
1.975280254128625092e-03
3.090506928712271825e-03
1.589675189104084634e-03
1.023725416695362800e-04
1.238688261702086809e-03
1.782642025663242012e-03
1.129218347892855991e-03
7.607400918858437527e-04
1.202376774499107923e-04
8.736577437194563683e-04
4.013190620110469839e-04
7.648758682092958363e-04
2.560462121093295116e-04
2.086869517398335912e-04
6.685402143532294134e-04
3.143918164667971853e-04
1.380884761605321318e-03
1.051120111461135466e-03
2.582776247687614728e-04
7.819557559714924132e-04
1.661091846576066150e-03
9.282234237520522666e-04
2.707527880994057483e-04
2.021459699171291257e-04
1.009967964200837514e-03
1.909081444046784124e-03
5.046880959067929140e-04
9.056745930644721819e-04
8.954561854827410234e-04
7.045557483964673493e-04
5.671109732125214319e-04
1.447974421505479050e-03
1.241345863558140613e-03
4.017163057483306987e-03
3.162518347080968363e-04
3.145484682625946586e-04
5.173645497678152315e-04
2.298622827537312278e-03
5.836099487234061665e-04
1.248285834672101203e-03
6.097999960581429284e-04
4.173140379961292560e-04
1.039219118746290442e-03
2.293217341785799867e-04
1.555914431753307840e-03
8.262149730653517389e-04
1.252066944603671896e-04
5.765417711700854394e-04
8.487486194329804667e-04
4.446236770645948209e-04
1.230129000403633885e-03
1.917875789997023077e-04
3.050348331022534071e-03
1.429165354858497928e-04
5.599306295322486375e-04
2.749587912437209398e-04
1.972619382374156318e-03
9.539809069548739386e-04
4.361086277979741351e-04
1.054762774624185212e-03
4.448416364990729764e-04
1.035524309892136923e-04
3.748851260246596068e-04
1.167177679955802745e-03
4.835735720977861365e-04
9.905727133510398071e-04
3.279626770017250270e-04
4.657614772366155975e-04
1.036570482033774337e-03
1.494726684444632413e-04
1.440004053183189777e-04
2.078272631636956212e-03
1.328103541101668863e-03
2.500060556789364960e-04
2.019753762415357409e-03
2.340183107422726116e-03
7.070569661737512081e-04
2.246639716276223537e-04
6.246314938143396290e-04
3.061080703968213244e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
8.349824905395507812e+00,8.308619499206542969e+00,0.000000000000000000e+00,4.120549932122230530e-02
6.372476220130920410e-01,5.027296021580696106e-02,0.000000000000000000e+00,5.869746804237365723e-01
3.789082765579223633e-01,7.752516120672225952e-02,0.000000000000000000e+00,3.013831079006195068e-01
1.955805271863937378e-01,7.554343342781066895e-02,0.000000000000000000e+00,1.200370937585830688e-01
6.442455947399139404e-02,4.173885285854339600e-02,0.000000000000000000e+00,2.268570661544799805e-02
1.540384255349636078e-02,1.419366616755723953e-02,0.000000000000000000e+00,1.210176153108477592e-03
2.896575257182121277e-03,2.759261056780815125e-03,0.000000000000000000e+00,1.373142877127975225e-04
7.243611617013812065e-04,7.095054024830460548e-04,0.000000000000000000e+00,1.485574375692522153e-05
4.508333513513207436e-04,4.461138451006263494e-04,0.000000000000000000e+00,4.719519438367569819e-06
2.867098664864897728e-04,2.840727393049746752e-04,0.000000000000000000e+00,2.637117404447053559e-06
1.752628595568239689e-04,1.739191793603822589e-04,0.000000000000000000e+00,1.343679286947008222e-06
1.094353647204115987e-04,1.088091521523892879e-04,0.000000000000000000e+00,6.262134775170125067e-07
7.627938612131401896e-05,7.599294622195884585e-05,0.000000000000000000e+00,2.864408941150031751e-07
1.789650123100727797e-04,1.696933031780645251e-04,0.000000000000000000e+00,9.271705494029447436e-06
5.525808956008404493e-05,5.518988473340868950e-05,0.000000000000000000e+00,6.820660303219483467e-08
1.516150077804923058e-04,1.437408209312707186e-04,0.000000000000000000e+00,7.874191396695096046e-06
7.795006240485236049e-05,7.620630640303716063e-05,-0.000000000000000000e+00,1.743753500704769976e-06
8.470929606119170785e-05,8.108811744023114443e-05,0.000000000000000000e+00,3.621179985202616081e-06
1.251350156962871552e-03,1.156956190243363380e-03,0.000000000000000000e+00,9.439395216759294271e-05
3.832004949799738824e-05,3.811128044617362320e-05,0.000000000000000000e+00,2.087691512997480459e-07
4.299759893910959363e-05,4.254015584592707455e-05,-0.000000000000000000e+00,4.574431784476473695e-07
3.256254422012716532e-05,3.245421612518839538e-05,0.000000000000000000e+00,1.083287486380868359e-07
3.548559034243226051e-04,3.334702050779014826e-04,-0.000000000000000000e+00,2.138569107046350837e-05
3.823091174126602709e-05,3.774420110858045518e-05,-0.000000000000000000e+00,4.867093821303569712e-07
5.386005504988133907e-04,5.061579868197441101e-04,-0.000000000000000000e+00,3.244257459300570190e-05
6.400528218364343047e-05,6.082259278628043830e-05,0.000000000000000000e+00,3.182688942615641281e-06
1.074610627256333828e-04,1.025157034746371210e-04,-0.000000000000000000e+00,4.945361069985665381e-06
5.566978143178857863e-05,5.281534322421066463e-05,0.000000000000000000e+00,2.854439117072615772e-06
2.871486358344554901e-04,2.675522700883448124e-04,0.000000000000000000e+00,1.959637484105769545e-05
1.354784180875867605e-04,1.271610526600852609e-04,0.000000000000000000e+00,8.317368155985604972e-06
2.526865282561630011e-04,2.384396502748131752e-04,-0.000000000000000000e+00,1.424687889084452763e-05
2.201435381721239537e-05,2.190741906815674156e-05,-0.000000000000000000e+00,1.069343014137302816e-07
5.658643931383267045e-05,5.383173629525117576e-05,-0.000000000000000000e+00,2.754703018581494689e-06
2.178713293687906116e-05,2.164350553357508034e-05,-0.000000000000000000e+00,1.436265364418432000e-07
2.017759543377906084e-04,1.889306295197457075e-04,0.000000000000000000e+00,1.284532390855019912e-05
2.418159056105650961e-05,2.387062522757332772e-05,-0.000000000000000000e+00,3.109646513621555641e-07
6.674852338619530201e-04,6.247221026569604874e-04,-0.000000000000000000e+00,4.276313120499253273e-05
2.402540667389985174e-05,2.367064007557928562e-05,-0.000000000000000000e+00,3.547664846337283961e-07
5.214302655076608062e-05,5.015605347580276430e-05,-0.000000000000000000e+00,1.986972620215965435e-06
3.505156200844794512e-05,3.390303027117624879e-05,-0.000000000000000000e+00,1.148532192019047216e-06
1.097482017939910293e-04,1.016452442854642868e-04,-0.000000000000000000e+00,8.102957508526742458e-06
1.798005723685491830e-05,1.782077742973342538e-05,0.000000000000000000e+00,1.592789544702100102e-07
9.379675029776990414e-04,8.723864448256790638e-04,0.000000000000000000e+00,6.558103632414713502e-05
2.287681854795664549e-05,2.223074443463701755e-05,0.000000000000000000e+00,6.460749091274919920e-07
2.347017580177634954e-04,2.186681813327595592e-04,0.000000000000000000e+00,1.603358214197214693e-05
1.290821819566190243e-05,1.290580257773399353e-05,-0.000000000000000000e+00,2.415847522030389882e-09
9.047581988852471113e-05,8.629905642010271549e-05,-0.000000000000000000e+00,4.176759830443188548e-06
5.186449852772057056e-04,4.865052178502082825e-04,-0.000000000000000000e+00,3.213976378901861608e-05
3.184297020197845995e-05,3.035354893654584885e-05,-0.000000000000000000e+00,1.489420696998422500e-06
7.350700907409191132e-04,6.813922664150595665e-04,0.000000000000000000e+00,5.367780249798670411e-05
1.143669669545488432e-05,1.142053406510967761e-05,-0.000000000000000000e+00,1.616295364215147856e-08
4.046323301736265421e-04,3.798172983806580305e-04,0.000000000000000000e+00,2.481504452589433640e-05
4.321386950323358178e-05,4.061674917466007173e-05,-0.000000000000000000e+00,2.597120101199834608e-06
1.144238922279328108e-05,1.127302948589203879e-05,0.000000000000000000e+00,1.693600069074818748e-07
2.102194412145763636e-05,2.026211768679786474e-05,-0.000000000000000000e+00,7.598266620334470645e-07
1.522992806712863967e-05,1.505370073573431000e-05,0.000000000000000000e+00,1.762270755989447935e-07
5.588341737166047096e-04,5.252246046438813210e-04,0.000000000000000000e+00,3.360958362463861704e-05
1.803011946321930736e-05,1.768734728102572262e-05,-0.000000000000000000e+00,3.427713579640112584e-07
9.586604392097797245e-06,9.530959687253925949e-06,0.000000000000000000e+00,5.564455562989678583e-08
1.169179668067954481e-04,1.123028341680765152e-04,-0.000000000000000000e+00,4.615133548213634640e-06
1.254720064025605097e-05,1.241717382072238252e-05,-0.000000000000000000e+00,1.300268195336684585e-07
3.595761372707784176e-04,3.329124010633677244e-04,0.000000000000000000e+00,2.666373620741069317e-05
1.749562034092377871e-05,1.691871148068457842e-05,0.000000000000000000e+00,5.769080644313362427e-07
1.902784242702182382e-05,1.834183603932615370e-05,-0.000000000000000000e+00,6.860068992864398751e-07
2.050638067885302007e-05,1.986572897294536233e-05,0.000000000000000000e+00,6.406519332813331857e-07
2.932754068751819432e-05,2.751735519268549979e-05,0.000000000000000000e+00,1.810185949580045417e-06
1.750871160766109824e-04,1.620580151211470366e-04,0.000000000000000000e+00,1.302910368394805118e-05
8.089853508863598108e-05,7.604550773976370692e-05,0.000000000000000000e+00,4.853028258366975933e-06
3.893816756317391992e-05,3.726117938640527427e-05,-0.000000000000000000e+00,1.676986926213430706e-06
5.809079812024720013e-05,5.510894698090851307e-05,-0.000000000000000000e+00,2.981850911965011619e-06
9.397331450600177050e-05,8.956301462603732944e-05,-0.000000000000000000e+00,4.410298970469739288e-06
3.691973324748687446e-05,3.587441096897237003e-05,0.000000000000000000e+00,1.045321937453991268e-06
1.429341355105862021e-04,1.328768412349745631e-04,-0.000000000000000000e+00,1.005729973257984966e-05
5.163446621736511588e-05,4.883152359980158508e-05,-0.000000000000000000e+00,2.802941253321478143e-06
9.238449820259120315e-06,9.170456905849277973e-06,-0.000000000000000000e+00,6.799289309356026934e-08
5.654285268974490464e-05,5.435530329123139381e-05,-0.000000000000000000e+00,2.187550762755563483e-06
1.598180824657902122e-05,1.420552052877610549e-05,0.000000000000000000e+00,1.776287490429240279e-06
2.503026917111128569e-05,2.270135701110120863e-05,0.000000000000000000e+00,2.328912842131103389e-06
6.185975507833063602e-06,6.180267519084736705e-06,0.000000000000000000e+00,5.708000294646353723e-09
5.019639502279460430e-04,4.713545204140245914e-04,0.000000000000000000e+00,3.060942617594264448e-05
1.264707861992064863e-05,1.206068463943665847e-05,0.000000000000000000e+00,5.863941510142467450e-07
4.686028660216834396e-06,4.655645170714706182e-06,-0.000000000000000000e+00,3.038342200056831643e-08
4.723286110674962401e-05,4.565437484416179359e-05,0.000000000000000000e+00,1.578487172082532197e-06
5.245689408184261993e-06,5.233419415162643418e-06,0.000000000000000000e+00,1.226983670221670764e-08
7.144017727114260197e-04,6.774280336685478687e-04,0.000000000000000000e+00,3.697375359479337931e-05
5.843731287313858047e-06,5.797448466182686388e-06,0.000000000000000000e+00,4.628284244745373144e-08
8.596441330155357718e-05,8.193638495868071914e-05,0.000000000000000000e+00,4.028027433378156275e-06
2.501066410331986845e-05,2.398152173554990441e-05,0.000000000000000000e+00,1.029141458275262266e-06
3.167809627484530210e-04,2.989825734402984381e-04,0.000000000000000000e+00,1.779839840310160071e-05
1.905677709146402776e-05,1.825839717639610171e-05,-0.000000000000000000e+00,7.983794603205751628e-07
2.426716673653572798e-05,2.233685154351405799e-05,0.000000000000000000e+00,1.930314283526968211e-06
1.216107193613424897e-05,1.203752526635071263e-05,0.000000000000000000e+00,1.235469682114853640e-07
6.118357305240351707e-06,5.886744020244805142e-06,-0.000000000000000000e+00,2.316130576218711212e-07
1.686525865807197988e-05,1.675891689956188202e-05,0.000000000000000000e+00,1.063417371938157885e-07
4.157716830377466977e-06,4.121376605326076970e-06,0.000000000000000000e+00,3.634029610566358315e-08
8.141909347614273429e-06,7.971374543558340520e-06,-0.000000000000000000e+00,1.705349177427706309e-07
1.983165202545933425e-05,1.895200512080918998e-05,-0.000000000000000000e+00,8.796460519988613669e-07
4.059434104419779032e-06,4.050433290103683248e-06,-0.000000000000000000e+00,9.000621581378709379e-09
2.589182404335588217e-04,2.519362897146493196e-04,-0.000000000000000000e+00,6.981955266383010894e-06
3.762880396607215516e-06,3.286162609583698213e-06,0.000000000000000000e+00,4.767178438669361640e-07
8.654498742544092238e-06,8.423094186582602561e-06,0.000000000000000000e+00,2.314042717443953734e-07
3.534238203428685665e-05,3.358153844601474702e-05,-0.000000000000000000e+00,1.760843133524758741e-06
8.979051199276000261e-05,8.530649211024865508e-05,-0.000000000000000000e+00,4.484021246753400192e-06
4.661939237848855555e-05,4.526927295955829322e-05,-0.000000000000000000e+00,1.350118054688209668e-06
9.425257303519174457e-06,9.177319043374154717e-06,-0.000000000000000000e+00,2.479378338193782838e-07
7.898615149315446615e-05,7.682077557547017932e-05,-0.000000000000000000e+00,2.165374553442234173e-06
3.281404588051373139e-06,3.109121507804957218e-06,-0.000000000000000000e+00,1.722830660355612054e-07
1.146187205449678004e-04,1.085092662833631039e-04,-0.000000000000000000e+00,6.109457444836152717e-06
8.616606646683067083e-05,8.386379340663552284e-05,0.000000000000000000e+00,2.302270331711042672e-06
9.182843496091663837e-05,8.782199438428506255e-05,-0.000000000000000000e+00,4.006443305115681142e-06
1.410003605997189879e-04,1.326058845734223723e-04,0.000000000000000000e+00,8.394478754780720919e-06
1.686502364464104176e-04,1.625020813662558794e-04,-0.000000000000000000e+00,6.148157808638643473e-06
2.636490762597532012e-06,2.268200887556304224e-06,0.000000000000000000e+00,3.682899318846466485e-07
1.317082933383062482e-05,1.279640582652064040e-05,-0.000000000000000000e+00,3.744231094060523901e-07
8.025925126275978982e-06,7.501561867684358731e-06,0.000000000000000000e+00,5.243632017482013907e-07
6.127236702013760805e-05,6.017065607011318207e-05,0.000000000000000000e+00,1.101712086892803200e-06
3.491137249511666596e-05,3.248355642426759005e-05,0.000000000000000000e+00,2.427815616101725027e-06
7.370845651166746393e-06,7.360341442108619958e-06,-0.000000000000000000e+00,1.050431386317995930e-08
1.076442858902737498e-04,1.028024271363392472e-04,-0.000000000000000000e+00,4.841861027671257034e-06
1.972609243239276111e-05,1.831395638873800635e-05,-0.000000000000000000e+00,1.412136839462618809e-06
2.576143060650792904e-06,2.575547114247456193e-06,-0.000000000000000000e+00,5.959002735700380526e-10
3.095548890996724367e-05,2.926949491666164249e-05,-0.000000000000000000e+00,1.685993083810899407e-06
2.076232021863688715e-06,2.054516471616807394e-06,0.000000000000000000e+00,2.171558399766126968e-08
1.154635319835506380e-04,1.103546746890060604e-04,0.000000000000000000e+00,5.108855475555174053e-06
3.734860001713968813e-06,3.701492232721648179e-06,-0.000000000000000000e+00,3.336784004659421043e-08
2.796747867250815034e-05,2.690954534045886248e-05,0.000000000000000000e+00,1.057933900483476464e-06
5.799882728751981631e-06,5.666982815455412492e-06,-0.000000000000000000e+00,1.328999985616974300e-07
3.649326754384674132e-05,3.406355972401797771e-05,0.000000000000000000e+00,2.429709184070816264e-06
1.077011711458908394e-05,1.037664605973986909e-05,-0.000000000000000000e+00,3.934710548492148519e-07
2.431940174574265257e-06,2.398443712081643753e-06,0.000000000000000000e+00,3.349653354689507978e-08
5.921659248997457325e-05,5.718382817576639354e-05,-0.000000000000000000e+00,2.032762949966127053e-06
4.980922312824986875e-06,4.430532044352730736e-06,-0.000000000000000000e+00,5.503903253156749997e-07
5.276371666695922613e-05,5.055678775534033775e-05,0.000000000000000000e+00,2.206930275860941038e-06
3.733463745447807014e-05,3.602462675189599395e-05,-0.000000000000000000e+00,1.310009679400536697e-06
3.716701030498370528e-05,3.578034375095739961e-05,0.000000000000000000e+00,1.386665530844766181e-06
6.435595423681661487e-06,2.249942099297186360e-06,0.000000000000000000e+00,4.185653324384475127e-06
2.518949258956126869e-06,2.455434014336788096e-06,-0.000000000000000000e+00,6.351527304104820359e-08
1.565367565490305424e-04,1.485291140852496028e-04,0.000000000000000000e+00,8.007646101759746671e-06
8.786545549810398370e-06,8.740837074583396316e-06,0.000000000000000000e+00,4.570833667116858123e-08
1.971676683751866221e-04,1.897150505101308227e-04,0.000000000000000000e+00,7.452619684045203030e-06
1.205302032758481801e-05,1.168955168395768851e-05,-0.000000000000000000e+00,3.634689278442237992e-07
2.356318873353302479e-05,2.264418253616895527e-05,0.000000000000000000e+00,9.190055152430431917e-07
2.552547448431141675e-05,2.509415025997441262e-05,0.000000000000000000e+00,4.313238548547815299e-07
1.082583094103028998e-05,8.049692951317410916e-06,0.000000000000000000e+00,2.776138217086554505e-06
1.563927798997610807e-04,1.512636808911338449e-04,0.000000000000000000e+00,5.129098099132534117e-06
1.669637072154728230e-06,1.658318637964839581e-06,-0.000000000000000000e+00,1.131838356371872578e-08
7.213772914838045835e-05,6.932074757060036063e-05,0.000000000000000000e+00,2.816979758790694177e-06
1.465392074351257179e-06,1.460529688301903661e-06,0.000000000000000000e+00,4.862346969503050786e-09
9.927351129590533674e-06,7.813732736394740641e-06,0.000000000000000000e+00,2.113618620569468476e-06
4.947162597090937197e-05,4.783996701007708907e-05,-0.000000000000000000e+00,1.631660325074335560e-06
1.604934732313267887e-05,1.557131508889142424e-05,0.000000000000000000e+00,4.780330868925375398e-07
1.822510739657445811e-06,1.805312308533757459e-06,0.000000000000000000e+00,1.719839914926524216e-08
5.904102363274432719e-05,5.769980634795501828e-05,0.000000000000000000e+00,1.341217739536659792e-06
1.555628273308684584e-06,1.533796648800489493e-06,-0.000000000000000000e+00,2.183158720470146363e-08
5.738849722547456622e-06,5.688438704964937642e-06,0.000000000000000000e+00,5.041103889880105271e-08
3.647459152489318512e-06,3.513333012961084023e-06,0.000000000000000000e+00,1.341260826848156285e-07
5.723194590245839208e-06,4.755172540171770379e-06,0.000000000000000000e+00,9.680221637609065510e-07
2.708017564145848155e-05,2.621068961161654443e-05,-0.000000000000000000e+00,8.694858024682616815e-07
1.150122625404037535e-05,1.089867328118998557e-05,0.000000000000000000e+00,6.025532002240652218e-07
8.897484076442196965e-05,8.782522490946575999e-05,0.000000000000000000e+00,1.149613353845779784e-06
1.046890884026652202e-05,8.407047971559222788e-06,-0.000000000000000000e+00,2.061861096080974676e-06
6.418771808966994286e-04,6.240617367438971996e-04,-0.000000000000000000e+00,1.781544779078103602e-05
4.114097919227788225e-06,3.547007963788928464e-06,0.000000000000000000e+00,5.670900122822786216e-07
1.467746869820985012e-06,1.401934468958643265e-06,0.000000000000000000e+00,6.581240086234174669e-08
4.967556378687731922e-06,4.894587618764489889e-06,0.000000000000000000e+00,7.296861070926752291e-08
2.609809826026321389e-06,2.571632649051025510e-06,0.000000000000000000e+00,3.817707039388551493e-08
2.293053148605395108e-05,2.265797047584783286e-05,0.000000000000000000e+00,2.725602712416730355e-07
4.287574847694486380e-05,4.227334284223616123e-05,0.000000000000000000e+00,6.024053504916082602e-07
5.519903879758203402e-06,4.099907528143376112e-06,0.000000000000000000e+00,1.419996465301665012e-06
2.975327333842869848e-05,2.851567478501237929e-05,-0.000000000000000000e+00,1.237599349224183243e-06
1.821270984692091588e-06,1.787784640328027308e-06,0.000000000000000000e+00,3.348635857491899515e-08
9.556199074722826481e-06,8.562454240745864809e-06,-0.000000000000000000e+00,9.937444929164485075e-07
3.180146086378954351e-05,2.932100687758065760e-05,-0.000000000000000000e+00,2.480452394593157806e-06
1.711702452666941099e-06,1.584589540470915381e-06,0.000000000000000000e+00,1.271129121960257180e-07
2.224972377007361501e-06,2.189104179706191644e-06,0.000000000000000000e+00,3.586821506473825139e-08
1.857781535363756120e-05,1.840993900259491056e-05,0.000000000000000000e+00,1.678765499946166528e-07
4.103265382582321763e-05,3.994809594587422907e-05,0.000000000000000000e+00,1.084556515706935897e-06
2.248627970402594656e-05,2.219878115283790976e-05,-0.000000000000000000e+00,2.874977553801727481e-07
7.526129047619178891e-05,7.088747952366247773e-05,0.000000000000000000e+00,4.373809133539907634e-06
1.887751386675518006e-05,1.687356416368857026e-05,0.000000000000000000e+00,2.003949703066609800e-06
5.049218088970519602e-06,4.858940428675850853e-06,0.000000000000000000e+00,1.902774755535574513e-07
4.401849218993447721e-05,4.324501060182228684e-05,0.000000000000000000e+00,7.734828955108241644e-07
1.293566356252995320e-06,1.291304101869172882e-06,-0.000000000000000000e+00,2.262292353449879556e-09
1.438808612874709070e-05,1.362249895464628935e-05,0.000000000000000000e+00,7.655873446310579311e-07
3.824374289251863956e-06,3.483840600893017836e-06,0.000000000000000000e+00,3.405338873108121334e-07
1.122051526181166992e-05,7.476059636246645823e-06,-0.000000000000000000e+00,3.744455625565024093e-06
1.213664363604038954e-04,1.178546153823845088e-04,0.000000000000000000e+00,3.511822797008790076e-06
7.360524705291027203e-06,7.157160325732547790e-06,0.000000000000000000e+00,2.033644790344624198e-07
1.708297786535695195e-04,1.683207228779792786e-04,0.000000000000000000e+00,2.509058958821697161e-06
3.235362328268820420e-06,2.480885086697526276e-06,0.000000000000000000e+00,7.544772415712941438e-07
1.846630038926377892e-05,1.761199200700502843e-05,0.000000000000000000e+00,8.543091212231956888e-07
2.979215241794008762e-05,2.902001506299711764e-05,0.000000000000000000e+00,7.721374686298076995e-07
3.775936056626960635e-05,3.695628038258291781e-05,0.000000000000000000e+00,8.030818889892543666e-07
4.567981522995978594e-05,4.493179949349723756e-05,-0.000000000000000000e+00,7.480157364625483751e-07
1.755548146320506930e-05,1.323712058365345001e-05,-0.000000000000000000e+00,4.318359970056917518e-06
3.948631729144835845e-06,3.937821475119562820e-06,0.000000000000000000e+00,1.081021672177939763e-08
7.144913070078473538e-06,6.972667506488505751e-06,-0.000000000000000000e+00,1.722455067465489265e-07
1.219963451148942113e-05,1.218463876284658909e-05,0.000000000000000000e+00,1.499572377383628918e-08
1.726215123198926449e-05,1.721631088003050536e-05,0.000000000000000000e+00,4.583960588888658094e-08
5.990029421809595078e-06,5.632768989016767591e-06,-0.000000000000000000e+00,3.572604043711180566e-07
1.218070156028261408e-05,1.176870227936888114e-05,-0.000000000000000000e+00,4.119988830098009203e-07
4.346933565102517605e-05,4.190951221971772611e-05,-0.000000000000000000e+00,1.559823431307449937e-06
7.083381933625787497e-05,6.988546374486759305e-05,-0.000000000000000000e+00,9.483565008849836886e-07
1.654521156524424441e-06,1.077690285455901176e-06,-0.000000000000000000e+00,5.768308710685232654e-07
5.524714197235880420e-06,5.452709956443868577e-06,-0.000000000000000000e+00,7.200410578889204771e-08
5.989221972413361073e-05,5.851842070114798844e-05,0.000000000000000000e+00,1.373800614601350389e-06
5.104418960399925709e-06,5.034920377511298284e-06,-0.000000000000000000e+00,6.949872499717457686e-08
5.349594721337780356e-05,5.056888403487391770e-05,0.000000000000000000e+00,2.927064997493289411e-06
2.207360375905409455e-04,2.147501800209283829e-04,-0.000000000000000000e+00,5.985852112644352019e-06
2.828183141900808550e-06,2.754414708761032671e-06,0.000000000000000000e+00,7.376848287776738289e-08
3.958070010412484407e-05,3.901751915691420436e-05,0.000000000000000000e+00,5.631815156448283233e-07
3.544720675563439727e-05,3.451636803220026195e-05,0.000000000000000000e+00,9.308383255302032921e-07
1.065843571268487722e-05,9.849652997218072414e-06,0.000000000000000000e+00,8.087827154668048024e-07
8.177187737601343542e-06,7.955933142511639744e-06,0.000000000000000000e+00,2.212545524571396527e-07
4.553889084490947425e-05,4.445725426194258034e-05,0.000000000000000000e+00,1.081636469280056190e-06
5.193960987526224926e-06,5.142849204275989905e-06,0.000000000000000000e+00,5.111165179982890550e-08
3.695599389175185934e-06,1.339726736659940798e-06,0.000000000000000000e+00,2.355872538828407414e-06
1.147640650742687285e-04,1.126206698245368898e-04,0.000000000000000000e+00,2.143393658116110601e-06
3.583510761018260382e-06,3.362577672305633314e-06,0.000000000000000000e+00,2.209329892366440617e-07
3.183901071679429151e-06,2.847107225534273311e-06,0.000000000000000000e+00,3.367939029885747004e-07
4.260505647835088894e-06,4.250896381563507020e-06,0.000000000000000000e+00,9.609421702805320820e-09
2.201048118877224624e-05,1.402730867994250730e-05,0.000000000000000000e+00,7.983172508829738945e-06
7.216960511868819594e-05,6.935273995622992516e-05,0.000000000000000000e+00,2.816867436195025221e-06
3.102315076830564067e-06,3.023500994459027424e-06,-0.000000000000000000e+00,7.881418184751964873e-08
2.763417433016002178e-05,2.726390084717422724e-05,-0.000000000000000000e+00,3.702739093114360003e-07
1.869075458671431988e-05,1.799516940081957728e-05,-0.000000000000000000e+00,6.955849016776483040e-07
1.257674284715903923e-06,1.190254124594503082e-06,-0.000000000000000000e+00,6.742011038340933737e-08
3.507151632220484316e-05,3.478673170320689678e-05,0.000000000000000000e+00,2.847835958164068870e-07
2.232943952549248934e-04,2.193683030782267451e-04,-0.000000000000000000e+00,3.926093540940200910e-06
8.314033948408905417e-06,8.139789315464440733e-06,-0.000000000000000000e+00,1.742447608421571204e-07
7.424142677336931229e-05,7.223869761219248176e-05,0.000000000000000000e+00,2.002728024308453314e-06
1.984404889299185015e-06,1.967604248420684598e-06,0.000000000000000000e+00,1.680055738972896506e-08
6.946750363567844033e-05,6.858832057332620025e-05,0.000000000000000000e+00,8.791851087153190747e-07
8.067738963291049004e-05,7.821254985174164176e-05,0.000000000000000000e+00,2.464842054905602708e-06
1.223792933160439134e-04,1.201829654746688902e-04,-0.000000000000000000e+00,2.196323066527838819e-06
1.127184350480092689e-05,1.108732340071583167e-05,0.000000000000000000e+00,1.845197488137273467e-07
1.130260079662548378e-05,1.118518866860540584e-05,0.000000000000000000e+00,1.174123696046081022e-07
2.264185604872182012e-05,2.207687793998047709e-05,-0.000000000000000000e+00,5.649776539939921349e-07
4.233240360917989165e-06,4.162624918535584584e-06,-0.000000000000000000e+00,7.061559870180644793e-08
1.154316305473912507e-05,1.143091412814101204e-05,0.000000000000000000e+00,1.122486423810187262e-07
2.456576112308539450e-05,2.193455839005764574e-05,0.000000000000000000e+00,2.631201823533046991e-06
6.599166226806119084e-05,6.388848851202055812e-05,-0.000000000000000000e+00,2.103171027556527406e-06
1.191657929666689597e-06,1.129803308685950469e-06,0.000000000000000000e+00,6.185456413732026704e-08
1.391401929140556604e-05,1.353458992525702342e-05,0.000000000000000000e+00,3.794293377268331824e-07
2.325282548554241657e-05,1.990585769817698747e-05,-0.000000000000000000e+00,3.346968696860130876e-06
2.785689139273017645e-05,2.762080475804395974e-05,0.000000000000000000e+00,2.360868904816015856e-07
2.585504626040346920e-05,2.550864883232861757e-05,-0.000000000000000000e+00,3.463971154360478977e-07
5.572201189352199435e-05,5.271669942885637283e-05,0.000000000000000000e+00,3.005312919412972406e-06
8.314072329085320234e-05,8.196009002858772874e-05,0.000000000000000000e+00,1.180633034891798161e-06
6.358952305163256824e-06,6.102186034695478156e-06,0.000000000000000000e+00,2.567660430941032246e-07
1.263040485355304554e-05,1.230266389029566199e-05,0.000000000000000000e+00,3.277412474744778592e-07
3.160355618092580698e-06,2.977446683871676214e-06,0.000000000000000000e+00,1.829089768534686300e-07
5.934893488301895559e-05,5.704071008949540555e-05,-0.000000000000000000e+00,2.308226157765602693e-06
4.414807335706427693e-05,4.348465881776064634e-05,0.000000000000000000e+00,6.634136866523476783e-07
4.574303238769061863e-05,4.523470124695450068e-05,0.000000000000000000e+00,5.083326186650083400e-07
1.474024975323118269e-05,1.441248514311155304e-05,0.000000000000000000e+00,3.277645532762107905e-07
6.563471106346696615e-05,5.783100641565397382e-05,0.000000000000000000e+00,7.803708285791799426e-06
8.837255154503509402e-05,8.666942449053749442e-05,-0.000000000000000000e+00,1.703127054497599602e-06
8.777894254308193922e-05,8.643257024232298136e-05,-0.000000000000000000e+00,1.346370368082716595e-06
5.459125532070174813e-05,5.336278263712301850e-05,0.000000000000000000e+00,1.228471546710352413e-06
4.850958066526800394e-05,4.747566708829253912e-05,-0.000000000000000000e+00,1.033912894854438491e-06
4.792622348759323359e-05,4.719685966847464442e-05,0.000000000000000000e+00,7.293621138160233386e-07
1.020602303469786420e-05,1.003915713226888329e-05,0.000000000000000000e+00,1.668658740072714863e-07
6.590828888874966651e-06,6.438761374738533050e-06,0.000000000000000000e+00,1.520674857147241710e-07
2.784274693112820387e-05,2.748458609858062118e-05,-0.000000000000000000e+00,3.581604346436506603e-07
4.411132249515503645e-05,4.352389078121632338e-05,-0.000000000000000000e+00,5.874321686860639602e-07
1.480058699598885141e-06,5.685741939487343188e-07,0.000000000000000000e+00,9.114845056501508225e-07
2.091844180540647358e-06,1.719335386951570399e-06,0.000000000000000000e+00,3.725087935890769586e-07
9.008363122120499611e-06,7.290530902537284419e-06,0.000000000000000000e+00,1.717832105896377470e-06
2.768580634437967092e-05,2.490656333975493908e-05,0.000000000000000000e+00,2.779243459372082725e-06
4.641123814508318901e-04,4.591591714415699244e-04,-0.000000000000000000e+00,4.953204097546404228e-06
8.443454134976491332e-06,8.325902854267042130e-06,-0.000000000000000000e+00,1.175508970163718914e-07
4.740374151879223064e-06,4.677011929743457586e-06,0.000000000000000000e+00,6.336234292803055723e-08
3.876964456139830872e-06,3.180580961270607077e-06,0.000000000000000000e+00,6.963834380258049350e-07
6.869137723697349429e-05,6.784933066228404641e-05,0.000000000000000000e+00,8.420485073656891473e-07
5.246124146651709452e-06,5.175498245080234483e-06,0.000000000000000000e+00,7.062591578232968459e-08
6.368909089360386133e-05,6.314401252893730998e-05,0.000000000000000000e+00,5.450803541862114798e-07
3.813371677097165957e-06,3.768223677980131470e-06,-0.000000000000000000e+00,4.514802398603023903e-08
1.075027466868050396e-05,1.063736181095009670e-05,-0.000000000000000000e+00,1.129128506249799102e-07
1.850389526225626469e-04,1.825440267566591501e-04,-0.000000000000000000e+00,2.494920636308961548e-06
2.588687948446022347e-06,2.534093937356374227e-06,-0.000000000000000000e+00,5.459397200979765330e-08
2.467643207637593150e-05,1.691550278337672353e-05,-0.000000000000000000e+00,7.760928383504506201e-06
2.216416396549902856e-05,2.177910755563061684e-05,0.000000000000000000e+00,3.850555572171288077e-07
8.484558202326297760e-05,8.360826905118301511e-05,0.000000000000000000e+00,1.237312176272098441e-06
6.170966662466526031e-05,6.079784361645579338e-05,0.000000000000000000e+00,9.118245998251950368e-07
1.822994818212464452e-05,1.758108737703878433e-05,-0.000000000000000000e+00,6.488600092779961415e-07
3.813851071754470468e-05,3.788081448874436319e-05,0.000000000000000000e+00,2.576974509338469943e-07
5.304257228999631479e-07,5.203543764764617663e-07,0.000000000000000000e+00,1.007135530528557865e-08
1.751801028149202466e-05,1.713627170829568058e-05,0.000000000000000000e+00,3.817391132088232553e-07
8.394318138016387820e-05,8.368529961444437504e-05,0.000000000000000000e+00,2.578812541287334170e-07
1.327604841208085418e-04,1.307140628341585398e-04,-0.000000000000000000e+00,2.046422196144703776e-06
7.490381904062815011e-06,7.311784429475665092e-06,0.000000000000000000e+00,1.785974887980046333e-07
1.810947651392780244e-05,1.801647158572450280e-05,0.000000000000000000e+00,9.300482162188927759e-08
1.804035418899729848e-04,1.784932828741148114e-04,0.000000000000000000e+00,1.910262653836980462e-06
6.999642209848389030e-06,6.711698461003834382e-06,-0.000000000000000000e+00,2.879436920011357870e-07
1.148362753156106919e-05,1.139895357482600957e-05,0.000000000000000000e+00,8.467354462027287809e-08
1.645098200242500752e-05,1.621473347768187523e-05,0.000000000000000000e+00,2.362490363339020405e-07
4.347988124209223315e-06,4.285060185793554410e-06,0.000000000000000000e+00,6.292772525284817675e-08
1.855261189120938070e-06,1.596589186192431953e-06,0.000000000000000000e+00,2.586720029285061173e-07
2.665455031092278659e-05,1.942217932082712650e-05,0.000000000000000000e+00,7.232370080600958318e-06
2.474920438544359058e-05,2.348765519855078310e-05,-0.000000000000000000e+00,1.261549073205969762e-06
2.091464193654246628e-05,2.065578701149206609e-05,-0.000000000000000000e+00,2.588549534721096279e-07
6.818065594416111708e-05,6.668205605819821358e-05,0.000000000000000000e+00,1.498598862781364005e-06
3.937072688131593168e-05,3.838320481008850038e-05,0.000000000000000000e+00,9.875220712274312973e-07
3.527119361024233513e-06,3.501241508274688385e-06,0.000000000000000000e+00,2.587788650032507576e-08
9.351049811812117696e-06,9.175796549243386835e-06,0.000000000000000000e+00,1.752534330989874434e-07
2.559702625148929656e-05,2.525641866668593138e-05,0.000000000000000000e+00,3.406080395507160574e-07
2.349872602280811407e-06,2.265833700221264735e-06,0.000000000000000000e+00,8.403888074326459900e-08
1.562059514981228858e-05,1.538642936793621629e-05,-0.000000000000000000e+00,2.341652560744478251e-07
2.932932147814426571e-05,2.914223296102136374e-05,0.000000000000000000e+00,1.870888439725604258e-07
3.610555495470180176e-06,3.464986320977914147e-06,-0.000000000000000000e+00,1.455692739682490355e-07
2.459679126332048327e-05,2.427218169032130390e-05,0.000000000000000000e+00,3.246095729991793633e-07
5.669596703228307888e-07,5.580263291449227836e-07,0.000000000000000000e+00,8.933332296123808192e-09
1.144635007221950218e-05,1.046935631165979430e-05,-0.000000000000000000e+00,9.769938742465456016e-07
1.760121449478901923e-05,1.739420804369729012e-05,0.000000000000000000e+00,2.070070195259177126e-07
3.016088157892227173e-05,2.978501106554176658e-05,-0.000000000000000000e+00,3.758701723199919797e-07
4.896270183962769806e-06,2.550764975239872001e-06,-0.000000000000000000e+00,2.345505436096573249e-06
8.816023182589560747e-05,8.611294470028951764e-05,-0.000000000000000000e+00,2.047285761364037171e-06
7.475102847820380703e-07,6.497575100183894392e-07,0.000000000000000000e+00,9.775279607993070385e-08
2.468303864588961005e-05,2.459755705785937607e-05,-0.000000000000000000e+00,8.548106933403687435e-08
9.374593901156913489e-07,8.497609087498858571e-07,0.000000000000000000e+00,8.769845294409606140e-08
1.302460077567957342e-05,1.271241762879071757e-05,0.000000000000000000e+00,3.121833742625312880e-07
1.462196996726561338e-05,1.342838822893099859e-05,-0.000000000000000000e+00,1.193581397274101619e-06
2.319497616554144770e-05,2.255055369460023940e-05,0.000000000000000000e+00,6.444225277846271638e-07
6.930717972863931209e-07,6.882291359033843037e-07,0.000000000000000000e+00,4.842638734459114858e-09
5.887441147933714092e-05,5.572216468863189220e-05,0.000000000000000000e+00,3.152247245452599600e-06
1.256658151760348119e-06,1.174009071291948203e-06,0.000000000000000000e+00,8.264907336297255824e-08
1.305204568780027330e-05,1.267631068913033232e-05,0.000000000000000000e+00,3.757347712962655351e-07
1.268523828912293538e-05,1.248854005098110065e-05,0.000000000000000000e+00,1.966980676115781534e-07
9.782714187167584896e-06,9.619794582249596715e-06,0.000000000000000000e+00,1.629192638574750163e-07
3.101953097939258441e-06,9.443974704481661320e-07,-0.000000000000000000e+00,2.157555627491092309e-06
3.863833262585103512e-05,3.667632699944078922e-05,0.000000000000000000e+00,1.962004034794517793e-06
1.353052198282966856e-06,1.267840957552834880e-06,0.000000000000000000e+00,8.521120520299518830e-08
1.953125092768459581e-06,1.922466026371694170e-06,0.000000000000000000e+00,3.065910192390219891e-08
1.873978817457100376e-06,1.812600999073765706e-06,-0.000000000000000000e+00,6.137781127790731261e-08
1.553420361233293079e-06,1.549683361190545838e-06,0.000000000000000000e+00,3.737020470850893616e-09
1.344985435025591869e-06,1.277824139833683148e-06,0.000000000000000000e+00,6.716134492990022409e-08
9.648966624808963388e-06,9.282362043450120836e-06,0.000000000000000000e+00,3.666045529371331213e-07
2.902239975810516626e-05,2.822178612404968590e-05,-0.000000000000000000e+00,8.006143161765066907e-07
8.270666853604780044e-07,7.583633419017132837e-07,0.000000000000000000e+00,6.870333635333736311e-08
8.226500540331471711e-06,6.546068561874562874e-06,-0.000000000000000000e+00,1.680431978456908837e-06
1.027787002385593951e-04,1.010657433653250337e-04,-0.000000000000000000e+00,1.712955054244957864e-06
2.376330485276412219e-06,2.375977146584773436e-06,0.000000000000000000e+00,3.533192349802760646e-10
1.518430326541420072e-05,1.252361835213378072e-05,-0.000000000000000000e+00,2.660684685906744562e-06
4.738905045087449253e-05,4.660505146603100002e-05,-0.000000000000000000e+00,7.840006901460583322e-07
2.270994627906475216e-05,2.245551877422258258e-05,-0.000000000000000000e+00,2.544269932513998356e-07
1.906898978631943464e-05,1.685934330453164876e-05,-0.000000000000000000e+00,2.209646027040435001e-06
9.952735126717016101e-06,9.043421414389740676e-06,0.000000000000000000e+00,9.093132575799245387e-07
1.746078487485647202e-04,1.726142945699393749e-04,-0.000000000000000000e+00,1.993550540646538138e-06
3.140957687719492242e-06,1.860510224105382804e-06,-0.000000000000000000e+00,1.280447463614109438e-06
8.343346053152345121e-06,8.260928552772384137e-06,0.000000000000000000e+00,8.241758564508927520e-08
8.072278205872862600e-07,8.014507670850434806e-07,0.000000000000000000e+00,5.777053502242779359e-09
1.116924431698862463e-05,1.084437190002063289e-05,0.000000000000000000e+00,3.248725874982483219e-07
1.514668656454887241e-05,1.510395122750196606e-05,-0.000000000000000000e+00,4.273531217791060044e-08
6.807693807786563411e-06,6.701190613966900855e-06,0.000000000000000000e+00,1.065032790847908473e-07
4.726465704152360559e-05,4.669969348469749093e-05,0.000000000000000000e+00,5.649623631143185776e-07
4.929282113153021783e-06,2.234928615507669747e-06,-0.000000000000000000e+00,2.694353270271676593e-06
8.553671250410843641e-06,8.131429240165743977e-06,-0.000000000000000000e+00,4.222424081490316894e-07
1.879716728581115603e-05,1.803011582524050027e-05,0.000000000000000000e+00,7.670518584745877888e-07
4.460879063117317855e-05,4.445101876626722515e-05,0.000000000000000000e+00,1.577724475509967306e-07
2.545747747717541642e-06,2.474365601301542483e-06,0.000000000000000000e+00,7.138220325941802002e-08
9.387163117935415357e-06,8.064899702731054276e-06,0.000000000000000000e+00,1.322263528891198803e-06
4.547334810922620818e-07,4.502026627051236574e-07,0.000000000000000000e+00,4.530831709814719943e-09
1.243164297193288803e-04,1.228690089192241430e-04,0.000000000000000000e+00,1.447416138944390696e-06
1.250640480066067539e-06,1.082808694263803773e-06,0.000000000000000000e+00,1.678317289588449057e-07
2.621642779558897018e-04,2.587517665233463049e-04,-0.000000000000000000e+00,3.412509613553993404e-06
5.766401955042965710e-06,5.716424766433192417e-06,-0.000000000000000000e+00,4.997698255237992271e-08
3.950569953303784132e-05,3.892654422088526189e-05,-0.000000000000000000e+00,5.791565058643755037e-07
2.196875357185490429e-05,1.767592948453966528e-05,0.000000000000000000e+00,4.292823632567888126e-06
2.377503697061911225e-04,2.299958141520619392e-04,0.000000000000000000e+00,7.754561011097393930e-06
1.347988813904521521e-06,1.252047582056547981e-06,-0.000000000000000000e+00,9.594126026968297083e-08
9.704621334094554186e-05,9.644223609939217567e-05,0.000000000000000000e+00,6.039805384716601111e-07
4.492573680181521922e-06,4.168792656855657697e-06,0.000000000000000000e+00,3.237811938561208081e-07
6.977520570217166096e-06,6.834728537796763703e-06,-0.000000000000000000e+00,1.427922597940778360e-07
8.146121399477124214e-05,8.076222002273425460e-05,-0.000000000000000000e+00,6.989937446633120999e-07
7.409793397528119385e-06,6.908829618623713031e-06,-0.000000000000000000e+00,5.009636083741497714e-07
6.271870915952604264e-06,5.446030172606697306e-06,0.000000000000000000e+00,8.258408570327446796e-07
2.747385678958380595e-06,2.666549107743776403e-06,0.000000000000000000e+00,8.083662095259569469e-08
4.061578147229738533e-05,3.972595368395559490e-05,-0.000000000000000000e+00,8.898263104129000567e-07
2.512310857127886266e-05,2.495382250344846398e-05,0.000000000000000000e+00,1.692862525715099764e-07
4.011116288893390447e-06,3.921995812561362982e-06,0.000000000000000000e+00,8.912065396771140513e-08
2.572235462139360607e-05,2.305209636688232422e-05,-0.000000000000000000e+00,2.670258254511281848e-06
7.775247468089219183e-06,7.486015874746954069e-06,0.000000000000000000e+00,2.892313375468802406e-07
2.118504426107392646e-06,2.072149072773754597e-06,0.000000000000000000e+00,4.635531070107390406e-08
1.923290074046235532e-05,1.656226777413394302e-05,0.000000000000000000e+00,2.670633421075763181e-06
1.269148051505908370e-04,1.259580167243257165e-04,-0.000000000000000000e+00,9.567881988914450631e-07
3.236999418732011691e-06,3.195257477273116820e-06,0.000000000000000000e+00,4.174204804030523519e-08
4.833214552490971982e-05,4.785949204233475029e-05,-0.000000000000000000e+00,4.726538804789015558e-07
2.592735290818382055e-05,2.456431502650957555e-05,0.000000000000000000e+00,1.363037654300569557e-06
4.682811777456663549e-05,4.645505032385699451e-05,0.000000000000000000e+00,3.730659727807505988e-07
1.971832898561842740e-05,1.785754102456849068e-05,0.000000000000000000e+00,1.860788302110449877e-06
2.042005507973954082e-05,1.764680746418889612e-05,-0.000000000000000000e+00,2.773247615550644696e-06
1.812879054341465235e-04,1.798242155928164721e-04,0.000000000000000000e+00,1.463688590774836484e-06
8.637369433017738629e-07,8.455182864963717293e-07,-0.000000000000000000e+00,1.821863726547690021e-08
3.140609123875037767e-06,2.977413032567710616e-06,-0.000000000000000000e+00,1.631961907833101577e-07
1.065705600922228768e-05,1.027736470859963447e-05,0.000000000000000000e+00,3.796913574660720769e-07
1.841999733187549282e-06,1.819844328565523028e-06,0.000000000000000000e+00,2.215543837280620210e-08
4.285833711037412286e-06,4.114004241273505613e-06,0.000000000000000000e+00,1.718293987096330966e-07
6.458047664636978880e-06,5.745357611885992810e-06,0.000000000000000000e+00,7.126901095944049302e-07
8.688622074259910733e-06,8.528525540896225721e-06,0.000000000000000000e+00,1.600963912551378598e-07
5.862148464075289667e-05,5.714179860660806298e-05,0.000000000000000000e+00,1.479684442529105581e-06
7.382485637208446860e-05,7.277252007042989135e-05,-0.000000000000000000e+00,1.052335619533550926e-06
4.338817234383895993e-05,4.298820931580848992e-05,0.000000000000000000e+00,3.999635680429491913e-07
1.268254891328979284e-05,9.147776836471166462e-06,-0.000000000000000000e+00,3.534772531565977260e-06
2.737817703746259212e-05,2.714488618948962539e-05,0.000000000000000000e+00,2.332902084845045465e-07
6.248701993172289804e-06,6.154254606371978298e-06,0.000000000000000000e+00,9.444740101116622100e-08
1.108099058910738677e-05,1.037371384882135317e-05,0.000000000000000000e+00,7.072765129123581573e-07
1.376396198793372605e-06,9.071977729036007077e-07,0.000000000000000000e+00,4.691984258897718973e-07
1.150648495240602642e-05,1.821019623093889095e-06,-0.000000000000000000e+00,9.685465556685812771e-06
1.034018932841718197e-04,1.018102775560691953e-04,0.000000000000000000e+00,1.591614591234247200e-06
1.090668433789687697e-06,1.087144482880830765e-06,0.000000000000000000e+00,3.523938030269846422e-09
1.595957110112067312e-05,1.578282171976752579e-05,0.000000000000000000e+00,1.767491113469077391e-07
3.743893466889858246e-05,3.630639548646286130e-05,-0.000000000000000000e+00,1.132537818193668500e-06
1.253388109034858644e-05,1.160756346507696435e-05,-0.000000000000000000e+00,9.263180800189729780e-07
1.225064333993941545e-04,1.213496070704422891e-04,0.000000000000000000e+00,1.156832809101615567e-06
8.643926321383332834e-07,4.221680853788711829e-07,-0.000000000000000000e+00,4.422245751811715309e-07
1.763779800967313349e-05,1.722616252664010972e-05,0.000000000000000000e+00,4.116351703942200402e-07
2.048449641733895987e-05,2.031291478488128632e-05,0.000000000000000000e+00,1.715820019398961449e-07
1.187275415759359021e-06,1.126039933296851814e-06,0.000000000000000000e+00,6.123547535707984935e-08
4.676903699873946607e-05,4.595585778588429093e-05,0.000000000000000000e+00,8.131785307341488078e-07
2.082355604215990752e-05,1.951243575604166836e-05,-0.000000000000000000e+00,1.311120627178752329e-06
2.176999714720295742e-06,1.237780679730349220e-06,-0.000000000000000000e+00,9.392190918333653826e-07
1.156617145170457661e-05,1.137780782300978899e-05,0.000000000000000000e+00,1.883634155319668935e-07
2.754482920863665640e-05,2.726356433413457125e-05,0.000000000000000000e+00,2.812654997796926182e-07
1.738336868584156036e-05,1.477655496273655444e-05,-0.000000000000000000e+00,2.606814632599707693e-06
1.519971374364104122e-05,1.482404968555783853e-05,0.000000000000000000e+00,3.756637454443989554e-07
3.681277303257957101e-05,3.628103149821981788e-05,-0.000000000000000000e+00,5.317418185768474359e-07
8.448587323073297739e-06,5.729813892685342580e-06,-0.000000000000000000e+00,2.718772975640604272e-06
3.118672339041950181e-06,3.055876504731713794e-06,-0.000000000000000000e+00,6.279583431023638695e-08
3.514734089549165219e-06,3.301720425952225924e-06,0.000000000000000000e+00,2.130137772837770171e-07
1.147124748968053609e-05,1.031953888741554692e-05,-0.000000000000000000e+00,1.151708488578151446e-06
5.979675279377261177e-06,1.868917024694383144e-06,-0.000000000000000000e+00,4.110758254682878032e-06
5.922273885516915470e-06,4.856130090047372505e-06,0.000000000000000000e+00,1.066143909156380687e-06
8.473533671349287033e-05,8.443210390396416187e-05,0.000000000000000000e+00,3.032344864095648518e-07
1.353561219730181620e-05,1.196678113046800718e-05,0.000000000000000000e+00,1.568830839460133575e-06
7.612971444359573070e-07,4.312972521347546717e-07,-0.000000000000000000e+00,3.299998923012026353e-07
1.036945104715414345e-05,1.080811443898710422e-06,0.000000000000000000e+00,9.288639375881757587e-06
1.607381127541884780e-04,1.555604249006137252e-04,0.000000000000000000e+00,5.177689672564156353e-06
5.001921454095281661e-05,4.950079164700582623e-05,0.000000000000000000e+00,5.184228939469903708e-07
6.634299552388256416e-06,6.567791842826409265e-06,-0.000000000000000000e+00,6.650766692928300472e-08
7.150097189878579229e-06,7.077235295582795516e-06,0.000000000000000000e+00,7.286206482604029588e-08
4.219120455672964454e-06,3.547314918250776827e-06,-0.000000000000000000e+00,6.718054805787687656e-07
1.724534922686871141e-05,1.528717984911054373e-05,0.000000000000000000e+00,1.958169605131843127e-06
7.588812877656891942e-05,7.291052315849810839e-05,0.000000000000000000e+00,2.977605845444486476e-06
1.434700720892578829e-06,1.324745767306012567e-06,-0.000000000000000000e+00,1.099549677974209771e-07
5.203828914090991020e-05,5.086928285891190171e-05,0.000000000000000000e+00,1.169006850432197098e-06
2.152331944671459496e-06,2.133973566742497496e-06,0.000000000000000000e+00,1.835835483632308751e-08
7.148676104407059029e-06,7.012041805865010247e-06,0.000000000000000000e+00,1.366344548614506493e-07
6.441915502364281565e-06,2.409391072433209047e-06,-0.000000000000000000e+00,4.032524429931072518e-06
9.828368092712480575e-06,6.554248102474957705e-06,-0.000000000000000000e+00,3.274119762863847427e-06
1.401397980771434959e-06,1.344982933915161993e-06,0.000000000000000000e+00,5.641501488184985647e-08
6.273908184084575623e-06,6.252801085793180391e-06,0.000000000000000000e+00,2.110713381853202009e-08
3.494364791549742222e-04,3.436851256992667913e-04,0.000000000000000000e+00,5.751355274696834385e-06
7.953543104122218210e-07,3.607908638514345512e-07,0.000000000000000000e+00,4.345634465607872698e-07
1.785166241461411119e-04,1.756624842528253794e-04,0.000000000000000000e+00,2.854143303920864128e-06
2.624674380058422685e-06,2.500855089238029905e-06,-0.000000000000000000e+00,1.238193334529569256e-07
9.225842404703143984e-06,8.703859748493414372e-06,0.000000000000000000e+00,5.219828267399861943e-07
1.764332182574435137e-06,1.694364982540719211e-06,0.000000000000000000e+00,6.996722845542535651e-08
9.889567081700079143e-06,3.242339289499795996e-06,-0.000000000000000000e+00,6.647227564826607704e-06
7.308749445655848831e-06,7.028946129139512777e-06,0.000000000000000000e+00,2.798035438900114968e-07
1.548524014651775360e-04,1.537279022159054875e-04,-0.000000000000000000e+00,1.124498680837859865e-06
2.131129122062702663e-06,2.071744120257790200e-06,0.000000000000000000e+00,5.938508351732707524e-08
8.121864084387198091e-06,6.480800948338583112e-06,-0.000000000000000000e+00,1.641062794988101814e-06
1.147767761722207069e-05,1.046426041284576058e-05,-0.000000000000000000e+00,1.013416749628959224e-06
9.954133020073641092e-07,8.233182597905397415e-07,0.000000000000000000e+00,1.720950706385337980e-07
6.421421858249232173e-05,6.334916542982682586e-05,0.000000000000000000e+00,8.650548011246428359e-07
1.804874227673280984e-05,1.614604116184636950e-05,-0.000000000000000000e+00,1.902700660139089450e-06
4.394464122015051544e-05,4.340240411693230271e-05,0.000000000000000000e+00,5.422381832431710791e-07
2.482006493664812297e-06,2.458378730807453394e-06,0.000000000000000000e+00,2.362787121512610611e-08
1.043140764522831887e-05,1.011530366668011993e-05,0.000000000000000000e+00,3.161040922350366600e-07
4.010064458270790055e-06,3.916127297998173162e-06,0.000000000000000000e+00,9.393727395945461467e-08
2.354711250518448651e-05,2.184735603805165738e-05,0.000000000000000000e+00,1.699755557638127357e-06
1.496843992754293140e-06,1.231788928635069169e-06,0.000000000000000000e+00,2.650550356975145405e-07
2.488889094820478931e-06,1.998053676288691349e-06,-0.000000000000000000e+00,4.908354185317875817e-07
8.214576155296526849e-06,8.088219146884512156e-06,-0.000000000000000000e+00,1.263571931531259906e-07
1.389710378134623170e-04,1.378947199555113912e-04,-0.000000000000000000e+00,1.076313878911605570e-06
5.556212636292912066e-05,5.414024417405016720e-05,0.000000000000000000e+00,1.421882643626304343e-06
4.149541200604289770e-05,4.100158912478946149e-05,0.000000000000000000e+00,4.938228812534362078e-07
3.005862890859134495e-05,2.528559707570821047e-05,0.000000000000000000e+00,4.773031832883134484e-06
2.416985444142483175e-05,2.382495404162909836e-05,0.000000000000000000e+00,3.448997745181259234e-07
1.318676077062264085e-04,1.294116664212197065e-04,0.000000000000000000e+00,2.455944695611833595e-06
6.344925509438326117e-07,6.076269869481620844e-07,0.000000000000000000e+00,2.686558531195260002e-08
1.431267719453899190e-05,1.390637771692126989e-05,0.000000000000000000e+00,4.062998186782351695e-07
1.519177749287337065e-05,1.429599979019258171e-05,0.000000000000000000e+00,8.957779300544643775e-07
7.847966480767354369e-05,7.779365114402025938e-05,0.000000000000000000e+00,6.860110488560167141e-07
1.900409188237972558e-05,1.879549745353870094e-05,0.000000000000000000e+00,2.085935619788870099e-07
2.328489699721103534e-06,2.212535264334292151e-06,-0.000000000000000000e+00,1.159545206519396743e-07
1.075939871952868998e-05,1.065186643245397136e-05,0.000000000000000000e+00,1.075318394327950955e-07
5.701882764697074890e-05,5.631868771160952747e-05,0.000000000000000000e+00,7.001396511441271286e-07
2.245198265882208943e-05,2.010911521210800856e-05,-0.000000000000000000e+00,2.342868128835107200e-06
2.230483687526430003e-06,2.209605781899881549e-06,-0.000000000000000000e+00,2.087783101956119935e-08
2.097433934977743775e-05,2.008875526371411979e-05,0.000000000000000000e+00,8.855834039422916248e-07
2.081420097965747118e-05,2.067336208710912615e-05,-0.000000000000000000e+00,1.408383667467205669e-07
2.096398475259775296e-06,1.808048182283528149e-06,0.000000000000000000e+00,2.883503498196660075e-07
4.207319761917460710e-06,1.502910208728280850e-06,0.000000000000000000e+00,2.704409780562855303e-06
3.278559233876876533e-05,3.246574124204926193e-05,0.000000000000000000e+00,3.198522335878806189e-07
2.173524762838496827e-06,2.135461045327247120e-06,0.000000000000000000e+00,3.806375303838649415e-08
1.321429067502322141e-06,1.204771820084715728e-06,0.000000000000000000e+00,1.166572616284611286e-07
8.781563519733026624e-05,8.641821477795019746e-05,0.000000000000000000e+00,1.397417690895963460e-06
3.545266281435033306e-06,2.275548695251927711e-06,-0.000000000000000000e+00,1.269717586183105595e-06


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-2.105385065078735352e-04
2.833234518766403198e-02
5.590497702360153198e-02
8.253443986177444458e-02
1.082474067807197571e-01
1.330694258213043213e-01
1.570252776145935059e-01
1.801390349864959717e-01
2.024337649345397949e-01
2.239318788051605225e-01
2.446549534797668457e-01
2.646237015724182129e-01
2.838580310344696045e-01
3.023774027824401855e-01
3.202001154422760010e-01
3.373441398143768311e-01
3.538265526294708252e-01
3.696637153625488281e-01
3.848715126514434814e-01
3.994651734828948975e-01
4.134591817855834961e-01
4.268674850463867188e-01
4.397034943103790283e-01
4.519798755645751953e-01
4.637090265750885010e-01
4.749026000499725342e-01
4.855717718601226807e-01
4.957272112369537354e-01
5.053787827491760254e-01
5.145365595817565918e-01
5.232095122337341309e-01
5.314062237739562988e-01
5.391349196434020996e-01
5.464034676551818848e-01
5.532191395759582520e-01
5.595884323120117188e-01
5.655181407928466797e-01
5.710139274597167969e-01
5.760815143585205078e-01
5.807257294654846191e-01
5.849514007568359375e-01
5.887627601623535156e-01
5.921635031700134277e-01
5.951572060585021973e-01
5.977466702461242676e-01
5.999346375465393066e-01
6.017231941223144531e-01
6.031141877174377441e-01
6.041089892387390137e-01
6.047084927558898926e-01
6.049134135246276855e-01
6.047238111495971680e-01
6.041396260261535645e-01
6.031600832939147949e-01
6.017842888832092285e-01
6.000108122825622559e-01
5.978378653526306152e-01
5.952632427215576172e-01
5.922843217849731445e-01
5.888981223106384277e-01
5.851013064384460449e-01
5.808898806571960449e-01
5.762598514556884766e-01
5.712063312530517578e-01
5.657244920730590820e-01
5.598086714744567871e-01
5.534527897834777832e-01
5.466511249542236328e-01
5.393961668014526367e-01
5.316810011863708496e-01
5.234979987144470215e-01
5.148386955261230469e-01
5.056946873664855957e-01
4.960568845272064209e-01
4.859155714511871338e-01
4.752605855464935303e-01
4.640815556049346924e-01
4.523669779300689697e-01
4.401054680347442627e-01
4.272844195365905762e-01
4.138913750648498535e-01
3.999130427837371826e-01
3.853351175785064697e-01
3.701432645320892334e-01
3.543220460414886475e-01
3.378555774688720703e-01
3.207277953624725342e-01
3.029211759567260742e-01
2.844181060791015625e-01
2.651998400688171387e-01
2.452468872070312500e-01
2.245395779609680176e-01
2.030568718910217285e-01
1.807774007320404053e-01
1.576786637306213379e-01
1.337375342845916748e-01
1.089304462075233459e-01
8.323200792074203491e-02
5.661693960428237915e-02
2.905931323766708374e-02
5.315095186233520508e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
4.550393938957325024e-01
3.454781346803130482e-02
6.186579865165839354e-03
4.012396594349893625e-03
2.820859152216466641e-03
1.861554225087906069e-03
1.126382309609002923e-03
7.308253494814135861e-04
5.557147701115069125e-04
4.568059087903971176e-04
3.787828691907551572e-04
3.147941781547655389e-04
2.649019958218794420e-04
2.271389454851084112e-04
1.985483007460402106e-04
8.139668936439777361e-03
1.249286183048860200e-03
4.965133574199817081e-04
2.269670877250618175e-03
4.165425376715786547e-03
2.384248698022564715e-04
1.898026092916593396e-03
1.152151628964023572e-03
1.774900499480934739e-03
6.490477235282472029e-03
8.971671392372994628e-04
1.969457005088908440e-03
1.819708134794620303e-03
2.546349590961384480e-04
2.603380132416471641e-03
1.728334034344170076e-03
9.911355838205116592e-04
3.718820603935821777e-03
1.892318351336451290e-03
6.407665508590219957e-04
1.510973869936302555e-03
8.099459184090808395e-03
4.756770334604688583e-04
7.633168010711801309e-03
1.463741258040082531e-03
2.226064080483392341e-04
1.430044166616100147e-03
2.158434411382705931e-04
1.738233433552493004e-03
2.616649353474983630e-03
3.100368998547552418e-03
3.329869680116379939e-03
9.170654042383759568e-04
8.011888356330768707e-03
1.085135681236587633e-03
2.917251191204737418e-03
2.555097232382944582e-03
2.966853269229099716e-03
8.992279759268311575e-04
2.126092526588502837e-03
1.819384869829599035e-03
2.996246941377149996e-03
2.580102726631945502e-03
2.161801320502295797e-03
1.099663078248875334e-03
2.404695492101445193e-03
1.666706100376252235e-03
3.776424848831156852e-03
7.716476586228888457e-04
1.350506268083357178e-03
2.580501373147103296e-03
1.571871047223089013e-03
2.025645812724113232e-03
5.183265060452766975e-04
7.565223500185079162e-04
2.052406221418957063e-04
2.019640088749644416e-03
5.361145985265747347e-04
5.578164081499891076e-03
1.138061135379148754e-03
7.274243765103540101e-03
5.768102528559897017e-04
1.659331595997064852e-03
1.818139624126520731e-03
9.432452595435630730e-04
2.914630630001748771e-03
3.006493114554111262e-03
5.240406333368518525e-04
5.252402509763533667e-04
2.017874579723985193e-03
3.726915735843329327e-03
1.435328225695223182e-03
6.499986602351374423e-04
4.762132060932567344e-04
3.635031682460558057e-03
3.937384598356499484e-04
2.996611026480928280e-03
3.895770683385593128e-04
8.786511235987572470e-04
5.070380445257798713e-03
1.831862864224855056e-04
8.080499512758562925e-04
1.146859262185817184e-03
6.510170457924802047e-04
1.010323487863283012e-03
3.153015787445701532e-04
8.189363743769115592e-04
5.435046255530699482e-04
1.927583434071119780e-04
5.828363473762781209e-04
1.447168649271640987e-03
1.452514613500294639e-03
1.381713125987407264e-03
6.985803679411970758e-03
9.401188187981775754e-04
1.941939275060868128e-03
2.190049660224709874e-03
3.188584827577787282e-04
6.974511637730153053e-04
6.214117464163682655e-04
1.171820868965104583e-03
2.471189488419216901e-03
5.924544713183507380e-04
7.915292672866021569e-04
5.132419237380198007e-03
6.625521298826697863e-04
1.253830039024455374e-03
1.676148850699524847e-03
7.040641606072828036e-04
3.840475358331523078e-04
6.376813816596070984e-04
1.435353379108932504e-03
6.283092248252330472e-04
4.266079050945238683e-04
1.804564860827504585e-03
3.136855000768550613e-03
3.662781134588035965e-03
5.373262645880348297e-04
1.005024203473004266e-03
1.551282632445690618e-03
4.459941248596673772e-04
9.813535972152084060e-04
1.473983362476436777e-03
3.671049208804539102e-04
1.343572825341165762e-03
3.543310894140849071e-03
3.652902187240758460e-04
2.482635182284837361e-03
1.516881861831318476e-04
6.767407207208004250e-04
6.539093797258124698e-04
1.569874660497326503e-03
4.228591833278979098e-03
2.086502006752952046e-04
4.101467047934848715e-04
1.013793827836661880e-03
2.533939028715753109e-03
4.231316034386357959e-04
9.019998702410329978e-04
8.891643395073897714e-04
2.034001744215138425e-03
2.444141931715576154e-03
4.656847503245237674e-04
2.553211159221636418e-03
3.294868192073967684e-03
2.133263748325479588e-04
9.282438716353310065e-04
1.610982637189129754e-03
8.749852586076390997e-04
1.195553401395057841e-03
9.597782635124484053e-04
2.040123366899621385e-03
1.561134082599133742e-03
9.689580253458120532e-04
1.669817867425414139e-03
3.864519308028137898e-04
7.987247643280403987e-05
5.326007978140801435e-04
1.508600242900010296e-04
4.427860054162181293e-03
7.813928358632974162e-04
3.605255247260539652e-03
1.359812526921917676e-04
2.918119630085243364e-03
8.671400887472576662e-04
6.148040251884816622e-04
1.227659087643652404e-03
1.428797335670654563e-03
1.340188033752254216e-03
1.525608544385108518e-03
1.279287754057915980e-03
9.974121118402087902e-04
1.514752603104341060e-04
3.442537620520354463e-04
1.999621849087256705e-03
2.690003639902758333e-04
7.340193200855981434e-04
8.055382779013736368e-04
5.051084974863591717e-04
4.982048051958362514e-04
1.215748595846751498e-03
4.125050950665654819e-04
1.315682123083753569e-03
4.108666622499358993e-04
7.826460730698148616e-04
6.492812856160246797e-04
9.086834354094360184e-04
1.489813976621560303e-03
1.340119489733734761e-03
1.073402443519599079e-03
6.911029298474734035e-04
2.106364599766223124e-03
1.926252730723651335e-03
4.414307616712863521e-04
6.638443632724376530e-04
4.736346200531516308e-04
7.276423304553885545e-04
4.827794187820447073e-04
9.387090858759768218e-04
5.543248114458420792e-04
9.240375142522709237e-04
1.396989259584534163e-03
1.157680960716834552e-03
1.144769514595466407e-03
2.165996042652730091e-04
7.540735032850523750e-04
2.618528926623467801e-03
1.010073637454026309e-04
3.907131885172473291e-04
1.230095959364145911e-03
3.005489287976751897e-03
2.023490216891434251e-04
8.547691105218509092e-04
1.833616333451675712e-03
6.770562906343186851e-04
1.872364927586302749e-03
1.721128803310771572e-03
4.422304618895764447e-04
1.048465440896613867e-03
2.913894763825814003e-03
2.996893528668290825e-04
1.924031155272152703e-04
1.921410325013911966e-03
1.271502906273774651e-03
1.195106079490839291e-03
1.268387126578071318e-03
2.840167073565221835e-03
9.018545980111117148e-05
2.089990063617431105e-03
6.009473078733955104e-04
5.069590264560689665e-04
1.570167364497140287e-03
9.720360536762893402e-04
2.170485342305616299e-04
2.168292743520342891e-04
8.596327380124723543e-04
3.872101040727204133e-04
1.353523257486960712e-03
1.719660670245239380e-04
1.665094260020042382e-03
3.060211602285743487e-04
6.234255611980013068e-04
1.515174786060373251e-03
8.476908880847991781e-04
8.815461748271387473e-04
1.088807251976272976e-03
3.248440081478277583e-04
9.352555668266511165e-04
6.784514100443738349e-04
5.622627173357652285e-04
2.547876127176004670e-03
1.802783605320851029e-03
2.126696257229050962e-03
3.511692555977046480e-04
6.182636326419481323e-04
4.426485424336791042e-04
2.357327512769881559e-04
4.861503107517513972e-04
3.650988742283558922e-04
4.524443106608065212e-04
7.127076973488208648e-04
3.469897208384092532e-03
1.432904831786449215e-03
4.758732101457099450e-04
1.087786236552309950e-03
1.294454619949654117e-03
1.423403873804500062e-03
9.921778279519642696e-04
2.323327205166445929e-03
2.454815067853764656e-03
1.037563952021164620e-04
4.502875538917658696e-03
3.905958084116447921e-05
7.420991453543201305e-04
7.834486412884639119e-04
1.899149066170879472e-03
7.651703375267082099e-04
2.075941893124684436e-03
2.102758811053283706e-03
1.160492229511631652e-03
5.197771613612118483e-04
1.244208760685596880e-03
1.601648152100691638e-03
1.157415047739671988e-03
8.081338782031019779e-04
7.095594239122168670e-04
1.835940239498531348e-03
9.465342444164553514e-04
1.516718205126936286e-04
7.363393771032093619e-04
7.680453539357570822e-04
1.324580352139826745e-03
9.413259621500616806e-04
6.652272350362765799e-04
6.579980723455267294e-04
5.715499339972746756e-04
4.216627927425662553e-04
1.835287914661386677e-03
1.209133875166419191e-03
1.153137939775455848e-03
9.231959339255677672e-04
1.172625609214801709e-03
1.039515424638415547e-03
4.527212233295747272e-04
3.668878167397755146e-04
2.053781406458811670e-03
1.907298841919272722e-04
3.494280214215955520e-04
1.218132798514427349e-03
1.579572994736573501e-03
1.420995999314514152e-03
1.299311662511139090e-03
1.739967876887429672e-03
5.282515155101893132e-04
1.005175376727333002e-03
1.139989850551205094e-03
8.865235205778623480e-04
4.092992408673701700e-04
1.838299923875756550e-03
1.737488623598970995e-03
8.801247332909938222e-04
1.442554616035384134e-03
7.302929796447869566e-04
3.867337762031142060e-04
5.743903763628929260e-04
3.232843682868270503e-04
1.168563255851519508e-03
1.786180877602838659e-04
4.109743469268552847e-04
6.617459826718228612e-04
1.551476918302367508e-03
1.757678090534798773e-03
3.180868731092975112e-04
2.760955516939499720e-03
2.795348896319769291e-04
4.042261415470102667e-04
3.437644678191559560e-04
1.158074548828647932e-03
2.327141932612968641e-03
1.175129048381801404e-03
2.613213630148315553e-03
2.665456647494892088e-04
5.119217160724542958e-04
3.344054770989817078e-04
6.993794527991079686e-04
1.292190407803112595e-03
4.189673917041087802e-04
6.160397112955339491e-04
1.299125497053579001e-03
1.408861212573457285e-03
2.286837988194541935e-04
1.061647522863258801e-04
1.412607280874073968e-03
1.959954946416239945e-03
2.150368876527220321e-03
2.295175622405266425e-04
7.130375789358261692e-04
1.674539639151925241e-03
5.434452143233613978e-04
4.719243092089022741e-04
5.075005241182890554e-04
7.585408872017876879e-05
2.135026697906750991e-03
1.431267387099085815e-03
9.460240862897890696e-04
7.220346328690350427e-04
7.669254336881188442e-04
6.819409093514021414e-04
1.303846724573623538e-03
6.219642708585964262e-04
1.721734792455621894e-03
8.734033638614749394e-04
1.791406959916644814e-03
6.983805743295373432e-04
6.883157229350386546e-04
8.017475663651853343e-04
1.162749732018490559e-03
2.118638652272740539e-03
9.094269516325008450e-04
8.768318970549587518e-04
1.094908384449689871e-03
3.352476481453750957e-04
9.142063270221932689e-04
1.182499916813458101e-03
3.041161532345025825e-03
1.035895843620263112e-04
2.874856848799713419e-04
7.151505416544052564e-04
1.308841019693281118e-03
8.074546328036844370e-04
1.367219656711531322e-03
5.734789090803308568e-04
3.712625879929889582e-04
1.375046088412440123e-03
7.989298668500079874e-04
2.590176021307084159e-04
3.756165571233852974e-04
2.483265323643800253e-03
2.562398755984923119e-03
3.805302452275975775e-04
5.239609001843397937e-04
4.611898724172866656e-04
5.968150511378770250e-04
7.222607020105157585e-04
8.497152745758576207e-04
1.226785240907220806e-03
2.074543866936692880e-03
1.021822912085202425e-03
1.639859678993733439e-03
9.001520483258114349e-04
3.089857963070081906e-04
8.021248519996549428e-04
7.593993612286805512e-04
3.129485506503332866e-04
6.674407396195925065e-04
4.523087006760475172e-04
1.804011875873733029e-03
1.742950115350397691e-03
2.028762122573851440e-04
5.750253770871449881e-04
4.774560505059165239e-04
7.085722878782303464e-04
3.139851074437395844e-03
4.256772361746407815e-04
6.559219584910061388e-04
1.186073268454421398e-03
6.769382524678064020e-04
3.756470952759204574e-04
1.571874314645938225e-03
7.119773822628467329e-04
5.017142834564710784e-04
6.466902890639060616e-04
5.712868925743591012e-04
2.778272079874026046e-04
4.597717997786527960e-04
8.479443711478790299e-04
5.876458376659413063e-04
2.053433829942338774e-04
5.059548441329473267e-04
7.726183344440238883e-04
1.357169718438354898e-03
1.087559099188044375e-03
5.765637584041931676e-04
6.392665064292607112e-04
1.503256228440945971e-03
8.266440747239204873e-04
3.224879327013778843e-03
2.871394497020347825e-04
3.548807177209472100e-03
1.432392852599604412e-03
1.396448109520050367e-03
1.177616223558665106e-03
8.025876254446891005e-04
9.198906029034997246e-04
5.064602590788093222e-04
1.211654945290916233e-03
1.460159248440856365e-03
2.604140428129623781e-03
2.501829003947374447e-04
1.990666717232650047e-04
4.657965537152436160e-04
7.837674420112754467e-04
6.617009004108706299e-04
9.144363952772020538e-04
5.799033289596659249e-04
1.361967528865468515e-03
1.747620661490118833e-03
3.443255142182188215e-04
7.927100479412227873e-04
3.697521435153396877e-04
2.938545453640968846e-03
5.036548486718964027e-04
1.256913752898130036e-03
3.640939207831750879e-04
1.594157512690090161e-03
5.299612048034953605e-04
6.743108727345247444e-04
8.043423709812303184e-04
9.040169948836108233e-04
1.041355832208449173e-03
1.233232249053369412e-03
1.323230952042009790e-03
6.181985770899622217e-04
4.269470533640821455e-04
1.124080544015118501e-03
8.342218642734535936e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
4.550393938957325024e-01
1.861554225087906069e-03
3.787828691907551572e-04
8.139668936439777361e-03
2.384248698022564715e-04
8.971671392372994628e-04
1.728334034344170076e-03
1.510973869936302555e-03
2.226064080483392341e-04
3.100368998547552418e-03
2.917251191204737418e-03
1.819384869829599035e-03
2.404695492101445193e-03
2.580501373147103296e-03
2.052406221418957063e-04
7.274243765103540101e-03
2.914630630001748771e-03
3.726915735843329327e-03
3.937384598356499484e-04
1.831862864224855056e-04
3.153015787445701532e-04
1.447168649271640987e-03
1.941939275060868128e-03
1.171820868965104583e-03
6.625521298826697863e-04
6.376813816596070984e-04
3.136855000768550613e-03
4.459941248596673772e-04
3.543310894140849071e-03
6.539093797258124698e-04
1.013793827836661880e-03
2.034001744215138425e-03
2.133263748325479588e-04
9.597782635124484053e-04
3.864519308028137898e-04
7.813928358632974162e-04
6.148040251884816622e-04
1.279287754057915980e-03
2.690003639902758333e-04
1.215748595846751498e-03
6.492812856160246797e-04
6.911029298474734035e-04
4.736346200531516308e-04
9.240375142522709237e-04
7.540735032850523750e-04
3.005489287976751897e-03
1.872364927586302749e-03
2.996893528668290825e-04
1.268387126578071318e-03
5.069590264560689665e-04
8.596327380124723543e-04
3.060211602285743487e-04
1.088807251976272976e-03
2.547876127176004670e-03
4.426485424336791042e-04
7.127076973488208648e-04
1.294454619949654117e-03
1.037563952021164620e-04
1.899149066170879472e-03
5.197771613612118483e-04
7.095594239122168670e-04
7.680453539357570822e-04
5.715499339972746756e-04
9.231959339255677672e-04
2.053781406458811670e-03
1.420995999314514152e-03
1.139989850551205094e-03
8.801247332909938222e-04
3.232843682868270503e-04
1.551476918302367508e-03
4.042261415470102667e-04
2.613213630148315553e-03
1.292190407803112595e-03
2.286837988194541935e-04
2.295175622405266425e-04
5.075005241182890554e-04
7.220346328690350427e-04
1.721734792455621894e-03
8.017475663651853343e-04
1.094908384449689871e-03
1.035895843620263112e-04
1.367219656711531322e-03
2.590176021307084159e-04
5.239609001843397937e-04
1.226785240907220806e-03
3.089857963070081906e-04
4.523087006760475172e-04
4.774560505059165239e-04
1.186073268454421398e-03
5.017142834564710784e-04
8.479443711478790299e-04
1.357169718438354898e-03
8.266440747239204873e-04
1.396448109520050367e-03
1.211654945290916233e-03
4.657965537152436160e-04
1.361967528865468515e-03
2.938545453640968846e-03
5.299612048034953605e-04
1.233232249053369412e-03
8.342218642734535936e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
9.286087036132812500e+00,8.355133056640625000e+00,0.000000000000000000e+00,9.309536814689636230e-01
1.650737822055816650e-01,1.319437474012374878e-01,0.000000000000000000e+00,3.313003107905387878e-02
3.141844645142555237e-02,3.081176243722438812e-02,0.000000000000000000e+00,6.066840142011642456e-04
1.745029538869857788e-02,1.728923805058002472e-02,0.000000000000000000e+00,1.610576291568577290e-04
9.112315252423286438e-03,9.036343544721603394e-03,0.000000000000000000e+00,7.597161311423406005e-05
4.510514438152313232e-03,4.477737937122583389e-03,0.000000000000000000e+00,3.277645373600535095e-05
2.413774142041802406e-03,2.401999430730938911e-03,0.000000000000000000e+00,1.177481317427009344e-05
1.605537952855229378e-03,1.600937568582594395e-03,0.000000000000000000e+00,4.600428383128019050e-06
1.230651745572686195e-03,1.228418317623436451e-03,0.000000000000000000e+00,2.233399072792963125e-06
9.673943277448415756e-04,9.660777868703007698e-04,0.000000000000000000e+00,1.316528937422845047e-06
7.631959160789847374e-04,7.623786805197596550e-04,0.000000000000000000e+00,8.172555681085214019e-07
6.102756597101688385e-04,6.097753066569566727e-04,0.000000000000000000e+00,5.003330443287268281e-07
4.974373732693493366e-04,4.971363814547657967e-04,0.000000000000000000e+00,3.009977262991014868e-07
4.110655281692743301e-04,4.108870052732527256e-04,0.000000000000000000e+00,1.785281824595585931e-07
3.395350940991193056e-04,3.394244413357228041e-04,0.000000000000000000e+00,1.106508094039782009e-07
1.857971423305571079e-03,4.352024698164314032e-04,0.000000000000000000e+00,1.422768924385309219e-03
2.659042365849018097e-04,2.348031848669052124e-04,-0.000000000000000000e+00,3.110106263193301857e-05
1.846140949055552483e-04,1.801333419280126691e-04,0.000000000000000000e+00,4.480750703805824742e-06
2.670054964255541563e-04,1.672757352935150266e-04,-0.000000000000000000e+00,9.972976840799674392e-05
5.122459260746836662e-04,1.690154749667271972e-04,0.000000000000000000e+00,3.432304656598716974e-04
8.468811574857681990e-05,8.372904267162084579e-05,0.000000000000000000e+00,9.590730769559741020e-07
1.506947446614503860e-04,7.712910883128643036e-05,-0.000000000000000000e+00,7.356563583016395569e-05
7.957812340464442968e-05,5.331335341907106340e-05,-0.000000000000000000e+00,2.626476816658396274e-05
1.107541756937280297e-04,4.848587923333980143e-05,-0.000000000000000000e+00,6.226830009836703539e-05
1.000044867396354675e-03,1.726289774524047971e-04,-0.000000000000000000e+00,8.274159044958651066e-04
3.820614801952615380e-05,2.477418456692248583e-05,0.000000000000000000e+00,1.343196163361426443e-05
1.132634351961314678e-04,2.977820986416190863e-05,0.000000000000000000e+00,8.348522533196955919e-05
1.116986895794980228e-04,2.880856300180312246e-05,0.000000000000000000e+00,8.289012475870549679e-05
1.432235876563936472e-05,1.260906265088124201e-05,0.000000000000000000e+00,1.713295660010771826e-06
1.760799641488119960e-04,3.010300861205905676e-05,0.000000000000000000e+00,1.459769555367529392e-04
8.475855429423972964e-05,1.914945278258528560e-05,0.000000000000000000e+00,6.560909969266504049e-05
3.557336822268553078e-05,2.289263647980988026e-05,0.000000000000000000e+00,1.268073174287565053e-05
3.223903186153620481e-04,7.276821270352229476e-05,-0.000000000000000000e+00,2.496220986358821392e-04
9.809916082303971052e-05,1.815361429180484265e-05,-0.000000000000000000e+00,7.994554471224546432e-05
2.364309511904139072e-05,1.042848089127801359e-05,0.000000000000000000e+00,1.321461422776337713e-05
5.309395055519416928e-05,1.853993853728752583e-05,-0.000000000000000000e+00,3.455401019891723990e-05
1.547216321341693401e-03,2.859914675354957581e-04,-0.000000000000000000e+00,1.261224853806197643e-03
1.498054371040780097e-05,7.113332230801461264e-06,0.000000000000000000e+00,7.867211024858988822e-06
1.479225233197212219e-03,1.691090874373912811e-04,-0.000000000000000000e+00,1.310116145759820938e-03
5.279279139358550310e-05,3.437285340623930097e-05,0.000000000000000000e+00,1.841993798734620214e-05
6.807143108744639903e-06,6.299598226178204641e-06,-0.000000000000000000e+00,5.075449962532729842e-07
5.586186307482421398e-05,1.974283804884180427e-05,-0.000000000000000000e+00,3.611902502598240972e-05
7.958295100252144039e-06,7.334194378927350044e-06,0.000000000000000000e+00,6.241003802642808296e-07
6.410218338714912534e-05,2.575037069618701935e-05,0.000000000000000000e+00,3.835181269096210599e-05
1.652756182011216879e-04,2.253703496535308659e-05,0.000000000000000000e+00,1.427385868737474084e-04
2.360043290536850691e-04,3.534420829964801669e-05,-0.000000000000000000e+00,2.006601280299946666e-04
2.267144154757261276e-04,6.637271144427359104e-05,0.000000000000000000e+00,1.603417040314525366e-04
3.482669853838160634e-05,8.664678716741036624e-06,0.000000000000000000e+00,2.616202073113527149e-05
1.559857628308236599e-03,1.682024594629183412e-04,0.000000000000000000e+00,1.391655183397233486e-03
3.807761822827160358e-05,7.017195002845255658e-06,-0.000000000000000000e+00,3.106042277067899704e-05
1.937225606525316834e-04,3.347162783029489219e-05,-0.000000000000000000e+00,1.602509291842579842e-04
1.560773234814405441e-04,3.022487908310722560e-05,0.000000000000000000e+00,1.258524425793439150e-04
2.025802095886319876e-04,3.546654988895170391e-05,-0.000000000000000000e+00,1.671136560617014766e-04
2.090671841870062053e-05,9.397684152645524591e-06,-0.000000000000000000e+00,1.150903335656039417e-05
1.295571273658424616e-04,1.456709560443414375e-05,0.000000000000000000e+00,1.149900344898924232e-04
7.555403135484084487e-05,1.460322982893558219e-05,0.000000000000000000e+00,6.095080243539996445e-05
2.696902083698660135e-04,2.621782732603605837e-05,0.000000000000000000e+00,2.434723865007981658e-04
1.719960418995469809e-04,1.714725294732488692e-05,-0.000000000000000000e+00,1.548487925902009010e-04
1.073098901542834938e-04,1.432956833014031872e-05,0.000000000000000000e+00,9.298032091464847326e-05
4.912922304356470704e-05,1.585161044204141945e-05,0.000000000000000000e+00,3.327761442051269114e-05
1.334542175754904747e-04,1.319050625170348212e-05,-0.000000000000000000e+00,1.202637067763134837e-04
9.836393292061984539e-05,1.399593020323663950e-05,0.000000000000000000e+00,8.436800271738320589e-05
3.678410721477121115e-04,1.790817259461618960e-05,-0.000000000000000000e+00,3.499329031910747290e-04
1.876329952210653573e-05,4.242675913701532409e-06,0.000000000000000000e+00,1.452062315365765244e-05
5.426565985544584692e-05,4.276288564142305404e-06,-0.000000000000000000e+00,4.998937220079824328e-05
1.571115572005510330e-04,2.452622356940992177e-05,0.000000000000000000e+00,1.325853372691199183e-04
6.955020216992124915e-05,5.328290626493981108e-06,0.000000000000000000e+00,6.422190926969051361e-05
1.416770537616685033e-04,1.445910220354562625e-05,0.000000000000000000e+00,1.272179506486281753e-04
1.778911246219649911e-05,9.469614269619341940e-06,0.000000000000000000e+00,8.319497283082455397e-06
8.657056605443358421e-05,7.513017044402658939e-05,0.000000000000000000e+00,1.144039197242818773e-05
3.915148681699065492e-06,3.343759544804925099e-06,0.000000000000000000e+00,5.713891368941403925e-07
1.796996803022921085e-04,3.661132723209448159e-05,0.000000000000000000e+00,1.430883567081764340e-04
1.486739438405493274e-05,3.295573378636618145e-06,0.000000000000000000e+00,1.157182123279199004e-05
7.817459409125149250e-04,6.830473284935578704e-05,0.000000000000000000e+00,7.134412298910319805e-04
2.865224814740940928e-05,1.077760862244758755e-05,0.000000000000000000e+00,1.787463952496182173e-05
1.230542897246778011e-03,2.213768166257068515e-04,0.000000000000000000e+00,1.009166124276816845e-03
9.482091627432964742e-06,3.226734861527802423e-06,0.000000000000000000e+00,6.255357220652513206e-06
7.080539216985926032e-05,9.501362001174129546e-06,-0.000000000000000000e+00,6.130403198767453432e-05
7.996992644621059299e-05,2.107480941049288958e-05,0.000000000000000000e+00,5.889511885470710695e-05
3.013000059581827372e-05,5.965479431324638426e-06,0.000000000000000000e+00,2.416452116449363530e-05
2.048540336545556784e-04,3.397389446035958827e-05,-0.000000000000000000e+00,1.708801428321748972e-04
2.269918331876397133e-04,2.944956031569745392e-05,-0.000000000000000000e+00,1.975422783289104700e-04
2.718475661822594702e-05,1.239336597791407257e-05,0.000000000000000000e+00,1.479139154980657622e-05
7.820929567969869822e-06,2.457025630064890720e-06,0.000000000000000000e+00,5.363903710531303659e-06
1.707170740701258183e-04,8.216384594561532140e-05,0.000000000000000000e+00,8.855323540046811104e-05
3.636944747995585203e-04,3.244294202886521816e-05,0.000000000000000000e+00,3.312515327706933022e-04
6.451937224483117461e-05,3.688340029839309864e-06,0.000000000000000000e+00,6.083102925913408399e-05
1.937846900545991957e-05,4.653140422306023538e-06,0.000000000000000000e+00,1.472532949264859781e-05
2.476475856383331120e-05,2.189409860875457525e-05,0.000000000000000000e+00,2.870659955078735948e-06
4.018668259959667921e-04,2.919213693530764431e-05,0.000000000000000000e+00,3.726746945176273584e-04
9.398160727869253606e-06,2.919636244769208133e-06,0.000000000000000000e+00,6.478524483100045472e-06
1.921260991366580129e-04,4.838175664190202951e-05,0.000000000000000000e+00,1.437443424947559834e-04
6.128958375484216958e-06,2.995268232552916743e-06,0.000000000000000000e+00,3.133690142931300215e-06
3.830772038782015443e-05,4.682762664742767811e-06,0.000000000000000000e+00,3.362495772307738662e-05
6.565543590113520622e-04,5.741152199334464967e-05,-0.000000000000000000e+00,5.991428624838590622e-04
2.558806045271921903e-06,2.037872263827011921e-06,-0.000000000000000000e+00,5.209336677580722608e-07
2.914585638791322708e-05,2.616126221255399287e-05,0.000000000000000000e+00,2.984594175359234214e-06
3.421850124141201377e-05,6.971582479309290648e-06,0.000000000000000000e+00,2.724691876210272312e-05
2.812842285493388772e-05,1.553110996610485017e-05,0.000000000000000000e+00,1.259731288882903755e-05
3.081993781961500645e-05,6.275594387261662632e-06,0.000000000000000000e+00,2.454434434184804559e-05
4.491248546401038766e-06,1.628523364161083009e-06,-0.000000000000000000e+00,2.862725295926793478e-06
6.009717617416754365e-05,2.284533002239186317e-05,-0.000000000000000000e+00,3.725184433278627694e-05
1.133063415181823075e-05,2.351343709960929118e-06,0.000000000000000000e+00,8.979290214483626187e-06
2.991203473357018083e-06,1.675247631283127703e-06,-0.000000000000000000e+00,1.315955728387052659e-06
1.772258110577240586e-05,1.714102290861774236e-05,0.000000000000000000e+00,5.815580266244069207e-07
4.680602432927116752e-05,2.575516373326536268e-05,0.000000000000000000e+00,2.105085877701640129e-05
1.182892156066372991e-04,6.039019353920593858e-05,0.000000000000000000e+00,5.789902570541016757e-05
4.474290835787542164e-05,7.152509624575031921e-06,0.000000000000000000e+00,3.759039827855303884e-05
1.193462987430393696e-03,1.063146191881969571e-04,-0.000000000000000000e+00,1.087148324586451054e-03
2.255334402434527874e-05,9.573630450177006423e-06,0.000000000000000000e+00,1.297971448366297409e-05
1.133775367634370923e-04,2.615653102111537009e-06,-0.000000000000000000e+00,1.107618809328414500e-04
1.056561159202829003e-04,4.839018583879806101e-05,-0.000000000000000000e+00,5.726593008148483932e-05
9.666370715422090143e-06,8.856520253175403923e-06,0.000000000000000000e+00,8.098502348730107769e-07
2.369524554524105042e-05,3.316357151561533101e-06,-0.000000000000000000e+00,2.037888771155849099e-05
1.734673787723295391e-05,1.305937803408596665e-05,-0.000000000000000000e+00,4.287360752641689032e-06
3.511373142828233540e-05,2.570453034422826022e-05,0.000000000000000000e+00,9.409201993548776954e-06
1.671597710810601711e-04,1.046851593855535612e-05,0.000000000000000000e+00,1.566912542330101132e-04
1.618886926735285670e-05,2.373190682192216627e-06,-0.000000000000000000e+00,1.381567926728166640e-05
1.877081558632198721e-05,5.560651970881735906e-06,0.000000000000000000e+00,1.321016316069290042e-05
5.851187161169946194e-04,1.554349146317690611e-04,0.000000000000000000e+00,4.296838014852255583e-04
2.537937325541861355e-05,5.644145858241245151e-06,0.000000000000000000e+00,1.973522739717736840e-05
3.676045162137597799e-05,7.276138148881727830e-06,0.000000000000000000e+00,2.948431210825219750e-05
7.307429768843576312e-05,1.001802593236789107e-05,0.000000000000000000e+00,6.305627175606787205e-05
1.955021798494271934e-05,1.774649535946082324e-05,0.000000000000000000e+00,1.803723421289760154e-06
1.154859910457162187e-05,1.114911265176488087e-05,-0.000000000000000000e+00,3.994867086021258729e-07
1.379502828058321029e-05,3.945242042391328141e-06,0.000000000000000000e+00,9.849786692939233035e-06
5.320634954841807485e-05,5.817747933178907260e-06,0.000000000000000000e+00,4.738860297948122025e-05
9.677094567450694740e-06,1.943970801221439615e-06,0.000000000000000000e+00,7.733124220976606011e-06
2.313029835931956768e-05,2.210612183262128383e-05,-0.000000000000000000e+00,1.024176526698283851e-06
7.414117135340347886e-05,2.382921593380160630e-05,-0.000000000000000000e+00,5.031195541960187256e-05
6.689139408990740776e-04,3.412147052586078644e-04,0.000000000000000000e+00,3.276992356404662132e-04
3.440928703639656305e-04,3.626284160418435931e-05,-0.000000000000000000e+00,3.078300214838236570e-04
8.493248060403857380e-06,1.479376464885717724e-06,-0.000000000000000000e+00,7.013871254457626492e-06
2.964134364447090775e-05,4.006216386187588796e-06,0.000000000000000000e+00,2.563512680353596807e-05
8.001991227502003312e-05,1.405849798175040632e-05,0.000000000000000000e+00,6.596141611225903034e-05
3.971144542447291315e-05,2.898860657296609133e-05,0.000000000000000000e+00,1.072283885150682181e-05
4.110061126993969083e-05,3.726983550222939812e-06,0.000000000000000000e+00,3.737362931133247912e-05
6.198172195581719279e-05,5.288186002871952951e-05,0.000000000000000000e+00,9.099860108108259737e-06
1.464549313823226839e-05,1.339762366114882752e-05,-0.000000000000000000e+00,1.247869704457116313e-06
4.276575418771244586e-05,1.898295158753171563e-05,-0.000000000000000000e+00,2.378280260018073022e-05
5.467298324219882488e-04,4.765969060827046633e-05,0.000000000000000000e+00,4.990701563656330109e-04
6.367742116708541289e-06,6.320902230072533712e-06,-0.000000000000000000e+00,4.683994347942643799e-08
1.439139305148273706e-04,5.640354356728494167e-05,-0.000000000000000000e+00,8.751039422350004315e-05
5.335951755114365369e-06,3.811022679656161927e-06,0.000000000000000000e+00,1.524929302831878886e-06
1.909787351905833930e-05,2.020236252064933069e-06,-0.000000000000000000e+00,1.707763658487237990e-05
1.637173772905953228e-05,1.090627210942329839e-05,0.000000000000000000e+00,5.465466529130935669e-06
5.866767605766654015e-05,2.763915108516812325e-05,0.000000000000000000e+00,3.102852497249841690e-05
4.998741787858307362e-04,1.406113187840674073e-05,0.000000000000000000e+00,4.858130705542862415e-04
2.003559529839549214e-06,9.779586207514512353e-07,0.000000000000000000e+00,1.025601022774935700e-06
8.784238161752000451e-06,3.665791155071929097e-06,0.000000000000000000e+00,5.118447006680071354e-06
3.634694803622551262e-05,1.309356889578339178e-06,-0.000000000000000000e+00,3.503759216982871294e-05
1.700504217296838760e-04,1.130391829065047204e-04,0.000000000000000000e+00,5.701123518520034850e-05
8.070653166214469820e-06,5.147355750523274764e-06,0.000000000000000000e+00,2.923297188317519613e-06
2.728334584389813244e-05,1.258375846191484015e-06,0.000000000000000000e+00,2.602497079351451248e-05
6.600625783903524280e-05,2.726244929363019764e-05,0.000000000000000000e+00,3.874380854540504515e-05
1.581781834829598665e-04,1.630815859243739396e-05,0.000000000000000000e+00,1.418700267095118761e-04
1.487858098698779941e-04,6.096563811297528446e-05,0.000000000000000000e+00,8.782017539488151670e-05
7.964077667566016316e-06,9.637350331104244106e-07,0.000000000000000000e+00,7.000342975516105071e-06
1.822367048589512706e-04,1.437473983969539404e-04,0.000000000000000000e+00,3.848930646199733019e-05
4.637814417947083712e-04,3.021507109224330634e-05,0.000000000000000000e+00,4.335663688834756613e-04
8.688858542882371694e-06,8.116077879094518721e-06,0.000000000000000000e+00,5.727806637878529727e-07
3.624068995122797787e-05,2.154400590370642021e-06,0.000000000000000000e+00,3.408628981560468674e-05
6.222628144314512610e-05,2.832105747074820101e-05,-0.000000000000000000e+00,3.390522397239692509e-05
3.639820351963862777e-05,5.985114057693863288e-06,0.000000000000000000e+00,3.041308991669211537e-05
3.773069693124853075e-05,2.739998126344289631e-05,-0.000000000000000000e+00,1.033071475831093267e-05
2.349045826122164726e-05,2.742591277637984604e-06,-0.000000000000000000e+00,2.074786607408896089e-05
1.126388233387842774e-04,3.345559161971323192e-05,0.000000000000000000e+00,7.918322808109223843e-05
1.211040798807516694e-04,1.775535383785609156e-05,0.000000000000000000e+00,1.033487278618849814e-04
4.703316517407074571e-05,8.968515430751722306e-06,-0.000000000000000000e+00,3.806464883382432163e-05
1.346167264273390174e-04,8.598175918450579047e-05,0.000000000000000000e+00,4.863496724283322692e-05
1.362102921120822430e-05,7.688979167141951621e-06,0.000000000000000000e+00,5.932049589318921790e-06
1.830672317737480626e-06,1.606024284228624310e-06,0.000000000000000000e+00,2.246480477197110304e-07
1.272809895453974605e-04,1.001136188278906047e-04,0.000000000000000000e+00,2.716737617447506636e-05
2.123600097547750920e-06,1.370316340398858301e-06,0.000000000000000000e+00,7.532837571488926187e-07
1.200990169309079647e-03,4.814581188838928938e-04,0.000000000000000000e+00,7.195320213213562965e-04
1.501939004810992628e-05,1.013572273222962394e-05,-0.000000000000000000e+00,4.883667770627653226e-06
3.663738316390663385e-04,8.598113709012977779e-06,-0.000000000000000000e+00,3.577757161110639572e-04
1.169516508525703102e-06,6.365563081089931075e-07,0.000000000000000000e+00,5.329601435732911341e-07
2.708346000872552395e-04,3.425171234994195402e-05,0.000000000000000000e+00,2.365828986512497067e-04
3.265833584009669721e-05,2.196008836108376272e-06,0.000000000000000000e+00,3.046232814085669816e-05
2.038270031334832311e-05,1.004701971396571025e-05,-0.000000000000000000e+00,1.033568150887731463e-05
5.704098293790593743e-05,4.943573730997741222e-05,0.000000000000000000e+00,7.605244263686472550e-06
6.238226342247799039e-05,9.352074812341015786e-07,-0.000000000000000000e+00,6.144705548649653792e-05
3.849954009638167918e-05,9.246262379747349769e-06,0.000000000000000000e+00,2.925327862612903118e-05
1.855408627307042480e-04,5.564218372455798090e-05,-0.000000000000000000e+00,1.298986753681674600e-04
6.321229739114642143e-05,5.320294803823344409e-05,0.000000000000000000e+00,1.000934935291297734e-05
1.608580350875854492e-04,1.101603484130464494e-04,0.000000000000000000e+00,5.069767939858138561e-05
4.861397428612690419e-06,3.211290959370671771e-06,0.000000000000000000e+00,1.650106582928856369e-06
3.481755356915527955e-06,1.215512952512654010e-06,-0.000000000000000000e+00,2.266242518089711666e-06
9.698134090285748243e-05,5.284408689476549625e-05,0.000000000000000000e+00,4.413725764607079327e-05
3.851818291877862066e-06,3.145563596262945794e-06,-0.000000000000000000e+00,7.062544682412408292e-07
2.403952566965017468e-05,2.246449184895027429e-05,0.000000000000000000e+00,1.575034616507764440e-06
2.481676710885949433e-05,1.388233704346930608e-05,0.000000000000000000e+00,1.093443097488489002e-05
7.602972345921443775e-06,7.053217245811538305e-07,0.000000000000000000e+00,6.897650564496871084e-06
8.390253242396283895e-06,7.399594323942437768e-06,-0.000000000000000000e+00,9.906589184538461268e-07
4.840406472794711590e-05,2.650761643963051029e-06,-0.000000000000000000e+00,4.575330240186303854e-05
1.329617225565016270e-05,1.284443624172126874e-05,-0.000000000000000000e+00,4.517362413025693968e-07
6.133254646556451917e-05,5.613655389424820896e-07,0.000000000000000000e+00,6.077118450775742531e-05
7.532752988481661305e-06,1.227848201779124793e-06,0.000000000000000000e+00,6.304904673015698791e-06
3.003928213729523122e-05,1.375699957861797884e-05,0.000000000000000000e+00,1.628228346817195415e-05
1.084622726921224967e-05,8.040846296353265643e-06,-0.000000000000000000e+00,2.805380745485308580e-06
4.057628029840998352e-05,9.465194125368725508e-06,0.000000000000000000e+00,3.111108526354655623e-05
6.447423947975039482e-05,1.018178227241151035e-05,-0.000000000000000000e+00,5.429245720733888447e-05
6.741833203705027699e-05,3.241249214624986053e-05,0.000000000000000000e+00,3.500583989080041647e-05
3.286144419689662755e-05,6.025952643540222198e-06,0.000000000000000000e+00,2.683549246285110712e-05
1.484081894886912778e-05,3.084001946263015270e-06,-0.000000000000000000e+00,1.175681700260611251e-05
3.010836953762918711e-04,2.661970211192965508e-04,0.000000000000000000e+00,3.488668153295293450e-05
1.331732200924307108e-04,5.196141046326374635e-06,0.000000000000000000e+00,1.279770804103463888e-04
9.747180229169316590e-06,7.738605745544191450e-06,0.000000000000000000e+00,2.008574028877774253e-06
1.842293568188324571e-05,4.535296739049954340e-06,0.000000000000000000e+00,1.388763848808594048e-05
7.676751010876614600e-06,2.683829507077462040e-06,0.000000000000000000e+00,4.992921276425477117e-06
2.119403870892710984e-05,1.912900006573181599e-05,0.000000000000000000e+00,2.065038188447942957e-06
2.172114909626543522e-05,1.194041215057950467e-05,0.000000000000000000e+00,9.780736036191228777e-06
3.711237513925880194e-05,9.446083822695072740e-06,0.000000000000000000e+00,2.766629040706902742e-05
1.007651371764950454e-05,7.854959221731405705e-06,0.000000000000000000e+00,2.221554495918098837e-06
2.138303170795552433e-05,5.740506367146736011e-06,0.000000000000000000e+00,1.564252488606143743e-05
1.306355552515015006e-04,9.081746247829869390e-05,0.000000000000000000e+00,3.981809641118161380e-05
8.774206071393564343e-05,7.015826849965378642e-05,0.000000000000000000e+00,1.758379221428185701e-05
1.166018482763320208e-04,8.307370444526895881e-05,0.000000000000000000e+00,3.352814019308425486e-05
6.435737304855138063e-06,3.388587856534286402e-06,0.000000000000000000e+00,3.047149675694527104e-06
2.410670458630193025e-05,1.405052353220526129e-05,0.000000000000000000e+00,1.005618105409666896e-05
2.430265012662857771e-04,2.486464154571876861e-06,0.000000000000000000e+00,2.405400300631299615e-04
8.507107054356310982e-07,5.397552627073309850e-07,0.000000000000000000e+00,3.109554427283001132e-07
1.714355676085688174e-05,1.249495562660740688e-05,-0.000000000000000000e+00,4.648601134249474853e-06
5.489044997375458479e-05,2.519026111258426681e-06,-0.000000000000000000e+00,5.237142249825410545e-05
1.988880540011450648e-04,6.352401396725326777e-05,0.000000000000000000e+00,1.353640400338917971e-04
3.781615305342711508e-06,2.389023393334355205e-06,0.000000000000000000e+00,1.392591798321518581e-06
2.429205414955504239e-05,1.017901581690239254e-06,-0.000000000000000000e+00,2.327415313629899174e-05
1.199095349875278771e-04,3.697743522934615612e-06,-0.000000000000000000e+00,1.162117914645932615e-04
3.194732198608107865e-05,9.796485755941830575e-06,-0.000000000000000000e+00,2.215083623013924807e-05
8.580416033510118723e-05,1.644595249672420323e-05,-0.000000000000000000e+00,6.935821147635579109e-05
7.884758088039234281e-05,6.436932744691148400e-05,0.000000000000000000e+00,1.447825161449145526e-05
1.724126559565775096e-05,7.453745638485997915e-06,0.000000000000000000e+00,9.787519957171753049e-06
3.560863478924147785e-05,1.565996899444144219e-05,0.000000000000000000e+00,1.994866579480003566e-05
3.140683402307331562e-04,2.316024074389133602e-05,0.000000000000000000e+00,2.909080940298736095e-04
5.491394404089078307e-06,4.033184723084559664e-06,0.000000000000000000e+00,1.458209681004518643e-06
2.120326826116070151e-06,4.857786279899301007e-07,0.000000000000000000e+00,1.634548084439302329e-06
1.692553341854363680e-04,1.065028991433791816e-04,0.000000000000000000e+00,6.275242776609957218e-05
4.907806214760057628e-05,6.077799298509489745e-06,-0.000000000000000000e+00,4.300026193959638476e-05
4.216968955006450415e-05,2.632489213283406571e-06,-0.000000000000000000e+00,3.953720079152844846e-05
1.679571869317442179e-04,6.834011583123356104e-05,0.000000000000000000e+00,9.961706382455304265e-05
2.010060125030577183e-04,4.523329698713496327e-05,0.000000000000000000e+00,1.557727227918803692e-04
1.292703359467850532e-06,1.277982278224953916e-06,-0.000000000000000000e+00,1.472105193300876635e-08
1.865835656644776464e-04,1.779208650987129658e-05,0.000000000000000000e+00,1.687914773356169462e-04
1.189096656162291765e-05,4.364082997199147940e-06,0.000000000000000000e+00,7.526883109676418826e-06
5.550870810111518949e-06,1.671825202720356174e-06,0.000000000000000000e+00,3.879045380017487332e-06
5.819583020638674498e-05,7.620526048413012177e-06,0.000000000000000000e+00,5.057530506746843457e-05
5.424255505204200745e-05,1.789453381206840277e-05,0.000000000000000000e+00,3.634802123997360468e-05
1.084986070054583251e-05,8.537665962649043649e-06,0.000000000000000000e+00,2.312194965270464309e-06
1.009117113426327705e-05,8.689795322425197810e-06,0.000000000000000000e+00,1.401375584464403801e-06
2.647140354383736849e-05,1.451341063329891767e-06,-0.000000000000000000e+00,2.502006282156798989e-05
1.359309862891677767e-05,1.098032680602045730e-05,0.000000000000000000e+00,2.612771822896320373e-06
9.197575855068862438e-05,4.703866216004826128e-05,0.000000000000000000e+00,4.493709275266155601e-05
5.437079380499199033e-06,3.490600420263945125e-06,0.000000000000000000e+00,1.946479187608929351e-06
8.685279317433014512e-05,2.158713868993800133e-05,0.000000000000000000e+00,6.526565266540274024e-05
3.343526714161271229e-06,1.641982976252620574e-06,0.000000000000000000e+00,1.701543624221812934e-06
1.447367230866802856e-05,6.683305855403887108e-07,0.000000000000000000e+00,1.380534195050131530e-05
9.026614861795678735e-05,8.239841554313898087e-05,0.000000000000000000e+00,7.867732165323104709e-06
2.251164005429018289e-05,4.359548711363459006e-06,0.000000000000000000e+00,1.815209179767407477e-05
5.117830733070150018e-05,3.728726369445212185e-05,0.000000000000000000e+00,1.389104363624937832e-05
3.484635817585512996e-05,2.566086550359614193e-05,0.000000000000000000e+00,9.185492672258988023e-06
1.361092199658742175e-05,6.970101367187453434e-06,-0.000000000000000000e+00,6.640820629399968311e-06
2.112665242748335004e-05,1.497385255788685754e-05,0.000000000000000000e+00,6.152799869596492499e-06
1.246180909220129251e-05,9.689984835858922452e-06,-0.000000000000000000e+00,2.771824028968694620e-06
2.107092404912691563e-05,5.545413387153530493e-06,-0.000000000000000000e+00,1.552551111672073603e-05
2.560799475759267807e-04,2.548204247432295233e-05,-0.000000000000000000e+00,2.305978996446356177e-04
8.678295853314921260e-05,7.083365198923274875e-05,-0.000000000000000000e+00,1.594930472492706031e-05
3.604643861763179302e-04,1.103650356526486576e-04,-0.000000000000000000e+00,2.500993432477116585e-04
8.110533599392510951e-06,4.786866156791802496e-06,0.000000000000000000e+00,3.323666987853357568e-06
1.918518682941794395e-05,4.291318873583804816e-06,-0.000000000000000000e+00,1.489386704633943737e-05
1.326439996773842722e-05,1.084510495275026187e-05,0.000000000000000000e+00,2.419295242361840792e-06
7.700246897002216429e-06,4.138955318921944126e-06,-0.000000000000000000e+00,3.561291805453947745e-06
3.367144381627440453e-05,2.523049261071719229e-05,-0.000000000000000000e+00,8.440951205557212234e-06
4.345443358033662662e-06,5.069375106359075289e-07,0.000000000000000000e+00,3.838506017928011715e-06
7.819732672942336649e-06,1.620072225705371238e-06,0.000000000000000000e+00,6.199660674610640854e-06
5.296912058838643134e-05,4.664349762606434524e-05,0.000000000000000000e+00,6.325622052827384323e-06
3.865090548060834408e-04,1.078468358173267916e-06,-0.000000000000000000e+00,3.854305832646787167e-04
5.902522752876393497e-05,4.571890895022079349e-05,-0.000000000000000000e+00,1.330631857854314148e-05
8.922384949983097613e-06,1.678310013630834874e-06,0.000000000000000000e+00,7.244074822665425017e-06
4.011403143522329628e-05,3.521237522363662720e-05,0.000000000000000000e+00,4.901657575828721747e-06
4.912583244731649756e-05,2.996009925482212566e-06,0.000000000000000000e+00,4.612982229446060956e-05
8.046249422477558255e-05,5.177477214601822197e-05,0.000000000000000000e+00,2.868772389774676412e-05
3.381559872650541365e-05,1.828920176194515079e-06,-0.000000000000000000e+00,3.198667764081619680e-05
2.447057340759783983e-04,2.339828060939908028e-04,0.000000000000000000e+00,1.072291615855647251e-05
2.058554673567414284e-04,2.241259608126711100e-05,0.000000000000000000e+00,1.834428694564849138e-04
9.594506309440475889e-07,8.692954907019156963e-07,0.000000000000000000e+00,9.015516866384132300e-08
6.334713543765246868e-04,7.366520094365114346e-06,0.000000000000000000e+00,6.261048256419599056e-04
8.901434398467245046e-07,8.546586514057707973e-07,0.000000000000000000e+00,3.548478488824002852e-08
1.930366306623909622e-05,1.743651591823436320e-05,0.000000000000000000e+00,1.867147830125759356e-06
3.207003828720189631e-05,8.890624485502485186e-06,-0.000000000000000000e+00,2.317941471119411290e-05
1.119201333494856954e-04,1.021992065943777561e-04,0.000000000000000000e+00,9.720930393086746335e-06
5.552916263695806265e-05,2.220647729700431228e-05,-0.000000000000000000e+00,3.332268533995375037e-05
1.583317789481952786e-04,4.457042905414709821e-06,0.000000000000000000e+00,1.538747310405597091e-04
1.331344537902623415e-04,8.396004704991355538e-05,0.000000000000000000e+00,4.917440674034878612e-05
3.392113285372033715e-05,1.196031553263310343e-05,0.000000000000000000e+00,2.196081732108723372e-05
3.065399141632951796e-05,2.305957059434149414e-05,0.000000000000000000e+00,7.594420821988023818e-06
4.753473695018328726e-05,1.137548565566248726e-06,0.000000000000000000e+00,4.639718827093020082e-05
1.080642032320611179e-04,8.798981980362441391e-06,-0.000000000000000000e+00,9.926522034220397472e-05
3.550889960024505854e-05,3.411535772102070041e-06,0.000000000000000000e+00,3.209736314602196217e-05
2.998580021085217595e-05,2.952269824163522571e-05,0.000000000000000000e+00,4.631021113254973898e-07
2.277236308145802468e-05,5.471806161949643865e-06,0.000000000000000000e+00,1.730055737425573170e-05
9.892470552586019039e-05,1.529978544567711651e-05,0.000000000000000000e+00,8.362491644220426679e-05
4.485065437620505691e-05,1.964681177923921496e-05,0.000000000000000000e+00,2.520384077797643840e-05
4.546006039163330570e-06,3.160548658343032002e-06,0.000000000000000000e+00,1.385457380820298567e-06
2.500178925401996821e-05,1.998885090870317072e-05,0.000000000000000000e+00,5.012938800064148381e-06
2.813692663039546460e-05,3.627826345109497197e-06,0.000000000000000000e+00,2.450909960316494107e-05
7.058808114379644394e-05,6.849929377494845539e-06,0.000000000000000000e+00,6.373815267579630017e-05
4.065082612214609981e-05,3.933362313546240330e-05,-0.000000000000000000e+00,1.317203441431047395e-06
3.351506893523037434e-05,1.221685124619398266e-05,-0.000000000000000000e+00,2.129821587004698813e-05
1.166116999229416251e-05,1.426459448339301161e-06,-0.000000000000000000e+00,1.023471031658118591e-05
1.911055005621165037e-05,5.967827291897265241e-06,-0.000000000000000000e+00,1.314272230956703424e-05
8.660311323183123022e-06,3.133397740384680219e-06,0.000000000000000000e+00,5.526913810172118247e-06
8.849962614476680756e-05,2.664704425114905462e-06,-0.000000000000000000e+00,8.583492308389395475e-05
5.433932165033183992e-05,1.066468303179135546e-05,0.000000000000000000e+00,4.367463770904578269e-05
4.610649557434953749e-05,4.199902105028741062e-05,-0.000000000000000000e+00,4.107473614567425102e-06
2.819057226588483900e-05,2.080503918477916159e-06,0.000000000000000000e+00,2.611006857478059828e-05
5.796720506623387337e-05,1.709132448013406247e-05,0.000000000000000000e+00,4.087587876711040735e-05
7.377967995125800371e-05,1.819005774450488389e-05,-0.000000000000000000e+00,5.558961856877431273e-05
1.884081029857043177e-05,1.554555092297960073e-05,0.000000000000000000e+00,3.295260057711857371e-06
4.557896681944839656e-05,3.417532570892944932e-05,0.000000000000000000e+00,1.140364111051894724e-05
2.723493962548673153e-04,1.408765820087864995e-04,0.000000000000000000e+00,1.314728287979960442e-04
7.751576049486175179e-06,5.088481429993407801e-06,0.000000000000000000e+00,2.663094164745416492e-06
4.330094725446542725e-06,1.984232312679523602e-06,0.000000000000000000e+00,2.345862412767019123e-06
2.139077987521886826e-04,1.733672252157703042e-04,-0.000000000000000000e+00,4.054057353641837835e-05
1.261877332581207156e-04,1.741693813528399915e-05,0.000000000000000000e+00,1.087708005798049271e-04
7.756349805276840925e-05,4.602588160196319222e-05,0.000000000000000000e+00,3.153761281282640994e-05
5.911882908549159765e-05,4.415428065840387717e-06,0.000000000000000000e+00,5.470339965540915728e-05
8.321068162331357598e-05,6.315527571132406592e-05,-0.000000000000000000e+00,2.005540773097891361e-05
1.087230793928029016e-05,8.254750696323753800e-07,0.000000000000000000e+00,1.004683326755184680e-05
3.005863618454895914e-05,1.222327227878849953e-06,0.000000000000000000e+00,2.883630986616481096e-05
3.981742338510230184e-05,1.112657446356024593e-05,0.000000000000000000e+00,2.869084710255265236e-05
3.018828283529728651e-05,1.236948833138740156e-06,0.000000000000000000e+00,2.895133366109803319e-05
1.189352406072430313e-05,3.651566657936200500e-06,-0.000000000000000000e+00,8.241957402788102627e-06
8.821675146464258432e-05,5.063699791207909584e-05,0.000000000000000000e+00,3.757974991458468139e-05
1.212606366607360542e-04,4.333257948019308969e-06,0.000000000000000000e+00,1.169273818959482014e-04
2.253920320072211325e-05,6.072208975638204720e-07,-0.000000000000000000e+00,2.193198270106222481e-05
1.308876235270872712e-04,2.890102041419595480e-05,0.000000000000000000e+00,1.019866031128913164e-04
1.722625711408909410e-05,5.996571871946798638e-06,0.000000000000000000e+00,1.122968569688964635e-05
5.076190973340999335e-06,2.825482397383893840e-06,-0.000000000000000000e+00,2.250708348583430052e-06
2.780899740173481405e-05,9.088987098948564380e-06,0.000000000000000000e+00,1.872000939329154789e-05
6.858580945845460519e-06,4.627466296369675547e-06,0.000000000000000000e+00,2.231114649475784972e-06
1.145684364018961787e-04,3.789297625189647079e-05,0.000000000000000000e+00,7.667546014999970794e-05
1.429665076102537569e-06,3.249316193887352711e-07,0.000000000000000000e+00,1.104733428292092867e-06
6.381988441717112437e-06,3.595120233512716368e-06,0.000000000000000000e+00,2.786868208204396069e-06
1.440382675355067477e-05,1.257799908671586309e-06,0.000000000000000000e+00,1.314602650381857529e-05
1.377381267957389355e-04,1.154405181296169758e-04,0.000000000000000000e+00,2.229761048511136323e-05
1.842673518694937229e-04,3.588017352740280330e-05,-0.000000000000000000e+00,1.483871747041121125e-04
4.131728928769007325e-06,1.272845338462502696e-06,0.000000000000000000e+00,2.858883590306504630e-06
3.797437238972634077e-04,5.067445454187691212e-05,-0.000000000000000000e+00,3.290692693553864956e-04
9.409312951902393252e-06,8.271623300970532000e-06,-0.000000000000000000e+00,1.137689878305536695e-06
1.217073986481409520e-05,1.159336716227699071e-05,0.000000000000000000e+00,5.773724183200101834e-07
1.344597967545269057e-05,6.850292265880852938e-06,0.000000000000000000e+00,6.595687409571837634e-06
5.114538362249732018e-05,3.240138903493061662e-05,0.000000000000000000e+00,1.874399640655610710e-05
1.710209908196702600e-04,4.708114374807337299e-06,-0.000000000000000000e+00,1.663128787185996771e-04
6.040004154783673584e-05,5.922499622101895511e-05,0.000000000000000000e+00,1.175046463686157949e-06
2.811845915857702494e-04,1.103113936551380903e-05,0.000000000000000000e+00,2.701534540392458439e-04
1.024310950015205890e-05,6.381148068612674251e-06,0.000000000000000000e+00,3.861961431539384648e-06
4.066907058586366475e-05,3.161735730827786028e-05,0.000000000000000000e+00,9.051714187080506235e-06
2.034427598118782043e-05,1.552546018501743674e-05,-0.000000000000000000e+00,4.818816705665085465e-06
2.023460001510102302e-05,1.406930209668644238e-06,0.000000000000000000e+00,1.882766991911921650e-05
4.900651401840150356e-05,4.850280674872919917e-07,-0.000000000000000000e+00,4.852148776990361512e-05
1.030603016261011362e-05,4.164226538705406711e-06,0.000000000000000000e+00,6.141803623904706910e-06
3.251810994697734714e-05,3.180012936354614794e-05,0.000000000000000000e+00,7.179788781286333688e-07
4.996751522412523627e-05,3.540645252542162780e-07,0.000000000000000000e+00,4.961344893672503531e-05
9.961291652871295810e-05,9.829438204178586602e-05,0.000000000000000000e+00,1.318535737482307013e-06
5.417977718025213107e-06,4.467529834073502570e-06,0.000000000000000000e+00,9.504479407951293979e-07
6.063722821636474691e-07,4.344699107150518103e-07,0.000000000000000000e+00,1.719023430268862285e-07
1.181062325485982001e-04,2.294944169989321381e-05,-0.000000000000000000e+00,9.515679266769438982e-05
9.340417454950511456e-05,5.852576214238069952e-05,-0.000000000000000000e+00,3.487841240712441504e-05
1.859945041360333562e-04,1.072944360203109682e-05,0.000000000000000000e+00,1.752650568960234523e-04
5.572843292611651123e-06,5.487497674039332196e-06,0.000000000000000000e+00,8.534555462347270804e-08
2.056324410659726709e-05,1.886883183033205569e-05,0.000000000000000000e+00,1.694411821517860517e-06
9.153668361250311136e-05,1.306863282479753252e-06,0.000000000000000000e+00,9.022981976158916950e-05
1.912169682327657938e-05,1.243208589585265145e-05,0.000000000000000000e+00,6.689610017929226160e-06
1.204871296067722142e-05,2.506344571884255856e-06,0.000000000000000000e+00,9.542368388792965561e-06
1.110390257963445038e-05,1.576705130901245866e-06,0.000000000000000000e+00,9.527197107672691345e-06
1.298999222854035906e-06,1.033275339068495668e-06,-0.000000000000000000e+00,2.657238553638308076e-07
1.513220049673691392e-04,1.273563702852698043e-05,-0.000000000000000000e+00,1.385863724863156676e-04
6.158338510431349277e-05,4.834718652091396507e-07,-0.000000000000000000e+00,6.109991227276623249e-05
2.289221629325766116e-05,6.476367616414790973e-06,0.000000000000000000e+00,1.641584822209551930e-05
1.338689708063611761e-05,4.227657882438506931e-06,-0.000000000000000000e+00,9.159239198197610676e-06
2.203553958679549396e-05,1.649934711167588830e-05,0.000000000000000000e+00,5.536193384614307433e-06
2.445913924020715058e-05,4.408035692904377356e-06,0.000000000000000000e+00,2.005110400205012411e-05
3.691673191497102380e-05,1.431394230166915804e-05,-0.000000000000000000e+00,2.260279143229126930e-05
1.594987588759977371e-05,5.450601292977808043e-06,0.000000000000000000e+00,1.049927504936931655e-05
8.923740097088739276e-05,7.599122909596189857e-05,0.000000000000000000e+00,1.324616914644138888e-05
1.840867480495944619e-05,2.755437890300527215e-06,0.000000000000000000e+00,1.565323691465891898e-05
7.854501018300652504e-05,1.404985869157826528e-05,0.000000000000000000e+00,6.449515058193355799e-05
3.252967508160509169e-05,9.684596989245619625e-06,0.000000000000000000e+00,2.284507718286477029e-05
2.179719740524888039e-05,8.092136340565048158e-06,0.000000000000000000e+00,1.370506197417853400e-05
2.987528205267153680e-05,4.431870365806389600e-06,-0.000000000000000000e+00,2.544341259635984898e-05
4.859918408328667283e-05,2.929247784777544439e-06,0.000000000000000000e+00,4.566993447951972485e-05
1.435056619811803102e-04,4.656475994124775752e-06,0.000000000000000000e+00,1.388491800753399730e-04
3.768036549445241690e-05,3.581240525818429887e-05,0.000000000000000000e+00,1.867960008894442581e-06
7.906823157100006938e-05,3.173317963955923915e-05,-0.000000000000000000e+00,4.733505193144083023e-05
5.909772153245285153e-05,2.839464104908984154e-05,0.000000000000000000e+00,3.070307866437360644e-05
1.451225216442253441e-05,6.998824574111495167e-06,-0.000000000000000000e+00,7.513427590311039239e-06
4.602607441483996809e-05,8.934722245612647384e-06,-0.000000000000000000e+00,3.709135125973261893e-05
1.006135134957730770e-04,3.776950325118377805e-05,0.000000000000000000e+00,6.284401024458929896e-05
2.685258223209530115e-04,3.797724957621539943e-06,-0.000000000000000000e+00,2.647280925884842873e-04
2.232311089755967259e-06,1.516442694082797971e-06,0.000000000000000000e+00,7.158683388297504280e-07
4.487769729166757315e-06,2.194188482462777756e-06,0.000000000000000000e+00,2.293581019330304116e-06
1.923128729686141014e-05,1.058575662682414986e-06,0.000000000000000000e+00,1.817271186155267060e-05
4.239275585860013962e-05,4.521707069216063246e-06,0.000000000000000000e+00,3.787105015362612903e-05
4.239496047375723720e-05,1.549031185277272016e-05,0.000000000000000000e+00,2.690464680199511349e-05
4.682428698288276792e-05,3.525665670167654753e-05,0.000000000000000000e+00,1.156763028120622039e-05
2.341116669413167983e-05,9.243590284313540906e-06,0.000000000000000000e+00,1.416757640981813893e-05
1.146044087363407016e-05,5.268096629151841626e-06,0.000000000000000000e+00,6.192343789734877646e-06
7.119131623767316341e-05,3.129899778286926448e-05,-0.000000000000000000e+00,3.989232209278270602e-05
2.778293492156080902e-05,3.818047389358980581e-06,0.000000000000000000e+00,2.396488707745447755e-05
2.761322548394673504e-06,1.976522980839945376e-06,0.000000000000000000e+00,7.847996243981469888e-07
1.354706728307064623e-05,1.227956545335473493e-05,0.000000000000000000e+00,1.267502057089586742e-06
1.465586974518373609e-04,7.918135088402777910e-05,0.000000000000000000e+00,6.737734656780958176e-05
2.198256697738543153e-04,1.750653609633445740e-06,-0.000000000000000000e+00,2.180750161642208695e-04
6.095502158132148907e-06,3.229509047741885297e-06,0.000000000000000000e+00,2.865993110390263610e-06
8.942864951677620411e-06,2.857245249288098421e-07,-0.000000000000000000e+00,8.657140824652742594e-06
9.680012226453982294e-06,2.326229150639846921e-06,0.000000000000000000e+00,7.353783075814135373e-06
1.357562996417982504e-05,1.086048428078356665e-06,-0.000000000000000000e+00,1.248958142241463065e-05
2.136881630576681346e-05,1.164610125670151319e-06,0.000000000000000000e+00,2.020420652115717530e-05
6.114917778177186847e-05,5.131646321387961507e-05,0.000000000000000000e+00,9.832717296376358718e-06
3.688837023219093680e-05,1.249199431185843423e-05,0.000000000000000000e+00,2.439637682982720435e-05
1.330197992501780391e-04,8.418347761107725091e-07,0.000000000000000000e+00,1.321779709542170167e-04
3.658276909845881164e-05,3.425279646762646735e-05,0.000000000000000000e+00,2.329971721337642521e-06
8.245154458563774824e-05,2.302120947206276469e-06,0.000000000000000000e+00,8.014942432055249810e-05
7.802581239957362413e-05,3.041762465727515519e-05,-0.000000000000000000e+00,4.760818774229846895e-05
1.305310433963313699e-05,6.800811661378247663e-06,-0.000000000000000000e+00,6.252292223507538438e-06
1.532062924525234848e-05,2.246486474177800119e-06,0.000000000000000000e+00,1.307414277107454836e-05
4.121640085941180587e-05,2.360642247367650270e-05,0.000000000000000000e+00,1.760998020472470671e-05
4.620316758519038558e-06,2.631327561175567098e-06,0.000000000000000000e+00,1.988989424717146903e-06
3.525851934682577848e-05,1.207720924867317080e-05,0.000000000000000000e+00,2.318131191714201123e-05
1.117253123084083200e-05,5.507049536390695721e-06,-0.000000000000000000e+00,5.665482149197487161e-06
1.055942557286471128e-04,3.773253638428286649e-07,0.000000000000000000e+00,1.052169318427331746e-04
1.051330182235687971e-04,9.418196714250370860e-05,0.000000000000000000e+00,1.095104835258098319e-05
2.415213202766608447e-06,5.778489367003203370e-07,-0.000000000000000000e+00,1.837364152379450388e-06
1.188909027405316010e-05,1.024767243507085368e-05,-0.000000000000000000e+00,1.641418066355981864e-06
9.438183951715473086e-06,3.674279241749900393e-06,0.000000000000000000e+00,5.763904482591897249e-06
3.689615914481692016e-05,1.408265507052419707e-05,0.000000000000000000e+00,2.281350316479802132e-05
2.452057669870555401e-04,4.521885421127080917e-05,0.000000000000000000e+00,1.999869273276999593e-04
9.414088708581402898e-06,3.096417003689566627e-06,0.000000000000000000e+00,6.317671704891836271e-06
3.029793515452183783e-05,1.056507153407437727e-05,0.000000000000000000e+00,1.973286271095275879e-05
5.262480408418923616e-05,5.072904968983493745e-05,0.000000000000000000e+00,1.895753143799083773e-06
1.390518991684075445e-05,2.251479429560276913e-07,-0.000000000000000000e+00,1.368004177493276075e-05
1.481888466514647007e-05,1.017465729091782123e-05,0.000000000000000000e+00,4.644226919481297955e-06
1.325356715824455023e-04,2.388284156040754169e-05,-0.000000000000000000e+00,1.086528282030485570e-04
2.067538298433646560e-05,1.135035927291028202e-05,0.000000000000000000e+00,9.325024620920885354e-06
7.142367394408211112e-06,3.372821538505377248e-06,-0.000000000000000000e+00,3.769545855902833864e-06
1.604179851710796356e-05,8.466063263767864555e-07,0.000000000000000000e+00,1.519519173598382622e-05
1.510401671112049371e-05,1.724606818243046291e-06,-0.000000000000000000e+00,1.337941012025112286e-05
5.385244548961054534e-06,1.406754108757013455e-06,-0.000000000000000000e+00,3.978490440204041079e-06
1.451395473850425333e-05,4.370367150841047987e-06,0.000000000000000000e+00,1.014358713291585445e-05
2.766189209069125354e-05,2.561303517722990364e-06,0.000000000000000000e+00,2.510058948246296495e-05
2.543667324061971158e-05,9.245022738468833268e-06,-0.000000000000000000e+00,1.619165050215087831e-05
3.430279321037232876e-06,1.122228582062234636e-06,0.000000000000000000e+00,2.308050852661835961e-06
1.340988637821283191e-05,4.627956968761282042e-06,0.000000000000000000e+00,8.781929864198900759e-06
3.130786353722214699e-05,5.540340680454391986e-06,0.000000000000000000e+00,2.576752194727305323e-05
4.673299918067641556e-05,1.405039074597880244e-05,0.000000000000000000e+00,3.268260843469761312e-05
5.359622082323767245e-05,4.934878688800381497e-06,0.000000000000000000e+00,4.866134258918464184e-05
1.923146555782295763e-05,1.825505387387238443e-05,0.000000000000000000e+00,9.764121386979240924e-07
2.471939660608768463e-05,6.530076916533289477e-06,0.000000000000000000e+00,1.818931923480704427e-05
5.765047171735204756e-05,5.673325176758226007e-06,-0.000000000000000000e+00,5.197714563109911978e-05
2.689551911316812038e-05,2.137486717401770875e-06,0.000000000000000000e+00,2.475803194101899862e-05
5.861952085979282856e-04,9.481465531280264258e-05,-0.000000000000000000e+00,4.913805751129984856e-04
7.367903890553861856e-06,2.669181185410707258e-06,0.000000000000000000e+00,4.698722932516830042e-06
3.430249926168471575e-04,2.770498686004430056e-04,0.000000000000000000e+00,6.597512401640415192e-05
6.759401003364473581e-05,8.450219866062980145e-07,-0.000000000000000000e+00,6.674898759229108691e-05
7.957682828418910503e-05,4.296271981729660183e-06,0.000000000000000000e+00,7.528055721195414662e-05
2.890706309699453413e-05,1.077927754522534087e-05,0.000000000000000000e+00,1.812778646126389503e-05
5.079472248326055706e-05,2.214639607700519264e-05,0.000000000000000000e+00,2.864832640625536442e-05
2.637353827594779432e-05,8.493808309140149504e-06,0.000000000000000000e+00,1.787972905731294304e-05
2.188686630688607693e-05,7.701562935835681856e-06,-0.000000000000000000e+00,1.418530337105039507e-05
4.777940557687543333e-05,6.409460183931514621e-06,-0.000000000000000000e+00,4.136994539294391870e-05
5.036549555370584130e-05,9.225362191500607878e-06,0.000000000000000000e+00,4.114013427169993520e-05
2.617001009639352560e-04,1.558505209686700255e-05,0.000000000000000000e+00,2.461150579620152712e-04
3.200636911060428247e-06,6.252142839002772234e-07,0.000000000000000000e+00,2.575422740846988745e-06
3.421631163291749544e-06,1.291591615881770849e-06,0.000000000000000000e+00,2.130039547409978695e-06
7.480908152501797304e-06,6.181512048897275236e-07,0.000000000000000000e+00,6.862756890768650919e-06
2.385690822848118842e-05,1.196309221995761618e-05,0.000000000000000000e+00,1.189381691801827401e-05
2.450989813951309770e-05,3.977767846663482487e-06,0.000000000000000000e+00,2.053213029284961522e-05
1.109553995775058866e-04,9.035255061462521553e-05,-0.000000000000000000e+00,2.060284896288067102e-05
1.458278165955562145e-05,8.770362001087050885e-06,0.000000000000000000e+00,5.812420113215921447e-06
5.313674773788079619e-05,3.179635086780763231e-06,-0.000000000000000000e+00,4.995711424271576107e-05
1.139652449637651443e-04,3.369816568010719493e-06,0.000000000000000000e+00,1.105954288505017757e-04
6.442840458475984633e-06,5.692102604371029884e-06,0.000000000000000000e+00,7.507377404181170277e-07
1.809105924621690065e-05,3.380964017196674831e-06,0.000000000000000000e+00,1.471009545639390126e-05
4.887616341875400394e-06,4.292630819691112265e-06,0.000000000000000000e+00,5.949857495579635724e-07
4.263323498889803886e-04,5.820786464028060436e-05,0.000000000000000000e+00,3.681244852486997843e-04
1.026801055559189990e-05,9.514011253486387432e-06,0.000000000000000000e+00,7.539994726357690524e-07
7.435704173985868692e-05,7.850862857594620436e-06,0.000000000000000000e+00,6.650618161074817181e-05
1.018570947053376585e-05,4.245066520525142550e-06,-0.000000000000000000e+00,5.940643404755974188e-06
1.660955313127487898e-04,3.734658093890175223e-05,-0.000000000000000000e+00,1.287489576498046517e-04
2.091594069497659802e-05,9.413749467057641596e-06,0.000000000000000000e+00,1.150219122791895643e-05
1.174710996565409005e-05,2.957015567517373711e-06,0.000000000000000000e+00,8.790094398136716336e-06
2.084106381516903639e-05,1.006074739962059539e-06,0.000000000000000000e+00,1.983498987101484090e-05
3.603888035286217928e-05,3.350645056343637407e-05,-0.000000000000000000e+00,2.532430698920506984e-06
3.897877104463987052e-05,9.336783364233269822e-07,-0.000000000000000000e+00,3.804509105975739658e-05
8.851669554132968187e-05,3.512349212542176247e-05,0.000000000000000000e+00,5.339320341590791941e-05
1.301641314057633281e-04,4.664906373363919556e-05,-0.000000000000000000e+00,8.351507131010293961e-05
9.831994248088449240e-06,4.662784704123623669e-06,0.000000000000000000e+00,5.169209089217474684e-06
6.248947556741768494e-06,2.605988584036822431e-06,0.000000000000000000e+00,3.642958972704946063e-06
4.170543252257630229e-05,1.912875268317293376e-05,0.000000000000000000e+00,2.257667983940336853e-05


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
1.629479229450225830e-04
7.389675825834274292e-03
1.455443724989891052e-02
2.165753021836280823e-02
2.869961783289909363e-02
3.568079695105552673e-02
4.260185733437538147e-02
4.946308955550193787e-02
5.626479908823966980e-02
6.300771236419677734e-02
6.969192624092102051e-02
7.631807029247283936e-02
8.288645744323730469e-02
8.939751982688903809e-02
9.585170447826385498e-02
1.022494584321975708e-01
1.085909008979797363e-01
1.148768514394760132e-01
1.211074590682983398e-01
1.272830367088317871e-01
1.334041655063629150e-01
1.394710689783096313e-01
1.454842090606689453e-01
1.514440029859542847e-01
1.573506444692611694e-01
1.632048785686492920e-01
1.690066605806350708e-01
1.747565716505050659e-01
1.804548501968383789e-01
1.861020177602767944e-01
1.916982084512710571e-01
1.972440332174301147e-01
2.027396708726882935e-01
2.081854492425918579e-01
2.135817855596542358e-01
2.189289480447769165e-01
2.242273539304733276e-01
2.294772416353225708e-01
2.346790581941604614e-01
2.398330718278884888e-01
2.449395209550857544e-01
2.499988824129104614e-01
2.550112605094909668e-01
2.599772512912750244e-01
2.648969590663909912e-01
2.697707414627075195e-01
2.745988368988037109e-01
2.793816328048706055e-01
2.841195762157440186e-01
2.888126373291015625e-01
2.934613823890686035e-01
2.980659008026123047e-01
3.026265799999237061e-01
3.071437478065490723e-01
3.116175532341003418e-01
3.160484731197357178e-01
3.204366564750671387e-01
3.247823715209960938e-01
3.290858268737792969e-01
3.333473801612854004e-01
3.375673592090606689e-01
3.417459726333618164e-01
3.458833694458007812e-01
3.499799966812133789e-01
3.540359437465667725e-01
3.580516576766967773e-01
3.620271682739257812e-01
3.659628629684448242e-01
3.698589503765106201e-01
3.737156987190246582e-01
3.775332272052764893e-01
3.813119530677795410e-01
3.850521147251129150e-01
3.887537717819213867e-01
3.924172520637512207e-01
3.960427939891815186e-01
3.996306061744689941e-01
4.031808972358703613e-01
4.066939353942871094e-01
4.101698696613311768e-01
4.136090278625488281e-01
4.170115292072296143e-01
4.203776717185974121e-01
4.237075150012969971e-01
4.270014166831970215e-01
4.302595257759094238e-01
4.334821105003356934e-01
4.366692602634429932e-01
4.398212432861328125e-01
4.429382383823394775e-01
4.460203349590301514e-01
4.490679800510406494e-01
4.520811438560485840e-01
4.550601840019226074e-01
4.580050706863403320e-01
4.609162211418151855e-01
4.637935757637023926e-01
4.666375517845153809e-01
4.694481492042541504e-01
4.722256064414978027e-01
4.749702811241149902e-01
4.776819348335266113e-01
4.803610444068908691e-01
4.830077886581420898e-01
4.856222271919250488e-01
4.882044792175292969e-01
4.907548427581787109e-01
4.932733178138732910e-01
4.957602620124816895e-01
4.982157349586486816e-01
5.006397962570190430e-01
5.030327439308166504e-01
5.053946971893310547e-01
5.077255964279174805e-01
5.100259184837341309e-01
5.122955441474914551e-01
5.145348310470581055e-01
5.167437195777893066e-01
5.189225077629089355e-01
5.210712552070617676e-01
5.231902003288269043e-01
5.252792835235595703e-01
5.273385643959045410e-01
5.293685793876647949e-01
5.313690900802612305e-01
5.333405137062072754e-01
5.352825522422790527e-01
5.371958613395690918e-01
5.390800237655639648e-01
5.409356951713562012e-01
5.427624583244323730e-01
5.445607304573059082e-01
5.463306903839111328e-01
5.480722784996032715e-01
5.497856736183166504e-01
5.514709353446960449e-01
5.531282424926757812e-01
5.547575950622558594e-01
5.563592314720153809e-01
5.579331517219543457e-01
5.594795346260070801e-01
5.609982013702392578e-01
5.624897480010986328e-01
5.639539361000061035e-01
5.653908252716064453e-01
5.668005347251892090e-01
5.681834220886230469e-01
5.695392489433288574e-01
5.708681941032409668e-01
5.721703171730041504e-01
5.734457969665527344e-01
5.746945738792419434e-01
5.759170055389404297e-01
5.771128535270690918e-01
5.782821774482727051e-01
5.794253349304199219e-01
5.805422067642211914e-01
5.816329121589660645e-01
5.826976299285888672e-01
5.837361216545104980e-01
5.847487449645996094e-01
5.857353806495666504e-01
5.866962075233459473e-01
5.876312851905822754e-01
5.885406136512756348e-01
5.894240736961364746e-01
5.902821421623229980e-01
5.911145210266113281e-01
5.919215083122253418e-01
5.927029252052307129e-01
5.934589505195617676e-01
5.941895842552185059e-01
5.948949456214904785e-01
5.955750346183776855e-01
5.962297320365905762e-01
5.968594551086425781e-01
5.974639058113098145e-01
5.980431437492370605e-01
5.985974669456481934e-01
5.991266369819641113e-01
5.996308922767639160e-01
6.001101732254028320e-01
6.005644202232360840e-01
6.009936928749084473e-01
6.013981103897094727e-01
6.017777323722839355e-01
6.021324396133422852e-01
6.024622917175292969e-01
6.027674078941345215e-01
6.030476093292236328e-01
6.033031344413757324e-01
6.035340428352355957e-01
6.037400364875793457e-01
6.039213538169860840e-01
6.040778756141662598e-01
6.042098402976989746e-01
6.043170094490051270e-01
6.043995618820190430e-01
6.044574379920959473e-01
6.044906377792358398e-01
6.044990420341491699e-01
6.044828295707702637e-01
6.044419407844543457e-01
6.043763756752014160e-01
6.042861342430114746e-01
6.041713356971740723e-01
6.040316820144653320e-01
6.038673520088195801e-01
6.036784052848815918e-01
6.034645438194274902e-01
6.032261848449707031e-01
6.029629111289978027e-01
6.026749014854431152e-01
6.023621559143066406e-01
6.020246148109436035e-01
6.016622185707092285e-01
6.012749075889587402e-01
6.008628010749816895e-01
6.004257798194885254e-01
5.999638438224792480e-01
5.994769930839538574e-01
5.989651083946228027e-01
5.984281897544860840e-01
5.978663563728332520e-01
5.972793102264404297e-01
5.966672301292419434e-01
5.960300564765930176e-01
5.953674912452697754e-01
5.946797132492065430e-01
5.939668416976928711e-01
5.932285785675048828e-01
5.924649238586425781e-01
5.916758775711059570e-01
5.908613204956054688e-01
5.900213122367858887e-01
5.891557335853576660e-01
5.882644653320312500e-01
5.873476266860961914e-01
5.864049792289733887e-01
5.854365229606628418e-01
5.844422578811645508e-01
5.834221243858337402e-01
5.823759436607360840e-01
5.813038349151611328e-01
5.802054405212402344e-01
5.790809988975524902e-01
5.779303312301635742e-01
5.767532587051391602e-01
5.755499005317687988e-01
5.743199586868286133e-01
5.730635523796081543e-01
5.717805027961730957e-01
5.704707503318786621e-01
5.691342949867248535e-01
5.677708983421325684e-01
5.663805007934570312e-01
5.649631023406982422e-01
5.635186433792114258e-01
5.620470046997070312e-01
5.605478882789611816e-01
5.590215325355529785e-01
5.574676394462585449e-01
5.558859705924987793e-01
5.542768836021423340e-01
5.526397824287414551e-01
5.509749650955200195e-01
5.492820143699645996e-01
5.475609898567199707e-01
5.458117127418518066e-01
5.440343022346496582e-01
5.422282814979553223e-01
5.403937697410583496e-01
5.385306477546691895e-01
5.366385579109191895e-01
5.347177982330322266e-01
5.327679514884948730e-01
5.307888388633728027e-01
5.287806987762451172e-01
5.267429947853088379e-01
5.246758460998535156e-01
5.225790143013000488e-01
5.204523801803588867e-01
5.182958245277404785e-01
5.161094665527343750e-01
5.138925909996032715e-01
5.116456151008605957e-01
5.093681216239929199e-01
5.070599913597106934e-01
5.047212243080139160e-01
5.023513436317443848e-01
4.999506473541259766e-01
4.975187182426452637e-01
4.950554370880126953e-01
4.925605654716491699e-01
4.900342822074890137e-01
4.874758720397949219e-01
4.848856329917907715e-01
4.822632670402526855e-01
4.796085357666015625e-01
4.769214987754821777e-01
4.742017388343811035e-01
4.714493155479431152e-01
4.686638712882995605e-01
4.658451676368713379e-01
4.629930853843688965e-01
4.601077437400817871e-01
4.571886658668518066e-01
4.542356133460998535e-01
4.512485861778259277e-01
4.482273459434509277e-01
4.451716542243957520e-01
4.420814812183380127e-01
4.389563500881195068e-01
4.357962608337402344e-01
4.326010942459106445e-01
4.293703138828277588e-01
4.261042773723602295e-01
4.228021800518035889e-01
4.194641709327697754e-01
4.160899519920349121e-01
4.126793146133422852e-01
4.092320203781127930e-01
4.057479202747344971e-01
4.022268652915954590e-01
3.986684381961822510e-01
3.950724899768829346e-01
3.914388716220855713e-01
3.877672553062438965e-01
3.840575218200683594e-01
3.803093135356903076e-01
3.765226006507873535e-01
3.726968169212341309e-01
3.688319921493530273e-01
3.649277985095977783e-01
3.609842061996459961e-01
3.570005893707275391e-01
3.529769778251647949e-01
3.489129841327667236e-01
3.448082506656646729e-01
3.406628072261810303e-01
3.364763557910919189e-01
3.322483301162719727e-01
3.279788196086883545e-01
3.236673772335052490e-01
3.193137347698211670e-01
3.149178028106689453e-01
3.104789853096008301e-01
3.059972524642944336e-01
3.014721870422363281e-01
2.969036698341369629e-01
2.922913432121276855e-01
2.876348495483398438e-01
2.829339504241943359e-01
2.781881690025329590e-01
2.733977437019348145e-01
2.685616016387939453e-01
2.636801600456237793e-01
2.587527632713317871e-01
2.537792325019836426e-01
2.487589865922927856e-01
2.436919361352920532e-01
2.385779470205307007e-01
2.334163039922714233e-01
2.282067090272903442e-01
2.229492217302322388e-01
2.176430970430374146e-01
2.122883945703506470e-01
2.068843990564346313e-01
2.014310508966445923e-01
1.959277987480163574e-01
1.903744041919708252e-01
1.847705990076065063e-01
1.791158914566040039e-01
1.734099388122558594e-01
1.676524132490158081e-01
1.618431210517883301e-01
1.559813320636749268e-01
1.500671058893203735e-01
1.440997123718261719e-01
1.380789577960968018e-01
1.320044398307800293e-01
1.258757114410400391e-01
1.196924448013305664e-01
1.134544163942337036e-01
1.071608513593673706e-01
1.008118391036987305e-01
9.440642595291137695e-02
8.794474601745605469e-02
8.142578601837158203e-02
7.484973967075347900e-02
6.821629405021667480e-02
6.152435764670372009e-02
5.477399751543998718e-02
4.796482250094413757e-02
4.109604284167289734e-02
3.416762873530387878e-02
2.717892453074455261e-02
2.012963220477104187e-02
1.301902160048484802e-02
5.847048014402389526e-03
-1.386765390634536743e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
1.629479229450225830e-04
2.869961783289909363e-02
5.626479908823966980e-02
8.288645744323730469e-02
1.085909008979797363e-01
1.334041655063629150e-01
1.573506444692611694e-01
1.804548501968383789e-01
2.027396708726882935e-01
2.242273539304733276e-01
2.449395209550857544e-01
2.648969590663909912e-01
2.841195762157440186e-01
3.026265799999237061e-01
3.204366564750671387e-01
3.375673592090606689e-01
3.540359437465667725e-01
3.698589503765106201e-01
3.850521147251129150e-01
3.996306061744689941e-01
4.136090278625488281e-01
4.270014166831970215e-01
4.398212432861328125e-01
4.520811438560485840e-01
4.637935757637023926e-01
4.749702811241149902e-01
4.856222271919250488e-01
4.957602620124816895e-01
5.053946971893310547e-01
5.145348310470581055e-01
5.231902003288269043e-01
5.313690900802612305e-01
5.390800237655639648e-01
5.463306903839111328e-01
5.531282424926757812e-01
5.594795346260070801e-01
5.653908252716064453e-01
5.708681941032409668e-01
5.759170055389404297e-01
5.805422067642211914e-01
5.847487449645996094e-01
5.885406136512756348e-01
5.919215083122253418e-01
5.948949456214904785e-01
5.974639058113098145e-01
5.996308922767639160e-01
6.013981103897094727e-01
6.027674078941345215e-01
6.037400364875793457e-01
6.043170094490051270e-01
6.044990420341491699e-01
6.042861342430114746e-01
6.036784052848815918e-01
6.026749014854431152e-01
6.012749075889587402e-01
5.994769930839538574e-01
5.972793102264404297e-01
5.946797132492065430e-01
5.916758775711059570e-01
5.882644653320312500e-01
5.844422578811645508e-01
5.802054405212402344e-01
5.755499005317687988e-01
5.704707503318786621e-01
5.649631023406982422e-01
5.590215325355529785e-01
5.526397824287414551e-01
5.458117127418518066e-01
5.385306477546691895e-01
5.307888388633728027e-01
5.225790143013000488e-01
5.138925909996032715e-01
5.047212243080139160e-01
4.950554370880126953e-01
4.848856329917907715e-01
4.742017388343811035e-01
4.629930853843688965e-01
4.512485861778259277e-01
4.389563500881195068e-01
4.261042773723602295e-01
4.126793146133422852e-01
3.986684381961822510e-01
3.840575218200683594e-01
3.688319921493530273e-01
3.529769778251647949e-01
3.364763557910919189e-01
3.193137347698211670e-01
3.014721870422363281e-01
2.829339504241943359e-01
2.636801600456237793e-01
2.436919361352920532e-01
2.229492217302322388e-01
2.014310508966445923e-01
1.791158914566040039e-01
1.559813320636749268e-01
1.320044398307800293e-01
1.071608513593673706e-01
8.142578601837158203e-02
5.477399751543998718e-02
2.717892453074455261e-02
-1.386765390634536743e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
9.322859406946142347e-01
7.353527329100315035e-02
1.484407973109156190e-02
6.972562165253872943e-03
5.812509380469310996e-03
4.410107513949015207e-03
3.400614996212070456e-03
2.743630680239806264e-03
2.256941668596326896e-03
1.826853425958045122e-03
1.428963130019780640e-03
1.092491680537422544e-03
8.480128890982532299e-04
6.982603827654634485e-03
9.593457800630550685e-04
3.666831173749939086e-03
2.200631379621226583e-03
5.453406690894659244e-03
5.988096090137914537e-03
5.488344058814847125e-03
9.183601360649523704e-03
1.753395195896683681e-03
2.056880757725726427e-03
7.122907511635350776e-03
1.274853152659087248e-03
1.977086531519801991e-03
4.287555970240811490e-03
2.945494895844390313e-04
3.252433865369549126e-04
6.278966729442529357e-03
1.761764549853871934e-03
2.234864040623592361e-04
1.188533373156088358e-03
4.483980524274647390e-04
2.707478418721533282e-03
3.013039547886943947e-04
1.259830517487065980e-03
1.425432460412070362e-03
5.738600672059858236e-03
1.030968527425151892e-03
3.913228205962323951e-03
5.145012210567845301e-03
4.666247987399085341e-03
3.938589213510221808e-03
1.864257383495420122e-03
1.030615125665389036e-03
1.297277710017840638e-03
3.232268229167174333e-03
1.186740496262259515e-03
6.560591741595822243e-04
1.299376055352568322e-03
2.269967024927224686e-03
2.734856898944384995e-03
5.175532144670343246e-04
2.417642050235415990e-04
2.563217061491712342e-03
2.419605700674432231e-04
8.985624775222743202e-04
1.973724527381662697e-03
1.793130584314206162e-03
5.204019430960165823e-03
2.204073848784378689e-03
1.987758618615735953e-03
2.180197997873257153e-03
2.119821246976690866e-03
1.108604169215536778e-03
1.274532475366814367e-03
5.943195033942901733e-04
6.727015148045275943e-03
5.753422134948498997e-04
1.556017537400954337e-04
2.675333502499580799e-03
1.292205621497414560e-04
6.976303138713366636e-04
9.662761640026972356e-04
7.856536213896266919e-04
8.776999493869570845e-04
7.497323980312907855e-04
6.310478082278845637e-03
4.950090516418931578e-04
2.523154160705642912e-03
6.418248657616099041e-04
3.027468154561049896e-03
2.650725094308383194e-03
4.253703149545066606e-03
8.917732605048685462e-04
1.590483621353479694e-03
3.921478817514637526e-03
3.134392475116585131e-04
5.624015588107829366e-04
1.964532213044288978e-03
9.286771865867455514e-04
1.079649784515944845e-03
6.205006391700692604e-04
1.289413888870623694e-03
1.692415849302958972e-03
3.211484361370951302e-04
1.141152419498553177e-03
1.645560583087625831e-03
6.532418158935383206e-04
1.184080718639710789e-03
2.896153720466649716e-03
5.800606081041836254e-04
1.823943514068876405e-03
1.862796206768372936e-03
3.642139522728459226e-04
2.609818050444423238e-03
5.008705850343128175e-04
4.890826606805039620e-04
1.625964250654243380e-03
4.983815977040714556e-04
4.251806854706842746e-04
4.038833344008421929e-03
1.179857199024865900e-03
5.587971142599110859e-04
1.069682266628835081e-03
5.223431288592941812e-03
6.616022507626901934e-04
4.730096699104488207e-04
5.418192865615993441e-04
4.686601637570454422e-04
1.904324675836508709e-03
1.772742438552584929e-04
2.932821033718447366e-04
1.315438665959404530e-03
7.472992465955368389e-04
4.265164499817802705e-03
9.431530046305608688e-04
1.472934988005980593e-03
2.413749374896797552e-04
6.184185655468930898e-04
1.050410210322919122e-03
1.864344614103909418e-03
2.617687590057071832e-03
4.158651553096593019e-03
1.026547658868404113e-03
1.592116220504063550e-03
9.877696401281951290e-04
8.394387336380312609e-04
6.428958653670643463e-04
2.452098476172466686e-03
8.792238041767287291e-04
8.076496355981048741e-04
5.894088521099756029e-04
3.683443831307160591e-04
1.436372495491770439e-03
1.900997055503804217e-03
2.128065407640443267e-03
1.139275581382884032e-03
1.367841430223199362e-04
1.063159314261501957e-03
5.958209598971403410e-04
2.723051964919004277e-03
3.110609474524072128e-04
1.765288124423889434e-03
6.591448190960171039e-04
1.264039465420415537e-04
1.826454672700569002e-03
8.132604233652724213e-05
3.686621487477794411e-03
6.377684099064876962e-04
4.687378697036645491e-04
3.134369157288877366e-04
1.226316511421805160e-03
9.247350872383898945e-04
2.459078381692276702e-03
2.173868180723566561e-03
2.141928807172500254e-03
1.772683032268183943e-03
1.259429526179029661e-03
2.307140883283314604e-03
4.178338374474157603e-03
6.770865875123407811e-04
1.387677196149237615e-03
1.703902067847222175e-03
4.975125501427261638e-04
4.077049048943780143e-04
2.009637540144951651e-03
5.096530074588347592e-04
6.597796419244671270e-04
1.838827575102738995e-03
5.232262901808600345e-04
1.387354975996280253e-03
8.842997872105231791e-04
6.544343289238730181e-04
7.908715234757794990e-04
2.907187494970684544e-03
4.956587700742813097e-04
9.714146784561907303e-04
1.685308988497445138e-04
1.214704387570000226e-03
2.533971624231551529e-04
1.041756911363656869e-03
2.950017836340132872e-04
1.512179042334924409e-03
7.870320886259814545e-04
2.960385201596801266e-04
2.601131528122496706e-03
1.128303490270020533e-03
1.610335742126583342e-03
3.450367355645728011e-04
1.198808540687057618e-03
7.633932599779276549e-04
5.923732647877693897e-04
2.192123808490393372e-03
8.647981253665752580e-04
9.228528677332948791e-04
6.530200096769120822e-04
3.630794243974471390e-03
8.468511336751714368e-04
2.121197052186654750e-03
6.635880333103787642e-04
1.037965498472486880e-03
2.010039527992399724e-03
1.444206855972853974e-03
1.268427579441872444e-03
6.443401841555651197e-04
5.575573866447449496e-04
5.386081134417869333e-05
3.504170239401813831e-04
9.253729457174992559e-04
6.511190359651676095e-04
7.064590075894839824e-03
5.739948553798925480e-04
2.038234875274642439e-05
1.499057215970487624e-03
5.941416241093890223e-04
1.286858783762963050e-03
1.031602350527408918e-03
6.860477221241709656e-04
1.385288434249834152e-03
1.275842765754213199e-03
4.257560969208375201e-04
1.178512091071209651e-03
3.075026045173437274e-03
5.078520676657135701e-04
1.028557514507119673e-03
4.153989457128241802e-03
6.093919189696066089e-04
6.365431486038754553e-04
1.027754724245633815e-04
1.701837865150130453e-03
1.557493672690211115e-03
1.045752726413240593e-03
2.496864288236201081e-04
6.137759495630343200e-04
5.504317504889427899e-04
6.754934459232102685e-05
2.194544225770446270e-03
4.396543370700066065e-04
3.302531933288985200e-03
6.291115636557044824e-04
1.679739976082600785e-03
2.462837286204136184e-03
3.859661107599105315e-04
1.294808639844712472e-04
8.700144968544383517e-04
6.144845631969397077e-04
9.728907564268575838e-04
5.053032516489650364e-04
9.139024498222582914e-04
1.832754826322139860e-03
2.104300285340842888e-03
1.042680714872580442e-03
1.401738068854035458e-04
3.190721594530512590e-03
1.031331873192699701e-03
6.826615414729371141e-04
1.127982560570047876e-03
8.503742031008768151e-04
7.370533005408085947e-04
5.885365111485484730e-04
7.695479736479825337e-04
1.325660978755005635e-03
8.244444560354014136e-04
5.511688677078849198e-04
3.073088791965571435e-04
4.946190886285869613e-04
1.801116191738518467e-03
3.481155589952510988e-03
6.389090054458061371e-04
1.115109724099831289e-03
2.348111078378554029e-03
2.971899586868648690e-04
8.456342880542733068e-04
9.544622883569523538e-04
1.525148962875622592e-03
2.033889500206707856e-04
1.508672456981195904e-03
8.166988857050425446e-04
5.941197977751937198e-04
8.380109894403831765e-04
1.336191529467686736e-03
2.070480749275956361e-03
3.828592516747361609e-04
1.880953950680993659e-03
2.584530469567974595e-04
4.059825895347181357e-03
4.940846596312678963e-04
1.314995414844401028e-03
7.283747177339681272e-04
1.087266982718591596e-04
3.265647270941612890e-03
3.142981621977217980e-04
1.856719763352369869e-04
5.921545135037101573e-04
1.949853178233395634e-04
3.491993956340038179e-04
1.153964960014141261e-03
1.170087916480761501e-03
8.451426046789959007e-04
9.931125098804917655e-04
2.703709760137041306e-03
1.892096012596728577e-03
1.814903349447392119e-03
1.347696550327781182e-03
5.808386838066418147e-04
1.723829759082364530e-03
9.917705438330520502e-04
3.046633733465398206e-03
1.916091387704042131e-04
1.121933953001067255e-03
4.917761146680328568e-04
1.371538232681758897e-03
9.609408208694096348e-04
7.547109433174120467e-04
8.758258256277732861e-04
1.410767324730863564e-03
9.763359172183326941e-04
6.123529309216670449e-04
1.249694120094992740e-03
1.713818709644216853e-03
1.138426049996431148e-03
5.586441927803874243e-04
1.853464227459350596e-03
1.939128237436422986e-03
1.203880362636326187e-03
1.402471394474655167e-03
6.550880642451012772e-04
3.214028557813068589e-04
6.533081845742541149e-04
9.614758972502855097e-04
1.038838444228348161e-03
4.320617952061993599e-04
1.550587695832756838e-03
1.964357827024669576e-03
1.904986852555922512e-04
7.792178830021924320e-04
1.301692956871662544e-03
6.771699480630184254e-04
2.709767237420609293e-03
4.592709091692978021e-04
1.157883037981461902e-03
1.005584043410149295e-04
1.392890014189767560e-03
4.693738229770644060e-04
3.057230692237324077e-03
7.770085693246723787e-05
2.428352862515153045e-04
1.110491392081133094e-03
1.283627820840568335e-04
1.838020172909593270e-04
6.686588582246714854e-04
4.687844080544192231e-04
1.814820198864087715e-04
2.727710322301697536e-04
4.932831552210651272e-04
2.778810785546110846e-03
9.671660867891005266e-04
8.277848581787186546e-04
6.046743615101430333e-04
6.998639101574898524e-04
1.312019232796398250e-03
1.828580543336007051e-03
1.590310845131201944e-03
1.158482469396469785e-03
2.535059988948150139e-04
1.279070491181415843e-03
7.924045409461325309e-04
5.199516249904080015e-04
1.100625813177051777e-03
3.929424429537029797e-04
8.371036883737608368e-04
7.118730726508905315e-04
5.120640331165403347e-04
6.657594197654429250e-04
6.306782532834791189e-04
1.559085742036278545e-03
1.188170340737719835e-03
2.317106139440323204e-03
8.873408852965873660e-04
9.266077203781984727e-04
1.769429524846904533e-03
9.118948221940523235e-04
1.417814293323614138e-04
1.242877545883156257e-03
6.489614112499399005e-04
8.430858487925081040e-04
1.565222298313849545e-03
1.263266074010647034e-04
5.796672808013247566e-04
1.404823443574315547e-04
1.117822267843305998e-03
1.383894603581457480e-04
9.450266848083188446e-05
6.090474024571437134e-04
4.155212100677621438e-04
4.203250645626166850e-04
3.354655451046364111e-04
2.103228233027011271e-03
2.224373148951307210e-04
7.174897875293956197e-04
7.729479710924377564e-04
1.183774686268206826e-03
2.003815210453180427e-03
1.171019784448146202e-04
4.961352965382910801e-04
1.100698732456928982e-04
4.342800306406397067e-04
4.422990780165214674e-04
3.378280177102154880e-04
3.354550649437741737e-04
2.451613719674050011e-03
4.149614043104373298e-04
4.650581591737582314e-04
2.542504834672351319e-04
8.158375353596466172e-04
1.942326542274005509e-03
1.183552418415070943e-04
6.827044226317948101e-04
1.915988243185609650e-03
2.708768871797441382e-04
8.943657365279543414e-04
2.441056728721681997e-03
4.832407585076594204e-04
2.522527842729312218e-04
8.050663265895419834e-04
4.095908057462208161e-04
1.164400081012013834e-03
1.285044706467889991e-04
8.168903283800226303e-04
2.384985889934095927e-04
2.727362602513176172e-03
2.136891287194070475e-04
6.141153308756191239e-05
8.977959554269604805e-04
1.773262389092134330e-04
1.689845798073078909e-03
4.071204648083858639e-04
1.088101826020555513e-03
4.787554639028210302e-04
5.908974731544370217e-04
1.778671124589359777e-03
1.238853184151029161e-04
1.155834080041482671e-03
9.992278198344595359e-04
1.969976757686550889e-04
1.347870048983052784e-03
5.429839008958620627e-04
5.672651658302125827e-04
9.127134474663111839e-04
5.997130301532125913e-04
1.358019013825530587e-03
1.989187854163034473e-03
6.041359853276416373e-04
1.350677090231659164e-03
2.239484674032886716e-04
1.802465784575793930e-03
3.696051777180522739e-03
4.294593337318157651e-04
2.577020452401182233e-03
1.235945607987737858e-03
6.461622230153241282e-04
1.130006459222416193e-03
7.134597398195556073e-04
6.458982965485241283e-04
1.319376406399612022e-03
1.277993613036511149e-03
7.174219124182571470e-04
2.367376437145741509e-04
8.147340309569033913e-04
2.559102797256834066e-03
3.327842238679769218e-04
1.881425299253615315e-03
8.873852246363190697e-04
1.473656227619097236e-03
9.285069951291635921e-04
8.567944974828639549e-04
7.039669843405347432e-04
6.364880638226450265e-04
1.615300167090692914e-03
4.939804114224855816e-04
8.011545695735838206e-04
3.052278585417721093e-03
1.265909678885180506e-04
1.549533570164280012e-03
4.228040053551183528e-04
2.460085238595302246e-04
2.534573667572759259e-03
1.084452807321755255e-04
1.662081144981121658e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
9.322859406946142347e-01
4.410107513949015207e-03
1.428963130019780640e-03
3.666831173749939086e-03
9.183601360649523704e-03
1.977086531519801991e-03
1.761764549853871934e-03
3.013039547886943947e-04
3.913228205962323951e-03
1.030615125665389036e-03
1.299376055352568322e-03
2.563217061491712342e-03
5.204019430960165823e-03
1.108604169215536778e-03
1.556017537400954337e-04
7.856536213896266919e-04
2.523154160705642912e-03
8.917732605048685462e-04
1.964532213044288978e-03
1.692415849302958972e-03
1.184080718639710789e-03
3.642139522728459226e-04
4.983815977040714556e-04
1.069682266628835081e-03
4.686601637570454422e-04
7.472992465955368389e-04
6.184185655468930898e-04
1.026547658868404113e-03
2.452098476172466686e-03
1.436372495491770439e-03
1.063159314261501957e-03
6.591448190960171039e-04
6.377684099064876962e-04
2.459078381692276702e-03
2.307140883283314604e-03
4.975125501427261638e-04
1.838827575102738995e-03
7.908715234757794990e-04
1.214704387570000226e-03
7.870320886259814545e-04
3.450367355645728011e-04
8.647981253665752580e-04
2.121197052186654750e-03
1.268427579441872444e-03
9.253729457174992559e-04
1.499057215970487624e-03
1.385288434249834152e-03
5.078520676657135701e-04
1.027754724245633815e-04
6.137759495630343200e-04
3.302531933288985200e-03
1.294808639844712472e-04
9.139024498222582914e-04
3.190721594530512590e-03
7.370533005408085947e-04
5.511688677078849198e-04
6.389090054458061371e-04
9.544622883569523538e-04
5.941197977751937198e-04
1.880953950680993659e-03
7.283747177339681272e-04
5.921545135037101573e-04
8.451426046789959007e-04
1.347696550327781182e-03
1.916091387704042131e-04
7.547109433174120467e-04
1.249694120094992740e-03
1.939128237436422986e-03
6.533081845742541149e-04
1.964357827024669576e-03
2.709767237420609293e-03
4.693738229770644060e-04
1.283627820840568335e-04
2.727710322301697536e-04
6.046743615101430333e-04
1.158482469396469785e-03
1.100625813177051777e-03
6.657594197654429250e-04
8.873408852965873660e-04
1.242877545883156257e-03
5.796672808013247566e-04
6.090474024571437134e-04
2.224373148951307210e-04
1.171019784448146202e-04
3.378280177102154880e-04
2.542504834672351319e-04
1.915988243185609650e-03
2.522527842729312218e-04
8.168903283800226303e-04
8.977959554269604805e-04
4.787554639028210302e-04
9.992278198344595359e-04
9.127134474663111839e-04
1.350677090231659164e-03
2.577020452401182233e-03
6.458982965485241283e-04
8.147340309569033913e-04
1.473656227619097236e-03
1.615300167090692914e-03
1.549533570164280012e-03
1.662081144981121658e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
5.480630111694335938e+01,1.823117446899414062e+01,-0.000000000000000000e+00,3.657512664794921875e+01
8.352074027061462402e-01,7.045652270317077637e-01,0.000000000000000000e+00,1.306421905755996704e-01
1.649108082056045532e-01,1.501471400260925293e-01,0.000000000000000000e+00,1.476366911083459854e-02
8.011928945779800415e-02,7.966172695159912109e-02,0.000000000000000000e+00,4.575608472805470228e-04
4.951385408639907837e-02,4.929590225219726562e-02,0.000000000000000000e+00,2.179515577154234052e-04
3.200911357998847961e-02,3.189471736550331116e-02,0.000000000000000000e+00,1.143951158155687153e-04
2.172886393964290619e-02,2.167489752173423767e-02,0.000000000000000000e+00,5.396597771323285997e-05
1.538880541920661926e-02,1.536147948354482651e-02,0.000000000000000000e+00,2.732627763180062175e-05
1.096834056079387665e-02,1.095374394208192825e-02,0.000000000000000000e+00,1.459629402233986184e-05
7.639996707439422607e-03,7.631783839315176010e-03,0.000000000000000000e+00,8.212720786104910076e-06
5.215995945036411285e-03,5.211438518017530441e-03,0.000000000000000000e+00,4.557316060527227819e-06
3.603275632485747337e-03,3.600823925808072090e-03,0.000000000000000000e+00,2.451757836752221920e-06
2.611985197290778160e-03,2.610493917018175125e-03,0.000000000000000000e+00,1.491189664193370845e-06
1.524278894066810608e-02,2.352320123463869095e-03,-0.000000000000000000e+00,1.289046835154294968e-02
1.954845618456602097e-03,1.719770953059196472e-03,-0.000000000000000000e+00,2.350745926378294826e-04
4.700583405792713165e-03,1.357454224489629269e-03,0.000000000000000000e+00,3.343129064887762070e-03
2.217631088569760323e-03,1.159514300525188446e-03,0.000000000000000000e+00,1.058116788044571877e-03
8.305312134325504303e-03,9.567125816829502583e-04,0.000000000000000000e+00,7.348599843680858612e-03
1.023485697805881500e-02,9.890558430925011635e-04,-0.000000000000000000e+00,9.245800785720348358e-03
8.610500022768974304e-03,8.406701381318271160e-04,-0.000000000000000000e+00,7.769830059260129929e-03
2.316132560372352600e-02,6.097142468206584454e-04,0.000000000000000000e+00,2.255161106586456299e-02
1.436231308616697788e-03,5.742678768001496792e-04,-0.000000000000000000e+00,8.619634318165481091e-04
1.479911152273416519e-03,4.840035398956388235e-04,0.000000000000000000e+00,9.959075832739472389e-04
1.326612662523984909e-02,5.788581329397857189e-04,-0.000000000000000000e+00,1.268726866692304611e-02
8.535171509720385075e-04,4.083228413946926594e-04,-0.000000000000000000e+00,4.451943095773458481e-04
1.455610385164618492e-03,3.723854315467178822e-04,-0.000000000000000000e+00,1.083224895410239697e-03
5.142684560269117355e-03,3.667319251690059900e-04,-0.000000000000000000e+00,4.775952547788619995e-03
2.919570833910256624e-04,2.902464184444397688e-04,0.000000000000000000e+00,1.710678134259069338e-06
2.903597487602382898e-04,2.619642182253301144e-04,-0.000000000000000000e+00,2.839552507793996483e-05
1.043949928134679794e-02,3.073885745834559202e-04,-0.000000000000000000e+00,1.013211067765951157e-02
9.347416344098746777e-04,2.094757946906611323e-04,0.000000000000000000e+00,7.252658251672983170e-04
2.020911488216370344e-04,1.899529743241146207e-04,-0.000000000000000000e+00,1.213817176903830841e-05
3.739844833035022020e-04,1.957748318091034889e-04,-0.000000000000000000e+00,1.782096514943987131e-04
2.050029142992570996e-04,1.514040632173418999e-04,0.000000000000000000e+00,5.359884744393639266e-05
1.117237028665840626e-03,2.637080324348062277e-04,-0.000000000000000000e+00,8.535289671272039413e-04
1.609433675184845924e-04,1.249098568223416805e-04,0.000000000000000000e+00,3.603350342018529773e-05
9.761236724443733692e-04,1.518302597105503082e-04,0.000000000000000000e+00,8.242934127338230610e-04
5.972324870526790619e-04,1.017706599668599665e-04,0.000000000000000000e+00,4.954618052579462528e-04
1.071234419941902161e-02,8.901151159079745412e-05,0.000000000000000000e+00,1.062333304435014725e-02
4.171953187324106693e-04,8.806971163721755147e-05,0.000000000000000000e+00,3.291256143711507320e-04
4.428777378052473068e-03,9.353781206300482154e-05,-0.000000000000000000e+00,4.335239529609680176e-03
7.463722489774227142e-03,7.366947102127596736e-05,0.000000000000000000e+00,7.390053011476993561e-03
6.057145539671182632e-03,6.934916746104136109e-05,0.000000000000000000e+00,5.987796466797590256e-03
3.959632944315671921e-03,9.776053775567561388e-05,-0.000000000000000000e+00,3.861872479319572449e-03
9.856609394773840904e-04,6.147036765469238162e-05,0.000000000000000000e+00,9.241905645467340946e-04
3.262912505306303501e-04,6.029837095411494374e-05,-0.000000000000000000e+00,2.659928868524730206e-04
3.229740250390022993e-04,7.451844430761411786e-05,-0.000000000000000000e+00,2.484555880073457956e-04
2.875437494367361069e-03,6.330473843263462186e-05,-0.000000000000000000e+00,2.812132705003023148e-03
4.356002609711140394e-04,5.252110349829308689e-05,-0.000000000000000000e+00,3.830791683867573738e-04
2.360502985538914800e-04,7.533887401223182678e-05,0.000000000000000000e+00,1.607114245416596532e-04
5.235185381025075912e-04,4.824832649319432676e-05,-0.000000000000000000e+00,4.752702370751649141e-04
1.413640449754893780e-03,5.035024878452531993e-05,-0.000000000000000000e+00,1.363290240988135338e-03
2.041755942627787590e-03,4.915919271297752857e-05,0.000000000000000000e+00,1.992596779018640518e-03
1.190818875329568982e-04,4.101912418263964355e-05,0.000000000000000000e+00,7.806275971233844757e-05
6.765273428754881024e-05,4.718906711786985397e-05,0.000000000000000000e+00,2.046366535068955272e-05
1.837542629800736904e-03,4.347643334767781198e-05,-0.000000000000000000e+00,1.794066163711249828e-03
4.908295886707492173e-05,3.819159974227659404e-05,-0.000000000000000000e+00,1.089135821530362591e-05
4.215260560158640146e-04,4.214274304104037583e-05,0.000000000000000000e+00,3.793833020608872175e-04
1.177622587420046329e-03,3.436070619500242174e-05,0.000000000000000000e+00,1.143261906690895557e-03
1.087280572392046452e-03,3.395936801098287106e-05,0.000000000000000000e+00,1.053321175277233124e-03
7.544285617768764496e-03,4.960759542882442474e-05,-0.000000000000000000e+00,7.494677789509296417e-03
1.581031479872763157e-03,3.084823765675537288e-05,0.000000000000000000e+00,1.550183282233774662e-03
1.337836845777928829e-03,3.217537960154004395e-05,0.000000000000000000e+00,1.305661513470113277e-03
1.382541959173977375e-03,3.186462345183826983e-05,-0.000000000000000000e+00,1.350677339360117912e-03
1.459343708120286465e-03,2.976986252178903669e-05,-0.000000000000000000e+00,1.429573865607380867e-03
1.854695292422547936e-04,5.845730265718884766e-05,0.000000000000000000e+00,1.270122302230447531e-04
4.773134423885494471e-04,2.715032314881682396e-05,0.000000000000000000e+00,4.501631192397326231e-04
1.694281818345189095e-04,2.880307147279381752e-05,-0.000000000000000000e+00,1.406251103617250919e-04
1.055471692234277725e-02,1.704931491985917091e-04,-0.000000000000000000e+00,1.038422342389822006e-02
1.572476467117667198e-04,2.478111127857118845e-05,0.000000000000000000e+00,1.324665354331955314e-04
2.904273242165800184e-05,2.404930091870483011e-05,0.000000000000000000e+00,4.993431502953171730e-06
2.096033655107021332e-03,2.481350202288012952e-05,0.000000000000000000e+00,2.071220194920897484e-03
2.667869011929724365e-05,2.297936953254975379e-05,0.000000000000000000e+00,3.699319904626463540e-06
1.713573437882587314e-04,2.206179306085687131e-05,0.000000000000000000e+00,1.492955489084124565e-04
1.862743229139596224e-04,3.470577212283387780e-05,-0.000000000000000000e+00,1.515685435151681304e-04
2.239631139673292637e-04,2.196659625042229891e-05,-0.000000000000000000e+00,2.019965177169069648e-04
1.958901120815426111e-04,2.523942930565681309e-05,-0.000000000000000000e+00,1.706506882328540087e-04
2.653833653312176466e-04,2.298061554029118270e-05,-0.000000000000000000e+00,2.424027479719370604e-04
1.308399718254804611e-02,3.029391518794000149e-05,0.000000000000000000e+00,1.305370312184095383e-02
1.533298636786639690e-04,2.408793807262554765e-05,0.000000000000000000e+00,1.292419183300808072e-04
2.365967491641640663e-03,2.482451054675038904e-05,0.000000000000000000e+00,2.341143088415265083e-03
1.553254842292517424e-04,1.839099240896757692e-05,0.000000000000000000e+00,1.369344972772523761e-04
2.864767564460635185e-03,1.951358535734470934e-05,0.000000000000000000e+00,2.845254028216004372e-03
2.446149243041872978e-03,1.870435335149522871e-05,0.000000000000000000e+00,2.427444793283939362e-03
6.328046787530183792e-03,2.943509389297105372e-05,0.000000000000000000e+00,6.298611871898174286e-03
2.253332204418256879e-04,1.815219548007007688e-05,0.000000000000000000e+00,2.071810304187238216e-04
1.482497900724411011e-03,7.475184247596189380e-05,-0.000000000000000000e+00,1.407746109180152416e-03
4.397688433527946472e-03,2.211836181231774390e-05,-0.000000000000000000e+00,4.375569988042116165e-03
5.084667645860463381e-05,1.603122109372634441e-05,0.000000000000000000e+00,3.481545354588888586e-05
1.276531693292781711e-04,1.526819505670573562e-05,0.000000000000000000e+00,1.123849797295406461e-04
1.371861202642321587e-03,1.595312278368510306e-05,0.000000000000000000e+00,1.355908112600445747e-03
3.000425931531935930e-04,1.494088246545288712e-05,0.000000000000000000e+00,2.851017052307724953e-04
3.528446250129491091e-04,1.465090917918132618e-05,-0.000000000000000000e+00,3.381937276571989059e-04
1.692560617811977863e-04,1.408436673955293372e-05,0.000000000000000000e+00,1.551716995891183615e-04
5.209797527641057968e-04,1.449030878575285897e-05,-0.000000000000000000e+00,5.064894212409853935e-04
9.789611212909221649e-04,1.429776784789282829e-05,-0.000000000000000000e+00,9.646633989177644253e-04
3.540711622918024659e-05,1.367571803712053224e-05,-0.000000000000000000e+00,2.173139728256501257e-05
4.939269274473190308e-04,1.304090983467176557e-05,0.000000000000000000e+00,4.808860248886048794e-04
9.390011546202003956e-04,1.335727483819937333e-05,0.000000000000000000e+00,9.256438934244215488e-04
1.501147926319390535e-04,1.252398487849859521e-05,-0.000000000000000000e+00,1.375908032059669495e-04
4.754263500217348337e-04,1.213201812788611278e-05,0.000000000000000000e+00,4.632943309843540192e-04
2.213959582149982452e-03,2.070873233606107533e-05,0.000000000000000000e+00,2.193250926211476326e-03
1.144790294347330928e-04,1.167621758213499561e-05,0.000000000000000000e+00,1.028028127620927989e-04
1.150401541963219643e-03,1.281019831367302686e-05,-0.000000000000000000e+00,1.137591316364705563e-03
1.264168065972626209e-03,1.270928805752191693e-05,0.000000000000000000e+00,1.251458772458136082e-03
1.168777889688499272e-04,2.256153493362944573e-05,0.000000000000000000e+00,9.431625221623107791e-05
1.950372941792011261e-03,1.243652786797611043e-05,0.000000000000000000e+00,1.937936409376561642e-03
1.640499394852668047e-04,1.975129816855769604e-05,-0.000000000000000000e+00,1.442986394977197051e-04
1.083675306290388107e-04,1.060353679349645972e-05,0.000000000000000000e+00,9.776399383554235101e-05
1.491800299845635891e-03,7.225314038805663586e-05,0.000000000000000000e+00,1.419547130353748798e-03
1.201703271362930536e-04,1.173254895547870547e-05,0.000000000000000000e+00,1.084377799998037517e-04
1.720417785691097379e-04,4.070818249601870775e-05,0.000000000000000000e+00,1.313335960730910301e-04
5.786663852632045746e-03,2.481567025824915618e-05,0.000000000000000000e+00,5.761848296970129013e-03
3.931955434381961823e-04,9.571714144840370864e-06,0.000000000000000000e+00,3.836238174699246883e-04
1.316133420914411545e-04,9.421106369700282812e-06,0.000000000000000000e+00,1.221922429976984859e-04
4.223505384288728237e-04,1.551717286929488182e-05,-0.000000000000000000e+00,4.068333655595779419e-04
8.507280610501766205e-03,1.035527293424820527e-05,-0.000000000000000000e+00,8.496925234794616699e-03
1.193533826153725386e-04,9.914675501931924373e-06,-0.000000000000000000e+00,1.094387043849565089e-04
8.735367009649053216e-05,8.817392881610430777e-06,0.000000000000000000e+00,7.853627903386950493e-05
1.815565192373469472e-04,1.702466761344112456e-05,-0.000000000000000000e+00,1.645318552618846297e-04
9.808725735638290644e-05,8.761217031860724092e-06,0.000000000000000000e+00,8.932603668654337525e-05
1.142215216532349586e-03,9.829660484683699906e-06,-0.000000000000000000e+00,1.132385572418570518e-03
1.679656634223647416e-05,8.163308848452288657e-06,0.000000000000000000e+00,8.633256584289483726e-06
3.757268859772011638e-05,8.497222552250605077e-06,-0.000000000000000000e+00,2.907546513597480953e-05
5.249947425909340382e-04,9.994019819714594632e-06,0.000000000000000000e+00,5.150007200427353382e-04
3.742649278137832880e-04,3.325857323943637311e-05,0.000000000000000000e+00,3.410063509363681078e-04
5.719845183193683624e-03,8.825026270642410964e-06,-0.000000000000000000e+00,5.711019970476627350e-03
2.165665355278179049e-04,1.161085128842387348e-05,0.000000000000000000e+00,2.049556787824258208e-04
1.115046907216310501e-03,5.120459172758273780e-05,0.000000000000000000e+00,1.063842326402664185e-03
2.034486351476516575e-05,7.922478289401624352e-06,0.000000000000000000e+00,1.242238522536354139e-05
9.335339564131572843e-05,9.988135388994123787e-06,0.000000000000000000e+00,8.336525934282690287e-05
3.360742121003568172e-04,7.400624781439546496e-06,-0.000000000000000000e+00,3.286735736764967442e-04
1.045705052092671394e-03,7.985689990164246410e-06,0.000000000000000000e+00,1.037719310261309147e-03
2.151477616280317307e-03,7.631078915437683463e-06,-0.000000000000000000e+00,2.143846591934561729e-03
6.102656945586204529e-03,2.442503500788006932e-05,0.000000000000000000e+00,6.078232079744338989e-03
3.864293976221233606e-04,7.204020221251994371e-06,0.000000000000000000e+00,3.792253846768289804e-04
8.616093546152114868e-04,7.178248324635205790e-06,-0.000000000000000000e+00,8.544311276637017727e-04
3.095987776760011911e-04,7.397788522212067619e-06,-0.000000000000000000e+00,3.022009914275258780e-04
2.906315785367041826e-04,6.764975296391639858e-06,0.000000000000000000e+00,2.838665968738496304e-04
1.455908932257443666e-04,6.298518655967200175e-06,0.000000000000000000e+00,1.392923732055351138e-04
2.170588821172714233e-03,1.072916256816824898e-05,0.000000000000000000e+00,2.159859752282500267e-03
3.214010503143072128e-04,6.721045338053954765e-06,0.000000000000000000e+00,3.146800154354423285e-04
1.712029043119400740e-04,6.384342214005300775e-06,-0.000000000000000000e+00,1.648185570957139134e-04
1.123709662351757288e-04,5.746579063270473853e-06,0.000000000000000000e+00,1.066243858076632023e-04
5.273337592370808125e-05,6.317974566627526656e-06,0.000000000000000000e+00,4.641539999283850193e-05
7.001414196565747261e-04,7.435696261381963268e-06,-0.000000000000000000e+00,6.927057402208447456e-04
1.409017015248537064e-03,1.553559195599518716e-05,-0.000000000000000000e+00,1.393481390550732613e-03
1.975517254322767258e-03,2.580026921350508928e-05,0.000000000000000000e+00,1.949717057868838310e-03
4.158903611823916435e-04,5.705260718968929723e-06,-0.000000000000000000e+00,4.101851081941276789e-04
1.099706241802778095e-05,5.148876425664639100e-06,0.000000000000000000e+00,5.848186447110492736e-06
4.937641788274049759e-04,1.138129209721228108e-05,-0.000000000000000000e+00,4.823828930966556072e-04
1.148196679423563182e-04,5.663554475177079439e-06,0.000000000000000000e+00,1.091561134671792388e-04
2.504410687834024429e-03,6.049474450264824554e-06,-0.000000000000000000e+00,2.498361282050609589e-03
3.297875082353129983e-05,4.809287474927259609e-06,0.000000000000000000e+00,2.816946471284609288e-05
1.271285582333803177e-03,8.670303941471502185e-06,0.000000000000000000e+00,1.262615318410098553e-03
1.239115663338452578e-04,6.846341420896351337e-06,0.000000000000000000e+00,1.170652321889065206e-04
1.117223564506275579e-05,4.849777724302839488e-06,0.000000000000000000e+00,6.322457920759916306e-06
6.789875333197414875e-04,6.020186629029922187e-05,0.000000000000000000e+00,6.187856779433786869e-04
5.153851361683337018e-06,4.983015514881117269e-06,0.000000000000000000e+00,1.708356762719631661e-07
4.238708876073360443e-03,2.815592233673669398e-05,0.000000000000000000e+00,4.210553131997585297e-03
1.175511570181697607e-04,4.596393864630954340e-06,-0.000000000000000000e+00,1.129547599703073502e-04
7.887026731623336673e-05,4.100410933460807428e-06,-0.000000000000000000e+00,7.476985774701461196e-05
1.088968856493011117e-04,2.896983460232149810e-05,-0.000000000000000000e+00,7.992704922799021006e-05
4.787629295606166124e-04,6.005543127685086802e-06,0.000000000000000000e+00,4.727573832497000694e-04
2.355196193093433976e-04,4.476552476262440905e-06,0.000000000000000000e+00,2.310430718353018165e-04
2.339895348995923996e-03,1.640044865780510008e-05,0.000000000000000000e+00,2.323494991287589073e-03
1.491811824962496758e-03,4.633614025806309655e-06,-0.000000000000000000e+00,1.487178262323141098e-03
1.525916159152984619e-03,4.399518275022273883e-06,-0.000000000000000000e+00,1.521516591310501099e-03
1.143455505371093750e-03,6.195333753566956148e-06,0.000000000000000000e+00,1.137260114774107933e-03
7.392595871351659298e-04,1.390753459418192506e-05,0.000000000000000000e+00,7.253520307131111622e-04
1.910798484459519386e-03,7.087065114319557324e-06,0.000000000000000000e+00,1.903711468912661076e-03
5.380064714699983597e-03,5.606310423900140449e-06,-0.000000000000000000e+00,5.374458618462085724e-03
2.021232212428003550e-04,7.499787898268550634e-06,0.000000000000000000e+00,1.946234406204894185e-04
6.340212421491742134e-04,3.816212029050802812e-06,-0.000000000000000000e+00,6.302050314843654633e-04
9.607241954654455185e-04,1.066726872522849590e-05,0.000000000000000000e+00,9.500569431111216545e-04
7.184739661170169711e-05,3.342489890201250091e-06,0.000000000000000000e+00,6.850490899523720145e-05
7.509722490794956684e-05,3.649543941719457507e-06,0.000000000000000000e+00,7.144767732825130224e-05
1.568119972944259644e-03,8.352418262802530080e-06,0.000000000000000000e+00,1.559767522849142551e-03
9.489456715527921915e-05,3.025161731784464791e-06,0.000000000000000000e+00,9.186940587824210525e-05
1.324092299910262227e-04,4.357850684755248949e-06,0.000000000000000000e+00,1.280513824895024300e-04
1.262839999981224537e-03,5.700644578610081226e-06,0.000000000000000000e+00,1.257139374502003193e-03
5.027672887081280351e-05,4.362284471426391974e-06,0.000000000000000000e+00,4.591444303514435887e-05
6.229128339327871799e-04,3.178563929395750165e-06,-0.000000000000000000e+00,6.197342881932854652e-04
2.552434452809393406e-04,2.903834001699578948e-06,-0.000000000000000000e+00,2.523396105971187353e-04
1.343258045380935073e-04,5.473060355143388733e-06,-0.000000000000000000e+00,1.288527419092133641e-04
1.739548606565222144e-04,4.454265763342846185e-06,-0.000000000000000000e+00,1.695005921646952629e-04
2.772016916424036026e-03,3.956955424655461684e-06,-0.000000000000000000e+00,2.768059959635138512e-03
8.616675040684640408e-05,3.661012442535138689e-06,0.000000000000000000e+00,8.250573591794818640e-05
4.268428892828524113e-04,9.671671250544022769e-06,0.000000000000000000e+00,4.171712207607924938e-04
9.787523595150560141e-06,3.111623755103209987e-06,0.000000000000000000e+00,6.675899385299999267e-06
4.010327393189072609e-04,3.818529421550920233e-06,0.000000000000000000e+00,3.972142003476619720e-04
2.805098665703553706e-05,2.570466449469677173e-06,0.000000000000000000e+00,2.548051998019218445e-05
4.468129482120275497e-04,1.049140428222017363e-05,0.000000000000000000e+00,4.363215412013232708e-04
2.637234138092026114e-05,2.344948825339088216e-06,0.000000000000000000e+00,2.402739301032852381e-05
5.889503518119454384e-04,3.658293280750513077e-06,0.000000000000000000e+00,5.852920585311949253e-04
2.151666703866794705e-04,2.533112365199485794e-06,0.000000000000000000e+00,2.126335602952167392e-04
2.959585799544584006e-05,2.468856791892903857e-06,0.000000000000000000e+00,2.712700188567396253e-05
2.711740788072347641e-03,2.001800021389499307e-05,0.000000000000000000e+00,2.691722707822918892e-03
4.107845888938754797e-04,4.851676294492790475e-06,0.000000000000000000e+00,4.059329221490770578e-04
7.534407777711749077e-04,1.035400964610744268e-05,0.000000000000000000e+00,7.430867408402264118e-04
4.345105480751954019e-05,2.246530357297160663e-06,-0.000000000000000000e+00,4.120452285860665143e-05
4.258367989677935839e-04,4.646517481887713075e-06,-0.000000000000000000e+00,4.211902851238846779e-04
2.261749323224648833e-04,2.968726903418428265e-06,0.000000000000000000e+00,2.232062106486409903e-04
1.323774631600826979e-04,2.453458819218212739e-06,0.000000000000000000e+00,1.299240102525800467e-04
1.841040211729705334e-03,1.093932041840162128e-05,0.000000000000000000e+00,1.830100896768271923e-03
1.855416048783808947e-04,2.442911636535427533e-06,0.000000000000000000e+00,1.830986875575035810e-04
2.089525951305404305e-04,4.100889327673939988e-06,-0.000000000000000000e+00,2.048517053481191397e-04
1.193305288325063884e-04,2.823168870236258954e-06,0.000000000000000000e+00,1.165073626907542348e-04
4.119771532714366913e-03,6.178535386425210163e-06,0.000000000000000000e+00,4.113593138754367828e-03
2.127529296558350325e-04,3.525642341628554277e-06,0.000000000000000000e+00,2.092272916343063116e-04
9.366403683088719845e-04,5.971004065941087902e-05,0.000000000000000000e+00,8.769303094595670700e-04
1.400770124746486545e-04,1.956931782842730172e-06,0.000000000000000000e+00,1.381200854666531086e-04
3.797360113821923733e-04,3.355245326019939966e-06,0.000000000000000000e+00,3.763807762879878283e-04
1.152915414422750473e-03,1.060125578078441322e-05,0.000000000000000000e+00,1.142314169555902481e-03
5.903393030166625977e-04,3.865176040562801063e-06,0.000000000000000000e+00,5.864741397090256214e-04
4.764701297972351313e-04,3.290269205535878427e-06,0.000000000000000000e+00,4.731798544526100159e-04
1.482535590184852481e-04,1.898738787531328853e-06,0.000000000000000000e+00,1.463548251194879413e-04
2.749603008851408958e-04,4.608101153280586004e-05,-0.000000000000000000e+00,2.288792893523350358e-04
2.089263944071717560e-06,1.981747800527955405e-06,0.000000000000000000e+00,1.075162003871810157e-07
4.689210982178337872e-05,1.776957446963933762e-06,0.000000000000000000e+00,4.511515362537465990e-05
3.637374029494822025e-04,5.379390131565742195e-06,0.000000000000000000e+00,3.583580255508422852e-04
8.821486699162051082e-05,3.131876383122289553e-06,-0.000000000000000000e+00,8.508298924425616860e-05
1.475273258984088898e-02,1.720366344670765102e-05,-0.000000000000000000e+00,1.473552919924259186e-02
8.222125325119122863e-05,4.774957687914138660e-06,0.000000000000000000e+00,7.744629692751914263e-05
1.782015033313655294e-06,1.724990283946681302e-06,-0.000000000000000000e+00,5.702479910496549564e-08
8.682495099492371082e-04,5.428327767731389031e-06,0.000000000000000000e+00,8.628211799077689648e-04
1.023481381707824767e-04,1.662656359258107841e-06,0.000000000000000000e+00,1.006854799925349653e-04
6.236194749362766743e-04,3.621516270868596621e-06,0.000000000000000000e+00,6.199979688972234726e-04
6.258126231841742992e-04,3.107837619609199464e-05,0.000000000000000000e+00,5.947342724539339542e-04
1.198874670080840588e-04,2.778730276986607350e-06,0.000000000000000000e+00,1.171087351394817233e-04
7.109812577255070210e-04,3.537031034284154885e-06,0.000000000000000000e+00,7.074442110024392605e-04
6.098359590396285057e-04,4.144615559198427945e-06,-0.000000000000000000e+00,6.056913407519459724e-04
9.283054532716050744e-05,3.763961785807623528e-06,0.000000000000000000e+00,8.906658331397920847e-05
5.040141404606401920e-04,2.121382567565888166e-05,0.000000000000000000e+00,4.828003002330660820e-04
3.019442316144704819e-03,3.011819671883131377e-06,-0.000000000000000000e+00,3.016430418938398361e-03
7.365713099716231227e-05,1.587366227795428131e-06,-0.000000000000000000e+00,7.206976442830637097e-05
3.687429998535662889e-04,4.738412371807498857e-06,0.000000000000000000e+00,3.640045761130750179e-04
6.353237666189670563e-03,2.067309287667740136e-05,0.000000000000000000e+00,6.332564633339643478e-03
1.946699048858135939e-04,7.339850981225026771e-06,-0.000000000000000000e+00,1.873300498118624091e-04
1.211598500958643854e-04,3.230254833397339098e-06,0.000000000000000000e+00,1.179295941255986691e-04
8.212721695599611849e-06,2.370402171436580829e-06,0.000000000000000000e+00,5.842319751536706463e-06
1.023398595862090588e-03,2.833037569871521555e-06,0.000000000000000000e+00,1.020565512590110302e-03
5.653281114064157009e-04,2.603908569653867744e-06,0.000000000000000000e+00,5.627241916954517365e-04
2.973870723508298397e-04,1.727997414491255768e-06,-0.000000000000000000e+00,2.956590615212917328e-04
1.726900336507242173e-05,1.248809780918236356e-06,-0.000000000000000000e+00,1.602019437996204942e-05
1.320911687798798084e-04,6.245346867217449471e-06,0.000000000000000000e+00,1.258458214579150081e-04
2.174347755499184132e-04,3.277995347161777318e-05,0.000000000000000000e+00,1.846548257162794471e-04
1.931670340127311647e-06,1.332812985310738441e-06,0.000000000000000000e+00,5.988572979731543455e-07
1.744695240631699562e-03,1.238398272107588127e-05,0.000000000000000000e+00,1.732311211526393890e-03
5.323929508449509740e-05,1.725201286717492621e-06,0.000000000000000000e+00,5.151409277459606528e-05
3.693945938721299171e-03,3.876888058584881946e-06,-0.000000000000000000e+00,3.690069075673818588e-03
1.350434758933261037e-04,1.189179442917520646e-06,-0.000000000000000000e+00,1.338542933808639646e-04
8.145996253006160259e-04,1.043065549310995266e-05,-0.000000000000000000e+00,8.041689870879054070e-04
2.237273147329688072e-03,7.461549103027209640e-06,-0.000000000000000000e+00,2.229811623692512512e-03
4.570217424770817161e-05,1.070468329089635517e-06,0.000000000000000000e+00,4.463170625967904925e-05
4.344039552961476147e-06,1.058813609233766329e-06,0.000000000000000000e+00,3.285226057414547540e-06
3.200946957804262638e-04,5.213304575590882450e-06,0.000000000000000000e+00,3.148813848383724689e-04
1.330774102825671434e-04,4.472808086575241759e-06,-0.000000000000000000e+00,1.286046026507392526e-04
2.864512789528816938e-04,9.879818207991775125e-07,-0.000000000000000000e+00,2.854632912203669548e-04
6.037658022250980139e-05,1.469384528718364891e-06,0.000000000000000000e+00,5.890719694434665143e-05
2.861601824406534433e-04,5.156055067345732823e-06,0.000000000000000000e+00,2.810041187331080437e-04
1.262941630557179451e-03,4.664869265980087221e-06,0.000000000000000000e+00,1.258276752196252346e-03
1.782538252882659435e-03,1.244226587004959583e-05,0.000000000000000000e+00,1.770096016116440296e-03
3.580209740903228521e-04,9.774004865903407335e-06,0.000000000000000000e+00,3.482469765003770590e-04
3.950068276026286185e-06,1.640972413952113129e-06,0.000000000000000000e+00,2.309095634700497612e-06
3.905586432665586472e-03,1.719525062071625143e-05,0.000000000000000000e+00,3.888391191139817238e-03
2.788079436868429184e-04,4.134920800424879417e-06,0.000000000000000000e+00,2.746730169747024775e-04
1.516934280516579747e-04,5.137365405971650034e-06,0.000000000000000000e+00,1.465560635551810265e-04
4.543546529021114111e-04,3.163019528074073605e-06,0.000000000000000000e+00,4.511916195042431355e-04
2.995948889292776585e-04,1.779605554474983364e-05,0.000000000000000000e+00,2.817988279275596142e-04
1.288372877752408385e-04,1.610597109902300872e-06,0.000000000000000000e+00,1.272266963496804237e-04
1.235846284544095397e-04,1.508672426098200958e-06,0.000000000000000000e+00,1.220759586431086063e-04
4.331624950282275677e-04,5.629050065181218088e-05,0.000000000000000000e+00,3.768719907384365797e-04
6.148861721158027649e-04,1.930731514221406542e-06,0.000000000000000000e+00,6.129554240033030510e-04
2.200039452873170376e-04,9.801840405998518690e-07,0.000000000000000000e+00,2.190237573813647032e-04
1.169544921140186489e-04,1.064946332007821184e-06,0.000000000000000000e+00,1.158895465778186917e-04
3.187358743161894381e-05,1.035626041812065523e-06,0.000000000000000000e+00,3.083796036662533879e-05
4.868951509706676006e-05,4.779168648383347318e-06,-0.000000000000000000e+00,4.391034599393606186e-05
1.164732733741402626e-03,4.294770860724383965e-06,-0.000000000000000000e+00,1.160437939688563347e-03
4.142593592405319214e-03,4.819679361389717087e-06,-0.000000000000000000e+00,4.137773998081684113e-03
1.429654803359881043e-04,8.327894533977087121e-07,0.000000000000000000e+00,1.421326887793838978e-04
4.648877365980297327e-04,2.230515065093641169e-06,0.000000000000000000e+00,4.626572190318256617e-04
2.191542647778987885e-03,1.470492316002491862e-05,0.000000000000000000e+00,2.176837762817740440e-03
2.876668077078647912e-05,6.129634471108147409e-07,-0.000000000000000000e+00,2.815371772157959640e-05
2.984716556966304779e-04,3.264665792812593281e-06,-0.000000000000000000e+00,2.952069917228072882e-04
2.545652969274669886e-04,4.349192295194370672e-06,0.000000000000000000e+00,2.502161078155040741e-04
5.262788035906851292e-04,1.407319541613105685e-05,-0.000000000000000000e+00,5.122055881656706333e-04
2.086379208776634187e-05,1.128499093283608090e-06,0.000000000000000000e+00,1.973529288079589605e-05
8.530138293281197548e-04,3.469697276159422472e-06,-0.000000000000000000e+00,8.495441288687288761e-04
1.995432248804718256e-04,4.048435130243888125e-06,-0.000000000000000000e+00,1.954947947524487972e-04
1.239749981323257089e-04,1.301804218201141339e-06,0.000000000000000000e+00,1.226731983479112387e-04
2.587430062703788280e-04,1.397520236423588358e-06,-0.000000000000000000e+00,2.573454985395073891e-04
5.699839093722403049e-04,1.448877173970686272e-05,-0.000000000000000000e+00,5.554951494559645653e-04
1.765805645845830441e-03,1.669207267696037889e-05,-0.000000000000000000e+00,1.749113551340997219e-03
7.098206697264686227e-05,2.377120608798577450e-06,0.000000000000000000e+00,6.860494613647460938e-05
7.806401117704808712e-04,1.247656746272696182e-05,-0.000000000000000000e+00,7.681635324843227863e-04
2.921231498476117849e-05,8.341474426742934156e-07,-0.000000000000000000e+00,2.837816828105133027e-05
5.780964158475399017e-03,9.436393156647682190e-06,0.000000000000000000e+00,5.771527998149394989e-03
8.291008998639881611e-05,9.129253157880157232e-07,0.000000000000000000e+00,8.199716103263199329e-05
6.745908758603036404e-04,2.898823140640161000e-06,0.000000000000000000e+00,6.716920761391520500e-04
2.347643167013302445e-04,2.378136923653073609e-05,0.000000000000000000e+00,2.109829511027783155e-04
2.843979245881200768e-06,7.768011869302426931e-07,0.000000000000000000e+00,2.067178002107539214e-06
4.737624898552894592e-03,5.020410753786563873e-05,0.000000000000000000e+00,4.687420558184385300e-03
1.866530146799050272e-05,5.024154233979061246e-06,0.000000000000000000e+00,1.364114632451673970e-05
1.217712451762054116e-05,7.012594664956850465e-07,0.000000000000000000e+00,1.147586499428143725e-05
1.557410869281738997e-04,4.602419267030199990e-06,-0.000000000000000000e+00,1.511386653874069452e-04
1.179624996439088136e-05,6.744452889506646898e-07,0.000000000000000000e+00,1.112180507334414870e-05
3.542116246535442770e-05,5.358544967748457566e-07,-0.000000000000000000e+00,3.488530637696385384e-05
5.527265602722764015e-04,4.162911409366643056e-06,0.000000000000000000e+00,5.485636647790670395e-04
4.292730591259896755e-04,1.045082740347424988e-06,-0.000000000000000000e+00,4.282279696781188250e-04
2.214097476098686457e-04,5.233724095887737349e-06,0.000000000000000000e+00,2.161760203307494521e-04
3.008148923981934786e-04,4.490111223276471719e-06,0.000000000000000000e+00,2.963247825391590595e-04
2.762960270047187805e-03,8.618134415883105248e-06,0.000000000000000000e+00,2.754342043772339821e-03
1.397828222252428532e-03,6.105944521550554782e-06,0.000000000000000000e+00,1.391722238622605801e-03
1.127069233916699886e-03,2.340759237995371222e-06,-0.000000000000000000e+00,1.124728471040725708e-03
7.260952261276543140e-04,7.389970505755627528e-06,0.000000000000000000e+00,7.187052397057414055e-04
9.802293789107352495e-05,3.222227405785815790e-06,0.000000000000000000e+00,9.480070730205625296e-05
1.736331847496330738e-03,7.974508480401709676e-05,0.000000000000000000e+00,1.656586769968271255e-03
3.167016257066279650e-04,7.351972726610256359e-06,0.000000000000000000e+00,3.093496488872915506e-04
3.539114492014050484e-03,1.360714213660685346e-05,0.000000000000000000e+00,3.525507403537631035e-03
3.134115831926465034e-05,4.505647211772156879e-06,0.000000000000000000e+00,2.683551065274514258e-05
3.174905141349881887e-04,3.687433263621642254e-06,0.000000000000000000e+00,3.138030879199504852e-04
7.189100870164111257e-05,1.063655304278654512e-06,-0.000000000000000000e+00,7.082735100993886590e-05
7.255713571794331074e-04,3.480176701486925595e-06,0.000000000000000000e+00,7.220911793410778046e-04
2.616733836475759745e-04,3.391089649085188285e-06,-0.000000000000000000e+00,2.582822926342487335e-04
2.010244497796520591e-04,1.013312953546119388e-06,0.000000000000000000e+00,2.000111417146399617e-04
2.586551418062299490e-04,9.623283858672948554e-07,0.000000000000000000e+00,2.576928236521780491e-04
6.869082571938633919e-04,1.026104928314452991e-05,0.000000000000000000e+00,6.766472361050546169e-04
3.174390003550797701e-04,8.006543907868035603e-07,-0.000000000000000000e+00,3.166383539792150259e-04
1.455993187846615911e-04,1.098181201086845249e-06,0.000000000000000000e+00,1.445011439500376582e-04
4.417396266944706440e-04,4.208376140013569966e-06,0.000000000000000000e+00,4.375312419142574072e-04
1.003436278551816940e-03,2.615913672343594953e-06,0.000000000000000000e+00,1.000820309855043888e-03
5.487586022354662418e-04,5.830373993376269937e-06,0.000000000000000000e+00,5.429282318800687790e-04
1.227327884407714009e-04,3.463276470938581042e-06,-0.000000000000000000e+00,1.192695053759962320e-04
1.285524340346455574e-03,4.973808700015069917e-06,0.000000000000000000e+00,1.280550495721399784e-03
1.223756349645555019e-03,5.355819212127244100e-06,0.000000000000000000e+00,1.218400546349585056e-03
6.049911607988178730e-04,4.698380507761612535e-06,0.000000000000000000e+00,6.002927548252046108e-04
6.562655325978994370e-04,8.119706762954592705e-06,0.000000000000000000e+00,6.481457967311143875e-04
1.706189068499952555e-04,1.664068236095772590e-06,0.000000000000000000e+00,1.689548371359705925e-04
1.085971507563954219e-05,2.840861952790874057e-06,-0.000000000000000000e+00,8.018852895474992692e-06
2.208704390795901418e-04,6.569110155396629125e-06,0.000000000000000000e+00,2.143013261957094073e-04
3.406629839446395636e-04,1.760508780535019469e-06,0.000000000000000000e+00,3.389024641364812851e-04
3.529933746904134750e-04,9.444156603422015905e-07,0.000000000000000000e+00,3.520489553920924664e-04
7.869717956054955721e-05,1.096980554393667262e-06,0.000000000000000000e+00,7.760019798297435045e-05
7.987210410647094250e-04,3.940156602766364813e-06,0.000000000000000000e+00,7.947809062898159027e-04
1.315661589615046978e-03,1.660627276578452438e-05,-0.000000000000000000e+00,1.299055293202400208e-03
1.050469654728658497e-05,2.594564648461528122e-06,0.000000000000000000e+00,7.910131898825056851e-06
2.726819075178354979e-04,4.950349648424889892e-06,-0.000000000000000000e+00,2.677315496839582920e-04
4.698891716543585062e-04,3.844531875074608251e-06,-0.000000000000000000e+00,4.660446429625153542e-04
6.804872828070074320e-05,1.958250322786625475e-05,0.000000000000000000e+00,4.846622687182389200e-05
2.500358503311872482e-03,4.236265795043436810e-06,-0.000000000000000000e+00,2.496122149750590324e-03
6.822113937232643366e-05,5.132079650138621219e-07,-0.000000000000000000e+00,6.770792970201000571e-05
9.196080500259995461e-04,1.011613203445449471e-04,0.000000000000000000e+00,8.184467442333698273e-04
3.699664830492110923e-06,2.177954002036130987e-06,0.000000000000000000e+00,1.521710942142817657e-06
5.664004711434245110e-04,2.699757942536962219e-06,0.000000000000000000e+00,5.637007416225969791e-04
1.081847294699400663e-04,3.110535317318863235e-06,0.000000000000000000e+00,1.050741921062581241e-04
3.754734294489026070e-03,2.522025351936463267e-05,0.000000000000000000e+00,3.729514079168438911e-03
4.053647899127099663e-06,7.578174177069740836e-07,0.000000000000000000e+00,3.295830310889868997e-06
2.514006337150931358e-05,6.517047950183041394e-07,0.000000000000000000e+00,2.448835766699630767e-05
4.721964360214769840e-04,6.520367605844512582e-06,0.000000000000000000e+00,4.656760720536112785e-04
1.031498595693847165e-05,2.084041852867812850e-06,-0.000000000000000000e+00,8.230944331444334239e-06
9.062584467756096274e-06,4.921599838780821301e-07,-0.000000000000000000e+00,8.570424142817500979e-06
3.139883920084685087e-04,2.628596848808228970e-05,0.000000000000000000e+00,2.877024235203862190e-04
5.669076927006244659e-05,6.188145107444142923e-07,-0.000000000000000000e+00,5.607195635093376040e-05
1.189691192848840728e-05,6.992728458499186672e-07,0.000000000000000000e+00,1.119763874157797545e-05
2.054647120530717075e-05,6.449080842685361858e-07,0.000000000000000000e+00,1.990156306419521570e-05
1.420389016857370734e-04,6.991002919676247984e-06,-0.000000000000000000e+00,1.350478996755555272e-04
2.683673286810517311e-03,5.572278496401850134e-06,-0.000000000000000000e+00,2.678100951015949249e-03
2.460938121657818556e-04,8.350531288670026697e-07,-0.000000000000000000e+00,2.452587650623172522e-04
2.131609508069232106e-04,1.143618192145368084e-06,-0.000000000000000000e+00,2.120173303410410881e-04
1.417779130861163139e-04,3.581942337405052967e-06,-0.000000000000000000e+00,1.381959737045690417e-04
1.464315719204023480e-04,3.068779960813117214e-06,0.000000000000000000e+00,1.433627912774682045e-04
1.001403899863362312e-03,4.606731454259715974e-05,0.000000000000000000e+00,9.553366107866168022e-04
1.186281908303499222e-03,1.293330751650501043e-05,0.000000000000000000e+00,1.173348631709814072e-03
9.515679557807743549e-04,4.205987806926714256e-06,-0.000000000000000000e+00,9.473619866184890270e-04
4.568975709844380617e-04,1.718800263006414752e-06,0.000000000000000000e+00,4.551787569653242826e-04
2.993259658978786319e-05,1.080951847143296618e-06,0.000000000000000000e+00,2.885164394683670253e-05
5.282337660901248455e-04,8.426874956057872623e-06,0.000000000000000000e+00,5.198068683966994286e-04
2.319618070032447577e-04,1.256038444807927590e-06,0.000000000000000000e+00,2.307057729922235012e-04
1.092569582397118211e-04,1.333609702669491526e-06,-0.000000000000000000e+00,1.079233479686081409e-04
6.007311749272048473e-04,2.026722722803242505e-05,-0.000000000000000000e+00,5.804639658890664577e-04
3.771297997445799410e-05,9.825989764067344368e-07,-0.000000000000000000e+00,3.673038008855655789e-05
2.454415080137550831e-04,1.303097064919711556e-06,-0.000000000000000000e+00,2.441384131088852882e-04
1.331402309006080031e-04,1.714647510198119562e-06,0.000000000000000000e+00,1.314255787292495370e-04
7.907685358077287674e-05,7.210894636955345050e-07,-0.000000000000000000e+00,7.835576252546161413e-05
1.772969408193603158e-04,1.633761939956457354e-06,0.000000000000000000e+00,1.756631827447563410e-04
1.474734017392620444e-04,1.040635766003106255e-06,-0.000000000000000000e+00,1.464327651774510741e-04
5.621940363198518753e-04,6.205226327438140288e-06,-0.000000000000000000e+00,5.559888086281716824e-04
6.065613706596195698e-04,5.668685389537131414e-06,0.000000000000000000e+00,6.008927011862397194e-04
1.840768731199204922e-03,5.752596734964754432e-06,-0.000000000000000000e+00,1.835016184486448765e-03
1.640972477616742253e-04,2.473304448358248919e-06,-0.000000000000000000e+00,1.616239460418000817e-04
3.096090513281524181e-04,1.354840151179814711e-06,-0.000000000000000000e+00,3.082542098127305508e-04
1.071017701178789139e-03,1.674436862231232226e-05,0.000000000000000000e+00,1.054273336194455624e-03
3.550575347617268562e-04,3.443171635808539577e-06,0.000000000000000000e+00,3.516143769957125187e-04
1.149524723587092012e-05,1.777370925992727280e-06,0.000000000000000000e+00,9.717876309878192842e-06
2.746861136984080076e-04,1.038861046254169196e-05,0.000000000000000000e+00,2.642975014168769121e-04
1.806348736863583326e-04,3.065259761569905095e-06,-0.000000000000000000e+00,1.775696146069094539e-04
2.784732787404209375e-04,2.663899294930160977e-06,0.000000000000000000e+00,2.758093760348856449e-04
9.801916312426328659e-04,9.498252438788767904e-06,0.000000000000000000e+00,9.706933633424341679e-04
7.745522452751174569e-06,8.262613846454769373e-07,0.000000000000000000e+00,6.919261068105697632e-06
6.611643766518682241e-05,4.308832649257965386e-05,0.000000000000000000e+00,2.302811299159657210e-05
9.036938536155503243e-06,7.096218155311362352e-07,0.000000000000000000e+00,8.327317118528299034e-06
5.156043334864079952e-04,5.706128831661771983e-06,-0.000000000000000000e+00,5.098981782793998718e-04
7.732464837317820638e-06,1.106654167415399570e-06,0.000000000000000000e+00,6.625810783589258790e-06
4.528961653704755008e-06,7.138385171856498346e-07,-0.000000000000000000e+00,3.815122909145429730e-06
1.349591475445777178e-04,1.964480588867445476e-06,0.000000000000000000e+00,1.329946680925786495e-04
4.440494740265421569e-05,1.405686475663969759e-06,0.000000000000000000e+00,4.299926149542443454e-05
5.817421697429381311e-05,8.533237974006624427e-07,0.000000000000000000e+00,5.732089266530238092e-05
2.912005220423452556e-05,9.229632382812269498e-07,0.000000000000000000e+00,2.819708970491774380e-05
1.689774449914693832e-03,1.441402855562046170e-05,0.000000000000000000e+00,1.675360370427370071e-03
1.768086076481267810e-05,1.160544456979550887e-06,0.000000000000000000e+00,1.652031642151996493e-05
2.354341850150376558e-04,4.404014816827839240e-06,0.000000000000000000e+00,2.310301642864942551e-04
1.194535288959741592e-04,6.520121132780332118e-06,0.000000000000000000e+00,1.129334050347097218e-04
4.680540005210787058e-04,2.569422349552041851e-06,0.000000000000000000e+00,4.654845688492059708e-04
1.327695208601653576e-03,4.569712928059743717e-06,-0.000000000000000000e+00,1.323125441558659077e-03
1.111438723455648869e-05,2.609836428746348247e-06,0.000000000000000000e+00,8.504551260557491332e-06
1.434997684555128217e-04,7.364790690189693123e-06,0.000000000000000000e+00,1.361349713988602161e-04
1.020388572214869782e-05,1.686563336988911033e-06,-0.000000000000000000e+00,8.517322385159786791e-06
2.026650145126041025e-05,1.670405617915093899e-05,0.000000000000000000e+00,3.562445726856822148e-06
6.456047412939369678e-05,6.725691036990610883e-06,0.000000000000000000e+00,5.783478627563454211e-05
6.822752766311168671e-05,1.112483096221694723e-05,0.000000000000000000e+00,5.710269761038944125e-05
5.186097405385226011e-05,1.739398840072681196e-06,0.000000000000000000e+00,5.012157635064795613e-05
2.195797394961118698e-03,1.297532344324281439e-05,0.000000000000000000e+00,2.182821976020932198e-03
5.927507663727737963e-05,7.908770385256502777e-07,0.000000000000000000e+00,5.848419823450967669e-05
1.183714266517199576e-04,4.278591859474545345e-06,0.000000000000000000e+00,1.140928361564874649e-04
2.162306009267922491e-05,8.238341138167015743e-07,0.000000000000000000e+00,2.079922523989807814e-05
3.231783339288085699e-04,8.360713763977400959e-06,-0.000000000000000000e+00,3.148176183458417654e-04
1.379464752972126007e-03,4.847089712711749598e-06,-0.000000000000000000e+00,1.374617684632539749e-03
2.034774297499097884e-06,1.825033336899650749e-06,-0.000000000000000000e+00,2.097409179668829893e-07
1.365177740808576345e-04,1.718187945698446129e-06,-0.000000000000000000e+00,1.347995857940986753e-04
1.194185111671686172e-03,4.252223789080744609e-06,-0.000000000000000000e+00,1.189932925626635551e-03
2.940743070212192833e-05,8.264470920948951971e-07,0.000000000000000000e+00,2.858098378055728972e-05
3.093863197136670351e-04,2.654757508935290389e-06,0.000000000000000000e+00,3.067315556108951569e-04
2.228032099083065987e-03,1.290729142056079581e-05,-0.000000000000000000e+00,2.215124899521470070e-03
6.061160092940554023e-05,3.952286533603910357e-06,0.000000000000000000e+00,5.665931530529633164e-05
2.756524736469145864e-05,1.164482341664552223e-06,0.000000000000000000e+00,2.640076490934006870e-05
2.215385175077244639e-04,1.205310013574489858e-06,-0.000000000000000000e+00,2.203332114731892943e-04
5.279017932480201125e-05,1.991981207538628951e-06,0.000000000000000000e+00,5.079819675302132964e-05
1.749966322677209973e-04,3.115945219178684056e-05,0.000000000000000000e+00,1.438371837139129639e-04
3.614039542298996821e-06,1.192112108583387453e-06,0.000000000000000000e+00,2.421927320028771646e-06
3.404968010727316141e-04,8.818630703899543732e-06,0.000000000000000000e+00,3.316781658213585615e-04
1.948568387888371944e-05,8.914011573324387427e-07,0.000000000000000000e+00,1.859428266470786184e-05
2.174499444663524628e-03,3.687091884785331786e-05,0.000000000000000000e+00,2.137628616765141487e-03
1.197586607304401696e-05,4.049330982525134459e-06,0.000000000000000000e+00,7.926534635771531612e-06
2.242828259113593958e-06,8.463329663754848298e-07,0.000000000000000000e+00,1.396495235894690268e-06
2.726984675973653793e-04,2.153827608708525077e-06,0.000000000000000000e+00,2.705446386244148016e-04
9.302975740865804255e-06,9.468851089877716731e-07,0.000000000000000000e+00,8.356090802408289164e-06
9.376577218063175678e-04,7.315134553209645674e-06,0.000000000000000000e+00,9.303425904363393784e-04
5.383053212426602840e-05,9.753883887242409401e-07,0.000000000000000000e+00,5.285514271236024797e-05
4.253301594872027636e-04,5.620151569019071758e-06,0.000000000000000000e+00,4.197100060991942883e-04
8.319126936839893460e-05,1.628760628591408022e-06,0.000000000000000000e+00,8.156250987667590380e-05
1.188229070976376534e-04,1.223069034494983498e-06,0.000000000000000000e+00,1.175998404505662620e-04
1.246269908733665943e-03,9.355460861115716398e-06,0.000000000000000000e+00,1.236914424225687981e-03
6.732738256687298417e-06,7.407705311379686464e-07,-0.000000000000000000e+00,5.991967555019073188e-06
3.408945049159228802e-04,6.398367531801341102e-06,-0.000000000000000000e+00,3.344961442053318024e-04
4.045841051265597343e-04,4.389259174786275253e-06,0.000000000000000000e+00,4.001948400400578976e-04
1.614578650332987309e-05,1.200159545078349765e-06,0.000000000000000000e+00,1.494562638981733471e-05
7.772536482661962509e-04,9.536294783174525946e-06,0.000000000000000000e+00,7.677173707634210587e-04
1.150354728451929986e-04,1.580529215061687864e-06,0.000000000000000000e+00,1.134549456764943898e-04
8.246704237535595894e-05,1.655130631661450025e-06,0.000000000000000000e+00,8.081191481323912740e-05
4.084317479282617569e-04,1.989201518881600350e-05,0.000000000000000000e+00,3.885397454723715782e-04
8.175016409950330853e-05,1.713414690129866358e-06,-0.000000000000000000e+00,8.003674884093925357e-05
7.621594704687595367e-04,7.344621735683176666e-06,0.000000000000000000e+00,7.548148278146982193e-04
1.446010894142091274e-03,6.446925453928997740e-06,0.000000000000000000e+00,1.439563930034637451e-03
1.456080790376290679e-04,1.544468318570579868e-06,0.000000000000000000e+00,1.440636115148663521e-04
5.228014197200536728e-04,7.885625564085785300e-06,0.000000000000000000e+00,5.149157950654625893e-04
2.459152165101841092e-05,1.478835656598675996e-06,-0.000000000000000000e+00,2.311268690391443670e-05
1.305336132645606995e-03,1.094300205295439810e-05,0.000000000000000000e+00,1.294393092393875122e-03
4.901228938251733780e-03,1.886083737190347165e-05,0.000000000000000000e+00,4.882368259131908417e-03
1.118030631914734840e-04,6.065066827432019636e-06,-0.000000000000000000e+00,1.057379995472729206e-04
2.435058820992708206e-03,3.431077493587508798e-05,0.000000000000000000e+00,2.400747966021299362e-03
5.690805846825242043e-04,3.163441533615696244e-06,0.000000000000000000e+00,5.659171147271990776e-04
1.488834095653146505e-04,1.211772428177937400e-06,-0.000000000000000000e+00,1.476716424804180861e-04
4.682753642555326223e-04,3.067274292334332131e-06,0.000000000000000000e+00,4.652080824598670006e-04
9.315563511336222291e-05,2.886928768930374645e-06,-0.000000000000000000e+00,9.026870975503697991e-05
1.237616525031626225e-04,3.026012791451648809e-06,0.000000000000000000e+00,1.207356399390846491e-04
7.946830010041594505e-04,1.513644383521750569e-05,0.000000000000000000e+00,7.795465644448995590e-04
4.680838028434664011e-04,5.628323833661852404e-06,-0.000000000000000000e+00,4.624554712790995836e-04
1.857550232671201229e-04,1.336572381660516839e-06,-0.000000000000000000e+00,1.844184444053098559e-04
4.581279426929540932e-05,8.499076102452818304e-06,0.000000000000000000e+00,3.731371907633729279e-05
1.734016841510310769e-04,3.214669504814082757e-06,-0.000000000000000000e+00,1.701870205579325557e-04
2.313113771378993988e-03,1.117124156735371798e-05,0.000000000000000000e+00,2.301942557096481323e-03
6.255909829633310437e-05,3.661915343400323763e-06,0.000000000000000000e+00,5.889718158869072795e-05
1.118957181461155415e-03,6.657652647845679894e-06,-0.000000000000000000e+00,1.112299505621194839e-03
2.858330553863197565e-04,2.021265800067340024e-06,-0.000000000000000000e+00,2.838117943610996008e-04
8.301588823087513447e-04,4.839951543544884771e-06,-0.000000000000000000e+00,8.253189153037965298e-04
2.484666474629193544e-04,5.266630068945232779e-06,0.000000000000000000e+00,2.432000183034688234e-04
1.943758688867092133e-04,2.033015107372193597e-06,0.000000000000000000e+00,1.923428499139845371e-04
2.286606322741135955e-04,4.510602138907415792e-06,-0.000000000000000000e+00,2.241500333184376359e-04
1.468868867959827185e-04,2.460167934259516187e-06,0.000000000000000000e+00,1.444267254555597901e-04
1.338563044555485249e-03,3.620049028540961444e-05,0.000000000000000000e+00,1.302362536080181599e-03
8.431051537627354264e-05,1.010426899483718444e-06,-0.000000000000000000e+00,8.330008859047666192e-05
1.601237454451620579e-04,4.729332886199699715e-06,0.000000000000000000e+00,1.553944166516885161e-04
3.580555319786071777e-03,2.258937092847190797e-05,-0.000000000000000000e+00,3.557965857908129692e-03
1.328930466115707532e-05,2.906620693465811200e-06,0.000000000000000000e+00,1.038268419506493956e-05
8.733045542612671852e-04,4.367912424640962854e-06,-0.000000000000000000e+00,8.689366513863205910e-04
7.286510663107037544e-05,1.245890643986058421e-06,0.000000000000000000e+00,7.161921530496329069e-05
7.100152743078069761e-06,5.391816557676065713e-06,0.000000000000000000e+00,1.708336185402004048e-06
2.557014580816030502e-03,3.311563341412693262e-05,0.000000000000000000e+00,2.523898845538496971e-03
3.869231932185357437e-06,8.024609883250377607e-07,0.000000000000000000e+00,3.066771114390576258e-06


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
-3.989040851593017578e-04
6.838567554950714111e-03
1.401399075984954834e-02
2.112770825624465942e-02
2.818022668361663818e-02
3.517200052738189697e-02
4.210336133837699890e-02
4.897489398717880249e-02
5.578695237636566162e-02
6.253989040851593018e-02
6.923417747020721436e-02
7.587021589279174805e-02
8.244852721691131592e-02
8.896942436695098877e-02
9.543327987194061279e-02
1.018406748771667480e-01
1.081917583942413330e-01
1.144870817661285400e-01
1.207270324230194092e-01
1.269119828939437866e-01
1.330423504114151001e-01
1.391184180974960327e-01
1.451407223939895630e-01
1.511095315217971802e-01
1.570252031087875366e-01
1.628881543874740601e-01
1.686988323926925659e-01
1.744574755430221558e-01
1.801644712686538696e-01
1.858201473951339722e-01
1.914250254631042480e-01
1.969792097806930542e-01
2.024831920862197876e-01
2.079373896121978760e-01
2.133419364690780640e-01
2.186973392963409424e-01
2.240038663148880005e-01
2.292618602514266968e-01
2.344716638326644897e-01
2.396335154771804810e-01
2.447479218244552612e-01
2.498150169849395752e-01
2.548351287841796875e-01
2.598086595535278320e-01
2.647359073162078857e-01
2.696171104907989502e-01
2.744526565074920654e-01
2.792428433895111084e-01
2.839878499507904053e-01
2.886881232261657715e-01
2.933438718318939209e-01
2.979553639888763428e-01
3.025228977203369141e-01
3.070468306541442871e-01
3.115273714065551758e-01
3.159649372100830078e-01
3.203594982624053955e-01
3.247116506099700928e-01
3.290214836597442627e-01
3.332892954349517822e-01
3.375154137611389160e-01
3.417000770568847656e-01
3.458435535430908203e-01
3.499460220336914062e-01
3.540078401565551758e-01
3.580291271209716797e-01
3.620103299617767334e-01
3.659514784812927246e-01
3.698530197143554688e-01
3.737150728702545166e-01
3.775379061698913574e-01
3.813217282295227051e-01
3.850669264793395996e-01
3.887735605239868164e-01
3.924419283866882324e-01
3.960722088813781738e-01
3.996647298336029053e-01
4.032196998596191406e-01
4.067372679710388184e-01
4.102175831794738770e-01
4.136611223220825195e-01
4.170679748058319092e-01
4.204382300376892090e-01
4.237722456455230713e-01
4.270701408386230469e-01
4.303322434425354004e-01
4.335586428642272949e-01
4.367495775222778320e-01
4.399052858352661133e-01
4.430258870124816895e-01
4.461116194725036621e-01
4.491627216339111328e-01
4.521793723106384277e-01
4.551617205142974854e-01
4.581099748611450195e-01
4.610243141651153564e-01
4.639048576354980469e-01
4.667519330978393555e-01
4.695656001567840576e-01
4.723461270332336426e-01
4.750935435295104980e-01
4.778081178665161133e-01
4.804901480674743652e-01
4.831395149230957031e-01
4.857566058635711670e-01
4.883416295051574707e-01
4.908944368362426758e-01
4.934155344963073730e-01
4.959048628807067871e-01
4.983626604080200195e-01
5.007892251014709473e-01
5.031843781471252441e-01
5.055485367774963379e-01
5.078817009925842285e-01
5.101841688156127930e-01
5.124558806419372559e-01
5.146971940994262695e-01
5.169080495834350586e-01
5.190887451171875000e-01
5.212393403053283691e-01
5.233600139617919922e-01
5.254508852958679199e-01
5.275118947029113770e-01
5.295435190200805664e-01
5.315456986427307129e-01
5.335185527801513672e-01
5.354622006416320801e-01
5.373767614364624023e-01
5.392623543739318848e-01
5.411192178726196289e-01
5.429472923278808594e-01
5.447468161582946777e-01
5.465177297592163086e-01
5.482604503631591797e-01
5.499748587608337402e-01
5.516610741615295410e-01
5.533191561698913574e-01
5.549494624137878418e-01
5.565516352653503418e-01
5.581262707710266113e-01
5.596733093261718750e-01
5.611926913261413574e-01
5.626845359802246094e-01
5.641490817070007324e-01
5.655863285064697266e-01
5.669963955879211426e-01
5.683793425559997559e-01
5.697353482246398926e-01
5.710642933845520020e-01
5.723664760589599609e-01
5.736417770385742188e-01
5.748905539512634277e-01
5.761125683784484863e-01
5.773081183433532715e-01
5.784770846366882324e-01
5.796198248863220215e-01
5.807361602783203125e-01
5.818262696266174316e-01
5.828902125358581543e-01
5.839279294013977051e-01
5.849397778511047363e-01
5.859254598617553711e-01
5.868853330612182617e-01
5.878192782402038574e-01
5.887273550033569336e-01
5.896096825599670410e-01
5.904664993286132812e-01
5.912975668907165527e-01
5.921030640602111816e-01
5.928830504417419434e-01
5.936374068260192871e-01
5.943664312362670898e-01
5.950699448585510254e-01
5.957482457160949707e-01
5.964012742042541504e-01
5.970289111137390137e-01
5.976312756538391113e-01
5.982084870338439941e-01
5.987606048583984375e-01
5.992875695228576660e-01
5.997894406318664551e-01
6.002662181854248047e-01
6.007180809974670410e-01
6.011449098587036133e-01
6.015468239784240723e-01
6.019237637519836426e-01
6.022757887840270996e-01
6.026028394699096680e-01
6.029050350189208984e-01
6.031825542449951172e-01
6.034350395202636719e-01
6.036627888679504395e-01
6.038657426834106445e-01
6.040439605712890625e-01
6.041973233222961426e-01
6.043260097503662109e-01
6.044298410415649414e-01
6.045089364051818848e-01
6.045634150505065918e-01
6.045929789543151855e-01
6.045980453491210938e-01
6.045781970024108887e-01
6.045336127281188965e-01
6.044643521308898926e-01
6.043702960014343262e-01
6.042515635490417480e-01
6.041081547737121582e-01
6.039398312568664551e-01
6.037467122077941895e-01
6.035290360450744629e-01
6.032863855361938477e-01
6.030189394950866699e-01
6.027267575263977051e-01
6.024096608161926270e-01
6.020677089691162109e-01
6.017009615898132324e-01
6.013091802597045898e-01
6.008926033973693848e-01
6.004509925842285156e-01
5.999844670295715332e-01
5.994927883148193359e-01
5.989761352539062500e-01
5.984345078468322754e-01
5.978677272796630859e-01
5.972757339477539062e-01
5.966585278511047363e-01
5.960162281990051270e-01
5.953485369682312012e-01
5.946556329727172852e-01
5.939373970031738281e-01
5.931937694549560547e-01
5.924246907234191895e-01
5.916300415992736816e-01
5.908099412918090820e-01
5.899642109870910645e-01
5.890928506851196289e-01
5.881958603858947754e-01
5.872729420661926270e-01
5.863243937492370605e-01
5.853499174118041992e-01
5.843494534492492676e-01
5.833230018615722656e-01
5.822705030441284180e-01
5.811917781829833984e-01
5.800870656967163086e-01
5.789559483528137207e-01
5.777984261512756348e-01
5.766146183013916016e-01
5.754042863845825195e-01
5.741673111915588379e-01
5.729038119316101074e-01
5.716134905815124512e-01
5.702963471412658691e-01
5.689523816108703613e-01
5.675813555717468262e-01
5.661833882331848145e-01
5.647582411766052246e-01
5.633057951927185059e-01
5.618260502815246582e-01
5.603187680244445801e-01
5.587840676307678223e-01
5.572217702865600586e-01
5.556317567825317383e-01
5.540137887001037598e-01
5.523679852485656738e-01
5.506942272186279297e-01
5.489922165870666504e-01
5.472620129585266113e-01
5.455034971237182617e-01
5.437166690826416016e-01
5.419009327888488770e-01
5.400567650794982910e-01
5.381836295127868652e-01
5.362817645072937012e-01
5.343508124351501465e-01
5.323905944824218750e-01
5.304011702537536621e-01
5.283822417259216309e-01
5.263340473175048828e-01
5.242559909820556641e-01
5.221480727195739746e-01
5.200104117393493652e-01
5.178426504135131836e-01
5.156446695327758789e-01
5.134164094924926758e-01
5.111576318740844727e-01
5.088682174682617188e-01
5.065481066703796387e-01
5.041970014572143555e-01
5.018149614334106445e-01
4.994017481803894043e-01
4.969571232795715332e-01
4.944809675216674805e-01
4.919733405113220215e-01
4.894337654113769531e-01
4.868623614311218262e-01
4.842587113380432129e-01
4.816228747367858887e-01
4.789544939994812012e-01
4.762535989284515381e-01
4.735198020935058594e-01
4.707532227039337158e-01
4.679533541202545166e-01
4.651202857494354248e-01
4.622537493705749512e-01
4.593535065650939941e-01
4.564196169376373291e-01
4.534514546394348145e-01
4.504491686820983887e-01
4.474125206470489502e-01
4.443412721157073975e-01
4.412353634834289551e-01
4.380944967269897461e-01
4.349182844161987305e-01
4.317069649696350098e-01
4.284599125385284424e-01
4.251772165298461914e-01
4.218586683273315430e-01
4.185037016868591309e-01
4.151124954223632812e-01
4.116845726966857910e-01
4.082200527191162109e-01
4.047183394432067871e-01
4.011795520782470703e-01
3.976032733917236328e-01
3.939893543720245361e-01
3.903374671936035156e-01
3.866473436355590820e-01
3.829190731048583984e-01
3.791522979736328125e-01
3.753463625907897949e-01
3.715016841888427734e-01
3.676172196865081787e-01
3.636937141418457031e-01
3.597301840782165527e-01
3.557265996932983398e-01
3.516828417778015137e-01
3.475984036922454834e-01
3.434730768203735352e-01
3.393066823482513428e-01
3.350992202758789062e-01
3.308500051498413086e-01
3.265589773654937744e-01
3.222259581089019775e-01
3.178503513336181641e-01
3.134321570396423340e-01
3.089709877967834473e-01
3.044663369655609131e-01
2.999184727668762207e-01
2.953268885612487793e-01
2.906908392906188965e-01
2.860105633735656738e-01
2.812858819961547852e-01
2.765158712863922119e-01
2.717007696628570557e-01
2.668401896953582764e-01
2.619333863258361816e-01
2.569808363914489746e-01
2.519813179969787598e-01
2.469352334737777710e-01
2.418420016765594482e-01
2.367012351751327515e-01
2.315126359462738037e-01
2.262758612632751465e-01
2.209908068180084229e-01
2.156568318605422974e-01
2.102739065885543823e-01
2.048416286706924438e-01
1.993595063686370850e-01
1.938270479440689087e-01
1.882441788911819458e-01
1.826105266809463501e-01
1.769256144762039185e-01
1.711891293525695801e-01
1.654009073972702026e-01
1.595601886510848999e-01
1.536674052476882935e-01
1.477210223674774170e-01
1.417213529348373413e-01
1.356680840253829956e-01
1.295603513717651367e-01
1.233985573053359985e-01
1.171818673610687256e-01
1.109096556901931763e-01
1.045815497636795044e-01
9.819783270359039307e-02
9.175750613212585449e-02
8.526027202606201172e-02
7.870538532733917236e-02
7.209335267543792725e-02
6.542314589023590088e-02
5.869429931044578552e-02
5.190661922097206116e-02
4.505954310297966003e-02
3.815312311053276062e-02
3.118615970015525818e-02
2.415873482823371887e-02
1.707040145993232727e-02
9.920481592416763306e-03
2.708595246076583862e-03
-4.565469920635223389e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-3.989040851593017578e-04
2.818022668361663818e-02
5.578695237636566162e-02
8.244852721691131592e-02
1.081917583942413330e-01
1.330423504114151001e-01
1.570252031087875366e-01
1.801644712686538696e-01
2.024831920862197876e-01
2.240038663148880005e-01
2.447479218244552612e-01
2.647359073162078857e-01
2.839878499507904053e-01
3.025228977203369141e-01
3.203594982624053955e-01
3.375154137611389160e-01
3.540078401565551758e-01
3.698530197143554688e-01
3.850669264793395996e-01
3.996647298336029053e-01
4.136611223220825195e-01
4.270701408386230469e-01
4.399052858352661133e-01
4.521793723106384277e-01
4.639048576354980469e-01
4.750935435295104980e-01
4.857566058635711670e-01
4.959048628807067871e-01
5.055485367774963379e-01
5.146971940994262695e-01
5.233600139617919922e-01
5.315456986427307129e-01
5.392623543739318848e-01
5.465177297592163086e-01
5.533191561698913574e-01
5.596733093261718750e-01
5.655863285064697266e-01
5.710642933845520020e-01
5.761125683784484863e-01
5.807361602783203125e-01
5.849397778511047363e-01
5.887273550033569336e-01
5.921030640602111816e-01
5.950699448585510254e-01
5.976312756538391113e-01
5.997894406318664551e-01
6.015468239784240723e-01
6.029050350189208984e-01
6.038657426834106445e-01
6.044298410415649414e-01
6.045980453491210938e-01
6.043702960014343262e-01
6.037467122077941895e-01
6.027267575263977051e-01
6.013091802597045898e-01
5.994927883148193359e-01
5.972757339477539062e-01
5.946556329727172852e-01
5.916300415992736816e-01
5.881958603858947754e-01
5.843494534492492676e-01
5.800870656967163086e-01
5.754042863845825195e-01
5.702963471412658691e-01
5.647582411766052246e-01
5.587840676307678223e-01
5.523679852485656738e-01
5.455034971237182617e-01
5.381836295127868652e-01
5.304011702537536621e-01
5.221480727195739746e-01
5.134164094924926758e-01
5.041970014572143555e-01
4.944809675216674805e-01
4.842587113380432129e-01
4.735198020935058594e-01
4.622537493705749512e-01
4.504491686820983887e-01
4.380944967269897461e-01
4.251772165298461914e-01
4.116845726966857910e-01
3.976032733917236328e-01
3.829190731048583984e-01
3.676172196865081787e-01
3.516828417778015137e-01
3.350992202758789062e-01
3.178503513336181641e-01
2.999184727668762207e-01
2.812858819961547852e-01
2.619333863258361816e-01
2.418420016765594482e-01
2.209908068180084229e-01
1.993595063686370850e-01
1.769256144762039185e-01
1.536674052476882935e-01
1.295603513717651367e-01
1.045815497636795044e-01
7.870538532733917236e-02
5.190661922097206116e-02
2.415873482823371887e-02
-4.565469920635223389e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
2.991867912267866525e-01
1.249770172025086723e-01
1.787277596203344296e-02
1.638493348463897215e-02
8.235797940068524323e-03
4.880810646707167168e-03
4.462275012002054654e-03
8.535236106093113326e-03
3.940019504899131518e-03
5.397973090786262543e-03
4.984336001814713112e-03
7.196520998938141060e-03
8.091126780885889505e-03
2.321687874767969229e-03
1.997204836422778948e-03
7.746643603296514413e-03
5.296903692242819865e-03
4.974520233368627878e-03
3.508750197031019688e-03
1.381005000832758595e-03
1.779794247453087876e-03
1.622142724499777474e-03
2.878901541761475207e-03
3.349233770893688365e-03
5.018302860588598306e-03
4.410835521981529284e-03
5.919321955339464396e-04
3.700381684404968011e-03
1.663761064428986598e-03
2.306021448200619092e-03
1.991653943509465348e-03
3.629068971368543377e-03
2.414576255053827759e-03
1.395700284537998567e-03
1.355511355295495497e-03
1.360018326467347070e-02
1.039352911650813548e-03
5.260439982686838803e-04
4.197222467972230864e-03
9.536328972126339879e-04
2.669594414818574415e-03
4.668250709227806348e-03
2.393118585240891407e-03
1.558157955953369317e-03
3.641287969010026729e-03
1.803421753806413487e-03
2.122003410559396286e-03
7.081221395512511370e-04
4.027470214145815997e-04
3.025200192413507894e-03
5.508881505240674145e-04
7.809650893948638000e-04
6.386670051679700991e-04
2.487309796827443052e-03
1.156909052667652593e-03
3.979497605504488263e-04
1.549058403897165571e-03
3.930461924101857213e-03
1.852831825267465139e-03
4.456697131626243674e-03
2.279753112335063375e-03
1.485238373847133425e-03
6.988177397311023421e-03
1.037117203734482570e-03
1.320928316618056068e-03
9.578057298263068604e-04
1.690703953921735003e-03
1.443621624470009523e-03
3.821458152676931661e-03
3.106064823710037097e-04
1.358875202846956303e-03
4.143554117917068393e-04
4.290583972295025465e-03
1.070884410016064315e-03
3.450012232988478901e-04
1.847311290426661805e-03
5.075842041911282502e-04
1.663559947895902396e-03
5.781367745620300024e-04
2.136247123822724615e-03
7.261742351704862783e-04
1.414436598333949262e-03
2.794417056634608890e-04
2.460336187018827975e-03
4.942408222438829640e-04
4.294777261894395224e-04
6.666011361865500570e-04
2.406446215439845670e-03
1.827334424706968932e-03
2.813195112894503313e-03
1.057328081943925994e-03
2.546455921800005236e-03
3.038946547389766595e-03
2.962038463509188233e-03
9.888451341980087402e-04
1.568997501527604962e-03
3.404918817816532210e-03
2.336583541623669241e-03
3.710647985330565155e-04
7.954286643970970598e-04
3.751303989917727753e-04
1.758500349225372008e-03
1.262816164027595047e-03
3.624632146391268818e-04
1.614393752339028740e-03
6.275280891020968213e-04
8.810458923037228860e-04
2.060016395966091530e-03
2.298291541710212327e-03
5.292577432682692975e-04
3.494424621733601766e-04
1.230117741287766820e-03
5.098426730373177606e-04
6.027833178892052666e-04
3.663424022817169680e-04
6.988068631703677055e-04
5.337258754973776961e-04
2.333500956820469714e-03
2.339865276402269996e-03
8.244103000336838001e-04
8.251793733441826042e-04
1.411205019138394657e-03
1.495508600302922599e-03
2.924862486889931012e-03
1.616375193348952924e-03
1.270289748249621735e-03
1.068487091898305498e-03
4.347735841265484066e-04
5.613670031391609222e-04
1.851774401474265115e-03
3.255354866339395855e-03
1.344561827098011151e-03
1.731156625489916343e-03
1.240954991213352341e-03
1.083143234943779662e-03
1.985873359118565593e-03
2.415380398657185779e-03
1.738133997258218058e-03
8.917329726591528795e-04
4.481819589745321322e-04
2.705047395479656322e-03
6.255496663948936775e-04
1.006905975616254880e-03
2.126729386550186771e-03
2.531359673223197737e-04
2.468244685744809108e-03
4.079060002509143413e-04
1.533291064069617227e-03
1.130340095423968934e-03
1.063881309122750212e-03
5.014956383020597978e-03
5.301854583140606057e-04
1.888846649425501021e-03
2.853511271910073432e-03
3.183143924027951959e-04
1.431455954338864975e-03
2.752036154094531645e-03
3.835434607769969313e-04
2.812766278788546032e-04
7.887047630033401863e-04
9.159807150320461002e-04
9.683194368329864875e-04
7.123831213351434566e-04
2.969818700338763048e-03
1.944943250188654275e-03
1.893431843758688405e-04
8.615831734238278911e-04
4.237232583818742980e-03
8.774408751322402764e-04
1.865718488405076082e-03
4.627542556150913847e-04
2.807913552884629994e-03
3.505558152644009176e-04
2.481176892263121762e-03
3.640694983648087987e-04
1.661292092174653521e-03
5.170209752917542811e-03
6.509009907380914391e-04
6.210040849625403456e-04
2.340832453913850239e-03
6.523840384087312670e-04
4.427534150306952979e-04
2.746501473068206720e-03
2.566498275078827078e-04
6.269611282979226227e-04
2.298381993982750765e-04
4.521395723666346133e-04
1.521380782578699671e-03
7.896749227615510640e-04
1.842277163453689623e-03
3.294380193291677333e-03
2.814956734471033874e-03
2.293728592873020783e-04
1.477002355399122070e-03
2.653539113903081743e-03
3.506002418351829124e-04
2.228775488445610136e-04
7.953142837074903167e-04
3.934967653159320185e-03
2.501753372697538419e-04
4.086167306592846955e-04
8.480849619649902292e-04
6.201676336608314072e-04
7.306538392230374707e-04
1.135718952437093790e-03
1.509899599581743506e-03
2.050502316203541269e-03
8.261226383573401760e-04
6.297405578403691105e-04
2.368231365488588822e-04
1.203998879950314614e-03
1.563129540637548526e-03
1.547801474085552624e-03
1.717381420311113417e-03
2.004468386013741072e-03
1.296587457592772571e-03
1.464549500593239056e-03
2.456489974596581458e-03
1.097855675750319861e-03
7.272884488225116878e-04
1.051559613934165962e-03
5.020695904132956803e-04
7.684213230996902663e-04
1.028030159063890187e-03
1.370077751624182959e-03
1.875400506832524241e-03
1.869613452752207907e-03
1.963014044501532626e-04
2.501172578561782975e-03
5.295245369519234295e-04
1.948312014849784817e-03
7.692751066451846906e-04
5.317709991639337592e-04
8.999556045935624147e-04
3.462866847784569317e-04
8.843886987034452023e-04
6.815330366615737420e-04
2.755340281422322189e-04
7.103325540318601453e-04
9.385463312536764620e-04
3.254024609184424585e-03
5.114166335963613551e-04
3.764550466268219101e-04
4.122145591425814049e-04
1.020409914995498105e-03
1.199694480052877234e-04
4.304955879404684231e-04
1.177967393934838667e-04
1.183302110585728517e-03
7.433933011948434420e-04
9.953020375418186044e-04
2.086342175688777906e-03
4.524149314994117799e-04
1.741586309561703899e-04
9.025080660465036606e-04
1.012380226425717809e-03
1.461362326371733579e-03
1.985432519571349568e-03
5.455816422848566542e-04
6.320255164224943207e-04
2.697171079244442765e-04
2.270538909722703369e-04
7.707317733537027765e-04
9.736847114267862396e-04
1.058713530728752801e-03
7.848603330321652846e-04
3.094074721254308599e-04
1.376939029615260749e-03
7.029361153562868397e-04
1.711327186755909249e-03
1.924286080018714623e-03
7.007806602701741700e-04
1.361007748629388097e-03
7.318902289444026215e-04
3.011580054463786375e-04
7.758371522913246575e-04
8.045893050456439950e-04
1.200897634679031802e-03
7.819076214976745931e-04
1.565007027570131061e-03
3.708924972329555466e-04
2.369211087278726157e-04
1.080922699804172512e-03
1.283252118321443489e-03
3.582946007069595391e-04
8.828525200930592738e-04
6.330441704078199408e-04
1.124586324361906376e-03
4.470482066234203792e-04
1.895042299023605838e-04
4.209221215025408906e-04
1.402185429752673788e-03
2.627732988997017014e-04
6.027641212215394567e-05
9.577537113963057857e-04
6.685143115006394543e-04
2.851982583152927833e-04
1.332636042933549618e-03
1.004352638385718659e-03
1.547871689071074214e-03
1.862246257450888263e-04
7.352656500953281844e-04
1.731144526986070991e-04
1.278586207165286837e-03
9.915627981675495550e-05
1.239221991803518205e-03
6.468842474546380745e-04
2.964060697724358023e-03
6.102325936671292852e-04
8.169071404608208888e-04
4.661430963154571008e-04
2.878641423488846672e-04
1.207058247979794470e-03
6.668900316014839688e-04
1.526691059097993151e-03
2.238594469952295829e-03
5.223803020858900715e-04
4.514321758815655343e-04
6.931162607319760714e-04
1.724949747458618364e-03
3.315443071709591014e-04
1.376083425142786594e-04
1.713010772045131221e-03
3.120039420318073548e-03
1.687518567078878152e-04
6.384962669568622221e-04
1.841198038949622389e-04
9.522648373930240381e-04
6.009346042861708152e-04
1.400954986660098937e-03
3.437451188277559130e-03
6.465580866941086913e-04
5.449371987222228174e-04
1.920025666818394835e-04
1.522582357636639025e-03
1.161864897150823549e-03
3.165905608199153041e-03
1.717800786348720635e-04
2.982577051024079529e-04
3.925731716509033541e-04
4.064461338564448402e-04
2.648079441980465479e-03
3.949057556474831992e-04
2.329034230467264422e-03
2.965636177499103750e-04
1.003425768034001261e-03
2.458752651847058348e-03
6.580688795206300883e-04
8.246588665436890495e-04
9.130218557960549782e-04
1.511954687305880210e-03
1.186201224910432301e-03
4.497139180866899732e-04
1.077111964992282650e-03
7.294925543061338584e-04
1.721348689820829513e-03
5.900408744379156403e-04
6.525460665533749493e-04
5.088318833937699806e-04
8.352195233290983728e-04
1.322568827397575678e-04
2.837561250527563701e-04
8.083280797699015979e-04
1.487089682227506074e-03
2.479457660932742145e-03
6.012622173384383475e-04
4.223789324942895762e-04
1.157882527532104423e-03
1.650244879942488379e-03
8.925671337963122804e-04
4.346247837343636400e-04
2.379185578474479713e-04
2.784683586018595015e-04
4.487190798358033712e-04
7.889766828878485259e-04
1.399868349027466726e-03
1.527451481799025138e-04
3.434047114090415034e-03
5.675689664403030813e-05
5.889231984765997243e-04
1.968103474310200184e-03
3.167319388545015209e-04
1.222568887659551381e-03
6.657621550127331453e-05
7.739337623602122627e-04
7.759972321894243212e-04
2.604736242354946298e-03
8.364059679549090687e-04
1.308402802615830527e-03
1.196654575623870955e-03
5.441228821665246903e-04
7.461092881637846176e-04
1.474636090324379196e-04
3.488145270404549776e-04
2.094112448806607300e-03
1.669533622153137177e-04
2.076855764098314416e-03
5.716023471290291279e-04
9.847231328964690684e-04
1.335477368765624815e-04
3.759756479793678260e-03
2.980575016639608159e-04
4.666669494741685660e-05
3.132596736206117848e-03
4.585374212262279610e-04
1.912483315538561620e-03
1.131146069421681052e-03
1.152917098466099037e-03
8.655828947337159849e-04
1.371130492974729099e-04
1.127735426855522652e-03
3.030497813325026628e-04
6.706852629743978661e-04
1.733589068851189513e-04
1.422053108416336401e-03
4.666509005353140565e-04
1.138647971031289457e-03
2.897175794307484359e-04
3.926017082502514873e-04
6.389821593969494855e-04
2.487372344480113552e-03
1.098297869103194392e-03
8.055171523998279522e-04
7.043431337739994346e-04
1.116198874354644996e-03
1.733556597896264212e-03
1.512253203214136298e-04
2.540290012058547906e-03
3.744463554523497499e-04
3.013121747359725220e-04
4.453720026309759806e-04
1.625032125867513673e-03
1.231172588151294590e-03
1.001469928199679935e-03
8.708012559533981648e-04
8.623786165683714616e-04
3.161306368659077995e-04
1.243815680024122898e-04
7.899163808372299065e-04
5.421762136959320513e-04
9.812336041862871304e-04
5.264658389985036420e-04
1.552545809887690450e-04
1.223862400775697391e-03
1.440301566118922525e-03
1.311289952798576136e-03
3.575810774910299569e-03
6.762449538600623323e-04
1.863310768359028495e-04
6.877995888241606598e-04
3.527594435323173341e-04
1.292201945910301459e-03
2.185787813826872120e-04
7.914438087672754458e-04
8.731420568286684357e-04
2.733757122457109411e-03
1.002346801333071609e-03
1.114128102611326157e-03
1.594869472386813700e-04
3.703903943490172634e-04
2.700979709182147089e-04
1.832736724170190568e-03
9.848019726780725186e-05
5.875124729204432529e-04
1.225291913113702369e-03
1.936699039811175466e-03
4.369512514661688359e-04
6.853512737581098817e-04
9.418060590703555965e-04
3.366539001404409348e-04
4.796670883097379134e-04
6.628649901009115103e-04
5.161381476987340726e-04
9.854657057184509471e-04
6.923968801031724855e-04
1.305918652000555638e-03
1.107689633866437229e-03
2.210936175630905153e-04
1.828340180193494587e-03
2.884222373557844251e-04
1.421744404836263647e-03
5.468614868126826616e-04
2.148337283769673504e-04
7.489593044428760702e-04
4.805067842999421134e-04
3.542699758288394380e-04
1.738649336352377254e-04
6.232996157077412037e-04
1.102703281604797440e-03
2.048245788378036327e-04
6.124869964584892662e-04
3.512999694767495970e-04
1.336619856927770812e-04
4.648822001171043776e-04
4.563528684508083751e-04
2.007301641894830655e-03
7.318614985113703047e-04
1.707627974084768982e-03
1.077262454854167406e-03
2.588885180457827363e-04
8.201658554536526632e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
2.991867912267866525e-01
4.880810646707167168e-03
4.984336001814713112e-03
7.746643603296514413e-03
1.779794247453087876e-03
4.410835521981529284e-03
1.991653943509465348e-03
1.360018326467347070e-02
2.669594414818574415e-03
1.803421753806413487e-03
5.508881505240674145e-04
3.979497605504488263e-04
2.279753112335063375e-03
9.578057298263068604e-04
1.358875202846956303e-03
1.847311290426661805e-03
7.261742351704862783e-04
4.294777261894395224e-04
1.057328081943925994e-03
1.568997501527604962e-03
3.751303989917727753e-04
6.275280891020968213e-04
3.494424621733601766e-04
6.988068631703677055e-04
8.251793733441826042e-04
1.270289748249621735e-03
3.255354866339395855e-03
1.985873359118565593e-03
2.705047395479656322e-03
2.468244685744809108e-03
5.014956383020597978e-03
1.431455954338864975e-03
9.159807150320461002e-04
1.893431843758688405e-04
4.627542556150913847e-04
1.661292092174653521e-03
6.523840384087312670e-04
2.298381993982750765e-04
3.294380193291677333e-03
3.506002418351829124e-04
4.086167306592846955e-04
1.509899599581743506e-03
1.203998879950314614e-03
1.296587457592772571e-03
1.051559613934165962e-03
1.875400506832524241e-03
1.948312014849784817e-03
8.843886987034452023e-04
3.254024609184424585e-03
1.199694480052877234e-04
9.953020375418186044e-04
1.012380226425717809e-03
2.697171079244442765e-04
7.848603330321652846e-04
1.924286080018714623e-03
7.758371522913246575e-04
3.708924972329555466e-04
8.828525200930592738e-04
4.209221215025408906e-04
6.685143115006394543e-04
1.862246257450888263e-04
1.239221991803518205e-03
4.661430963154571008e-04
2.238594469952295829e-03
3.315443071709591014e-04
6.384962669568622221e-04
3.437451188277559130e-03
1.161864897150823549e-03
4.064461338564448402e-04
1.003425768034001261e-03
1.511954687305880210e-03
1.721348689820829513e-03
1.322568827397575678e-04
6.012622173384383475e-04
4.346247837343636400e-04
1.399868349027466726e-03
1.968103474310200184e-03
7.759972321894243212e-04
5.441228821665246903e-04
1.669533622153137177e-04
3.759756479793678260e-03
1.912483315538561620e-03
1.127735426855522652e-03
4.666509005353140565e-04
2.487372344480113552e-03
1.733556597896264212e-03
4.453720026309759806e-04
8.623786165683714616e-04
9.812336041862871304e-04
1.311289952798576136e-03
3.527594435323173341e-04
2.733757122457109411e-03
2.700979709182147089e-04
1.936699039811175466e-03
4.796670883097379134e-04
1.305918652000555638e-03
1.421744404836263647e-03
3.542699758288394380e-04
6.124869964584892662e-04
2.007301641894830655e-03
8.201658554536526632e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.782041168212890625e+01,5.258738517761230469e+00,0.000000000000000000e+00,1.256167411804199219e+01
2.055393695831298828e+00,1.923855662345886230e+00,0.000000000000000000e+00,1.315379142761230469e-01
6.535478830337524414e-01,6.465911269187927246e-01,0.000000000000000000e+00,6.956766825169324875e-03
3.435938358306884766e-01,3.433744609355926514e-01,0.000000000000000000e+00,2.193640248151496053e-04
1.891064345836639404e-01,1.888529658317565918e-01,0.000000000000000000e+00,2.534694503992795944e-04
1.135935038328170776e-01,1.134682446718215942e-01,0.000000000000000000e+00,1.252618530998006463e-04
7.529033720493316650e-02,7.523614168167114258e-02,0.000000000000000000e+00,5.419899389380589128e-05
1.784519702196121216e-01,5.800452455878257751e-02,-0.000000000000000000e+00,1.204474493861198425e-01
4.260188713669776917e-02,4.259707406163215637e-02,-0.000000000000000000e+00,4.814869953406741843e-06
7.516634464263916016e-02,3.607513010501861572e-02,-0.000000000000000000e+00,3.909121081233024597e-02
7.263766974210739136e-02,2.968157641589641571e-02,-0.000000000000000000e+00,4.295609518885612488e-02
1.156288236379623413e-01,2.568162977695465088e-02,-0.000000000000000000e+00,8.994719386100769043e-02
1.140531077980995178e-01,1.923204027116298676e-02,0.000000000000000000e+00,9.482106566429138184e-02
1.760397106409072876e-02,1.720605604350566864e-02,-0.000000000000000000e+00,3.979152243118733168e-04
1.505567692220211029e-02,1.465079095214605331e-02,-0.000000000000000000e+00,4.048862319905310869e-04
1.100205928087234497e-01,1.367616094648838043e-02,-0.000000000000000000e+00,9.634443372488021851e-02
5.068317428231239319e-02,9.943041019141674042e-03,0.000000000000000000e+00,4.074013233184814453e-02
4.976687207818031311e-02,9.270153939723968506e-03,-0.000000000000000000e+00,4.049671813845634460e-02
2.571405470371246338e-02,6.947823800146579742e-03,0.000000000000000000e+00,1.876623183488845825e-02
6.061728112399578094e-03,5.943221971392631531e-03,0.000000000000000000e+00,1.185061992146074772e-04
1.491046883165836334e-02,5.187625531107187271e-03,-0.000000000000000000e+00,9.722843766212463379e-03
8.181232959032058716e-03,4.186611156910657883e-03,0.000000000000000000e+00,3.994621802121400833e-03
2.263459004461765289e-02,3.744682762771844864e-03,-0.000000000000000000e+00,1.888990774750709534e-02
1.948183961212635040e-02,3.308431478217244148e-03,-0.000000000000000000e+00,1.617340743541717529e-02
4.167148098349571228e-02,3.085289383307099342e-03,-0.000000000000000000e+00,3.858619183301925659e-02
4.226201772689819336e-02,2.288658637553453445e-03,0.000000000000000000e+00,3.997335955500602722e-02
2.304665511474013329e-03,2.195869339630007744e-03,-0.000000000000000000e+00,1.087962082237936556e-04
5.249994248151779175e-02,1.967935590073466301e-03,0.000000000000000000e+00,5.053200572729110718e-02
7.617053575813770294e-03,1.960834255442023277e-03,-0.000000000000000000e+00,5.656219553202390671e-03
1.524795498698949814e-02,1.877929084002971649e-03,-0.000000000000000000e+00,1.337002590298652649e-02
1.135018840432167053e-02,1.774854841642081738e-03,-0.000000000000000000e+00,9.575333446264266968e-03
2.685022167861461639e-02,1.789604895748198032e-03,-0.000000000000000000e+00,2.506061643362045288e-02
1.299830246716737747e-02,1.527315354906022549e-03,0.000000000000000000e+00,1.147098746150732040e-02
5.752936005592346191e-03,1.532027730718255043e-03,-0.000000000000000000e+00,4.220908507704734802e-03
4.610200412571430206e-03,1.458253595046699047e-03,0.000000000000000000e+00,3.151946701109409332e-03
4.224160611629486084e-01,1.577271032147109509e-03,0.000000000000000000e+00,4.208388030529022217e-01
3.117320127785205841e-03,1.397586311213672161e-03,0.000000000000000000e+00,1.719733700156211853e-03
1.611480722203850746e-03,1.332872896455228329e-03,-0.000000000000000000e+00,2.786077675409615040e-04
3.740590438246726990e-02,1.596350804902613163e-03,-0.000000000000000000e+00,3.580955415964126587e-02
2.560397610068321228e-03,1.252522692084312439e-03,0.000000000000000000e+00,1.307874917984008789e-03
1.623576320707798004e-02,1.362503506243228912e-03,-0.000000000000000000e+00,1.487325970083475113e-02
4.879912361502647400e-02,1.164651359431445599e-03,0.000000000000000000e+00,4.763447120785713196e-02
1.294083520770072937e-02,1.219750265590846539e-03,-0.000000000000000000e+00,1.172108482569456100e-02
1.742229098454117775e-03,1.217556768096983433e-03,0.000000000000000000e+00,5.246723303571343422e-04
2.828876487910747528e-02,1.089820521883666515e-03,0.000000000000000000e+00,2.719894424080848694e-02
7.380255497992038727e-03,1.188660273328423500e-03,-0.000000000000000000e+00,6.191594991832971573e-03
1.056217774748802185e-02,1.062480150721967220e-03,0.000000000000000000e+00,9.499697946012020111e-03
1.828890992328524590e-03,1.203965744934976101e-03,-0.000000000000000000e+00,6.249251891858875751e-04
1.173713942989706993e-03,1.111101708374917507e-03,0.000000000000000000e+00,6.261228554649278522e-05
2.337072789669036865e-02,1.232946524396538734e-03,-0.000000000000000000e+00,2.213778160512447357e-02
1.318907365202903748e-03,1.082886476069688797e-03,0.000000000000000000e+00,2.360208454774692655e-04
3.342546056956052780e-03,1.183597720228135586e-03,-0.000000000000000000e+00,2.158948220312595367e-03
1.489632995799183846e-03,1.084533869288861752e-03,0.000000000000000000e+00,4.050991847179830074e-04
1.771423406898975372e-02,1.192276715300977230e-03,-0.000000000000000000e+00,1.652195677161216736e-02
4.145846702158451080e-03,1.080284710042178631e-03,-0.000000000000000000e+00,3.065561875700950623e-03
1.160596148110926151e-03,1.104324241168797016e-03,0.000000000000000000e+00,5.627185964840464294e-05
2.173071959987282753e-03,1.144840149208903313e-03,-0.000000000000000000e+00,1.028231810778379440e-03
4.073375836014747620e-02,9.921587770804762840e-04,0.000000000000000000e+00,3.974159806966781616e-02
6.606138776987791061e-03,1.090274658054113388e-03,-0.000000000000000000e+00,5.515864118933677673e-03
4.867162927985191345e-02,9.905172046273946762e-04,0.000000000000000000e+00,4.768111184239387512e-02
2.104094810783863068e-02,1.010763109661638737e-03,0.000000000000000000e+00,2.003018558025360107e-02
9.112998843193054199e-03,1.009293715469539165e-03,0.000000000000000000e+00,8.103705011308193207e-03
6.827391684055328369e-02,1.567507046274840832e-03,-0.000000000000000000e+00,6.670641154050827026e-02
3.394256345927715302e-03,1.047849073074758053e-03,0.000000000000000000e+00,2.346407156437635422e-03
6.508061662316322327e-03,1.109380275011062622e-03,-0.000000000000000000e+00,5.398681387305259705e-03
3.236074466258287430e-03,1.016430440358817577e-03,-0.000000000000000000e+00,2.219644142314791679e-03
7.147315423935651779e-03,1.064209267497062683e-03,-0.000000000000000000e+00,6.083106156438589096e-03
3.722099121659994125e-03,1.050089718773961067e-03,-0.000000000000000000e+00,2.672009402886033058e-03
2.173349075019359589e-02,1.216526841744780540e-03,-0.000000000000000000e+00,2.051696367561817169e-02
1.105433679185807705e-03,9.624158847145736217e-04,0.000000000000000000e+00,1.430177653674036264e-04
4.460952710360288620e-03,1.116722705774009228e-03,-0.000000000000000000e+00,3.344229888170957565e-03
1.115858554840087891e-03,9.972603293135762215e-04,-0.000000000000000000e+00,1.185982328024692833e-04
2.158243907615542412e-03,2.073687966912984848e-03,-0.000000000000000000e+00,8.455591887468472123e-05
3.030000254511833191e-03,1.024546916596591473e-03,0.000000000000000000e+00,2.005453454330563545e-03
9.835460223257541656e-04,9.440444409847259521e-04,0.000000000000000000e+00,3.950163954868912697e-05
7.420366629958152771e-03,1.040163682773709297e-03,-0.000000000000000000e+00,6.380203180015087128e-03
1.251934329047799110e-03,9.222140652127563953e-04,0.000000000000000000e+00,3.297202056273818016e-04
8.116125129163265228e-03,1.028272905386984348e-03,-0.000000000000000000e+00,7.087851874530315399e-03
1.386991469189524651e-03,9.115341235883533955e-04,0.000000000000000000e+00,4.754572873935103416e-04
1.934424787759780884e-02,9.791926713660359383e-04,0.000000000000000000e+00,1.836505532264709473e-02
1.721109962090849876e-03,8.787947590462863445e-04,0.000000000000000000e+00,8.423152612522244453e-04
7.415848784148693085e-03,8.955015800893306732e-04,0.000000000000000000e+00,6.520347204059362411e-03
8.946321322582662106e-04,8.473272318951785564e-04,0.000000000000000000e+00,4.730490400106646121e-05
9.176214225590229034e-03,9.937383001670241356e-04,-0.000000000000000000e+00,8.182476274669170380e-03
1.082402653992176056e-03,8.336740429513156414e-04,0.000000000000000000e+00,2.487286692485213280e-04
8.575357496738433838e-04,8.346962858922779560e-04,0.000000000000000000e+00,2.283946378156542778e-05
1.421104650944471359e-03,8.128621848300099373e-04,0.000000000000000000e+00,6.082425243221223354e-04
1.335758809000253677e-02,8.365129469893872738e-04,-0.000000000000000000e+00,1.252107508480548859e-02
1.021636370569467545e-02,7.879892364144325256e-04,0.000000000000000000e+00,9.428374469280242920e-03
2.644670382142066956e-02,7.811735267750918865e-04,0.000000000000000000e+00,2.566553093492984772e-02
6.812679115682840347e-03,8.004074334166944027e-04,0.000000000000000000e+00,6.012271624058485031e-03
2.020525000989437103e-02,7.524190586991608143e-04,0.000000000000000000e+00,1.945283077657222748e-02
1.969372108578681946e-02,7.864154758863151073e-04,-0.000000000000000000e+00,1.890730485320091248e-02
1.845548860728740692e-02,7.139909430406987667e-04,0.000000000000000000e+00,1.774149760603904724e-02
2.523206640034914017e-03,7.369567756541073322e-04,0.000000000000000000e+00,1.786249806173145771e-03
5.056253634393215179e-03,8.008849108591675758e-04,0.000000000000000000e+00,4.255368839949369431e-03
2.165702544152736664e-02,7.967576384544372559e-04,-0.000000000000000000e+00,2.086026780307292938e-02
1.146556623280048370e-02,6.818852270953357220e-04,0.000000000000000000e+00,1.078368071466684341e-02
8.953957585617899895e-04,6.757871597073972225e-04,0.000000000000000000e+00,2.196085843024775386e-04
3.133320249617099762e-03,7.448974065482616425e-04,0.000000000000000000e+00,2.388422843068838120e-03
9.071019012480974197e-04,6.636116886511445045e-04,-0.000000000000000000e+00,2.434902417007833719e-04
8.706481195986270905e-03,7.500883075408637524e-04,-0.000000000000000000e+00,7.956393063068389893e-03
4.652465227991342545e-03,6.640275241807103157e-04,-0.000000000000000000e+00,3.988437820225954056e-03
7.408480159938335419e-04,6.451049703173339367e-04,0.000000000000000000e+00,9.574303112458437681e-05
3.294673515483736992e-03,6.819367990829050541e-04,-0.000000000000000000e+00,2.612736774608492851e-03
1.983923371881246567e-03,6.288671866059303284e-04,0.000000000000000000e+00,1.355056185275316238e-03
2.398231765255331993e-03,6.263955729082226753e-04,-0.000000000000000000e+00,1.771836192347109318e-03
2.037038840353488922e-02,6.318277446553111076e-04,0.000000000000000000e+00,1.973856054246425629e-02
1.027213130146265030e-02,6.216501351445913315e-04,-0.000000000000000000e+00,9.650480933487415314e-03
8.381593506783246994e-04,6.237620837055146694e-04,-0.000000000000000000e+00,2.143972960766404867e-04
8.922333363443613052e-04,5.546315805986523628e-04,0.000000000000000000e+00,3.376017266418784857e-04
1.538058742880821228e-03,6.201519863680005074e-04,-0.000000000000000000e+00,9.179067565128207207e-04
9.350678883492946625e-04,5.242652841843664646e-04,0.000000000000000000e+00,4.108026332687586546e-04
1.355140935629606247e-03,5.879727541469037533e-04,0.000000000000000000e+00,7.671681814827024937e-04
7.095236214809119701e-04,5.092614446766674519e-04,0.000000000000000000e+00,2.002621768042445183e-04
1.406315714120864868e-03,5.703973583877086639e-04,0.000000000000000000e+00,8.359183557331562042e-04
8.783670491538941860e-04,5.019892123527824879e-04,0.000000000000000000e+00,3.763778368011116982e-04
7.926331833004951477e-03,5.639118026010692120e-04,-0.000000000000000000e+00,7.362419739365577698e-03
1.469028182327747345e-02,4.560327797662466764e-04,0.000000000000000000e+00,1.423424948006868362e-02
1.695753191597759724e-03,4.738406278192996979e-04,0.000000000000000000e+00,1.221912563778460026e-03
1.120369764976203442e-03,4.691494104918092489e-04,-0.000000000000000000e+00,6.512203835882246494e-04
4.367341753095388412e-03,4.489720449782907963e-04,0.000000000000000000e+00,3.918369766324758530e-03
3.880813717842102051e-03,4.748344363179057837e-04,-0.000000000000000000e+00,3.405979368835687637e-03
1.298427022993564606e-02,4.666736349463462830e-04,0.000000000000000000e+00,1.251759659498929977e-02
4.492538981139659882e-03,4.442701174411922693e-04,-0.000000000000000000e+00,4.048268776386976242e-03
4.115901421755552292e-03,4.184148856438696384e-04,-0.000000000000000000e+00,3.697486594319343567e-03
5.044549703598022461e-03,4.495278990361839533e-04,0.000000000000000000e+00,4.595021717250347137e-03
7.998912478797137737e-04,3.813169605564326048e-04,0.000000000000000000e+00,4.185742873232811689e-04
1.617059228010475636e-03,4.024989611934870481e-04,0.000000000000000000e+00,1.214560237713158131e-03
8.286477997899055481e-03,3.710907476488500834e-04,0.000000000000000000e+00,7.915386930108070374e-03
1.436204742640256882e-02,5.413948092609643936e-04,-0.000000000000000000e+00,1.382065284997224808e-02
4.467607475817203522e-03,3.659185022115707397e-04,-0.000000000000000000e+00,4.101688973605632782e-03
5.559127777814865112e-03,3.500470193102955818e-04,0.000000000000000000e+00,5.209080874919891357e-03
2.736002905294299126e-03,3.512175171636044979e-04,0.000000000000000000e+00,2.384785329923033714e-03
4.610810428857803345e-03,3.427384945098310709e-04,0.000000000000000000e+00,4.268072079867124557e-03
9.246489033102989197e-03,3.293008194305002689e-04,0.000000000000000000e+00,8.917188271880149841e-03
7.309421431273221970e-03,4.335806297603994608e-04,-0.000000000000000000e+00,6.875840947031974792e-03
6.888795644044876099e-03,3.259408695157617331e-04,-0.000000000000000000e+00,6.562854629009962082e-03
2.330642426386475563e-03,3.083673364017158747e-04,0.000000000000000000e+00,2.022275002673268318e-03
7.157873478718101978e-04,3.232750750612467527e-04,-0.000000000000000000e+00,3.925122728105634451e-04
1.989769004285335541e-02,3.153418074361979961e-04,0.000000000000000000e+00,1.958234794437885284e-02
9.393064538016915321e-04,2.903462736867368221e-04,0.000000000000000000e+00,6.489601801149547100e-04
2.454084344208240509e-03,3.124785725958645344e-04,0.000000000000000000e+00,2.141605829820036888e-03
1.060110237449407578e-02,2.931769122369587421e-04,-0.000000000000000000e+00,1.030792575329542160e-02
3.233956813346594572e-04,2.895092766266316175e-04,0.000000000000000000e+00,3.388639379409141839e-05
9.437044151127338409e-03,3.192966105416417122e-04,0.000000000000000000e+00,9.117747657001018524e-03
5.473765777423977852e-04,2.687876112759113312e-04,0.000000000000000000e+00,2.785889955703169107e-04
4.247121978551149368e-03,3.124936483800411224e-04,-0.000000000000000000e+00,3.934628330171108246e-03
3.261065343394875526e-03,2.652532130014151335e-04,-0.000000000000000000e+00,2.995812101289629936e-03
2.582715591415762901e-03,2.706886443775147200e-04,0.000000000000000000e+00,2.312026917934417725e-03
3.813880681991577148e-02,4.578472289722412825e-04,-0.000000000000000000e+00,3.768096119165420532e-02
1.197731471620500088e-03,2.594363468233495951e-04,0.000000000000000000e+00,9.382950956933200359e-04
7.438164204359054565e-03,2.756332396529614925e-04,0.000000000000000000e+00,7.162530906498432159e-03
2.152666822075843811e-02,2.371119335293769836e-04,0.000000000000000000e+00,2.128955721855163574e-02
4.149004234932363033e-04,2.483521529939025640e-04,0.000000000000000000e+00,1.665482559474185109e-04
5.246024578809738159e-03,2.540848508942872286e-04,-0.000000000000000000e+00,4.991939757019281387e-03
1.988936774432659149e-02,2.309768751729279757e-04,0.000000000000000000e+00,1.965839043259620667e-02
2.632445248309522867e-04,2.432556211715564132e-04,0.000000000000000000e+00,1.998889638343825936e-05
4.015096055809408426e-04,2.307246468262746930e-04,0.000000000000000000e+00,1.707849587546661496e-04
2.466785255819559097e-03,2.392274327576160431e-04,0.000000000000000000e+00,2.227557823061943054e-03
2.878007246181368828e-03,2.427653234917670488e-04,0.000000000000000000e+00,2.635241951793432236e-03
2.557022729888558388e-03,2.216583670815452933e-04,-0.000000000000000000e+00,2.335364464670419693e-03
2.191896084696054459e-03,2.292111021233722568e-04,-0.000000000000000000e+00,1.962685026228427887e-03
1.423518266528844833e-02,3.877571725752204657e-04,0.000000000000000000e+00,1.384742558002471924e-02
9.368795901536941528e-03,2.086449385387822986e-04,0.000000000000000000e+00,9.160150773823261261e-03
2.171452360926195979e-04,2.099880512105301023e-04,-0.000000000000000000e+00,7.157191248552408069e-06
2.764374483376741409e-03,2.177594433305785060e-04,-0.000000000000000000e+00,2.546614967286586761e-03
6.123205646872520447e-02,1.949217257788404822e-04,0.000000000000000000e+00,6.103713437914848328e-02
1.441718777641654015e-03,2.111103385686874390e-04,-0.000000000000000000e+00,1.230608439072966576e-03
7.553268806077539921e-04,4.854083235841244459e-04,0.000000000000000000e+00,2.699185570236295462e-04
6.126511143520474434e-04,2.006173453992232680e-04,0.000000000000000000e+00,4.120337544009089470e-04
2.944421023130416870e-02,6.311193574219942093e-04,0.000000000000000000e+00,2.881309017539024353e-02
6.585049559362232685e-04,1.985881972359493375e-04,0.000000000000000000e+00,4.599167732521891594e-04
3.232341632246971130e-02,3.523502091411501169e-04,0.000000000000000000e+00,3.197106719017028809e-02
3.667517448775470257e-04,1.945253316080197692e-04,-0.000000000000000000e+00,1.722264278214424849e-04
6.030499003827571869e-03,2.017690421780571342e-04,-0.000000000000000000e+00,5.828729830682277679e-03
2.893868274986743927e-02,5.538079421967267990e-04,-0.000000000000000000e+00,2.838487550616264343e-02
1.092800870537757874e-03,1.840159384300932288e-04,0.000000000000000000e+00,9.087849175557494164e-04
1.317876973189413548e-03,1.979687949642539024e-04,0.000000000000000000e+00,1.119908178225159645e-03
1.249037776142358780e-02,1.972141908481717110e-04,-0.000000000000000000e+00,1.229316368699073792e-02
1.794538227841258049e-03,1.767434150679036975e-04,0.000000000000000000e+00,1.617794856429100037e-03
3.295322239864617586e-04,1.813734124880284071e-04,0.000000000000000000e+00,1.481588114984333515e-04
1.145335659384727478e-02,2.450528263580054045e-04,-0.000000000000000000e+00,1.120830420404672623e-02
3.051744424737989902e-04,1.712160737952217460e-04,0.000000000000000000e+00,1.339583686785772443e-04
1.864206511527299881e-03,1.863823708845302463e-04,0.000000000000000000e+00,1.677824184298515320e-03
2.756479952950030565e-04,1.722933229757472873e-04,0.000000000000000000e+00,1.033546723192557693e-04
1.490137539803981781e-03,1.933835301315411925e-04,0.000000000000000000e+00,1.296753995120525360e-03
6.300462409853935242e-03,1.734261022647842765e-04,-0.000000000000000000e+00,6.127036176621913910e-03
1.456437516026198864e-03,1.710371579974889755e-04,-0.000000000000000000e+00,1.285400358028709888e-03
5.630010738968849182e-03,1.895346213132143021e-04,-0.000000000000000000e+00,5.440476350486278534e-03
1.599544845521450043e-02,2.331462746951729059e-04,-0.000000000000000000e+00,1.576230302453041077e-02
3.512743487954139709e-02,2.579455031082034111e-04,0.000000000000000000e+00,3.486948832869529724e-02
2.477424277458339930e-04,1.623536663828417659e-04,0.000000000000000000e+00,8.538876863894984126e-05
5.722476635128259659e-03,1.642021670704707503e-04,0.000000000000000000e+00,5.558274686336517334e-03
1.425838377326726913e-02,1.746289635775610805e-04,-0.000000000000000000e+00,1.408375520259141922e-02
4.397755255922675133e-04,1.646919554332271218e-04,0.000000000000000000e+00,2.750835847109556198e-04
3.360221162438392639e-04,1.531363086542114615e-04,0.000000000000000000e+00,1.828857930377125740e-04
1.325576798990368843e-03,1.594887144165113568e-04,0.000000000000000000e+00,1.166088040918111801e-03
3.933054208755493164e-02,1.730439689708873630e-04,-0.000000000000000000e+00,3.915749862790107727e-02
2.996751572936773300e-04,1.589087332831695676e-04,0.000000000000000000e+00,1.407664385624229908e-04
6.139117758721113205e-04,1.491624425398185849e-04,-0.000000000000000000e+00,4.647493187803775072e-04
2.531151287257671356e-03,1.561720855534076691e-04,-0.000000000000000000e+00,2.374979201704263687e-03
1.292900647968053818e-03,1.482344086980447173e-04,0.000000000000000000e+00,1.144666224718093872e-03
1.612320425920188427e-03,1.510734582552686334e-04,-0.000000000000000000e+00,1.461246982216835022e-03
4.431889392435550690e-03,1.441658823750913143e-04,0.000000000000000000e+00,4.287723451852798462e-03
3.909792751073837280e-03,1.602362754056230187e-04,-0.000000000000000000e+00,3.749556606635451317e-03
1.312551368027925491e-02,1.386065850965678692e-04,0.000000000000000000e+00,1.298690680414438248e-02
1.815367490053176880e-03,1.468320697313174605e-04,0.000000000000000000e+00,1.668535405769944191e-03
1.413305755704641342e-03,1.637375244172289968e-04,0.000000000000000000e+00,1.249568187631666660e-03
3.360010450705885887e-04,1.398250897182151675e-04,0.000000000000000000e+00,1.961759553523734212e-04
6.315621081739664078e-03,1.549354346934705973e-04,0.000000000000000000e+00,6.160685792565345764e-03
7.052834145724773407e-03,1.493546296842396259e-04,0.000000000000000000e+00,6.903479341417551041e-03
9.856057353317737579e-03,1.388152450090274215e-04,0.000000000000000000e+00,9.717241860926151276e-03
8.278788067400455475e-03,1.393815909978002310e-04,-0.000000000000000000e+00,8.139406330883502960e-03
9.997119195759296417e-03,1.315956324106082320e-04,0.000000000000000000e+00,9.865523315966129303e-03
6.541194859892129898e-03,1.364090567221865058e-04,-0.000000000000000000e+00,6.404785905033349991e-03
6.494307424873113632e-03,1.336693385383114219e-04,-0.000000000000000000e+00,6.360637955367565155e-03
1.287164539098739624e-02,1.502363302279263735e-04,-0.000000000000000000e+00,1.272140908986330032e-02
4.410737194120883942e-03,1.253690861631184816e-04,0.000000000000000000e+00,4.285368137061595917e-03
2.346997847780585289e-03,1.303086028201505542e-04,0.000000000000000000e+00,2.216689288616180420e-03
3.306087106466293335e-03,1.266378676518797874e-04,0.000000000000000000e+00,3.179449355229735374e-03
7.521910010837018490e-04,1.258799311472103000e-04,0.000000000000000000e+00,6.263110553845763206e-04
1.860698102973401546e-03,1.249123451998457313e-04,0.000000000000000000e+00,1.735785743221640587e-03
4.051291849464178085e-03,1.222915598191320896e-04,0.000000000000000000e+00,3.929000347852706909e-03
4.030512180179357529e-03,1.214200092363171279e-04,0.000000000000000000e+00,3.909092396497726440e-03
6.574734579771757126e-03,1.269715576199814677e-04,0.000000000000000000e+00,6.447763182222843170e-03
9.517233818769454956e-03,1.202413332066498697e-04,-0.000000000000000000e+00,9.396992623805999756e-03
1.985565177164971828e-04,1.184983193525113165e-04,0.000000000000000000e+00,8.005819108802825212e-05
2.349941618740558624e-02,1.559297816129401326e-04,0.000000000000000000e+00,2.334348671138286591e-02
9.702504612505435944e-04,1.129214433603920043e-04,0.000000000000000000e+00,8.573289960622787476e-04
9.835989214479923248e-03,1.175671568489633501e-04,-0.000000000000000000e+00,9.718421846628189087e-03
3.789001842960715294e-03,1.447930990252643824e-04,0.000000000000000000e+00,3.644208656623959541e-03
1.608751830644905567e-03,1.231894129887223244e-04,0.000000000000000000e+00,1.485562417656183243e-03
2.441373188048601151e-03,1.228944602189585567e-04,0.000000000000000000e+00,2.318478655070066452e-03
6.233534077182412148e-04,1.194457290694117546e-04,0.000000000000000000e+00,5.039076786488294601e-04
2.605549525469541550e-03,1.045587632688693702e-04,0.000000000000000000e+00,2.500990871340036392e-03
1.839084550738334656e-03,1.096886480809189379e-04,-0.000000000000000000e+00,1.729395939037203789e-03
4.725006292574107647e-04,1.041698487824760377e-04,0.000000000000000000e+00,3.683307731989771128e-04
1.089209108613431454e-03,1.071791266440413892e-04,-0.000000000000000000e+00,9.820299455896019936e-04
3.044134704396128654e-03,1.036354224197566509e-04,0.000000000000000000e+00,2.940499223768711090e-03
2.151029556989669800e-02,1.275124377571046352e-04,-0.000000000000000000e+00,2.138278260827064514e-02
7.467591785825788975e-04,1.000172123895026743e-04,-0.000000000000000000e+00,6.467419443652033806e-04
4.523314710240811110e-04,1.004355945042334497e-04,0.000000000000000000e+00,3.518958692438900471e-04
7.954007596708834171e-04,9.871437214314937592e-05,0.000000000000000000e+00,6.966863875277340412e-04
2.935851458460092545e-03,9.810413757804781199e-05,0.000000000000000000e+00,2.837747335433959961e-03
1.193791395053267479e-04,9.433239756617695093e-05,0.000000000000000000e+00,2.504674375813920051e-05
4.950951552018523216e-04,9.731352474773302674e-05,0.000000000000000000e+00,3.977816377300769091e-04
1.151119504356756806e-04,9.199139458360150456e-05,-0.000000000000000000e+00,2.312055403308477253e-05
2.992576453834772110e-03,1.005953454296104610e-04,0.000000000000000000e+00,2.891981042921543121e-03
1.269217114895582199e-03,9.263722313335165381e-05,0.000000000000000000e+00,1.176579855382442474e-03
3.577879862859845161e-03,9.546573710395023227e-05,-0.000000000000000000e+00,3.482414176687598228e-03
1.424035150557756424e-02,9.107325604418292642e-05,0.000000000000000000e+00,1.414927840232849121e-02
8.223991608247160912e-04,8.725716179469600320e-05,0.000000000000000000e+00,7.351419772021472454e-04
1.545619161333888769e-04,8.854654879542067647e-05,0.000000000000000000e+00,6.601537461392581463e-05
2.464331686496734619e-03,8.508459723088890314e-05,0.000000000000000000e+00,2.379246987402439117e-03
2.669149078428745270e-03,8.831541344989091158e-05,-0.000000000000000000e+00,2.580833621323108673e-03
5.151440389454364777e-03,9.440345456823706627e-05,0.000000000000000000e+00,5.057036876678466797e-03
1.051413081586360931e-02,9.730128658702597022e-05,-0.000000000000000000e+00,1.041682995855808258e-02
9.259055950678884983e-04,8.085346053121611476e-05,0.000000000000000000e+00,8.450521272607147694e-04
1.327259582467377186e-03,8.062617416726425290e-05,0.000000000000000000e+00,1.246633357368409634e-03
1.774782140273600817e-04,8.448631706414744258e-05,0.000000000000000000e+00,9.299190423917025328e-05
1.446675159968435764e-04,8.093934593489393592e-05,0.000000000000000000e+00,6.372816278599202633e-05
1.989248208701610565e-03,7.941354851936921477e-05,0.000000000000000000e+00,1.909834682010114193e-03
3.206990659236907959e-03,7.907393592176958919e-05,-0.000000000000000000e+00,3.127916716039180756e-03
3.260590601712465286e-03,7.877737516537308693e-05,-0.000000000000000000e+00,3.181813284754753113e-03
1.360231428407132626e-03,1.075425680028274655e-04,0.000000000000000000e+00,1.252688816748559475e-03
4.157367511652410030e-04,7.600633398396894336e-05,0.000000000000000000e+00,3.397304099053144455e-04
6.708336994051933289e-03,7.143609400372952223e-05,0.000000000000000000e+00,6.636900827288627625e-03
1.255404902622103691e-03,7.442176865879446268e-05,0.000000000000000000e+00,1.180983148515224457e-03
8.591125719249248505e-03,7.308369094971567392e-05,0.000000000000000000e+00,8.518042042851448059e-03
6.536352913826704025e-03,8.636977145215496421e-05,-0.000000000000000000e+00,6.449982989579439163e-03
1.098202192224562168e-03,7.120663212845101953e-05,-0.000000000000000000e+00,1.026995596475899220e-03
4.758788738399744034e-03,6.836133979959413409e-05,0.000000000000000000e+00,4.690427333116531372e-03
2.124062739312648773e-03,6.772766937501728535e-05,0.000000000000000000e+00,2.056335099041461945e-03
7.444059010595083237e-04,9.501996828475967050e-05,0.000000000000000000e+00,6.493859109468758106e-04
1.544820959679782391e-03,6.651577859884127975e-05,-0.000000000000000000e+00,1.478305202908813953e-03
1.568964216858148575e-03,6.766253500245511532e-05,-0.000000000000000000e+00,1.501301652751863003e-03
4.575776401907205582e-03,6.811849016230553389e-05,0.000000000000000000e+00,4.507658071815967560e-03
1.987009542062878609e-03,6.376156670739874244e-05,0.000000000000000000e+00,1.923247938975691795e-03
5.261771846562623978e-03,6.868749915156513453e-05,-0.000000000000000000e+00,5.193084478378295898e-03
4.664259322453290224e-04,6.916006532264873385e-05,0.000000000000000000e+00,3.972658596467226744e-04
2.601022133603692055e-04,6.255273910937830806e-05,0.000000000000000000e+00,1.975494815269485116e-04
4.306350369006395340e-03,6.318045052466914058e-05,0.000000000000000000e+00,4.243169911205768585e-03
5.081768613308668137e-03,6.634994497289881110e-05,0.000000000000000000e+00,5.015418864786624908e-03
8.057479863055050373e-05,6.265271804295480251e-05,-0.000000000000000000e+00,1.792208058759570122e-05
2.476667053997516632e-03,5.622355456580407917e-05,0.000000000000000000e+00,2.420443575829267502e-03
1.249602413736283779e-03,5.709449396817944944e-05,0.000000000000000000e+00,1.192507916130125523e-03
3.910625353455543518e-03,5.611573214991949499e-05,-0.000000000000000000e+00,3.854509443044662476e-03
8.916374645195901394e-04,5.737511310144327581e-05,0.000000000000000000e+00,8.342623477801680565e-04
1.265329192392528057e-04,5.403181057772599161e-05,0.000000000000000000e+00,7.250110502354800701e-05
7.953778840601444244e-04,6.133671558927744627e-05,0.000000000000000000e+00,7.340411539189517498e-04
4.845600575208663940e-03,5.577032789005897939e-05,-0.000000000000000000e+00,4.789830185472965240e-03
3.179793711751699448e-04,5.696699008694849908e-05,0.000000000000000000e+00,2.610123774502426386e-04
5.650061575579456985e-05,5.255866562947630882e-05,0.000000000000000000e+00,3.941950126318261027e-06
2.309574745595455170e-03,6.186504469951614738e-05,0.000000000000000000e+00,2.247709780931472778e-03
1.415762933902442455e-03,5.320868149283342063e-05,0.000000000000000000e+00,1.362554263323545456e-03
1.670740894041955471e-04,5.675894135492853820e-05,0.000000000000000000e+00,1.103151444112882018e-04
4.603494890034198761e-03,5.242701081442646682e-05,-0.000000000000000000e+00,4.551067948341369629e-03
2.563994145020842552e-03,5.237782170297577977e-05,0.000000000000000000e+00,2.511616330593824387e-03
3.945323172956705093e-03,6.848954217275604606e-05,-0.000000000000000000e+00,3.876833710819482803e-03
1.166061556432396173e-04,4.898401311947964132e-05,0.000000000000000000e+00,6.762214616173878312e-05
1.297105918638408184e-03,5.217159559833817184e-05,0.000000000000000000e+00,1.244934275746345520e-03
1.094816616387106478e-04,4.769681981997564435e-05,0.000000000000000000e+00,6.178484181873500347e-05
2.640534425154328346e-03,7.800191087881103158e-05,0.000000000000000000e+00,2.562532434239983559e-03
6.568776734638959169e-05,4.806779543287120759e-05,0.000000000000000000e+00,1.761996827553957701e-05
4.515551961958408356e-03,4.722285666503012180e-05,-0.000000000000000000e+00,4.468329250812530518e-03
1.033408450894057751e-03,5.073574720881879330e-05,0.000000000000000000e+00,9.826726745814085007e-04
4.156973585486412048e-02,1.656649837968870997e-04,0.000000000000000000e+00,4.140407219529151917e-02
7.634707144461572170e-04,4.695294046541675925e-05,0.000000000000000000e+00,7.165177958086133003e-04
1.563250785693526268e-03,4.976821583113633096e-05,0.000000000000000000e+00,1.513482537120580673e-03
4.461806383915245533e-04,4.675587479141540825e-05,0.000000000000000000e+00,3.994247526861727238e-04
3.410319040995091200e-04,4.384390194900333881e-05,0.000000000000000000e+00,2.971880021505057812e-04
3.055304754525423050e-03,4.626160080078989267e-05,-0.000000000000000000e+00,3.009043168276548386e-03
1.624073483981192112e-03,4.272345904610119760e-05,0.000000000000000000e+00,1.581349992193281651e-03
6.173640489578247070e-03,4.475656533031724393e-05,-0.000000000000000000e+00,6.128883920609951019e-03
1.244709361344575882e-02,4.902069485979154706e-05,0.000000000000000000e+00,1.239807251840829849e-02
1.138703781180083752e-03,4.199382601655088365e-05,0.000000000000000000e+00,1.096709980629384518e-03
4.669031477533280849e-04,4.197211819700896740e-05,-0.000000000000000000e+00,4.249310295563191175e-04
1.625498640350997448e-03,4.337940845289267600e-05,0.000000000000000000e+00,1.582119264639914036e-03
9.670647792518138885e-03,6.903211033204570413e-05,0.000000000000000000e+00,9.601615369319915771e-03
3.090648096986114979e-04,4.026860915473662317e-05,-0.000000000000000000e+00,2.687961969058960676e-04
6.143375503597781062e-05,4.288563650334253907e-05,0.000000000000000000e+00,1.854812035162467510e-05
1.171400025486946106e-02,5.732766658184118569e-05,0.000000000000000000e+00,1.165667269378900528e-02
2.020722068846225739e-02,5.753291407017968595e-05,-0.000000000000000000e+00,2.014968730509281158e-02
1.800305908545851707e-04,3.919399387086741626e-05,0.000000000000000000e+00,1.408365933457389474e-04
1.155029516667127609e-03,3.969538738601841033e-05,0.000000000000000000e+00,1.115334103815257549e-03
5.993599188514053822e-05,4.452814391697756946e-05,-0.000000000000000000e+00,1.540784796816296875e-05
2.283742651343345642e-03,4.585118222166784108e-05,-0.000000000000000000e+00,2.237891545519232750e-03
7.194025092758238316e-04,3.870395812555216253e-05,-0.000000000000000000e+00,6.806985475122928619e-04
7.016952615231275558e-03,4.093187817488797009e-05,0.000000000000000000e+00,6.976020522415637970e-03
4.756810516119003296e-02,8.956794044934213161e-05,0.000000000000000000e+00,4.747853800654411316e-02
1.027980819344520569e-03,4.006731251138262451e-05,0.000000000000000000e+00,9.879134595394134521e-04
5.424498813226819038e-04,3.684816329041495919e-05,-0.000000000000000000e+00,5.056016962043941021e-04
1.401459448970854282e-04,3.909683073288761079e-05,0.000000000000000000e+00,1.010491178021766245e-04
4.837018437683582306e-03,4.407380038173869252e-05,0.000000000000000000e+00,4.792944528162479401e-03
4.971528425812721252e-03,4.420434197527356446e-05,0.000000000000000000e+00,4.927324131131172180e-03
2.422048710286617279e-02,5.907026934437453747e-05,-0.000000000000000000e+00,2.416141703724861145e-02
9.074654371943324804e-05,3.473249307717196643e-05,0.000000000000000000e+00,5.601404700428247452e-05
8.174200775101780891e-05,5.504653017851524055e-05,0.000000000000000000e+00,2.669547575351316482e-05
5.936454981565475464e-04,3.333538552396930754e-05,0.000000000000000000e+00,5.603100871667265892e-04
4.341501626186072826e-04,3.565782026271335781e-05,0.000000000000000000e+00,3.984923532698303461e-04
2.153139933943748474e-02,4.788457226823084056e-05,0.000000000000000000e+00,2.148351445794105530e-02
6.444199825637042522e-04,3.471867239568382502e-05,0.000000000000000000e+00,6.097013247199356556e-04
2.369383722543716431e-02,5.801713632536120713e-05,0.000000000000000000e+00,2.363581955432891846e-02
3.102121700067073107e-04,3.338770693517290056e-05,0.000000000000000000e+00,2.768244594335556030e-04
3.045528661459684372e-03,3.687159914989024401e-05,0.000000000000000000e+00,3.008657135069370270e-03
1.430974714457988739e-02,4.237354733049869537e-05,-0.000000000000000000e+00,1.426737383008003235e-02
1.709252013824880123e-03,3.476484562270343304e-05,0.000000000000000000e+00,1.674487139098346233e-03
1.814772840589284897e-03,3.526581349433399737e-05,0.000000000000000000e+00,1.779507030732929707e-03
3.171363379806280136e-03,3.929777449229732156e-05,0.000000000000000000e+00,3.132065525278449059e-03
7.065211888402700424e-03,3.918665970559231937e-05,0.000000000000000000e+00,7.026025094091892242e-03
5.494152661412954330e-03,3.325448778923600912e-05,0.000000000000000000e+00,5.460898391902446747e-03
2.324233209947124124e-04,3.836241012322716415e-05,0.000000000000000000e+00,1.940609072335064411e-04
2.194980159401893616e-03,3.430705328355543315e-05,0.000000000000000000e+00,2.160673029720783234e-03
1.216813805513083935e-03,4.010158227174542844e-05,0.000000000000000000e+00,1.176712219603359699e-03
2.352879382669925690e-03,8.709454414201900363e-05,-0.000000000000000000e+00,2.265784889459609985e-03
8.238282753154635429e-04,2.885510366468224674e-05,-0.000000000000000000e+00,7.949731661938130856e-04
1.364344032481312752e-03,3.147067036479711533e-05,-0.000000000000000000e+00,1.332873362116515636e-03
3.819098346866667271e-04,4.637971869669854641e-05,0.000000000000000000e+00,3.355301159899681807e-04
2.403170103207230568e-03,2.814412073348648846e-05,0.000000000000000000e+00,2.375026000663638115e-03
3.385344825801439583e-05,3.124161958112381399e-05,-0.000000000000000000e+00,2.611830268506309949e-06
1.329306542174890637e-04,3.186394314980134368e-05,-0.000000000000000000e+00,1.010667110676877201e-04
1.794236595742404461e-03,2.849024895112961531e-05,-0.000000000000000000e+00,1.765746390447020531e-03
3.703765571117401123e-03,4.047143011121079326e-05,-0.000000000000000000e+00,3.663294250145554543e-03
9.460552595555782318e-03,6.674558244412764907e-05,-0.000000000000000000e+00,9.393806569278240204e-03
8.618092979304492474e-04,2.895696161431260407e-05,0.000000000000000000e+00,8.328523254022002220e-04
5.461679538711905479e-04,2.658499579411000013e-05,-0.000000000000000000e+00,5.195829435251653194e-04
2.927484223619103432e-03,2.834975384757854044e-05,-0.000000000000000000e+00,2.899134531617164612e-03
9.802127256989479065e-03,3.085736898356117308e-05,0.000000000000000000e+00,9.771269746124744415e-03
2.953108865767717361e-03,3.157824539812281728e-05,0.000000000000000000e+00,2.921530511230230331e-03
6.791931227780878544e-04,2.373786810494493693e-05,0.000000000000000000e+00,6.554552819579839706e-04
2.044702850980684161e-04,3.028436367458198220e-05,0.000000000000000000e+00,1.741859159665182233e-04
3.326885343994945288e-04,2.508158286218531430e-05,0.000000000000000000e+00,3.076069406233727932e-04
5.756811005994677544e-04,2.524227966205216944e-05,0.000000000000000000e+00,5.504388245753943920e-04
1.880725612863898277e-03,2.642411345732398331e-05,-0.000000000000000000e+00,1.854301546700298786e-03
5.159362219274044037e-03,2.403476173640228808e-05,0.000000000000000000e+00,5.135327577590942383e-03
4.243549483362585306e-05,2.442585355311166495e-05,0.000000000000000000e+00,1.800963946152478456e-05
3.677676990628242493e-02,2.839176158886402845e-05,0.000000000000000000e+00,3.674837946891784668e-02
4.002445348305627704e-05,2.326492358406540006e-05,-0.000000000000000000e+00,1.675953171798028052e-05
1.269382424652576447e-03,2.303835026395972818e-05,0.000000000000000000e+00,1.246344065293669701e-03
1.149173453450202942e-02,3.746068250620737672e-05,0.000000000000000000e+00,1.145427394658327103e-02
3.327345475554466248e-04,2.163158023904543370e-05,0.000000000000000000e+00,3.111029800493270159e-04
5.154275335371494293e-03,2.233172199339605868e-05,0.000000000000000000e+00,5.131943617016077042e-03
4.697772601502947509e-05,2.148074418073520064e-05,0.000000000000000000e+00,2.549698183429427445e-05
2.747539663687348366e-03,3.024957914021797478e-05,0.000000000000000000e+00,2.717290073633193970e-03
2.627508016303181648e-03,2.683682214410509914e-05,0.000000000000000000e+00,2.600671257823705673e-03
1.278381422162055969e-02,4.719956996268592775e-05,-0.000000000000000000e+00,1.273661479353904724e-02
1.684598973952233791e-03,2.293964462296571583e-05,-0.000000000000000000e+00,1.661659334786236286e-03
4.797287285327911377e-03,3.782930070883594453e-05,-0.000000000000000000e+00,4.759457893669605255e-03
5.109723657369613647e-03,2.209984995715785772e-05,0.000000000000000000e+00,5.087623838335275650e-03
6.656469195149838924e-04,2.256394873256795108e-05,0.000000000000000000e+00,6.430829525925219059e-04
2.152510453015565872e-03,1.920209797390270978e-05,0.000000000000000000e+00,2.133308444172143936e-03
1.807476510293781757e-04,4.819667810807004571e-05,0.000000000000000000e+00,1.325509801972657442e-04
3.307027509436011314e-04,1.830152177717536688e-05,0.000000000000000000e+00,3.124012437183409929e-04
2.012101560831069946e-02,1.184562934213317931e-04,0.000000000000000000e+00,2.000255882740020752e-02
1.411705889040604234e-04,1.964052717084996402e-05,0.000000000000000000e+00,1.215300580952316523e-04
2.140951715409755707e-02,7.470356649719178677e-05,0.000000000000000000e+00,2.133481390774250031e-02
8.178325952030718327e-04,1.923656964208930731e-05,-0.000000000000000000e+00,7.985960110090672970e-04
4.266441799700260162e-03,2.760807728918734938e-05,0.000000000000000000e+00,4.238833673298358917e-03
5.519535625353455544e-05,1.689561577222775668e-05,0.000000000000000000e+00,3.829973866231739521e-05
4.216567426919937134e-02,1.096911728382110596e-04,-0.000000000000000000e+00,4.205598309636116028e-02
2.895451034419238567e-04,1.845937367761507630e-05,-0.000000000000000000e+00,2.710857370402663946e-04
1.827879350457806140e-05,1.658620931266341358e-05,-0.000000000000000000e+00,1.692583964540972374e-06
2.482676692306995392e-02,2.491091436240822077e-05,-0.000000000000000000e+00,2.480185590684413910e-02
5.275426083244383335e-04,1.799270830815657973e-05,0.000000000000000000e+00,5.095499218441545963e-04
1.387143135070800781e-02,2.420141936454456300e-05,0.000000000000000000e+00,1.384723000228404999e-02
2.574988175183534622e-03,1.937590786837972701e-05,-0.000000000000000000e+00,2.555612241849303246e-03
4.583951085805892944e-03,1.853518369898665696e-05,-0.000000000000000000e+00,4.565415903925895691e-03
2.863850444555282593e-03,1.591091677255462855e-05,0.000000000000000000e+00,2.847939496859908104e-03
7.455042941728606820e-05,1.656044332776218653e-05,0.000000000000000000e+00,5.798998608952388167e-05
4.770873114466667175e-03,2.048132409981917590e-05,-0.000000000000000000e+00,4.750391934067010880e-03
2.926782472059130669e-04,1.500752750871470198e-05,-0.000000000000000000e+00,2.776707115117460489e-04
2.216636668890714645e-03,2.281150591443292797e-05,0.000000000000000000e+00,2.193825086578726768e-03
6.410322384908795357e-05,1.438294839317677543e-05,-0.000000000000000000e+00,4.972027454641647637e-05
7.784023880958557129e-03,3.402183574507944286e-05,0.000000000000000000e+00,7.750002201646566391e-03
6.492249667644500732e-04,1.517821056040702388e-05,0.000000000000000000e+00,6.340467371046543121e-04
7.297656964510679245e-03,6.392927025444805622e-05,0.000000000000000000e+00,7.233727723360061646e-03
3.728282754309475422e-04,1.430922111467225477e-05,-0.000000000000000000e+00,3.585190570447593927e-04
5.183675093576312065e-04,1.374696603306801990e-05,0.000000000000000000e+00,5.046205478720366955e-04
1.271762419492006302e-03,1.356320626655360684e-05,-0.000000000000000000e+00,1.258199219591915607e-03
1.301716919988393784e-02,4.172456465312279761e-05,-0.000000000000000000e+00,1.297544501721858978e-02
3.127723466604948044e-03,1.739967046887613833e-05,0.000000000000000000e+00,3.110323799774050713e-03
2.742427401244640350e-03,2.586200207588262856e-05,0.000000000000000000e+00,2.716565504670143127e-03
9.360602707602083683e-04,1.465852892579277977e-05,-0.000000000000000000e+00,9.214017190970480442e-04
4.954893607646226883e-03,1.377015723846852779e-05,0.000000000000000000e+00,4.941123537719249725e-03
7.271324284374713898e-03,3.409285636735148728e-05,-0.000000000000000000e+00,7.237231358885765076e-03
1.064187672454863787e-04,1.186518329632235691e-05,0.000000000000000000e+00,9.455358667764812708e-05
1.892555877566337585e-02,2.105781277350615710e-05,0.000000000000000000e+00,1.890450157225131989e-02
3.999086620751768351e-04,1.219136902363970876e-05,0.000000000000000000e+00,3.877173003274947405e-04
4.578489169944077730e-04,1.264035563508514315e-05,0.000000000000000000e+00,4.452085704542696476e-04
8.527355967089533806e-04,1.537403113616164774e-05,-0.000000000000000000e+00,8.373615564778447151e-04
7.661520037800073624e-03,1.249108936463017017e-05,0.000000000000000000e+00,7.649029139429330826e-03
3.230345668271183968e-03,1.524600520497187972e-05,-0.000000000000000000e+00,3.215099684894084930e-03
2.995423041284084320e-03,1.126235929405083880e-05,-0.000000000000000000e+00,2.984160790219902992e-03
2.641914179548621178e-03,1.242933376488508657e-05,0.000000000000000000e+00,2.629484748467803001e-03
1.723034190945327282e-03,1.190656166727421805e-05,-0.000000000000000000e+00,1.711127581074833870e-03
4.547936841845512390e-04,1.098854318115627393e-05,0.000000000000000000e+00,4.438051546458154917e-04
8.227911894209682941e-05,1.061723924067337066e-05,-0.000000000000000000e+00,7.166188152041286230e-05
1.631784951314330101e-03,1.018150214804336429e-05,-0.000000000000000000e+00,1.621603500097990036e-03
9.789264295250177383e-04,1.056150995282223448e-05,-0.000000000000000000e+00,9.683649404905736446e-04
2.247439930215477943e-03,1.175988654722459614e-05,0.000000000000000000e+00,2.235680120065808296e-03
9.315953357145190239e-04,1.377807348035275936e-05,0.000000000000000000e+00,9.178172913379967213e-04
1.151302058133296669e-04,9.309586857852991670e-06,0.000000000000000000e+00,1.058206180459819734e-04
5.019171163439750671e-03,1.071289170795353130e-05,0.000000000000000000e+00,5.008458159863948822e-03
5.395908840000629425e-03,2.250594843644648790e-05,0.000000000000000000e+00,5.373402964323759079e-03
3.856665221974253654e-03,1.295330275752348825e-05,-0.000000000000000000e+00,3.843711921945214272e-03
2.556737139821052551e-02,5.435326238512061536e-05,0.000000000000000000e+00,2.551301755011081696e-02
1.009582425467669964e-03,1.004880141408648342e-05,0.000000000000000000e+00,9.995335713028907776e-04
1.161636027973145247e-04,8.368751878151670098e-06,0.000000000000000000e+00,1.077948472811840475e-04
9.659223724156618118e-04,1.004594105324940756e-05,-0.000000000000000000e+00,9.558764286339282990e-04
3.409013734199106693e-04,8.727675776754040271e-06,0.000000000000000000e+00,3.321736876387149096e-04
5.686024669557809830e-03,1.208799403684679419e-05,0.000000000000000000e+00,5.673936568200588226e-03
1.720068685244768858e-04,7.886795174272265285e-06,0.000000000000000000e+00,1.641200797166675329e-04
1.914951717481017113e-03,1.222175342263653874e-05,-0.000000000000000000e+00,1.902729971334338188e-03
6.577542517334222794e-04,3.945652497350238264e-05,-0.000000000000000000e+00,6.182977231219410896e-04
1.345581747591495514e-02,6.978270539548248053e-05,-0.000000000000000000e+00,1.338603440672159195e-02
1.858019502833485603e-03,1.217824956256663427e-05,-0.000000000000000000e+00,1.845841296017169952e-03
3.131241304799914360e-03,1.277828687307192013e-05,0.000000000000000000e+00,3.118463093414902687e-03
6.415427924366667867e-05,7.088472102623200044e-06,0.000000000000000000e+00,5.706580850528553128e-05
2.205912169301882386e-04,9.738813787407707423e-06,0.000000000000000000e+00,2.108524058712646365e-04
3.240326186642050743e-04,7.379691851383540779e-06,0.000000000000000000e+00,3.166529349982738495e-04
8.462844416499137878e-03,1.311633150180568919e-05,-0.000000000000000000e+00,8.449727669358253479e-03
9.577944001648575068e-05,9.303993465437088162e-06,-0.000000000000000000e+00,8.647544746054336429e-05
6.997062009759247303e-04,8.551542123313993216e-06,-0.000000000000000000e+00,6.911546806804835796e-04
3.894577501341700554e-03,1.098885968531249091e-05,0.000000000000000000e+00,3.883588593453168869e-03
1.650045439600944519e-02,3.355575245223008096e-05,0.000000000000000000e+00,1.646689884364604950e-02
1.068387064151465893e-03,1.079880439647240564e-05,0.000000000000000000e+00,1.057588262483477592e-03
1.852937275543808937e-03,1.092312868422595784e-05,0.000000000000000000e+00,1.842014142312109470e-03
3.118444001302123070e-03,8.789807907305657864e-06,0.000000000000000000e+00,3.109654178842902184e-03
2.268091338919475675e-04,6.546257736772531644e-06,-0.000000000000000000e+00,2.202628820668905973e-04
4.249754420015960932e-04,1.198401059809839353e-05,-0.000000000000000000e+00,4.129914450459182262e-04
1.663032104261219501e-03,8.593677193857729435e-06,0.000000000000000000e+00,1.654438441619277000e-03
1.376147731207311153e-03,1.164282457466470078e-05,-0.000000000000000000e+00,1.364504918456077576e-03
2.588447183370590210e-03,5.761075954069383442e-06,0.000000000000000000e+00,2.582686021924018860e-03
1.252179383300244808e-03,5.858103577338624746e-06,0.000000000000000000e+00,1.246321247890591621e-03
6.206086371093988419e-03,1.850200897024478763e-05,-0.000000000000000000e+00,6.187584251165390015e-03
4.987941123545169830e-03,8.791594154899939895e-06,0.000000000000000000e+00,4.979149438440799713e-03
1.378229935653507710e-04,5.813244115415727720e-06,0.000000000000000000e+00,1.320097508141770959e-04
6.751327309757471085e-03,1.423948560841381550e-05,0.000000000000000000e+00,6.737087853252887726e-03
3.023234021384268999e-04,5.219461854721885175e-06,0.000000000000000000e+00,2.971039502881467342e-04
3.253431525081396103e-03,2.150315231119748205e-05,-0.000000000000000000e+00,3.231928450986742973e-03
7.765550399199128151e-04,5.793137006548931822e-06,-0.000000000000000000e+00,7.707619224674999714e-04
9.825044980971142650e-05,4.996194093109807000e-06,-0.000000000000000000e+00,9.325425344286486506e-05
1.583792385645210743e-03,5.410930953075876459e-06,-0.000000000000000000e+00,1.578381401486694813e-03
3.950085374526679516e-04,3.931229002773761749e-05,0.000000000000000000e+00,3.556962474249303341e-04
4.605588619597256184e-04,4.951361916027963161e-06,0.000000000000000000e+00,4.556075145956128836e-04
6.549341196659952402e-05,8.277926099253818393e-06,0.000000000000000000e+00,5.721548222936689854e-05
8.975848904810845852e-04,5.322911874827696010e-06,-0.000000000000000000e+00,8.922619745135307312e-04
4.799146205186843872e-03,1.820105353544931859e-05,0.000000000000000000e+00,4.780945368111133575e-03
1.222873543156310916e-04,4.597148745233425871e-06,0.000000000000000000e+00,1.176902005681768060e-04
8.829526486806571484e-04,4.999266366212395951e-06,0.000000000000000000e+00,8.779533673077821732e-04
4.488313061301596463e-05,1.958200300578027964e-05,0.000000000000000000e+00,2.530112760723568499e-05
8.045957656577229500e-05,4.325545887695625424e-06,0.000000000000000000e+00,7.613403431605547667e-05
1.351741258986294270e-03,3.415823812247253954e-05,0.000000000000000000e+00,1.317583024501800537e-03
7.285640458576381207e-04,4.580736003845231608e-06,0.000000000000000000e+00,7.239833357743918896e-04
1.129160635173320770e-02,8.252750376414041966e-06,0.000000000000000000e+00,1.128335390239953995e-02
1.695505226962268353e-03,5.523941126739373431e-06,0.000000000000000000e+00,1.689981319941580296e-03
6.863235030323266983e-03,8.597463420301210135e-06,-0.000000000000000000e+00,6.854637525975704193e-03
6.754028145223855972e-03,4.973368413629941642e-05,0.000000000000000000e+00,6.704294588416814804e-03
1.928864949150010943e-04,4.231206276017474011e-06,0.000000000000000000e+00,1.886552927317097783e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
1.822046935558319092e-03
9.045161306858062744e-03
1.620611548423767090e-02
2.330535650253295898e-02
3.034339472651481628e-02
3.732059150934219360e-02
4.423753544688224792e-02
5.109455808997154236e-02
5.789212137460708618e-02
6.463069468736648560e-02
7.131066918373107910e-02
7.793252915143966675e-02
8.449663221836090088e-02
9.100338816642761230e-02
9.745325148105621338e-02
1.038466170430183411e-01
1.101839393377304077e-01
1.164655387401580811e-01
1.226918250322341919e-01
1.288632005453109741e-01
1.349801123142242432e-01
1.410428583621978760e-01
1.470517963171005249e-01
1.530074477195739746e-01
1.589100360870361328e-01
1.647600829601287842e-01
1.705578118562698364e-01
1.763036251068115234e-01
1.819979548454284668e-01
1.876410245895385742e-01
1.932332515716552734e-01
1.987750530242919922e-01
2.042667120695114136e-01
2.097085565328598022e-01
2.151008993387222290e-01
2.204441875219345093e-01
2.257386147975921631e-01
2.309847027063369751e-01
2.361824959516525269e-01
2.413326054811477661e-01
2.464352399110794067e-01
2.514906525611877441e-01
2.564992308616638184e-01
2.614612579345703125e-01
2.663771510124206543e-01
2.712469696998596191e-01
2.760712504386901855e-01
2.808502316474914551e-01
2.855842709541320801e-01
2.902734279632568359e-01
2.949182391166687012e-01
2.995189428329467773e-01
3.040757775306701660e-01
3.085890412330627441e-01
3.130590915679931641e-01
3.174861073493957520e-01
3.218703866004943848e-01
3.262122273445129395e-01
3.305119276046752930e-01
3.347696661949157715e-01
3.389859199523925781e-01
3.431606888771057129e-01
3.472943902015686035e-01
3.513872027397155762e-01
3.554394841194152832e-01
3.594514727592468262e-01
3.634232878684997559e-01
3.673552870750427246e-01
3.712478280067443848e-01
3.751009106636047363e-01
3.789149522781372070e-01
3.826901316642761230e-01
3.864267468452453613e-01
3.901249766349792480e-01
3.937849998474121094e-01
3.974071741104125977e-01
4.009916186332702637e-01
4.045386314392089844e-01
4.080485105514526367e-01
4.115212559700012207e-01
4.149572849273681641e-01
4.183565974235534668e-01
4.217196702957153320e-01
4.250465631484985352e-01
4.283375144004821777e-01
4.315927624702453613e-01
4.348124861717224121e-01
4.379968047142028809e-01
4.411460757255554199e-01
4.442603588104248047e-01
4.473400115966796875e-01
4.503850340843200684e-01
4.533958435058593750e-01
4.563723802566528320e-01
4.593149423599243164e-01
4.622237682342529297e-01
4.650990366935729980e-01
4.679407477378845215e-01
4.707493782043457031e-01
4.735248684883117676e-01
4.762674570083618164e-01
4.789772629737854004e-01
4.816546440124511719e-01
4.842995405197143555e-01
4.869122505187988281e-01
4.894929528236389160e-01
4.920417070388793945e-01
4.945587515830993652e-01
4.970442652702331543e-01
4.994982481002807617e-01
5.019210577011108398e-01
5.043126344680786133e-01
5.066733360290527344e-01
5.090031623840332031e-01
5.113023519515991211e-01
5.135710239410400391e-01
5.158092379570007324e-01
5.180172324180603027e-01
5.201951265335083008e-01
5.223429799079895020e-01
5.244609713554382324e-01
5.265493988990783691e-01
5.286080837249755859e-01
5.306373238563537598e-01
5.326372385025024414e-01
5.346079468727111816e-01
5.365495681762695312e-01
5.384622812271118164e-01
5.403460264205932617e-01
5.422011613845825195e-01
5.440275073051452637e-01
5.458254814147949219e-01
5.475950837135314941e-01
5.493362545967102051e-01
5.510493516921997070e-01
5.527342557907104492e-01
5.543913841247558594e-01
5.560204982757568359e-01
5.576218366622924805e-01
5.591955780982971191e-01
5.607417225837707520e-01
5.622604489326477051e-01
5.637515783309936523e-01
5.652156472206115723e-01
5.666524171829223633e-01
5.680620670318603516e-01
5.694447755813598633e-01
5.708004832267761230e-01
5.721293687820434570e-01
5.734313726425170898e-01
5.747067332267761230e-01
5.759555697441101074e-01
5.771777629852294922e-01
5.783734917640686035e-01
5.795429348945617676e-01
5.806859731674194336e-01
5.818028450012207031e-01
5.828934907913208008e-01
5.839581489562988281e-01
5.849965810775756836e-01
5.860092043876647949e-01
5.869957208633422852e-01
5.879565477371215820e-01
5.888915061950683594e-01
5.898007750511169434e-01
5.906844139099121094e-01
5.915423631668090820e-01
5.923747420310974121e-01
5.931816697120666504e-01
5.939630270004272461e-01
5.947191119194030762e-01
5.954498052597045898e-01
5.961551666259765625e-01
5.968353152275085449e-01
5.974900126457214355e-01
5.981196761131286621e-01
5.987241864204406738e-01
5.993036031723022461e-01
5.998579263687133789e-01
6.003871560096740723e-01
6.008914709091186523e-01
6.013707518577575684e-01
6.018252372741699219e-01
6.022546291351318359e-01
6.026591658592224121e-01
6.030390262603759766e-01
6.033939123153686523e-01
6.037240028381347656e-01
6.040292978286743164e-01
6.043097972869873047e-01
6.045656204223632812e-01
6.047966480255126953e-01
6.050029993057250977e-01
6.051847338676452637e-01
6.053416132926940918e-01
6.054739356040954590e-01
6.055815815925598145e-01
6.056646108627319336e-01
6.057229638099670410e-01
6.057565808296203613e-01
6.057655811309814453e-01
6.057499647140502930e-01
6.057098507881164551e-01
6.056449413299560547e-01
6.055554151535034180e-01
6.054412722587585449e-01
6.053023934364318848e-01
6.051388978958129883e-01
6.049507260322570801e-01
6.047378182411193848e-01
6.045002937316894531e-01
6.042380332946777344e-01
6.039509773254394531e-01
6.036392450332641602e-01
6.033027172088623047e-01
6.029415726661682129e-01
6.025554537773132324e-01
6.021445989608764648e-01
6.017087697982788086e-01
6.012482047080993652e-01
6.007626056671142578e-01
6.002521514892578125e-01
5.997166037559509277e-01
5.991562008857727051e-01
5.985707044601440430e-01
5.979600548744201660e-01
5.973244309425354004e-01
5.966634750366210938e-01
5.959774255752563477e-01
5.952661633491516113e-01
5.945295691490173340e-01
5.937675833702087402e-01
5.929802656173706055e-01
5.921675562858581543e-01
5.913292765617370605e-01
5.904655456542968750e-01
5.895761847496032715e-01
5.886611938476562500e-01
5.877204537391662598e-01
5.867539644241333008e-01
5.857616662979125977e-01
5.847433805465698242e-01
5.836992263793945312e-01
5.826290249824523926e-01
5.815327763557434082e-01
5.804104208946228027e-01
5.792616009712219238e-01
5.780866146087646484e-01
5.768852829933166504e-01
5.756573677062988281e-01
5.744029283523559570e-01
5.731219649314880371e-01
5.718142390251159668e-01
5.704796910285949707e-01
5.691182613372802734e-01
5.677298903465270996e-01
5.663145184516906738e-01
5.648719072341918945e-01
5.634021759033203125e-01
5.619050264358520508e-01
5.603804588317871094e-01
5.588284134864807129e-01
5.572487711906433105e-01
5.556412935256958008e-01
5.540060400962829590e-01
5.523428916931152344e-01
5.506517887115478516e-01
5.489323735237121582e-01
5.471848249435424805e-01
5.454089045524597168e-01
5.436043739318847656e-01
5.417713522911071777e-01
5.399097204208374023e-01
5.380190610885620117e-01
5.360996723175048828e-01
5.341510176658630371e-01
5.321732759475708008e-01
5.301662683486938477e-01
5.281297564506530762e-01
5.260636806488037109e-01
5.239678621292114258e-01
5.218422412872314453e-01
5.196866989135742188e-01
5.175009369850158691e-01
5.152850747108459473e-01
5.130387544631958008e-01
5.107619166374206543e-01
5.084543824195861816e-01
5.061160922050476074e-01
5.037468075752258301e-01
5.013465285301208496e-01
4.989148974418640137e-01
4.964519143104553223e-01
4.939572811126708984e-01
4.914309978485107422e-01
4.888728260993957520e-01
4.862827062606811523e-01
4.836603403091430664e-01
4.810056686401367188e-01
4.783183932304382324e-01
4.755984544754028320e-01
4.728456735610961914e-01
4.700598716735839844e-01
4.672409296035766602e-01
4.643886089324951172e-01
4.615026116371154785e-01
4.585829973220825195e-01
4.556294679641723633e-01
4.526419043540954590e-01
4.496200680732727051e-01
4.465636014938354492e-01
4.434726238250732422e-01
4.403468966484069824e-01
4.371857643127441406e-01
4.339897632598876953e-01
4.307581782341003418e-01
4.274909496307373047e-01
4.241881370544433594e-01
4.208490252494812012e-01
4.174737334251403809e-01
4.140620231628417969e-01
4.106137156486511230e-01
4.071283340454101562e-01
4.036061167716979980e-01
4.000465273857116699e-01
3.964492082595825195e-01
3.928145170211791992e-01
3.891414999961853027e-01
3.854305148124694824e-01
3.816808462142944336e-01
3.778927922248840332e-01
3.740655779838562012e-01
3.701992630958557129e-01
3.662937879562377930e-01
3.623483777046203613e-01
3.583635091781616211e-01
3.543380498886108398e-01
3.502725958824157715e-01
3.461661934852600098e-01
3.420190811157226562e-01
3.378308415412902832e-01
3.336012363433837891e-01
3.293298482894897461e-01
3.250165879726409912e-01
3.206610679626464844e-01
3.162631392478942871e-01
3.118224740028381348e-01
3.073385357856750488e-01
3.028115034103393555e-01
2.982409000396728516e-01
2.936260700225830078e-01
2.889673709869384766e-01
2.842640876770019531e-01
2.795160412788391113e-01
2.747228741645812988e-01
2.698841094970703125e-01
2.649999856948852539e-01
2.600697875022888184e-01
2.550932168960571289e-01
2.500699162483215332e-01
2.449995726346969604e-01
2.398821860551834106e-01
2.347169965505599976e-01
2.295039296150207520e-01
2.242425382137298584e-01
2.189326435327529907e-01
2.135737836360931396e-01
2.081656008958816528e-01
2.027078866958618164e-01
1.972000896930694580e-01
1.916419714689254761e-01
1.860332638025283813e-01
1.803732812404632568e-01
1.746622323989868164e-01
1.688992679119110107e-01
1.630840897560119629e-01
1.572166532278060913e-01
1.512960493564605713e-01
1.453224569559097290e-01
1.392951309680938721e-01
1.332138031721115112e-01
1.270781457424163818e-01
1.208876967430114746e-01
1.146420985460281372e-01
1.083410307765007019e-01
1.019840985536575317e-01
9.557079523801803589e-02
8.910080045461654663e-02
8.257362991571426392e-02
7.598914951086044312e-02
6.934653222560882568e-02
6.264586001634597778e-02
5.588650330901145935e-02
4.906793683767318726e-02
4.218992590904235840e-02
3.525195270776748657e-02
2.825368195772171021e-02
2.119494229555130005e-02
1.407491415739059448e-02
6.893500685691833496e-03
-3.500580787658691406e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
1.822046935558319092e-03
3.034339472651481628e-02
5.789212137460708618e-02
8.449663221836090088e-02
1.101839393377304077e-01
1.349801123142242432e-01
1.589100360870361328e-01
1.819979548454284668e-01
2.042667120695114136e-01
2.257386147975921631e-01
2.464352399110794067e-01
2.663771510124206543e-01
2.855842709541320801e-01
3.040757775306701660e-01
3.218703866004943848e-01
3.389859199523925781e-01
3.554394841194152832e-01
3.712478280067443848e-01
3.864267468452453613e-01
4.009916186332702637e-01
4.149572849273681641e-01
4.283375144004821777e-01
4.411460757255554199e-01
4.533958435058593750e-01
4.650990366935729980e-01
4.762674570083618164e-01
4.869122505187988281e-01
4.970442652702331543e-01
5.066733360290527344e-01
5.158092379570007324e-01
5.244609713554382324e-01
5.326372385025024414e-01
5.403460264205932617e-01
5.475950837135314941e-01
5.543913841247558594e-01
5.607417225837707520e-01
5.666524171829223633e-01
5.721293687820434570e-01
5.771777629852294922e-01
5.818028450012207031e-01
5.860092043876647949e-01
5.898007750511169434e-01
5.931816697120666504e-01
5.961551666259765625e-01
5.987241864204406738e-01
6.008914709091186523e-01
6.026591658592224121e-01
6.040292978286743164e-01
6.050029993057250977e-01
6.055815815925598145e-01
6.057655811309814453e-01
6.055554151535034180e-01
6.049507260322570801e-01
6.039509773254394531e-01
6.025554537773132324e-01
6.007626056671142578e-01
5.985707044601440430e-01
5.959774255752563477e-01
5.929802656173706055e-01
5.895761847496032715e-01
5.857616662979125977e-01
5.815327763557434082e-01
5.768852829933166504e-01
5.718142390251159668e-01
5.663145184516906738e-01
5.603804588317871094e-01
5.540060400962829590e-01
5.471848249435424805e-01
5.399097204208374023e-01
5.321732759475708008e-01
5.239678621292114258e-01
5.152850747108459473e-01
5.061160922050476074e-01
4.964519143104553223e-01
4.862827062606811523e-01
4.755984544754028320e-01
4.643886089324951172e-01
4.526419043540954590e-01
4.403468966484069824e-01
4.274909496307373047e-01
4.140620231628417969e-01
4.000465273857116699e-01
3.854305148124694824e-01
3.701992630958557129e-01
3.543380498886108398e-01
3.378308415412902832e-01
3.206610679626464844e-01
3.028115034103393555e-01
2.842640876770019531e-01
2.649999856948852539e-01
2.449995726346969604e-01
2.242425382137298584e-01
2.027078866958618164e-01
1.803732812404632568e-01
1.572166532278060913e-01
1.332138031721115112e-01
1.083410307765007019e-01
8.257362991571426392e-02
5.588650330901145935e-02
2.825368195772171021e-02
-3.500580787658691406e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
6.090494964840110770e-01
3.926607126965958039e-01
3.916931707876134539e-01
3.640312188624942880e-01
3.269841642061732112e-01
2.781792155946449241e-01
2.157614765137016166e-01
1.413370772643200712e-01
6.916968338821462281e-02
3.772357580780461711e-02
3.191896439342899877e-02
2.371621748131166538e-02
2.249621856694954472e-02
1.718899417458285769e-02
1.550976328379648911e-02
1.034684320141909981e-02
9.986288961685813731e-03
8.572713115983947307e-03
4.954892950947664167e-03
1.153712193912287930e-02
6.136263627854198627e-03
9.116709776438329180e-03
5.787957921022254815e-03
8.967883719793101269e-03
5.535768412490964067e-03
5.167778012786230016e-03
1.031077510765890035e-02
6.641934635835632789e-03
6.226689183200356456e-03
1.213674397495346710e-02
4.190077353568797888e-03
1.030111217011074262e-02
4.760432751917364515e-03
1.480576321038615251e-02
3.080345201195282181e-03
1.519164083572985442e-02
3.039438893587674984e-03
8.473447471441289056e-03
5.406274031016313625e-03
3.227583613783059548e-03
1.615260269921738739e-02
3.064198268737036712e-03
6.979927136060434974e-03
4.620443284783731439e-03
3.130837705761683933e-03
6.632698630013938827e-03
7.432857675221020768e-03
4.298681876019309553e-03
6.618518920724822223e-03
5.430820552849056730e-03
4.683209080323521949e-03
6.429144631497487467e-03
5.499196539275955087e-03
2.942992438883782359e-03
1.151006889936001532e-02
2.972070467427740878e-03
1.281166275431441272e-02
2.755302184320342681e-03
7.922735353698898489e-03
2.590781185038682193e-03
9.863170870740789464e-03
2.688635410619606876e-03
9.151432468697668493e-03
3.774973647857960898e-03
2.661395723194224985e-03
6.860961126846874640e-03
6.308592033725853726e-03
3.358580639893860888e-03
5.778993029005993418e-03
4.525322195599045666e-03
8.814693594757425782e-03
4.406062492130287563e-03
2.546439604324297803e-03
1.826472060078718207e-02
2.323539057113758501e-03
2.517903385003069077e-03
1.073573845259376269e-02
2.640651271688190978e-03
9.418617743225027317e-03
5.422812485048071965e-03
2.526798720361185871e-03
1.150492766560305170e-02
2.823458387346027693e-03
4.996273191141760266e-03
5.460059658087073296e-03
2.241893125658749476e-03
2.361600899401817069e-03
5.954028136400561083e-03
2.351681004096815766e-03
7.058874929045549397e-03
3.514593511203657848e-03
2.353583943064334761e-03
5.280143516906560253e-03
2.032512311104120971e-03
2.658293252996461395e-03
4.826143190457536647e-03
2.371187597470588489e-03
3.000284518920494879e-03
5.029583899409420002e-03
6.920762265295677361e-03
3.772800504438464288e-03
2.427312132042874510e-03
1.876128613788998053e-03
2.356225658811832765e-03
5.022206281611391737e-03
1.077683865093010881e-02
2.242523059265030989e-03
8.612187132093603731e-03
1.829674642335572853e-03
6.876967874386395209e-03
1.624435816734814573e-03
1.993167512776809844e-03
2.078156245042633160e-03
1.289099881954162627e-02
1.656528195157590169e-03
1.818594734438829397e-03
4.508020822607482735e-03
1.778065132195683767e-03
9.578203852215439254e-03
1.897408104668065181e-03
4.721821422083546244e-03
4.085375058315903786e-03
7.478384831128478787e-03
1.501584342254856218e-03
1.633388935485590842e-03
2.941354049182270426e-03
1.507040071177379384e-03
2.072123773009410322e-03
5.243264847335527348e-03
1.262340305463575474e-03
3.383440909441292818e-03
3.322195946130462180e-03
2.515095994338008810e-03
1.675193639644014573e-03
7.360341592061188550e-03
2.088658856009461846e-03
1.247190272359907301e-02
2.143014197973022034e-03
4.930659941216017882e-03
8.921825571915665415e-03
2.218149597563017286e-03
2.339213104267373524e-03
1.655233068354650811e-03
1.929738440985073831e-03
1.329751178832656259e-03
2.303658391407698448e-03
3.803959602556772259e-03
3.930722173251635469e-03
1.745674938186648605e-03
4.896417786197235049e-03
1.807019075812166427e-03
2.370132426959939247e-03
4.251230648456980760e-03
1.688628944677013008e-03
8.152624162996131157e-03
2.705723678169165512e-03
3.159977100774561450e-03
1.535165176190720010e-03
1.948026547308170844e-03
2.599189862367517687e-03
5.303455650782422197e-03
3.955151841836562765e-03
1.106471342358455968e-03
2.083845584731037863e-03
3.388339524816162945e-03
2.108173885108543394e-03
5.040374950566667289e-03
4.182181927548728022e-03
2.732827374167497939e-03
2.768388482037643407e-03
5.909076988492720055e-03
5.103884587644369301e-03
1.120935992115725324e-02
1.262296615258618783e-03
1.222515527688148099e-02
1.343846181107392641e-03
5.022112133787230009e-03
1.250562884649849453e-03
1.244480451673494895e-03
1.552012029364211116e-03
2.772928737318566903e-03
2.160802460842106958e-03
1.979522760894067424e-03
1.016689224154661286e-02
1.314275928673380115e-03
4.838763323071625273e-03
5.241001841491703915e-03
4.799246336308727462e-03
6.209191299795730097e-03
1.305942380653227295e-03
5.541220469443674385e-03
2.082374158637947080e-03
1.881037859163489385e-03
5.534261804364930953e-03
2.298189478750369604e-03
4.396813890967818904e-03
2.379529712755303582e-03
2.546357024431307198e-03
1.099112162794457347e-03
1.641643030495459378e-03
1.248736555487903578e-03
2.350537658777657191e-03
1.140123897879765378e-03
1.510161584827729529e-03
7.274317773588092652e-03
1.139121682527619809e-03
9.017278475782858306e-04
1.965582762847875153e-03
1.535644997637133132e-03
1.786421161149536483e-03
1.591370964448565869e-03
3.336442084217258394e-03
4.721724329291913241e-03
2.596193628769365679e-03
1.279648864397776864e-03
1.212546148025001568e-02
1.819498522255150273e-03
4.439949522219277696e-03
3.194275767774908646e-03
7.265710195711620398e-04
1.590879349066102967e-03
1.163195561707472750e-03
1.571368065255575319e-03
1.538022369119797445e-03
8.875395976317335470e-03
9.153338073754552825e-04
1.434862068810469548e-03
6.941459357571382960e-04
2.722638057067450473e-03
6.616919221146360091e-04
8.716158615254796654e-03
1.845476767358769817e-03
9.408366728188908082e-03
1.380697028054343528e-03
6.553419484215834527e-03
3.966113572032566557e-03
1.235844536756243017e-03
5.102837647786983601e-03
4.655640476784505058e-03
7.805558376710375118e-04
1.670764896591570448e-03
9.945432223178946388e-04
2.701005672879652850e-03
2.494264006594976244e-03
8.749266859751489087e-03
8.329445534747138271e-04
3.945370226669655395e-03
1.553798900262000479e-03
3.008895482821515553e-03
2.630209563680169921e-03
1.871819751823159328e-03
6.478199172363705363e-03
1.867316500876438140e-03
9.833343406174018930e-04
2.055248530437081382e-03
1.832782456696956108e-03
8.564878319891622033e-04
5.338144702611763437e-03
1.056267026199064893e-03
3.398216949123081254e-03
1.547922451747395321e-03
4.640678937474922855e-03
1.090941491370829661e-03
2.079771020335314385e-03
1.190932380422472184e-03
1.609355752720970437e-03
4.931172935464491619e-03
1.089902813190940598e-03
5.438463002771341684e-04
8.892317967265088614e-04
9.787850131956217069e-04
1.832825671313928224e-03
2.543269169882955705e-03
8.235618256571233982e-04
1.094216457011282185e-03
6.136226134541660632e-03
7.075378718844632263e-04
1.943072601012408359e-03
1.130211957104239936e-03
1.318457508200633144e-03
6.663499108147828611e-04
7.824326219350234528e-04
2.126750993158670056e-03
1.156219403921838682e-03
1.311935259028681501e-03
5.878746337782258125e-04
1.392103111109639722e-03
5.339927924288256347e-04
1.906468719261556919e-03
1.651561832197238162e-03
9.488042316825539245e-04
4.583080369963849279e-03
3.863898517573795830e-04
7.799911898646072787e-04
6.898662031727717091e-04
1.980018807460712932e-03
4.728140491063266473e-04
1.150853294925548902e-03
3.536307212292258677e-03
9.132434448691913956e-04
2.172321921586237072e-03
1.310454606505907955e-03
8.806363936568880821e-03
3.046566825601690429e-03
2.469804364189511370e-03
2.434690740391837454e-03
9.297147815096565727e-04
5.839553238105644507e-04
1.884223075132711442e-03
2.010082644225668312e-03
3.680972275758714060e-04
9.449642256497140435e-04
6.196482321322558957e-04
1.310040173867692108e-03
3.854144676608581657e-04
6.456645503619826620e-04
5.679030794804060082e-04
6.163065632983029179e-04
9.438361552774385656e-04
1.399743465241666323e-03
1.157360697134034166e-03
9.285500854420422135e-04
2.881348398827308574e-03
7.757572290568390001e-04
7.106159619614002380e-04
2.586441511433551846e-03
1.185810409949960295e-03
7.954519250433295585e-04
1.041204986680160970e-03
3.452730603476573176e-03
2.261378459848147060e-03
1.899233700368817583e-03
8.533356448284473532e-04
9.646329248750160805e-04
2.474502999747536010e-03
9.749724065493288721e-04
6.680587734960692116e-03
5.322214472221643974e-04
1.030552418163860427e-03
1.466187179112334428e-03
3.291145279796373231e-03
6.885220192824793731e-04
1.537045217614652981e-03
2.079862906298511529e-03
7.404916824797693354e-04
1.432111880691591069e-03
1.474975086176791945e-03
1.444390972950074714e-03
6.685964792233420328e-04
8.040743281631813075e-04
9.736150083856407551e-04
3.416825931629698370e-03
1.515373209972978872e-03
9.383138623072285241e-04
1.300621354313076343e-03
5.264804443024969889e-04
5.718130577864553171e-04
1.786350528325629473e-03
9.655102185451323394e-04
9.782141699096022665e-04
2.783911752204914266e-03
3.932054762720916738e-03
3.415461794824988222e-03
1.271958885605980810e-03
1.441151851045461207e-03
3.473477431773307200e-03
1.093308523439337097e-03
1.109974319751523119e-03
6.640154254916895210e-04
1.972489890097124492e-03
3.736771296154513516e-03
8.959411173289475892e-04
4.304417980527448784e-03
1.912169316124178722e-03
7.959931507015337651e-04
8.097288730417515328e-04
1.318585216899371233e-03
2.068242210435357158e-03
3.442232091159258024e-03
8.684030370197648712e-04
6.422414429413281396e-04
4.341561461756852230e-03
2.564440977407615968e-04
8.187247533194296802e-04
3.650685333691229030e-03
7.349875440122187248e-04
2.196082360518751813e-03
7.295935653765414988e-03
4.019958332022990823e-04
4.309642938033917715e-03
1.718847419661498604e-03
1.097501940632869630e-03
1.123789254795270207e-03
3.176973970707250728e-03
2.358345994209575371e-04
1.877504913982911165e-03
1.019294297560773780e-03
5.709311091964700512e-03
7.636043617676073827e-04
1.586031131132510132e-03
2.375939819929643801e-03
2.337233057122694354e-03
2.817274230978779326e-03
1.127133719540265259e-03
6.062884378068292756e-04
3.056543093081754651e-03
1.562038122941076775e-03
2.715640731380548640e-03
1.449772695093712836e-03
6.659964783106942995e-04
2.192662358171207273e-03
3.616573842698252855e-03
5.042276646389391498e-04
2.255544368290899031e-03
1.989920160932887299e-03
1.178902670395303625e-03
1.650126440774151142e-03
1.369542728777166287e-03
1.123395382500171850e-03
5.645049201868449764e-04
2.451203874881340873e-03
4.688276027192102096e-04
9.499793841139308678e-04
2.284714148886315792e-03
3.513805610700356657e-03
8.095493536699691897e-04
2.927112827389473284e-03
1.313125151946777916e-03
5.647311108438703891e-04
3.212447673151075465e-03
1.058823112620471728e-03
3.535203453565175977e-04
1.035470807565068993e-03
4.669927001124399984e-03
2.765860009707122777e-04
9.880072363541796653e-04
1.678803283562624099e-03
1.364266186141149632e-03
1.625898989450961021e-03
1.716001845753193809e-03
7.766852161271430325e-04
4.890918076386521198e-04
7.361882593742619021e-04
8.502067185627549227e-04
7.454001143259935194e-03
1.420667055017018308e-03
8.039965840832220736e-04
5.460225880063150367e-04
2.019501646802712019e-03
1.570325423432950398e-03
1.954224322614362807e-03
1.596233344505332968e-03
1.387055480263167445e-03
5.170032752551897721e-04
7.700678239154611776e-04
1.186670111673284681e-03
9.590102590896173226e-04
1.244367003847322980e-03
2.799063418979048034e-04
8.113561700454250628e-04
1.975843477966233942e-04
4.900811405494773752e-03
3.003438675515313159e-03
1.951253666122372337e-03
7.869645837462854905e-04
2.515779360808922342e-03
1.853088628748546197e-03
6.356384389316138217e-04
2.613310152219508790e-04
5.469031172870360454e-04
2.988482383085387401e-03
4.379890073113135661e-04
7.777629353511333367e-04
5.500897488029452172e-03
4.818908540924797469e-04
2.152680862750192166e-03
7.717833854499291969e-04
8.729197226393369284e-04
1.146201514840368375e-03
1.539056751797161435e-03
2.005719072749018173e-03
6.655646737712496213e-04
3.023450390501452364e-03
1.881890607002006379e-03
1.544820671924541314e-03
1.547597885471895408e-03
4.158600362173932264e-04
1.206941855765089437e-03
5.967646656440021109e-04
3.538524664540793410e-04
4.709634617835928988e-03
3.161317744985538180e-04
1.387708715473636584e-03
4.998685300674838216e-04
4.225086814361301126e-04
1.126610709048175537e-03
3.507219107937940492e-03
4.709726402789618516e-04
9.229331910953632962e-04
4.575032225468839489e-03
5.617581851898595250e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
6.090494964840110770e-01
2.781792155946449241e-01
3.191896439342899877e-02
1.034684320141909981e-02
6.136263627854198627e-03
5.167778012786230016e-03
4.190077353568797888e-03
1.519164083572985442e-02
1.615260269921738739e-02
6.632698630013938827e-03
4.683209080323521949e-03
2.972070467427740878e-03
9.863170870740789464e-03
6.860961126846874640e-03
8.814693594757425782e-03
2.517903385003069077e-03
2.526798720361185871e-03
2.241893125658749476e-03
3.514593511203657848e-03
4.826143190457536647e-03
3.772800504438464288e-03
1.077683865093010881e-02
1.624435816734814573e-03
1.818594734438829397e-03
4.721821422083546244e-03
2.941354049182270426e-03
3.383440909441292818e-03
2.088658856009461846e-03
2.218149597563017286e-03
2.303658391407698448e-03
1.807019075812166427e-03
2.705723678169165512e-03
5.303455650782422197e-03
2.108173885108543394e-03
5.909076988492720055e-03
1.343846181107392641e-03
2.772928737318566903e-03
4.838763323071625273e-03
5.541220469443674385e-03
4.396813890967818904e-03
1.248736555487903578e-03
1.139121682527619809e-03
1.591370964448565869e-03
1.212546148025001568e-02
1.590879349066102967e-03
9.153338073754552825e-04
8.716158615254796654e-03
3.966113572032566557e-03
1.670764896591570448e-03
8.329445534747138271e-04
1.871819751823159328e-03
1.832782456696956108e-03
1.547922451747395321e-03
1.609355752720970437e-03
9.787850131956217069e-04
6.136226134541660632e-03
6.663499108147828611e-04
5.878746337782258125e-04
9.488042316825539245e-04
1.980018807460712932e-03
2.172321921586237072e-03
2.434690740391837454e-03
3.680972275758714060e-04
6.456645503619826620e-04
1.157360697134034166e-03
2.586441511433551846e-03
2.261378459848147060e-03
9.749724065493288721e-04
3.291145279796373231e-03
1.432111880691591069e-03
9.736150083856407551e-04
5.264804443024969889e-04
2.783911752204914266e-03
3.473477431773307200e-03
3.736771296154513516e-03
8.097288730417515328e-04
6.422414429413281396e-04
7.349875440122187248e-04
1.718847419661498604e-03
1.877504913982911165e-03
2.375939819929643801e-03
3.056543093081754651e-03
2.192662358171207273e-03
1.178902670395303625e-03
2.451203874881340873e-03
8.095493536699691897e-04
1.058823112620471728e-03
9.880072363541796653e-04
7.766852161271430325e-04
1.420667055017018308e-03
1.954224322614362807e-03
1.186670111673284681e-03
1.975843477966233942e-04
2.515779360808922342e-03
2.988482383085387401e-03
2.152680862750192166e-03
2.005719072749018173e-03
1.547597885471895408e-03
4.709634617835928988e-03
1.126610709048175537e-03
5.617581851898595250e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
7.348437500000000000e+02,1.205344772338867188e+01,-0.000000000000000000e+00,7.227902832031250000e+02
1.293835067749023438e+01,8.159174919128417969e+00,0.000000000000000000e+00,4.779175281524658203e+00
7.871381759643554688e+00,7.854225158691406250e+00,0.000000000000000000e+00,1.715662144124507904e-02
6.969196796417236328e+00,6.957581520080566406e+00,0.000000000000000000e+00,1.161514222621917725e-02
5.854552745819091797e+00,5.850063323974609375e+00,0.000000000000000000e+00,4.489432089030742645e-03
4.562866687774658203e+00,4.559976577758789062e+00,0.000000000000000000e+00,2.890198957175016403e-03
3.181150436401367188e+00,3.179500102996826172e+00,0.000000000000000000e+00,1.650316407904028893e-03
1.927955269813537598e+00,1.927150130271911621e+00,0.000000000000000000e+00,8.051480399444699287e-04
1.109843611717224121e+00,1.109499812126159668e+00,0.000000000000000000e+00,3.438483108766376972e-04
8.284955620765686035e-01,8.162888884544372559e-01,-0.000000000000000000e+00,1.220669504255056381e-02
1.561161041259765625e+00,6.824326515197753906e-01,-0.000000000000000000e+00,8.787283301353454590e-01
5.729770064353942871e-01,5.558972954750061035e-01,-0.000000000000000000e+00,1.707972772419452667e-02
6.123191714286804199e-01,4.755969941616058350e-01,-0.000000000000000000e+00,1.367221623659133911e-01
3.984193801879882812e-01,3.961191773414611816e-01,-0.000000000000000000e+00,2.300204709172248840e-03
3.500670790672302246e-01,3.402176797389984131e-01,-0.000000000000000000e+00,9.849391877651214600e-03
4.283623993396759033e-01,2.835574448108673096e-01,0.000000000000000000e+00,1.448049545288085938e-01
2.622918486595153809e-01,2.516197264194488525e-01,0.000000000000000000e+00,1.067212503403425217e-02
2.997910678386688232e-01,2.203207015991210938e-01,0.000000000000000000e+00,7.947037369012832642e-02
8.443672657012939453e-01,1.883717626333236694e-01,0.000000000000000000e+00,6.559954881668090820e-01
2.107843160629272461e-01,1.871954947710037231e-01,0.000000000000000000e+00,2.358881570398807526e-02
1.652225553989410400e-01,1.642315983772277832e-01,-0.000000000000000000e+00,9.909644722938537598e-04
2.714255154132843018e-01,1.511651277542114258e-01,0.000000000000000000e+00,1.202603876590728760e-01
1.513282209634780884e-01,1.385984867811203003e-01,-0.000000000000000000e+00,1.272974070161581039e-02
1.399013251066207886e-01,1.291577666997909546e-01,0.000000000000000000e+00,1.074356306344270706e-02
1.392149925231933594e-01,1.164742708206176758e-01,0.000000000000000000e+00,2.274072915315628052e-02
1.167934909462928772e-01,1.086828112602233887e-01,0.000000000000000000e+00,8.110679686069488525e-03
1.412920355796813965e-01,1.059006378054618835e-01,0.000000000000000000e+00,3.539140522480010986e-02
7.155312299728393555e-01,8.828998357057571411e-02,0.000000000000000000e+00,6.272412538528442383e-01
9.101222455501556396e-02,8.880557119846343994e-02,-0.000000000000000000e+00,2.206651261076331139e-03
9.526329487562179565e-02,8.860629051923751831e-02,0.000000000000000000e+00,6.657003890722990036e-03
8.998325467109680176e-02,7.875591516494750977e-02,0.000000000000000000e+00,1.122733671218156815e-02
1.796010613441467285e+00,7.823245972394943237e-02,-0.000000000000000000e+00,1.717778205871582031e+00
1.005154177546501160e-01,6.991579383611679077e-02,0.000000000000000000e+00,3.059962578117847443e-02
7.155205607414245605e-01,7.367634773254394531e-02,-0.000000000000000000e+00,6.418442130088806152e-01
6.956766545772552490e-02,6.095364689826965332e-02,0.000000000000000000e+00,8.614017628133296967e-03
3.549913763999938965e-01,6.762689352035522461e-02,-0.000000000000000000e+00,2.873644828796386719e-01
6.486312299966812134e-02,5.557669326663017273e-02,-0.000000000000000000e+00,9.286429733037948608e-03
1.339337825775146484e-01,5.412536486983299255e-02,0.000000000000000000e+00,7.980841398239135742e-02
8.706077933311462402e-02,5.104351043701171875e-02,-0.000000000000000000e+00,3.601726889610290527e-02
7.525678724050521851e-02,4.722228273749351501e-02,0.000000000000000000e+00,2.803450450301170349e-02
5.920185148715972900e-02,5.912275239825248718e-02,0.000000000000000000e+00,7.909772830316796899e-05
4.477694630622863770e-02,4.430390894412994385e-02,0.000000000000000000e+00,4.730368382297456264e-04
1.178725361824035645e+00,4.125518351793289185e-02,0.000000000000000000e+00,1.137470126152038574e+00
6.900998950004577637e-02,4.337411746382713318e-02,0.000000000000000000e+00,2.563587389886379242e-02
6.265410035848617554e-02,3.987962380051612854e-02,-0.000000000000000000e+00,2.277447469532489777e-02
7.998625189065933228e-02,4.104685783386230469e-02,0.000000000000000000e+00,3.893939405679702759e-02
1.078674495220184326e-01,3.916595876216888428e-02,-0.000000000000000000e+00,6.870149075984954834e-02
2.838118970394134521e-01,3.457483276724815369e-02,0.000000000000000000e+00,2.492370754480361938e-01
1.764211505651473999e-01,3.655124828219413757e-02,-0.000000000000000000e+00,1.398698985576629639e-01
6.727292388677597046e-02,3.451501578092575073e-02,0.000000000000000000e+00,3.275790810585021973e-02
5.998896062374114990e-02,3.313983231782913208e-02,0.000000000000000000e+00,2.684913016855716705e-02
1.462792009115219116e-01,3.342996165156364441e-02,0.000000000000000000e+00,1.128492429852485657e-01
1.063285768032073975e-01,3.208449110388755798e-02,0.000000000000000000e+00,7.424408197402954102e-02
6.377989053726196289e-02,2.990980818867683411e-02,0.000000000000000000e+00,3.387007862329483032e-02
9.830127656459808350e-02,3.721384704113006592e-02,0.000000000000000000e+00,6.108743324875831604e-02
2.992137521505355835e-02,2.865059114992618561e-02,0.000000000000000000e+00,1.270784880034625530e-03
4.392556101083755493e-02,3.565099835395812988e-02,0.000000000000000000e+00,8.274560794234275818e-03
2.944803424179553986e-02,2.752774395048618317e-02,0.000000000000000000e+00,1.920290989801287651e-03
6.168870627880096436e-02,2.969184517860412598e-02,0.000000000000000000e+00,3.199686110019683838e-02
5.205056071281433105e-02,2.628861926496028900e-02,-0.000000000000000000e+00,2.576193958520889282e-02
3.448774665594100952e-02,3.204734995961189270e-02,0.000000000000000000e+00,2.440395765006542206e-03
2.556237019598484039e-02,2.541567757725715637e-02,0.000000000000000000e+00,1.466934627387672663e-04
1.005742907524108887e+00,2.707515656948089600e-02,-0.000000000000000000e+00,9.786677956581115723e-01
5.160355567932128906e-02,2.541217766702175140e-02,0.000000000000000000e+00,2.619137801229953766e-02
2.704400382936000824e-02,2.380654588341712952e-02,-0.000000000000000000e+00,3.237458411604166031e-03
4.199161380529403687e-02,2.606876194477081299e-02,0.000000000000000000e+00,1.592285372316837311e-02
7.597475051879882812e-01,2.423829771578311920e-02,-0.000000000000000000e+00,7.355092167854309082e-01
7.866434752941131592e-02,2.236676774919033051e-02,0.000000000000000000e+00,5.629757791757583618e-02
5.478458106517791748e-02,2.313867770135402679e-02,0.000000000000000000e+00,3.164590150117874146e-02
1.299667209386825562e-01,2.179247513413429260e-02,0.000000000000000000e+00,1.081742420792579651e-01
1.603899449110031128e-01,2.421546541154384613e-02,0.000000000000000000e+00,1.361744850873947144e-01
4.050028920173645020e-01,1.964144408702850342e-02,0.000000000000000000e+00,3.853614628314971924e-01
2.167477086186408997e-02,2.009324915707111359e-02,-0.000000000000000000e+00,1.581522403284907341e-03
4.341704025864601135e-02,3.751444816589355469e-02,0.000000000000000000e+00,5.902593024075031281e-03
2.132514119148254395e-02,1.979349367320537567e-02,-0.000000000000000000e+00,1.531648333184421062e-03
2.134605869650840759e-02,1.904000155627727509e-02,0.000000000000000000e+00,2.306057838723063469e-03
8.144629746675491333e-02,2.399739436805248260e-02,-0.000000000000000000e+00,5.744890123605728149e-02
2.242469042539596558e-02,1.824126206338405609e-02,0.000000000000000000e+00,4.183428827673196793e-03
6.372000277042388916e-02,2.171379700303077698e-02,-0.000000000000000000e+00,4.200620204210281372e-02
4.802470207214355469e-01,1.672043092548847198e-02,0.000000000000000000e+00,4.635265767574310303e-01
3.033548034727573395e-02,1.742051914334297180e-02,0.000000000000000000e+00,1.291496120393276215e-02
1.035961210727691650e-01,2.367864921689033508e-02,0.000000000000000000e+00,7.991746813058853149e-02
4.335561394691467285e-02,1.645584776997566223e-02,0.000000000000000000e+00,2.689976431429386139e-02
1.229160130023956299e-01,1.709258370101451874e-02,0.000000000000000000e+00,1.058234274387359619e-01
3.104707598686218262e-01,1.647014915943145752e-02,0.000000000000000000e+00,2.940006256103515625e-01
3.268243372440338135e-02,1.628450676798820496e-02,0.000000000000000000e+00,1.639792695641517639e-02
1.862992160022258759e-02,1.516645401716232300e-02,0.000000000000000000e+00,3.463468281552195549e-03
4.563818126916885376e-02,1.725796610116958618e-02,-0.000000000000000000e+00,2.838021330535411835e-02
2.298603951930999756e-02,1.463470514863729477e-02,0.000000000000000000e+00,8.351335301995277405e-03
6.183991581201553345e-02,1.723506487905979156e-02,0.000000000000000000e+00,4.460484907031059265e-02
3.522284328937530518e-01,1.468339096754789352e-02,-0.000000000000000000e+00,3.375450372695922852e-01
3.473997116088867188e-02,1.448951940983533859e-02,0.000000000000000000e+00,2.025045081973075867e-02
7.634972780942916870e-02,1.454321574419736862e-02,-0.000000000000000000e+00,6.180651113390922546e-02
3.432455286383628845e-02,1.335902232676744461e-02,-0.000000000000000000e+00,2.096553146839141846e-02
3.214795142412185669e-02,1.368194259703159332e-02,0.000000000000000000e+00,1.846601068973541260e-02
2.370020151138305664e-01,1.366725284606218338e-02,0.000000000000000000e+00,2.233347594738006592e-01
1.476543582975864410e-02,1.268550753593444824e-02,0.000000000000000000e+00,2.079928060993552208e-03
2.524377033114433289e-02,1.288446970283985138e-02,0.000000000000000000e+00,1.235930155962705612e-02
2.821616828441619873e-02,1.353622693568468094e-02,0.000000000000000000e+00,1.467994228005409241e-02
4.237285256385803223e-02,1.476761233061552048e-02,0.000000000000000000e+00,2.760524116456508636e-02
4.289926961064338684e-02,1.220659259706735611e-02,-0.000000000000000000e+00,3.069267608225345612e-02
5.403597652912139893e-02,1.126151159405708313e-02,0.000000000000000000e+00,4.277446493506431580e-02
1.835016161203384399e-02,1.137279532849788666e-02,-0.000000000000000000e+00,6.977365352213382721e-03
1.466282457113265991e-02,1.141923479735851288e-02,-0.000000000000000000e+00,3.243589308112859726e-03
2.489712275564670563e-02,1.199192088097333908e-02,-0.000000000000000000e+00,1.290520187467336655e-02
1.086294054985046387e-01,1.578407734632492065e-02,-0.000000000000000000e+00,9.284532815217971802e-02
1.963989995419979095e-02,1.053541153669357300e-02,0.000000000000000000e+00,9.104488417506217957e-03
8.212789893150329590e-02,1.549320388585329056e-02,0.000000000000000000e+00,6.663469225168228149e-02
1.103934645652770996e-02,1.027395389974117279e-02,-0.000000000000000000e+00,7.653927314095199108e-04
9.958682209253311157e-02,1.370995678007602692e-02,0.000000000000000000e+00,8.587686717510223389e-02
2.244926244020462036e-02,1.005730219185352325e-02,-0.000000000000000000e+00,1.239196117967367172e-02
4.407861828804016113e-02,9.752912446856498718e-03,0.000000000000000000e+00,3.432570770382881165e-02
3.760687261819839478e-02,9.850699454545974731e-03,0.000000000000000000e+00,2.775617316365242004e-02
1.325682103633880615e-01,1.878225058317184448e-02,-0.000000000000000000e+00,1.137859597802162170e-01
1.080278027802705765e-02,9.628846310079097748e-03,-0.000000000000000000e+00,1.173933851532638073e-03
1.086568739265203476e-02,9.269608184695243835e-03,0.000000000000000000e+00,1.596079440787434578e-03
2.167461626231670380e-02,1.127494405955076218e-02,0.000000000000000000e+00,1.039967220276594162e-02
1.097453199326992035e-02,9.158621542155742645e-03,0.000000000000000000e+00,1.815910334698855877e-03
2.438264042139053345e-01,1.593743823468685150e-02,0.000000000000000000e+00,2.278889715671539307e-01
1.845128089189529419e-02,9.051339700818061829e-03,0.000000000000000000e+00,9.399941191077232361e-03
6.755804270505905151e-02,1.049298699945211411e-02,0.000000000000000000e+00,5.706505477428436279e-02
1.693152263760566711e-02,9.588719345629215240e-03,0.000000000000000000e+00,7.342802826315164566e-03
1.883722469210624695e-02,1.199962384998798370e-02,0.000000000000000000e+00,6.837599910795688629e-03
5.527249723672866821e-02,8.506841026246547699e-03,0.000000000000000000e+00,4.676565527915954590e-02
1.141153275966644287e-02,8.383075706660747528e-03,-0.000000000000000000e+00,3.028456820175051689e-03
4.860470816493034363e-02,8.532698266208171844e-03,0.000000000000000000e+00,4.007200896739959717e-02
1.710813120007514954e-02,8.157045580446720123e-03,0.000000000000000000e+00,8.951086550951004028e-03
9.585043787956237793e-02,8.201522752642631531e-03,0.000000000000000000e+00,8.764891326427459717e-02
9.870620071887969971e-02,9.888676926493644714e-03,0.000000000000000000e+00,8.881752192974090576e-02
4.905692115426063538e-02,7.866295985877513885e-03,-0.000000000000000000e+00,4.119062423706054688e-02
1.530411243438720703e-01,8.555543608963489532e-03,0.000000000000000000e+00,1.444855779409408569e-01
5.053050071001052856e-02,8.108093403279781342e-03,0.000000000000000000e+00,4.242240637540817261e-02
1.052248105406761169e-02,7.674423046410083771e-03,0.000000000000000000e+00,2.848058007657527924e-03
3.210981190204620361e-02,7.339085917919874191e-03,0.000000000000000000e+00,2.477072738111019135e-02
5.510454252362251282e-02,1.113697513937950134e-02,0.000000000000000000e+00,4.396756738424301147e-02
9.109325706958770752e-02,7.079346571117639542e-03,0.000000000000000000e+00,8.401390910148620605e-02
3.336868286132812500e-01,1.449888385832309723e-02,0.000000000000000000e+00,3.191879391670227051e-01
1.138365454971790314e-02,7.066769991070032120e-03,0.000000000000000000e+00,4.316884558647871017e-03
2.811555936932563782e-02,8.350310847163200378e-03,0.000000000000000000e+00,1.976524852216243744e-02
7.125530391931533813e-02,1.038686465471982956e-02,-0.000000000000000000e+00,6.086843833327293396e-02
9.144112467765808105e-02,6.675418000668287277e-03,0.000000000000000000e+00,8.476570993661880493e-02
8.544179797172546387e-02,6.895154248923063278e-03,0.000000000000000000e+00,7.854664325714111328e-02
2.373389154672622681e-02,6.686054170131683350e-03,0.000000000000000000e+00,1.704783737659454346e-02
3.508312255144119263e-02,6.497186608612537384e-03,0.000000000000000000e+00,2.858593501150608063e-02
1.544312573969364166e-02,6.494080182164907455e-03,-0.000000000000000000e+00,8.949046023190021515e-03
1.262630373239517212e-01,6.194030400365591049e-03,0.000000000000000000e+00,1.200690120458602905e-01
9.532315284013748169e-02,6.359207909554243088e-03,0.000000000000000000e+00,8.896394819021224976e-02
5.838441476225852966e-02,6.884417962282896042e-03,-0.000000000000000000e+00,5.149999633431434631e-02
4.071550816297531128e-02,6.161428522318601608e-03,0.000000000000000000e+00,3.455407917499542236e-02
1.263918355107307434e-02,7.813545875251293182e-03,0.000000000000000000e+00,4.825637210160493851e-03
3.119404055178165436e-02,5.956485401839017868e-03,0.000000000000000000e+00,2.523755468428134918e-02
2.791501395404338837e-02,5.983517970889806747e-03,0.000000000000000000e+00,2.193149551749229431e-02
1.588291972875595093e-01,7.068005390465259552e-03,0.000000000000000000e+00,1.517611891031265259e-01
6.878715753555297852e-02,5.945878569036722183e-03,-0.000000000000000000e+00,6.284128129482269287e-02
7.771487534046173096e-02,9.422975592315196991e-03,-0.000000000000000000e+00,6.829190254211425781e-02
3.141833096742630005e-02,5.875758826732635498e-03,0.000000000000000000e+00,2.554257027804851532e-02
1.137502025812864304e-02,6.650542374700307846e-03,0.000000000000000000e+00,4.724477883428335190e-03
2.157969586551189423e-02,5.681112408638000488e-03,0.000000000000000000e+00,1.589858345687389374e-02
3.490304946899414062e-02,5.805034656077623367e-03,0.000000000000000000e+00,2.909801527857780457e-02
1.204546615481376648e-01,5.851277150213718414e-03,0.000000000000000000e+00,1.146033853292465210e-01
1.254108250141143799e-01,6.200819741934537888e-03,-0.000000000000000000e+00,1.192100048065185547e-01
2.856318354606628418e-01,5.841232370585203171e-03,0.000000000000000000e+00,2.797906100749969482e-01
4.344869405031204224e-02,5.411636549979448318e-03,-0.000000000000000000e+00,3.803705796599388123e-02
7.997576892375946045e-02,5.271087400615215302e-03,0.000000000000000000e+00,7.470468431711196899e-02
2.005303837358951569e-02,5.855030845850706100e-03,-0.000000000000000000e+00,1.419800799340009689e-02
6.966026127338409424e-02,5.402486305683851242e-03,0.000000000000000000e+00,6.425777822732925415e-02
2.480068244040012360e-02,6.631930824369192123e-03,0.000000000000000000e+00,1.816875115036964417e-02
6.503212451934814453e-02,5.761057138442993164e-03,-0.000000000000000000e+00,5.927106365561485291e-02
5.827634409070014954e-02,5.323593970388174057e-03,-0.000000000000000000e+00,5.295275151729583740e-02
9.837036021053791046e-03,5.666729994118213654e-03,0.000000000000000000e+00,4.170306026935577393e-03
5.377538129687309265e-02,6.690310779958963394e-03,0.000000000000000000e+00,4.708506911993026733e-02
1.170612964779138565e-02,6.373570300638675690e-03,-0.000000000000000000e+00,5.332559347152709961e-03
3.385267555713653564e-01,9.046090766787528992e-03,-0.000000000000000000e+00,3.294806778430938721e-01
1.130931451916694641e-02,4.910443443804979324e-03,-0.000000000000000000e+00,6.398871075361967087e-03
1.762855239212512970e-02,1.417003571987152100e-02,0.000000000000000000e+00,3.458517137914896011e-03
1.416863873600959778e-02,4.727927502244710922e-03,0.000000000000000000e+00,9.440710768103599548e-03
1.895103156566619873e-01,7.258664816617965698e-03,0.000000000000000000e+00,1.822516471147537231e-01
8.543102070689201355e-03,4.627105314284563065e-03,0.000000000000000000e+00,3.915996290743350983e-03
7.253165543079376221e-02,4.684077110141515732e-03,0.000000000000000000e+00,6.784757971763610840e-02
1.385316252708435059e-01,4.669377114623785019e-03,-0.000000000000000000e+00,1.338622421026229858e-01
1.801912672817707062e-02,4.651946015655994415e-03,0.000000000000000000e+00,1.336718071252107620e-02
6.668729335069656372e-02,4.475924652069807053e-03,0.000000000000000000e+00,6.221137195825576782e-02
3.131831437349319458e-02,4.404785111546516418e-03,0.000000000000000000e+00,2.691353112459182739e-02
1.520323008298873901e-02,1.134114619344472885e-02,-0.000000000000000000e+00,3.862083423882722855e-03
2.506518736481666565e-02,4.396826960146427155e-03,0.000000000000000000e+00,2.066836133599281311e-02
1.048500463366508484e-02,6.136846262961626053e-03,0.000000000000000000e+00,4.348158836364746094e-03
5.596434697508811951e-02,5.479789339005947113e-03,-0.000000000000000000e+00,5.048455670475959778e-02
3.610077500343322754e-02,5.973678082227706909e-03,0.000000000000000000e+00,3.012709692120552063e-02
3.138932585716247559e-02,6.227569188922643661e-03,-0.000000000000000000e+00,2.516175806522369385e-02
2.103543467819690704e-02,4.128455650061368942e-03,0.000000000000000000e+00,1.690697856247425079e-02
4.690212011337280273e-02,6.832013372331857681e-03,0.000000000000000000e+00,4.007010534405708313e-02
8.611841499805450439e-02,4.007130395621061325e-03,0.000000000000000000e+00,8.211128413677215576e-02
5.944281071424484253e-02,4.116261377930641174e-03,-0.000000000000000000e+00,5.532655119895935059e-02
3.934905305504798889e-02,5.683027673512697220e-03,0.000000000000000000e+00,3.366602584719657898e-02
5.195808038115501404e-02,4.221289884299039841e-03,0.000000000000000000e+00,4.773679003119468689e-02
2.281655222177505493e-01,4.395303782075643539e-03,-0.000000000000000000e+00,2.237702161073684692e-01
2.783514000475406647e-02,4.016850609332323074e-03,-0.000000000000000000e+00,2.381828986108303070e-02
2.311916276812553406e-02,4.125521052628755569e-03,0.000000000000000000e+00,1.899364218115806580e-02
1.659554988145828247e-02,3.752240212634205818e-03,0.000000000000000000e+00,1.284330990165472031e-02
2.574852295219898224e-02,3.775027114897966385e-03,0.000000000000000000e+00,2.197349630296230316e-02
3.853863850235939026e-02,3.746117698028683662e-03,0.000000000000000000e+00,3.479252010583877563e-02
2.229764461517333984e-01,4.169010557234287262e-03,0.000000000000000000e+00,2.188074290752410889e-01
5.272723734378814697e-02,3.669021651148796082e-03,0.000000000000000000e+00,4.905821755528450012e-02
1.487819477915763855e-02,3.746754722669720650e-03,0.000000000000000000e+00,1.113144028931856155e-02
3.731726109981536865e-02,7.857555523514747620e-03,0.000000000000000000e+00,2.945970743894577026e-02
6.350881885737180710e-03,3.539370140060782433e-03,0.000000000000000000e+00,2.811511745676398277e-03
1.062942110002040863e-02,3.561078337952494621e-03,-0.000000000000000000e+00,7.068342994898557663e-03
9.487719833850860596e-02,3.378627123311161995e-03,0.000000000000000000e+00,9.149856865406036377e-02
4.778628051280975342e-02,3.491273149847984314e-03,0.000000000000000000e+00,4.429500550031661987e-02
2.445673383772373199e-02,3.354860236868262291e-03,0.000000000000000000e+00,2.110187336802482605e-02
2.630159631371498108e-02,3.500621765851974487e-03,0.000000000000000000e+00,2.280097454786300659e-02
2.958201803267002106e-02,3.967474680393934250e-03,0.000000000000000000e+00,2.561454288661479950e-02
4.796157777309417725e-02,4.970620851963758469e-03,0.000000000000000000e+00,4.299095645546913147e-02
5.850194767117500305e-02,3.333745989948511124e-03,0.000000000000000000e+00,5.516820028424263000e-02
6.502927280962467194e-03,3.197008511051535606e-03,0.000000000000000000e+00,3.305918537080287933e-03
9.992428123950958252e-02,1.149166747927665710e-02,-0.000000000000000000e+00,8.843261003494262695e-02
1.271478272974491119e-02,3.242518519982695580e-03,-0.000000000000000000e+00,9.472263976931571960e-03
9.351303577423095703e-01,3.239396959543228149e-03,0.000000000000000000e+00,9.318909645080566406e-01
6.178241223096847534e-02,3.205404849722981453e-03,0.000000000000000000e+00,5.857700854539871216e-02
9.913771413266658783e-03,3.016191767528653145e-03,0.000000000000000000e+00,6.897579412907361984e-03
2.528433687984943390e-02,3.099652007222175598e-03,0.000000000000000000e+00,2.218468487262725830e-02
1.911785639822483063e-02,2.973828464746475220e-03,0.000000000000000000e+00,1.614402793347835541e-02
1.353034004569053650e-02,2.999134827405214310e-03,0.000000000000000000e+00,1.053120568394660950e-02
2.942551299929618835e-02,3.106061136350035667e-03,0.000000000000000000e+00,2.631945163011550903e-02
2.265523970127105713e-01,5.717688705772161484e-03,-0.000000000000000000e+00,2.208347022533416748e-01
1.053365319967269897e-02,2.786464989185333252e-03,0.000000000000000000e+00,7.747188210487365723e-03
2.729356847703456879e-02,2.766003599390387535e-03,0.000000000000000000e+00,2.452756464481353760e-02
3.967984579503536224e-03,2.707680454477667809e-03,-0.000000000000000000e+00,1.260304125025868416e-03
1.534564886242151260e-02,2.851187950000166893e-03,0.000000000000000000e+00,1.249446067959070206e-02
4.102481063455343246e-03,2.653193427249789238e-03,0.000000000000000000e+00,1.449287519790232182e-03
7.360120862722396851e-02,7.465963251888751984e-03,-0.000000000000000000e+00,6.613524258136749268e-02
1.451434940099716187e-02,2.673360286280512810e-03,0.000000000000000000e+00,1.184098888188600540e-02
2.947638183832168579e-02,9.754027239978313446e-03,0.000000000000000000e+00,1.972235366702079773e-02
6.256555765867233276e-02,2.548653865233063698e-03,0.000000000000000000e+00,6.001690030097961426e-02
7.544370368123054504e-03,5.754946731030941010e-03,0.000000000000000000e+00,1.789423404261469841e-03
6.397012621164321899e-02,2.841496607288718224e-03,-0.000000000000000000e+00,6.112863123416900635e-02
1.203800085932016373e-02,2.420062897726893425e-03,0.000000000000000000e+00,9.617937728762626648e-03
8.325304836034774780e-02,3.663095878437161446e-03,-0.000000000000000000e+00,7.958995550870895386e-02
6.344118714332580566e-02,3.140430897474288940e-03,-0.000000000000000000e+00,6.030075997114181519e-02
3.539127111434936523e-02,2.358336932957172394e-03,0.000000000000000000e+00,3.303293511271476746e-02
2.092618308961391449e-02,2.335359109565615654e-03,0.000000000000000000e+00,1.859082467854022980e-02
2.029690146446228027e-02,2.334106713533401489e-03,0.000000000000000000e+00,1.796279475092887878e-02
8.192634582519531250e-02,3.328659338876605034e-03,0.000000000000000000e+00,7.859768718481063843e-02
3.429865464568138123e-02,2.317610429599881172e-03,-0.000000000000000000e+00,3.198104351758956909e-02
2.331992238759994507e-02,9.175813756883144379e-03,0.000000000000000000e+00,1.414410863071680069e-02
3.096551867201924324e-03,2.181492978706955910e-03,0.000000000000000000e+00,9.150588884949684143e-04
2.008814215660095215e-01,2.229755977168679237e-03,-0.000000000000000000e+00,1.986516714096069336e-01
6.379110738635063171e-03,2.222294686362147331e-03,0.000000000000000000e+00,4.156815819442272186e-03
1.636003516614437103e-02,2.665194449946284294e-03,-0.000000000000000000e+00,1.369484141469001770e-02
6.430169194936752319e-02,2.237763954326510429e-03,0.000000000000000000e+00,6.206392496824264526e-02
1.114747207611799240e-02,2.127662999555468559e-03,0.000000000000000000e+00,9.019808843731880188e-03
4.568622261285781860e-02,3.977033309638500214e-03,-0.000000000000000000e+00,4.170918837189674377e-02
1.353097707033157349e-01,2.036144724115729332e-03,0.000000000000000000e+00,1.332736313343048096e-01
2.682601846754550934e-02,1.966583309695124626e-03,0.000000000000000000e+00,2.485943585634231567e-02
3.617944195866584778e-02,1.900968956761062145e-03,0.000000000000000000e+00,3.427847474813461304e-02
3.872433677315711975e-02,1.858101226389408112e-03,0.000000000000000000e+00,3.686623647809028625e-02
1.504715625196695328e-02,1.961749279871582985e-03,0.000000000000000000e+00,1.308540720492601395e-02
6.497562676668167114e-02,3.627794561907649040e-03,0.000000000000000000e+00,6.134783476591110229e-02
2.947575412690639496e-03,1.859475160017609596e-03,-0.000000000000000000e+00,1.088100252673029900e-03
2.814148738980293274e-02,2.422125777229666710e-03,-0.000000000000000000e+00,2.571936137974262238e-02
3.046101890504360199e-02,1.732735545374453068e-03,0.000000000000000000e+00,2.872828394174575806e-02
1.251346431672573090e-02,3.353337291628122330e-03,0.000000000000000000e+00,9.160127490758895874e-03
1.051688380539417267e-02,1.774158328771591187e-03,0.000000000000000000e+00,8.742725476622581482e-03
1.173774898052215576e-01,1.767813111655414104e-03,0.000000000000000000e+00,1.156096756458282471e-01
3.370156511664390564e-02,1.780278864316642284e-03,0.000000000000000000e+00,3.192128613591194153e-02
4.970334097743034363e-02,1.643835566937923431e-03,0.000000000000000000e+00,4.805950447916984558e-02
9.882762283086776733e-02,4.062529187649488449e-03,0.000000000000000000e+00,9.476509690284729004e-02
3.808546066284179688e-02,1.604775781743228436e-03,0.000000000000000000e+00,3.648068383336067200e-02
6.527800112962722778e-03,1.620042370632290840e-03,0.000000000000000000e+00,4.907757509499788284e-03
1.854345388710498810e-02,1.600624993443489075e-03,-0.000000000000000000e+00,1.694282889366149902e-02
4.832540825009346008e-02,1.585852005518972874e-03,0.000000000000000000e+00,4.673955589532852173e-02
4.270128160715103149e-02,2.071516355499625206e-03,0.000000000000000000e+00,4.062976688146591187e-02
3.012300236150622368e-03,2.064252737909555435e-03,0.000000000000000000e+00,9.480475564487278461e-04
1.539842225611209869e-02,1.491244765929877758e-03,0.000000000000000000e+00,1.390717737376689911e-02
1.525067258626222610e-02,1.535290968604385853e-03,-0.000000000000000000e+00,1.371538173407316208e-02
1.291520707309246063e-02,4.998463671654462814e-03,0.000000000000000000e+00,7.916743867099285126e-03
1.098446082323789597e-02,1.470928313210606575e-03,0.000000000000000000e+00,9.513532742857933044e-03
3.565045446157455444e-02,1.515825511887669563e-03,-0.000000000000000000e+00,3.413463011384010315e-02
4.632787406444549561e-02,1.592300250194966793e-03,0.000000000000000000e+00,4.473557323217391968e-02
1.714286021888256073e-02,1.441996428184211254e-03,-0.000000000000000000e+00,1.570086367428302765e-02
8.688261732459068298e-03,1.423587906174361706e-03,-0.000000000000000000e+00,7.264673709869384766e-03
2.122318372130393982e-03,1.457199105061590672e-03,0.000000000000000000e+00,6.651193834841251373e-04
1.907112821936607361e-02,1.580845913849771023e-03,0.000000000000000000e+00,1.749028265476226807e-02
2.529410645365715027e-02,1.368896104395389557e-03,0.000000000000000000e+00,2.392521128058433533e-02
8.123963139951229095e-03,1.527069252915680408e-03,0.000000000000000000e+00,6.596893537789583206e-03
8.553235791623592377e-03,1.355704851448535919e-03,0.000000000000000000e+00,7.197530940175056458e-03
1.025675144046545029e-02,1.398275839164853096e-03,0.000000000000000000e+00,8.858475834131240845e-03
2.937662415206432343e-03,1.336947316303849220e-03,0.000000000000000000e+00,1.600715215317904949e-03
1.093569844961166382e-01,1.307177590206265450e-03,0.000000000000000000e+00,1.080498099327087402e-01
5.608689039945602417e-02,1.702442765235900879e-03,0.000000000000000000e+00,5.438444763422012329e-02
3.533848002552986145e-02,1.328878570348024368e-03,0.000000000000000000e+00,3.400960192084312439e-02
4.852604866027832031e-02,2.383157843723893166e-03,-0.000000000000000000e+00,4.614289104938507080e-02
7.910738699138164520e-03,1.291658380068838596e-03,0.000000000000000000e+00,6.619079969823360443e-03
1.296006888151168823e-02,1.280091702938079834e-03,0.000000000000000000e+00,1.167997717857360840e-02
3.555930685251951218e-03,1.264967606402933598e-03,0.000000000000000000e+00,2.290962962433695793e-03
1.870609819889068604e-02,1.383317052386701107e-03,0.000000000000000000e+00,1.732278056442737579e-02
2.461713971570134163e-03,1.256455085240304470e-03,0.000000000000000000e+00,1.205258886329829693e-03
1.876779086887836456e-02,1.240523066371679306e-03,0.000000000000000000e+00,1.752726733684539795e-02
5.787952989339828491e-02,1.862058648839592934e-03,0.000000000000000000e+00,5.601746961474418640e-02
3.511881455779075623e-02,1.259629963897168636e-03,0.000000000000000000e+00,3.385918587446212769e-02
2.125041559338569641e-02,1.382744289003312588e-03,0.000000000000000000e+00,1.986767165362834930e-02
1.885464228689670563e-02,1.243520528078079224e-03,-0.000000000000000000e+00,1.761112175881862640e-02
1.862054765224456787e-01,6.165239494293928146e-03,0.000000000000000000e+00,1.800402402877807617e-01
7.697540521621704102e-02,1.350759295746684074e-03,-0.000000000000000000e+00,7.562464475631713867e-02
3.282360360026359558e-02,1.900178263895213604e-03,0.000000000000000000e+00,3.092342615127563477e-02
1.491467058658599854e-01,1.296045375056564808e-03,0.000000000000000000e+00,1.478506624698638916e-01
1.636684872210025787e-03,1.262177829630672932e-03,0.000000000000000000e+00,3.745071007870137691e-04
2.754968777298927307e-02,1.199163030833005905e-03,0.000000000000000000e+00,2.635052427649497986e-02
1.431706547737121582e-01,1.145177986472845078e-03,0.000000000000000000e+00,1.420254707336425781e-01
1.951037533581256866e-02,1.265044207684695721e-03,-0.000000000000000000e+00,1.824533194303512573e-02
3.626754507422447205e-03,1.155064441263675690e-03,0.000000000000000000e+00,2.471690066158771515e-03
1.604482531547546387e-02,1.121761626563966274e-03,0.000000000000000000e+00,1.492306310683488846e-02
1.179500948637723923e-02,1.127897761762142181e-03,0.000000000000000000e+00,1.066711172461509705e-02
2.617058157920837402e-02,1.136902603320777416e-03,0.000000000000000000e+00,2.503367885947227478e-02
5.227463319897651672e-03,1.111816498450934887e-03,-0.000000000000000000e+00,4.115646705031394958e-03
2.842973452061414719e-03,1.137710292823612690e-03,0.000000000000000000e+00,1.705263042822480202e-03
8.449524641036987305e-03,1.118036801926791668e-03,0.000000000000000000e+00,7.331487722694873810e-03
1.505015790462493896e-02,1.130555872805416584e-03,0.000000000000000000e+00,1.391960214823484421e-02
9.088385850191116333e-03,1.088046585209667683e-03,0.000000000000000000e+00,8.000339381396770477e-03
1.466356497257947922e-02,1.124983653426170349e-03,0.000000000000000000e+00,1.353858131915330887e-02
1.372587680816650391e-02,1.074233790859580040e-03,0.000000000000000000e+00,1.265164278447628021e-02
8.027131669223308563e-03,1.089683035388588905e-03,-0.000000000000000000e+00,6.937448866665363312e-03
4.612066596746444702e-02,1.740295090712606907e-03,0.000000000000000000e+00,4.438037052750587463e-02
2.384802699089050293e-02,1.061129150912165642e-03,-0.000000000000000000e+00,2.278689853847026825e-02
4.903811495751142502e-03,1.108401687815785408e-03,0.000000000000000000e+00,3.795409807935357094e-03
2.396220266819000244e-01,1.130333053879439831e-03,0.000000000000000000e+00,2.384916990995407104e-01
9.534963406622409821e-03,1.070433179847896099e-03,-0.000000000000000000e+00,8.464530110359191895e-03
2.277435176074504852e-02,1.061439863406121731e-03,-0.000000000000000000e+00,2.171291224658489227e-02
5.582758411765098572e-02,1.121785608120262623e-03,0.000000000000000000e+00,5.470579862594604492e-02
1.803776249289512634e-02,2.445558784529566765e-03,0.000000000000000000e+00,1.559220440685749054e-02
4.462307319045066833e-03,1.366831711493432522e-03,-0.000000000000000000e+00,3.095475723966956139e-03
6.218266859650611877e-02,1.684130402281880379e-03,0.000000000000000000e+00,6.049853935837745667e-02
8.597816340625286102e-03,9.961759205907583237e-04,0.000000000000000000e+00,7.601640187203884125e-03
1.928783953189849854e-02,1.026484766043722630e-03,-0.000000000000000000e+00,1.826135441660881042e-02
3.914007917046546936e-02,1.923102769069373608e-03,0.000000000000000000e+00,3.721697628498077393e-02
3.773764148354530334e-02,1.168559887446463108e-03,0.000000000000000000e+00,3.656908124685287476e-02
1.161323934793472290e-01,3.994797356426715851e-03,0.000000000000000000e+00,1.121375933289527893e-01
4.307530354708433151e-03,9.714938933029770851e-04,0.000000000000000000e+00,3.336036577820777893e-03
1.471866853535175323e-02,9.845546446740627289e-04,0.000000000000000000e+00,1.373411342501640320e-02
2.282798476517200470e-02,1.241840771399438381e-03,0.000000000000000000e+00,2.158614434301853180e-02
3.901996836066246033e-02,1.620567636564373970e-03,0.000000000000000000e+00,3.739940002560615540e-02
3.129664808511734009e-03,9.566126391291618347e-04,0.000000000000000000e+00,2.173052169382572174e-03
2.030840329825878143e-02,9.778136154636740685e-04,0.000000000000000000e+00,1.933058910071849823e-02
2.727294340729713440e-02,1.170153962448239326e-03,0.000000000000000000e+00,2.610278874635696411e-02
2.837438881397247314e-02,9.564137435518205166e-04,-0.000000000000000000e+00,2.741797454655170441e-02
3.851661086082458496e-02,9.583412902429699898e-04,-0.000000000000000000e+00,3.755826875567436218e-02
9.738179296255111694e-02,9.761393885128200054e-04,0.000000000000000000e+00,9.640565514564514160e-02
4.847387596964836121e-02,9.998567402362823486e-04,0.000000000000000000e+00,4.747401922941207886e-02
1.064650435000658035e-02,9.290777379646897316e-04,0.000000000000000000e+00,9.717426262795925140e-03
2.138996496796607971e-02,1.001194934360682964e-03,0.000000000000000000e+00,2.038877084851264954e-02
2.628716267645359039e-02,9.393563377670943737e-04,0.000000000000000000e+00,2.534780651330947876e-02
1.258240174502134323e-02,2.359943464398384094e-03,0.000000000000000000e+00,1.022245828062295914e-02
1.881285198032855988e-02,1.000493764877319336e-03,-0.000000000000000000e+00,1.781235821545124054e-02
5.757974460721015930e-03,9.190862183459103107e-04,-0.000000000000000000e+00,4.838888067752122879e-03
2.838453277945518494e-03,1.088206539861857891e-03,0.000000000000000000e+00,1.750246854498982430e-03
5.398454144597053528e-03,8.837821078486740589e-04,0.000000000000000000e+00,4.514671862125396729e-03
1.585835963487625122e-02,8.792309090495109558e-04,0.000000000000000000e+00,1.497912965714931488e-02
6.111965328454971313e-02,1.406405470333993435e-03,0.000000000000000000e+00,5.971324816346168518e-02
9.680458344519138336e-03,8.628896321170032024e-04,0.000000000000000000e+00,8.817568421363830566e-03
1.746960915625095367e-02,8.655533310957252979e-04,0.000000000000000000e+00,1.660405658185482025e-02
9.677680581808090210e-02,9.335497743450105190e-04,-0.000000000000000000e+00,9.584325551986694336e-02
4.660648107528686523e-02,1.730235177092254162e-03,-0.000000000000000000e+00,4.487624764442443848e-02
6.146845966577529907e-02,1.531573245301842690e-03,0.000000000000000000e+00,5.993688479065895081e-02
5.807317793369293213e-02,8.388705900870263577e-04,-0.000000000000000000e+00,5.723430588841438293e-02
2.055228687822818756e-02,8.763109217397868633e-04,-0.000000000000000000e+00,1.967597566545009613e-02
3.217300400137901306e-02,1.531476504169404507e-03,-0.000000000000000000e+00,3.064152784645557404e-02
2.825516089797019958e-02,8.248008089140057564e-04,-0.000000000000000000e+00,2.743035927414894104e-02
4.300321266055107117e-02,8.179779979400336742e-04,0.000000000000000000e+00,4.218523576855659485e-02
1.822551712393760681e-03,8.437232463620603085e-04,0.000000000000000000e+00,9.788284078240394592e-04
4.553527384996414185e-02,1.551421359181404114e-03,0.000000000000000000e+00,4.398385062813758850e-02
5.629032850265502930e-03,1.920726732350885868e-03,-0.000000000000000000e+00,3.708306001499295235e-03
3.108143806457519531e-02,7.979121874086558819e-04,0.000000000000000000e+00,3.028352558612823486e-02
1.477107591927051544e-02,2.092412440106272697e-03,0.000000000000000000e+00,1.267866324633359909e-02
1.223433986306190491e-01,7.941126823425292969e-04,0.000000000000000000e+00,1.215492859482765198e-01
1.259365677833557129e-02,7.911699940450489521e-04,0.000000000000000000e+00,1.180248707532882690e-02
1.375231333076953888e-02,8.302858914248645306e-04,0.000000000000000000e+00,1.292202714830636978e-02
1.877311617136001587e-02,9.542835177853703499e-04,0.000000000000000000e+00,1.781883276998996735e-02
2.998233214020729065e-02,9.872497757896780968e-04,0.000000000000000000e+00,2.899508178234100342e-02
7.357370108366012573e-03,1.923709409311413765e-03,0.000000000000000000e+00,5.433660466223955154e-03
2.840048633515834808e-02,7.439833134412765503e-04,0.000000000000000000e+00,2.765650302171707153e-02
1.901572197675704956e-02,7.512000156566500664e-04,0.000000000000000000e+00,1.826452277600765228e-02
1.527066715061664581e-02,2.269823569804430008e-03,0.000000000000000000e+00,1.300084404647350311e-02
3.277375828474760056e-03,7.264407468028366566e-04,0.000000000000000000e+00,2.550935139879584312e-03
3.359748795628547668e-02,7.268601329997181892e-04,0.000000000000000000e+00,3.287062793970108032e-02
3.943912386894226074e-01,7.579371449537575245e-04,-0.000000000000000000e+00,3.936333060264587402e-01
9.173733182251453400e-03,7.448449614457786083e-04,0.000000000000000000e+00,8.428888395428657532e-03
6.611404474824666977e-03,9.106372599489986897e-04,-0.000000000000000000e+00,5.700767040252685547e-03
5.078583955764770508e-02,4.676536656916141510e-03,-0.000000000000000000e+00,4.610930383205413818e-02
3.769178874790668488e-03,7.055660826154053211e-04,0.000000000000000000e+00,3.063612850382924080e-03
4.915024340152740479e-02,3.184237750247120857e-03,0.000000000000000000e+00,4.596600681543350220e-02
2.231522090733051300e-02,7.524677785113453865e-04,0.000000000000000000e+00,2.156275324523448944e-02
3.050976805388927460e-02,6.671098526567220688e-04,0.000000000000000000e+00,2.984265796840190887e-02
4.905099794268608093e-02,7.386163342744112015e-04,0.000000000000000000e+00,4.831238090991973877e-02
8.122455328702926636e-02,2.289044205099344254e-03,0.000000000000000000e+00,7.893551141023635864e-02
1.099028741009533405e-03,6.754851201549172401e-04,-0.000000000000000000e+00,4.235436208546161652e-04
4.032672941684722900e-02,7.476222817786037922e-04,-0.000000000000000000e+00,3.957910835742950439e-02
1.469109859317541122e-02,6.566703668795526028e-04,0.000000000000000000e+00,1.403442863374948502e-02
5.168350040912628174e-02,3.002516692504286766e-03,0.000000000000000000e+00,4.868098348379135132e-02
9.151304140686988831e-03,6.427470943890511990e-04,0.000000000000000000e+00,8.508557453751564026e-03
2.968474663794040680e-02,1.018166309222579002e-03,0.000000000000000000e+00,2.866658009588718414e-02
7.120256870985031128e-02,7.308868807740509510e-04,0.000000000000000000e+00,7.047168165445327759e-02
3.769178688526153564e-02,1.358392531983554363e-03,0.000000000000000000e+00,3.633339330554008484e-02
1.681367158889770508e-01,7.131043821573257446e-04,-0.000000000000000000e+00,1.674236059188842773e-01
3.548134118318557739e-02,6.641211220994591713e-04,0.000000000000000000e+00,3.481721878051757812e-02
9.640893898904323578e-03,6.206327234394848347e-04,0.000000000000000000e+00,9.020261466503143311e-03
2.109141498804092407e-01,7.721387664787471294e-04,0.000000000000000000e+00,2.101420164108276367e-01
4.396198317408561707e-02,8.102456922642886639e-04,0.000000000000000000e+00,4.315173625946044922e-02
4.485896229743957520e-02,9.887017076835036278e-04,0.000000000000000000e+00,4.387025907635688782e-02
1.342068891972303391e-02,6.583568174391984940e-04,-0.000000000000000000e+00,1.276233233511447906e-02
9.005055762827396393e-03,6.041470333002507687e-04,0.000000000000000000e+00,8.400908671319484711e-03
1.803667517378926277e-03,1.001018797978758812e-03,-0.000000000000000000e+00,8.026486611925065517e-04
1.768386065959930420e-01,2.855520695447921753e-03,0.000000000000000000e+00,1.739830821752548218e-01
1.753348624333739281e-03,6.029060459695756435e-04,0.000000000000000000e+00,1.150442636571824551e-03
5.172240734100341797e-02,1.410381286405026913e-03,0.000000000000000000e+00,5.031202733516693115e-02
1.337750852108001709e-01,7.308862986974418163e-04,0.000000000000000000e+00,1.330441981554031372e-01
5.040622502565383911e-02,7.292157970368862152e-04,0.000000000000000000e+00,4.967701062560081482e-02
6.569449603557586670e-02,6.068429211154580116e-04,0.000000000000000000e+00,6.508765369653701782e-02
5.629651248455047607e-02,7.303615566343069077e-04,0.000000000000000000e+00,5.556615069508552551e-02
3.069284372031688690e-02,5.545480526052415371e-04,0.000000000000000000e+00,3.013829514384269714e-02
5.915477871894836426e-03,5.604386678896844387e-04,0.000000000000000000e+00,5.355039145797491074e-03
2.735849916934967041e-01,7.371696410700678825e-04,0.000000000000000000e+00,2.728478312492370605e-01
5.579575430601835251e-03,5.449937889352440834e-04,0.000000000000000000e+00,5.034581758081912994e-03
2.796440199017524719e-02,5.288779502734541893e-04,0.000000000000000000e+00,2.743552438914775848e-02
2.271430194377899170e-02,1.334465690888464451e-03,0.000000000000000000e+00,2.137983590364456177e-02
5.060517042875289917e-02,8.599309367127716541e-04,-0.000000000000000000e+00,4.974523931741714478e-02
2.817681618034839630e-02,5.302773206494748592e-04,0.000000000000000000e+00,2.764653973281383514e-02
7.728631794452667236e-02,1.799401710741221905e-03,0.000000000000000000e+00,7.548691332340240479e-02
2.093039266765117645e-02,5.245628417469561100e-04,0.000000000000000000e+00,2.040582895278930664e-02
9.915398433804512024e-03,5.121610593050718307e-04,0.000000000000000000e+00,9.403237141668796539e-03
9.943913668394088745e-03,1.249759923666715622e-03,0.000000000000000000e+00,8.694154210388660431e-03
9.891126304864883423e-03,5.157915293239057064e-04,-0.000000000000000000e+00,9.375334717333316803e-03
3.038709983229637146e-03,5.014055641368031502e-04,0.000000000000000000e+00,2.537304302677512169e-03
5.185844749212265015e-02,5.114988307468593121e-04,0.000000000000000000e+00,5.134695023298263550e-02
3.656612336635589600e-02,2.290465403348207474e-03,0.000000000000000000e+00,3.427565842866897583e-02
7.530064322054386139e-04,4.833660495933145285e-04,-0.000000000000000000e+00,2.696403826121240854e-04
1.838699914515018463e-02,4.866741073783487082e-04,0.000000000000000000e+00,1.790032535791397095e-02
1.237002899870276451e-03,7.587839500047266483e-04,0.000000000000000000e+00,4.782189789693802595e-04
2.826561406254768372e-02,4.806061333511024714e-04,0.000000000000000000e+00,2.778500877320766449e-02
4.081949591636657715e-03,6.780197727493941784e-04,0.000000000000000000e+00,3.403929993510246277e-03
8.739141747355461121e-03,9.053701651282608509e-04,0.000000000000000000e+00,7.833771407604217529e-03
9.348314255475997925e-03,4.534074978437274694e-04,0.000000000000000000e+00,8.894906379282474518e-03
6.744478829205036163e-03,4.537530767265707254e-04,0.000000000000000000e+00,6.290725897997617722e-03
2.559457160532474518e-02,4.587112052831798792e-04,0.000000000000000000e+00,2.513585984706878662e-02
7.215054240077733994e-03,4.599876701831817627e-04,-0.000000000000000000e+00,6.755066569894552231e-03
7.328508049249649048e-02,4.442853387445211411e-03,-0.000000000000000000e+00,6.884222477674484253e-02
1.615182869136333466e-02,4.857327730860561132e-04,-0.000000000000000000e+00,1.566609553992748260e-02
2.511018328368663788e-02,4.314213583711534739e-04,0.000000000000000000e+00,2.467876113951206207e-02
7.873486727476119995e-03,4.371649993117898703e-04,0.000000000000000000e+00,7.436322048306465149e-03
3.400494530797004700e-02,6.571834674105048180e-04,0.000000000000000000e+00,3.334776312112808228e-02
2.430633176118135452e-03,6.547656375914812088e-04,0.000000000000000000e+00,1.775867654941976070e-03
9.280232340097427368e-02,5.643639015033841133e-04,0.000000000000000000e+00,9.223795682191848755e-02
4.863037541508674622e-02,8.057175436988472939e-04,0.000000000000000000e+00,4.782465845346450806e-02
6.857417523860931396e-02,4.230252525303512812e-04,0.000000000000000000e+00,6.815115362405776978e-02
1.263881451450288296e-03,4.330385418143123388e-04,0.000000000000000000e+00,8.308428805321455002e-04
2.246432565152645111e-02,4.237312823534011841e-04,0.000000000000000000e+00,2.204059436917304993e-02
3.111384995281696320e-02,6.660944200120866299e-04,0.000000000000000000e+00,3.044775500893592834e-02
1.698676380328834057e-03,4.833705315832048655e-04,0.000000000000000000e+00,1.215305877849459648e-03
5.537396296858787537e-03,5.060625844635069370e-04,0.000000000000000000e+00,5.031333770602941513e-03
4.333394754212349653e-04,4.028254770673811436e-04,0.000000000000000000e+00,3.051398743991740048e-05
2.872254513204097748e-02,4.225919547025114298e-04,0.000000000000000000e+00,2.829995378851890564e-02
4.787993384525179863e-04,3.932009567506611347e-04,0.000000000000000000e+00,8.559838897781446576e-05
8.158303797245025635e-02,3.388591576367616653e-03,0.000000000000000000e+00,7.819444686174392700e-02
9.254206717014312744e-02,5.357502959668636322e-04,0.000000000000000000e+00,9.200631827116012573e-02
1.374659035354852676e-02,6.104572094045579433e-04,-0.000000000000000000e+00,1.313613355159759521e-02
1.233826391398906708e-02,4.247875476721674204e-04,0.000000000000000000e+00,1.191347651183605194e-02
1.110750362277030945e-01,4.744965117424726486e-04,0.000000000000000000e+00,1.106005385518074036e-01
2.984973229467868805e-02,4.712107183877378702e-04,0.000000000000000000e+00,2.937852218747138977e-02
6.819668691605329514e-03,3.942356852348893881e-04,0.000000000000000000e+00,6.425432860851287842e-03
1.193443895317614079e-03,3.737180668395012617e-04,0.000000000000000000e+00,8.197257993742823601e-04
1.942510018125176430e-03,3.956295549869537354e-04,0.000000000000000000e+00,1.546880463138222694e-03
2.659839987754821777e-01,3.556302690412849188e-04,0.000000000000000000e+00,2.656283676624298096e-01
7.495585363358259201e-03,3.716704086400568485e-04,0.000000000000000000e+00,7.123915012925863266e-03
3.204346448183059692e-02,4.338058352004736662e-04,0.000000000000000000e+00,3.160965815186500549e-02
2.634311467409133911e-02,2.046648412942886353e-03,-0.000000000000000000e+00,2.429646626114845276e-02
1.320902141742408276e-03,3.785411827266216278e-04,-0.000000000000000000e+00,9.423609590157866478e-04
8.173974603414535522e-02,3.925305791199207306e-04,-0.000000000000000000e+00,8.134721219539642334e-02
1.415475830435752869e-02,3.909622319042682648e-04,0.000000000000000000e+00,1.376379653811454773e-02
2.964068204164505005e-02,3.808967594522982836e-04,0.000000000000000000e+00,2.925978600978851318e-02
4.470788687467575073e-02,3.545065701473504305e-04,-0.000000000000000000e+00,4.435338079929351807e-02
1.480781100690364838e-02,3.964049392379820347e-04,-0.000000000000000000e+00,1.441140566021203995e-02
3.567159920930862427e-02,4.295572580303996801e-04,-0.000000000000000000e+00,3.524204343557357788e-02
1.786007918417453766e-02,3.483637410681694746e-04,0.000000000000000000e+00,1.751171611249446869e-02
6.751333922147750854e-02,5.065243458375334740e-04,-0.000000000000000000e+00,6.700681149959564209e-02
2.464517019689083099e-02,4.169982566963881254e-04,-0.000000000000000000e+00,2.422817237675189972e-02
9.615204483270645142e-02,4.464287485461682081e-04,0.000000000000000000e+00,9.570561349391937256e-02
3.847840055823326111e-02,4.094202013220638037e-04,0.000000000000000000e+00,3.806897997856140137e-02
9.324417449533939362e-03,3.340210532769560814e-04,0.000000000000000000e+00,8.990396745502948761e-03
1.342074479907751083e-02,3.730519383680075407e-04,0.000000000000000000e+00,1.304769329726696014e-02
7.635152898728847504e-03,3.327631857246160507e-04,0.000000000000000000e+00,7.302389945834875107e-03
8.251605904661118984e-04,3.293381887488067150e-04,0.000000000000000000e+00,4.958224017173051834e-04
8.918223902583122253e-03,2.228760393336415291e-03,0.000000000000000000e+00,6.689463276416063309e-03
3.500782884657382965e-03,3.218120255041867495e-04,0.000000000000000000e+00,3.178970888257026672e-03
9.468453936278820038e-04,4.934155149385333061e-04,-0.000000000000000000e+00,4.534299077931791544e-04
3.679360728710889816e-03,3.141272463835775852e-04,0.000000000000000000e+00,3.365233540534973145e-03
2.392058959230780602e-03,3.160365740768611431e-04,0.000000000000000000e+00,2.076022326946258545e-03
3.126955404877662659e-02,3.871007356792688370e-04,0.000000000000000000e+00,3.088245168328285217e-02
1.948128938674926758e-01,4.008247924502938986e-04,-0.000000000000000000e+00,1.944120675325393677e-01
5.447019357234239578e-03,3.276333445683121681e-04,0.000000000000000000e+00,5.119386129081249237e-03
1.638618670403957367e-02,3.579995536711066961e-04,0.000000000000000000e+00,1.602818630635738373e-02
3.074143454432487488e-02,3.085893345996737480e-03,0.000000000000000000e+00,2.765554189682006836e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
-1.356005668640136719e-04
7.094472646713256836e-03
1.426228880882263184e-02
2.136833220720291138e-02
2.841295301914215088e-02
3.539668023586273193e-02
4.232008755207061768e-02
4.918362200260162354e-02
5.598767101764678955e-02
6.273274123668670654e-02
6.941920518875122070e-02
7.604767382144927979e-02
8.261841535568237305e-02
8.913189172744750977e-02
9.558865427970886230e-02
1.019890159368515015e-01
1.083333641290664673e-01
1.146221011877059937e-01
1.208557635545730591e-01
1.270346194505691528e-01
1.331590563058853149e-01
1.392295509576797485e-01
1.452464759349822998e-01
1.512100845575332642e-01
1.571208983659744263e-01
1.629791408777236938e-01
1.687853485345840454e-01
1.745397597551345825e-01
1.802427321672439575e-01
1.858946233987808228e-01
1.914957910776138306e-01
1.970465928316116333e-01
2.025473862886428833e-01
2.079984396696090698e-01
2.134000211954116821e-01
2.187526971101760864e-01
2.240565866231918335e-01
2.293120175600051880e-01
2.345194071531295776e-01
2.396789342164993286e-01
2.447911053895950317e-01
2.498560100793838501e-01
2.548740506172180176e-01
2.598456144332885742e-01
2.647707462310791016e-01
2.696501016616821289e-01
2.744836211204528809e-01
2.792718410491943359e-01
2.840149402618408203e-01
2.887131571769714355e-01
2.933670282363891602e-01
2.979764342308044434e-01
3.025419116020202637e-01
3.070636987686157227e-01
3.115420937538146973e-01
3.159773945808410645e-01
3.203696608543395996e-01
3.247194290161132812e-01
3.290267586708068848e-01
3.332920074462890625e-01
3.375154733657836914e-01
3.416973948478698730e-01
3.458379507064819336e-01
3.499373793601989746e-01
3.539961576461791992e-01
3.580143451690673828e-01
3.619921803474426270e-01
3.659299015998840332e-01
3.698279857635498047e-01
3.736863732337951660e-01
3.775054812431335449e-01
3.812855482101440430e-01
3.850268125534057617e-01
3.887294530868530273e-01
3.923935890197753906e-01
3.960196971893310547e-01
3.996080160140991211e-01
4.031584858894348145e-01
4.066715836524963379e-01
4.101474285125732422e-01
4.135863184928894043e-01
4.169885516166687012e-01
4.203540682792663574e-01
4.236833453178405762e-01
4.269763827323913574e-01
4.302336573600769043e-01
4.334551692008972168e-01
4.366413354873657227e-01
4.397921562194824219e-01
4.429078102111816406e-01
4.459886550903320312e-01
4.490349888801574707e-01
4.520468115806579590e-01
4.550243616104125977e-01
4.579678177833557129e-01
4.608774185180664062e-01
4.637534022331237793e-01
4.665959477424621582e-01
4.694051146507263184e-01
4.721812009811401367e-01
4.749244451522827148e-01
4.776348471641540527e-01
4.803127050399780273e-01
4.829582571983337402e-01
4.855715632438659668e-01
4.881528019905090332e-01
4.907022118568420410e-01
4.932199120521545410e-01
4.957060217857360840e-01
4.981608986854553223e-01
5.005845427513122559e-01
5.029770731925964355e-01
5.053388476371765137e-01
5.076697468757629395e-01
5.099700689315795898e-01
5.122399926185607910e-01
5.144796967506408691e-01
5.166893005371093750e-01
5.188688039779663086e-01
5.210184454917907715e-01
5.231383442878723145e-01
5.252287983894348145e-01
5.272896885871887207e-01
5.293213725090026855e-01
5.313238501548767090e-01
5.332972407341003418e-01
5.352417230606079102e-01
5.371573567390441895e-01
5.390443205833435059e-01
5.409026741981506348e-01
5.427326560020446777e-01
5.445342659950256348e-01
5.463075637817382812e-01
5.480529069900512695e-01
5.497700572013854980e-01
5.514594912528991699e-01
5.531209707260131836e-01
5.547547936439514160e-01
5.563609600067138672e-01
5.579397082328796387e-01
5.594909787178039551e-01
5.610149502754211426e-01
5.625117421150207520e-01
5.639812350273132324e-01
5.654237866401672363e-01
5.668393373489379883e-01
5.682280063629150391e-01
5.695897936820983887e-01
5.709248781204223633e-01
5.722333788871765137e-01
5.735152363777160645e-01
5.747705101966857910e-01
5.759994387626647949e-01
5.772020220756530762e-01
5.783781409263610840e-01
5.795280933380126953e-01
5.806519389152526855e-01
5.817494988441467285e-01
5.828210711479187012e-01
5.838667154312133789e-01
5.848863720893859863e-01
5.858801007270812988e-01
5.868480205535888672e-01
5.877901911735534668e-01
5.887066125869750977e-01
5.895972847938537598e-01
5.904622673988342285e-01
5.913017392158508301e-01
5.921154618263244629e-01
5.929039120674133301e-01
5.936667323112487793e-01
5.944042205810546875e-01
5.951161980628967285e-01
5.958027839660644531e-01
5.964641571044921875e-01
5.971000790596008301e-01
5.977109074592590332e-01
5.982964038848876953e-01
5.988566279411315918e-01
5.993917584419250488e-01
5.999016165733337402e-01
6.003863811492919922e-01
6.008461117744445801e-01
6.012806296348571777e-01
6.016901135444641113e-01
6.020745635032653809e-01
6.024339795112609863e-01
6.027683615684509277e-01
6.030776500701904297e-01
6.033620238304138184e-01
6.036214828491210938e-01
6.038559079170227051e-01
6.040652990341186523e-01
6.042497158050537109e-01
6.044092774391174316e-01
6.045439839363098145e-01
6.046535372734069824e-01
6.047382354736328125e-01
6.047981381416320801e-01
6.048330068588256836e-01
6.048430204391479492e-01
6.048280596733093262e-01
6.047881245613098145e-01
6.047232747077941895e-01
6.046335101127624512e-01
6.045187711715698242e-01
6.043792366981506348e-01
6.042146086692810059e-01
6.040249466896057129e-01
6.038104295730590820e-01
6.035709381103515625e-01
6.033063530921936035e-01
6.030167937278747559e-01
6.027022004127502441e-01
6.023626327514648438e-01
6.019979715347290039e-01
6.016082167625427246e-01
6.011933684349060059e-01
6.007533073425292969e-01
6.002883315086364746e-01
5.997980237007141113e-01
5.992825627326965332e-01
5.987418889999389648e-01
5.981760621070861816e-01
5.975848436355590820e-01
5.969684720039367676e-01
5.963266491889953613e-01
5.956594347953796387e-01
5.949669480323791504e-01
5.942490100860595703e-01
5.935056805610656738e-01
5.927366614341735840e-01
5.919422507286071777e-01
5.911222100257873535e-01
5.902766585350036621e-01
5.894052982330322266e-01
5.885084271430969238e-01
5.875855088233947754e-01
5.866370797157287598e-01
5.856627821922302246e-01
5.846624970436096191e-01
5.836362242698669434e-01
5.825840830802917480e-01
5.815059542655944824e-01
5.804015994071960449e-01
5.792710185050964355e-01
5.781143903732299805e-01
5.769314169883728027e-01
5.757220387458801270e-01
5.744864344596862793e-01
5.732241868972778320e-01
5.719355940818786621e-01
5.706202387809753418e-01
5.692782402038574219e-01
5.679095387458801270e-01
5.665140748023986816e-01
5.650916695594787598e-01
5.636422634124755859e-01
5.621657371520996094e-01
5.606622099876403809e-01
5.591315031051635742e-01
5.575733780860900879e-01
5.559879541397094727e-01
5.543750524520874023e-01
5.527345538139343262e-01
5.510665178298950195e-01
5.493705868721008301e-01
5.476469397544860840e-01
5.458953976631164551e-01
5.441157221794128418e-01
5.423078536987304688e-01
5.404718518257141113e-01
5.386075377464294434e-01
5.367146134376525879e-01
5.347931385040283203e-01
5.328431129455566406e-01
5.308642387390136719e-01
5.288563370704650879e-01
5.268195867538452148e-01
5.247536301612854004e-01
5.226582884788513184e-01
5.205336213111877441e-01
5.183795094490051270e-01
5.161955356597900391e-01
5.139818787574768066e-01
5.117381811141967773e-01
5.094646215438842773e-01
5.071606636047363281e-01
5.048263669013977051e-01
5.024615526199340820e-01
5.000662207603454590e-01
4.976399540901184082e-01
4.951827526092529297e-01
4.926944971084594727e-01
4.901748895645141602e-01
4.876238703727722168e-01
4.850413203239440918e-01
4.824269413948059082e-01
4.797806143760681152e-01
4.771022200584411621e-01
4.743916392326354980e-01
4.716483950614929199e-01
4.688726067543029785e-01
4.660641551017761230e-01
4.632225036621093750e-01
4.603477716445922852e-01
4.574396014213562012e-01
4.544977545738220215e-01
4.515223503112792969e-01
4.485129117965698242e-01
4.454693198204040527e-01
4.423912167549133301e-01
4.392786622047424316e-01
4.361312985420227051e-01
4.329488873481750488e-01
4.297313094139099121e-01
4.264783263206481934e-01
4.231895804405212402e-01
4.198650717735290527e-01
4.165043830871582031e-01
4.131072759628295898e-01
4.096738100051879883e-01
4.062034487724304199e-01
4.026960134506225586e-01
3.991512656211853027e-01
3.955691456794738770e-01
3.919491767883300781e-01
3.882912993431091309e-01
3.845949172973632812e-01
3.808602094650268555e-01
3.770866394042968750e-01
3.732741475105285645e-01
3.694223761558532715e-01
3.655308485031127930e-01
3.615996837615966797e-01
3.576284050941467285e-01
3.536167144775390625e-01
3.495644330978393555e-01
3.454711437225341797e-01
3.413367867469787598e-01
3.371610045433044434e-01
3.329433798789978027e-01
3.286837339401245117e-01
3.243819475173950195e-01
3.200373649597167969e-01
3.156498074531555176e-01
3.112193346023559570e-01
3.067450523376464844e-01
3.022272586822509766e-01
2.976652979850769043e-01
2.930589914321899414e-01
2.884079813957214355e-01
2.837120890617370605e-01
2.789706587791442871e-01
2.741837501525878906e-01
2.693510055541992188e-01
2.644720673561096191e-01
2.595464587211608887e-01
2.545740604400634766e-01
2.495545595884323120e-01
2.444875091314315796e-01
2.393725663423538208e-01
2.342097312211990356e-01
2.289981395006179810e-01
2.237379997968673706e-01
2.184288650751113892e-01
2.130702883005142212e-01
2.076621204614639282e-01
2.022036761045455933e-01
1.966951936483383179e-01
1.911356300115585327e-01
1.855254322290420532e-01
1.798637062311172485e-01
1.741502732038497925e-01
1.683850437402725220e-01
1.625675708055496216e-01
1.566971987485885620e-01
1.507741361856460571e-01
1.447977274656295776e-01
1.387675404548645020e-01
1.326837241649627686e-01
1.265455037355422974e-01
1.203529536724090576e-01
1.141053736209869385e-01
1.078025102615356445e-01
1.014444530010223389e-01
9.503017365932464600e-02
8.856005966663360596e-02
8.203305304050445557e-02
7.544989883899688721e-02
6.880944967269897461e-02
6.211158633232116699e-02
5.535605549812316895e-02
4.854267835617065430e-02
4.167099297046661377e-02
3.474065661430358887e-02
2.775138616561889648e-02
2.070310711860656738e-02
1.359520852565765381e-02
6.427839398384094238e-03
-7.995665073394775391e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-1.356005668640136719e-04
2.841295301914215088e-02
5.598767101764678955e-02
8.261841535568237305e-02
1.083333641290664673e-01
1.331590563058853149e-01
1.571208983659744263e-01
1.802427321672439575e-01
2.025473862886428833e-01
2.240565866231918335e-01
2.447911053895950317e-01
2.647707462310791016e-01
2.840149402618408203e-01
3.025419116020202637e-01
3.203696608543395996e-01
3.375154733657836914e-01
3.539961576461791992e-01
3.698279857635498047e-01
3.850268125534057617e-01
3.996080160140991211e-01
4.135863184928894043e-01
4.269763827323913574e-01
4.397921562194824219e-01
4.520468115806579590e-01
4.637534022331237793e-01
4.749244451522827148e-01
4.855715632438659668e-01
4.957060217857360840e-01
5.053388476371765137e-01
5.144796967506408691e-01
5.231383442878723145e-01
5.313238501548767090e-01
5.390443205833435059e-01
5.463075637817382812e-01
5.531209707260131836e-01
5.594909787178039551e-01
5.654237866401672363e-01
5.709248781204223633e-01
5.759994387626647949e-01
5.806519389152526855e-01
5.848863720893859863e-01
5.887066125869750977e-01
5.921154618263244629e-01
5.951161980628967285e-01
5.977109074592590332e-01
5.999016165733337402e-01
6.016901135444641113e-01
6.030776500701904297e-01
6.040652990341186523e-01
6.046535372734069824e-01
6.048430204391479492e-01
6.046335101127624512e-01
6.040249466896057129e-01
6.030167937278747559e-01
6.016082167625427246e-01
5.997980237007141113e-01
5.975848436355590820e-01
5.949669480323791504e-01
5.919422507286071777e-01
5.885084271430969238e-01
5.846624970436096191e-01
5.804015994071960449e-01
5.757220387458801270e-01
5.706202387809753418e-01
5.650916695594787598e-01
5.591315031051635742e-01
5.527345538139343262e-01
5.458953976631164551e-01
5.386075377464294434e-01
5.308642387390136719e-01
5.226582884788513184e-01
5.139818787574768066e-01
5.048263669013977051e-01
4.951827526092529297e-01
4.850413203239440918e-01
4.743916392326354980e-01
4.632225036621093750e-01
4.515223503112792969e-01
4.392786622047424316e-01
4.264783263206481934e-01
4.131072759628295898e-01
3.991512656211853027e-01
3.845949172973632812e-01
3.694223761558532715e-01
3.536167144775390625e-01
3.371610045433044434e-01
3.200373649597167969e-01
3.022272586822509766e-01
2.837120890617370605e-01
2.644720673561096191e-01
2.444875091314315796e-01
2.237379997968673706e-01
2.022036761045455933e-01
1.798637062311172485e-01
1.566971987485885620e-01
1.326837241649627686e-01
1.078025102615356445e-01
8.203305304050445557e-02
5.535605549812316895e-02
2.775138616561889648e-02
-7.995665073394775391e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
3.759746928947741984e-01
5.495362775670514788e-01
5.544046032492242482e-01
5.495135687966411497e-01
5.419787599476481033e-01
5.324670847059660428e-01
5.204647588962838523e-01
5.055331528274776831e-01
4.870696582379432926e-01
4.642889544701152560e-01
4.361866492936522510e-01
4.015289433799450469e-01
3.589641374175982502e-01
3.074669299949044365e-01
2.475822999541266167e-01
2.026572305299607912e-01
1.683260182297505181e-01
1.435490462525994271e-01
1.269372047765906508e-01
1.139798949497839858e-01
1.049715856256813323e-01
9.322222056652057498e-02
8.756869928186661323e-02
8.057436198851462839e-02
7.888020380944668619e-02
6.638409277683945953e-02
6.871639296758562387e-02
6.326585276965465687e-02
6.556606265554469626e-02
6.338992833951265227e-02
6.766772610420683509e-02
5.696908067605597342e-02
5.352924504032479519e-02
4.685503401673524887e-02
5.616157014457454771e-02
5.113591343790426652e-02
5.061753223755055542e-02
5.099262896649081611e-02
5.405261229634168024e-02
4.353777600901981987e-02
4.922766254046342937e-02
4.607457625634800435e-02
5.520208571910441980e-02
4.510607753136613302e-02
4.561220141196208056e-02
4.042105931935453811e-02
4.715948322493943023e-02
5.236471163571929099e-02
4.778094786343894257e-02
4.848018474443242798e-02
4.510293608727834747e-02
5.119167734811488207e-02
4.883707444608001436e-02
3.666430086459979837e-02
6.576486458806836410e-02
5.419750862898965044e-02
4.120880501996973533e-02
4.536783252743913086e-02
4.890835042543318495e-02
3.708630391470638110e-02
4.111043992139452180e-02
3.655881002497988336e-02
2.889574248940214585e-02
3.658015263664306238e-02
3.516908972557818841e-02
3.783632892047911894e-02
4.277403147807438272e-02
4.825675614488381115e-02
3.493462843645048221e-02
4.654417662816921070e-02
4.349630961215980585e-02
3.303284172019358561e-02
4.273302405966723783e-02
3.628807639513097205e-02
3.466093338918237177e-02
3.716898253513192807e-02
3.313659128771975770e-02
3.461216017312124249e-02
3.741110365594866455e-02
3.366120996278209460e-02
3.252608839849457922e-02
3.085714197313854656e-02
3.542576624258825246e-02
2.849581297805024727e-02
4.522362901702674243e-02
3.378002664815921152e-02
3.324122773373011652e-02
2.967985939308002627e-02
2.846864511960048652e-02
3.130693809178727860e-02
2.755656498739226731e-02
2.808936266993484684e-02
3.683795666214621789e-02
3.319078475876283130e-02
2.771446355045706356e-02
3.240425863993864897e-02
3.473550252605334121e-02
3.421419602732365950e-02
2.744305975908735082e-02
3.293760945361725451e-02
2.653324184924887169e-02
3.263513829037930497e-02
2.906298467542603112e-02
2.876260983968333129e-02
3.237851615059481047e-02
2.998717083695936689e-02
3.119638832740850506e-02
2.584531945263393929e-02
2.707692899001777273e-02
3.204762609218234082e-02
2.963733969096738266e-02
2.972727582367811275e-02
2.439334335830220177e-02
2.943142259660616253e-02
2.705451031004423371e-02
2.582333763739142959e-02
2.946227215576602276e-02
2.927514275967298130e-02
2.761662793338814925e-02
3.194527800332656181e-02
2.759354002661545610e-02
2.740217065236321553e-02
2.615560420347423642e-02
2.307108793641446040e-02
2.788248049082314023e-02
2.422672417096257899e-02
3.270805877970735243e-02
1.941775558674910598e-02
2.586865685261479156e-02
3.523591348553004043e-02
2.866179240872753289e-02
3.000648361393583319e-02
3.089448267679173812e-02
2.069178787280542831e-02
3.428022376857881026e-02
2.472657261541287912e-02
3.000140128044080992e-02
2.428870145734658009e-02
2.918666720268488918e-02
2.273273825127955158e-02
2.948638940334908504e-02
2.016861190088373168e-02
2.416269077618271935e-02
2.545202745592292995e-02
2.153926444040328222e-02
2.070923470308118353e-02
3.728017569818690286e-02
2.558325101983894428e-02
2.326596380492042607e-02
3.584401611726392017e-02
2.420507376330432656e-02
2.053429129529620381e-02
2.821927506310369441e-02
1.953308764119202415e-02
3.150803691761135117e-02
1.953992127890992817e-02
1.979948604538704984e-02
2.687336937761502717e-02
2.013665102962715336e-02
3.244971451799046752e-02
1.995130198574293287e-02
1.968631698343996025e-02
2.879569076792283522e-02
2.149096563598582033e-02
2.448869381763091324e-02
1.757016852423543690e-02
2.429450555928502550e-02
2.057453899479277579e-02
1.861527164508745835e-02
2.120613660622826246e-02
2.024447043647698702e-02
2.133415206331605932e-02
2.204191459357059818e-02
2.812373205620032068e-02
2.015035529863479571e-02
2.757430302358035434e-02
1.838842181219457056e-02
2.905445376568140461e-02
1.678243970641651178e-02
3.165721614982697912e-02
2.961862799625149950e-02
1.912650069588809829e-02
2.188095148647824922e-02
2.247606486901022188e-02
1.894027137252923473e-02
2.005515438651929438e-02
2.731510951427339531e-02
1.820285552906738061e-02
2.199207907255630937e-02
1.935339455656489432e-02
1.812016229605787829e-02
2.156871487263646234e-02
2.494229158394287507e-02
1.944689125718387229e-02
2.781799326948540194e-02
2.361360881389693023e-02
1.590864222313375514e-02
1.945338761019694759e-02
1.916771996240941231e-02
2.046048440273073865e-02
2.487006563284680297e-02
2.177529246647708777e-02
1.397375821941895455e-02
2.115295229100591992e-02
1.565620979277932215e-02
2.164300730435493592e-02
1.152094967396855713e-02
2.515669633895478360e-02
1.290531980902644670e-02
2.030339107272007351e-02
1.819491419174380439e-02
1.529356467474692061e-02
1.921405756811294524e-02
1.860740825019135958e-02
1.812023157202265894e-02
2.444421188734608591e-02
1.290123525581700001e-02
3.017553114370088996e-02
1.752502154003735338e-02
1.802109004150072996e-02
1.775942518166102532e-02
2.329251495789765730e-02
1.685317805539473732e-02
2.320846603925812851e-02
1.139403519951590581e-02
1.858526364842668852e-02
1.618219828314683070e-02
1.592023108284884927e-02
1.534569546577348523e-02
1.799600696252681362e-02
2.293365091277870318e-02
1.537681277780745571e-02
2.016783112935545755e-02
1.467548948340151489e-02
1.857774615775882252e-02
1.555486404159601641e-02
1.163895374202707743e-02
1.720910584215362693e-02
1.915039166722468794e-02
1.514851905213451984e-02
1.994104414373142758e-02
1.767616748357258433e-02
1.417414540093970589e-02
1.593757159455893788e-02
1.515013870551845838e-02
1.603969565235055864e-02
1.490043863309331411e-02
2.090780922892878507e-02
1.220200345356700806e-02
2.423538254843640716e-02
1.284689703511429984e-02
1.669255073054876082e-02
1.577658192295459949e-02
1.654297053938104042e-02
2.284458200448228476e-02
9.176999192754452944e-03
1.582285252728883942e-02
1.330822546841662658e-02
1.802850563397516773e-02
1.592455262290001089e-02
2.219289045825099255e-02
2.281523219123224658e-02
1.111852372903613349e-02
2.810487243856801820e-02
2.051503972119788494e-02
1.140189559319299689e-02
1.813123076624350780e-02
1.314543260395397914e-02
1.718388749037489185e-02
1.834622792675204977e-02
1.254295130362920695e-02
1.797573668640882125e-02
1.308326885003589443e-02
1.209082191044476458e-02
1.314555112374881686e-02
1.440217864879728138e-02
2.276365617246088255e-02
1.023821272242363307e-02
1.904034065299154213e-02
9.661435704542019678e-03
1.619018104180096340e-02
1.608798352829096320e-02
1.112604594873369337e-02
2.106382918711091970e-02
1.142949153124702029e-02
2.471528369769660297e-02
1.274284631234622912e-02
1.452633426280907844e-02
1.781002877413164279e-02
1.168856896712223460e-02
1.541309991119317428e-02
1.484173279810621290e-02
1.063333965541204962e-02
2.876025555346187201e-02
1.602315553242307511e-02
5.882360498859319844e-03
2.021249360503506176e-02
9.110637793411481902e-03
2.102949381051813157e-02
9.676917947985252955e-03
2.504439763900071642e-02
1.334308463835548637e-02
1.261817725415316852e-02
1.333730517887585752e-02
1.663967334528535999e-02
1.518456454457689335e-02
1.781114693129411466e-02
1.101402903000773224e-02
9.943699433113330211e-03
1.138423259656626794e-02
9.459368656613611689e-03
1.424231202432375137e-02
1.205735519312734448e-02
1.111752736165476894e-02
1.130131908192664840e-02
1.348284602353258185e-02
1.020286923895156843e-02
1.198931589234807603e-02
1.498844936497368933e-02
1.317447458827425595e-02
1.671741327233880470e-02
6.137971753744064438e-03
1.754138494755203004e-02
8.585977328135241046e-03
1.963987265176573779e-02
1.019646936104873398e-02
1.188504497719074932e-02
2.167708710582554391e-02
9.565465048352842989e-03
1.095416530308255046e-02
8.582339746307872733e-03
1.346073833923683467e-02
1.812426873465038807e-02
1.039020331299381726e-02
1.639272228342136123e-02
8.640535894671418082e-03
1.459865152208282210e-02
1.577958924591285270e-02
1.286319153183458110e-02
6.415543582612443646e-03
1.748598705383145463e-02
8.696538063952458097e-03
1.496366284352720726e-02
1.306717608077232265e-02
9.415156019538649390e-03
1.671126053955608592e-02
6.986324791305925652e-03
1.242585478388248676e-02
1.770642434551078850e-02
7.853599288851745644e-03
1.077941045079047755e-02
1.987505642134463485e-02
5.736445030413711219e-03
2.399076472453119668e-02
1.034561898560486422e-02
1.096677139683029101e-02
1.048513889168366416e-02
1.936909488832880624e-02
7.298708268544836647e-03
1.773759193849820323e-02
4.251650532675491437e-03
1.111873854551774336e-02
1.088321003395209714e-02
1.692636254168639054e-02
1.495420653152719319e-02
1.011294324123014274e-02
9.502840050106431402e-03
2.056442856990646495e-02
7.254549448844444144e-03
1.094741704087646636e-02
9.146311346846194845e-03
1.084491117271599997e-02
3.201149861073900732e-02
1.315321580049765363e-02
6.127255075832619552e-03
1.962394697696151838e-02
7.986072916144009923e-03
2.164140439875740854e-02
8.064458338441358315e-03
1.683146258851050611e-02
9.191072884115226993e-03
1.728595929103485945e-02
6.784440271500986712e-03
1.355874009603695758e-02
1.104959621694141976e-02
8.384005940314581337e-03
9.927813285491242368e-03
2.070233032493653744e-02
1.155541641716317965e-02
5.474708113244081652e-03
1.372545157099612674e-02
1.034745213940770417e-02
8.839088182191911017e-03
1.130042965262800791e-02
1.431230073688288286e-02
7.608752116304725276e-03
1.171351381081078488e-02
1.241185387755854540e-02
5.140239283837142598e-03
1.639411757118016191e-02
6.216468960158327145e-03
1.419298170787719297e-02
7.767896795570807845e-03
6.299060335249759800e-03
7.354975104264612276e-03
1.207594820404840272e-02
1.034024558364031975e-02
1.899430452460819721e-02
6.849728862865378347e-03
2.019989285822305219e-02
6.568608876114437160e-03
9.579126919160683637e-03
1.544025556222529752e-02
6.968948323864216678e-03
6.862593344375362593e-03
1.843085008919497295e-02
7.048081990187297918e-03
1.890672030213669252e-02
8.488712532064396701e-03
3.329691423424584098e-03
1.187796987738165902e-02
4.534028876214349184e-03
2.072007640865990499e-02
7.704498415107175792e-03
1.172237764755965084e-02
1.150654419145390010e-02
4.270076932826547163e-03
1.750121373803224800e-02
5.463391129096612474e-03
1.099777986021687089e-02
6.603318691921154435e-03
1.296081447498237046e-02
4.837382391184530395e-03
1.714369064926382982e-02
5.685591753536205911e-03
1.373248347966223547e-02
6.227874829171778544e-03
1.961925741045155921e-02
7.238174016827622625e-03
1.212614050871353190e-02
1.135973982037261250e-02
4.043121586981742940e-03
1.760953272644475223e-02
6.215916197757226543e-03
1.303081078591609987e-02
4.989854005161943086e-03
1.499132076235778349e-02
1.034554409903537184e-02
1.807663572375358546e-02
7.110384274922340944e-03
1.516694573728346283e-02
5.732855047045894333e-03
1.851273233120373854e-02
5.312382861111108676e-03
1.242866361453742741e-02
6.789441700275699633e-03
1.132145512722573799e-02
8.351944972933955658e-03
6.355618318609595682e-03
1.083458879945974236e-02
1.676667215702468475e-02
3.452796437557544180e-03
1.265276154622285536e-02
1.364175212122500751e-02
3.679922736804029215e-03
1.041473449659155621e-02
1.231272580324196952e-02
5.847468481630914601e-03
1.623759257709277148e-02
3.251378566760135432e-03
9.940543254877729634e-03
9.044684416972472926e-03
8.406756465795240524e-03
8.615783734063178420e-03
9.223810133119295790e-03
1.361020899310683846e-02
1.138563797441951957e-02
6.307758104988817234e-03
1.238307647198607503e-02
5.398351896455920798e-03
1.498905975789892667e-02
8.423839426871807673e-03
1.416319749651718737e-02
3.020605290590783632e-03
1.248451746713343836e-02
9.650281370940212711e-03
4.536554722198271605e-03
1.131119433124359690e-02
1.481022984988010667e-02
4.977490159206266439e-03
1.288563479170681467e-02
9.933142257635080644e-03
7.194772388087395006e-03
6.772549146770515116e-03
2.017998885555872049e-02
8.218878737154091882e-03
2.694492080784076198e-03
9.806178548153101499e-03
6.533013758963863819e-03
4.319818650408915536e-03
1.406239379886842916e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
3.759746928947741984e-01
5.324670847059660428e-01
4.361866492936522510e-01
2.026572305299607912e-01
1.049715856256813323e-01
6.638409277683945953e-02
6.766772610420683509e-02
5.113591343790426652e-02
4.922766254046342937e-02
4.042105931935453811e-02
4.510293608727834747e-02
5.419750862898965044e-02
4.111043992139452180e-02
3.783632892047911894e-02
4.349630961215980585e-02
3.716898253513192807e-02
3.252608839849457922e-02
3.378002664815921152e-02
2.755656498739226731e-02
3.240425863993864897e-02
2.653324184924887169e-02
2.998717083695936689e-02
2.963733969096738266e-02
2.582333763739142959e-02
2.759354002661545610e-02
2.422672417096257899e-02
2.866179240872753289e-02
2.472657261541287912e-02
2.948638940334908504e-02
2.070923470308118353e-02
2.420507376330432656e-02
1.953992127890992817e-02
1.995130198574293287e-02
1.757016852423543690e-02
2.024447043647698702e-02
2.757430302358035434e-02
2.961862799625149950e-02
2.005515438651929438e-02
1.812016229605787829e-02
2.361360881389693023e-02
2.487006563284680297e-02
2.164300730435493592e-02
1.819491419174380439e-02
2.444421188734608591e-02
1.775942518166102532e-02
1.858526364842668852e-02
2.293365091277870318e-02
1.555486404159601641e-02
1.994104414373142758e-02
1.603969565235055864e-02
1.284689703511429984e-02
9.176999192754452944e-03
2.219289045825099255e-02
1.140189559319299689e-02
1.254295130362920695e-02
1.440217864879728138e-02
1.619018104180096340e-02
2.471528369769660297e-02
1.541309991119317428e-02
5.882360498859319844e-03
2.504439763900071642e-02
1.518456454457689335e-02
9.459368656613611689e-03
1.348284602353258185e-02
1.671741327233880470e-02
1.019646936104873398e-02
8.582339746307872733e-03
8.640535894671418082e-03
1.748598705383145463e-02
1.671126053955608592e-02
1.077941045079047755e-02
1.096677139683029101e-02
4.251650532675491437e-03
1.011294324123014274e-02
9.146311346846194845e-03
1.962394697696151838e-02
9.191072884115226993e-03
8.384005940314581337e-03
1.372545157099612674e-02
7.608752116304725276e-03
6.216468960158327145e-03
1.207594820404840272e-02
6.568608876114437160e-03
1.843085008919497295e-02
1.187796987738165902e-02
1.150654419145390010e-02
6.603318691921154435e-03
1.373248347966223547e-02
1.135973982037261250e-02
4.989854005161943086e-03
1.516694573728346283e-02
6.789441700275699633e-03
1.676667215702468475e-02
1.041473449659155621e-02
9.940543254877729634e-03
1.361020899310683846e-02
1.498905975789892667e-02
9.650281370940212711e-03
1.288563479170681467e-02
8.218878737154091882e-03
1.406239379886842916e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.867615820312500000e+04,9.773443222045898438e+00,0.000000000000000000e+00,1.866638476562500000e+04
7.297378540039062500e+01,1.386111736297607422e+01,0.000000000000000000e+00,5.911267089843750000e+01
1.463695526123046875e+01,1.384343624114990234e+01,0.000000000000000000e+00,7.935194969177246094e-01
1.362505626678466797e+01,1.362211799621582031e+01,0.000000000000000000e+00,2.938203280791640282e-03
1.331302547454833984e+01,1.331043243408203125e+01,0.000000000000000000e+00,2.593310317024588585e-03
1.292192840576171875e+01,1.292089080810546875e+01,0.000000000000000000e+00,1.038057962432503700e-03
1.244134902954101562e+01,1.244044589996337891e+01,0.000000000000000000e+00,9.032856905832886696e-04
1.185961055755615234e+01,1.185871315002441406e+01,0.000000000000000000e+00,8.972535142675042152e-04
1.116437053680419922e+01,1.116348934173583984e+01,0.000000000000000000e+00,8.810414001345634460e-04
1.034294795989990234e+01,1.034208869934082031e+01,0.000000000000000000e+00,8.591865189373493195e-04
9.384384155273437500e+00,9.383546829223632812e+00,0.000000000000000000e+00,8.377776248380541801e-04
8.284646987915039062e+00,8.283843040466308594e+00,0.000000000000000000e+00,8.037855150178074837e-04
7.058436870574951172e+00,7.057705879211425781e+00,0.000000000000000000e+00,7.311548106372356415e-04
5.761124134063720703e+00,5.760514736175537109e+00,0.000000000000000000e+00,6.093410775065422058e-04
4.514753341674804688e+00,4.514296054840087891e+00,0.000000000000000000e+00,4.571096797008067369e-04
4.751092910766601562e+00,3.752240419387817383e+00,-0.000000000000000000e+00,9.988527297973632812e-01
3.338480949401855469e+00,3.273210525512695312e+00,0.000000000000000000e+00,6.527031213045120239e-02
4.194717407226562500e+00,2.951294422149658203e+00,0.000000000000000000e+00,1.243423104286193848e+00
2.781065702438354492e+00,2.734975576400756836e+00,-0.000000000000000000e+00,4.609016329050064087e-02
2.906204938888549805e+00,2.552486658096313477e+00,0.000000000000000000e+00,3.537182211875915527e-01
5.921579360961914062e+00,2.407217741012573242e+00,-0.000000000000000000e+00,3.514361381530761719e+00
2.478251457214355469e+00,2.236013174057006836e+00,0.000000000000000000e+00,2.422381937503814697e-01
2.783730983734130859e+00,2.113780975341796875e+00,0.000000000000000000e+00,6.699501276016235352e-01
2.315128326416015625e+00,1.988120317459106445e+00,-0.000000000000000000e+00,3.270080685615539551e-01
2.037106752395629883e+00,1.906175613403320312e+00,0.000000000000000000e+00,1.309311687946319580e-01
4.474106788635253906e+00,1.740134239196777344e+00,0.000000000000000000e+00,2.733972549438476562e+00
1.988344907760620117e+00,1.690876841545104980e+00,-0.000000000000000000e+00,2.974680364131927490e-01
1.790906667709350586e+00,1.585557341575622559e+00,0.000000000000000000e+00,2.053492963314056396e-01
1.586346268653869629e+00,1.546572566032409668e+00,-0.000000000000000000e+00,3.977374732494354248e-02
4.135733604431152344e+00,1.477773070335388184e+00,-0.000000000000000000e+00,2.657960414886474609e+00
1.466295480728149414e+00,1.457144618034362793e+00,0.000000000000000000e+00,9.150821715593338013e-03
2.258042335510253906e+00,1.349725604057312012e+00,0.000000000000000000e+00,9.083167314529418945e-01
2.630221366882324219e+00,1.274522662162780762e+00,0.000000000000000000e+00,1.355698585510253906e+00
4.759281158447265625e+00,1.192169666290283203e+00,0.000000000000000000e+00,3.567111253738403320e+00
1.248649954795837402e+00,1.207142233848571777e+00,0.000000000000000000e+00,4.150771349668502808e-02
1.289646744728088379e+00,1.137928009033203125e+00,0.000000000000000000e+00,1.517187058925628662e-01
1.198506832122802734e+00,1.099414587020874023e+00,-0.000000000000000000e+00,9.909220039844512939e-02
1.709322094917297363e+00,1.067573547363281250e+00,-0.000000000000000000e+00,6.417485475540161133e-01
1.200810313224792480e+00,1.048155665397644043e+00,-0.000000000000000000e+00,1.526546627283096313e-01
2.658109188079833984e+00,9.605771899223327637e-01,0.000000000000000000e+00,1.697531938552856445e+00
1.595040559768676758e+00,9.621459245681762695e-01,-0.000000000000000000e+00,6.328945755958557129e-01
9.278216361999511719e-01,9.173455238342285156e-01,0.000000000000000000e+00,1.047609932720661163e-02
1.124588251113891602e+00,9.422768950462341309e-01,0.000000000000000000e+00,1.823113262653350830e-01
1.229293346405029297e+00,8.638486266136169434e-01,0.000000000000000000e+00,3.654447495937347412e-01
1.246113777160644531e+00,8.463150858879089355e-01,-0.000000000000000000e+00,3.997986912727355957e-01
1.613432168960571289e+00,7.945370078086853027e-01,0.000000000000000000e+00,8.188951015472412109e-01
8.636180758476257324e-01,8.063222765922546387e-01,0.000000000000000000e+00,5.729578062891960144e-02
4.645536899566650391e+00,8.157555460929870605e-01,-0.000000000000000000e+00,3.829781532287597656e+00
8.046129345893859863e-01,7.753872871398925781e-01,0.000000000000000000e+00,2.922563999891281128e-02
1.948696613311767578e+00,7.560762763023376465e-01,-0.000000000000000000e+00,1.192620277404785156e+00
7.889068126678466797e-01,7.269194126129150391e-01,-0.000000000000000000e+00,6.198740005493164062e-02
9.338289499282836914e-01,7.371574640274047852e-01,0.000000000000000000e+00,1.966714709997177124e-01
7.403207421302795410e-01,7.175838351249694824e-01,0.000000000000000000e+00,2.273692749440670013e-02
6.564212441444396973e-01,6.480357050895690918e-01,0.000000000000000000e+00,8.385567925870418549e-03
1.899846315383911133e+00,7.888993620872497559e-01,0.000000000000000000e+00,1.110946893692016602e+00
7.213540673255920410e-01,7.143767476081848145e-01,0.000000000000000000e+00,6.977296900004148483e-03
6.443294882774353027e-01,6.439897418022155762e-01,0.000000000000000000e+00,3.397695836611092091e-04
2.866463661193847656e+00,6.495646834373474121e-01,-0.000000000000000000e+00,2.216898918151855469e+00
8.046768307685852051e-01,6.528397202491760254e-01,0.000000000000000000e+00,1.518370956182479858e-01
1.230850696563720703e+00,5.894917249679565430e-01,0.000000000000000000e+00,6.413589715957641602e-01
1.388499975204467773e+00,5.952796339988708496e-01,-0.000000000000000000e+00,7.932202816009521484e-01
7.198743820190429688e-01,5.662256479263305664e-01,-0.000000000000000000e+00,1.536487191915512085e-01
6.406078815460205078e+00,5.236870050430297852e-01,0.000000000000000000e+00,5.882391929626464844e+00
9.357434511184692383e-01,5.431832075119018555e-01,0.000000000000000000e+00,3.925602436065673828e-01
8.729861974716186523e-01,5.253340601921081543e-01,0.000000000000000000e+00,3.476521372795104980e-01
1.038444280624389648e+00,5.235853195190429688e-01,0.000000000000000000e+00,5.148589015007019043e-01
1.026261425018310547e+01,5.422615408897399902e-01,-0.000000000000000000e+00,9.720353126525878906e+00
6.777095794677734375e-01,5.581880807876586914e-01,-0.000000000000000000e+00,1.195214837789535522e-01
5.042109489440917969e-01,4.976555407047271729e-01,0.000000000000000000e+00,6.555437110364437103e-03
4.192527294158935547e+00,5.295023322105407715e-01,-0.000000000000000000e+00,3.663024902343750000e+00
5.580462217330932617e-01,5.154211521148681641e-01,0.000000000000000000e+00,4.262506216764450073e-02
4.695079028606414795e-01,4.694181084632873535e-01,0.000000000000000000e+00,8.979786070995032787e-05
9.275207519531250000e-01,4.975937902927398682e-01,0.000000000000000000e+00,4.299269914627075195e-01
4.835282862186431885e-01,4.706051349639892578e-01,-0.000000000000000000e+00,1.292316149920225143e-02
2.144982814788818359e+00,4.522251188755035400e-01,0.000000000000000000e+00,1.692757606506347656e+00
4.968769550323486328e-01,4.631476998329162598e-01,0.000000000000000000e+00,3.372926265001296997e-02
3.379737854003906250e+00,4.442081153392791748e-01,-0.000000000000000000e+00,2.935529708862304688e+00
4.736239910125732422e-01,4.388341605663299561e-01,0.000000000000000000e+00,3.478983789682388306e-02
2.304175853729248047e+00,4.473879039287567139e-01,0.000000000000000000e+00,1.856787919998168945e+00
1.118270277976989746e+00,4.207178652286529541e-01,0.000000000000000000e+00,6.975524425506591797e-01
8.212556838989257812e-01,4.133851528167724609e-01,-0.000000000000000000e+00,4.078705310821533203e-01
4.522896707057952881e-01,4.025513231754302979e-01,0.000000000000000000e+00,4.973834007978439331e-02
1.730779290199279785e+00,4.104957282543182373e-01,-0.000000000000000000e+00,1.320283532142639160e+00
4.256983697414398193e-01,3.836389482021331787e-01,0.000000000000000000e+00,4.205941408872604370e-02
5.599017143249511719e-01,4.443383812904357910e-01,0.000000000000000000e+00,1.155633255839347839e-01
4.312061965465545654e-01,3.978189527988433838e-01,0.000000000000000000e+00,3.338725119829177856e-02
5.077721595764160156e+00,3.912800550460815430e-01,-0.000000000000000000e+00,4.686441421508789062e+00
4.057083129882812500e-01,3.737950026988983154e-01,0.000000000000000000e+00,3.191332519054412842e-02
6.948246955871582031e-01,3.645222783088684082e-01,0.000000000000000000e+00,3.303024470806121826e-01
1.452301859855651855e+00,3.698330819606781006e-01,-0.000000000000000000e+00,1.082468748092651367e+00
1.469820857048034668e+00,3.523035943508148193e-01,0.000000000000000000e+00,1.117517232894897461e+00
6.686055660247802734e-01,3.513296246528625488e-01,0.000000000000000000e+00,3.172759115695953369e-01
1.611505270004272461e+00,3.763847947120666504e-01,-0.000000000000000000e+00,1.235120534896850586e+00
3.822150826454162598e-01,3.635978400707244873e-01,0.000000000000000000e+00,1.861724257469177246e-02
3.562446355819702148e+00,3.397926986217498779e-01,0.000000000000000000e+00,3.222653627395629883e+00
3.811649084091186523e-01,3.533484637737274170e-01,0.000000000000000000e+00,2.781644463539123535e-02
2.059014797210693359e+00,3.647639453411102295e-01,0.000000000000000000e+00,1.694250941276550293e+00
4.290810525417327881e-01,3.585265278816223145e-01,0.000000000000000000e+00,7.055452466011047363e-02
2.962907075881958008e+00,3.267720639705657959e-01,0.000000000000000000e+00,2.636135101318359375e+00
4.382090568542480469e-01,3.485538065433502197e-01,0.000000000000000000e+00,8.965525776147842407e-02
4.242711067199707031e+00,3.227712512016296387e-01,0.000000000000000000e+00,3.919939756393432617e+00
4.375894963741302490e-01,3.432291448116302490e-01,-0.000000000000000000e+00,9.436035901308059692e-02
3.551303863525390625e+00,3.206233084201812744e-01,0.000000000000000000e+00,3.230680465698242188e+00
3.864251673221588135e-01,3.234024643898010254e-01,-0.000000000000000000e+00,6.302271038293838501e-02
3.612101078033447266e-01,3.333917558193206787e-01,0.000000000000000000e+00,2.781836688518524170e-02
3.194518327713012695e+00,3.256222605705261230e-01,-0.000000000000000000e+00,2.868896007537841797e+00
4.583799839019775391e-01,3.276666104793548584e-01,0.000000000000000000e+00,1.307133585214614868e-01
2.800097227096557617e+00,3.062389194965362549e-01,0.000000000000000000e+00,2.493858337402343750e+00
3.864442408084869385e-01,3.080513477325439453e-01,0.000000000000000000e+00,7.839290052652359009e-02
1.590759038925170898e+00,3.169733285903930664e-01,-0.000000000000000000e+00,1.273785710334777832e+00
3.441582620143890381e-01,3.106946945190429688e-01,-0.000000000000000000e+00,3.346356749534606934e-02
3.279356062412261963e-01,3.106310069561004639e-01,0.000000000000000000e+00,1.730460301041603088e-02
6.872315406799316406e-01,2.924446761608123779e-01,0.000000000000000000e+00,3.947868347167968750e-01
4.167484760284423828e+00,3.066665232181549072e-01,-0.000000000000000000e+00,3.860818386077880859e+00
6.444569230079650879e-01,2.973364591598510742e-01,0.000000000000000000e+00,3.471204638481140137e-01
5.364717245101928711e-01,2.868373990058898926e-01,0.000000000000000000e+00,2.496343255043029785e-01
3.206653594970703125e-01,2.981728911399841309e-01,0.000000000000000000e+00,2.249246835708618164e-02
5.344290733337402344e-01,2.967177331447601318e-01,-0.000000000000000000e+00,2.377113252878189087e-01
9.889229536056518555e-01,2.892729341983795166e-01,-0.000000000000000000e+00,6.996500492095947266e-01
1.315312504768371582e+00,2.950842082500457764e-01,0.000000000000000000e+00,1.020228266716003418e+00
3.256675302982330322e-01,2.861058115959167480e-01,0.000000000000000000e+00,3.956172615289688110e-02
4.320650100708007812e+00,2.871793508529663086e-01,-0.000000000000000000e+00,4.033470630645751953e+00
6.358999013900756836e-01,2.791702449321746826e-01,0.000000000000000000e+00,3.567296862602233887e-01
1.213309407234191895e+00,2.653793096542358398e-01,0.000000000000000000e+00,9.479300975799560547e-01
1.368358135223388672e+00,2.794198393821716309e-01,0.000000000000000000e+00,1.088938355445861816e+00
5.225737094879150391e-01,2.690985500812530518e-01,0.000000000000000000e+00,2.534751892089843750e-01
5.651140213012695312e-01,2.887920439243316650e-01,-0.000000000000000000e+00,2.763219475746154785e-01
3.302170038223266602e+00,2.491554766893386841e-01,0.000000000000000000e+00,3.053014516830444336e+00
3.429858982563018799e-01,2.668623328208923340e-01,0.000000000000000000e+00,7.612356543540954590e-02
1.641855239868164062e+00,2.936664223670959473e-01,0.000000000000000000e+00,1.348188877105712891e+00
3.156796097755432129e-01,2.709363102912902832e-01,-0.000000000000000000e+00,4.474329948425292969e-02
5.076308250427246094e-01,2.732037007808685303e-01,-0.000000000000000000e+00,2.344271093606948853e-01
3.543512225151062012e-01,2.770765721797943115e-01,0.000000000000000000e+00,7.727465033531188965e-02
2.643551528453826904e-01,2.487559318542480469e-01,0.000000000000000000e+00,1.559923216700553894e-02
3.589652478694915771e-01,2.825356423854827881e-01,0.000000000000000000e+00,7.642961293458938599e-02
2.773785293102264404e-01,2.562813758850097656e-01,0.000000000000000000e+00,2.109715156257152557e-02
1.273440718650817871e+00,2.682180702686309814e-01,0.000000000000000000e+00,1.005222678184509277e+00
3.948900997638702393e-01,2.494158744812011719e-01,-0.000000000000000000e+00,1.454742252826690674e-01
7.188528776168823242e-01,2.593937814235687256e-01,0.000000000000000000e+00,4.594590663909912109e-01
4.388096332550048828e-01,2.451219409704208374e-01,0.000000000000000000e+00,1.936876773834228516e-01
2.707247734069824219e-01,2.572404146194458008e-01,0.000000000000000000e+00,1.348435506224632263e-02
9.802359342575073242e-01,2.319767326116561890e-01,0.000000000000000000e+00,7.482591867446899414e-01
1.582610607147216797e+00,2.427367269992828369e-01,0.000000000000000000e+00,1.339873909950256348e+00
1.308873057365417480e+00,2.422646284103393555e-01,-0.000000000000000000e+00,1.066608428955078125e+00
1.867405414581298828e+00,2.281679660081863403e-01,0.000000000000000000e+00,1.639237403869628906e+00
2.946850955486297607e-01,2.281358093023300171e-01,0.000000000000000000e+00,6.654927879571914673e-02
7.638485431671142578e-01,2.683670818805694580e-01,0.000000000000000000e+00,4.954814314842224121e-01
2.427643239498138428e-01,2.383023798465728760e-01,0.000000000000000000e+00,4.461940377950668335e-03
5.761959552764892578e+00,2.238728553056716919e-01,0.000000000000000000e+00,5.538086891174316406e+00
3.958434462547302246e-01,2.648486793041229248e-01,0.000000000000000000e+00,1.309947520494461060e-01
2.331232428550720215e-01,2.324657291173934937e-01,0.000000000000000000e+00,6.575151928700506687e-04
3.764884471893310547e+00,2.177474349737167358e-01,0.000000000000000000e+00,3.547137022018432617e+00
2.439961433410644531e-01,2.402983754873275757e-01,0.000000000000000000e+00,3.697765758261084557e-03
3.379691839218139648e-01,2.169604152441024780e-01,0.000000000000000000e+00,1.210087835788726807e-01
5.968809127807617188e-01,2.460803240537643433e-01,0.000000000000000000e+00,3.508006036281585693e-01
4.934167861938476562e-01,2.168286144733428955e-01,0.000000000000000000e+00,2.765881717205047607e-01
2.608276009559631348e-01,2.133299857378005981e-01,0.000000000000000000e+00,4.749761521816253662e-02
4.527058005332946777e-01,2.257013618946075439e-01,0.000000000000000000e+00,2.270044237375259399e-01
8.887887597084045410e-01,2.091277092695236206e-01,-0.000000000000000000e+00,6.796610355377197266e-01
5.476377010345458984e-01,2.403718233108520508e-01,0.000000000000000000e+00,3.072658777236938477e-01
2.233677506446838379e-01,2.099057286977767944e-01,0.000000000000000000e+00,1.346201822161674500e-02
5.470296740531921387e-01,2.036803215742111206e-01,0.000000000000000000e+00,3.433493673801422119e-01
8.696523904800415039e-01,2.220085710287094116e-01,0.000000000000000000e+00,6.476438045501708984e-01
2.278781682252883911e-01,2.081331312656402588e-01,0.000000000000000000e+00,1.974503695964813232e-02
7.426497340202331543e-01,2.097067385911941528e-01,0.000000000000000000e+00,5.329430103302001953e-01
8.072758913040161133e-01,1.944398730993270874e-01,0.000000000000000000e+00,6.128360033035278320e-01
2.649187743663787842e-01,2.079243659973144531e-01,0.000000000000000000e+00,5.699439719319343567e-02
8.964170813560485840e-01,1.975519657135009766e-01,0.000000000000000000e+00,6.988651156425476074e-01
5.662421584129333496e-01,1.922503560781478882e-01,0.000000000000000000e+00,3.739918172359466553e-01
4.505571126937866211e-01,1.956329196691513062e-01,-0.000000000000000000e+00,2.549242079257965088e-01
3.240460753440856934e-01,1.937836706638336182e-01,0.000000000000000000e+00,1.302624046802520752e-01
1.973958849906921387e+00,1.955144852399826050e-01,0.000000000000000000e+00,1.778444409370422363e+00
2.043431103229522705e-01,1.933691501617431641e-01,0.000000000000000000e+00,1.097395550459623337e-02
5.778741240501403809e-01,2.044105380773544312e-01,0.000000000000000000e+00,3.734635710716247559e-01
2.126052677631378174e-01,1.887382119894027710e-01,0.000000000000000000e+00,2.386705018579959869e-02
8.526652455329895020e-01,1.994448155164718628e-01,0.000000000000000000e+00,6.532204151153564453e-01
2.003152668476104736e-01,1.816137582063674927e-01,0.000000000000000000e+00,1.870151050388813019e-02
2.164278626441955566e-01,2.057853490114212036e-01,0.000000000000000000e+00,1.064250897616147995e-02
1.569968581199645996e+00,1.819791644811630249e-01,0.000000000000000000e+00,1.387989401817321777e+00
3.846463680267333984e+00,2.113241702318191528e-01,0.000000000000000000e+00,3.635139465332031250e+00
2.701863646507263184e-01,2.068440914154052734e-01,0.000000000000000000e+00,6.334228068590164185e-02
2.039896845817565918e-01,1.803446114063262939e-01,-0.000000000000000000e+00,2.364506945013999939e-02
1.337530970573425293e+00,1.810200959444046021e-01,0.000000000000000000e+00,1.156510829925537109e+00
2.296961694955825806e-01,1.838987767696380615e-01,0.000000000000000000e+00,4.579739645123481750e-02
5.977143645286560059e-01,1.743067055940628052e-01,-0.000000000000000000e+00,4.234076440334320068e-01
2.597940266132354736e-01,1.741768419742584229e-01,-0.000000000000000000e+00,8.561719208955764771e-02
5.579877495765686035e-01,1.901802271604537964e-01,-0.000000000000000000e+00,3.678075075149536133e-01
1.814213246107101440e-01,1.695061624050140381e-01,0.000000000000000000e+00,1.191515568643808365e-02
4.774857759475708008e-01,1.752142161130905151e-01,-0.000000000000000000e+00,3.022715449333190918e-01
4.900573492050170898e-01,1.668440550565719604e-01,-0.000000000000000000e+00,3.232133090496063232e-01
5.241436362266540527e-01,1.643993705511093140e-01,0.000000000000000000e+00,3.597442507743835449e-01
9.037187695503234863e-01,1.658785790205001831e-01,0.000000000000000000e+00,7.378401756286621094e-01
8.322874307632446289e-01,1.745169758796691895e-01,0.000000000000000000e+00,6.577704548835754395e-01
4.594851136207580566e-01,1.627435684204101562e-01,0.000000000000000000e+00,2.967415452003479004e-01
2.872807979583740234e+00,1.802339404821395874e-01,-0.000000000000000000e+00,2.692574024200439453e+00
2.063513547182083130e-01,1.722719520330429077e-01,0.000000000000000000e+00,3.407939895987510681e-02
8.445788025856018066e-01,1.558557748794555664e-01,0.000000000000000000e+00,6.887230277061462402e-01
4.487628936767578125e-01,1.568077951669692993e-01,0.000000000000000000e+00,2.919550836086273193e-01
2.054062366485595703e+00,1.537882089614868164e-01,0.000000000000000000e+00,1.900274038314819336e+00
2.640281319618225098e-01,1.574684530496597290e-01,-0.000000000000000000e+00,1.065596789121627808e-01
2.382111310958862305e+00,1.651213020086288452e-01,0.000000000000000000e+00,2.216989994049072266e+00
1.523785591125488281e+00,1.662579774856567383e-01,0.000000000000000000e+00,1.357527613639831543e+00
2.557690441608428955e-01,1.442857235670089722e-01,0.000000000000000000e+00,1.114833280444145203e-01
2.643613219261169434e-01,1.565086543560028076e-01,0.000000000000000000e+00,1.078526824712753296e-01
3.889523983001708984e+00,1.407917439937591553e-01,0.000000000000000000e+00,3.748732328414916992e+00
1.598467677831649780e-01,1.559784561395645142e-01,0.000000000000000000e+00,3.868309548124670982e-03
3.146114587783813477e+00,1.316713392734527588e-01,0.000000000000000000e+00,3.014443159103393555e+00
2.979549467563629150e-01,1.616210788488388062e-01,0.000000000000000000e+00,1.363338679075241089e-01
7.513269186019897461e-01,1.380478888750076294e-01,0.000000000000000000e+00,6.132790446281433105e-01
4.497424364089965820e-01,1.455152332782745361e-01,0.000000000000000000e+00,3.042272031307220459e-01
1.085970520973205566e+00,1.423889845609664917e-01,0.000000000000000000e+00,9.435815811157226562e-01
6.289913654327392578e-01,1.332191675901412964e-01,0.000000000000000000e+00,4.957722127437591553e-01
2.192919850349426270e-01,1.383790373802185059e-01,0.000000000000000000e+00,8.091294765472412109e-02
5.568436980247497559e-01,1.380810588598251343e-01,0.000000000000000000e+00,4.187626540660858154e-01
4.863489270210266113e-01,1.361361294984817505e-01,0.000000000000000000e+00,3.502128124237060547e-01
1.723357588052749634e-01,1.464011818170547485e-01,0.000000000000000000e+00,2.593457326292991638e-02
2.801836431026458740e-01,1.280940920114517212e-01,0.000000000000000000e+00,1.520895510911941528e-01
4.132053554058074951e-01,1.609910726547241211e-01,0.000000000000000000e+00,2.522142827510833740e-01
1.392443627119064331e-01,1.351539641618728638e-01,0.000000000000000000e+00,4.090391565114259720e-03
1.886239528656005859e+00,1.308613419532775879e-01,-0.000000000000000000e+00,1.755378246307373047e+00
2.097828686237335205e-01,1.293093413114547729e-01,-0.000000000000000000e+00,8.047351986169815063e-02
3.593516945838928223e-01,1.398270577192306519e-01,0.000000000000000000e+00,2.195246517658233643e-01
3.197717070579528809e-01,1.258535385131835938e-01,-0.000000000000000000e+00,1.939181536436080933e-01
1.930698603391647339e-01,1.370090693235397339e-01,0.000000000000000000e+00,5.606079474091529846e-02
1.573130249977111816e+00,1.188402995467185974e-01,0.000000000000000000e+00,1.454289913177490234e+00
1.073054432868957520e+00,1.251264065504074097e-01,-0.000000000000000000e+00,9.479280710220336914e-01
3.308587968349456787e-01,1.204729303717613220e-01,0.000000000000000000e+00,2.103858739137649536e-01
1.016118288040161133e+00,1.171365901827812195e-01,0.000000000000000000e+00,8.989817500114440918e-01
3.855850994586944580e-01,1.153086200356483459e-01,0.000000000000000000e+00,2.702764868736267090e-01
4.542279541492462158e-01,1.192024871706962585e-01,0.000000000000000000e+00,3.350254595279693604e-01
6.132901310920715332e-01,1.245161071419715881e-01,-0.000000000000000000e+00,4.887740015983581543e-01
1.671305000782012939e-01,1.149282455444335938e-01,-0.000000000000000000e+00,5.220225825905799866e-02
1.473598480224609375e-01,1.218679696321487427e-01,0.000000000000000000e+00,2.549187466502189636e-02
6.907719373703002930e-01,1.084535121917724609e-01,0.000000000000000000e+00,5.823184251785278320e-01
2.096938192844390869e-01,1.190917044878005981e-01,-0.000000000000000000e+00,9.060212224721908569e-02
3.887400627136230469e-01,1.083203554153442383e-01,0.000000000000000000e+00,2.804197072982788086e-01
5.656657695770263672e+00,9.888877719640731812e-02,0.000000000000000000e+00,5.557768821716308594e+00
2.490140199661254883e-01,1.139929071068763733e-01,0.000000000000000000e+00,1.350211054086685181e-01
1.551711797714233398e+00,1.126094087958335876e-01,-0.000000000000000000e+00,1.439102411270141602e+00
1.312094330787658691e-01,1.071447730064392090e-01,0.000000000000000000e+00,2.406465634703636169e-02
1.331842243671417236e-01,1.118718013167381287e-01,0.000000000000000000e+00,2.131241932511329651e-02
4.725841581821441650e-01,1.078147068619728088e-01,-0.000000000000000000e+00,3.647694587707519531e-01
6.832137703895568848e-01,1.029594689607620239e-01,-0.000000000000000000e+00,5.802543163299560547e-01
3.715727627277374268e-01,1.021936535835266113e-01,0.000000000000000000e+00,2.693791091442108154e-01
6.456661820411682129e-01,1.014465019106864929e-01,0.000000000000000000e+00,5.442196726799011230e-01
7.076174020767211914e-01,9.930153936147689819e-02,-0.000000000000000000e+00,6.083158850669860840e-01
1.551959961652755737e-01,9.836723655462265015e-02,0.000000000000000000e+00,5.682876333594322205e-02
3.907157778739929199e-01,1.094069629907608032e-01,0.000000000000000000e+00,2.813088297843933105e-01
6.132200360298156738e-01,9.334384649991989136e-02,0.000000000000000000e+00,5.198761820793151855e-01
1.615615487098693848e-01,1.181182414293289185e-01,-0.000000000000000000e+00,4.344330728054046631e-02
5.126332640647888184e-01,9.459572285413742065e-02,-0.000000000000000000e+00,4.180375337600708008e-01
2.088458538055419922e-01,9.709097445011138916e-02,0.000000000000000000e+00,1.117548793554306030e-01
4.011902213096618652e-01,9.465195983648300171e-02,0.000000000000000000e+00,3.065382540225982666e-01
4.815939962863922119e-01,9.298171848058700562e-02,-0.000000000000000000e+00,3.886122703552246094e-01
4.240817427635192871e-01,1.076437756419181824e-01,-0.000000000000000000e+00,3.164379596710205078e-01
3.611979782581329346e-01,8.572861552238464355e-02,0.000000000000000000e+00,2.754693627357482910e-01
2.722277343273162842e-01,9.087824076414108276e-02,0.000000000000000000e+00,1.813494861125946045e-01
2.910702824592590332e-01,8.655339479446411133e-02,0.000000000000000000e+00,2.045169025659561157e-01
1.843990385532379150e-01,9.457351267337799072e-02,-0.000000000000000000e+00,8.982551842927932739e-02
1.545785218477249146e-01,8.771775662899017334e-02,-0.000000000000000000e+00,6.686076521873474121e-02
5.272167921066284180e-01,1.005051732063293457e-01,0.000000000000000000e+00,4.267116189002990723e-01
1.398990988731384277e+00,1.049952730536460876e-01,-0.000000000000000000e+00,1.293995738029479980e+00
1.079665720462799072e-01,8.380340784788131714e-02,-0.000000000000000000e+00,2.416316047310829163e-02
1.022660851478576660e+00,1.145986467599868774e-01,-0.000000000000000000e+00,9.080621600151062012e-01
1.470556706190109253e-01,1.002479195594787598e-01,-0.000000000000000000e+00,4.680774733424186707e-02
3.513821959495544434e-01,8.119740337133407593e-02,-0.000000000000000000e+00,2.701847851276397705e-01
1.038171872496604919e-01,9.009655565023422241e-02,0.000000000000000000e+00,1.372062880545854568e-02
1.205872654914855957e+00,8.219253271818161011e-02,0.000000000000000000e+00,1.123680114746093750e+00
1.677161902189254761e-01,8.628898859024047852e-02,-0.000000000000000000e+00,8.142720162868499756e-02
1.866121292114257812e-01,8.817046135663986206e-02,0.000000000000000000e+00,9.844166040420532227e-02
1.103283911943435669e-01,7.970938086509704590e-02,-0.000000000000000000e+00,3.061900846660137177e-02
3.097320199012756348e-01,8.501094579696655273e-02,0.000000000000000000e+00,2.247210741043090820e-01
1.058346554636955261e-01,7.745432108640670776e-02,0.000000000000000000e+00,2.838033623993396759e-02
4.812912046909332275e-01,7.397291809320449829e-02,0.000000000000000000e+00,4.073182940483093262e-01
1.905292570590972900e-01,7.407868653535842896e-02,0.000000000000000000e+00,1.164505779743194580e-01
2.450861781835556030e-01,7.708580791950225830e-02,-0.000000000000000000e+00,1.680003702640533447e-01
4.326198101043701172e-01,9.243359416723251343e-02,0.000000000000000000e+00,3.401862084865570068e-01
1.008700877428054810e-01,7.209896296262741089e-02,0.000000000000000000e+00,2.877112478017807007e-02
1.974767446517944336e-01,8.322696387767791748e-02,0.000000000000000000e+00,1.142497807741165161e-01
9.119676351547241211e-01,6.646655499935150146e-02,0.000000000000000000e+00,8.455010652542114258e-01
1.189034879207611084e-01,7.774239778518676758e-02,-0.000000000000000000e+00,4.116109013557434082e-02
4.809724092483520508e-01,7.493919879198074341e-02,0.000000000000000000e+00,4.060332179069519043e-01
1.354067921638488770e+00,6.805415451526641846e-02,-0.000000000000000000e+00,1.286013722419738770e+00
2.310405671596527100e-01,8.950935304164886475e-02,0.000000000000000000e+00,1.415312141180038452e-01
9.128427505493164062e-02,6.771140545606613159e-02,0.000000000000000000e+00,2.357286773622035980e-02
2.895755171775817871e-01,9.112590551376342773e-02,0.000000000000000000e+00,1.984495967626571655e-01
9.420619904994964600e-02,7.154115289449691772e-02,0.000000000000000000e+00,2.266504988074302673e-02
3.299529552459716797e-01,6.807219237089157104e-02,0.000000000000000000e+00,2.618807554244995117e-01
8.184634894132614136e-02,7.594054192304611206e-02,-0.000000000000000000e+00,5.905803758651018143e-03
3.567966699600219727e+00,6.665822118520736694e-02,0.000000000000000000e+00,3.501308441162109375e+00
1.372913718223571777e-01,7.135549187660217285e-02,0.000000000000000000e+00,6.593587249517440796e-02
1.180557012557983398e-01,6.647180020809173584e-02,0.000000000000000000e+00,5.158390104770660400e-02
6.223808974027633667e-02,6.175817176699638367e-02,0.000000000000000000e+00,4.799166345037519932e-04
3.206761479377746582e-01,1.023632436990737915e-01,0.000000000000000000e+00,2.183129191398620605e-01
1.513735800981521606e-01,7.164259254932403564e-02,-0.000000000000000000e+00,7.973098754882812500e-02
4.229590594768524170e-01,5.663008615374565125e-02,0.000000000000000000e+00,3.663289844989776611e-01
1.181637644767761230e-01,7.858185470104217529e-02,0.000000000000000000e+00,3.958190605044364929e-02
7.800012826919555664e-02,5.830619484186172485e-02,0.000000000000000000e+00,1.969393715262413025e-02
8.539332449436187744e-02,7.756621390581130981e-02,-0.000000000000000000e+00,7.827111519873142242e-03
8.389674872159957886e-02,5.818688869476318359e-02,0.000000000000000000e+00,2.570986002683639526e-02
8.898871392011642456e-02,8.599992841482162476e-02,0.000000000000000000e+00,2.988785505294799805e-03
1.037007495760917664e-01,6.324607878923416138e-02,-0.000000000000000000e+00,4.045467078685760498e-02
1.217108607292175293e+00,5.862450599670410156e-02,0.000000000000000000e+00,1.158484101295471191e+00
2.378915846347808838e-01,5.821285396814346313e-02,-0.000000000000000000e+00,1.796787381172180176e-01
1.692593097686767578e-01,6.317519396543502808e-02,-0.000000000000000000e+00,1.060841232538223267e-01
4.591699838638305664e-01,5.928498506546020508e-02,-0.000000000000000000e+00,3.998849987983703613e-01
1.164900064468383789e-01,6.385289132595062256e-02,0.000000000000000000e+00,5.263711512088775635e-02
1.165433824062347412e-01,5.659148842096328735e-02,0.000000000000000000e+00,5.995189398527145386e-02
1.878670930862426758e+00,4.984543472528457642e-02,0.000000000000000000e+00,1.828825473785400391e+00
1.040555000305175781e+00,5.362861230969429016e-02,0.000000000000000000e+00,9.869264364242553711e-01
1.893737554550170898e+00,5.062695965170860291e-02,0.000000000000000000e+00,1.843110561370849609e+00
4.685673117637634277e-01,5.422423034906387329e-02,0.000000000000000000e+00,4.143430888652801514e-01
3.968842029571533203e-01,5.226723477244377136e-02,0.000000000000000000e+00,3.446169793605804443e-01
1.565226793289184570e+00,4.759912937879562378e-02,0.000000000000000000e+00,1.517627716064453125e+00
7.906568050384521484e-01,4.833763465285301208e-02,0.000000000000000000e+00,7.423191666603088379e-01
1.700078725814819336e+00,4.945725575089454651e-02,-0.000000000000000000e+00,1.650621414184570312e+00
2.501821219921112061e-01,4.705817624926567078e-02,0.000000000000000000e+00,2.031239420175552368e-01
4.804703295230865479e-01,4.853736609220504761e-02,-0.000000000000000000e+00,4.319329559803009033e-01
9.631480276584625244e-02,5.054025724530220032e-02,-0.000000000000000000e+00,4.577454552054405212e-02
3.646799325942993164e-01,4.926184564828872681e-02,0.000000000000000000e+00,3.154180943965911865e-01
5.253740549087524414e-01,5.474160984158515930e-02,0.000000000000000000e+00,4.706324338912963867e-01
2.534823656082153320e+00,3.942592442035675049e-02,0.000000000000000000e+00,2.495397806167602539e+00
1.950124502182006836e-01,6.062578037381172180e-02,0.000000000000000000e+00,1.343866735696792603e-01
4.693143442273139954e-02,4.322944954037666321e-02,0.000000000000000000e+00,3.701983951032161713e-03
1.332578063011169434e-01,6.055197119712829590e-02,-0.000000000000000000e+00,7.270584255456924438e-02
3.774808347225189209e-01,4.287573695182800293e-02,-0.000000000000000000e+00,3.346050977706909180e-01
1.009538769721984863e-01,4.455017670989036560e-02,0.000000000000000000e+00,5.640370398759841919e-02
6.758010387420654297e-01,6.129564717411994934e-02,-0.000000000000000000e+00,6.145054101943969727e-01
7.846356928348541260e-02,4.353707656264305115e-02,0.000000000000000000e+00,3.492649272084236145e-02
5.918815135955810547e-01,4.045747593045234680e-02,0.000000000000000000e+00,5.514240264892578125e-01
4.638604640960693359e+00,3.659657761454582214e-02,0.000000000000000000e+00,4.602007865905761719e+00
5.640850216150283813e-02,4.757243767380714417e-02,0.000000000000000000e+00,8.836062625050544739e-03
1.552979588508605957e+00,4.877554252743721008e-02,-0.000000000000000000e+00,1.504204034805297852e+00
5.919749662280082703e-02,4.073275253176689148e-02,0.000000000000000000e+00,1.846474409103393555e-02
2.458193898200988770e-01,4.978235065937042236e-02,0.000000000000000000e+00,1.960370391607284546e-01
7.412484884262084961e-01,3.767348080873489380e-02,0.000000000000000000e+00,7.035750150680541992e-01
1.103138253092765808e-01,4.386988282203674316e-02,-0.000000000000000000e+00,6.644394248723983765e-02
2.196774959564208984e+00,4.809504374861717224e-02,0.000000000000000000e+00,2.148679971694946289e+00
1.280550956726074219e+00,5.038899183273315430e-02,0.000000000000000000e+00,1.230161905288696289e+00
8.312189579010009766e-02,3.475878015160560608e-02,0.000000000000000000e+00,4.836311191320419312e-02
8.450251817703247070e-02,5.114803463220596313e-02,0.000000000000000000e+00,3.335448354482650757e-02
4.000863730907440186e-01,3.549453988671302795e-02,0.000000000000000000e+00,3.645918369293212891e-01
1.986962109804153442e-01,4.317235574126243591e-02,0.000000000000000000e+00,1.555238515138626099e-01
1.341940283775329590e+00,4.127381369471549988e-02,0.000000000000000000e+00,1.300666451454162598e+00
4.846798181533813477e-01,3.827410936355590820e-02,0.000000000000000000e+00,4.464057087898254395e-01
7.692510634660720825e-02,4.407842829823493958e-02,-0.000000000000000000e+00,3.284667804837226868e-02
2.272903323173522949e-01,3.152862936258316040e-02,0.000000000000000000e+00,1.957617104053497314e-01
7.165260612964630127e-02,3.767800331115722656e-02,-0.000000000000000000e+00,3.397460654377937317e-02
3.323568701744079590e-01,4.688766598701477051e-02,0.000000000000000000e+00,2.854692041873931885e-01
1.783510148525238037e-01,3.101344220340251923e-02,0.000000000000000000e+00,1.473375707864761353e-01
1.507119536399841309e-01,3.420725837349891663e-02,-0.000000000000000000e+00,1.165046915411949158e-01
5.071284174919128418e-01,5.068553239107131958e-02,0.000000000000000000e+00,4.564428925514221191e-01
3.550380095839500427e-02,3.004270792007446289e-02,0.000000000000000000e+00,5.461093969643115997e-03
2.070176005363464355e-01,6.611243635416030884e-02,0.000000000000000000e+00,1.409051567316055298e-01
1.269136428833007812e+00,3.521975502371788025e-02,0.000000000000000000e+00,1.233916640281677246e+00
6.498981118202209473e-01,3.099450282752513885e-02,0.000000000000000000e+00,6.189036369323730469e-01
3.588074445724487305e-02,3.423283994197845459e-02,0.000000000000000000e+00,1.647902652621269226e-03
4.405473172664642334e-01,4.395192489027976990e-02,0.000000000000000000e+00,3.965953886508941650e-01
6.142765283584594727e-02,2.913918904960155487e-02,0.000000000000000000e+00,3.228846192359924316e-02
1.102506071329116821e-01,4.486208409070968628e-02,0.000000000000000000e+00,6.538852304220199585e-02
9.093723297119140625e-01,2.603318169713020325e-02,0.000000000000000000e+00,8.833391666412353516e-01
5.248925834894180298e-02,3.009754978120326996e-02,0.000000000000000000e+00,2.239170670509338379e-02
2.225382626056671143e-01,2.948178723454475403e-02,0.000000000000000000e+00,1.930564790964126587e-01
4.097148478031158447e-01,3.731623291969299316e-02,-0.000000000000000000e+00,3.723986148834228516e-01
3.621320128440856934e-01,3.165600448846817017e-02,-0.000000000000000000e+00,3.304760158061981201e-01
3.740414977073669434e-01,2.744554914534091949e-02,-0.000000000000000000e+00,3.465959429740905762e-01
6.576447010040283203e+00,2.439922653138637543e-02,0.000000000000000000e+00,6.552047729492187500e+00
1.896435022354125977e-01,5.983105301856994629e-02,0.000000000000000000e+00,1.298124492168426514e-01
6.499560177326202393e-02,2.968481741845607758e-02,0.000000000000000000e+00,3.531078249216079712e-02
4.834969341754913330e-01,2.508347667753696442e-02,0.000000000000000000e+00,4.584134519100189209e-01
2.719557285308837891e-01,2.465665340423583984e-02,-0.000000000000000000e+00,2.472990900278091431e-01
9.458419680595397949e-02,2.786295488476753235e-02,-0.000000000000000000e+00,6.672124564647674561e-02
8.438066840171813965e-01,7.610323280096054077e-02,-0.000000000000000000e+00,7.677034735679626465e-01
2.180162817239761353e-01,4.370549693703651428e-02,0.000000000000000000e+00,1.743107885122299194e-01
2.679109573364257812e-02,2.469420246779918671e-02,0.000000000000000000e+00,2.096893265843391418e-03
5.609804391860961914e-02,4.013047739863395691e-02,0.000000000000000000e+00,1.596756651997566223e-02
2.569290623068809509e-02,2.562184445559978485e-02,0.000000000000000000e+00,7.106130942702293396e-05
6.243221759796142578e-01,4.753151163458824158e-02,0.000000000000000000e+00,5.767906904220581055e-01
2.866712026298046112e-02,2.586328051984310150e-02,0.000000000000000000e+00,2.803839743137359619e-03
9.375342726707458496e-01,3.749312087893486023e-02,0.000000000000000000e+00,9.000411629676818848e-01
2.911864779889583588e-02,2.719231881201267242e-02,0.000000000000000000e+00,1.926328986883163452e-03
5.367705821990966797e-01,3.030595742166042328e-02,-0.000000000000000000e+00,5.064646005630493164e-01
6.779660284519195557e-02,2.136173658072948456e-02,0.000000000000000000e+00,4.643486812710762024e-02
7.622218132019042969e-02,3.038603067398071289e-02,-0.000000000000000000e+00,4.583614692091941833e-02
1.998734623193740845e-01,2.485120669007301331e-02,0.000000000000000000e+00,1.750222593545913696e-01
1.511818915605545044e-01,2.050551958382129669e-02,-0.000000000000000000e+00,1.306763738393783569e-01
1.217621564865112305e-01,2.528065815567970276e-02,0.000000000000000000e+00,9.648150205612182617e-02
1.587348103523254395e+00,3.993478789925575256e-02,0.000000000000000000e+00,1.547413349151611328e+00
3.491534665226936340e-02,3.276371583342552185e-02,0.000000000000000000e+00,2.151630353182554245e-03
1.108147501945495605e-01,1.831176131963729858e-02,0.000000000000000000e+00,9.250298887491226196e-02
1.379832774400711060e-01,3.010265342891216278e-02,0.000000000000000000e+00,1.078806295990943909e-01
2.546346187591552734e-01,2.073522470891475677e-02,-0.000000000000000000e+00,2.338993996381759644e-01
4.119004681706428528e-02,2.109736017882823944e-02,0.000000000000000000e+00,2.009268663823604584e-02
7.391975820064544678e-02,2.453968301415443420e-02,0.000000000000000000e+00,4.938007891178131104e-02
5.352101922035217285e-01,2.812608517706394196e-02,0.000000000000000000e+00,5.070841312408447266e-01
2.765536308288574219e-01,1.771976426243782043e-02,-0.000000000000000000e+00,2.588338553905487061e-01
3.551710769534111023e-02,2.661946974694728851e-02,-0.000000000000000000e+00,8.897637017071247101e-03
1.397727429866790771e-01,2.267728187143802643e-02,-0.000000000000000000e+00,1.170954629778862000e-01
1.113747730851173401e-01,1.636378280818462372e-02,0.000000000000000000e+00,9.501098841428756714e-02
1.628103405237197876e-01,3.617943450808525085e-02,-0.000000000000000000e+00,1.266309022903442383e-01
6.513049453496932983e-02,1.684325374662876129e-02,-0.000000000000000000e+00,4.828724265098571777e-02
6.049998104572296143e-02,2.870417945086956024e-02,0.000000000000000000e+00,3.179580345749855042e-02
3.270664513111114502e-01,1.784291677176952362e-02,0.000000000000000000e+00,3.092235326766967773e-01
2.063439190387725830e-01,1.692113280296325684e-02,0.000000000000000000e+00,1.894227862358093262e-01
3.414060473442077637e-01,1.757821254432201385e-02,0.000000000000000000e+00,3.238278329372406006e-01
4.773521423339843750e-02,2.181257307529449463e-02,-0.000000000000000000e+00,2.592263929545879364e-02
1.094047352671623230e-01,2.123708836734294891e-02,0.000000000000000000e+00,8.816764503717422485e-02
9.575468301773071289e-01,3.254127129912376404e-02,-0.000000000000000000e+00,9.250055551528930664e-01
2.622792869806289673e-02,1.917848736047744751e-02,0.000000000000000000e+00,7.049440406262874603e-03
5.146918296813964844e-01,3.711830452084541321e-02,-0.000000000000000000e+00,4.775735437870025635e-01
1.016615703701972961e-01,1.759342662990093231e-02,0.000000000000000000e+00,8.406814187765121460e-02
6.270796060562133789e-02,1.785803213715553284e-02,-0.000000000000000000e+00,4.484992474317550659e-02
3.517754971981048584e-01,2.750011347234249115e-02,0.000000000000000000e+00,3.242753744125366211e-01
9.762026071548461914e-01,1.525329984724521637e-02,0.000000000000000000e+00,9.609493017196655273e-01
2.003370672464370728e-01,1.782261393964290619e-02,0.000000000000000000e+00,1.825144588947296143e-01
9.416214227676391602e-01,3.489971160888671875e-02,0.000000000000000000e+00,9.067217111587524414e-01
1.960816234350204468e-02,1.944110915064811707e-02,0.000000000000000000e+00,1.670529309194535017e-04
1.312448024749755859e+00,3.141055628657341003e-02,0.000000000000000000e+00,1.281037449836730957e+00
1.445578634738922119e-01,2.324425242841243744e-02,0.000000000000000000e+00,1.213136091828346252e-01
2.690160274505615234e+00,1.202272903174161911e-02,0.000000000000000000e+00,2.678137540817260742e+00
1.107087880373001099e-01,2.461518719792366028e-02,-0.000000000000000000e+00,8.609360456466674805e-02
2.449143305420875549e-02,1.295324321836233139e-02,-0.000000000000000000e+00,1.153818890452384949e-02
2.497569769620895386e-01,4.756596311926841736e-02,0.000000000000000000e+00,2.021910101175308228e-01
6.357026100158691406e-02,1.803454570472240448e-02,-0.000000000000000000e+00,4.553571715950965881e-02
2.907807588577270508e+00,1.792637072503566742e-02,0.000000000000000000e+00,2.889881134033203125e+00
1.351046711206436157e-01,2.624284289777278900e-02,0.000000000000000000e+00,1.088618338108062744e-01
2.464546822011470795e-02,1.307454146444797516e-02,-0.000000000000000000e+00,1.157092675566673279e-02
2.623769044876098633e-01,3.560673445463180542e-02,0.000000000000000000e+00,2.267701774835586548e-01
4.049716144800186157e-02,1.529012154787778854e-02,0.000000000000000000e+00,2.520704083144664764e-02
6.429030746221542358e-02,1.917518489062786102e-02,0.000000000000000000e+00,4.511512070894241333e-02
9.899449348449707031e-02,1.349129062145948410e-02,0.000000000000000000e+00,8.550320565700531006e-02
3.896797448396682739e-02,2.751565352082252502e-02,0.000000000000000000e+00,1.145231910049915314e-02
3.791360929608345032e-02,1.255089323967695236e-02,-0.000000000000000000e+00,2.536271512508392334e-02
7.595911622047424316e-02,3.655619174242019653e-02,0.000000000000000000e+00,3.940292820334434509e-02
6.298749148845672607e-02,1.448848005384206772e-02,0.000000000000000000e+00,4.849901050329208374e-02
2.128769159317016602e-01,2.350729517638683319e-02,0.000000000000000000e+00,1.893696188926696777e-01
2.298688888549804688e-02,1.284847408533096313e-02,-0.000000000000000000e+00,1.013841386884450912e-02
5.393140017986297607e-02,4.400524124503135681e-02,0.000000000000000000e+00,9.926158003509044647e-03
1.335191577672958374e-01,1.643795706331729889e-02,0.000000000000000000e+00,1.170811951160430908e-01
6.399597972631454468e-02,1.953697018325328827e-02,0.000000000000000000e+00,4.445900768041610718e-02
6.151930093765258789e-01,2.988021075725555420e-02,0.000000000000000000e+00,5.853127837181091309e-01
1.519926171749830246e-02,1.312308665364980698e-02,0.000000000000000000e+00,2.076175296679139137e-03
1.479367315769195557e-01,3.155741468071937561e-02,0.000000000000000000e+00,1.163793206214904785e-01
8.688681572675704956e-02,1.408421993255615234e-02,0.000000000000000000e+00,7.280259579420089722e-02
4.651275277137756348e-02,2.246685326099395752e-02,0.000000000000000000e+00,2.404589764773845673e-02
5.759123563766479492e-01,1.160842180252075195e-02,0.000000000000000000e+00,5.643039345741271973e-01
3.585813939571380615e-02,3.428871557116508484e-02,0.000000000000000000e+00,1.569424988701939583e-03
2.323574423789978027e-01,1.599139533936977386e-02,-0.000000000000000000e+00,2.163660526275634766e-01
1.800945401191711426e-01,3.120641410350799561e-02,0.000000000000000000e+00,1.488881260156631470e-01
3.899656236171722412e-02,1.743251457810401917e-02,0.000000000000000000e+00,2.156404964625835419e-02
1.127709150314331055e+00,1.931537874042987823e-02,0.000000000000000000e+00,1.108393788337707520e+00
5.945678055286407471e-02,1.373870857059955597e-02,0.000000000000000000e+00,4.571807384490966797e-02
2.635587453842163086e-01,3.372643887996673584e-02,-0.000000000000000000e+00,2.298323214054107666e-01
4.685122072696685791e-01,1.245662476867437363e-02,0.000000000000000000e+00,4.560555815696716309e-01
3.163860738277435303e-01,2.048102207481861115e-02,0.000000000000000000e+00,2.959050536155700684e-01
3.334715127944946289e+00,1.230604667216539383e-02,0.000000000000000000e+00,3.322409152984619141e+00
1.089348435401916504e+00,1.946029253304004669e-02,0.000000000000000000e+00,1.069888114929199219e+00
5.472923517227172852e-01,1.383307110518217087e-02,0.000000000000000000e+00,5.334593057632446289e-01
4.336243867874145508e-02,1.375705935060977936e-02,-0.000000000000000000e+00,2.960537746548652649e-02
2.067843452095985413e-02,1.626020856201648712e-02,0.000000000000000000e+00,4.418226890265941620e-03
2.559852004051208496e-01,2.881745062768459320e-02,0.000000000000000000e+00,2.271677553653717041e-01
6.630415469408035278e-02,1.102823484688997269e-02,0.000000000000000000e+00,5.527592077851295471e-02
3.952140361070632935e-02,2.097375690937042236e-02,0.000000000000000000e+00,1.854764670133590698e-02
4.481197893619537354e-02,2.098927833139896393e-02,-0.000000000000000000e+00,2.382270246744155884e-02
1.156090021133422852e+00,1.234091259539127350e-02,0.000000000000000000e+00,1.143749117851257324e+00
1.373329460620880127e-01,1.683993637561798096e-02,0.000000000000000000e+00,1.204930096864700317e-01
2.083968520164489746e-01,1.886601559817790985e-02,0.000000000000000000e+00,1.895308345556259155e-01
3.299762010574340820e-01,1.051563303917646408e-02,0.000000000000000000e+00,3.194605708122253418e-01
1.773315966129302979e-01,3.502982109785079956e-02,0.000000000000000000e+00,1.423017829656600952e-01
1.932212710380554199e-02,1.083417050540447235e-02,0.000000000000000000e+00,8.487955667078495026e-03
9.894271939992904663e-02,1.462187804281711578e-02,0.000000000000000000e+00,8.432084321975708008e-02
1.756142526865005493e-01,1.462093926966190338e-02,0.000000000000000000e+00,1.609933078289031982e-01
6.601466983556747437e-02,1.354432571679353714e-02,0.000000000000000000e+00,5.247034132480621338e-02
3.265492618083953857e-02,1.342783588916063309e-02,0.000000000000000000e+00,1.922708936035633087e-02
9.167116880416870117e-02,1.374410837888717651e-02,-0.000000000000000000e+00,7.792706042528152466e-02
1.005568057298660278e-01,2.258583717048168182e-02,0.000000000000000000e+00,7.797096669673919678e-02
4.038276970386505127e-01,1.710718311369419098e-02,0.000000000000000000e+00,3.867205083370208740e-01
4.366945326328277588e-01,1.055771391838788986e-02,0.000000000000000000e+00,4.261368215084075928e-01
8.297252655029296875e-01,1.902027800679206848e-02,0.000000000000000000e+00,8.107050061225891113e-01
7.993408292531967163e-02,1.215009950101375580e-02,0.000000000000000000e+00,6.778398156166076660e-02
3.421216011047363281e-01,2.658233605325222015e-02,0.000000000000000000e+00,3.155392706394195557e-01
4.312687516212463379e-01,1.093714311718940735e-02,0.000000000000000000e+00,4.203315973281860352e-01
1.525359451770782471e-01,2.751035057008266449e-02,0.000000000000000000e+00,1.250256001949310303e-01
1.704898923635482788e-01,8.941559121012687683e-03,0.000000000000000000e+00,1.615483313798904419e-01
3.188881874084472656e-01,1.757923141121864319e-02,-0.000000000000000000e+00,3.013089597225189209e-01
4.404790326952934265e-02,1.500667352229356766e-02,-0.000000000000000000e+00,2.904123067855834961e-02
6.617328524589538574e-02,1.024418603628873825e-02,0.000000000000000000e+00,5.592910200357437134e-02
1.925265491008758545e-01,1.769121736288070679e-02,0.000000000000000000e+00,1.748353242874145508e-01
1.106747150421142578e+00,2.139770053327083588e-02,0.000000000000000000e+00,1.085349440574645996e+00
4.802688211202621460e-02,1.173896342515945435e-02,0.000000000000000000e+00,3.628791868686676025e-02
1.618932634592056274e-01,1.753095723688602448e-02,0.000000000000000000e+00,1.443623006343841553e-01
4.971173107624053955e-01,1.528265792876482010e-02,0.000000000000000000e+00,4.818346500396728516e-01
2.690888643264770508e+00,1.004579477012157440e-02,0.000000000000000000e+00,2.680842876434326172e+00
1.263812780380249023e-01,1.401531137526035309e-02,0.000000000000000000e+00,1.123659610748291016e-01
1.440129756927490234e+00,3.213540464639663696e-02,-0.000000000000000000e+00,1.407994389533996582e+00
1.977711468935012817e-01,1.613535359501838684e-02,0.000000000000000000e+00,1.816357970237731934e-01
1.109014034271240234e+00,7.481987122446298599e-03,0.000000000000000000e+00,1.101532101631164551e+00
4.030658677220344543e-02,1.847578585147857666e-02,0.000000000000000000e+00,2.183080092072486877e-02
4.908077716827392578e-01,1.047755312174558640e-02,0.000000000000000000e+00,4.803302288055419922e-01
1.816147118806838989e-01,8.690326474606990814e-03,0.000000000000000000e+00,1.729243844747543335e-01


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
-2.067390829324722290e-03
5.079425871372222900e-03
1.216688007116317749e-02
1.919526234269142151e-02
2.616482228040695190e-02
3.307551890611648560e-02
3.992775827646255493e-02
4.672179371118545532e-02
5.345776677131652832e-02
6.013594567775726318e-02
6.675656139850616455e-02
7.331993430852890015e-02
7.982627302408218384e-02
8.627582341432571411e-02
9.266901761293411255e-02
9.900579601526260376e-02
1.052867099642753601e-01
1.115120276808738708e-01
1.176818385720252991e-01
1.237967833876609802e-01
1.298568546772003174e-01
1.358624100685119629e-01
1.418138742446899414e-01
1.477114856243133545e-01
1.535555422306060791e-01
1.593464314937591553e-01
1.650843322277069092e-01
1.707696914672851562e-01
1.764027774333953857e-01
1.819838881492614746e-01
1.875134706497192383e-01
1.929917037487030029e-01
1.984190046787261963e-01
2.037956118583679199e-01
2.091218829154968262e-01
2.143982946872711182e-01
2.196248769760131836e-01
2.248022556304931641e-01
2.299306094646453857e-01
2.350103259086608887e-01
2.400417625904083252e-01
2.450251281261444092e-01
2.499608099460601807e-01
2.548491656780242920e-01
2.596904933452606201e-01
2.644850611686706543e-01
2.692333459854125977e-01
2.739355266094207764e-01
2.785920202732086182e-01
2.832031548023223877e-01
2.877691686153411865e-01
2.922903597354888916e-01
2.967670857906341553e-01
3.011997938156127930e-01
3.055886328220367432e-01
3.099339306354522705e-01
3.142360150814056396e-01
3.184951245784759521e-01
3.227118551731109619e-01
3.268861174583435059e-01
3.310185372829437256e-01
3.351090252399444580e-01
3.391582071781158447e-01
3.431663215160369873e-01
3.471335768699645996e-01
3.510603606700897217e-01
3.549468219280242920e-01
3.587933480739593506e-01
3.626001775264739990e-01
3.663676679134368896e-01
3.700957596302032471e-01
3.737852573394775391e-01
3.774360120296478271e-01
3.810483217239379883e-01
3.846227228641510010e-01
3.881591260433197021e-01
3.916581571102142334e-01
3.951196968555450439e-01
3.985442221164703369e-01
4.019320011138916016e-01
4.052831232547760010e-01
4.085978567600250244e-01
4.118765890598297119e-01
4.151193797588348389e-01
4.183265864849090576e-01
4.214983880519866943e-01
4.246349632740020752e-01
4.277365803718566895e-01
4.308034479618072510e-01
4.338357746601104736e-01
4.368337094783782959e-01
4.397976696491241455e-01
4.427277743816375732e-01
4.456240832805633545e-01
4.484868645668029785e-01
4.513164460659027100e-01
4.541129171848297119e-01
4.568763673305511475e-01
4.596072137355804443e-01
4.623054563999176025e-01
4.649713337421417236e-01
4.676050245761871338e-01
4.702068269252777100e-01
4.727767407894134521e-01
4.753151237964630127e-01
4.778218567371368408e-01
4.802974164485931396e-01
4.827416837215423584e-01
4.851550161838531494e-01
4.875375330448150635e-01
4.898892939090728760e-01
4.922107160091400146e-01
4.945015013217926025e-01
4.967621862888336182e-01
4.989928305149078369e-01
5.011935830116271973e-01
5.033644437789916992e-01
5.055055618286132812e-01
5.076172947883605957e-01
5.096995234489440918e-01
5.117525458335876465e-01
5.137763023376464844e-01
5.157710909843444824e-01
5.177370905876159668e-01
5.196741223335266113e-01
5.215825438499450684e-01
5.234624147415161133e-01
5.253139138221740723e-01
5.271369814872741699e-01
5.289319753646850586e-01
5.306987166404724121e-01
5.324374437332153320e-01
5.341482758522033691e-01
5.358313322067260742e-01
5.374866127967834473e-01
5.391142964363098145e-01
5.407144427299499512e-01
5.422871708869934082e-01
5.438324809074401855e-01
5.453504920005798340e-01
5.468413233757019043e-01
5.483052134513854980e-01
5.497419238090515137e-01
5.511516928672790527e-01
5.525345206260681152e-01
5.538907647132873535e-01
5.552200675010681152e-01
5.565226674079895020e-01
5.577989816665649414e-01
5.590485930442810059e-01
5.602717399597167969e-01
5.614684224128723145e-01
5.626388788223266602e-01
5.637829899787902832e-01
5.649010539054870605e-01
5.659927725791931152e-01
5.670585036277770996e-01
5.680981278419494629e-01
5.691117644309997559e-01
5.700994133949279785e-01
5.710611939430236816e-01
5.719971060752868652e-01
5.729072093963623047e-01
5.737916827201843262e-01
5.746502280235290527e-01
5.754832029342651367e-01
5.762904882431030273e-01
5.770722031593322754e-01
5.778284668922424316e-01
5.785589814186096191e-01
5.792641043663024902e-01
5.799438357353210449e-01
5.805980563163757324e-01
5.812268853187561035e-01
5.818303227424621582e-01
5.824084877967834473e-01
5.829612612724304199e-01
5.834887623786926270e-01
5.839909911155700684e-01
5.844680666923522949e-01
5.849198102951049805e-01
5.853464603424072266e-01
5.857478976249694824e-01
5.861241221427917480e-01
5.864752531051635742e-01
5.868011713027954102e-01
5.871021151542663574e-01
5.873779654502868652e-01
5.876284837722778320e-01
5.878542661666870117e-01
5.880547761917114258e-01
5.882304310798645020e-01
5.883808732032775879e-01
5.885062813758850098e-01
5.886068344116210938e-01
5.886822342872619629e-01
5.887327790260314941e-01
5.887582302093505859e-01
5.887586474418640137e-01
5.887342095375061035e-01
5.886846184730529785e-01
5.886101722717285156e-01
5.885108113288879395e-01
5.883864760398864746e-01
5.882370471954345703e-01
5.880627036094665527e-01
5.878633856773376465e-01
5.876390933990478516e-01
5.873898267745971680e-01
5.871155858039855957e-01
5.868162512779235840e-01
5.864920616149902344e-01
5.861428380012512207e-01
5.857685804367065430e-01
5.853694081306457520e-01
5.849451422691345215e-01
5.844959616661071777e-01
5.840216279029846191e-01
5.835224390029907227e-01
5.829980373382568359e-01
5.824486017227172852e-01
5.818741917610168457e-01
5.812746882438659668e-01
5.806500911712646484e-01
5.800004005432128906e-01
5.793256163597106934e-01
5.786257982254028320e-01
5.779007673263549805e-01
5.771505236625671387e-01
5.763751864433288574e-01
5.755746960639953613e-01
5.747489929199218750e-01
5.738980770111083984e-01
5.730220675468444824e-01
5.721206068992614746e-01
5.711941123008728027e-01
5.702421665191650391e-01
5.692649483680725098e-01
5.682623982429504395e-01
5.672345757484436035e-01
5.661814808845520020e-01
5.651028752326965332e-01
5.639989376068115234e-01
5.628696084022521973e-01
5.617147088050842285e-01
5.605345368385314941e-01
5.593287944793701172e-01
5.580974221229553223e-01
5.568405389785766602e-01
5.555582642555236816e-01
5.542501807212829590e-01
5.529165863990783691e-01
5.515571236610412598e-01
5.501722693443298340e-01
5.487614870071411133e-01
5.473250746726989746e-01
5.458627343177795410e-01
5.443746447563171387e-01
5.428605079650878906e-01
5.413206219673156738e-01
5.397547483444213867e-01
5.381628870964050293e-01
5.365449786186218262e-01
5.349009633064270020e-01
5.332308411598205566e-01
5.315344929695129395e-01
5.298120379447937012e-01
5.280632376670837402e-01
5.262880921363830566e-01
5.244866013526916504e-01
5.226586461067199707e-01
5.208041667938232422e-01
5.189232826232910156e-01
5.170155167579650879e-01
5.150813460350036621e-01
5.131202340126037598e-01
5.111322999000549316e-01
5.091174840927124023e-01
5.070757865905761719e-01
5.050069689750671387e-01
5.029110312461853027e-01
5.007876753807067871e-01
4.986374676227569580e-01
4.964593946933746338e-01
4.942540824413299561e-01
4.920212924480438232e-01
4.897606670856475830e-01
4.874722063541412354e-01
4.851560294628143311e-01
4.828117787837982178e-01
4.804393351078033447e-01
4.780388176441192627e-01
4.756099283695220947e-01
4.731526672840118408e-01
4.706667959690093994e-01
4.681520760059356689e-01
4.656086266040802002e-01
4.630360901355743408e-01
4.604347050189971924e-01
4.578038156032562256e-01
4.551436901092529297e-01
4.524537622928619385e-01
4.497344195842742920e-01
4.469850063323974609e-01
4.442053139209747314e-01
4.413956701755523682e-01
4.385556876659393311e-01
4.356850981712341309e-01
4.327836334705352783e-01
4.298513233661651611e-01
4.268877506256103516e-01
4.238929450511932373e-01
4.208667874336242676e-01
4.178085029125213623e-01
4.147185683250427246e-01
4.115963876247406006e-01
4.084418416023254395e-01
4.052547216415405273e-01
4.020346701145172119e-01
3.987817764282226562e-01
3.954955935478210449e-01
3.921756446361541748e-01
3.888223767280578613e-01
3.854347765445709229e-01
3.820129930973052979e-01
3.785566091537475586e-01
3.750655949115753174e-01
3.715395033359527588e-01
3.679782450199127197e-01
3.643814027309417725e-01
3.607486188411712646e-01
3.570798933506011963e-01
3.533748388290405273e-01
3.496330976486206055e-01
3.458544015884399414e-01
3.420385122299194336e-01
3.381851911544799805e-01
3.342940509319305420e-01
3.303648829460144043e-01
3.263974487781524658e-01
3.223911821842193604e-01
3.183464109897613525e-01
3.142620027065277100e-01
3.101383745670318604e-01
3.059747517108917236e-01
3.017711341381072998e-01
2.975272238254547119e-01
2.932426035404205322e-01
2.889169156551361084e-01
2.845502197742462158e-01
2.801416814327239990e-01
2.756913006305694580e-01
2.711988985538482666e-01
2.666642069816589355e-01
2.620867192745208740e-01
2.574661076068878174e-01
2.528023123741149902e-01
2.480949461460113525e-01
2.433440387248992920e-01
2.385487556457519531e-01
2.337091267108917236e-01
2.288249433040618896e-01
2.238960564136505127e-01
2.189216315746307373e-01
2.139018177986145020e-01
2.088367342948913574e-01
2.037258148193359375e-01
1.985684633255004883e-01
1.933649182319641113e-01
1.881148815155029297e-01
1.828178465366363525e-01
1.774741113185882568e-01
1.720828413963317871e-01
1.666443049907684326e-01
1.611582338809967041e-01
1.556242108345031738e-01
1.500425636768341064e-01
1.444124877452850342e-01
1.387340724468231201e-01
1.330075263977050781e-01
1.272320449352264404e-01
1.214080080389976501e-01
1.155350431799888611e-01
1.096132025122642517e-01
1.036419346928596497e-01
9.762155264616012573e-02
9.155217558145523071e-02
8.543322235345840454e-02
7.926476746797561646e-02
7.304676622152328491e-02
6.677933782339096069e-02
6.046187132596969604e-02
5.409523099660873413e-02
4.767862707376480103e-02
4.121271520853042603e-02
3.469643741846084595e-02
2.813066542148590088e-02
2.151546627283096313e-02
1.485013961791992188e-02
8.135467767715454102e-03
1.371391117572784424e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_1_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-2.067390829324722290e-03
2.616482228040695190e-02
5.345776677131652832e-02
7.982627302408218384e-02
1.052867099642753601e-01
1.298568546772003174e-01
1.535555422306060791e-01
1.764027774333953857e-01
1.984190046787261963e-01
2.196248769760131836e-01
2.400417625904083252e-01
2.596904933452606201e-01
2.785920202732086182e-01
2.967670857906341553e-01
3.142360150814056396e-01
3.310185372829437256e-01
3.471335768699645996e-01
3.626001775264739990e-01
3.774360120296478271e-01
3.916581571102142334e-01
4.052831232547760010e-01
4.183265864849090576e-01
4.308034479618072510e-01
4.427277743816375732e-01
4.541129171848297119e-01
4.649713337421417236e-01
4.753151237964630127e-01
4.851550161838531494e-01
4.945015013217926025e-01
5.033644437789916992e-01
5.117525458335876465e-01
5.196741223335266113e-01
5.271369814872741699e-01
5.341482758522033691e-01
5.407144427299499512e-01
5.468413233757019043e-01
5.525345206260681152e-01
5.577989816665649414e-01
5.626388788223266602e-01
5.670585036277770996e-01
5.710611939430236816e-01
5.746502280235290527e-01
5.778284668922424316e-01
5.805980563163757324e-01
5.829612612724304199e-01
5.849198102951049805e-01
5.864752531051635742e-01
5.876284837722778320e-01
5.883808732032775879e-01
5.887327790260314941e-01
5.886846184730529785e-01
5.882370471954345703e-01
5.873898267745971680e-01
5.861428380012512207e-01
5.844959616661071777e-01
5.824486017227172852e-01
5.800004005432128906e-01
5.771505236625671387e-01
5.738980770111083984e-01
5.702421665191650391e-01
5.661814808845520020e-01
5.617147088050842285e-01
5.568405389785766602e-01
5.515571236610412598e-01
5.458627343177795410e-01
5.397547483444213867e-01
5.332308411598205566e-01
5.262880921363830566e-01
5.189232826232910156e-01
5.111322999000549316e-01
5.029110312461853027e-01
4.942540824413299561e-01
4.851560294628143311e-01
4.756099283695220947e-01
4.656086266040802002e-01
4.551436901092529297e-01
4.442053139209747314e-01
4.327836334705352783e-01
4.208667874336242676e-01
4.084418416023254395e-01
3.954955935478210449e-01
3.820129930973052979e-01
3.679782450199127197e-01
3.533748388290405273e-01
3.381851911544799805e-01
3.223911821842193604e-01
3.059747517108917236e-01
2.889169156551361084e-01
2.711988985538482666e-01
2.528023123741149902e-01
2.337091267108917236e-01
2.139018177986145020e-01
1.933649182319641113e-01
1.720828413963317871e-01
1.500425636768341064e-01
1.272320449352264404e-01
1.036419346928596497e-01
7.926476746797561646e-02
5.409523099660873413e-02
2.813066542148590088e-02
1.371391117572784424e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
6.846513946141005169e-01
1.394665129117812485e-01
1.236346503191436685e-01
1.213941894862184401e-01
1.183946313496669484e-01
1.125239360239130432e-01
9.907368338896259397e-02
7.297598335382828039e-02
6.871732517456508038e-02
5.813402266843504390e-02
4.338922543473838767e-02
3.144681984007924314e-02
2.091436097867412081e-02
1.154111127671561196e-02
1.019143040150441437e-02
4.022173225714234177e-03
2.524295620210586632e-03
2.470470879781233760e-03
2.374505861324015428e-03
3.790011661754973549e-03
5.509186265762491125e-03
1.285809900437597268e-03
9.614579577323765017e-03
1.280097259029455009e-03
6.654538296364983542e-03
3.434829709723873775e-03
2.482140111164003217e-03
1.405712800077932442e-03
8.127891747217517830e-04
9.139177889733432827e-03
2.573763665794283166e-03
7.521631015123452814e-03
5.981466518477998769e-03
1.964770575472827435e-02
1.042887152755972956e-03
5.199817021577969253e-03
8.334241020126555849e-03
7.544517378893654449e-04
2.207406304664591076e-02
1.314658410282143128e-03
4.875483316207981791e-04
5.057456415971574130e-03
1.239811688022137261e-03
2.778041732632016442e-03
3.616381469118864524e-03
2.485846080545554056e-03
4.173971119394446865e-03
4.425466257831031126e-04
5.405313447231355380e-03
6.122404447747580893e-03
3.706802052846113697e-03
2.043376697208564713e-03
8.892155361887429856e-04
3.114891532588743347e-03
1.350679653695361325e-03
1.263321827780983708e-03
1.992198047020731638e-03
5.803784760949930004e-03
1.030968350465187849e-03
4.534035306890026908e-03
3.084762952996654255e-03
7.234459460371845188e-03
1.620808125794075735e-03
4.135411971707466522e-03
1.201515571936685907e-02
1.098529803696631814e-03
2.233848866364766036e-03
1.600742352134113368e-03
3.729090314438407612e-03
2.864869169719673567e-03
7.709394818363793887e-03
9.446399420470916403e-04
8.895467089260474663e-03
1.574296775393537774e-03
2.284139526870030378e-03
1.782211670062096645e-03
2.651022959011699754e-03
2.830341904893300588e-03
3.863914483897649792e-03
5.681732040846684643e-03
1.869631127188900108e-03
4.279661745555480776e-03
5.518218605530341228e-03
3.078609391970313358e-03
2.483455299647071776e-03
4.468638088092098323e-03
2.343425628606748794e-03
2.187008290923569357e-03
3.853306270350646302e-03
3.403950417708971783e-03
5.879394587179577122e-03
8.780548943768815701e-03
2.591939921396603248e-03
1.128722611475892028e-03
1.688028930334136172e-03
9.591696021257076210e-03
3.437186389815527141e-03
8.175401454694247640e-04
1.764389697852377986e-03
3.044000522970968011e-03
3.002956000529224435e-03
9.369946598674445612e-03
5.173874793565121782e-03
4.337367412610343420e-03
7.023854829674870855e-03
4.353884662212301735e-04
2.645726998498807120e-04
3.262496713585656856e-03
2.598231085095806161e-03
2.423354564563388620e-03
3.441006024787325764e-03
1.980475112434719291e-03
1.599311030621929867e-03
2.518297117734744333e-03
1.006227067001091123e-02
6.301703299211336992e-04
1.303717511238526366e-03
2.758281028048548741e-03
1.915654446142884713e-03
9.121835383781541282e-03
1.557427181580878055e-03
2.517669889922613622e-03
2.884431531293540213e-03
1.161117267543908824e-03
1.670307568036891394e-03
5.920091766936070796e-03
7.022065124880219958e-03
1.776724627104754768e-03
4.279405769839913186e-03
7.101434305948843952e-04
2.685979805800948767e-03
7.296161068438576430e-04
4.326327180650333705e-03
1.112562314064465289e-03
6.587252829320836651e-04
7.216974838417645989e-04
2.639739383640803475e-03
1.996934365544442060e-03
1.416548160460971663e-03
2.964373548703226266e-03
1.986815835588198308e-03
3.737655353802040500e-03
2.048774832937143037e-03
1.406405515546233853e-03
3.941136576949200686e-03
7.049152006582427030e-04
6.247242347332814492e-03
1.661207017450587681e-03
3.122680781119912532e-04
5.637653236605063081e-03
2.362287917401077655e-03
2.018335309735805588e-03
2.620686942341535642e-03
1.686177919282773243e-03
2.354022915986768525e-03
1.337412864858886609e-03
2.373547520384870334e-03
5.466631562967580547e-04
1.201632920214203452e-03
2.229904110228313023e-03
3.274198786042766766e-03
3.437758628025163951e-03
2.212824265248263846e-03
1.793932756870123685e-03
1.417687819550203900e-03
1.743855676111472248e-03
1.070352131940201712e-03
2.029685042743388512e-03
2.512573328085781349e-03
1.140685871526923986e-03
3.408952313324039272e-03
4.064193139803403895e-03
5.826780941706238316e-03
1.943224364816029505e-03
3.548318821127397372e-03
4.968248006977498202e-03
1.571966753251317819e-03
2.930131061928029860e-03
3.160187746349382102e-03
6.988472776909257543e-04
1.054700261100337310e-03
1.140163936653509338e-03
6.714156217940211654e-03
6.608607097623741839e-04
6.844843140851602928e-04
2.676201100861200048e-03
5.114302241482619098e-04
2.813219407199869359e-03
4.194564056275312119e-03
2.239203929352165477e-03
8.927630099584173140e-04
3.800253725521867375e-03
2.005135135575730233e-03
8.254351924421664917e-04
8.699629220761185330e-04
2.210391613786912707e-03
1.062521446979786122e-02
6.997496066548952081e-04
3.883269921747483418e-03
4.745781743784452562e-03
6.786747507110238225e-04
3.959164294702594185e-03
1.364289352414319598e-03
2.464546296155832681e-03
5.233543870184174940e-03
1.562109811005067900e-03
1.641481082448243518e-03
1.919498148520174625e-03
2.837397017821035629e-03
3.990487433399947034e-03
2.824399704575327776e-03
1.579474101939626861e-03
1.313653997270123816e-03
4.195101384331114368e-03
1.979104278761130691e-03
2.070851344987084761e-03
2.122903494730386201e-03
2.213938956725686018e-03
2.261442092814460771e-03
9.618766482856694680e-03
7.668654169440743563e-04
1.972106792940821023e-03
3.182385390440333091e-03
1.233373921937655189e-03
7.411671567736284084e-04
3.107826522178009331e-03
3.199314833100980540e-03
3.908254044647396677e-04
4.403054487192367174e-03
1.061315395289226684e-04
1.461756397453514581e-03
2.410326535730564039e-03
2.251960705082230348e-03
1.725476445772024638e-03
2.308013331677008593e-03
4.266335465468672726e-03
2.841759996026635860e-03
1.890070544956805147e-03
8.715801269278326650e-04
1.097904686298540591e-03
1.482577032422092902e-03
3.342779549875635626e-03
3.209970842734854914e-03
3.359332048655986713e-04
2.262328515589682575e-03
2.051342898520277548e-03
5.541418810365261217e-03
1.300838309975001954e-03
1.155337922255017134e-03
5.016650741007281679e-03
4.485854874603101804e-03
9.275376020178603470e-04
2.019442469190292719e-03
5.337830680985988091e-03
7.607760071737051065e-04
5.042759678131260737e-04
2.154651000176564541e-03
3.311784569557535158e-03
4.296334640811147812e-03
2.641127324872908147e-03
4.170976831424030168e-03
1.575086059389239250e-03
4.842578710690900387e-03
1.380057055106260989e-03
2.620432793143647344e-03
2.861543454446910471e-03
5.964112274824102207e-04
4.559879207172825959e-03
9.770301855905319174e-04
2.683987434143813872e-03
3.582660075089851535e-03
4.240040027788928752e-03
3.002020547350083435e-03
1.082092058383438485e-03
1.415631112963261669e-03
1.431576865922914261e-03
1.190142687920489172e-03
8.195540805846305557e-04
1.300169365002875688e-03
1.482545899432200854e-03
1.762781169259567890e-03
2.606759515866335485e-03
1.898415724521919975e-03
5.191785392128209220e-03
5.862177212057109385e-03
3.547097871900567728e-04
1.970739481192237096e-03
1.143804767582033092e-03
1.696394720271000118e-03
5.045531706502938418e-04
2.703346672482068429e-03
3.664064673941651480e-04
5.244981428078735776e-03
1.307969793335829944e-03
4.577788977154721890e-03
5.642043915052656058e-04
4.011688304528940492e-03
1.371521666529256379e-03
1.370145730479443123e-03
1.607712455457711983e-03
1.973168833918590836e-03
3.147632855016243604e-03
5.921171701304695986e-03
6.468112391789131773e-04
1.383271513156420721e-03
3.697172551581235094e-04
2.729319885845528024e-03
3.277351627945201008e-03
3.329867761178837652e-03
2.635940094627822316e-03
2.192195152661465148e-03
3.256296699145067464e-03
3.062782773645559078e-03
1.245679220710681255e-03
1.743087823588923340e-03
1.443361205565563913e-03
1.704561348159867526e-03
1.715076440912321684e-03
2.095745996457609554e-03
1.017330894902954575e-03
1.029716853331098239e-03
1.210984797199256280e-03
6.139366554342473234e-03
1.334188982666310126e-03
1.435125635102763334e-03
2.020977991427410844e-03
2.893495876932362931e-03
8.205225756528325464e-04
1.264070360166229907e-03
1.791901064657024567e-03
1.771372372194286466e-03
1.414037834207555831e-03
9.978439560484487353e-04
5.840531580939824175e-04
1.117422942036860488e-03
2.256972579172114666e-03
1.971320334562129666e-03
2.079550469522476776e-03
3.199050365425353329e-03
3.067654670961391435e-03
2.586008498886126737e-03
1.273452548434097185e-03
1.583622016202572078e-03
2.254152913727702160e-03
1.448218568254283503e-03
2.113364166312822843e-03
3.428657706227149563e-03
1.462049548411416093e-03
8.489919566261815934e-04
1.622941370325573732e-03
2.743034677431138192e-03
3.225016413407377595e-03
2.320396849152022312e-03
5.704760176836839352e-04
3.030606987146361973e-03
3.460469408703451162e-03
1.282236941718613863e-03
1.420988921502616600e-03
2.242161848472481837e-03
1.496149096207883894e-03
2.048588744307555318e-03
1.775388245403197902e-03
2.173110686432814034e-03
3.239817929613475044e-03
1.465024940715341012e-03
2.408637658898211097e-03
2.577449355195780226e-03
1.366383193939546374e-03
1.525762360249276759e-03
1.037303461769814496e-03
1.947810690363276651e-03
1.183239127290314783e-03
1.772408270758070101e-03
1.638513545404477302e-03
1.738135559993987406e-03
1.477630658589810251e-03
4.296029468783540560e-04
1.320415000164885813e-03
6.841098917925817488e-04
1.864329663312476416e-03
1.469682925900609805e-03
1.277855866076404870e-03
1.921254718005796806e-03
1.659713554493723450e-03
2.661676624557769624e-03
3.476100906375682604e-03
3.178688172579349075e-03
2.054074162222336609e-03
1.927596769792710649e-03
4.490166451013894930e-03
1.136661596512402372e-03
1.683694185097250147e-03
1.694514822119992789e-03
2.149644285785703296e-03
4.189728442337345015e-04
9.725537015543394941e-04
2.205400529322078512e-03
3.027117369305156076e-03
3.272121056092451227e-03
5.598986836007491122e-04
2.342151221203105094e-03
4.913138745004682999e-03
2.186420704698649378e-03
4.005151888929673991e-03
4.023453226737353471e-03
1.075326700509819352e-03
1.348573826097705045e-03
1.752707553922760141e-03
2.314144433409145128e-03
5.034383900343114213e-03
4.237627344684455344e-03
1.789864246750314360e-03
1.371840671847808111e-03
2.783321390183524872e-03
1.220191445538244346e-03
4.132690561765232917e-03
1.020343773052055040e-03
1.192566092434795434e-03
1.709110146482127656e-03
1.353468628431304640e-03
1.677643950907826585e-03
3.113458384472380519e-03
2.150288047907361437e-03
1.178356841510845793e-03
1.192976962672675622e-03
3.360254024282291908e-03
4.698477092474774748e-03
8.678383226670465184e-04
1.599877543671736303e-03
7.234487389821940301e-04
2.343638145123050614e-03
3.368384306952042218e-03
1.399603181990513720e-03
1.377350353656082559e-03
2.248119747425301150e-03
2.797100023177056909e-03
2.343238072874391075e-03
1.831952770466466424e-03
4.095158722010919586e-03
5.634122670616163167e-04
2.808110294905451568e-03
1.647044840795778122e-03
2.109780799958366378e-03
6.832319782758857190e-04
7.620747279498416363e-03
9.709564604105734142e-04
4.931078969562307590e-04
1.380008445821151539e-03
4.508549061333433166e-04
1.724131368905353155e-03
1.089004258326974148e-03
2.050075676676762961e-03
3.167634268420355288e-03
1.825472007737151273e-03
1.838907726482598773e-03
5.684740701144083306e-04
1.968728978279116887e-03
5.165421407192080303e-03
6.018839285945992148e-04
1.004329018935536067e-03
2.282827255035047194e-03
3.100693305344354254e-03
2.783303237231265440e-03
7.823726184885591243e-04
5.166347518943078566e-04
1.647309291860466580e-03
2.766141447679385922e-03
2.247320356033496221e-03
3.259023772659382871e-03
9.373310528418330291e-04
1.337517835610417538e-03
1.581447461373026086e-03
1.254390320719327807e-03
4.181915357811354789e-03
6.156557645870875447e-04
1.062310761998827872e-03
1.660466791226796086e-03
1.673014890658350469e-03
7.417225263422280463e-04
1.251865385476135179e-03
4.514071200647490519e-03
8.725179193833458840e-04
2.119149687043678319e-03
3.244008949542490691e-03
7.328406571586755774e-04
2.223416649878356185e-03
1.509967996581703742e-03
8.992578878732568901e-04
9.972872844443946005e-04
2.206560783779173279e-03
1.043770956558411544e-03
7.519569728386330670e-03
1.271435180879704457e-03
1.669763943875853017e-03
5.465395814739483840e-03
2.636005247462677812e-03
2.289777945243263221e-03
1.638773460645306457e-03
3.664991366519625236e-03
2.452035445102690794e-03
2.245890925556306462e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
6.846513946141005169e-01
1.125239360239130432e-01
4.338922543473838767e-02
4.022173225714234177e-03
5.509186265762491125e-03
3.434829709723873775e-03
2.573763665794283166e-03
5.199817021577969253e-03
4.875483316207981791e-04
2.485846080545554056e-03
3.706802052846113697e-03
1.263321827780983708e-03
3.084762952996654255e-03
1.098529803696631814e-03
7.709394818363793887e-03
1.782211670062096645e-03
1.869631127188900108e-03
4.468638088092098323e-03
5.879394587179577122e-03
9.591696021257076210e-03
3.002956000529224435e-03
4.353884662212301735e-04
3.441006024787325764e-03
6.301703299211336992e-04
1.557427181580878055e-03
5.920091766936070796e-03
2.685979805800948767e-03
7.216974838417645989e-04
1.986815835588198308e-03
7.049152006582427030e-04
2.362287917401077655e-03
1.337412864858886609e-03
3.274198786042766766e-03
1.743855676111472248e-03
3.408952313324039272e-03
4.968248006977498202e-03
1.054700261100337310e-03
2.676201100861200048e-03
8.927630099584173140e-04
2.210391613786912707e-03
6.786747507110238225e-04
1.562109811005067900e-03
2.824399704575327776e-03
2.070851344987084761e-03
7.668654169440743563e-04
3.107826522178009331e-03
1.461756397453514581e-03
4.266335465468672726e-03
1.482577032422092902e-03
2.051342898520277548e-03
4.485854874603101804e-03
5.042759678131260737e-04
4.170976831424030168e-03
2.861543454446910471e-03
3.582660075089851535e-03
1.431576865922914261e-03
1.762781169259567890e-03
3.547097871900567728e-04
2.703346672482068429e-03
5.642043915052656058e-04
1.973168833918590836e-03
3.697172551581235094e-04
2.192195152661465148e-03
1.443361205565563913e-03
1.029716853331098239e-03
2.020977991427410844e-03
1.771372372194286466e-03
2.256972579172114666e-03
2.586008498886126737e-03
2.113364166312822843e-03
2.743034677431138192e-03
3.460469408703451162e-03
2.048588744307555318e-03
2.408637658898211097e-03
1.947810690363276651e-03
1.477630658589810251e-03
1.469682925900609805e-03
3.476100906375682604e-03
1.136661596512402372e-03
9.725537015543394941e-04
2.342151221203105094e-03
1.075326700509819352e-03
4.237627344684455344e-03
4.132690561765232917e-03
1.677643950907826585e-03
3.360254024282291908e-03
2.343638145123050614e-03
2.797100023177056909e-03
2.808110294905451568e-03
9.709564604105734142e-04
1.089004258326974148e-03
5.684740701144083306e-04
2.282827255035047194e-03
1.647309291860466580e-03
1.337517835610417538e-03
1.062310761998827872e-03
4.514071200647490519e-03
2.223416649878356185e-03
1.043770956558411544e-03
2.636005247462677812e-03
2.245890925556306462e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
5.373037338256835938e+00,5.308965682983398438e+00,0.000000000000000000e+00,6.407185643911361694e-02
7.638976573944091797e-01,5.621812492609024048e-02,0.000000000000000000e+00,7.076795101165771484e-01
6.418449282646179199e-01,2.168426513671875000e-01,0.000000000000000000e+00,4.250022768974304199e-01
6.268616914749145508e-01,2.189636677503585815e-01,0.000000000000000000e+00,4.078980088233947754e-01
6.063637733459472656e-01,2.267570048570632935e-01,0.000000000000000000e+00,3.796067833900451660e-01
5.707365870475769043e-01,2.258971482515335083e-01,0.000000000000000000e+00,3.448394536972045898e-01
4.965618848800659180e-01,2.047017365694046021e-01,0.000000000000000000e+00,2.918601334095001221e-01
3.564199209213256836e-01,1.614184528589248657e-01,0.000000000000000000e+00,1.950014531612396240e-01
2.789447307586669922e-01,1.420910656452178955e-01,0.000000000000000000e+00,1.368536800146102905e-01
2.242666482925415039e-01,1.156413555145263672e-01,0.000000000000000000e+00,1.086253002285957336e-01
1.650651097297668457e-01,9.699766337871551514e-02,0.000000000000000000e+00,6.806744635105133057e-02
1.033856347203254700e-01,7.521628588438034058e-02,0.000000000000000000e+00,2.816934883594512939e-02
4.489931836724281311e-02,3.555731475353240967e-02,0.000000000000000000e+00,9.342002682387828827e-03
1.457362249493598938e-02,1.335623580962419510e-02,0.000000000000000000e+00,1.217386685311794281e-03
5.228504072874784470e-03,4.627241753041744232e-03,0.000000000000000000e+00,6.012623198330402374e-04
1.825553132221102715e-03,1.714674057438969612e-03,0.000000000000000000e+00,1.108791038859635592e-04
9.375088848173618317e-04,9.362954879179596901e-04,0.000000000000000000e+00,1.213409746014804114e-06
6.263050017878413200e-04,6.218894268386065960e-04,-0.000000000000000000e+00,4.415599050844321027e-06
4.622182459570467472e-04,4.304640460759401321e-04,0.000000000000000000e+00,3.175421079504303634e-05
5.100840935483574867e-04,3.768754249904304743e-04,0.000000000000000000e+00,1.332086394540965557e-04
5.962632712908089161e-04,5.116941756568849087e-04,0.000000000000000000e+00,8.456911746179684997e-05
2.374586183577775955e-04,2.352468291064724326e-04,0.000000000000000000e+00,2.211794026152347215e-06
1.301886048167943954e-03,1.039677183143794537e-03,0.000000000000000000e+00,2.622089232318103313e-04
1.657138636801391840e-04,1.570665335748344660e-04,0.000000000000000000e+00,8.647329195810016245e-06
6.559226312674582005e-04,4.802865150850266218e-04,0.000000000000000000e+00,1.756361161824315786e-04
2.395370393060147762e-04,1.927421253640204668e-04,0.000000000000000000e+00,4.679491757997311652e-05
1.722882007015869021e-04,1.335686974925920367e-04,-0.000000000000000000e+00,3.871949957101605833e-05
1.076006519724614918e-04,8.137875556712970138e-05,0.000000000000000000e+00,2.622189640533179045e-05
6.346722511807456613e-05,6.305230635916814208e-05,-0.000000000000000000e+00,4.149165420130884741e-07
1.082845497876405716e-03,7.687444449402391911e-04,-0.000000000000000000e+00,3.141011111438274384e-04
1.169121314887888730e-04,9.452385711483657360e-05,0.000000000000000000e+00,2.238827619294170290e-05
6.501723546534776688e-04,5.904979188926517963e-04,-0.000000000000000000e+00,5.967443576082587242e-05
5.105587188154459000e-04,2.964697487186640501e-04,0.000000000000000000e+00,2.140889700967818499e-04
4.833766259253025055e-03,3.235858632251620293e-03,0.000000000000000000e+00,1.597907859832048416e-03
3.423983798711560667e-05,3.231642403989098966e-05,0.000000000000000000e+00,1.923412582982564345e-06
3.859149001073092222e-04,2.546099422033876181e-04,0.000000000000000000e+00,1.313049579039216042e-04
9.208748233504593372e-04,5.640995805151760578e-04,0.000000000000000000e+00,3.567752428352832794e-04
2.354156822548247874e-05,1.957408130692783743e-05,0.000000000000000000e+00,3.967487373301992193e-06
5.927654448896646500e-03,4.232626408338546753e-03,-0.000000000000000000e+00,1.695028040558099747e-03
4.306095797801390290e-05,2.036169462371617556e-05,0.000000000000000000e+00,2.269926153530832380e-05
1.547450847283471376e-05,1.326479741692310199e-05,0.000000000000000000e+00,2.209711055911611766e-06
4.120086960028856993e-04,2.147972554666921496e-04,0.000000000000000000e+00,1.972114405361935496e-04
3.556127558113075793e-05,1.905680073832627386e-05,-0.000000000000000000e+00,1.650447484280448407e-05
9.968460653908550739e-05,7.883786747697740793e-05,-0.000000000000000000e+00,2.084674088109750301e-05
1.694361126283183694e-04,1.175227225758135319e-04,0.000000000000000000e+00,5.191339005250483751e-05
8.571811486035585403e-05,5.724327638745307922e-05,0.000000000000000000e+00,2.847483847290277481e-05
2.372480084886774421e-04,1.450025447411462665e-04,-0.000000000000000000e+00,9.224546374753117561e-05
1.047455862135393545e-05,7.556521723017795011e-06,0.000000000000000000e+00,2.918037125709815882e-06
3.520864702295511961e-04,2.646136272232979536e-04,-0.000000000000000000e+00,8.747284300625324249e-05
5.404609837569296360e-04,2.715068694669753313e-04,0.000000000000000000e+00,2.689541142899543047e-04
2.923634601756930351e-04,4.985919804312288761e-05,0.000000000000000000e+00,2.425042475806549191e-04
7.952045416459441185e-05,2.416476490907371044e-05,0.000000000000000000e+00,5.535568561754189432e-05
1.841646007960662246e-05,1.006906313705258071e-05,0.000000000000000000e+00,8.347396942554041743e-06
1.293651002924889326e-04,8.318640902871266007e-05,-0.000000000000000000e+00,4.617869126377627254e-05
4.979237201041541994e-05,6.161269539006752893e-06,0.000000000000000000e+00,4.363110201666131616e-05
3.064658085349947214e-05,1.547088868392165750e-05,0.000000000000000000e+00,1.517569398856721818e-05
5.959669215371832252e-05,3.396414103917777538e-05,0.000000000000000000e+00,2.563254929555114359e-05
4.389355890452861786e-04,2.737573231570422649e-04,0.000000000000000000e+00,1.651782804401591420e-04
1.710568540147505701e-05,1.157800033979583532e-05,0.000000000000000000e+00,5.527684152184519917e-06
2.397627977188676596e-04,2.042893320322036743e-04,0.000000000000000000e+00,3.547346204868517816e-05
1.746008783811703324e-04,5.422473259386606514e-05,0.000000000000000000e+00,1.203761494252830744e-04
7.828210946172475815e-04,3.548607346601784229e-04,-0.000000000000000000e+00,4.279603308532387018e-04
3.274891787441447377e-05,2.813594255712814629e-05,0.000000000000000000e+00,4.612975772033678368e-06
2.072580973617732525e-04,1.504208048572763801e-04,0.000000000000000000e+00,5.683729250449687243e-05
1.655842643231153488e-03,1.352216931991279125e-03,-0.000000000000000000e+00,3.036257694475352764e-04
2.576831502665299922e-05,7.975635526236146688e-06,-0.000000000000000000e+00,1.779267950041685253e-05
8.081633131951093674e-05,3.470308365649543703e-05,-0.000000000000000000e+00,4.611324766301549971e-05
4.862897185375913978e-05,1.484190306655364111e-05,0.000000000000000000e+00,3.378706969670020044e-05
2.371481969021260738e-04,1.053193700499832630e-04,0.000000000000000000e+00,1.318288268521428108e-04
1.811031834222376347e-04,2.519587906135711819e-05,0.000000000000000000e+00,1.559072989039123058e-04
8.614592952653765678e-04,4.285192699171602726e-04,-0.000000000000000000e+00,4.329400253482162952e-04
2.649878115335013717e-05,3.978343102062353864e-06,0.000000000000000000e+00,2.252043850603513420e-05
1.034891465678811073e-03,6.268374854698777199e-04,-0.000000000000000000e+00,4.080540384165942669e-04
4.068930138600990176e-05,2.115883762598969042e-05,0.000000000000000000e+00,1.953046376002021134e-05
8.903011621441692114e-05,3.167068280163221061e-05,0.000000000000000000e+00,5.735942977480590343e-05
4.146120772929862142e-05,2.876317012123763561e-05,-0.000000000000000000e+00,1.269803578907158226e-05
8.582536975154653192e-05,6.507660145871341228e-05,0.000000000000000000e+00,2.074876829283311963e-05
1.406450755894184113e-04,4.575568527798168361e-05,0.000000000000000000e+00,9.488938667345792055e-05
2.387066197115927935e-04,9.278208744945004582e-05,0.000000000000000000e+00,1.459245249861851335e-04
4.315239493735134602e-04,2.500226837582886219e-04,0.000000000000000000e+00,1.815012801671400666e-04
4.813753912458196282e-05,3.130458571831695735e-05,0.000000000000000000e+00,1.683295340626500547e-05
2.884641871787607670e-04,1.444832014385610819e-04,0.000000000000000000e+00,1.439809857401996851e-04
5.148925702087581158e-04,1.755128469085320830e-04,0.000000000000000000e+00,3.393797087483108044e-04
1.092579477699473500e-04,8.951878407970070839e-05,-0.000000000000000000e+00,1.973916550923604518e-05
9.507137292530387640e-05,4.771773819811642170e-05,0.000000000000000000e+00,4.735363472718745470e-05
2.783297386486083269e-04,1.909722050186246634e-04,0.000000000000000000e+00,8.735754090594127774e-05
1.173425698652863503e-04,2.049622889899183065e-05,-0.000000000000000000e+00,9.684634278528392315e-05
5.877350849914364517e-05,4.378282392281107605e-05,0.000000000000000000e+00,1.499068548582727090e-05
2.294785808771848679e-04,9.859090641839429736e-05,-0.000000000000000000e+00,1.308876671828329563e-04
1.511665905127301812e-04,9.832227806327864528e-05,0.000000000000000000e+00,5.284430881147272885e-05
3.925284836441278458e-04,3.198449558112770319e-04,-0.000000000000000000e+00,7.268353510880842805e-05
9.945963975042104721e-04,6.190561689436435699e-04,-0.000000000000000000e+00,3.755401994567364454e-04
8.554897794965654612e-05,5.795665856567211449e-05,0.000000000000000000e+00,2.759231756499502808e-05
3.365896554896607995e-05,3.300925527582876384e-06,0.000000000000000000e+00,3.035803820239380002e-05
6.966025830479338765e-05,8.592111953475978225e-06,-0.000000000000000000e+00,6.106814544182270765e-05
1.109681092202663422e-03,7.903529331088066101e-04,-0.000000000000000000e+00,3.193281008861958981e-04
1.339297887170687318e-04,1.124558984884060919e-04,0.000000000000000000e+00,2.147389386664144695e-05
1.383851304126437753e-05,5.205820343689993024e-06,-0.000000000000000000e+00,8.632692697574384511e-06
5.255643554846756160e-05,2.566465991549193859e-05,0.000000000000000000e+00,2.689177563297562301e-05
1.623532443773001432e-04,4.895860547549091280e-05,0.000000000000000000e+00,1.133946352638304234e-04
1.101076632039621472e-04,8.461063407594338059e-05,0.000000000000000000e+00,2.549702912801876664e-05
1.014927402138710022e-03,7.903508958406746387e-04,0.000000000000000000e+00,2.245764917461201549e-04
3.920317976735532284e-04,1.871625281637534499e-04,0.000000000000000000e+00,2.048692840617150068e-04
2.276297600474208593e-04,1.633500651223585010e-04,-0.000000000000000000e+00,6.427969492506235838e-05
6.314565544016659260e-04,4.024204390589147806e-04,0.000000000000000000e+00,2.290361298946663737e-04
5.221382252784678712e-06,2.962352709801052697e-06,0.000000000000000000e+00,2.259029542983626015e-06
3.261463007220299914e-06,1.980377874133409932e-06,0.000000000000000000e+00,1.281085133086889982e-06
1.258080010302364826e-04,9.735256026033312082e-05,-0.000000000000000000e+00,2.845544804586097598e-05
1.180156832560896873e-04,3.897229180438444018e-05,0.000000000000000000e+00,7.904339145170524716e-05
9.953185508493334055e-05,3.898859722539782524e-05,0.000000000000000000e+00,6.054325785953551531e-05
1.432348362868651748e-04,1.055358370649628341e-04,-0.000000000000000000e+00,3.769899558392353356e-05
4.613679993781261146e-05,3.860967990476638079e-05,0.000000000000000000e+00,7.527120033046230674e-06
5.801703809993341565e-05,1.258332667930517346e-05,0.000000000000000000e+00,4.543370960163883865e-05
7.383473712252452970e-05,6.267556454986333847e-05,0.000000000000000000e+00,1.115917166316648945e-05
1.339740352705121040e-03,7.924904348328709602e-04,-0.000000000000000000e+00,5.472499178722500801e-04
7.483947229047771543e-06,5.139001586940139532e-06,0.000000000000000000e+00,2.344945642107632011e-06
2.239939385617617518e-05,1.634337786526884884e-05,-0.000000000000000000e+00,6.056015990907326341e-06
9.607432002667337656e-05,7.456325693055987358e-05,0.000000000000000000e+00,2.151106127712409943e-05
6.653493619523942471e-05,2.115609095199033618e-05,0.000000000000000000e+00,4.537884888122789562e-05
1.123744761571288109e-03,6.367948953993618488e-04,0.000000000000000000e+00,4.869499243795871735e-04
5.106578464619815350e-05,1.560759301355574280e-05,0.000000000000000000e+00,3.545819345163181424e-05
8.954072836786508560e-05,5.292468631523661315e-05,0.000000000000000000e+00,3.661604205262847245e-05
9.487161878496408463e-05,8.100416016532108188e-05,-0.000000000000000000e+00,1.386746043863240629e-05
3.005152757395990193e-05,7.735338840575423092e-06,0.000000000000000000e+00,2.231618782388977706e-05
7.684586307732388377e-05,3.259909817643347196e-06,0.000000000000000000e+00,7.358595030382275581e-05
3.735420759767293930e-04,3.548079985193908215e-04,0.000000000000000000e+00,1.873409200925379992e-05
6.419056444428861141e-04,3.929798549506813288e-04,-0.000000000000000000e+00,2.489257894922047853e-04
3.937909423257224262e-05,2.950403177237603813e-05,-0.000000000000000000e+00,9.875063369690906256e-06
4.297355189919471741e-04,3.721273606061004102e-05,0.000000000000000000e+00,3.925227792933583260e-04
9.108307494898326695e-06,5.574393071583472192e-06,0.000000000000000000e+00,3.533914878062205389e-06
1.084542309399694204e-04,5.036629954702220857e-05,0.000000000000000000e+00,5.808792775496840477e-05
8.662152140459511429e-06,5.792175215901806951e-06,0.000000000000000000e+00,2.869976697184029035e-06
2.832229365594685078e-04,1.553500769659876823e-04,0.000000000000000000e+00,1.278728595934808254e-04
1.964256080100312829e-05,1.463467469875467941e-05,0.000000000000000000e+00,5.007885192753747106e-06
7.240615559567231685e-06,5.771514679508982226e-06,0.000000000000000000e+00,1.469100652684574015e-06
1.077493470802437514e-05,4.577816071105189621e-06,-0.000000000000000000e+00,6.197119091666536406e-06
9.383269207319244742e-05,5.600929216598160565e-05,-0.000000000000000000e+00,3.782339990721084177e-05
4.669187546824105084e-05,3.857497722492553294e-05,-0.000000000000000000e+00,8.116899152810219675e-06
5.834813418914563954e-05,2.178856220780289732e-06,0.000000000000000000e+00,5.616927955998107791e-05
1.651120401220396161e-04,4.221858762321062386e-05,0.000000000000000000e+00,1.228934561368077993e-04
1.137690414907410741e-04,3.474753384580253623e-06,0.000000000000000000e+00,1.102942915167659521e-04
1.727876806398853660e-04,1.188044698210433125e-04,-0.000000000000000000e+00,5.398320718086324632e-05
1.124911796068772674e-04,1.210723166877869517e-05,0.000000000000000000e+00,1.003839497570879757e-04
2.762085205176845193e-05,1.744318979035597295e-05,-0.000000000000000000e+00,1.017766226141247898e-05
4.240555863361805677e-04,1.434852583770407364e-05,0.000000000000000000e+00,4.097070486750453711e-04
8.594293831265531480e-06,6.412911261577391997e-06,-0.000000000000000000e+00,2.181382114940788597e-06
5.330618005245923996e-04,2.973319496959447861e-04,-0.000000000000000000e+00,2.357298217248171568e-04
6.890307849971577525e-05,7.158442258514696732e-06,0.000000000000000000e+00,6.174463487695902586e-05
3.471296622592490166e-06,2.305105908817495219e-06,0.000000000000000000e+00,1.166190713774994947e-06
3.634096065070480108e-04,3.158532199449837208e-04,0.000000000000000000e+00,4.755637928610667586e-05
1.567854342283681035e-04,1.765868000802583992e-05,0.000000000000000000e+00,1.391267578583210707e-04
5.169729411136358976e-05,3.620080678956583142e-05,-0.000000000000000000e+00,1.549648550280835479e-05
1.510557631263509393e-04,2.216762186435516924e-05,0.000000000000000000e+00,1.288881467189639807e-04
7.882561476435512304e-05,6.674279120488790795e-06,0.000000000000000000e+00,7.215133518911898136e-05
6.733110058121383190e-05,5.857527139596641064e-05,0.000000000000000000e+00,8.755829185247421265e-06
5.574069291469641030e-05,2.609432840472436510e-06,0.000000000000000000e+00,5.313126166583970189e-05
9.706425771582871675e-05,3.732088589458726346e-05,0.000000000000000000e+00,5.974336818326264620e-05
5.808356945635750890e-06,4.000924491265323013e-06,0.000000000000000000e+00,1.807432454370427877e-06
2.236394357169046998e-05,1.204535055876476690e-05,0.000000000000000000e+00,1.031859210343100131e-05
1.248954213224351406e-04,9.644090823712758720e-06,0.000000000000000000e+00,1.152513286797329783e-04
1.638569374335929751e-04,7.283994636964052916e-05,0.000000000000000000e+00,9.101699106395244598e-05
3.100069880019873381e-04,3.307211954961530864e-05,0.000000000000000000e+00,2.769348793663084507e-04
1.039718044921755791e-04,1.829535540309734643e-05,0.000000000000000000e+00,8.567644545109942555e-05
9.078912989934906363e-05,3.902654952980810776e-06,0.000000000000000000e+00,8.688647358212620020e-05
6.315440259641036391e-05,2.772838797682197765e-06,0.000000000000000000e+00,6.038156061549670994e-05
6.680428487015888095e-05,1.121699551731580868e-05,0.000000000000000000e+00,5.558729026233777404e-05
3.234872565371915698e-05,6.145894531073281541e-06,-0.000000000000000000e+00,2.620283157739322633e-05
1.034692104440182447e-04,1.704358874121680856e-05,0.000000000000000000e+00,8.642562170280143619e-05
7.436632586177438498e-05,5.801703809993341565e-05,0.000000000000000000e+00,1.634929139981977642e-05
3.268551154178567231e-05,3.934997494070557877e-06,0.000000000000000000e+00,2.875051359296776354e-05
1.602884585736319423e-04,1.091908197849988937e-04,0.000000000000000000e+00,5.109764242661185563e-05
3.103135677520185709e-04,8.786495163803920150e-05,0.000000000000000000e+00,2.224486088380217552e-04
4.071666044183075428e-04,2.936963282991200686e-04,0.000000000000000000e+00,1.134702761191874743e-04
4.503632953856140375e-05,3.550478868419304490e-05,0.000000000000000000e+00,9.531542673357762396e-06
1.958679786184802651e-04,8.078380778897553682e-05,-0.000000000000000000e+00,1.150841708295047283e-04
6.902111927047371864e-04,2.186011624871753156e-05,0.000000000000000000e+00,6.683510728180408478e-04
5.091111233923584223e-05,1.146088834502734244e-05,0.000000000000000000e+00,3.945022399420849979e-05
1.217923127114772797e-04,6.409020716091617942e-05,-0.000000000000000000e+00,5.770210191258229315e-05
1.718230050755664706e-04,5.398971188697032630e-05,0.000000000000000000e+00,1.178332968265749514e-04
8.172961315722204745e-06,6.256750111788278446e-06,0.000000000000000000e+00,1.916211203933926299e-06
2.960448364319745451e-05,5.881927336304215714e-06,-0.000000000000000000e+00,2.372255585214588791e-05
3.966111034969799221e-05,3.635163011495023966e-06,-0.000000000000000000e+00,3.602594733820296824e-05
7.534064934588968754e-04,2.597831771709024906e-04,-0.000000000000000000e+00,4.936233162879943848e-04
1.362069997412618250e-05,2.401350457148510031e-06,0.000000000000000000e+00,1.121934928960399702e-05
1.161132786364760250e-05,3.448224333624239080e-06,-0.000000000000000000e+00,8.163103302649687976e-06
8.224783232435584068e-05,6.810876948293298483e-05,0.000000000000000000e+00,1.413906193192815408e-05
5.049214450991712511e-06,3.766105237446026877e-06,0.000000000000000000e+00,1.283108986172010191e-06
1.116843704949133098e-04,6.833952647866681218e-05,0.000000000000000000e+00,4.334484401624649763e-05
1.920568611240014434e-04,1.709200150799006224e-04,-0.000000000000000000e+00,2.113684968207962811e-05
1.348006189800798893e-04,6.329958978312788531e-06,0.000000000000000000e+00,1.284706668229773641e-04
2.331283030798658729e-05,2.380243131483439356e-06,0.000000000000000000e+00,2.093258808599784970e-05
4.003528738394379616e-04,1.160989540949231014e-05,0.000000000000000000e+00,3.887429775204509497e-04
4.433083086041733623e-05,4.171157706878148019e-05,0.000000000000000000e+00,2.619252200020127930e-06
1.787004839570727199e-05,3.297115881650825031e-06,0.000000000000000000e+00,1.457293183193542063e-05
2.159320683858823031e-05,4.267471467755967751e-06,0.000000000000000000e+00,1.732573582557961345e-05
1.188619135064072907e-04,1.123273523262469098e-05,0.000000000000000000e+00,1.076291810022667050e-04
1.318347873166203499e-03,1.004266785457730293e-03,-0.000000000000000000e+00,3.140810586046427488e-04
1.457045163988368586e-05,2.293720854140701704e-06,-0.000000000000000000e+00,1.227673055836930871e-05
1.880921627162024379e-04,1.281055738218128681e-04,-0.000000000000000000e+00,5.998658889438956976e-05
4.481465730350464582e-04,9.393298387294635177e-05,0.000000000000000000e+00,3.542135818861424923e-04
1.519006036687642336e-05,2.035952547885244712e-06,0.000000000000000000e+00,1.315410827373852953e-05
1.809812092687934637e-04,1.559132942929863930e-04,0.000000000000000000e+00,2.506790769984945655e-05
5.622406388283707201e-05,1.900178972391586285e-06,0.000000000000000000e+00,5.432388570625334978e-05
1.046611432684585452e-04,3.900385854649357498e-05,0.000000000000000000e+00,6.565728835994377732e-05
3.890871303156018257e-04,2.145456383004784584e-04,0.000000000000000000e+00,1.745415065670385957e-04
6.821373244747519493e-05,4.292988705856259912e-06,0.000000000000000000e+00,6.392074283212423325e-05
4.585388160194270313e-05,1.736429112497717142e-05,0.000000000000000000e+00,2.848959047696553171e-05
7.769920193823054433e-05,1.894116394396405667e-05,0.000000000000000000e+00,5.875803617527708411e-05
9.220035281032323837e-05,7.720418943790718913e-05,0.000000000000000000e+00,1.499616519140545279e-05
2.267571253469213843e-04,1.155155405285768211e-04,0.000000000000000000e+00,1.112415848183445632e-04
2.007701114052906632e-04,1.421285833203000948e-05,0.000000000000000000e+00,1.865572558017447591e-04
5.563763261307030916e-05,1.530926056148018688e-05,0.000000000000000000e+00,4.032837023260071874e-05
2.309893352503422648e-05,1.632048224564641714e-05,-0.000000000000000000e+00,6.778451734135160223e-06
2.417994546703994274e-04,1.317036803811788559e-04,-0.000000000000000000e+00,1.100957815651781857e-04
6.081374885980039835e-05,2.873395897040609270e-05,0.000000000000000000e+00,3.207979170838370919e-05
4.762949902215041220e-05,4.505727338255383074e-05,0.000000000000000000e+00,2.572224957475555129e-06
1.134071644628420472e-04,1.152578806795645505e-05,0.000000000000000000e+00,1.018813782138749957e-04
6.640385981881991029e-05,4.502613955992273986e-05,0.000000000000000000e+00,2.137772025889717042e-05
8.875915955286473036e-05,4.323768007452599704e-05,-0.000000000000000000e+00,4.552148311631754041e-05
1.099640736356377602e-03,8.025046554394066334e-04,-0.000000000000000000e+00,2.971360809169709682e-04
1.676721876719966531e-05,3.166568831147742458e-06,0.000000000000000000e+00,1.360065016342559829e-05
6.227107951417565346e-05,2.565258182585239410e-05,0.000000000000000000e+00,3.661850132630206645e-05
1.863635843619704247e-04,5.921592310187406838e-05,0.000000000000000000e+00,1.271476648980751634e-04
4.008598625659942627e-05,4.186389560345560312e-06,0.000000000000000000e+00,3.589959669625386596e-05
1.196756602439563721e-05,4.787973011843860149e-06,0.000000000000000000e+00,7.179592557804426178e-06
1.508164859842509031e-04,6.485863559646531940e-05,-0.000000000000000000e+00,8.595785038778558373e-05
1.498450437793508172e-04,9.852551011135801673e-05,-0.000000000000000000e+00,5.131953730597160757e-05
4.220018581690965220e-06,2.641729224706068635e-06,0.000000000000000000e+00,1.578289356984896585e-06
3.150198026560246944e-04,1.140576205216348171e-04,0.000000000000000000e+00,2.009621821343898773e-04
1.836350861594837625e-06,1.694062007118191104e-06,0.000000000000000000e+00,1.422888828983559506e-07
3.557147283572703600e-05,1.458128008380299434e-05,0.000000000000000000e+00,2.099019366141874343e-05
6.481675518443807960e-05,5.704965587938204408e-05,-0.000000000000000000e+00,7.767097486066631973e-06
1.466601970605552197e-04,2.690927203730097972e-06,0.000000000000000000e+00,1.439692714484408498e-04
7.960812217788770795e-05,4.634183369489619508e-06,0.000000000000000000e+00,7.497394108213484287e-05
1.459199120290577412e-04,6.809535534557653591e-06,0.000000000000000000e+00,1.391103724017739296e-04
4.345218476373702288e-04,4.051114592584781349e-05,-0.000000000000000000e+00,3.940107126254588366e-04
8.838414214551448822e-05,8.033667836571112275e-05,-0.000000000000000000e+00,8.047465598792769015e-06
8.974899537861347198e-05,8.112771865853574127e-06,0.000000000000000000e+00,8.163622260326519608e-05
1.067574339685961604e-05,8.389778486161958426e-06,0.000000000000000000e+00,2.285965365445008501e-06
2.554594357206951827e-05,6.604428108403226361e-06,0.000000000000000000e+00,1.894151500891894102e-05
2.667099033715203404e-05,2.178950308007188141e-05,0.000000000000000000e+00,4.881487711827503517e-06
1.420508051523938775e-04,9.261082595912739635e-05,-0.000000000000000000e+00,4.943997555528767407e-05
2.138162817573174834e-04,4.077601988683454692e-05,0.000000000000000000e+00,1.730402582325041294e-04
4.644831733457976952e-06,1.829856614676828030e-06,0.000000000000000000e+00,2.814975005094311200e-06
8.692829578649252653e-05,3.054022818105295300e-05,0.000000000000000000e+00,5.638806396746076643e-05
7.517430640291422606e-05,2.384142680966760963e-05,-0.000000000000000000e+00,5.133287777425721288e-05
6.371514755301177502e-04,1.119583539548330009e-04,0.000000000000000000e+00,5.251931142993271351e-04
3.141080378554761410e-05,1.171873191196937114e-05,0.000000000000000000e+00,1.969207369256764650e-05
3.478779399301856756e-05,3.656698709164629690e-06,0.000000000000000000e+00,3.113109414698556066e-05
5.668491940014064312e-04,7.281325815711170435e-05,0.000000000000000000e+00,4.940359503962099552e-04
5.148270283825695515e-04,2.856185892596840858e-05,-0.000000000000000000e+00,4.862651694566011429e-04
1.284547943214420229e-05,8.267215889645740390e-06,0.000000000000000000e+00,4.578263997245812789e-06
1.091582817025482655e-04,8.083487045951187611e-06,0.000000000000000000e+00,1.010747946565970778e-04
3.567358944565057755e-04,2.691471017897129059e-04,0.000000000000000000e+00,8.758878539083525538e-05
1.303244971495587379e-05,3.984072918683523312e-06,-0.000000000000000000e+00,9.048377251019701362e-06
8.663034350320231169e-06,2.605301460789632984e-06,0.000000000000000000e+00,6.057733116904273629e-06
7.126738637452945113e-05,3.229946378269232810e-05,-0.000000000000000000e+00,3.896792259183712304e-05
2.851574681699275970e-04,4.147933213971555233e-05,0.000000000000000000e+00,2.436781360302120447e-04
2.003970002988353372e-04,1.790908718248829246e-04,0.000000000000000000e+00,2.130612665496300906e-05
1.584723067935556173e-04,2.143483834515791386e-05,0.000000000000000000e+00,1.370374666294082999e-04
2.974384697154164314e-04,1.278750132769346237e-04,0.000000000000000000e+00,1.695634418865665793e-04
6.101366670918650925e-05,6.451665740314638242e-06,0.000000000000000000e+00,5.456200233311392367e-05
4.752170643769204617e-04,1.091971789719536901e-04,0.000000000000000000e+00,3.660198708530515432e-04
2.957457036245614290e-05,1.670813617238309234e-05,0.000000000000000000e+00,1.286643509956775233e-05
7.728243508609011769e-05,6.612129800487309694e-05,-0.000000000000000000e+00,1.116113890020642430e-05
1.386724761687219143e-04,6.956909055588766932e-05,-0.000000000000000000e+00,6.910339288879185915e-05
7.857530363253317773e-06,3.360547680131276138e-06,-0.000000000000000000e+00,4.496982455748366192e-06
5.823004175908863544e-04,2.205602322646882385e-05,0.000000000000000000e+00,5.602443707175552845e-04
2.613341712276451290e-05,2.656720198501716368e-06,0.000000000000000000e+00,2.347669760638382286e-05
9.084816701943054795e-05,6.552213017130270600e-05,0.000000000000000000e+00,2.532603866711724550e-05
2.121881843777373433e-04,7.710176578257232904e-05,-0.000000000000000000e+00,1.350864185951650143e-04
5.035115755163133144e-04,1.203014016937231645e-05,0.000000000000000000e+00,4.914814489893615246e-04
9.600396151654422283e-05,9.148773824563249946e-05,0.000000000000000000e+00,4.516225089901126921e-06
1.635887565498705953e-05,1.210820209962548688e-05,0.000000000000000000e+00,4.250673100614221767e-06
5.451758988783694804e-05,5.773558314103865996e-06,0.000000000000000000e+00,4.874403020949102938e-05
2.717041024880018085e-05,1.859330586739815772e-05,-0.000000000000000000e+00,8.577104381402023137e-06
3.939383896067738533e-05,2.660390236997045577e-06,0.000000000000000000e+00,3.673344690469093621e-05
1.502688792243134230e-05,4.550330686470260844e-06,-0.000000000000000000e+00,1.047655678121373057e-05
4.843510760110802948e-05,4.787752459378680214e-06,0.000000000000000000e+00,4.364735650597140193e-05
6.681862578261643648e-05,1.709250568637799006e-06,0.000000000000000000e+00,6.510937237180769444e-05
7.532388553954660892e-05,9.633758054405916482e-06,0.000000000000000000e+00,6.569012475665658712e-05
7.402394112432375550e-05,7.207233284134417772e-05,0.000000000000000000e+00,1.951607828232226893e-06
1.013078872347250581e-04,3.818226105067878962e-06,0.000000000000000000e+00,9.748966112965717912e-05
3.604204975999891758e-04,2.083683211822062731e-04,0.000000000000000000e+00,1.520521764177829027e-04
6.517377914860844612e-04,1.591920299688354135e-04,-0.000000000000000000e+00,4.925457760691642761e-04
4.604786226991564035e-06,2.010578100453130901e-06,-0.000000000000000000e+00,2.594207899164757691e-06
1.066526674549095333e-04,4.549041022983146831e-06,0.000000000000000000e+00,1.021036296151578426e-04
3.359629408805631101e-05,3.615127525335992686e-06,0.000000000000000000e+00,2.998116724484134465e-05
7.609322346979752183e-05,1.287070517719257623e-05,0.000000000000000000e+00,6.322252011159434915e-05
8.461937795800622553e-06,2.059719236058299430e-06,0.000000000000000000e+00,6.402218332368647680e-06
8.473736670566722751e-05,7.247586472658440471e-05,0.000000000000000000e+00,1.226149925059871748e-05
5.072924068372230977e-06,1.907636942632962018e-06,0.000000000000000000e+00,3.165286898365593515e-06
3.977171727456152439e-04,2.165077457902953029e-04,0.000000000000000000e+00,1.812094124034047127e-04
4.448763502296060324e-05,4.043746685056248680e-06,0.000000000000000000e+00,4.044388697366230190e-05
2.898716484196484089e-04,1.568753941683098674e-04,-0.000000000000000000e+00,1.329962542513385415e-04
1.038099162542494014e-05,1.766816239978652447e-06,0.000000000000000000e+00,8.614175385446287692e-06
4.181601107120513916e-04,2.719813892326783389e-05,0.000000000000000000e+00,3.909619699697941542e-04
3.015651054738555104e-05,1.396491461491677910e-05,-0.000000000000000000e+00,1.619159593246877193e-05
3.414525417611002922e-05,1.178083039121702313e-05,-0.000000000000000000e+00,2.236442196590360254e-05
3.027303137059789151e-05,2.732082612055819482e-05,0.000000000000000000e+00,2.952204795292345807e-06
8.965603774413466454e-05,1.571415668877307326e-05,0.000000000000000000e+00,7.394188287435099483e-05
2.771040017250925303e-04,7.087213361955946311e-06,0.000000000000000000e+00,2.700167824514210224e-04
4.769680963363498449e-04,2.620187296997755766e-04,0.000000000000000000e+00,2.149493666365742683e-04
7.359122264460893348e-06,5.326104655978269875e-06,0.000000000000000000e+00,2.033017608482623473e-06
4.916327816317789257e-05,4.869246367888990790e-06,-0.000000000000000000e+00,4.429403270478360355e-05
3.565278802852844819e-06,2.360831558689824305e-06,0.000000000000000000e+00,1.204447244163020514e-06
7.947095582494512200e-05,7.941593503346666694e-05,0.000000000000000000e+00,5.502391786649241112e-08
2.277025778312236071e-04,3.855608156300149858e-05,0.000000000000000000e+00,1.891464926302433014e-04
2.130402572220191360e-04,5.145402974449098110e-05,-0.000000000000000000e+00,1.615862274775281549e-04
7.360949530266225338e-05,7.346224447246640921e-05,0.000000000000000000e+00,1.472521091727685416e-07
1.211193739436566830e-04,9.863841114565730095e-06,0.000000000000000000e+00,1.112555328290909529e-04
1.687986805336549878e-04,6.707644206471741199e-05,-0.000000000000000000e+00,1.017222384689375758e-04
1.305012992816045880e-04,7.844971696613356471e-05,0.000000000000000000e+00,5.205158231547102332e-05
2.287097595399245620e-05,1.613404856470879167e-05,-0.000000000000000000e+00,6.736927389283664525e-06
3.461625601630657911e-05,3.099188688793219626e-05,0.000000000000000000e+00,3.624369128374382854e-06
5.306932143867015839e-05,5.060500370746012777e-06,0.000000000000000000e+00,4.800882015842944384e-05
5.312962821335531771e-05,1.929972859215922654e-05,0.000000000000000000e+00,3.382989962119609118e-05
5.148052878212183714e-05,1.882411925180349499e-05,0.000000000000000000e+00,3.265640771132893860e-05
5.465799040393903852e-05,3.970862235291860998e-05,0.000000000000000000e+00,1.494936714152572677e-05
2.619068436615634710e-05,6.788590781070524827e-06,-0.000000000000000000e+00,1.940209403983317316e-05
1.287081977352499962e-05,1.207709465234074742e-05,0.000000000000000000e+00,7.937247801237390377e-07
3.760141771635971963e-05,4.010117208963492885e-06,0.000000000000000000e+00,3.359129914315417409e-05
5.660208407789468765e-04,2.520410344004631042e-04,0.000000000000000000e+00,3.139798354823142290e-04
2.214482265117112547e-05,1.916806286317296326e-05,0.000000000000000000e+00,2.976759787998162210e-06
6.006580588291399181e-05,2.457942855471628718e-06,0.000000000000000000e+00,5.760786370956338942e-05
1.061427901731804013e-04,6.560564543178770691e-06,-0.000000000000000000e+00,9.958222653949633241e-05
1.685451570665463805e-04,4.313076715334318578e-05,0.000000000000000000e+00,1.254143862752243876e-04
8.594442988396622241e-06,8.398111276619601995e-06,0.000000000000000000e+00,1.963313707165070809e-07
2.369927460676990449e-05,1.589513340150006115e-05,0.000000000000000000e+00,7.804142114764545113e-06
6.746326107531785965e-05,1.446023543394403532e-05,0.000000000000000000e+00,5.300302655086852610e-05
7.074689347064122558e-05,1.612023515917826444e-05,0.000000000000000000e+00,5.462666013045236468e-05
5.606946797342970967e-05,4.782482392329256982e-06,0.000000000000000000e+00,5.128698467160575092e-05
2.923121246567461640e-05,3.667065584522788413e-06,0.000000000000000000e+00,2.556414619903080165e-05
1.042545864038402215e-05,2.176436055378871970e-06,-0.000000000000000000e+00,8.249022357631474733e-06
3.562569327186793089e-05,2.778455154839321040e-06,0.000000000000000000e+00,3.284723788965493441e-05
5.853880429640412331e-05,4.938128040521405637e-05,-0.000000000000000000e+00,9.157525710179470479e-06
1.095299667213112116e-04,2.932228198915254325e-06,0.000000000000000000e+00,1.065977412508800626e-04
6.336082878988236189e-05,3.162142456858418882e-05,-0.000000000000000000e+00,3.173940785927698016e-05
1.568437146488577127e-04,6.815055530751124024e-05,0.000000000000000000e+00,8.869316661730408669e-05
2.282159839523956180e-04,2.040194704022724181e-05,-0.000000000000000000e+00,2.078140387311577797e-04
7.240828563226386905e-05,6.790769839426502585e-05,0.000000000000000000e+00,4.500585419009439647e-06
2.233545274066273123e-05,1.758816688379738480e-05,-0.000000000000000000e+00,4.747285856865346432e-06
2.997097180923447013e-05,2.593619319668505341e-05,0.000000000000000000e+00,4.034777703054714948e-06
1.224676379933953285e-04,1.264261572941904888e-05,0.000000000000000000e+00,1.098250213544815779e-04
6.003477392368949950e-05,2.134432406819541939e-06,0.000000000000000000e+00,5.790034265373833477e-05
7.632278720848262310e-05,2.620574923639651388e-05,0.000000000000000000e+00,5.011703615309670568e-05
1.697120023891329765e-04,8.634999539935961366e-05,-0.000000000000000000e+00,8.336201426573097706e-05
3.940446185879409313e-05,1.405700368195539340e-05,0.000000000000000000e+00,2.534745726734399796e-05
1.587842052686028183e-05,4.163123776379507035e-06,0.000000000000000000e+00,1.171529584098607302e-05
6.660148937953636050e-05,9.178757863992359489e-06,0.000000000000000000e+00,5.742273424402810633e-05
2.266426308779045939e-04,1.113468078983714804e-05,0.000000000000000000e+00,2.155079564545303583e-04
1.720822474453598261e-04,6.017277701175771654e-05,0.000000000000000000e+00,1.119094667956233025e-04
6.720779492752626538e-05,4.938541314913891256e-05,0.000000000000000000e+00,1.782237995939794928e-05
5.898706604057224467e-06,3.976172138209221885e-06,0.000000000000000000e+00,1.922534465848002583e-06
1.251818030141294003e-04,8.482487464789301157e-05,0.000000000000000000e+00,4.035693564219400287e-05
1.743709726724773645e-04,9.293540642829611897e-05,0.000000000000000000e+00,8.143556624418124557e-05
4.966570850228890777e-05,3.263022563260165043e-06,-0.000000000000000000e+00,4.640268525690771639e-05
5.746759416069835424e-05,4.067662302986718714e-06,0.000000000000000000e+00,5.339993367670103908e-05
1.165034627774730325e-04,2.041522566287312657e-05,0.000000000000000000e+00,9.608823893358930945e-05
4.870122575084678829e-05,9.447018783248495311e-06,0.000000000000000000e+00,3.925420605810359120e-05
7.877509779063984752e-05,2.306825263076461852e-05,0.000000000000000000e+00,5.570684515987522900e-05
4.585088754538446665e-05,2.449774183332920074e-05,0.000000000000000000e+00,2.135314753104466945e-05
6.040699372533708811e-05,4.140977762290276587e-05,0.000000000000000000e+00,1.899721428344491869e-05
3.177708131261169910e-04,6.692683655273867771e-06,0.000000000000000000e+00,3.110781253781169653e-04
2.699722426768857986e-05,1.991918179555796087e-05,0.000000000000000000e+00,7.078042926877969876e-06
8.204061305150389671e-05,4.491673462325707078e-05,0.000000000000000000e+00,3.712387842824682593e-05
8.304911170853301883e-05,6.139658216852694750e-05,0.000000000000000000e+00,2.165252954000607133e-05
3.118614404229447246e-05,1.305386831518262625e-05,-0.000000000000000000e+00,1.813227572711184621e-05
2.931047492893412709e-05,2.266087176394648850e-05,0.000000000000000000e+00,6.649603164987638593e-06
2.980631870741490275e-05,2.749828581727342680e-06,0.000000000000000000e+00,2.705649058043491095e-05
1.145557689596898854e-04,2.393587465121527202e-06,0.000000000000000000e+00,1.121621826314367354e-04
1.683369191596284509e-05,1.454816992918495089e-05,0.000000000000000000e+00,2.285521986777894199e-06
4.874520163866691291e-05,2.226067590527236462e-05,0.000000000000000000e+00,2.648452573339454830e-05
5.115959356771782041e-05,1.406347928423201665e-05,-0.000000000000000000e+00,3.709611337399110198e-05
7.674015068914741278e-05,6.101243343437090516e-06,0.000000000000000000e+00,7.063890370773151517e-05
4.240766065777279437e-05,1.131904627982294187e-05,-0.000000000000000000e+00,3.108861346845515072e-05
3.219893869754741900e-06,3.174773837599786930e-06,0.000000000000000000e+00,4.511993267897196347e-08
4.197704402031376958e-05,4.993544735043542460e-06,0.000000000000000000e+00,3.698349974001757801e-05
1.215784504893235862e-05,4.245674062985926867e-06,-0.000000000000000000e+00,7.912170985946431756e-06
8.998261182568967342e-05,6.163417765492340550e-06,0.000000000000000000e+00,8.381919178646057844e-05
4.593311314238235354e-05,1.486655128246638924e-05,-0.000000000000000000e+00,3.106656367890536785e-05
4.672466457122936845e-05,1.973402277144487016e-06,0.000000000000000000e+00,4.475126115721650422e-05
9.076237620320171118e-05,1.021553543978370726e-05,0.000000000000000000e+00,8.054684440139681101e-05
7.077824557200074196e-05,9.061088348971679807e-06,0.000000000000000000e+00,6.171716086100786924e-05
1.954676554305478930e-04,6.391760052792960778e-06,0.000000000000000000e+00,1.890759012894704938e-04
3.720356326084583998e-04,8.851694474287796766e-06,0.000000000000000000e+00,3.631839354056864977e-04
1.885455567389726639e-04,6.263872637646272779e-05,0.000000000000000000e+00,1.259068376384675503e-04
1.017707108985632658e-04,1.218513989442726597e-05,0.000000000000000000e+00,8.958557009464129806e-05
1.126844072132371366e-04,3.112946842520614155e-06,-0.000000000000000000e+00,1.095714615075848997e-04
5.504480795934796333e-04,3.844469756586477160e-05,0.000000000000000000e+00,5.120033747516572475e-04
1.852863351814448833e-05,1.430634438293054700e-05,-0.000000000000000000e+00,4.222289135213941336e-06
4.029220144730061293e-05,2.193710497522260994e-05,0.000000000000000000e+00,1.835509465308859944e-05
6.712929462082684040e-05,1.104940929508302361e-05,0.000000000000000000e+00,5.607988714473322034e-05
1.031252686516381800e-04,2.740476156759541482e-05,-0.000000000000000000e+00,7.572050526505336165e-05
4.945870841766009107e-06,1.914475888042943552e-06,0.000000000000000000e+00,3.031394953723065555e-06
1.397261985403019935e-05,8.416715900239069015e-06,0.000000000000000000e+00,5.555903953791130334e-06
9.065433550858870149e-05,2.490076985850464553e-05,0.000000000000000000e+00,6.575356383109465241e-05
1.137432263931259513e-04,7.773435208946466446e-05,0.000000000000000000e+00,3.600887430366128683e-05
1.984387490665540099e-04,6.154592847451567650e-05,0.000000000000000000e+00,1.368928205920383334e-04
7.755732440273277462e-06,2.410175056866137311e-06,0.000000000000000000e+00,5.345557838154491037e-06
9.553160634823143482e-05,4.518431160249747336e-05,0.000000000000000000e+00,5.034729474573396146e-05
3.467877104412764311e-04,1.747527130646631122e-04,-0.000000000000000000e+00,1.720349973766133189e-04
9.962351032299920917e-05,2.080490776279475540e-05,0.000000000000000000e+00,7.881860074121505022e-05
3.396475513000041246e-04,6.047440183465369046e-05,0.000000000000000000e+00,2.791731385514140129e-04
3.214950847905129194e-04,9.787059389054775238e-05,0.000000000000000000e+00,2.236244908999651670e-04
3.402433139854110777e-05,1.579323338773974683e-06,0.000000000000000000e+00,3.244500840082764626e-05
3.579969052225351334e-05,9.315021088696084917e-06,0.000000000000000000e+00,2.648466761456802487e-05
4.248008190188556910e-05,2.949842019006609917e-05,0.000000000000000000e+00,1.298166080232476816e-05
9.800471889320760965e-05,2.928743197117000818e-05,0.000000000000000000e+00,6.871728692203760147e-05
2.823145769070833921e-04,2.407546708127483726e-04,-0.000000000000000000e+00,4.155991700827144086e-05
3.295844653621315956e-04,9.198399493470788002e-05,0.000000000000000000e+00,2.376004849793389440e-04
3.561335324775427580e-05,3.503739208099432290e-05,-0.000000000000000000e+00,5.759606551691831555e-07
4.917917976854369044e-05,5.092287665320327505e-06,0.000000000000000000e+00,4.408689346746541560e-05
1.426671515218913555e-04,4.716895273304544389e-05,0.000000000000000000e+00,9.549819515086710453e-05
1.954887193278409541e-05,1.410821550962282345e-05,-0.000000000000000000e+00,5.440655968413921073e-06
4.528737044893205166e-04,4.518574860412627459e-05,0.000000000000000000e+00,4.076879704371094704e-04
1.373623035760829225e-05,1.101462748920312151e-05,0.000000000000000000e+00,2.721602868405170739e-06
4.132822505198419094e-05,2.389901965216267854e-06,-0.000000000000000000e+00,3.893832399626262486e-05
4.423255450092256069e-05,2.272353412990923971e-05,0.000000000000000000e+00,2.150902219000272453e-05
4.546738637145608664e-05,1.068267738446593285e-05,-0.000000000000000000e+00,3.478470898699015379e-05
8.263920608442276716e-05,1.854312586146988906e-06,0.000000000000000000e+00,8.078489190666005015e-05
2.481300616636872292e-04,1.593799970578402281e-05,0.000000000000000000e+00,2.321920765098184347e-04
1.261770667042583227e-04,7.677469511691015214e-06,0.000000000000000000e+00,1.184995999210514128e-04
3.999725231551565230e-05,2.073475798169965856e-06,-0.000000000000000000e+00,3.792377538047730923e-05
3.269086664658971131e-05,5.907918421144131571e-06,0.000000000000000000e+00,2.678294913494028151e-05
2.272629062645137310e-04,4.650698610930703580e-05,-0.000000000000000000e+00,1.807559165172278881e-04
4.476034082472324371e-04,8.668459486216306686e-05,-0.000000000000000000e+00,3.609188133850693703e-04
2.091800160997081548e-05,1.849984982982277870e-06,0.000000000000000000e+00,1.906801662698853761e-05
5.243039049673825502e-05,1.176673595182364807e-05,0.000000000000000000e+00,4.066365363541990519e-05
1.123690799431642517e-05,3.271997911724611185e-06,0.000000000000000000e+00,7.964909855218138546e-06
1.566671562613919377e-04,3.911334260919829831e-06,0.000000000000000000e+00,1.527558197267353535e-04
1.648588659008964896e-04,8.091230847639963031e-05,0.000000000000000000e+00,8.394655742449685931e-05
5.487581802299246192e-05,2.483313892298610881e-06,0.000000000000000000e+00,5.239250458544120193e-05
2.606194721010979265e-05,1.816749863792210817e-05,0.000000000000000000e+00,7.894448572187684476e-06
1.400090841343626380e-04,4.463204277271870524e-06,0.000000000000000000e+00,1.355458807665854692e-04
1.859873736975714564e-04,1.794814852473791689e-05,0.000000000000000000e+00,1.680392306298017502e-04
6.223644595593214035e-05,5.237752338871359825e-05,0.000000000000000000e+00,9.858923476713243872e-06
9.726937423693016171e-05,2.541660023780423217e-06,0.000000000000000000e+00,9.472771489527076483e-05
4.532652674242854118e-04,1.709465686872135848e-05,0.000000000000000000e+00,4.361706087365746498e-04
9.064191544894129038e-06,2.598300625322735868e-06,-0.000000000000000000e+00,6.465890692197717726e-06
1.482138759456574917e-04,4.444275327841751277e-05,0.000000000000000000e+00,1.037711263052187860e-04
7.105113036232069135e-05,4.194490429654251784e-06,0.000000000000000000e+00,6.685664266115054488e-05
1.070432990672998130e-04,1.074367719411384314e-05,0.000000000000000000e+00,9.629962005419656634e-05
1.573422014189418405e-05,1.530812028249783907e-06,-0.000000000000000000e+00,1.420340777258388698e-05
7.454457227140665054e-04,4.813437990378588438e-04,0.000000000000000000e+00,2.641019236762076616e-04
2.687997584871482104e-05,2.949863528556306846e-06,0.000000000000000000e+00,2.393011163803748786e-05
5.825101652590092272e-06,2.297522087246761657e-06,0.000000000000000000e+00,3.527579337969655171e-06
5.497416714206337929e-05,7.149618795665446669e-06,-0.000000000000000000e+00,4.782454925589263439e-05
6.377424597303615883e-06,1.778543833097501192e-06,0.000000000000000000e+00,4.598880877892952412e-06
6.806541205151006579e-05,1.603939017513766885e-05,-0.000000000000000000e+00,5.202602187637239695e-05
1.481734125263756141e-05,1.341717870673164725e-05,-0.000000000000000000e+00,1.400162318532238714e-06
8.685766806593164802e-05,1.664708543103188276e-05,-0.000000000000000000e+00,7.021058263489976525e-05
1.918768248287960887e-04,5.721146226278506219e-05,0.000000000000000000e+00,1.346653589280322194e-04
3.576009476091712713e-05,3.516224023769609630e-05,0.000000000000000000e+00,5.978556032459891867e-07
9.802251588553190231e-05,4.052095391671173275e-06,0.000000000000000000e+00,9.397041867487132549e-05
8.486098522553220391e-06,2.170778770960168913e-06,0.000000000000000000e+00,6.315319751593051478e-06
6.318443047348409891e-05,3.521994221955537796e-05,-0.000000000000000000e+00,2.796448461594991386e-05
4.910407005809247494e-04,1.316002890234813094e-04,0.000000000000000000e+00,3.594403970055282116e-04
1.250963487109402195e-05,1.297085532314667944e-06,-0.000000000000000000e+00,1.121254899771884084e-05
2.843938273144885898e-05,4.455856014828896150e-06,0.000000000000000000e+00,2.398352626187261194e-05
1.307155762333422899e-04,2.160888834623619914e-05,-0.000000000000000000e+00,1.091066806111484766e-04
1.333490654360502958e-04,7.214891957119107246e-05,0.000000000000000000e+00,6.120014586485922337e-05
1.414914877386763692e-04,4.152032852289266884e-05,0.000000000000000000e+00,9.997116285376250744e-05
1.219365822180407122e-05,4.641830855689477175e-06,0.000000000000000000e+00,7.551827366114594042e-06
5.567997504840604961e-06,3.284767899458529428e-06,-0.000000000000000000e+00,2.283229605382075533e-06
4.459222691366448998e-05,1.712489938654471189e-05,0.000000000000000000e+00,2.746732570813037455e-05
1.979688968276605010e-04,1.460983821743866429e-05,0.000000000000000000e+00,1.833590649766847491e-04
5.998045526212081313e-05,4.556450221571139991e-05,-0.000000000000000000e+00,1.441595122742000967e-05
1.610315521247684956e-04,7.554887270089238882e-05,0.000000000000000000e+00,8.548268669983372092e-05
2.375553231104277074e-05,4.535006155492737889e-06,0.000000000000000000e+00,1.922052615555003285e-05
2.785619653877802193e-05,1.778614932845812291e-05,-0.000000000000000000e+00,1.007004721031989902e-05
7.706096221227198839e-05,2.577490249677794054e-06,-0.000000000000000000e+00,7.448346877936273813e-05
3.858220588881522417e-05,4.361665560281835496e-06,0.000000000000000000e+00,3.422053850954398513e-05
5.367452395148575306e-04,5.296957169775851071e-06,0.000000000000000000e+00,5.314482841640710831e-04
1.136355240305420011e-05,1.687962480900750961e-06,0.000000000000000000e+00,9.675590263213962317e-06
2.624584885779768229e-05,5.496419362316373736e-06,0.000000000000000000e+00,2.074943040497601032e-05
8.084695582510903478e-05,1.912152356453589164e-06,0.000000000000000000e+00,7.893480506027117372e-05
6.780894182156771421e-05,1.223950675921514630e-05,-0.000000000000000000e+00,5.556943142437376082e-05
9.242448868462815881e-06,5.423137281468370929e-06,0.000000000000000000e+00,3.819312041741795838e-06
4.006467497674748302e-05,1.012708708003628999e-05,-0.000000000000000000e+00,2.993758971570059657e-05
5.856365314684808254e-04,8.982508916233200580e-06,0.000000000000000000e+00,5.766540416516363621e-04
1.785965832823421806e-05,3.215483275198494084e-06,0.000000000000000000e+00,1.464417437091469765e-05
1.127224240917712450e-04,1.151418382505653426e-05,0.000000000000000000e+00,1.012082429951988161e-04
1.939169887918978930e-04,5.233663978287950158e-05,0.000000000000000000e+00,1.415803417330607772e-04
8.698169040144421160e-06,4.939122391078853980e-06,-0.000000000000000000e+00,3.759046649065567181e-06
5.735585727961733937e-05,4.574749982566572726e-05,0.000000000000000000e+00,1.160835563496220857e-05
4.168030864093452692e-05,1.887553480628412217e-05,0.000000000000000000e+00,2.280477201566100121e-05
1.238127151736989617e-05,8.263871677627321333e-06,0.000000000000000000e+00,4.117399384995223954e-06
2.780719842121470720e-05,2.015565769397653639e-06,0.000000000000000000e+00,2.579163265181705356e-05
7.390509563265368342e-05,3.400540299480780959e-05,0.000000000000000000e+00,3.989969263784587383e-05
2.465871511958539486e-05,5.665994649461936206e-06,0.000000000000000000e+00,1.899272137961816043e-05
6.279614754021167755e-04,5.250087706372141838e-04,-0.000000000000000000e+00,1.029526902129873633e-04
2.872285040211863816e-05,1.078061904991045594e-05,0.000000000000000000e+00,1.794223135220818222e-05
6.607232353417202830e-05,8.084343789960257709e-06,0.000000000000000000e+00,5.798797792522236705e-05
4.527379642240703106e-04,2.620803134050220251e-04,0.000000000000000000e+00,1.906576508190482855e-04
2.041188708972185850e-04,3.615142077251221053e-06,-0.000000000000000000e+00,2.005037240451201797e-04
1.493844320066273212e-04,5.181030246603768319e-06,0.000000000000000000e+00,1.442033972125500441e-04
3.012687921000178903e-05,2.650787064339965582e-05,-0.000000000000000000e+00,3.619009021349484101e-06
2.249435201520100236e-04,7.952275336720049381e-05,-0.000000000000000000e+00,1.454207667848095298e-04
1.680515997577458620e-04,4.788148999068653211e-06,0.000000000000000000e+00,1.632634521229192615e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
3.865838050842285156e-03
7.963687181472778320e-02
1.496448665857315063e-01
2.143310904502868652e-01
2.741006016731262207e-01
3.293271064758300781e-01
3.803552389144897461e-01
4.275038242340087891e-01
4.710658490657806396e-01
5.113151669502258301e-01
5.485020279884338379e-01
5.828591585159301758e-01
6.146026849746704102e-01
6.439313888549804688e-01
6.710284948348999023e-01
6.960643529891967773e-01
7.191958427429199219e-01
7.405686378479003906e-01
7.603166103363037109e-01
7.785625457763671875e-01
7.954217195510864258e-01
8.109992742538452148e-01
8.253931999206542969e-01
8.386929035186767578e-01
8.509820699691772461e-01
8.623369932174682617e-01
8.728289604187011719e-01
8.825235366821289062e-01
8.914811611175537109e-01
8.997576236724853516e-01
9.074050188064575195e-01
9.144706726074218750e-01
9.209991693496704102e-01
9.270309209823608398e-01
9.326040744781494141e-01
9.377532005310058594e-01
9.425103664398193359e-01
9.469053745269775391e-01
9.509662389755249023e-01
9.547177553176879883e-01
9.581836462020874023e-01
9.613857269287109375e-01
9.643439054489135742e-01
9.670772552490234375e-01
9.696018695831298828e-01
9.719346761703491211e-01
9.740897417068481445e-01
9.760808944702148438e-01
9.779202938079833984e-01
9.796197414398193359e-01
9.811900854110717773e-01
9.826406240463256836e-01
9.839810132980346680e-01
9.852195978164672852e-01
9.863637685775756836e-01
9.874212741851806641e-01
9.883983135223388672e-01
9.893013238906860352e-01
9.901357889175415039e-01
9.909070730209350586e-01
9.916197061538696289e-01
9.922785758972167969e-01
9.928874969482421875e-01
9.934505224227905273e-01
9.939709901809692383e-01
9.944519996643066406e-01
9.948970079421997070e-01
9.953083992004394531e-01
9.956886768341064453e-01
9.960404634475708008e-01
9.963662624359130859e-01
9.966671466827392578e-01
9.969455003738403320e-01
9.972031116485595703e-01
9.974411725997924805e-01
9.976618289947509766e-01
9.978656768798828125e-01
9.980543851852416992e-01
9.982290267944335938e-01
9.983909130096435547e-01
9.985404014587402344e-01
9.986785650253295898e-01
9.988065958023071289e-01
9.989249706268310547e-01
9.990346431732177734e-01
9.991359710693359375e-01
9.992297887802124023e-01
9.993163347244262695e-01
9.993964433670043945e-01
9.994704723358154297e-01
9.995388984680175781e-01
9.996020793914794922e-01
9.996603727340698242e-01
9.997143745422363281e-01
9.997638463973999023e-01
9.998096227645874023e-01
9.998518228530883789e-01
9.998904466629028320e-01
9.999259710311889648e-01
9.999587535858154297e-01
9.999887943267822266e-01
1.000016093254089355e+00
1.000041127204895020e+00
1.000064015388488770e+00
1.000084877014160156e+00
1.000103831291198730e+00
1.000120997428894043e+00
1.000136375427246094e+00
1.000150322914123535e+00
1.000162959098815918e+00
1.000174045562744141e+00
1.000183939933776855e+00
1.000192880630493164e+00
1.000200510025024414e+00
1.000207066535949707e+00
1.000212907791137695e+00
1.000217795372009277e+00
1.000221848487854004e+00
1.000225186347961426e+00
1.000227808952331543e+00
1.000229835510253906e+00
1.000231146812438965e+00
1.000231981277465820e+00
1.000232338905334473e+00
1.000232219696044922e+00
1.000231742858886719e+00
1.000230789184570312e+00
1.000229835510253906e+00
1.000228166580200195e+00
1.000226378440856934e+00
1.000224113464355469e+00
1.000221967697143555e+00
1.000219464302062988e+00
1.000216841697692871e+00
1.000214099884033203e+00
1.000211119651794434e+00
1.000208258628845215e+00
1.000205159187316895e+00
1.000202059745788574e+00
1.000198960304260254e+00
1.000195741653442383e+00
1.000192642211914062e+00
1.000189661979675293e+00
1.000186324119567871e+00
1.000183463096618652e+00
1.000180602073669434e+00
1.000177621841430664e+00
1.000174760818481445e+00
1.000172138214111328e+00
1.000169634819030762e+00
1.000167131423950195e+00
1.000164747238159180e+00
1.000162601470947266e+00
1.000160574913024902e+00
1.000158786773681641e+00
1.000156879425048828e+00
1.000155329704284668e+00
1.000154018402099609e+00
1.000152707099914551e+00
1.000151753425598145e+00
1.000150918960571289e+00
1.000150084495544434e+00
1.000149726867675781e+00
1.000149250030517578e+00
1.000149130821228027e+00
1.000149011611938477e+00
1.000149250030517578e+00
1.000149965286254883e+00
1.000150322914123535e+00
1.000151038169860840e+00
1.000152111053466797e+00
1.000153422355651855e+00
1.000154256820678711e+00
1.000155806541442871e+00
1.000157475471496582e+00
1.000159502029418945e+00
1.000161409378051758e+00
1.000163555145263672e+00
1.000165462493896484e+00
1.000167846679687500e+00
1.000170469284057617e+00
1.000172853469848633e+00
1.000175714492797852e+00
1.000178575515747070e+00
1.000181436538696289e+00
1.000184416770935059e+00
1.000187635421752930e+00
1.000190615653991699e+00
1.000193834304809570e+00
1.000197291374206543e+00
1.000200629234313965e+00
1.000203967094421387e+00
1.000207304954528809e+00
1.000210523605346680e+00
1.000214099884033203e+00
1.000217556953430176e+00
1.000220894813537598e+00
1.000224471092224121e+00
1.000227689743041992e+00
1.000230908393859863e+00
1.000234365463256836e+00
1.000237345695495605e+00
1.000240445137023926e+00
1.000243782997131348e+00
1.000246167182922363e+00
1.000249385833740234e+00
1.000251889228820801e+00
1.000254511833190918e+00
1.000257134437561035e+00
1.000259160995483398e+00
1.000261306762695312e+00
1.000263333320617676e+00
1.000265240669250488e+00
1.000266790390014648e+00
1.000268101692199707e+00
1.000269532203674316e+00
1.000270366668701172e+00
1.000271320343017578e+00
1.000271916389465332e+00
1.000272274017333984e+00
1.000272512435913086e+00
1.000272274017333984e+00
1.000271797180175781e+00
1.000271439552307129e+00
1.000270605087280273e+00
1.000269532203674316e+00
1.000268220901489258e+00
1.000266551971435547e+00
1.000264644622802734e+00
1.000262498855590820e+00
1.000260114669799805e+00
1.000257372856140137e+00
1.000254392623901367e+00
1.000251054763793945e+00
1.000247716903686523e+00
1.000243782997131348e+00
1.000239968299865723e+00
1.000235676765441895e+00
1.000230908393859863e+00
1.000226020812988281e+00
1.000220894813537598e+00
1.000215411186218262e+00
1.000209689140319824e+00
1.000204086303710938e+00
1.000197768211364746e+00
1.000191450119018555e+00
1.000184655189514160e+00
1.000177741050720215e+00
1.000170946121215820e+00
1.000163674354553223e+00
1.000155806541442871e+00
1.000148296356201172e+00
1.000140547752380371e+00
1.000132441520690918e+00
1.000124216079711914e+00
1.000115394592285156e+00
1.000107169151306152e+00
1.000098466873168945e+00
1.000089406967163086e+00
1.000080466270446777e+00
1.000071167945861816e+00
1.000062108039855957e+00
1.000052809715270996e+00
1.000043392181396484e+00
1.000033736228942871e+00
1.000024080276489258e+00
1.000014305114746094e+00
1.000004529953002930e+00
9.999948740005493164e-01
9.999849796295166016e-01
9.999748468399047852e-01
9.999648332595825195e-01
9.999548196792602539e-01
9.999446868896484375e-01
9.999344348907470703e-01
9.999239444732666016e-01
9.999136924743652344e-01
9.999033212661743164e-01
9.998927116394042969e-01
9.998818635940551758e-01
9.998710155487060547e-01
9.998596906661987305e-01
9.998484849929809570e-01
9.998370409011840820e-01
9.998252391815185547e-01
9.998133182525634766e-01
9.998009204864501953e-01
9.997879266738891602e-01
9.997744560241699219e-01
9.997606277465820312e-01
9.997462034225463867e-01
9.997308254241943359e-01
9.997150897979736328e-01
9.996980428695678711e-01
9.996803998947143555e-01
9.996613264083862305e-01
9.996412992477416992e-01
9.996197223663330078e-01
9.995967149734497070e-01
9.995720386505126953e-01
9.995454549789428711e-01
9.995168447494506836e-01
9.994857311248779297e-01
9.994524717330932617e-01
9.994161128997802734e-01
9.993768930435180664e-01
9.993343353271484375e-01
9.992882013320922852e-01
9.992377758026123047e-01
9.991836547851562500e-01
9.991241693496704102e-01
9.990596771240234375e-01
9.989895820617675781e-01
9.989132881164550781e-01
9.988303184509277344e-01
9.987398386001586914e-01
9.986416101455688477e-01
9.985346794128417969e-01
9.984185695648193359e-01
9.982923269271850586e-01
9.981549978256225586e-01
9.980058670043945312e-01
9.978436231613159180e-01
9.976677894592285156e-01
9.974766969680786133e-01
9.972692728042602539e-01
9.970442056655883789e-01
9.968000650405883789e-01
9.965351819992065430e-01
9.962481260299682617e-01
9.959368705749511719e-01
9.955993890762329102e-01
9.952338933944702148e-01
9.948378801345825195e-01
9.944089651107788086e-01
9.939447641372680664e-01
9.934422969818115234e-01
9.928982257843017578e-01
9.923096895217895508e-01
9.916725158691406250e-01
9.909837245941162109e-01
9.902381896972656250e-01
9.894319772720336914e-01
9.885604381561279297e-01
9.876176118850708008e-01
9.865982532501220703e-01
9.854961633682250977e-01
9.843049049377441406e-01
9.830167293548583984e-01
9.816243648529052734e-01
9.801192283630371094e-01
9.784922599792480469e-01
9.767333269119262695e-01
9.748321771621704102e-01
9.727768898010253906e-01
9.705551862716674805e-01
9.681535959243774414e-01
9.655569791793823242e-01
9.627496004104614258e-01
9.597145318984985352e-01
9.564328193664550781e-01
9.528841972351074219e-01
9.490463733673095703e-01
9.448957443237304688e-01
9.404066801071166992e-01
9.355510473251342773e-01
9.302982091903686523e-01
9.246153831481933594e-01
9.184668064117431641e-01
9.118140935897827148e-01
9.046145677566528320e-01
8.968231678009033203e-01
8.883908987045288086e-01
8.792637586593627930e-01
8.693845272064208984e-01
8.586908578872680664e-01
8.471145629882812500e-01
8.345831632614135742e-01
8.210169076919555664e-01
8.063311576843261719e-01
7.904335260391235352e-01
7.732243537902832031e-01
7.545961141586303711e-01
7.344334125518798828e-01
7.126110792160034180e-01
6.889930963516235352e-01
6.634346246719360352e-01
6.357774734497070312e-01
6.058503389358520508e-01
5.734701156616210938e-01
5.384348630905151367e-01
5.005276203155517578e-01
4.595121741294860840e-01
4.151318967342376709e-01
3.671049475669860840e-01
3.151280879974365234e-01
2.588719725608825684e-01
1.979788243770599365e-01
1.320632398128509521e-01
6.072017550468444824e-02
-1.648265123367309570e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
3.865838050842285156e-03
2.741006016731262207e-01
4.710658490657806396e-01
6.146026849746704102e-01
7.191958427429199219e-01
7.954217195510864258e-01
8.509820699691772461e-01
8.914811611175537109e-01
9.209991693496704102e-01
9.425103664398193359e-01
9.581836462020874023e-01
9.696018695831298828e-01
9.779202938079833984e-01
9.839810132980346680e-01
9.883983135223388672e-01
9.916197061538696289e-01
9.939709901809692383e-01
9.956886768341064453e-01
9.969455003738403320e-01
9.978656768798828125e-01
9.985404014587402344e-01
9.990346431732177734e-01
9.993964433670043945e-01
9.996603727340698242e-01
9.998518228530883789e-01
9.999887943267822266e-01
1.000084877014160156e+00
1.000150322914123535e+00
1.000192880630493164e+00
1.000217795372009277e+00
1.000229835510253906e+00
1.000232219696044922e+00
1.000228166580200195e+00
1.000219464302062988e+00
1.000208258628845215e+00
1.000195741653442383e+00
1.000183463096618652e+00
1.000172138214111328e+00
1.000162601470947266e+00
1.000155329704284668e+00
1.000150918960571289e+00
1.000149130821228027e+00
1.000150322914123535e+00
1.000154256820678711e+00
1.000161409378051758e+00
1.000170469284057617e+00
1.000181436538696289e+00
1.000193834304809570e+00
1.000207304954528809e+00
1.000220894813537598e+00
1.000234365463256836e+00
1.000246167182922363e+00
1.000257134437561035e+00
1.000265240669250488e+00
1.000270366668701172e+00
1.000272512435913086e+00
1.000270605087280273e+00
1.000264644622802734e+00
1.000254392623901367e+00
1.000239968299865723e+00
1.000220894813537598e+00
1.000197768211364746e+00
1.000170946121215820e+00
1.000140547752380371e+00
1.000107169151306152e+00
1.000071167945861816e+00
1.000033736228942871e+00
9.999948740005493164e-01
9.999548196792602539e-01
9.999136924743652344e-01
9.998710155487060547e-01
9.998252391815185547e-01
9.997744560241699219e-01
9.997150897979736328e-01
9.996412992477416992e-01
9.995454549789428711e-01
9.994161128997802734e-01
9.992377758026123047e-01
9.989895820617675781e-01
9.986416101455688477e-01
9.981549978256225586e-01
9.974766969680786133e-01
9.965351819992065430e-01
9.952338933944702148e-01
9.934422969818115234e-01
9.909837245941162109e-01
9.876176118850708008e-01
9.830167293548583984e-01
9.767333269119262695e-01
9.681535959243774414e-01
9.564328193664550781e-01
9.404066801071166992e-01
9.184668064117431641e-01
8.883908987045288086e-01
8.471145629882812500e-01
7.904335260391235352e-01
7.126110792160034180e-01
6.058503389358520508e-01
4.595121741294860840e-01
2.588719725608825684e-01
-1.648265123367309570e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
5.755701727476757457e-01
2.620939061448715468e-01
2.438823259478578587e-01
1.975683193566533935e-01
1.111144818952661817e-01
8.407680835172924583e-02
4.140662686341383542e-02
3.831995749514274796e-02
1.904773983545535523e-02
1.060260959884673504e-02
1.655104052427708305e-02
9.838645519271242354e-03
1.087355537523782348e-02
1.236821639269974384e-02
9.086084922636959368e-03
8.752545005866134431e-03
1.053632586010672459e-02
1.280787710174321505e-02
1.028282873082317708e-02
1.307544898172695313e-02
8.475912930985294441e-03
6.427217209460546823e-03
6.220788237426356018e-03
8.894380008059248055e-03
8.232454424844160012e-03
6.262577905196359783e-03
5.220282946398357819e-03
7.173871009348698966e-03
4.855038078835233369e-03
5.599321126558868406e-03
6.579292739713792429e-03
7.000891462446284796e-03
1.077681585185317689e-02
9.836044516733311038e-03
7.811047532855929301e-03
4.339186184900958344e-03
4.770222830789436555e-03
5.985056358613087026e-03
7.035297554091770982e-03
7.556931525897566185e-03
8.731347063949953385e-03
3.711722318566930412e-03
1.466012236299762787e-02
4.070728367830203816e-03
5.798296341894399603e-03
3.511692272214940545e-03
3.904636507881332867e-03
3.315594088767631533e-03
6.465938337304745834e-03
4.883183716183418267e-03
1.601391844546841761e-02
2.555226528822512107e-03
5.801196977416002952e-03
9.319090247112029116e-03
4.340125105263717246e-03
4.728071791118096737e-03
6.917831035712297856e-03
2.320536893374068946e-03
4.737446025174917898e-03
4.309735243865095086e-03
1.440042028496140662e-03
3.148633909226415152e-03
3.047563853905950384e-03
1.817020579445224361e-03
2.285291210801738537e-03
5.212072331429912046e-03
5.848062045524825454e-03
4.052486607482846254e-03
3.480897240182146898e-03
6.082614019910017288e-03
6.939334151855646241e-03
6.320529983715927370e-03
3.942884151022159854e-03
1.907616570292485761e-03
4.745106087717400854e-03
6.524099737153579714e-03
6.303254314280810032e-03
4.756164425253586910e-03
2.999438266326841327e-03
5.237895350717385046e-03
2.767090857049611229e-03
4.225750071336520364e-03
8.573823025086224278e-03
1.098256931537864136e-03
6.262002667898016427e-03
1.743974068432163930e-03
2.122853281868699888e-03
9.900550356933665499e-04
7.058163269887242006e-03
1.134989834750941857e-03
3.979316201375090317e-03
1.088206224255527975e-03
3.943061747614665796e-03
5.549220424896582002e-03
5.999758689290000946e-03
6.499597921278617817e-03
1.706403046788666474e-03
2.731918033391667316e-03
4.615611708185526213e-03
4.704679521170890104e-03
4.239855094021837897e-03
2.300939365427219409e-03
2.403458638456007924e-03
2.497066136954636476e-03
6.586931214139968641e-03
3.058188544054492308e-03
2.300984202539156729e-03
7.321528523680540662e-03
1.914956300321397735e-03
5.366676089490172996e-03
8.979192066896235502e-03
1.150616188148680975e-02
2.997111557549551886e-03
4.362943153579361237e-03
9.556197848614632340e-03
3.157617734845610726e-03
3.226309858129808653e-03
3.388443300808736524e-03
1.134461307636688669e-02
1.866158510397216601e-03
1.771329298735261444e-03
8.169968855837353786e-03
2.223081046467136578e-03
3.322806849848995627e-03
9.591717592131758161e-03
1.590813183636467960e-03
2.802267031513991282e-03
5.551122081699811327e-03
2.756535300141531048e-03
3.566247035857306527e-03
1.190147609750750839e-02
1.862439311125467858e-03
3.893250098522950224e-03
3.840739250249296678e-03
2.518703105742141780e-03
4.993512386367226705e-03
3.211531537519818694e-03
3.754948855268105175e-03
2.078469805568091723e-03
9.381495243700046583e-04
2.764595340848913230e-03
1.096382891140210364e-03
5.791452646305546292e-03
5.719864449074414658e-03
3.316155311955859900e-03
5.745057062693987616e-03
7.383239733072588518e-03
4.350660392736841429e-03
5.501433826708774372e-03
9.305938660285943687e-03
2.636153457751289585e-03
1.793525096436669438e-03
2.595482885556128945e-03
2.739848939048484394e-03
1.265556538058167828e-03
2.706705966918504253e-03
6.706112954824899018e-03
2.673124744160251896e-03
1.121683869149041422e-03
4.908702635769595854e-03
6.400359985917827843e-03
9.237362866284746024e-03
3.639330198365764869e-03
2.610843026683983860e-03
1.757437997357967630e-03
4.212696960356168870e-03
1.422555555209301971e-03
6.645119215886404786e-03
1.693478834216579493e-03
7.103172681789934016e-03
4.063689593158446509e-03
2.630134964832760679e-03
2.257763775939526044e-03
1.360916378113738879e-03
1.038873121525168974e-02
6.155075285544980325e-03
5.735372629753572073e-03
5.640880678314437631e-03
1.071115229741587647e-02
1.719985723494296855e-03
3.053605665911100601e-03
1.764476215558151775e-02
1.440886817672756707e-03
6.222347080072183727e-03
2.281458287031142874e-03
3.868293307045315033e-03
1.149127559799831277e-03
4.535773427067493237e-03
2.069427592567887973e-03
4.991753441287861970e-03
1.093269418587220669e-03
3.350856161349002015e-03
1.806664629711329014e-03
3.578309400248794615e-03
3.658359867208441259e-03
7.964431564996011029e-03
5.993283665647522636e-03
2.432529052689150900e-03
2.065512994359533765e-03
4.598479028214330112e-03
8.311937507272995889e-04
8.683490429650962683e-03
1.613198853015063031e-03
1.517280006148428529e-03
4.085632627603344794e-03
5.922531872453208612e-03
1.393346196409674716e-03
1.897058699401849447e-03
2.178809703805568813e-03
8.275839015790211264e-03
9.968882132758622762e-04
3.646877923264671070e-03
6.238016691154211861e-03
6.834167658128371611e-03
6.928143134420096036e-03
1.626941094054219295e-03
3.659593204873590362e-03
1.782911666922727201e-03
2.047598135777363177e-03
5.498688572704087986e-03
2.703990613190991772e-03
1.501755528973590425e-03
1.960590573626205466e-03
2.054685904874430698e-03
1.255649126579557124e-03
6.164070302509520698e-03
5.085205373459809712e-03
9.809493806135351039e-04
1.712510488423910028e-03
1.277594535938045110e-02
1.050319215041539776e-03
8.889074651219337417e-03
8.732624251036769526e-04
1.076814951707457139e-03
1.392686081686586499e-03
1.857049167082650606e-03
2.610389075275872193e-03
3.792138005722338855e-03
1.889886010657844092e-03
4.150320070972129093e-03
5.250972106437935306e-03
6.190183430326710173e-03
2.028810184928821637e-03
1.890567052161687195e-03
4.690850121017707888e-03
8.357901255144266437e-04
2.178302512781282296e-03
8.293335490248647870e-03
4.193967844644951037e-03
2.616104274483106121e-03
2.157228699712358550e-03
1.048874687513829925e-03
3.902400167078441239e-03
1.189846759635490407e-03
4.752441310819802665e-03
1.540601426947221667e-03
2.046182213699474905e-03
3.746317991715239753e-03
1.802158646311201274e-03
5.983538065670238179e-04
2.406602546613949723e-03
3.467175552395011535e-03
5.944311147011095003e-03
2.899255659925234138e-03
5.204973300058778930e-03
1.828129930900643631e-03
1.279757222550844580e-03
8.147208243412646343e-04
3.044919573652066919e-03
2.218806733065493541e-03
3.696371830562243058e-03
9.476934632109740211e-04
3.709581855295958179e-03
2.175929905312970914e-03
1.990045481580051193e-03
1.118697079963541525e-03
1.061240913528257350e-03
6.141972101788172392e-03
4.579288345300113958e-03
6.012682392007174213e-03
7.352281450674160758e-03
2.585868090529771894e-03
1.468045094888321012e-03
4.908298122606280338e-03
1.397531911940587531e-03
4.356709089560397569e-03
8.903786299094154730e-04
3.061632037441812783e-04
5.284902403915396098e-03
4.384428291689187887e-04
3.039228374168301424e-04
2.724952463660783482e-03
2.960807304066669608e-03
4.002482292946485561e-03
1.568376519405059342e-03
2.077808920516351077e-03
1.115475053101083313e-03
2.163821848322936003e-03
1.504658691560160130e-03
2.713834796143078584e-03
3.753995339460609783e-03
1.937106509083664184e-03
1.704582046004843657e-03
4.273038659546225630e-03
8.365253157072134391e-03
1.125927594141992640e-03
1.930965051774596311e-03
2.422041817852761420e-03
2.804411270841417579e-03
1.588378133739204922e-03
6.194145429564896534e-03
1.522660236924468224e-03
2.461778290883748048e-03
2.191275645720061529e-03
5.639221642603073868e-03
3.560226647920284476e-04
4.695792505488454761e-03
4.828992137794858798e-04
2.081218096353127430e-03
3.937641217553845135e-03
2.951845178853515581e-03
8.926077819983457146e-03
8.366249701976769763e-04
1.485620577787306277e-03
1.349777023669985164e-03
3.184928210196183874e-03
6.991950455746896199e-03
9.040930572153052123e-04
4.945019067136719945e-03
4.337992460522402914e-03
3.164433226642081971e-04
6.946937022509839729e-03
6.265481970318673762e-04
1.472438718216513131e-03
2.649163344189906562e-03
4.355189255591705548e-03
3.650817929118489822e-03
4.307408506062079812e-03
3.883424262987597748e-03
3.942722939613724567e-03
2.966939269719480726e-03
1.339221866263459000e-03
9.994522832250118689e-04
3.325120110060742189e-03
1.880466569543634385e-03
3.285260007609613810e-03
2.491523167757459661e-03
1.124768440451185368e-02
2.803023005891178468e-04
2.503314932335009083e-03
5.926747355302059914e-03
1.252997909855800996e-03
2.785271601069904974e-03
5.474233533409198112e-03
1.332615259562454314e-03
1.221998469161427120e-03
3.901141848627439051e-03
1.072259851879105554e-03
1.001679782463345963e-03
3.593992868775700966e-03
6.308766303904322220e-03
4.408133440913774952e-03
3.174102295975663509e-03
3.950575839367782317e-03
1.781888603352252409e-03
2.561308881529542059e-03
1.489999565262896484e-03
4.239830274570932818e-03
1.646285293846532979e-03
1.918082474042436805e-03
3.539748805496705907e-03
6.250071902453505210e-04
2.363908175640671780e-03
2.452814575629986161e-03
2.978598063762108710e-03
2.653944937799213814e-03
5.316868722138929802e-04
2.191912784516982481e-03
2.518877813308183482e-03
3.189812595169975139e-03
1.187214204405522911e-03
5.349480457557168576e-04
8.032975651059690025e-03
2.214013230707444820e-03
1.312455227544232286e-03
6.575393132922735875e-04
3.527373724455122941e-03
2.119515604242167787e-03
2.011390955649350071e-03
1.967585736824101292e-03
6.725781530636495802e-03
2.699990715002031742e-03
2.436907422327498803e-03
2.713939943386912274e-03
5.295247343876717354e-03
2.900637284532603822e-03
2.821934550669911047e-03
2.954435019815359904e-03
6.638686095482831256e-03
1.899519111629376219e-03
3.160657316163804215e-03
2.300372222400786770e-03
5.248370830034157757e-04
1.271799356492162719e-03
4.640394966314573873e-04
2.284102820732702814e-03
4.643535923667536404e-03
3.818785688576342100e-03
3.206499328804780953e-03
3.873942698748610199e-03
2.445393011691750999e-03
8.668223843981091034e-04
2.140658732731937335e-03
3.547373880554234062e-03
1.374212060619336030e-03
3.819033563532089805e-03
3.751294889242908544e-03
1.705096915884553224e-03
1.652843724193704331e-03
3.489113735073785978e-03
4.272001670576362764e-03
6.552270011065388852e-04
1.419398426819427558e-03
2.169815221710278026e-03
4.769977242218065489e-04
2.985281270883325972e-03
2.950122703057320162e-03
8.135865649667601554e-04
2.657251962623132912e-03
7.641115301955508097e-04
1.489012710350583754e-03
7.686281067974139441e-04
4.882930270520815554e-03
9.200775270115510917e-04
2.511604637643816075e-04
6.011724102707353447e-03
1.373220936889696982e-03
9.543023834241511245e-04
6.761997269823877494e-04
4.930990872182134353e-04
1.851556455475533236e-03
2.730600770379619600e-03
2.389218832471056743e-03
1.454011195553397322e-03
3.728593835645057156e-03
3.055102187417989626e-03
3.485768492317420104e-03
2.876324248167600166e-03
4.085265106787399486e-03
4.258576812299225307e-03
4.206940319975768262e-03
1.749496513946747697e-03
6.243423491689391574e-04
9.932358812022941581e-04
3.967496730527292348e-03
1.943788677718604656e-03
1.187026538953658058e-03
5.151231491068959190e-04
2.449823567330252500e-03
1.538924681143939970e-03
8.318436589860144902e-04
2.477056161966281582e-03
1.058194129844016330e-03
8.393532280540485363e-03
1.890017108245376550e-03
7.140450806441246689e-03
1.494848492887192659e-03
1.340693394644096054e-03
1.540556762517525250e-03
2.777898178615472238e-03
5.018767272273234707e-03
2.149310447761845592e-03
3.152442863456166467e-03
3.459069307790487704e-04
2.567265392830052340e-03
6.065236425656513834e-04
5.654120571452433443e-04
4.471730256926818511e-03
1.130184728538935132e-03
2.707094026179026561e-03
8.088838990596507704e-04
3.089106952191622308e-03
4.440933789606579980e-03
5.352702888497023114e-04
3.258309800895711761e-03
3.836841805216060618e-03
2.272031292263282896e-03
1.822919196098999771e-03
1.662061325221047409e-03
1.835668657601650803e-03
1.089908916271855590e-03
1.573521659710615597e-03
6.489747500840865879e-03
7.829548557725896042e-04
1.447353665222134936e-03
1.943207654124592346e-03
2.919853820813411629e-03
1.975999259460857731e-03
2.958302476961659731e-03
4.005935099715571268e-03
3.922901218784939290e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
5.755701727476757457e-01
8.407680835172924583e-02
1.655104052427708305e-02
8.752545005866134431e-03
8.475912930985294441e-03
6.262577905196359783e-03
6.579292739713792429e-03
4.339186184900958344e-03
8.731347063949953385e-03
3.511692272214940545e-03
1.601391844546841761e-02
4.728071791118096737e-03
1.440042028496140662e-03
5.212072331429912046e-03
6.939334151855646241e-03
6.524099737153579714e-03
2.767090857049611229e-03
1.743974068432163930e-03
3.979316201375090317e-03
6.499597921278617817e-03
4.239855094021837897e-03
3.058188544054492308e-03
8.979192066896235502e-03
3.157617734845610726e-03
1.771329298735261444e-03
1.590813183636467960e-03
1.190147609750750839e-02
4.993512386367226705e-03
2.764595340848913230e-03
5.745057062693987616e-03
2.636153457751289585e-03
2.706705966918504253e-03
6.400359985917827843e-03
4.212696960356168870e-03
4.063689593158446509e-03
6.155075285544980325e-03
3.053605665911100601e-03
3.868293307045315033e-03
1.093269418587220669e-03
7.964431564996011029e-03
8.311937507272995889e-04
5.922531872453208612e-03
9.968882132758622762e-04
1.626941094054219295e-03
2.703990613190991772e-03
6.164070302509520698e-03
1.050319215041539776e-03
1.857049167082650606e-03
5.250972106437935306e-03
8.357901255144266437e-04
2.157228699712358550e-03
1.540601426947221667e-03
2.406602546613949723e-03
1.828129930900643631e-03
3.696371830562243058e-03
1.118697079963541525e-03
7.352281450674160758e-03
4.356709089560397569e-03
3.039228374168301424e-04
2.077808920516351077e-03
3.753995339460609783e-03
1.125927594141992640e-03
6.194145429564896534e-03
3.560226647920284476e-04
2.951845178853515581e-03
3.184928210196183874e-03
3.164433226642081971e-04
4.355189255591705548e-03
2.966939269719480726e-03
3.285260007609613810e-03
5.926747355302059914e-03
1.221998469161427120e-03
6.308766303904322220e-03
2.561308881529542059e-03
3.539748805496705907e-03
2.653944937799213814e-03
1.187214204405522911e-03
6.575393132922735875e-04
6.725781530636495802e-03
2.900637284532603822e-03
3.160657316163804215e-03
2.284102820732702814e-03
2.445393011691750999e-03
3.819033563532089805e-03
4.272001670576362764e-03
2.985281270883325972e-03
1.489012710350583754e-03
6.011724102707353447e-03
1.851556455475533236e-03
3.055102187417989626e-03
4.206940319975768262e-03
1.943788677718604656e-03
8.318436589860144902e-04
7.140450806441246689e-03
5.018767272273234707e-03
6.065236425656513834e-04
8.088838990596507704e-04
3.836841805216060618e-03
1.089908916271855590e-03
1.943207654124592346e-03
3.922901218784939290e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
4.747364521026611328e+00,3.857440710067749023e+00,0.000000000000000000e+00,8.899239897727966309e-01
1.550810098648071289e+00,1.288625597953796387e+00,0.000000000000000000e+00,2.621845602989196777e-01
1.402469873428344727e+00,1.173405170440673828e+00,0.000000000000000000e+00,2.290647327899932861e-01
1.066502571105957031e+00,9.142379760742187500e-01,0.000000000000000000e+00,1.522646546363830566e-01
5.842664241790771484e-01,5.066169500350952148e-01,0.000000000000000000e+00,7.764946669340133667e-02
3.939121663570404053e-01,3.641382455825805664e-01,0.000000000000000000e+00,2.977391332387924194e-02
1.989448368549346924e-01,1.679934263229370117e-01,0.000000000000000000e+00,3.095140680670738220e-02
1.393610537052154541e-01,1.293207854032516479e-01,-0.000000000000000000e+00,1.004026085138320923e-02
7.796848565340042114e-02,7.696255296468734741e-02,0.000000000000000000e+00,1.005933387205004692e-03
5.768627673387527466e-02,4.677233844995498657e-02,0.000000000000000000e+00,1.091393828392028809e-02
4.737878590822219849e-02,4.340596124529838562e-02,-0.000000000000000000e+00,3.972823265939950943e-03
2.882713638246059418e-02,2.867778576910495758e-02,0.000000000000000000e+00,1.493502786615863442e-04
2.370943874120712280e-02,2.320691756904125214e-02,-0.000000000000000000e+00,5.025216378271579742e-04
2.264796197414398193e-02,1.955360732972621918e-02,0.000000000000000000e+00,3.094354411587119102e-03
1.434849482029676437e-02,1.419479586184024811e-02,0.000000000000000000e+00,1.536986383143812418e-04
1.139687094837427139e-02,1.120210252702236176e-02,0.000000000000000000e+00,1.947681885212659836e-04
1.411439105868339539e-02,8.088232949376106262e-03,0.000000000000000000e+00,6.026158574968576431e-03
1.858581602573394775e-02,9.982690215110778809e-03,-0.000000000000000000e+00,8.603124879300594330e-03
1.484875567257404327e-02,7.982349023222923279e-03,0.000000000000000000e+00,6.866406649351119995e-03
1.945432834327220917e-02,4.981370177119970322e-03,0.000000000000000000e+00,1.447295770049095154e-02
8.191752247512340546e-03,4.456139635294675827e-03,0.000000000000000000e+00,3.735612612217664719e-03
5.757907871156930923e-03,4.690289497375488281e-03,-0.000000000000000000e+00,1.067618373781442642e-03
4.794192966073751450e-03,3.652059240266680717e-03,0.000000000000000000e+00,1.142133725807070732e-03
9.081915020942687988e-03,4.421179648488759995e-03,-0.000000000000000000e+00,4.660734906792640686e-03
7.820868864655494690e-03,2.972113667055964470e-03,0.000000000000000000e+00,4.848754964768886566e-03
4.266651347279548645e-03,3.285337937995791435e-03,0.000000000000000000e+00,9.813131764531135559e-04
2.867246046662330627e-03,2.725550439208745956e-03,0.000000000000000000e+00,1.416957238689064980e-04
4.967286251485347748e-03,2.503456315025687218e-03,0.000000000000000000e+00,2.463830169290304184e-03
2.704687183722853661e-03,2.468669787049293518e-03,0.000000000000000000e+00,2.360174403293058276e-04
3.184053115546703339e-03,2.476614667102694511e-03,-0.000000000000000000e+00,7.074385066516697407e-04
5.538284778594970703e-03,2.517038723453879356e-03,0.000000000000000000e+00,3.021246287971735001e-03
4.643479362130165100e-03,2.439939649775624275e-03,-0.000000000000000000e+00,2.203539479523897171e-03
9.902592748403549194e-03,2.984182210639119148e-03,-0.000000000000000000e+00,6.918410304933786392e-03
8.235528133809566498e-03,2.685349201783537865e-03,-0.000000000000000000e+00,5.550179164856672287e-03
6.026393268257379532e-03,2.228817669674754143e-03,0.000000000000000000e+00,3.797575598582625389e-03
2.257157117128372192e-03,1.679963432252407074e-03,0.000000000000000000e+00,5.771936848759651184e-04
2.592289820313453674e-03,1.413478516042232513e-03,0.000000000000000000e+00,1.178811304271221161e-03
4.472949542105197906e-03,1.708082738332450390e-03,0.000000000000000000e+00,2.764866687357425690e-03
5.432315170764923096e-03,1.356664346531033516e-03,0.000000000000000000e+00,4.075651057064533234e-03
6.189298816025257111e-03,1.751891337335109711e-03,-0.000000000000000000e+00,4.437407478690147400e-03
9.080753661692142487e-03,1.324032898992300034e-03,0.000000000000000000e+00,7.756720762699842453e-03
1.330602448433637619e-03,1.190917566418647766e-03,-0.000000000000000000e+00,1.396849256707355380e-04
2.034122683107852936e-02,2.831580583006143570e-03,-0.000000000000000000e+00,1.750964671373367310e-02
1.688618445768952370e-03,9.935928974300622940e-04,0.000000000000000000e+00,6.950255483388900757e-04
3.705373266711831093e-03,9.951230604201555252e-04,0.000000000000000000e+00,2.710250206291675568e-03
1.484018051996827126e-03,8.689993992447853088e-04,0.000000000000000000e+00,6.150187109597027302e-04
2.176524139940738678e-03,8.106135064736008644e-04,0.000000000000000000e+00,1.365910749882459641e-03
1.401850720867514610e-03,8.830151637084782124e-04,-0.000000000000000000e+00,5.188356153666973114e-04
4.399437922984361649e-03,8.773267618380486965e-04,0.000000000000000000e+00,3.522111335769295692e-03
2.727215643972158432e-03,7.462037028744816780e-04,0.000000000000000000e+00,1.981011824682354927e-03
3.021162375807762146e-02,1.940638758242130280e-03,0.000000000000000000e+00,2.827098406851291656e-02
7.722578011453151703e-04,6.354450597427785397e-04,0.000000000000000000e+00,1.368127559544518590e-04
3.064672229811549187e-03,9.065151098184287548e-04,-0.000000000000000000e+00,2.158157061785459518e-03
1.058070454746484756e-02,9.949107188731431961e-04,0.000000000000000000e+00,9.585794061422348022e-03
2.101201796904206276e-03,5.810930742882192135e-04,0.000000000000000000e+00,1.520108664408326149e-03
2.245981479063630104e-03,6.959996535442769527e-04,-0.000000000000000000e+00,1.549981767311692238e-03
4.881387110799551010e-03,6.927856593392789364e-04,0.000000000000000000e+00,4.188601393252611160e-03
6.274261395446956158e-04,5.130377830937504768e-04,-0.000000000000000000e+00,1.143883418990299106e-04
2.730188425630331039e-03,4.831171245314180851e-04,0.000000000000000000e+00,2.247071359306573868e-03
2.171627711504697800e-03,5.549049237743020058e-04,-0.000000000000000000e+00,1.616722904145717621e-03
3.941911272704601288e-04,3.850646899081766605e-04,0.000000000000000000e+00,9.126437362283468246e-06
8.376036421395838261e-04,4.477010515984147787e-04,0.000000000000000000e+00,3.899025905411690474e-04
9.448620257899165154e-04,3.719127271324396133e-04,0.000000000000000000e+00,5.729492986574769020e-04
4.681306309066712856e-04,3.263843245804309845e-04,0.000000000000000000e+00,1.417463063262403011e-04
1.096138497814536095e-03,3.010323271155357361e-04,0.000000000000000000e+00,7.951061706990003586e-04
2.732045948505401611e-03,4.218453541398048401e-04,0.000000000000000000e+00,2.310200594365596771e-03
3.875024616718292236e-03,5.258464952930808067e-04,-0.000000000000000000e+00,3.349178005009889603e-03
2.197806723415851593e-03,3.799120604526251554e-04,-0.000000000000000000e+00,1.817894633859395981e-03
9.989370591938495636e-04,3.329816390760242939e-04,-0.000000000000000000e+00,6.659554783254861832e-04
3.371479455381631851e-03,5.189152434468269348e-04,-0.000000000000000000e+00,2.852564211934804916e-03
5.160190630704164505e-03,4.631955816876143217e-04,0.000000000000000000e+00,4.696995019912719727e-03
3.292328212410211563e-03,5.340999341569840908e-04,-0.000000000000000000e+00,2.758228220045566559e-03
1.654389896430075169e-03,2.939988335128873587e-04,0.000000000000000000e+00,1.360391033813357353e-03
6.759105599485337734e-04,1.865015801740810275e-04,0.000000000000000000e+00,4.894089652225375175e-04
2.335171448066830635e-03,3.413777158129960299e-04,-0.000000000000000000e+00,1.993793761357665062e-03
3.805554937571287155e-03,4.173171182628720999e-04,0.000000000000000000e+00,3.388237906619906425e-03
3.927071578800678253e-03,4.427444364409893751e-04,-0.000000000000000000e+00,3.484327113255858421e-03
3.472621319815516472e-03,2.515173109713941813e-04,0.000000000000000000e+00,3.221103921532630920e-03
8.441347163170576096e-04,1.872769789770245552e-04,0.000000000000000000e+00,6.568577373400330544e-04
3.127035684883594513e-03,3.147461393382400274e-04,-0.000000000000000000e+00,2.812289632856845856e-03
6.988116074353456497e-04,1.794382842490449548e-04,-0.000000000000000000e+00,5.193733377382159233e-04
1.225380925461649895e-03,2.697438467293977737e-04,-0.000000000000000000e+00,9.556370787322521210e-04
8.828872814774513245e-03,5.061106639914214611e-04,0.000000000000000000e+00,8.322762325406074524e-03
1.350063539575785398e-04,1.168724193121306598e-04,0.000000000000000000e+00,1.813394010241609067e-05
3.870139596983790398e-03,4.163447301834821701e-04,-0.000000000000000000e+00,3.453794866800308228e-03
2.549472264945507050e-04,1.174799181171692908e-04,-0.000000000000000000e+00,1.374673011014238000e-04
5.041785771027207375e-04,1.435172744095325470e-04,0.000000000000000000e+00,3.606613026931881905e-04
1.873041619546711445e-04,9.253970347344875336e-05,0.000000000000000000e+00,9.476445120526477695e-05
5.840613506734371185e-03,4.247176402714103460e-04,-0.000000000000000000e+00,5.415895953774452209e-03
2.143532910849899054e-04,8.978155528893694282e-05,-0.000000000000000000e+00,1.245717430720105767e-04
6.760383257642388344e-04,2.645627537276595831e-04,-0.000000000000000000e+00,4.114755429327487946e-04
8.677259029354900122e-05,8.267509110737591982e-05,0.000000000000000000e+00,4.097498731425730512e-06
2.337190322577953339e-03,1.586580328876152635e-04,-0.000000000000000000e+00,2.178532304242253304e-03
3.737445687875151634e-03,2.312776923645287752e-04,0.000000000000000000e+00,3.506168024614453316e-03
3.817328717559576035e-03,3.108376404270529747e-04,-0.000000000000000000e+00,3.506490960717201233e-03
5.490979645401239395e-03,2.829804725479334593e-04,0.000000000000000000e+00,5.207999143749475479e-03
4.220396513119339943e-04,8.433977200184017420e-05,0.000000000000000000e+00,3.376998938620090485e-04
7.630138425156474113e-04,1.084115865523926914e-04,-0.000000000000000000e+00,6.546022486872971058e-04
1.933981548063457012e-03,2.058254322037100792e-04,-0.000000000000000000e+00,1.728156115859746933e-03
2.662652404978871346e-03,1.934291649376973510e-04,-0.000000000000000000e+00,2.469223225489258766e-03
1.846440951339900494e-03,1.721948938211426139e-04,-0.000000000000000000e+00,1.674246042966842651e-03
7.391197141259908676e-04,7.051048305584117770e-05,0.000000000000000000e+00,6.686092237941920757e-04
1.015578280203044415e-03,7.598633965244516730e-05,0.000000000000000000e+00,9.395919041708111763e-04
9.026907500810921192e-04,8.076595986494794488e-05,0.000000000000000000e+00,8.219247683882713318e-04
6.396319717168807983e-03,3.173884470015764236e-04,0.000000000000000000e+00,6.078931502997875214e-03
1.472778618335723877e-03,7.762066525174304843e-05,0.000000000000000000e+00,1.395158004015684128e-03
5.390842561610043049e-04,7.756979175610467792e-05,-0.000000000000000000e+00,4.615144862327724695e-04
6.203037686645984650e-03,3.717085346579551697e-04,-0.000000000000000000e+00,5.831329151988029480e-03
2.207987417932599783e-04,1.413111021975055337e-04,0.000000000000000000e+00,7.948763959575444460e-05
3.929109778255224228e-03,1.799988676793873310e-04,0.000000000000000000e+00,3.749110735952854156e-03
7.861667312681674957e-03,5.997974658384919167e-04,-0.000000000000000000e+00,7.261869963258504868e-03
1.329578552395105362e-02,8.992670336738228798e-04,-0.000000000000000000e+00,1.239651814103126526e-02
8.066247683018445969e-04,9.200022759614512324e-05,0.000000000000000000e+00,7.146245334297418594e-04
2.268484560772776604e-03,1.332128740614280105e-04,0.000000000000000000e+00,2.135271672159433365e-03
8.243340998888015747e-03,8.293118444271385670e-04,-0.000000000000000000e+00,7.414029445499181747e-03
1.334984903223812580e-03,8.623292524134740233e-05,-0.000000000000000000e+00,1.248751999810338020e-03
1.049333135597407818e-03,1.005322483251802623e-04,-0.000000000000000000e+00,9.488008799962699413e-04
1.871999120339751244e-03,8.099351543933153152e-05,0.000000000000000000e+00,1.791005604900419712e-03
1.871682889759540558e-02,8.096610545180737972e-04,0.000000000000000000e+00,1.790716871619224548e-02
2.536698302719742060e-04,5.698120730812661350e-05,-0.000000000000000000e+00,1.966886338777840137e-04
1.680524437688291073e-04,6.111936818342655897e-05,0.000000000000000000e+00,1.069330828613601625e-04
7.076394744217395782e-03,4.492816515266895294e-04,-0.000000000000000000e+00,6.627113092690706253e-03
7.109675207175314426e-04,5.500243787537328899e-05,-0.000000000000000000e+00,6.559650646522641182e-04
1.818254590034484863e-03,8.073703065747395158e-05,0.000000000000000000e+00,1.737517537549138069e-03
7.634180597960948944e-03,8.223309996537864208e-04,0.000000000000000000e+00,6.811849772930145264e-03
2.147464401787146926e-04,4.409787288750521839e-05,-0.000000000000000000e+00,1.706485636532306671e-04
1.485286513343453407e-03,6.008643686072900891e-05,-0.000000000000000000e+00,1.425200025551021099e-03
2.029475755989551544e-03,4.593047488015145063e-04,-0.000000000000000000e+00,1.570170978084206581e-03
6.449025822803378105e-04,7.910506246844306588e-05,-0.000000000000000000e+00,5.657974979840219021e-04
6.808643811382353306e-04,1.292627275688573718e-04,0.000000000000000000e+00,5.516016390174627304e-04
1.515626441687345505e-02,9.139152243733406067e-04,-0.000000000000000000e+00,1.424234919250011444e-02
4.989239387214183807e-04,3.692172685987316072e-05,0.000000000000000000e+00,4.620022373273968697e-04
1.529742847196757793e-03,1.166270449175499380e-04,0.000000000000000000e+00,1.413115765899419785e-03
1.938043977133929729e-03,1.026835307129658759e-04,0.000000000000000000e+00,1.835360424593091011e-03
8.510162006132304668e-04,6.121923070168122649e-05,-0.000000000000000000e+00,7.897969917394220829e-04
3.217441262677311897e-03,1.507157139712944627e-04,0.000000000000000000e+00,3.066725563257932663e-03
9.725744021125137806e-04,9.893813694361597300e-05,-0.000000000000000000e+00,8.736362797208130360e-04
1.433859230019152164e-03,1.575728674652054906e-04,-0.000000000000000000e+00,1.276286318898200989e-03
9.137677843682467937e-04,3.288685547886416316e-05,0.000000000000000000e+00,8.808809216134250164e-04
1.012110515148378909e-04,2.459527786413673311e-05,0.000000000000000000e+00,7.661577546969056129e-05
6.383458385244011879e-04,8.063999121077358723e-05,-0.000000000000000000e+00,5.577058764174580574e-04
1.796481374185532331e-04,3.166563692502677441e-05,0.000000000000000000e+00,1.479825004935264587e-04
2.589794341474771500e-03,2.702175988815724850e-04,-0.000000000000000000e+00,2.319576684385538101e-03
3.353795269504189491e-03,2.201805909862741828e-04,0.000000000000000000e+00,3.133614780381321907e-03
1.765000633895397186e-03,6.393652438418939710e-05,0.000000000000000000e+00,1.701064058579504490e-03
3.358858870342373848e-03,2.717973839025944471e-04,-0.000000000000000000e+00,3.087061457335948944e-03
5.489849485456943512e-03,4.674665105994790792e-04,-0.000000000000000000e+00,5.022382829338312149e-03
1.715533784590661526e-03,1.602159027243033051e-04,-0.000000000000000000e+00,1.555317896418273449e-03
2.029730007052421570e-03,2.452523913234472275e-04,0.000000000000000000e+00,1.784477499313652515e-03
1.285262499004602432e-02,4.310238582547754049e-04,0.000000000000000000e+00,1.242160145193338394e-02
7.241183193400502205e-04,6.308010779321193695e-05,-0.000000000000000000e+00,6.610382115468382835e-04
1.828235690481960773e-04,6.259607471292838454e-05,0.000000000000000000e+00,1.202274870593100786e-04
6.721373647451400757e-04,5.769448034698143601e-05,0.000000000000000000e+00,6.144428625702857971e-04
6.052491371519863605e-04,7.050595013424754143e-05,-0.000000000000000000e+00,5.347431870177388191e-04
3.079901507589966059e-04,2.660768222995102406e-05,0.000000000000000000e+00,2.813824685290455818e-04
1.620783004909753799e-03,2.823143222485668957e-05,0.000000000000000000e+00,1.592551590874791145e-03
5.361630581319332123e-03,2.782334631774574518e-04,-0.000000000000000000e+00,5.083397030830383301e-03
1.007957500405609608e-03,4.936337427352555096e-05,0.000000000000000000e+00,9.585940861143171787e-04
3.695225459523499012e-04,2.849785960279405117e-05,0.000000000000000000e+00,3.410246863495558500e-04
2.723374404013156891e-03,1.589771709404885769e-04,0.000000000000000000e+00,2.564397174865007401e-03
4.639862570911645889e-03,2.632658579386770725e-04,-0.000000000000000000e+00,4.376596771180629730e-03
1.021599024534225464e-02,5.191184463910758495e-04,0.000000000000000000e+00,9.696871973574161530e-03
1.939872745424509048e-03,8.043058187467977405e-05,-0.000000000000000000e+00,1.859442214481532574e-03
1.511934446170926094e-03,2.997287629113998264e-05,0.000000000000000000e+00,1.481961575336754322e-03
6.425465689972043037e-04,2.578621570137329400e-05,0.000000000000000000e+00,6.167603423818945885e-04
1.497818971984088421e-03,1.365179487038403749e-04,0.000000000000000000e+00,1.361301052384078503e-03
3.076795546803623438e-04,2.591118936834391207e-05,0.000000000000000000e+00,2.817683562170714140e-04
4.148551262915134430e-03,3.035479749087244272e-04,0.000000000000000000e+00,3.845003433525562286e-03
3.985109506174921989e-04,2.812063939927611500e-05,0.000000000000000000e+00,3.703903057612478733e-04
3.103322815150022507e-03,4.213217762298882008e-04,0.000000000000000000e+00,2.682001097127795219e-03
1.802074839361011982e-03,1.118407817557454109e-04,0.000000000000000000e+00,1.690234057605266571e-03
1.105167670175433159e-03,4.670941780204884708e-05,-0.000000000000000000e+00,1.058458234183490276e-03
4.136553616262972355e-04,5.012571273255161941e-05,-0.000000000000000000e+00,3.635296598076820374e-04
4.868872347287833691e-04,1.236940588569268584e-04,0.000000000000000000e+00,3.631931613199412823e-04
8.138687349855899811e-03,8.666021749377250671e-04,-0.000000000000000000e+00,7.272085174918174744e-03
4.914555232971906662e-03,2.255971630802378058e-04,0.000000000000000000e+00,4.688958171755075455e-03
2.687259810045361519e-03,2.821015659719705582e-04,-0.000000000000000000e+00,2.405158244073390961e-03
5.153659731149673462e-03,2.051707851933315396e-04,0.000000000000000000e+00,4.948488902300596237e-03
9.077711030840873718e-03,1.036675181239843369e-03,-0.000000000000000000e+00,8.041035383939743042e-03
2.808541175909340382e-04,3.338728492963127792e-05,0.000000000000000000e+00,2.474668435752391815e-04
8.755581802688539028e-04,7.495499448850750923e-05,0.000000000000000000e+00,8.006031857803463936e-04
2.538757398724555969e-02,2.337312325835227966e-03,-0.000000000000000000e+00,2.305026166141033173e-02
4.576036299113184214e-04,2.005711394303943962e-05,0.000000000000000000e+00,4.375465214252471924e-04
6.084663327783346176e-03,1.868273684522137046e-04,-0.000000000000000000e+00,5.897835828363895416e-03
4.653091600630432367e-04,5.171720476937480271e-05,-0.000000000000000000e+00,4.135919443797320127e-04
9.959548478946089745e-04,1.477891928516328335e-04,0.000000000000000000e+00,8.481656550429761410e-04
3.212270094081759453e-04,1.566770151839591563e-05,0.000000000000000000e+00,3.055593115277588367e-04
1.387131400406360626e-03,1.697190891718491912e-04,-0.000000000000000000e+00,1.217412296682596207e-03
3.026755584869533777e-04,4.884971349383704364e-05,0.000000000000000000e+00,2.538258559070527554e-04
3.219489008188247681e-03,1.901985233416780829e-04,0.000000000000000000e+00,3.029290586709976196e-03
1.841111225076019764e-04,1.734756369842216372e-05,0.000000000000000000e+00,1.667635515332221985e-04
2.421108540147542953e-03,4.426073792274110019e-05,0.000000000000000000e+00,2.376847900450229645e-03
4.687269101850688457e-04,2.543393929954618216e-05,0.000000000000000000e+00,4.432929854374378920e-04
1.629392616450786591e-03,8.202594472095370293e-05,0.000000000000000000e+00,1.547366729937493801e-03
1.656429143622517586e-03,8.937452366808429360e-05,-0.000000000000000000e+00,1.567054656334221363e-03
4.360979888588190079e-03,5.050721811130642891e-04,-0.000000000000000000e+00,3.855907823890447617e-03
2.972762566059827805e-03,2.868702867999672890e-04,-0.000000000000000000e+00,2.685892395675182343e-03
7.797752041369676590e-04,4.513701424002647400e-05,-0.000000000000000000e+00,7.346381898969411850e-04
6.548385135829448700e-04,3.348542304593138397e-05,-0.000000000000000000e+00,6.213531014509499073e-04
2.747519873082637787e-03,1.255418319487944245e-04,0.000000000000000000e+00,2.621978055685758591e-03
1.058356065186671913e-04,1.661029273236636072e-05,0.000000000000000000e+00,8.922531560529023409e-05
9.207429364323616028e-03,4.829970130231231451e-04,0.000000000000000000e+00,8.724432438611984253e-03
4.399586468935012817e-04,2.204203519795555621e-05,0.000000000000000000e+00,4.179165989626199007e-04
2.463621203787624836e-04,2.584348294476512820e-05,-0.000000000000000000e+00,2.205186319770291448e-04
1.020923489704728127e-03,1.676746323937550187e-04,0.000000000000000000e+00,8.532488136552274227e-04
5.465484689921140671e-03,1.728440693113952875e-04,0.000000000000000000e+00,5.292640533298254013e-03
1.846128434408456087e-04,2.415503877273295075e-05,0.000000000000000000e+00,1.604577992111444473e-04
8.445506682619452477e-04,1.809860077628400177e-05,0.000000000000000000e+00,8.264520438387989998e-04
9.895416442304849625e-04,3.915344132110476494e-05,0.000000000000000000e+00,9.503882029093801975e-04
9.437427856028079987e-03,3.628614940680563450e-04,-0.000000000000000000e+00,9.074565954506397247e-03
4.000840635853819549e-05,2.090912130370270461e-05,0.000000000000000000e+00,1.909928505483549088e-05
3.465340705588459969e-03,2.341848812648095191e-05,0.000000000000000000e+00,3.441922133788466454e-03
4.508066456764936447e-03,2.362017112318426371e-04,0.000000000000000000e+00,4.271864891052246094e-03
5.350327584892511368e-03,2.870088792406022549e-04,0.000000000000000000e+00,5.063318647444248199e-03
6.187298335134983063e-03,2.737219328992068768e-04,-0.000000000000000000e+00,5.913576576858758926e-03
6.091651739552617073e-04,1.688164593360852450e-05,0.000000000000000000e+00,5.922835553064942360e-04
6.981813348829746246e-04,1.246214378625154495e-04,0.000000000000000000e+00,5.735598970204591751e-04
4.167936858721077442e-04,1.001910786726512015e-04,0.000000000000000000e+00,3.166026144754141569e-04
7.733214297331869602e-04,3.270086745033040643e-05,0.000000000000000000e+00,7.406205404549837112e-04
3.418482374399900436e-03,1.863300567492842674e-04,0.000000000000000000e+00,3.232152201235294342e-03
1.259107724763453007e-03,4.879714106209576130e-05,0.000000000000000000e+00,1.210310612805187702e-03
6.080637103877961636e-04,1.263145531993359327e-05,0.000000000000000000e+00,5.954322405159473419e-04
6.065740599296987057e-04,2.676630356290843338e-05,0.000000000000000000e+00,5.798077327199280262e-04
5.441681132651865482e-04,3.413118611206300557e-05,-0.000000000000000000e+00,5.100369453430175781e-04
2.118557022185996175e-04,2.084619518427643925e-05,0.000000000000000000e+00,1.910095015773549676e-04
2.682268619537353516e-03,3.079570305999368429e-04,0.000000000000000000e+00,2.374311676248908043e-03
4.125156439840793610e-03,1.232762151630595326e-04,-0.000000000000000000e+00,4.001880064606666565e-03
7.165606075432151556e-05,3.461216329014860094e-05,0.000000000000000000e+00,3.704390110215172172e-05
2.698925381992012262e-04,3.251302041462622583e-05,-0.000000000000000000e+00,2.373795141465961933e-04
2.864722348749637604e-02,8.025369024835526943e-04,0.000000000000000000e+00,2.784468606114387512e-02
1.262689474970102310e-04,2.065773878712207079e-05,0.000000000000000000e+00,1.056112159858457744e-04
9.908623993396759033e-03,4.604647983796894550e-04,0.000000000000000000e+00,9.448159486055374146e-03
1.987537980312481523e-04,1.216574673890136182e-05,0.000000000000000000e+00,1.865880476543679833e-04
1.339756563538685441e-04,2.027332448051311076e-05,-0.000000000000000000e+00,1.137023355113342404e-04
4.539274959824979305e-04,1.397035521222278476e-05,0.000000000000000000e+00,4.399571334943175316e-04
1.028350321575999260e-03,1.134295325755374506e-05,0.000000000000000000e+00,1.017007394693791866e-03
8.693597628735005856e-04,5.129622513777576387e-05,-0.000000000000000000e+00,8.180635632015764713e-04
1.804074039682745934e-03,9.122976189246401191e-05,-0.000000000000000000e+00,1.712844241410493851e-03
2.389757137279957533e-04,4.386393993627279997e-05,0.000000000000000000e+00,1.951117737917229533e-04
2.123580547049641609e-03,1.082920134649612010e-04,-0.000000000000000000e+00,2.015288453549146652e-03
3.859162563458085060e-03,1.565621496411040425e-04,-0.000000000000000000e+00,3.702600486576557159e-03
5.925755947828292847e-03,1.901647628983482718e-04,0.000000000000000000e+00,5.735591053962707520e-03
3.246693522669374943e-04,3.985395960626192391e-05,0.000000000000000000e+00,2.848153817467391491e-04
1.030109706334769726e-03,1.556277675263117999e-05,0.000000000000000000e+00,1.014546956866979599e-03
3.770920913666486740e-03,1.011524509522132576e-04,-0.000000000000000000e+00,3.669768571853637695e-03
1.231675705639645457e-04,1.292934302909998223e-05,0.000000000000000000e+00,1.102382229873910546e-04
8.355013560503721237e-04,2.771519029920455068e-05,0.000000000000000000e+00,8.077861857600510120e-04
8.418509736657142639e-03,4.125171399209648371e-04,-0.000000000000000000e+00,8.005992509424686432e-03
2.049928531050682068e-03,1.132310644607059658e-04,0.000000000000000000e+00,1.936697517521679401e-03
1.970189856365323067e-03,1.271166456717764959e-05,0.000000000000000000e+00,1.957478234544396400e-03
1.408796641044318676e-03,1.165305639005964622e-05,0.000000000000000000e+00,1.397143583744764328e-03
8.507232996635138988e-05,2.176390080421697348e-05,0.000000000000000000e+00,6.330842734314501286e-05
2.351798815652728081e-03,7.984392868820577860e-05,0.000000000000000000e+00,2.271954901516437531e-03
2.511021157260984182e-04,2.109265005856286734e-05,0.000000000000000000e+00,2.300094784004613757e-04
3.644828218966722488e-03,1.102853784686885774e-04,-0.000000000000000000e+00,3.534542862325906754e-03
4.954737378284335136e-04,1.630759834370110184e-05,0.000000000000000000e+00,4.791661631315946579e-04
9.678709320724010468e-04,1.960863119165878743e-05,0.000000000000000000e+00,9.482622845098376274e-04
1.631516264751553535e-03,9.890750516206026077e-05,-0.000000000000000000e+00,1.532608759589493275e-03
2.244443749077618122e-04,4.156165596214123070e-05,0.000000000000000000e+00,1.828827225835993886e-04
7.111572631401941180e-05,1.121781315305270255e-05,0.000000000000000000e+00,5.989791316096670926e-05
1.029248815029859543e-03,3.040447518287692219e-05,0.000000000000000000e+00,9.988443925976753235e-04
1.753551186993718147e-03,8.146626350935548544e-05,0.000000000000000000e+00,1.672084908932447433e-03
4.706887062638998032e-03,1.960787922143936157e-04,-0.000000000000000000e+00,4.510808270424604416e-03
2.393473172560334206e-03,4.738633288070559502e-05,0.000000000000000000e+00,2.346086781471967697e-03
2.882841043174266815e-03,1.781625906005501747e-04,0.000000000000000000e+00,2.704678568989038467e-03
2.430318709230050445e-04,4.669443660532124341e-05,-0.000000000000000000e+00,1.963374379556626081e-04
3.822298313025385141e-04,1.331430576101411134e-05,0.000000000000000000e+00,3.689155273605138063e-04
1.242556463694199920e-04,1.348852856608573347e-05,0.000000000000000000e+00,1.107671196223236620e-04
9.048395440913736820e-04,7.072078005876392126e-05,-0.000000000000000000e+00,8.341187494806945324e-04
1.145480666309595108e-03,2.542870061006397009e-05,0.000000000000000000e+00,1.120051951147615910e-03
2.254576422274112701e-03,1.827877713367342949e-04,0.000000000000000000e+00,2.071788767352700233e-03
1.214743751916103065e-04,1.731516385916620493e-05,0.000000000000000000e+00,1.041592113324441016e-04
2.386192325502634048e-03,6.767642480554059148e-05,0.000000000000000000e+00,2.318515907973051071e-03
7.398669258691370487e-04,3.052288593607954681e-05,0.000000000000000000e+00,7.093440508469939232e-04
1.003917772322893143e-03,1.684677226876374334e-05,0.000000000000000000e+00,9.870709618553519249e-04
1.199961552629247308e-04,1.859068834164645523e-05,0.000000000000000000e+00,1.014054651022888720e-04
9.814259828999638557e-05,1.874089866760186851e-05,0.000000000000000000e+00,7.940170326037332416e-05
9.702723473310470581e-03,1.142235923907719553e-04,0.000000000000000000e+00,9.588499553501605988e-03
3.301993245258927345e-03,1.086026240955106914e-04,-0.000000000000000000e+00,3.193390555679798126e-03
5.086649209260940552e-03,2.159021387342363596e-04,0.000000000000000000e+00,4.870747216045856476e-03
1.100151706486940384e-02,1.894243323476985097e-04,0.000000000000000000e+00,1.081209257245063782e-02
3.432274679653346539e-04,6.557466258527711034e-05,-0.000000000000000000e+00,2.776528126560151577e-04
4.990376764908432961e-04,2.374765790591482073e-05,0.000000000000000000e+00,4.752899985760450363e-04
3.302537370473146439e-03,2.801457012537866831e-04,0.000000000000000000e+00,3.022391581907868385e-03
1.656134118093177676e-04,2.605335066618863493e-05,-0.000000000000000000e+00,1.395600556861609221e-04
3.297502407804131508e-03,1.842027268139645457e-04,0.000000000000000000e+00,3.113299608230590820e-03
3.090789687121286988e-05,1.850078660936560482e-05,0.000000000000000000e+00,1.240710844285786152e-05
1.335403248958755285e-05,1.076593889592913911e-05,0.000000000000000000e+00,2.588093138911062852e-06
4.184260033071041107e-03,2.637314319144934416e-04,0.000000000000000000e+00,3.920528572052717209e-03
3.149380791001021862e-05,1.170903942693257704e-05,0.000000000000000000e+00,1.978476939257234335e-05
1.658548717387020588e-05,1.061565308191347867e-05,0.000000000000000000e+00,5.969835001451428980e-06
9.493042016401886940e-04,5.306311140884645283e-05,0.000000000000000000e+00,8.962411084212362766e-04
9.779568063095211983e-04,9.899768338073045015e-05,-0.000000000000000000e+00,8.789590792730450630e-04
2.372880233451724052e-03,8.963014988694339991e-05,-0.000000000000000000e+00,2.283249981701374054e-03
4.335616831667721272e-04,2.146280166925862432e-05,-0.000000000000000000e+00,4.120988887734711170e-04
4.383497289381921291e-04,2.002063993131741881e-04,0.000000000000000000e+00,2.381433441769331694e-04
1.653956715017557144e-04,1.910866740217898041e-05,0.000000000000000000e+00,1.462869986426085234e-04
7.988333236426115036e-04,3.267955253249965608e-05,-0.000000000000000000e+00,7.661537965759634972e-04
2.708547981455922127e-04,2.421011413389351219e-05,-0.000000000000000000e+00,2.466446894686669111e-04
4.886765964329242706e-04,6.753852358087897301e-05,-0.000000000000000000e+00,4.211380728520452976e-04
2.094345167279243469e-03,9.117889567278325558e-05,0.000000000000000000e+00,2.003166358917951584e-03
2.679224708117544651e-04,3.807505709119141102e-05,0.000000000000000000e+00,2.298473991686478257e-04
7.860891055315732956e-04,1.410199092788388953e-05,0.000000000000000000e+00,7.719871355220675468e-04
1.638758694753050804e-03,1.403114438289776444e-04,0.000000000000000000e+00,1.498447265475988388e-03
1.164695713669061661e-02,3.292569599580019712e-04,0.000000000000000000e+00,1.131770014762878418e-02
3.231602895539253950e-04,1.393379261571681127e-05,0.000000000000000000e+00,3.092265105806291103e-04
5.854304181411862373e-04,3.062094401684589684e-05,0.000000000000000000e+00,5.548094632104039192e-04
7.567069842480123043e-04,4.917838305118493736e-05,-0.000000000000000000e+00,7.075286121107637882e-04
1.273871632292866707e-03,4.628030001185834408e-05,-0.000000000000000000e+00,1.227591303177177906e-03
2.242289338028058410e-04,3.070458114962093532e-05,0.000000000000000000e+00,1.935243490152060986e-04
5.290478467941284180e-03,2.787296834867447615e-04,-0.000000000000000000e+00,5.011748988181352615e-03
7.178089581429958344e-04,1.069313566404161975e-05,0.000000000000000000e+00,7.071158033795654774e-04
8.515619556419551373e-04,4.215947046759538352e-05,-0.000000000000000000e+00,8.094024960882961750e-04
1.217359909787774086e-03,3.015767470060382038e-05,0.000000000000000000e+00,1.187202287837862968e-03
5.492508411407470703e-03,2.097410615533590317e-04,0.000000000000000000e+00,5.282767582684755325e-03
2.199012669734656811e-05,1.148527007899247110e-05,0.000000000000000000e+00,1.050485752784879878e-05
4.051506053656339645e-03,1.589010207680985332e-04,0.000000000000000000e+00,3.892605192959308624e-03
5.373039675760082901e-05,1.125807921198429540e-05,0.000000000000000000e+00,4.247231845511123538e-05
2.879285893868654966e-04,4.389194509712979198e-05,0.000000000000000000e+00,2.440366370137780905e-04
1.326367375440895557e-03,1.214050134876742959e-04,-0.000000000000000000e+00,1.204962376505136490e-03
1.861591823399066925e-03,6.561943882843479514e-05,0.000000000000000000e+00,1.795972348190844059e-03
8.286333642899990082e-03,5.587724735960364342e-04,-0.000000000000000000e+00,7.727561518549919128e-03
5.907142622163519263e-05,1.635739499761257321e-05,0.000000000000000000e+00,4.271402940503321588e-05
5.110311321914196014e-04,1.577404509589541703e-05,0.000000000000000000e+00,4.952570889145135880e-04
1.508081622887402773e-04,2.467800550220999867e-05,-0.000000000000000000e+00,1.261301513295620680e-04
7.266457541845738888e-04,8.640770101919770241e-05,0.000000000000000000e+00,6.402380531653761864e-04
1.151790004223585129e-02,1.794120908016338944e-04,0.000000000000000000e+00,1.133848819881677628e-02
1.749959774315357208e-04,1.464097204006975517e-05,0.000000000000000000e+00,1.603550044819712639e-04
1.582964789122343063e-03,1.997844519792124629e-04,-0.000000000000000000e+00,1.383180380798876286e-03
2.231386955827474594e-03,1.230240013683214784e-04,0.000000000000000000e+00,2.108362969011068344e-03
3.109165118075907230e-05,1.656455606280360371e-05,0.000000000000000000e+00,1.452709693694487214e-05
4.958075936883687973e-03,3.400539862923324108e-04,-0.000000000000000000e+00,4.618022125214338303e-03
3.133846621494740248e-05,1.421082743036095053e-05,-0.000000000000000000e+00,1.712763878458645195e-05
5.767923430539667606e-04,1.579909621796105057e-05,0.000000000000000000e+00,5.609932704828679562e-04
1.137028331868350506e-03,5.344076998881064355e-05,0.000000000000000000e+00,1.083587529137730598e-03
2.977376105263829231e-03,1.378049637423828244e-04,0.000000000000000000e+00,2.839571097865700722e-03
3.188845701515674591e-03,3.600900527089834213e-05,0.000000000000000000e+00,3.152836579829454422e-03
2.513363026082515717e-03,1.130028394982218742e-04,-0.000000000000000000e+00,2.400360302999615669e-03
2.109833993017673492e-03,9.258685895474627614e-05,-0.000000000000000000e+00,2.017247024923563004e-03
2.629013499245047569e-03,8.329102274728938937e-05,-0.000000000000000000e+00,2.545722527429461479e-03
1.213839510455727577e-03,5.711113408324308693e-05,0.000000000000000000e+00,1.156728365458548069e-03
1.660238922340795398e-04,2.450769534334540367e-05,0.000000000000000000e+00,1.415161968907341361e-04
2.429953747196123004e-04,1.448416151106357574e-05,0.000000000000000000e+00,2.285112132085487247e-04
3.052637912333011627e-03,2.150948785129003227e-05,0.000000000000000000e+00,3.031128318980336189e-03
8.178779971785843372e-04,2.409434273431543261e-05,-0.000000000000000000e+00,7.937836344353854656e-04
1.571673317812383175e-03,6.450188811868429184e-05,-0.000000000000000000e+00,1.507171429693698883e-03
1.077042776159942150e-03,3.744302375707775354e-05,0.000000000000000000e+00,1.039599766954779625e-03
1.952908374369144440e-02,6.013907841406762600e-04,0.000000000000000000e+00,1.892769336700439453e-02
1.238404638570500538e-05,1.233795501320855692e-05,0.000000000000000000e+00,4.609177750580784050e-08
3.878723946399986744e-04,6.345748988678678870e-05,-0.000000000000000000e+00,3.244148974772542715e-04
4.169642925262451172e-03,2.195944107370451093e-04,-0.000000000000000000e+00,3.950048703700304031e-03
2.971433568745851517e-04,1.636406705074477941e-05,0.000000000000000000e+00,2.807792916428297758e-04
1.238034921698272228e-03,4.568865915643982589e-05,-0.000000000000000000e+00,1.192346215248107910e-03
2.767550060525536537e-03,2.592306700535118580e-04,-0.000000000000000000e+00,2.508319448679685593e-03
3.279767115600407124e-04,2.094914270855952054e-05,-0.000000000000000000e+00,3.070275706704705954e-04
2.976425457745790482e-04,1.882215838122647256e-05,0.000000000000000000e+00,2.788204001262784004e-04
2.609148621559143066e-03,8.404965774388983846e-05,-0.000000000000000000e+00,2.525098854675889015e-03
1.021152784232981503e-04,2.001019856834318489e-05,-0.000000000000000000e+00,8.210507803596556187e-05
2.210292004747316241e-04,1.467452148062875494e-05,0.000000000000000000e+00,2.063546853605657816e-04
3.369365120306611061e-03,3.660838774521835148e-05,0.000000000000000000e+00,3.332756692543625832e-03
6.619413848966360092e-03,1.908445701701566577e-04,-0.000000000000000000e+00,6.428569089621305466e-03
2.948476932942867279e-03,1.062800438376143575e-04,0.000000000000000000e+00,2.842196961864829063e-03
2.641511615365743637e-03,2.584665526228491217e-05,0.000000000000000000e+00,2.615664852783083916e-03
1.814131741411983967e-03,1.060519061866216362e-04,-0.000000000000000000e+00,1.708079827949404716e-03
2.630636736284941435e-04,3.960827598348259926e-05,0.000000000000000000e+00,2.234553976450115442e-04
4.938390338793396950e-04,2.487092278897762299e-04,-0.000000000000000000e+00,2.451298350933939219e-04
3.031766100320965052e-04,2.644714550115168095e-05,-0.000000000000000000e+00,2.767294645309448242e-04
3.264920786023139954e-03,1.091780650313012302e-04,-0.000000000000000000e+00,3.155742771923542023e-03
5.651481915265321732e-04,2.128225060005206615e-05,0.000000000000000000e+00,5.438659572973847389e-04
6.967127555981278419e-04,2.673039853107184172e-05,0.000000000000000000e+00,6.699823425151407719e-04
3.086971351876854897e-03,4.910967618343420327e-05,0.000000000000000000e+00,3.037861781194806099e-03
9.841833525570109487e-05,1.264711590920342132e-05,0.000000000000000000e+00,8.577122207498177886e-05
1.393797923810780048e-03,2.216601933469064534e-05,0.000000000000000000e+00,1.371631864458322525e-03
1.144614419899880886e-03,3.940447277273051441e-05,0.000000000000000000e+00,1.105209928937256336e-03
1.469825627282261848e-03,4.896479003946296871e-05,0.000000000000000000e+00,1.420860877260565758e-03
3.918672446161508560e-04,9.364427387481555343e-05,0.000000000000000000e+00,2.982229634653776884e-04
8.597393753007054329e-05,1.384431288897758350e-05,0.000000000000000000e+00,7.212962373159825802e-05
4.023571091238409281e-04,4.789696686202660203e-05,-0.000000000000000000e+00,3.544601495377719402e-04
1.163859968073666096e-03,3.692233804031275213e-05,-0.000000000000000000e+00,1.126937684603035450e-03
1.141495071351528168e-03,7.434383587678894401e-05,-0.000000000000000000e+00,1.067151199094951153e-03
1.297084090765565634e-04,2.263421629322692752e-05,-0.000000000000000000e+00,1.070741927833296359e-04
2.743264121818356216e-05,1.506631997472140938e-05,-0.000000000000000000e+00,1.236632124346215278e-05
1.264604739844799042e-02,2.246554504381492734e-04,-0.000000000000000000e+00,1.242139190435409546e-02
4.790418024640530348e-04,4.708296182798221707e-05,0.000000000000000000e+00,4.319588479120284319e-04
3.312351182103157043e-04,1.745394911267794669e-05,0.000000000000000000e+00,3.137811727356165648e-04
8.626877388451248407e-05,1.481089566368609667e-05,0.000000000000000000e+00,7.145787822082638741e-05
1.185333589091897011e-03,9.734280320117250085e-05,0.000000000000000000e+00,1.087990822270512581e-03
5.190151277929544449e-04,3.996274972450919449e-05,0.000000000000000000e+00,4.790523962583392859e-04
1.012958469800651073e-03,2.190508166677318513e-05,0.000000000000000000e+00,9.910534135997295380e-04
9.338056552223861217e-04,1.910522769321687520e-05,0.000000000000000000e+00,9.147004457190632820e-04
6.329634226858615875e-03,2.460503019392490387e-04,-0.000000000000000000e+00,6.083583924919366837e-03
1.211636932566761971e-03,4.150112727074883878e-05,0.000000000000000000e+00,1.170135801658034325e-03
1.027621328830718994e-03,3.848266351269558072e-05,-0.000000000000000000e+00,9.891386143863201141e-04
7.243550498969852924e-04,6.459067662945017219e-05,0.000000000000000000e+00,6.597643950954079628e-04
3.476072801277041435e-03,1.979235530598089099e-04,-0.000000000000000000e+00,3.278149291872978210e-03
1.117602223530411720e-03,5.910006075282581151e-05,-0.000000000000000000e+00,1.058502122759819031e-03
1.864643883891403675e-03,3.287104118498973548e-05,0.000000000000000000e+00,1.831772853620350361e-03
2.233094768598675728e-03,2.228875382570549846e-05,0.000000000000000000e+00,2.210806123912334442e-03
9.824257344007492065e-03,1.651141064940020442e-04,0.000000000000000000e+00,9.659143164753913879e-03
3.012580855283886194e-04,3.871449007419869304e-05,0.000000000000000000e+00,2.625435881782323122e-04
6.719185039401054382e-04,8.981825521914288402e-05,-0.000000000000000000e+00,5.821002414450049400e-04
3.804393054451793432e-04,5.832340320921503007e-05,0.000000000000000000e+00,3.221158985979855061e-04
2.911756746470928192e-05,1.474637520004762337e-05,0.000000000000000000e+00,1.437119226466165856e-05
3.197047626599669456e-04,2.173514985770452768e-05,-0.000000000000000000e+00,2.979696146212518215e-04
4.666066524805501103e-05,1.846608029154594988e-05,0.000000000000000000e+00,2.819458495650906116e-05
1.422860892489552498e-03,1.576340764586348087e-05,0.000000000000000000e+00,1.407097443006932735e-03
1.966167939826846123e-03,1.630036713322624564e-04,-0.000000000000000000e+00,1.803164370357990265e-03
1.521433820016682148e-03,1.080358415492810309e-04,-0.000000000000000000e+00,1.413397956639528275e-03
2.125650877133011818e-03,4.015124795841984451e-05,0.000000000000000000e+00,2.085499698296189308e-03
1.365884556435048580e-03,1.172697302536107600e-04,-0.000000000000000000e+00,1.248614862561225891e-03
1.875959569588303566e-03,3.388716504559852183e-05,0.000000000000000000e+00,1.842072349973022938e-03
1.813587150536477566e-04,1.488460748078068718e-05,0.000000000000000000e+00,1.664741139393299818e-04
3.215756441932171583e-04,6.742835830664262176e-05,0.000000000000000000e+00,2.541472786106169224e-04
2.473510568961501122e-03,5.483054701471701264e-05,0.000000000000000000e+00,2.418680116534233093e-03
2.741121861618012190e-04,2.278356805618386716e-05,0.000000000000000000e+00,2.513286308385431767e-04
2.392867812886834145e-03,7.427078526234254241e-05,0.000000000000000000e+00,2.318596933037042618e-03
9.600674384273588657e-04,1.224515726789832115e-04,0.000000000000000000e+00,8.376158657483756542e-04
6.857808330096304417e-04,1.822999365685973316e-05,0.000000000000000000e+00,6.675508338958024979e-04
3.880904987454414368e-04,3.165203816024586558e-05,-0.000000000000000000e+00,3.564384533092379570e-04
3.315156325697898865e-03,3.040340925508644432e-05,0.000000000000000000e+00,3.284752834588289261e-03
2.981222001835703850e-03,9.447452612221240997e-05,-0.000000000000000000e+00,2.886747475713491440e-03
4.938444544677622616e-05,2.238091110484674573e-05,-0.000000000000000000e+00,2.700353434192948043e-05
7.024137885309755802e-04,6.110496906330808997e-05,0.000000000000000000e+00,6.413088412955403328e-04
4.371020768303424120e-04,4.553966937237419188e-05,-0.000000000000000000e+00,3.915624110959470272e-04
4.988507862435653806e-05,1.401185636495938525e-05,0.000000000000000000e+00,3.587322134990245104e-05
2.351279137656092644e-03,2.917065648944117129e-05,0.000000000000000000e+00,2.322108484804630280e-03
8.960466948337852955e-04,7.008037209743633866e-05,-0.000000000000000000e+00,8.259663009084761143e-04
6.788895552745088935e-05,1.933256862685084343e-05,0.000000000000000000e+00,4.855638690060004592e-05
9.812322678044438362e-04,5.329882333171553910e-05,-0.000000000000000000e+00,9.279334335587918758e-04
1.449766423320397735e-04,1.456845620850799605e-05,0.000000000000000000e+00,1.304081815760582685e-04
1.764730259310454130e-04,4.266327960067428648e-05,0.000000000000000000e+00,1.338097499683499336e-04
9.714962652651593089e-05,1.659014196775387973e-05,0.000000000000000000e+00,8.055948273977264762e-05
5.635499954223632812e-03,9.178074833471328020e-05,0.000000000000000000e+00,5.543719045817852020e-03
1.268567284569144249e-04,1.809121931728441268e-05,0.000000000000000000e+00,1.087655109586194158e-04
1.464422166463918984e-05,1.368301309412345290e-05,0.000000000000000000e+00,9.612082294552237727e-07
8.251591585576534271e-03,2.844228874891996384e-04,0.000000000000000000e+00,7.967168465256690979e-03
2.331480645807459950e-04,2.569924799900036305e-05,0.000000000000000000e+00,2.074488147627562284e-04
1.458830956835299730e-04,1.827734922699164599e-05,-0.000000000000000000e+00,1.276057446375489235e-04
7.840264152036979795e-05,1.611644074728246778e-05,0.000000000000000000e+00,6.228619895409792662e-05
3.672479579108767211e-05,1.436547518096631393e-05,0.000000000000000000e+00,2.235931970062665641e-05
9.011694928631186485e-04,1.622126364964060485e-05,0.000000000000000000e+00,8.849482401274144650e-04
5.573545349761843681e-04,1.073677703971043229e-04,-0.000000000000000000e+00,4.499867500271648169e-04
8.915333310142159462e-04,4.201307456241920590e-05,-0.000000000000000000e+00,8.495202637277543545e-04
3.557550371624529362e-04,2.350495742575731128e-05,0.000000000000000000e+00,3.322500851936638355e-04
1.688582124188542366e-03,9.796418453333899379e-05,0.000000000000000000e+00,1.590617932379245758e-03
1.443519257009029388e-03,5.374920510803349316e-05,0.000000000000000000e+00,1.389770070090889931e-03
2.135014627128839493e-03,6.277375359786674380e-05,-0.000000000000000000e+00,2.072240924462676048e-03
1.206177868880331516e-03,6.286903953878208995e-05,0.000000000000000000e+00,1.143308822065591812e-03
1.881972304545342922e-03,1.243039587279781699e-04,-0.000000000000000000e+00,1.757668331265449524e-03
4.028581548482179642e-03,6.222409865586087108e-05,0.000000000000000000e+00,3.966357558965682983e-03
1.339994254522025585e-03,1.412886194884777069e-04,0.000000000000000000e+00,1.198705635033547878e-03
2.568367344792932272e-04,1.201756094815209508e-04,0.000000000000000000e+00,1.366611249977722764e-04
8.718055323697626591e-05,1.569470623508095741e-05,-0.000000000000000000e+00,7.148584700189530849e-05
9.875335672404617071e-05,2.025020148721523583e-05,0.000000000000000000e+00,7.850315887480974197e-05
1.773270196281373501e-03,1.100522858905605972e-04,-0.000000000000000000e+00,1.663217903114855289e-03
1.010618289001286030e-03,2.288454925292171538e-05,0.000000000000000000e+00,9.877337142825126648e-04
2.497722744010388851e-04,1.995788443309720606e-05,0.000000000000000000e+00,2.298143808729946613e-04
2.133830457751173526e-05,1.762611282174475491e-05,0.000000000000000000e+00,3.712192437888006680e-06
4.297629930078983307e-04,6.849921919638291001e-05,0.000000000000000000e+00,3.612637810874730349e-04
1.755344273988157511e-04,4.150193854002282023e-05,-0.000000000000000000e+00,1.340324961347505450e-04
7.924302917672321200e-05,4.038880433654412627e-05,0.000000000000000000e+00,3.885422484017908573e-05
1.802490674890577793e-03,1.892781983769964427e-05,0.000000000000000000e+00,1.783562824130058289e-03
1.691988290986046195e-04,2.102491271216422319e-05,-0.000000000000000000e+00,1.481739163864403963e-04
1.430188957601785660e-02,2.520297130104154348e-04,0.000000000000000000e+00,1.404985971748828888e-02
5.094388616271317005e-04,3.018951429112348706e-05,0.000000000000000000e+00,4.792493418790400028e-04
6.799843627959489822e-03,2.905679284594953060e-04,-0.000000000000000000e+00,6.509275641292333603e-03
3.769955073948949575e-04,2.283894355059601367e-05,0.000000000000000000e+00,3.541565674822777510e-04
3.730796161107718945e-04,1.851578781497664750e-05,0.000000000000000000e+00,3.545638173818588257e-04
4.671904607675969601e-04,2.329624294361565262e-05,0.000000000000000000e+00,4.438942123670130968e-04
1.318832160905003548e-03,4.400991383590735495e-05,0.000000000000000000e+00,1.274822279810905457e-03
2.964688930660486221e-03,1.617744856048375368e-04,0.000000000000000000e+00,2.802914474159479141e-03
1.198402955196797848e-03,1.740885818435344845e-05,0.000000000000000000e+00,1.180994091555476189e-03
2.487844554707407951e-03,4.661332786781713367e-05,0.000000000000000000e+00,2.441231161355972290e-03
2.582276647444814444e-05,1.427010738552780822e-05,0.000000000000000000e+00,1.155265908892033622e-05
1.144914771430194378e-03,5.104661613586358726e-05,-0.000000000000000000e+00,1.093868166208267212e-03
6.022587331244722009e-05,1.542537029308732599e-05,0.000000000000000000e+00,4.480050483834929764e-05
6.562802445841953158e-05,2.202930045314133167e-05,0.000000000000000000e+00,4.359872400527819991e-05
5.890169180929660797e-03,3.627538535511121154e-05,0.000000000000000000e+00,5.853893700987100601e-03
3.243123937863856554e-04,1.822958984121214598e-05,-0.000000000000000000e+00,3.060828021261841059e-04
5.442297551780939102e-04,6.806495366618037224e-05,0.000000000000000000e+00,4.761647724080830812e-04
5.788975249743089080e-05,2.100062374665867537e-05,0.000000000000000000e+00,3.688913056976161897e-05
2.722682431340217590e-03,1.722064916975796223e-05,0.000000000000000000e+00,2.705461811274290085e-03
3.379030851647257805e-03,9.894341928884387016e-05,-0.000000000000000000e+00,3.280087374150753021e-03
8.254231943283230066e-05,1.483827054471476004e-05,0.000000000000000000e+00,6.770405161660164595e-05
8.574046660214662552e-04,9.075130947167053819e-05,0.000000000000000000e+00,7.666533347219228745e-04
2.030734438449144363e-03,9.048149513546377420e-05,-0.000000000000000000e+00,1.940252841450273991e-03
5.055840010754764080e-04,4.732984598376788199e-05,-0.000000000000000000e+00,4.582541296258568764e-04
6.254467880353331566e-04,2.615567427710630000e-05,0.000000000000000000e+00,5.992911173962056637e-04
3.222774248570203781e-04,4.068460839334875345e-05,0.000000000000000000e+00,2.815928019117563963e-04
3.684879047796130180e-04,8.624391921330243349e-05,-0.000000000000000000e+00,2.822439710143953562e-04
2.180306764785200357e-04,1.946131851582322270e-05,-0.000000000000000000e+00,1.985693525057286024e-04
1.770871167536824942e-04,3.383553848834708333e-05,0.000000000000000000e+00,1.432515855412930250e-04
4.929863847792148590e-03,3.531393304001539946e-04,-0.000000000000000000e+00,4.576724488288164139e-03
1.644777075853198767e-04,1.617261295905336738e-05,0.000000000000000000e+00,1.483051019022241235e-04
2.915127843152731657e-04,2.738667899393476546e-05,0.000000000000000000e+00,2.641261089593172073e-04
8.487724117003381252e-04,2.605814916023518890e-05,0.000000000000000000e+00,8.227142388932406902e-04
7.990350713953375816e-04,7.205834117485210299e-05,0.000000000000000000e+00,7.269767229445278645e-04
9.253609459847211838e-04,2.426773244224023074e-05,0.000000000000000000e+00,9.010932408273220062e-04
7.913471199572086334e-04,7.833248673705384135e-05,-0.000000000000000000e+00,7.130146259441971779e-04
3.320966847240924835e-03,8.790910942479968071e-05,0.000000000000000000e+00,3.233057679608464241e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
6.046459078788757324e-03
8.169232308864593506e-02
1.515854448080062866e-01
2.161702662706375122e-01
2.758567929267883301e-01
3.310170173645019531e-01
3.819944858551025391e-01
4.291042089462280273e-01
4.726379513740539551e-01
5.128632783889770508e-01
5.500301122665405273e-01
5.843689441680908203e-01
6.160930991172790527e-01
6.454020738601684570e-01
6.724789142608642578e-01
6.974950432777404785e-01
7.206069231033325195e-01
7.419617772102355957e-01
7.616938948631286621e-01
7.799286246299743652e-01
7.967807650566101074e-01
8.123562932014465332e-01
8.267537951469421387e-01
8.400632739067077637e-01
8.523678183555603027e-01
8.637440800666809082e-01
8.742629885673522949e-01
8.839892148971557617e-01
8.929826617240905762e-01
9.012987613677978516e-01
9.089888930320739746e-01
9.160993695259094238e-01
9.226737618446350098e-01
9.287521243095397949e-01
9.343718886375427246e-01
9.395667910575866699e-01
9.443680644035339355e-01
9.488059878349304199e-01
9.529067873954772949e-01
9.566962122917175293e-01
9.601970314979553223e-01
9.634305238723754883e-01
9.664164781570434570e-01
9.691747426986694336e-01
9.717211127281188965e-01
9.740719199180603027e-01
9.762416481971740723e-01
9.782442450523376465e-01
9.800925254821777344e-01
9.817982316017150879e-01
9.833715558052062988e-01
9.848237633705139160e-01
9.861630797386169434e-01
9.873991608619689941e-01
9.885395765304565430e-01
9.895916581153869629e-01
9.905624985694885254e-01
9.914587140083312988e-01
9.922858476638793945e-01
9.930502176284790039e-01
9.937557578086853027e-01
9.944073557853698730e-01
9.950099587440490723e-01
9.955672025680541992e-01
9.960823655128479004e-01
9.965596795082092285e-01
9.970021843910217285e-01
9.974125623703002930e-01
9.977931380271911621e-01
9.981467723846435547e-01
9.984753131866455078e-01
9.987811446189880371e-01
9.990664124488830566e-01
9.993326067924499512e-01
9.995810985565185547e-01
9.998137354850769043e-01
1.000031709671020508e+00
1.000235915184020996e+00
1.000427722930908203e+00
1.000609517097473145e+00
1.000779151916503906e+00
1.000940322875976562e+00
1.001092910766601562e+00
1.001237154006958008e+00
1.001373529434204102e+00
1.001503705978393555e+00
1.001626968383789062e+00
1.001744747161865234e+00
1.001857280731201172e+00
1.001964569091796875e+00
1.002067327499389648e+00
1.002165436744689941e+00
1.002260088920593262e+00
1.002350091934204102e+00
1.002436995506286621e+00
1.002520442008972168e+00
1.002599954605102539e+00
1.002677083015441895e+00
1.002751111984252930e+00
1.002822756767272949e+00
1.002891421318054199e+00
1.002957224845886230e+00
1.003021478652954102e+00
1.003082275390625000e+00
1.003141164779663086e+00
1.003197669982910156e+00
1.003251791000366211e+00
1.003303408622741699e+00
1.003353357315063477e+00
1.003400921821594238e+00
1.003447175025939941e+00
1.003490686416625977e+00
1.003531098365783691e+00
1.003571391105651855e+00
1.003609061241149902e+00
1.003644347190856934e+00
1.003678321838378906e+00
1.003710269927978516e+00
1.003739953041076660e+00
1.003767609596252441e+00
1.003793954849243164e+00
1.003818154335021973e+00
1.003840684890747070e+00
1.003862023353576660e+00
1.003880381584167480e+00
1.003897428512573242e+00
1.003913402557373047e+00
1.003927826881408691e+00
1.003939628601074219e+00
1.003951311111450195e+00
1.003960132598876953e+00
1.003967404365539551e+00
1.003973603248596191e+00
1.003978013992309570e+00
1.003981232643127441e+00
1.003983736038208008e+00
1.003984332084655762e+00
1.003983139991760254e+00
1.003980994224548340e+00
1.003977537155151367e+00
1.003973484039306641e+00
1.003968119621276855e+00
1.003961443901062012e+00
1.003953337669372559e+00
1.003945231437683105e+00
1.003935575485229492e+00
1.003925323486328125e+00
1.003913998603820801e+00
1.003901600837707520e+00
1.003889322280883789e+00
1.003875970840454102e+00
1.003861904144287109e+00
1.003847360610961914e+00
1.003832221031188965e+00
1.003816127777099609e+00
1.003799676895141602e+00
1.003783226013183594e+00
1.003766894340515137e+00
1.003749966621398926e+00
1.003732204437255859e+00
1.003715276718139648e+00
1.003697395324707031e+00
1.003679633140563965e+00
1.003661751747131348e+00
1.003644347190856934e+00
1.003626108169555664e+00
1.003608822822570801e+00
1.003591060638427734e+00
1.003573894500732422e+00
1.003555893898010254e+00
1.003539204597473145e+00
1.003522872924804688e+00
1.003506779670715332e+00
1.003490447998046875e+00
1.003474950790405273e+00
1.003459811210632324e+00
1.003444433212280273e+00
1.003430247306823730e+00
1.003416657447814941e+00
1.003403067588806152e+00
1.003389954566955566e+00
1.003377795219421387e+00
1.003365993499755859e+00
1.003355145454406738e+00
1.003344297409057617e+00
1.003334164619445801e+00
1.003324151039123535e+00
1.003315210342407227e+00
1.003307223320007324e+00
1.003299713134765625e+00
1.003293037414550781e+00
1.003285288810729980e+00
1.003279447555541992e+00
1.003274440765380859e+00
1.003269553184509277e+00
1.003265142440795898e+00
1.003262162208557129e+00
1.003258228302001953e+00
1.003256559371948242e+00
1.003253817558288574e+00
1.003252625465393066e+00
1.003251791000366211e+00
1.003251075744628906e+00
1.003250718116760254e+00
1.003250360488891602e+00
1.003251552581787109e+00
1.003252387046813965e+00
1.003253221511840820e+00
1.003254771232604980e+00
1.003256797790527344e+00
1.003258466720581055e+00
1.003260254859924316e+00
1.003262400627136230e+00
1.003264904022216797e+00
1.003267288208007812e+00
1.003269314765930176e+00
1.003272056579589844e+00
1.003273725509643555e+00
1.003276228904724121e+00
1.003277778625488281e+00
1.003279328346252441e+00
1.003280520439147949e+00
1.003282427787780762e+00
1.003282427787780762e+00
1.003282904624938965e+00
1.003283023834228516e+00
1.003282666206359863e+00
1.003281593322753906e+00
1.003280282020568848e+00
1.003277540206909180e+00
1.003275275230407715e+00
1.003271818161010742e+00
1.003267526626586914e+00
1.003262162208557129e+00
1.003256797790527344e+00
1.003249645233154297e+00
1.003242492675781250e+00
1.003234148025512695e+00
1.003225207328796387e+00
1.003214597702026367e+00
1.003203272819519043e+00
1.003190994262695312e+00
1.003178119659423828e+00
1.003163337707519531e+00
1.003147959709167480e+00
1.003131389617919922e+00
1.003113627433776855e+00
1.003095269203186035e+00
1.003075838088989258e+00
1.003054976463317871e+00
1.003032088279724121e+00
1.003009319305419922e+00
1.002985358238220215e+00
1.002959609031677246e+00
1.002933025360107422e+00
1.002905607223510742e+00
1.002876996994018555e+00
1.002846956253051758e+00
1.002816438674926758e+00
1.002784848213195801e+00
1.002752065658569336e+00
1.002718210220336914e+00
1.002683877944946289e+00
1.002648234367370605e+00
1.002611756324768066e+00
1.002574682235717773e+00
1.002536654472351074e+00
1.002497792243957520e+00
1.002458691596984863e+00
1.002418637275695801e+00
1.002377748489379883e+00
1.002336978912353516e+00
1.002295255661010742e+00
1.002253174781799316e+00
1.002210736274719238e+00
1.002168059349060059e+00
1.002124786376953125e+00
1.002081632614135742e+00
1.002038002014160156e+00
1.001994252204895020e+00
1.001950144767761230e+00
1.001906037330627441e+00
1.001862287521362305e+00
1.001818180084228516e+00
1.001773953437805176e+00
1.001729846000671387e+00
1.001685500144958496e+00
1.001641273498535156e+00
1.001596808433532715e+00
1.001552700996398926e+00
1.001508593559265137e+00
1.001464128494262695e+00
1.001419663429260254e+00
1.001374959945678711e+00
1.001330137252807617e+00
1.001284837722778320e+00
1.001238822937011719e+00
1.001192688941955566e+00
1.001145362854003906e+00
1.001097679138183594e+00
1.001048445701599121e+00
1.000998139381408691e+00
1.000946402549743652e+00
1.000893115997314453e+00
1.000837445259094238e+00
1.000779509544372559e+00
1.000719189643859863e+00
1.000655770301818848e+00
1.000589132308959961e+00
1.000518321990966797e+00
1.000443577766418457e+00
1.000364184379577637e+00
1.000279188156127930e+00
1.000188708305358887e+00
1.000091314315795898e+00
9.999868273735046387e-01
9.998748898506164551e-01
9.997538924217224121e-01
9.996237754821777344e-01
9.994834065437316895e-01
9.993317127227783203e-01
9.991677403450012207e-01
9.989902973175048828e-01
9.987987279891967773e-01
9.985917806625366211e-01
9.983675479888916016e-01
9.981248378753662109e-01
9.978631734848022461e-01
9.975798726081848145e-01
9.972734451293945312e-01
9.969425797462463379e-01
9.965851902961730957e-01
9.961991310119628906e-01
9.957826137542724609e-01
9.953329563140869141e-01
9.948477149009704590e-01
9.943245649337768555e-01
9.937605261802673340e-01
9.931523799896240234e-01
9.924972653388977051e-01
9.917914271354675293e-01
9.910309910774230957e-01
9.902124404907226562e-01
9.893305897712707520e-01
9.883812069892883301e-01
9.873591065406799316e-01
9.862586855888366699e-01
9.850738644599914551e-01
9.837983250617980957e-01
9.824246764183044434e-01
9.809452891349792480e-01
9.793515801429748535e-01
9.776347279548645020e-01
9.757844805717468262e-01
9.737898707389831543e-01
9.716391563415527344e-01
9.693194031715393066e-01
9.668162465095520020e-01
9.641146659851074219e-01
9.611972570419311523e-01
9.580461382865905762e-01
9.546414613723754883e-01
9.509605765342712402e-01
9.469806551933288574e-01
9.426755905151367188e-01
9.380173087120056152e-01
9.329755306243896484e-01
9.275171160697937012e-01
9.216067790985107422e-01
9.152054190635681152e-01
9.082717895507812500e-01
9.007605314254760742e-01
8.926233053207397461e-01
8.838076591491699219e-01
8.742577433586120605e-01
8.639134168624877930e-01
8.527098298072814941e-01
8.405775427818298340e-01
8.274419307708740234e-01
8.132237195968627930e-01
7.978362441062927246e-01
7.811896800994873047e-01
7.631821632385253906e-01
7.437087893486022949e-01
7.226557135581970215e-01
6.998956799507141113e-01
6.752964258193969727e-01
6.487091183662414551e-01
6.199741959571838379e-01
5.889183282852172852e-01
5.553485751152038574e-01
5.190564393997192383e-01
4.798124432563781738e-01
4.373673200607299805e-01
3.914485573768615723e-01
3.417592048645019531e-01
2.879839539527893066e-01
2.297785282135009766e-01
1.667903959751129150e-01
9.864118695259094238e-02
2.494996786117553711e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
6.046459078788757324e-03
2.758567929267883301e-01
4.726379513740539551e-01
6.160930991172790527e-01
7.206069231033325195e-01
7.967807650566101074e-01
8.523678183555603027e-01
8.929826617240905762e-01
9.226737618446350098e-01
9.443680644035339355e-01
9.601970314979553223e-01
9.717211127281188965e-01
9.800925254821777344e-01
9.861630797386169434e-01
9.905624985694885254e-01
9.937557578086853027e-01
9.960823655128479004e-01
9.977931380271911621e-01
9.990664124488830566e-01
1.000031709671020508e+00
1.000779151916503906e+00
1.001373529434204102e+00
1.001857280731201172e+00
1.002260088920593262e+00
1.002599954605102539e+00
1.002891421318054199e+00
1.003141164779663086e+00
1.003353357315063477e+00
1.003531098365783691e+00
1.003678321838378906e+00
1.003793954849243164e+00
1.003880381584167480e+00
1.003939628601074219e+00
1.003973603248596191e+00
1.003984332084655762e+00
1.003973484039306641e+00
1.003945231437683105e+00
1.003901600837707520e+00
1.003847360610961914e+00
1.003783226013183594e+00
1.003715276718139648e+00
1.003644347190856934e+00
1.003573894500732422e+00
1.003506779670715332e+00
1.003444433212280273e+00
1.003389954566955566e+00
1.003344297409057617e+00
1.003307223320007324e+00
1.003279447555541992e+00
1.003262162208557129e+00
1.003252625465393066e+00
1.003250360488891602e+00
1.003254771232604980e+00
1.003262400627136230e+00
1.003272056579589844e+00
1.003279328346252441e+00
1.003282904624938965e+00
1.003280282020568848e+00
1.003267526626586914e+00
1.003242492675781250e+00
1.003203272819519043e+00
1.003147959709167480e+00
1.003075838088989258e+00
1.002985358238220215e+00
1.002876996994018555e+00
1.002752065658569336e+00
1.002611756324768066e+00
1.002458691596984863e+00
1.002295255661010742e+00
1.002124786376953125e+00
1.001950144767761230e+00
1.001773953437805176e+00
1.001596808433532715e+00
1.001419663429260254e+00
1.001238822937011719e+00
1.001048445701599121e+00
1.000837445259094238e+00
1.000589132308959961e+00
1.000279188156127930e+00
9.998748898506164551e-01
9.993317127227783203e-01
9.985917806625366211e-01
9.975798726081848145e-01
9.961991310119628906e-01
9.943245649337768555e-01
9.917914271354675293e-01
9.883812069892883301e-01
9.837983250617980957e-01
9.776347279548645020e-01
9.693194031715393066e-01
9.580461382865905762e-01
9.426755905151367188e-01
9.216067790985107422e-01
8.926233053207397461e-01
8.527098298072814941e-01
7.978362441062927246e-01
7.226557135581970215e-01
6.199741959571838379e-01
4.798124432563781738e-01
2.879839539527893066e-01
2.494996786117553711e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
8.780698300398496192e-01
3.463183594078355632e-01
3.151036349824651306e-01
2.890490992005164683e-01
2.562101352833746071e-01
2.071237587516229217e-01
1.413662468705009223e-01
1.167911752202764747e-01
1.040339334779070563e-01
8.921551814091019383e-02
8.096762822109387914e-02
6.665650083831865802e-02
5.629107287168493012e-02
4.923222613200334274e-02
4.408228962016205038e-02
4.299922488072846494e-02
4.119738161658766107e-02
3.801092635330909075e-02
3.584435415454789720e-02
3.634789704391170467e-02
3.407372122513445400e-02
3.193622301429707711e-02
3.171228637469056949e-02
2.910416662486515690e-02
3.001010264462215110e-02
2.905238377096250671e-02
2.597635654463422220e-02
3.200228108665448962e-02
2.328825681517595822e-02
2.217453513969795675e-02
2.075704577992017186e-02
2.021722508589068532e-02
1.796292110817543017e-02
1.760948885132136363e-02
1.708917139632382468e-02
1.590135348706218574e-02
1.508579979786822158e-02
1.449403055268079846e-02
1.252440211465243383e-02
1.248429261392708031e-02
1.302201801378045747e-02
1.077001024898212485e-02
1.029043383106223106e-02
9.572149651761639733e-03
9.074985311076663383e-03
1.606462255442214770e-02
8.358357009197257825e-03
1.230407509999476706e-02
7.301907770215261204e-03
1.220430607176496707e-02
7.055871532022887568e-03
1.009565360340661071e-02
6.672107325024857760e-03
7.013060763945405847e-03
7.992675329732268699e-03
6.461254471151177577e-03
6.734753375736739905e-03
7.096453453416886464e-03
6.098383440874777413e-03
6.630429027750659593e-03
6.342143765082865724e-03
6.018753329262080225e-03
6.160722776068429558e-03
7.174257554189772922e-03
6.409494179230243449e-03
8.086130986788765684e-03
1.917593212550184820e-02
6.069294105290902984e-03
1.237331765098244156e-02
6.849878504840226263e-03
5.972407821188390614e-03
6.046330335910869366e-03
1.826900297811193119e-02
5.686529420449107017e-03
2.591266210112982624e-02
6.755928445614472859e-03
5.357849918843432362e-03
6.206563556934037093e-03
9.694665253918982942e-03
6.558654884415070392e-03
6.171942908103053398e-03
5.375937953866602795e-03
1.436901440863744620e-02
5.190678232091642565e-03
1.303336991067842975e-02
4.944861548176741894e-03
5.910831848450429776e-03
6.408258712994403111e-03
4.963701015117484572e-03
9.704217276686227106e-03
5.384466985635708546e-03
5.732759604592739186e-03
5.266663117073522304e-03
9.154249072230877249e-03
7.201092655210496185e-03
6.758488202910083696e-03
5.524470716545062943e-03
5.708513822795450825e-03
7.106450689722185882e-03
4.862007520853091347e-03
5.206009968386908146e-03
5.407643386656617486e-03
1.482606973862734580e-02
3.703984328928249664e-03
4.151225118335349906e-03
5.310028450465639240e-03
9.860523292458598515e-03
5.337277783777041179e-03
4.664510483349111787e-03
5.357352131334883194e-03
5.883657074929070363e-03
7.163699518288874427e-03
8.658586770312949946e-03
4.985304332190023183e-03
5.448839949635003906e-03
4.636838570150947185e-03
1.255356379036273035e-02
4.070351194602061726e-03
7.605986567242999444e-03
8.483111741192459615e-03
3.424191047881471398e-03
3.113994166459900254e-03
1.328107259990314419e-02
2.897059882250736448e-03
8.817160440847579897e-03
2.966230078079871383e-03
5.037650423552859739e-03
7.617660491398029962e-03
5.546463958408128642e-03
1.161778754909171402e-02
4.194112753676927131e-03
5.947689464140641646e-03
9.957467549611713140e-03
2.500137908067565518e-03
2.352437670241819701e-03
3.453104795002979489e-03
3.533060096960642400e-03
2.121872529667393620e-02
3.433145500118300365e-03
5.913094553614006016e-03
2.890928882260635716e-03
2.598266013535305806e-03
2.883116802075022522e-03
2.159565526559576332e-03
2.740614928303969876e-03
1.131757833372567211e-02
1.895937364426481930e-03
3.939164292333498761e-03
1.285713691855693529e-02
3.817899645364567374e-03
5.697867529382787295e-03
4.460470477906189682e-03
2.381456912702203856e-03
3.139880444613852954e-03
1.240491591560483400e-02
2.368062685326030505e-03
4.783102471084045050e-03
4.373400964657656216e-03
3.850111861554771347e-03
2.865833265118803569e-03
2.600638664493234477e-03
2.904959354916085597e-03
4.943776631877324322e-03
4.153518763387414187e-03
4.999437253477023030e-03
4.440770628384861640e-03
5.675952028661552032e-03
1.003931945075675625e-02
3.180649112934806275e-03
1.042372401690714809e-02
2.152320634121972047e-03
6.121909935349991068e-03
3.228228273290710028e-03
2.326100428051062260e-03
7.542759481067184794e-03
3.649011813642741471e-03
3.149861361933945815e-03
2.976441557600952199e-03
4.033647170583759371e-03
5.438617202701401428e-03
3.965644551904054516e-03
3.390232875282881732e-03
3.198165770529935639e-03
6.752582881621139836e-03
4.350420048132864689e-03
2.705132622133187264e-03
7.410824170265863792e-03
2.685125108031186873e-03
6.131785230986516212e-03
5.715007514390898179e-03
3.271615769887306104e-03
1.016593285096910326e-02
2.566940696519417857e-03
3.115711890008032725e-03
5.373788945143580589e-03
6.732003393727947239e-03
2.113152197984070630e-03
4.932816165734593174e-03
3.186360894956356046e-03
1.239106892558719357e-02
2.276421488780940028e-03
2.459786801847160115e-03
2.276957996238372639e-03
8.248915644493049967e-03
2.652551108263707848e-03
3.995448714686979270e-03
4.032730058210476365e-03
2.377972664925315227e-03
2.904786940568365727e-03
3.854087877782618257e-03
6.018104653891902245e-03
6.282489646456688136e-03
3.005279053645602307e-03
5.710950910032250305e-03
2.023891541919054220e-03
3.109176462333181241e-03
3.070155348148354089e-03
2.058476582592658199e-03
2.364662473952432870e-03
5.779004947632923432e-03
2.732601760273052280e-03
3.149592518499476530e-03
2.862423783458288920e-03
7.087947761873564928e-03
2.427362628915089894e-03
9.039412829630067911e-03
2.465274616966437946e-03
2.490043558181333563e-03
2.220351621723371319e-03
3.940238446070911532e-03
5.520380749468151681e-03
5.607944209558313534e-03
5.649697653758468767e-03
6.343720680884081496e-03
4.139422311033578473e-03
3.703086682302480104e-03
6.875020482438771140e-03
3.115708067244283078e-03
8.717241183979486732e-03
2.278240869749398323e-03
2.446258980776125878e-03
5.052819272755386046e-03
3.932995644532740441e-03
2.901825446883486617e-03
5.737817453142012719e-03
7.713385444670306339e-03
3.297144880557228378e-03
2.887958346540998086e-03
3.201250641958112639e-03
5.455439828187519727e-03
2.918551616148674747e-03
1.794469024656378860e-03
1.558343938376625763e-02
2.953194893837253043e-03
1.666167266994432721e-03
1.091294529703684679e-02
2.807866106638816708e-03
3.803228740361654873e-03
4.367641916760534038e-03
2.973753381698343058e-03
2.078746938786066919e-03
1.914169658884385707e-03
2.828003712905501933e-03
2.250673612822853137e-03
3.715403890006065742e-03
2.473517260351722116e-03
3.940221725803272346e-03
2.195177238226869634e-03
1.777248410001889146e-03
3.222334797908523851e-03
6.845952070750376678e-03
4.187982083810526043e-03
2.338518376311463694e-03
7.039073888957236673e-03
2.327501187288687212e-03
1.515396116874939171e-02
3.796386114670455541e-03
1.698821342558804771e-03
2.638012704095447220e-03
3.518417916228862123e-03
3.006513620354118489e-03
6.200374258931189674e-03
1.955099046278571760e-03
2.369795846779884987e-03
2.135661875858811329e-03
1.111979903642057628e-02
2.277491659939778583e-03
2.901191760495376321e-03
5.821867249364931149e-03
3.782197908646799892e-03
4.688246028196319491e-03
2.416675790866592340e-03
3.518360035930148070e-03
4.066800786953790950e-03
6.537738510981067758e-03
2.343426904727137407e-03
2.245753988031768018e-03
4.101017234201154334e-03
2.002817503971669136e-03
2.076989236966563131e-03
1.736723040364396200e-03
1.825166086550465173e-03
4.862307471784206060e-03
2.648339075601140354e-03
2.223004353015487714e-03
4.190224972966873941e-03
5.746676840815893514e-03
2.410823445158992873e-03
3.224509009777458760e-03
3.151327538078798739e-03
6.226563706748902520e-03
2.465410241042052114e-03
4.706047456691054426e-03
5.336292250366311309e-03
2.520427198045223447e-03
7.898921947966186172e-03
4.078846087558254604e-03
2.825543028034150760e-03
6.991704759461692814e-03
3.787725223015971174e-03
3.253842448482981934e-03
5.202987625824782685e-03
2.627133983323164026e-03
4.099818424906791908e-03
2.316188656308793177e-03
8.826399915556079265e-03
1.806355154579623997e-03
2.589010317669233462e-03
3.112030962306672720e-03
5.670164360770856872e-03
3.373808788282957848e-03
2.911320491507310339e-03
4.958826349101979475e-03
3.420128334534423310e-03
4.612721737334136637e-03
2.724671163160154348e-03
1.462822193317553062e-03
6.508700726023595486e-03
2.106945777817579267e-03
1.254445207784166258e-03
1.580396182019251422e-03
3.426527622010797861e-03
3.531317000774766932e-03
3.540359289266398896e-03
4.424391246573278896e-03
3.275736358828660807e-03
3.336484554614300470e-03
1.995356907491019176e-03
1.690220862177098035e-03
1.979285767888875214e-03
2.789086493661161511e-03
3.832170483858218443e-03
2.583929309365287728e-03
2.702688368658557206e-03
6.395699485769388605e-03
1.383766375538151606e-03
1.855034956299811454e-03
1.515537643392029371e-02
2.983322808216005029e-03
1.887673746179302676e-03
1.927915467726049612e-03
8.069414327555127567e-03
3.727608899274030985e-03
4.434855325566896059e-03
3.062435583953706641e-03
3.805578662745973985e-03
5.231696409831322614e-03
2.152697206867493912e-03
2.710338803267911458e-03
2.653421395653251906e-03
6.512649653288999849e-03
1.599181140070495867e-03
2.229355243049160364e-03
2.121041303991530458e-03
3.006053048877522539e-03
2.916972126315547312e-03
3.961487553770401578e-03
3.799354875001171791e-03
4.698380163570204521e-03
5.033141681818658481e-03
1.471652120737650506e-03
1.861957301350106999e-03
8.952212361791930806e-03
2.592570335150761515e-03
1.959012101712669096e-03
2.910716040212573547e-03
4.389765645888669271e-03
2.811440805142299305e-03
5.525227897027321956e-03
2.931945295740104318e-03
2.083486502385086068e-03
2.349812732697473174e-03
7.003832192651179497e-03
2.791909884049226589e-03
1.335564923657462169e-03
7.236602781716011332e-03
2.393435049791589001e-03
7.717760293314955382e-03
1.509766790538142603e-03
6.433996549220921332e-03
1.176714427561133345e-03
3.304442362724277580e-03
1.072544469821846719e-03
2.274202882439377120e-03
1.705652195592415954e-03
2.397941172574645768e-03
3.014974166384889066e-03
1.623581695098567272e-03
3.967117575716672291e-03
5.638028562016478284e-03
3.531472607452920340e-03
8.002771356127395472e-03
1.890229173232406065e-03
9.631228999232018667e-03
3.000518227591754232e-03
2.976492234770410864e-03
2.839546781767073036e-03
7.898400036345116018e-03
2.024425310452407974e-03
1.715838852522491966e-03
2.513284038688826626e-03
3.211674939273458356e-03
4.129356899715990771e-03
9.564437692664823354e-03
2.858617951411824686e-03
1.227822362386196079e-03
3.049043524336146529e-03
5.821399387250418035e-03
2.481226956474722346e-03
1.221242066927558968e-03
1.058467690659954490e-02
1.696930223507779481e-03
4.152427568483116685e-03
8.378632258047146592e-03
2.330054044685759673e-03
6.748759690836290959e-03
1.492655842347637455e-03
5.541090838533600446e-03
5.797451217147484362e-03
2.846591679953278890e-03
2.837348606244806479e-03
8.992524400739766027e-03
1.732767419260335725e-03
5.700505853565168875e-03
1.743865851418758672e-03
3.713862542287912124e-03
2.629647300766268809e-03
4.357811837619835968e-03
4.563967672931162553e-03
6.397605548915225558e-03
1.975058333229715111e-03
2.156884058060392836e-03
5.295612952460967623e-03
2.458432075057030014e-03
2.755587292507679850e-03
3.176836500525282402e-03
7.367047796268684501e-03
2.032292510577815917e-03
6.087227957027086661e-03
3.806820294432567125e-03
5.252154305877349688e-03
2.452175317814999592e-03
1.329489976768185103e-03
1.003367628060046306e-02
3.053620599674541306e-03
7.725926563123400922e-04
3.112808150806019476e-03
1.333687826709755624e-03
1.859525640235278532e-03
2.114037656062820857e-03
3.919481100457523209e-03
4.615831607271408434e-03
1.806989234118053450e-03
3.488820046878881535e-03
6.457087784182347773e-03
2.558413221774050346e-03
1.717672924902123805e-03
1.194717710791535960e-03
2.388959525168340634e-03
6.335917056630379143e-03
1.164488946552524277e-03
2.447624757903041782e-03
2.826748645356402453e-03
2.330041074653287601e-03
2.275530137435898600e-03
1.845804566081199645e-03
2.390448575567845867e-03
1.245254826097278366e-03
5.783715431559759319e-03
1.925986966362415844e-03
2.751181040665199185e-03
1.561852178056018572e-03
4.941916044640009761e-03
1.417066914381406775e-03
1.798256077312195738e-03
2.516306502516382510e-03
1.511564306918189828e-03
9.883538578254877013e-04
2.628559320721497901e-03
1.369345582901656090e-03
1.400562688666635381e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
8.780698300398496192e-01
2.071237587516229217e-01
8.096762822109387914e-02
4.299922488072846494e-02
3.407372122513445400e-02
2.905238377096250671e-02
2.075704577992017186e-02
1.590135348706218574e-02
1.302201801378045747e-02
1.606462255442214770e-02
7.055871532022887568e-03
6.461254471151177577e-03
6.342143765082865724e-03
8.086130986788765684e-03
5.972407821188390614e-03
6.755928445614472859e-03
6.171942908103053398e-03
4.944861548176741894e-03
5.384466985635708546e-03
6.758488202910083696e-03
5.206009968386908146e-03
5.310028450465639240e-03
5.883657074929070363e-03
4.636838570150947185e-03
3.424191047881471398e-03
2.966230078079871383e-03
4.194112753676927131e-03
3.453104795002979489e-03
2.890928882260635716e-03
1.131757833372567211e-02
5.697867529382787295e-03
2.368062685326030505e-03
2.600638664493234477e-03
4.440770628384861640e-03
2.152320634121972047e-03
3.649011813642741471e-03
3.965644551904054516e-03
2.705132622133187264e-03
3.271615769887306104e-03
6.732003393727947239e-03
2.276421488780940028e-03
3.995448714686979270e-03
6.018104653891902245e-03
3.109176462333181241e-03
2.732601760273052280e-03
9.039412829630067911e-03
5.520380749468151681e-03
3.703086682302480104e-03
2.446258980776125878e-03
7.713385444670306339e-03
2.918551616148674747e-03
1.091294529703684679e-02
2.078746938786066919e-03
2.473517260351722116e-03
6.845952070750376678e-03
1.515396116874939171e-02
3.006513620354118489e-03
1.111979903642057628e-02
4.688246028196319491e-03
2.343426904727137407e-03
1.736723040364396200e-03
4.190224972966873941e-03
6.226563706748902520e-03
7.898921947966186172e-03
3.253842448482981934e-03
8.826399915556079265e-03
3.373808788282957848e-03
2.724671163160154348e-03
1.580396182019251422e-03
3.275736358828660807e-03
2.789086493661161511e-03
1.383766375538151606e-03
1.927915467726049612e-03
3.805578662745973985e-03
6.512649653288999849e-03
2.916972126315547312e-03
1.471652120737650506e-03
2.910716040212573547e-03
2.083486502385086068e-03
7.236602781716011332e-03
1.176714427561133345e-03
2.397941172574645768e-03
3.531472607452920340e-03
2.976492234770410864e-03
2.513284038688826626e-03
1.227822362386196079e-03
1.058467690659954490e-02
6.748759690836290959e-03
2.837348606244806479e-03
3.713862542287912124e-03
1.975058333229715111e-03
3.176836500525282402e-03
5.252154305877349688e-03
7.725926563123400922e-04
3.919481100457523209e-03
2.558413221774050346e-03
1.164488946552524277e-03
1.845804566081199645e-03
2.751181040665199185e-03
2.516306502516382510e-03
1.400562688666635381e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.118316078186035156e+01,8.625231742858886719e+00,0.000000000000000000e+00,2.557929515838623047e+00
2.005147933959960938e+00,2.003111600875854492e+00,0.000000000000000000e+00,2.036367543041706085e-03
1.783220887184143066e+00,1.743063807487487793e+00,0.000000000000000000e+00,4.015707969665527344e-02
1.576971888542175293e+00,1.547427415847778320e+00,0.000000000000000000e+00,2.954443357884883881e-02
1.329217553138732910e+00,1.316976666450500488e+00,0.000000000000000000e+00,1.224094256758689880e-02
1.032807826995849609e+00,1.009093642234802246e+00,0.000000000000000000e+00,2.371417731046676636e-02
7.034807205200195312e-01,6.748315691947937012e-01,0.000000000000000000e+00,2.864914946258068085e-02
5.429853796958923340e-01,5.396246314048767090e-01,0.000000000000000000e+00,3.360769944265484810e-03
4.648198783397674561e-01,4.585441648960113525e-01,0.000000000000000000e+00,6.275705061852931976e-03
4.039506912231445312e-01,3.753316402435302734e-01,0.000000000000000000e+00,2.861905843019485474e-02
3.267350494861602783e-01,3.263708651065826416e-01,-0.000000000000000000e+00,3.641903458628803492e-04
2.680319249629974365e-01,2.592591643333435059e-01,0.000000000000000000e+00,8.772773668169975281e-03
2.251745611429214478e-01,2.140178531408309937e-01,0.000000000000000000e+00,1.115670800209045410e-02
1.932592540979385376e-01,1.857116371393203735e-01,0.000000000000000000e+00,7.547611836344003677e-03
1.744513809680938721e-01,1.650967001914978027e-01,0.000000000000000000e+00,9.354677982628345490e-03
1.572118103504180908e-01,1.564403176307678223e-01,-0.000000000000000000e+00,7.714960956946015358e-04
1.469505131244659424e-01,1.462083607912063599e-01,-0.000000000000000000e+00,7.421454065479338169e-04
1.363887488842010498e-01,1.326424777507781982e-01,0.000000000000000000e+00,3.746264614164829254e-03
1.358294337987899780e-01,1.236931085586547852e-01,0.000000000000000000e+00,1.213632803410291672e-02
1.225268840789794922e-01,1.221684738993644714e-01,-0.000000000000000000e+00,3.584091900847852230e-04
1.157422959804534912e-01,1.135978102684020996e-01,0.000000000000000000e+00,2.144487807527184486e-03
1.211357116699218750e-01,1.041543856263160706e-01,0.000000000000000000e+00,1.698132418096065521e-02
1.029044687747955322e-01,1.026792526245117188e-01,0.000000000000000000e+00,2.252190897706896067e-04
1.030533015727996826e-01,9.297777712345123291e-02,0.000000000000000000e+00,1.007552538067102432e-02
1.003763601183891296e-01,9.409645199775695801e-02,0.000000000000000000e+00,6.279906257987022400e-03
9.338112920522689819e-02,8.906560391187667847e-02,0.000000000000000000e+00,4.315527155995368958e-03
8.127693086862564087e-02,8.073710650205612183e-02,0.000000000000000000e+00,5.398209905251860619e-04
1.568530499935150146e-01,8.864380419254302979e-02,-0.000000000000000000e+00,6.820925325155258179e-02
7.381004840135574341e-02,7.179927825927734375e-02,0.000000000000000000e+00,2.010767813771963120e-03
6.898593157529830933e-02,6.614863872528076172e-02,0.000000000000000000e+00,2.837292151525616646e-03
6.525687873363494873e-02,6.302770227193832397e-02,0.000000000000000000e+00,2.229177160188555717e-03
5.990441888570785522e-02,5.952583625912666321e-02,0.000000000000000000e+00,3.785813169088214636e-04
6.549445539712905884e-02,5.558777973055839539e-02,0.000000000000000000e+00,9.906677529215812683e-03
5.383731797337532043e-02,5.328650400042533875e-02,0.000000000000000000e+00,5.508143804036080837e-04
4.966143146157264709e-02,4.963991791009902954e-02,0.000000000000000000e+00,2.151385342585854232e-05
6.524454057216644287e-02,4.828330501914024353e-02,0.000000000000000000e+00,1.696123182773590088e-02
4.562414437532424927e-02,4.542571678757667542e-02,0.000000000000000000e+00,1.984279224416241050e-04
4.194116592407226562e-02,4.191404581069946289e-02,0.000000000000000000e+00,2.712130844884086400e-05
5.073247477412223816e-02,3.858468681573867798e-02,0.000000000000000000e+00,1.214778702706098557e-02
3.774766251444816589e-02,3.726580366492271423e-02,0.000000000000000000e+00,4.818600427825003862e-04
4.870785772800445557e-02,3.470067307353019714e-02,0.000000000000000000e+00,1.400718279182910919e-02
3.427194431424140930e-02,3.230988606810569763e-02,0.000000000000000000e+00,1.962056616321206093e-03
3.904078900814056396e-02,3.061307780444622040e-02,0.000000000000000000e+00,8.427711203694343567e-03
3.023660741746425629e-02,2.848335169255733490e-02,0.000000000000000000e+00,1.753256539814174175e-03
3.660815954208374023e-02,2.630889788269996643e-02,0.000000000000000000e+00,1.029926165938377380e-02
9.570410847663879395e-02,2.563675120472908020e-02,0.000000000000000000e+00,7.006735354661941528e-02
2.593014203011989594e-02,2.502523176372051239e-02,-0.000000000000000000e+00,9.049095679074525833e-04
1.066175997257232666e-01,2.125953882932662964e-02,0.000000000000000000e+00,8.535806089639663696e-02
2.310137078166007996e-02,2.183878049254417419e-02,0.000000000000000000e+00,1.262590521946549416e-03
4.401086270809173584e-02,2.360046468675136566e-02,-0.000000000000000000e+00,2.041039988398551941e-02
5.750832706689834595e-02,1.716624014079570770e-02,0.000000000000000000e+00,4.034208878874778748e-02
6.212581694126129150e-02,1.742314174771308899e-02,0.000000000000000000e+00,4.470267519354820251e-02
3.568078577518463135e-02,1.598192751407623291e-02,0.000000000000000000e+00,1.969885639846324921e-02
7.237236201763153076e-02,1.420477032661437988e-02,0.000000000000000000e+00,5.816758796572685242e-02
1.337331831455230713e-01,1.281870063394308090e-02,0.000000000000000000e+00,1.209144890308380127e-01
1.910367421805858612e-02,1.584367454051971436e-02,-0.000000000000000000e+00,3.259999211877584457e-03
2.447487786412239075e-02,1.419511716812849045e-02,0.000000000000000000e+00,1.027976162731647491e-02
1.449740491807460785e-02,1.407346874475479126e-02,0.000000000000000000e+00,4.239361151121556759e-04
2.387472987174987793e-02,1.233464665710926056e-02,0.000000000000000000e+00,1.154008321464061737e-02
1.774911023676395416e-02,1.341402810066938400e-02,-0.000000000000000000e+00,4.335082136094570160e-03
1.422106567770242691e-02,1.258894521743059158e-02,-0.000000000000000000e+00,1.632120576687157154e-03
1.315700169652700424e-02,1.162921078503131866e-02,0.000000000000000000e+00,1.527791260741651058e-03
1.617302000522613525e-02,1.149121485650539398e-02,-0.000000000000000000e+00,4.681805614382028580e-03
3.309302404522895813e-02,1.218191627413034439e-02,0.000000000000000000e+00,2.091110870242118835e-02
1.135172694921493530e-02,1.085502281785011292e-02,-0.000000000000000000e+00,4.967044224031269550e-04
3.294249624013900757e-02,1.167887449264526367e-02,-0.000000000000000000e+00,2.126361988484859467e-02
7.019264250993728638e-02,1.615031994879245758e-02,0.000000000000000000e+00,5.404232442378997803e-02
1.411694195121526718e-02,9.911223314702510834e-03,-0.000000000000000000e+00,4.205718636512756348e-03
1.945352926850318909e-02,1.123083382844924927e-02,0.000000000000000000e+00,8.222695440053939819e-03
4.134345427155494690e-02,8.032520301640033722e-03,0.000000000000000000e+00,3.331093490123748779e-02
1.895130425691604614e-02,8.209652267396450043e-03,0.000000000000000000e+00,1.074165198951959610e-02
1.135069970041513443e-02,9.035931900143623352e-03,0.000000000000000000e+00,2.314768033102154732e-03
2.947498857975006104e-02,1.391490548849105835e-02,-0.000000000000000000e+00,1.556008309125900269e-02
8.846567012369632721e-03,8.145424537360668182e-03,0.000000000000000000e+00,7.011425332166254520e-04
1.327158808708190918e-01,1.795706525444984436e-02,0.000000000000000000e+00,1.147588193416595459e-01
1.291470881551504135e-02,8.861824870109558105e-03,0.000000000000000000e+00,4.052883945405483246e-03
7.819769904017448425e-03,7.732544094324111938e-03,0.000000000000000000e+00,8.722560596652328968e-05
1.853384077548980713e-02,7.325659971684217453e-03,0.000000000000000000e+00,1.120818033814430237e-02
2.567495033144950867e-02,8.855122141540050507e-03,-0.000000000000000000e+00,1.681982912123203278e-02
5.343030020594596863e-02,6.091459188610315323e-03,0.000000000000000000e+00,4.733883962035179138e-02
2.494196407496929169e-02,6.455357652157545090e-03,0.000000000000000000e+00,1.848660595715045929e-02
7.343197241425514221e-03,6.881751120090484619e-03,0.000000000000000000e+00,4.614462377503514290e-04
1.213113069534301758e-01,8.214150555431842804e-03,0.000000000000000000e+00,1.130971536040306091e-01
7.321131415665149689e-03,6.632783915847539902e-03,-0.000000000000000000e+00,6.883476162329316139e-04
7.597424834966659546e-02,8.057246915996074677e-03,0.000000000000000000e+00,6.791700422763824463e-02
7.014194503426551819e-03,6.334588862955570221e-03,-0.000000000000000000e+00,6.796055822633206844e-04
2.125846222043037415e-02,5.902092903852462769e-03,0.000000000000000000e+00,1.535636838525533676e-02
2.767995558679103851e-02,5.528325680643320084e-03,0.000000000000000000e+00,2.215163037180900574e-02
7.601670920848846436e-03,5.767667200416326523e-03,0.000000000000000000e+00,1.834003953263163567e-03
1.320880502462387085e-01,7.530703675001859665e-03,0.000000000000000000e+00,1.245573535561561584e-01
6.529334932565689087e-03,5.492914002388715744e-03,0.000000000000000000e+00,1.036420697346329689e-03
1.242706272751092911e-02,5.417906679213047028e-03,0.000000000000000000e+00,7.009156048297882080e-03
2.802429534494876862e-02,4.727309104055166245e-03,0.000000000000000000e+00,2.329698577523231506e-02
2.753329649567604065e-02,6.947872228920459747e-03,0.000000000000000000e+00,2.058542333543300629e-02
8.496592938899993896e-02,4.068285226821899414e-03,0.000000000000000000e+00,8.089764416217803955e-02
1.814482174813747406e-02,5.711698438972234726e-03,0.000000000000000000e+00,1.243312284350395203e-02
2.468648925423622131e-02,4.555448889732360840e-03,0.000000000000000000e+00,2.013104036450386047e-02
4.435258358716964722e-02,3.999853506684303284e-03,0.000000000000000000e+00,4.035273194313049316e-02
1.142405532300472260e-02,5.559610668569803238e-03,0.000000000000000000e+00,5.864445120096206665e-03
2.980201691389083862e-02,4.000313580036163330e-03,0.000000000000000000e+00,2.580170333385467529e-02
1.957976445555686951e-02,4.439048003405332565e-03,0.000000000000000000e+00,1.514071691781282425e-02
1.085578557103872299e-02,4.404560662806034088e-03,0.000000000000000000e+00,6.451224908232688904e-03
3.609524294734001160e-02,8.168642409145832062e-03,0.000000000000000000e+00,2.792660146951675415e-02
5.102791823446750641e-03,4.222531802952289581e-03,0.000000000000000000e+00,8.802602533251047134e-04
4.400631878525018692e-03,4.196242429316043854e-03,-0.000000000000000000e+00,2.043895656242966652e-04
7.982535287737846375e-03,4.527166020125150681e-03,-0.000000000000000000e+00,3.455368801951408386e-03
1.326239481568336487e-02,5.811482202261686325e-03,-0.000000000000000000e+00,7.450912147760391235e-03
3.829387202858924866e-02,3.275722032412886620e-03,0.000000000000000000e+00,3.501814976334571838e-02
1.753417775034904480e-02,4.188071470707654953e-03,-0.000000000000000000e+00,1.334610581398010254e-02
1.739000529050827026e-02,4.390253685414791107e-03,0.000000000000000000e+00,1.299975067377090454e-02
1.631213352084159851e-02,3.992344718426465988e-03,0.000000000000000000e+00,1.231978926807641983e-02
2.038780786097049713e-02,4.522621165961027145e-03,-0.000000000000000000e+00,1.586518622934818268e-02
1.468607410788536072e-02,5.022693425416946411e-03,0.000000000000000000e+00,9.663380682468414307e-03
7.230916060507297516e-03,3.834318835288286209e-03,0.000000000000000000e+00,3.396597225219011307e-03
9.496546350419521332e-03,3.797752549871802330e-03,0.000000000000000000e+00,5.698793567717075348e-03
4.032188095152378082e-03,3.599831601604819298e-03,-0.000000000000000000e+00,4.323566099628806114e-04
1.052731648087501526e-02,6.102918181568384171e-03,0.000000000000000000e+00,4.424397833645343781e-03
6.373621523380279541e-03,3.119609551504254341e-03,0.000000000000000000e+00,3.254012204706668854e-03
9.270964190363883972e-03,4.229096230119466782e-03,0.000000000000000000e+00,5.041867960244417191e-03
1.212870515882968903e-02,4.289305303245782852e-03,0.000000000000000000e+00,7.839399389922618866e-03
1.004489790648221970e-02,3.222761442884802818e-03,-0.000000000000000000e+00,6.822136230766773224e-03
1.126584317535161972e-02,2.725224243476986885e-03,0.000000000000000000e+00,8.540619164705276489e-03
3.475351259112358093e-02,7.140862289816141129e-03,0.000000000000000000e+00,2.761265076696872711e-02
4.510868806391954422e-03,3.017967566847801208e-03,0.000000000000000000e+00,1.492901239544153214e-03
1.116397045552730560e-02,4.270715173333883286e-03,0.000000000000000000e+00,6.893255282193422318e-03
6.771726533770561218e-03,2.693579765036702156e-03,0.000000000000000000e+00,4.078147001564502716e-03
2.905734442174434662e-02,3.285221522673964500e-03,0.000000000000000000e+00,2.577212266623973846e-02
1.749411039054393768e-02,3.893026383593678474e-03,0.000000000000000000e+00,1.360108330845832825e-02
5.241958051919937134e-02,2.560200868174433708e-03,0.000000000000000000e+00,4.985937848687171936e-02
1.813872605562210083e-01,4.320742096751928329e-03,-0.000000000000000000e+00,1.770665198564529419e-01
6.417748518288135529e-03,2.852594945579767227e-03,-0.000000000000000000e+00,3.565153339877724648e-03
1.564639247953891754e-02,3.228126559406518936e-03,0.000000000000000000e+00,1.241826638579368591e-02
1.556509733200073242e-02,4.797130823135375977e-03,0.000000000000000000e+00,1.076796650886535645e-02
4.931725561618804932e-03,2.264103619381785393e-03,0.000000000000000000e+00,2.667621942237019539e-03
2.572732511907815933e-03,2.344697713851928711e-03,0.000000000000000000e+00,2.280348853673785925e-04
8.574134670197963715e-03,2.485671313479542732e-03,0.000000000000000000e+00,6.088463589549064636e-03
1.225000806152820587e-02,2.244155621156096458e-03,0.000000000000000000e+00,1.000585220754146576e-02
8.478433638811111450e-02,1.023337524384260178e-02,0.000000000000000000e+00,7.455096393823623657e-02
3.703816561028361320e-03,2.400630852207541466e-03,-0.000000000000000000e+00,1.303185708820819855e-03
7.606292515993118286e-02,2.190161263570189476e-03,0.000000000000000000e+00,7.387276738882064819e-02
2.229001605883240700e-03,2.198219764977693558e-03,0.000000000000000000e+00,3.078187364735640585e-05
7.250941358506679535e-03,2.312591997906565666e-03,0.000000000000000000e+00,4.938349593430757523e-03
3.036846639588475227e-03,2.159322146326303482e-03,0.000000000000000000e+00,8.775244932621717453e-04
3.125466406345367432e-03,2.167970407754182816e-03,-0.000000000000000000e+00,9.574958821758627892e-04
5.927094258368015289e-03,2.079415367916226387e-03,0.000000000000000000e+00,3.847678657621145248e-03
2.321005426347255707e-02,4.562529269605875015e-03,0.000000000000000000e+00,1.864752545952796936e-02
4.975122399628162384e-03,2.022191649302840233e-03,-0.000000000000000000e+00,2.952930517494678497e-03
3.217125777155160904e-03,2.155586844310164452e-03,-0.000000000000000000e+00,1.061538932844996452e-03
5.761757865548133850e-02,4.705666098743677139e-03,0.000000000000000000e+00,5.291191115975379944e-02
1.159677375108003616e-02,1.938713132403790951e-03,0.000000000000000000e+00,9.658060967922210693e-03
4.910244140774011612e-03,2.670539543032646179e-03,-0.000000000000000000e+00,2.239704597741365433e-03
2.078846283257007599e-02,2.179025439545512199e-03,-0.000000000000000000e+00,1.860943809151649475e-02
2.209222177043557167e-03,1.842364668846130371e-03,0.000000000000000000e+00,3.668574208859354258e-04
2.223333576694130898e-03,2.004028065130114555e-03,0.000000000000000000e+00,2.193055406678467989e-04
4.749898612499237061e-02,4.433082416653633118e-03,-0.000000000000000000e+00,4.306590184569358826e-02
2.665092004463076591e-03,1.796244643628597260e-03,-0.000000000000000000e+00,8.688473608344793320e-04
9.138700552284717560e-03,2.516514854505658150e-03,0.000000000000000000e+00,6.622185930609703064e-03
3.474314510822296143e-02,2.035699784755706787e-03,-0.000000000000000000e+00,3.270744532346725464e-02
5.287249572575092316e-03,1.850934000685811043e-03,-0.000000000000000000e+00,3.436315804719924927e-03
1.544305589050054550e-02,1.484946697019040585e-03,0.000000000000000000e+00,1.395810954272747040e-02
1.930468715727329254e-03,1.717093982733786106e-03,-0.000000000000000000e+00,2.133747620973736048e-04
1.594005152583122253e-02,1.448246533982455730e-03,0.000000000000000000e+00,1.449180580675601959e-02
1.961534097790718079e-02,2.106042345985770226e-03,-0.000000000000000000e+00,1.750929839909076691e-02
4.123584926128387451e-02,1.345172757282853127e-03,0.000000000000000000e+00,3.989067673683166504e-02
3.479581698775291443e-02,1.976442057639360428e-03,-0.000000000000000000e+00,3.281937539577484131e-02
1.162170153111219406e-02,1.994453137740492821e-03,-0.000000000000000000e+00,9.627248160541057587e-03
1.392245572060346603e-02,2.375803189352154732e-03,0.000000000000000000e+00,1.154665276408195496e-02
8.900266885757446289e-02,3.197647398337721825e-03,0.000000000000000000e+00,8.580502122640609741e-02
2.244510455057024956e-03,1.515321666374802589e-03,0.000000000000000000e+00,7.291888468898832798e-04
1.034927833825349808e-02,4.062084015458822250e-03,0.000000000000000000e+00,6.287194322794675827e-03
6.308552343398332596e-03,1.543367281556129456e-03,-0.000000000000000000e+00,4.765185061842203140e-03
8.783876150846481323e-02,1.105882460251450539e-03,0.000000000000000000e+00,8.673287928104400635e-02
5.187458358705043793e-03,1.397688291035592556e-03,0.000000000000000000e+00,3.789769951254129410e-03
4.358323756605386734e-03,1.471308525651693344e-03,0.000000000000000000e+00,2.887015230953693390e-03
1.777457259595394135e-02,2.620684681460261345e-03,-0.000000000000000000e+00,1.515388861298561096e-02
3.791336901485919952e-03,1.667135627940297127e-03,-0.000000000000000000e+00,2.124201273545622826e-03
1.271820813417434692e-02,1.578637980856001377e-03,-0.000000000000000000e+00,1.113956980407238007e-02
1.368124037981033325e-02,1.511210575699806213e-03,0.000000000000000000e+00,1.217002980411052704e-02
5.229897052049636841e-02,1.109994016587734222e-03,0.000000000000000000e+00,5.118897557258605957e-02
2.752004936337471008e-02,1.895067165605723858e-03,-0.000000000000000000e+00,2.562498301267623901e-02
2.101997286081314087e-02,1.601168187335133553e-03,0.000000000000000000e+00,1.941880397498607635e-02
1.404956635087728500e-02,1.420056098140776157e-03,0.000000000000000000e+00,1.262950990349054337e-02
4.710065666586160660e-03,1.680063316598534584e-03,0.000000000000000000e+00,3.030002349987626076e-03
1.553596556186676025e-02,2.429258776828646660e-03,0.000000000000000000e+00,1.310670655220746994e-02
1.064734626561403275e-02,1.573271350935101509e-03,-0.000000000000000000e+00,9.074075147509574890e-03
1.412622816860675812e-02,1.388005912303924561e-03,-0.000000000000000000e+00,1.273822225630283356e-02
1.285558193922042847e-02,2.933398354798555374e-03,0.000000000000000000e+00,9.922184050083160400e-03
4.700519610196352005e-03,1.230431837029755116e-03,0.000000000000000000e+00,3.470087889581918716e-03
3.929181490093469620e-03,2.042056294158101082e-03,-0.000000000000000000e+00,1.887125195935368538e-03
6.320534646511077881e-02,1.644350588321685791e-03,-0.000000000000000000e+00,6.156099960207939148e-02
2.704319776967167854e-03,1.263431622646749020e-03,0.000000000000000000e+00,1.440888154320418835e-03
8.857821114361286163e-03,3.649234073236584663e-03,0.000000000000000000e+00,5.208587273955345154e-03
3.567417617887258530e-03,1.137605519033968449e-03,0.000000000000000000e+00,2.429812215268611908e-03
9.668126702308654785e-03,1.417427323758602142e-03,-0.000000000000000000e+00,8.250699378550052643e-03
6.922785658389329910e-03,2.213943749666213989e-03,0.000000000000000000e+00,4.708841908723115921e-03
3.028057143092155457e-02,1.854185364209115505e-03,-0.000000000000000000e+00,2.842638641595840454e-02
6.602117791771888733e-03,1.157950027845799923e-03,0.000000000000000000e+00,5.444167647510766983e-03
5.552072543650865555e-03,1.737027079798281193e-03,-0.000000000000000000e+00,3.815045347437262535e-03
4.767377395182847977e-03,1.344785909168422222e-03,-0.000000000000000000e+00,3.422591369599103928e-03
1.219487097114324570e-02,4.864139482378959656e-03,0.000000000000000000e+00,7.330731488764286041e-03
1.205321983434259892e-03,1.117911539040505886e-03,0.000000000000000000e+00,8.741045894566923380e-05
4.292652010917663574e-03,1.276831142604351044e-03,0.000000000000000000e+00,3.015821101143956184e-03
1.083128061145544052e-02,1.101556583307683468e-03,0.000000000000000000e+00,9.729724377393722534e-03
2.326692081987857819e-02,2.452200511470437050e-03,-0.000000000000000000e+00,2.081472054123878479e-02
8.290102705359458923e-03,1.207969151437282562e-03,-0.000000000000000000e+00,7.082133088260889053e-03
2.072415314614772797e-02,1.326765632256865501e-03,-0.000000000000000000e+00,1.939738728106021881e-02
9.741698391735553741e-03,1.425962313078343868e-03,-0.000000000000000000e+00,8.315736427903175354e-03
5.887237843126058578e-03,1.085712458007037640e-03,0.000000000000000000e+00,4.801525268703699112e-03
8.758099749684333801e-03,1.260504592210054398e-03,-0.000000000000000000e+00,7.497595623135566711e-03
9.374107234179973602e-03,1.667547971010208130e-03,0.000000000000000000e+00,7.706559263169765472e-03
4.282789677381515503e-02,1.485878601670265198e-03,0.000000000000000000e+00,4.134201630949974060e-02
8.255045861005783081e-02,8.241085452027618885e-04,0.000000000000000000e+00,8.172634989023208618e-02
8.370664902031421661e-03,1.163605484180152416e-03,-0.000000000000000000e+00,7.207059767097234726e-03
5.663535371422767639e-02,1.431171782314777374e-03,-0.000000000000000000e+00,5.520418286323547363e-02
2.350903116166591644e-03,1.065012300387024879e-03,0.000000000000000000e+00,1.285890699364244938e-03
1.687347190454602242e-03,1.245071995072066784e-03,-0.000000000000000000e+00,4.422751371748745441e-04
2.114323666319251060e-03,1.179245649836957455e-03,0.000000000000000000e+00,9.350780164822936058e-04
4.959514364600181580e-03,1.037805923260748386e-03,0.000000000000000000e+00,3.921708557754755020e-03
4.118698649108409882e-03,1.107017160393297672e-03,0.000000000000000000e+00,3.011681372299790382e-03
2.606021240353584290e-03,2.238026587292551994e-03,0.000000000000000000e+00,3.679946239572018385e-04
5.630278028547763824e-03,1.078634755685925484e-03,-0.000000000000000000e+00,4.551643505692481995e-03
1.668684370815753937e-02,1.165919238701462746e-03,0.000000000000000000e+00,1.552092377096414566e-02
1.410386338829994202e-02,1.083112438209354877e-03,0.000000000000000000e+00,1.302075106650590897e-02
5.726947262883186340e-02,2.183535834774374962e-03,0.000000000000000000e+00,5.508593842387199402e-02
2.192638115957379341e-03,9.647894767113029957e-04,0.000000000000000000e+00,1.227848697453737259e-03
9.013712406158447266e-03,3.291729604825377464e-03,-0.000000000000000000e+00,5.721982568502426147e-03
4.471491090953350067e-03,9.395624510943889618e-04,0.000000000000000000e+00,3.531928639858961105e-03
2.411748049780726433e-03,1.095064100809395313e-03,0.000000000000000000e+00,1.316683948971331120e-03
6.341243628412485123e-03,9.791482007130980492e-04,0.000000000000000000e+00,5.362095311284065247e-03
5.439796950668096542e-03,1.452620723284780979e-03,-0.000000000000000000e+00,3.987176343798637390e-03
2.691777609288692474e-02,1.722250482998788357e-03,0.000000000000000000e+00,2.519552595913410187e-02
5.964619666337966919e-02,7.907114340923726559e-04,0.000000000000000000e+00,5.885548517107963562e-02
4.313902184367179871e-02,1.321765827015042305e-03,-0.000000000000000000e+00,4.181725531816482544e-02
1.123414114117622375e-01,7.536899647675454617e-04,0.000000000000000000e+00,1.115877181291580200e-01
1.743355952203273773e-02,9.530190727673470974e-04,0.000000000000000000e+00,1.648054085671901703e-02
1.186314970254898071e-02,1.452398137189447880e-03,0.000000000000000000e+00,1.041075121611356735e-02
1.485130488872528076e-01,7.024244405329227448e-04,0.000000000000000000e+00,1.478106230497360229e-01
1.529251923784613609e-03,9.858029661700129509e-04,0.000000000000000000e+00,5.434489576146006584e-04
7.994592189788818359e-03,3.091246355324983597e-03,0.000000000000000000e+00,4.903345368802547455e-03
3.529982175678014755e-03,9.605130180716514587e-04,-0.000000000000000000e+00,2.569469157606363297e-03
6.855246145278215408e-03,8.815096807666122913e-04,0.000000000000000000e+00,5.973736289888620377e-03
1.925452426075935364e-02,1.378820161335170269e-03,-0.000000000000000000e+00,1.787570491433143616e-02
5.030029639601707458e-02,1.053524669259786606e-03,0.000000000000000000e+00,4.924677312374114990e-02
2.788397483527660370e-03,9.022587910294532776e-04,0.000000000000000000e+00,1.886138808913528919e-03
4.546580370515584946e-03,1.800995203666388988e-03,-0.000000000000000000e+00,2.745585283264517784e-03
1.584742665290832520e-01,6.471645901910960674e-04,0.000000000000000000e+00,1.578271090984344482e-01
3.758090082556009293e-03,9.042043238878250122e-04,0.000000000000000000e+00,2.853885758668184280e-03
6.624983623623847961e-03,1.100143999792635441e-03,0.000000000000000000e+00,5.524839740246534348e-03
6.310070864856243134e-03,1.108344993554055691e-03,-0.000000000000000000e+00,5.201725754886865616e-03
1.177124865353107452e-02,2.090751891955733299e-03,0.000000000000000000e+00,9.680496528744697571e-03
1.397989876568317413e-02,7.671508938074111938e-04,0.000000000000000000e+00,1.321274787187576294e-02
1.015157322399318218e-03,8.355262689292430878e-04,0.000000000000000000e+00,1.796310825739055872e-04
1.738723926246166229e-02,8.938985876739025116e-03,0.000000000000000000e+00,8.448253385722637177e-03
1.088586053811013699e-03,9.394205990247428417e-04,0.000000000000000000e+00,1.491654256824404001e-04
1.188382739201188087e-03,8.678698795847594738e-04,0.000000000000000000e+00,3.205129178240895271e-04
7.964541018009185791e-02,2.361552091315388680e-03,-0.000000000000000000e+00,7.728385925292968750e-02
1.543507678434252739e-03,9.003534796647727489e-04,0.000000000000000000e+00,6.431542569771409035e-04
2.892275340855121613e-03,1.238237367942929268e-03,0.000000000000000000e+00,1.654038089327514172e-03
1.587970927357673645e-02,1.392186037264764309e-03,0.000000000000000000e+00,1.448752358555793762e-02
8.438231423497200012e-03,7.671325583942234516e-04,0.000000000000000000e+00,7.671098690479993820e-03
1.870535546913743019e-03,8.656306308694183826e-04,-0.000000000000000000e+00,1.004904974251985550e-03
5.970173981040716171e-03,8.071299525909125805e-04,0.000000000000000000e+00,5.163044203072786331e-03
8.115934208035469055e-03,9.697917266748845577e-04,-0.000000000000000000e+00,7.146142888814210892e-03
1.281443750485777855e-03,9.559462196193635464e-04,0.000000000000000000e+00,3.254975599702447653e-04
3.815456479787826538e-02,6.688459543511271477e-04,0.000000000000000000e+00,3.748571872711181641e-02
9.151318110525608063e-03,8.965606102719902992e-04,-0.000000000000000000e+00,8.254757151007652283e-03
3.720660135149955750e-02,1.035749563015997410e-03,0.000000000000000000e+00,3.617085143923759460e-02
1.440163701772689819e-03,7.797837606631219387e-04,0.000000000000000000e+00,6.603799993172287941e-04
1.323537901043891907e-03,8.111029164865612984e-04,0.000000000000000000e+00,5.124349845573306084e-04
6.427119486033916473e-03,1.077629509381949902e-03,0.000000000000000000e+00,5.349489860236644745e-03
1.809217594563961029e-02,1.599447219632565975e-03,-0.000000000000000000e+00,1.649272814393043518e-02
5.823474377393722534e-02,9.902907768264412880e-04,0.000000000000000000e+00,5.724445357918739319e-02
2.083041705191135406e-03,8.039781823754310608e-04,0.000000000000000000e+00,1.279063639231026173e-03
8.757952600717544556e-02,1.201041974127292633e-03,-0.000000000000000000e+00,8.637848496437072754e-02
4.293262958526611328e-03,8.341492502950131893e-04,-0.000000000000000000e+00,3.459113882854580879e-03
1.235187239944934845e-02,7.106505334377288818e-03,0.000000000000000000e+00,5.245367065072059631e-03
7.322743069380521774e-03,8.086065063253045082e-04,0.000000000000000000e+00,6.514136679470539093e-03
1.552653731778264046e-03,7.529492722824215889e-04,-0.000000000000000000e+00,7.997044594958424568e-04
6.359437946230173111e-03,9.350592154078185558e-04,0.000000000000000000e+00,5.424378905445337296e-03
2.645267173647880554e-03,1.000056392513215542e-03,0.000000000000000000e+00,1.645210664719343185e-03
9.594014845788478851e-03,8.813494932837784290e-04,-0.000000000000000000e+00,8.712665177881717682e-03
1.345593016594648361e-02,2.080091275274753571e-03,0.000000000000000000e+00,1.137583889067173004e-02
2.625849097967147827e-03,7.650757906958460808e-04,-0.000000000000000000e+00,1.860773190855979919e-03
4.263947252184152603e-03,8.375156903639435768e-04,0.000000000000000000e+00,3.426431678235530853e-03
8.350092917680740356e-03,7.886508828960359097e-04,0.000000000000000000e+00,7.561441976577043533e-03
8.135437034070491791e-03,5.150415003299713135e-03,0.000000000000000000e+00,2.985021797940135002e-03
8.543959702365100384e-04,7.544806576333940029e-04,0.000000000000000000e+00,9.991529805120080709e-05
1.286026439629495144e-03,9.190773707814514637e-04,0.000000000000000000e+00,3.669490688480436802e-04
4.549689963459968567e-02,1.048052799887955189e-03,-0.000000000000000000e+00,4.444884508848190308e-02
4.420865699648857117e-02,6.093691918067634106e-04,0.000000000000000000e+00,4.359928891062736511e-02
2.627819031476974487e-02,6.841394933871924877e-04,0.000000000000000000e+00,2.559405006468296051e-02
2.103659324347972870e-03,7.309697102755308151e-04,0.000000000000000000e+00,1.372689730487763882e-03
5.701630841940641403e-03,1.041758805513381958e-03,0.000000000000000000e+00,4.659872036427259445e-03
2.602342981845140457e-03,1.137451850809156895e-03,-0.000000000000000000e+00,1.464891014620661736e-03
2.542386762797832489e-03,1.991527155041694641e-03,0.000000000000000000e+00,5.508597241714596748e-04
5.463815759867429733e-03,7.379896123893558979e-04,-0.000000000000000000e+00,4.725825972855091095e-03
2.883605426177382469e-03,7.110986043699085712e-04,0.000000000000000000e+00,2.172506880015134811e-03
1.470883656293153763e-02,1.248296233825385571e-03,0.000000000000000000e+00,1.346054021269083023e-02
5.427411757409572601e-03,7.266013999469578266e-04,0.000000000000000000e+00,4.700810182839632034e-03
4.064423032104969025e-03,7.764826877973973751e-04,0.000000000000000000e+00,3.287940286099910736e-03
1.562201767228543758e-03,7.456344901584088802e-04,0.000000000000000000e+00,8.165672770701348782e-04
4.643084481358528137e-03,6.750123575329780579e-04,0.000000000000000000e+00,3.968072123825550079e-03
2.405319828540086746e-03,1.641272800043225288e-03,0.000000000000000000e+00,7.640471449121832848e-04
7.644653785973787308e-03,6.334914942272007465e-04,0.000000000000000000e+00,7.011162117123603821e-03
2.341213170439004898e-03,7.651089690625667572e-04,0.000000000000000000e+00,1.576104317791759968e-03
1.965955365449190140e-03,1.294969231821596622e-03,0.000000000000000000e+00,6.709861336275935173e-04
1.136213075369596481e-02,1.304772915318608284e-03,-0.000000000000000000e+00,1.005735807120800018e-02
6.570525933057069778e-03,7.788154180161654949e-04,0.000000000000000000e+00,5.791710689663887024e-03
9.589693509042263031e-03,1.088675926439464092e-03,0.000000000000000000e+00,8.501017466187477112e-03
2.461502794176340103e-03,8.316363091580569744e-04,-0.000000000000000000e+00,1.629866426810622215e-03
1.101408433169126511e-02,1.486532622948288918e-03,0.000000000000000000e+00,9.527551941573619843e-03
1.472032535821199417e-02,6.103901541791856289e-04,0.000000000000000000e+00,1.410993561148643494e-02
6.857101805508136749e-03,1.136202597990632057e-03,0.000000000000000000e+00,5.720898974686861038e-03
6.642387807369232178e-02,9.061013697646558285e-04,0.000000000000000000e+00,6.551777571439743042e-02
2.362274797633290291e-03,6.262579117901623249e-04,0.000000000000000000e+00,1.736016944050788879e-03
2.137988433241844177e-02,1.919194473884999752e-03,-0.000000000000000000e+00,1.946068927645683289e-02
4.520858451724052429e-02,4.892658907920122147e-04,0.000000000000000000e+00,4.471931979060173035e-02
2.617874555289745331e-02,5.483285640366375446e-04,0.000000000000000000e+00,2.563041634857654572e-02
1.236648112535476685e-02,1.642540330067276955e-03,-0.000000000000000000e+00,1.072394102811813354e-02
3.637345880270004272e-02,5.049027386121451855e-04,0.000000000000000000e+00,3.586855530738830566e-02
5.391545128077268600e-03,8.251803228631615639e-04,0.000000000000000000e+00,4.566364921629428864e-03
5.716137215495109558e-02,4.986933781765401363e-04,0.000000000000000000e+00,5.666267871856689453e-02
5.343527533113956451e-03,5.762365763075649738e-04,0.000000000000000000e+00,4.767290782183408737e-03
1.387130748480558395e-02,1.322306459769606590e-03,0.000000000000000000e+00,1.254900079220533371e-02
9.052613750100135803e-04,7.008455577306449413e-04,-0.000000000000000000e+00,2.044158463831990957e-04
1.928676851093769073e-02,2.523645525798201561e-03,-0.000000000000000000e+00,1.676312275230884552e-02
1.217283308506011963e-03,5.748858675360679626e-04,0.000000000000000000e+00,6.423973827622830868e-04
6.264900788664817810e-03,7.371156825684010983e-04,-0.000000000000000000e+00,5.527785047888755798e-03
7.951198145747184753e-03,9.289071895182132721e-04,0.000000000000000000e+00,7.022290490567684174e-03
8.796263486146926880e-03,1.372041879221796989e-03,-0.000000000000000000e+00,7.424221839755773544e-03
9.198473766446113586e-03,9.051921661011874676e-04,0.000000000000000000e+00,8.293281309306621552e-03
5.142525304108858109e-03,8.896474028006196022e-04,0.000000000000000000e+00,4.252878017723560333e-03
7.613930851221084595e-03,1.188843394629657269e-03,-0.000000000000000000e+00,6.425087340176105499e-03
3.394553903490304947e-03,8.715681033208966255e-04,0.000000000000000000e+00,2.522985683754086494e-03
8.699998259544372559e-03,1.592877670191228390e-03,0.000000000000000000e+00,7.107120472937822342e-03
2.844480331987142563e-03,6.661120569333434105e-04,-0.000000000000000000e+00,2.178368158638477325e-03
2.868718700483441353e-03,5.738151376135647297e-04,0.000000000000000000e+00,2.294903621077537537e-03
3.966477699577808380e-03,2.499098423868417740e-03,0.000000000000000000e+00,1.467379042878746986e-03
6.440262077376246452e-04,6.241798400878906250e-04,0.000000000000000000e+00,1.984637492569163442e-05
5.991779034957289696e-04,5.507612950168550014e-04,0.000000000000000000e+00,4.841659392695873976e-05
2.432381967082619667e-03,6.397517281584441662e-04,0.000000000000000000e+00,1.792630180716514587e-03
1.804992440156638622e-03,9.395926608704030514e-04,-0.000000000000000000e+00,8.653997792862355709e-04
1.355249900370836258e-02,7.302844896912574768e-04,-0.000000000000000000e+00,1.282221451401710510e-02
2.203603507950901985e-03,9.389913757331669331e-04,0.000000000000000000e+00,1.264612190425395966e-03
3.441949188709259033e-02,8.798873168416321278e-04,0.000000000000000000e+00,3.353960439562797546e-02
1.341815199702978134e-02,6.783259450457990170e-04,-0.000000000000000000e+00,1.273982599377632141e-02
4.813586361706256866e-03,7.981535163708031178e-04,-0.000000000000000000e+00,4.015432670712471008e-03
5.750041455030441284e-03,5.967553006485104561e-04,0.000000000000000000e+00,5.153286270797252655e-03
2.035810844972729683e-03,5.329757113941013813e-04,0.000000000000000000e+00,1.502835075370967388e-03
2.328543690964579582e-03,6.311053293757140636e-04,0.000000000000000000e+00,1.697438303381204605e-03
6.627704482525587082e-03,6.998951430432498455e-04,0.000000000000000000e+00,5.927809514105319977e-03
4.104677587747573853e-02,9.005835163407027721e-04,0.000000000000000000e+00,4.014619067311286926e-02
3.735465696081519127e-03,5.248736706562340260e-04,0.000000000000000000e+00,3.210592083632946014e-03
1.021754182875156403e-02,6.344295106828212738e-04,-0.000000000000000000e+00,9.583112783730030060e-03
9.422495961189270020e-03,1.565407961606979370e-03,0.000000000000000000e+00,7.857087999582290649e-03
1.270953565835952759e-03,5.327120306901633739e-04,0.000000000000000000e+00,7.382414769381284714e-04
1.055547152645885944e-03,5.677671870216727257e-04,0.000000000000000000e+00,4.877799947280436754e-04
8.442080765962600708e-02,4.824632313102483749e-03,0.000000000000000000e+00,7.959617674350738525e-02
1.979823689907789230e-03,5.725978990085422993e-04,0.000000000000000000e+00,1.407225849106907845e-03
3.988214302808046341e-03,5.214918637648224831e-04,0.000000000000000000e+00,3.466722322627902031e-03
8.416441851295530796e-04,6.727389409206807613e-04,0.000000000000000000e+00,1.689052296569570899e-04
1.853985711932182312e-02,1.852648565545678139e-03,-0.000000000000000000e+00,1.668720878660678864e-02
2.169181220233440399e-02,6.486539496108889580e-04,-0.000000000000000000e+00,2.104315906763076782e-02
1.744746416807174683e-02,1.307156169787049294e-03,0.000000000000000000e+00,1.614030823111534119e-02
2.463186904788017273e-02,4.276383260730654001e-04,0.000000000000000000e+00,2.420422993600368500e-02
1.017533894628286362e-02,7.807602523826062679e-04,0.000000000000000000e+00,9.394578635692596436e-03
1.072208397090435028e-02,1.652806880883872509e-03,0.000000000000000000e+00,9.069276973605155945e-03
4.353879950940608978e-03,5.025169230066239834e-04,0.000000000000000000e+00,3.851362969726324081e-03
2.688934328034520149e-03,5.570989451371133327e-04,0.000000000000000000e+00,2.131835324689745903e-03
1.326150912791490555e-02,6.868850323371589184e-04,0.000000000000000000e+00,1.257462427020072937e-02
1.937903836369514465e-02,2.343755913898348808e-03,0.000000000000000000e+00,1.703528314828872681e-02
1.100222812965512276e-03,4.847373347729444504e-04,0.000000000000000000e+00,6.154855364002287388e-04
6.968587636947631836e-03,5.133777740411460400e-04,0.000000000000000000e+00,6.455210037529468536e-03
7.194792386144399643e-03,5.650450475513935089e-04,-0.000000000000000000e+00,6.629747338593006134e-03
7.379718124866485596e-03,9.987656958401203156e-04,0.000000000000000000e+00,6.380952429026365280e-03
2.953802701085805893e-03,6.761029362678527832e-04,0.000000000000000000e+00,2.277699764817953110e-03
2.362339198589324951e-02,6.531506660394370556e-04,-0.000000000000000000e+00,2.297024056315422058e-02
1.848575286567211151e-02,7.747478084638714790e-04,0.000000000000000000e+00,1.771100424230098724e-02
1.183493435382843018e-02,8.892989717423915863e-04,-0.000000000000000000e+00,1.094563584774732590e-02
3.219992620870471001e-03,1.671343343332409859e-03,0.000000000000000000e+00,1.548649277538061142e-03
1.875190995633602142e-03,4.614210629370063543e-04,0.000000000000000000e+00,1.413769903592765331e-03
2.564352471381425858e-03,4.557139181997627020e-04,0.000000000000000000e+00,2.108638640493154526e-03
1.413137316703796387e-01,1.008393592201173306e-03,-0.000000000000000000e+00,1.403053402900695801e-01
1.346078119240701199e-03,5.629517254419624805e-04,0.000000000000000000e+00,7.831263937987387180e-04
7.705111056566238403e-03,5.033809575252234936e-04,-0.000000000000000000e+00,7.201730273663997650e-03
1.265372848138213158e-03,5.952263600192964077e-04,0.000000000000000000e+00,6.701464881189167500e-04
2.596288733184337616e-02,1.381707610562443733e-03,0.000000000000000000e+00,2.458117902278900146e-02
8.585917763411998749e-03,5.948515608906745911e-04,0.000000000000000000e+00,7.991066202521324158e-03
1.736106723546981812e-02,9.297615033574402332e-04,-0.000000000000000000e+00,1.643130555748939514e-02
1.296401303261518478e-02,5.794900353066623211e-04,0.000000000000000000e+00,1.238452270627021790e-02
3.409300232306122780e-03,5.607299390248954296e-04,0.000000000000000000e+00,2.848570235073566437e-03
1.571134105324745178e-02,6.261320668272674084e-04,0.000000000000000000e+00,1.508520822972059250e-02
8.856809698045253754e-03,2.112776739522814751e-03,0.000000000000000000e+00,6.744033191353082657e-03
1.196166779845952988e-02,4.230656777508556843e-04,0.000000000000000000e+00,1.153860241174697876e-02
2.527788048610091209e-03,4.678249533753842115e-04,0.000000000000000000e+00,2.059963066130876541e-03
9.026409685611724854e-02,8.242145413532853127e-04,-0.000000000000000000e+00,8.943988382816314697e-02
3.790628863498568535e-03,4.358633013907819986e-04,0.000000000000000000e+00,3.354765474796295166e-03
8.158782497048377991e-03,2.883089240640401840e-03,0.000000000000000000e+00,5.275693722069263458e-03
1.182449515908956528e-03,4.580424283631145954e-04,0.000000000000000000e+00,7.244070293381810188e-04
2.677527256309986115e-03,1.994268503040075302e-03,-0.000000000000000000e+00,6.832588114775717258e-04
7.013354334048926830e-04,4.267909680493175983e-04,0.000000000000000000e+00,2.745444653555750847e-04
9.146442636847496033e-03,1.025299425236880779e-03,0.000000000000000000e+00,8.121143095195293427e-03
6.538609741255640984e-04,4.258370900060981512e-04,0.000000000000000000e+00,2.280238841194659472e-04
4.412015434354543686e-03,6.138516473583877087e-04,-0.000000000000000000e+00,3.798163961619138718e-03
3.220684826374053955e-03,4.656945529859513044e-04,0.000000000000000000e+00,2.754990244284272194e-03
3.245226107537746429e-03,5.978062981739640236e-04,-0.000000000000000000e+00,2.647419925779104233e-03
1.431872230023145676e-02,5.340417264960706234e-04,-0.000000000000000000e+00,1.378468051552772522e-02
1.344471122138202190e-03,4.654533404391258955e-04,0.000000000000000000e+00,8.790178108029067516e-04
7.603055797517299652e-03,1.309948274865746498e-03,0.000000000000000000e+00,6.293107755482196808e-03
1.347263436764478683e-02,1.104252762161195278e-03,-0.000000000000000000e+00,1.236838195472955704e-02
2.858189633116126060e-03,8.415815536864101887e-04,0.000000000000000000e+00,2.016608137637376785e-03
1.123609021306037903e-02,2.347567817196249962e-03,0.000000000000000000e+00,8.888522163033485413e-03
3.622625954449176788e-03,4.612720513250678778e-04,-0.000000000000000000e+00,3.161353990435600281e-03
3.872805088758468628e-02,2.457095310091972351e-03,0.000000000000000000e+00,3.627095744013786316e-02
5.748090799897909164e-03,5.045151337981224060e-04,0.000000000000000000e+00,5.243575666099786758e-03
1.270168647170066833e-02,4.018582985736429691e-04,0.000000000000000000e+00,1.229982823133468628e-02
1.134002488106489182e-02,4.931385046802461147e-04,-0.000000000000000000e+00,1.084688678383827209e-02
1.899138242006301880e-01,3.023816680070012808e-04,0.000000000000000000e+00,1.896114498376846313e-01
2.066724235191941261e-03,4.946158151142299175e-04,0.000000000000000000e+00,1.572108478285372257e-03
7.629472296684980392e-03,4.512972373049706221e-04,0.000000000000000000e+00,7.178175263106822968e-03
5.500550847500562668e-03,4.015369049739092588e-04,0.000000000000000000e+00,5.099013913422822952e-03
7.525524590164422989e-03,6.049697985872626305e-04,-0.000000000000000000e+00,6.920554675161838531e-03
8.964383974671363831e-03,8.145239553414285183e-04,-0.000000000000000000e+00,8.149860426783561707e-03
1.687582582235336304e-02,4.237111192196607590e-03,0.000000000000000000e+00,1.263871509581804276e-02
1.045428914949297905e-03,5.689736572094261646e-04,0.000000000000000000e+00,4.764553159475326538e-04
1.551273278892040253e-03,4.146613355260342360e-04,0.000000000000000000e+00,1.136611914262175560e-03
1.135364826768636703e-02,7.399770547635853291e-04,0.000000000000000000e+00,1.061367150396108627e-02
1.227030456066131592e-01,1.005960046313703060e-03,0.000000000000000000e+00,1.216970831155776978e-01
6.866956246085464954e-04,4.984636325389146805e-04,0.000000000000000000e+00,1.882320066215470433e-04
1.757436548359692097e-03,3.985600487794727087e-04,0.000000000000000000e+00,1.358876470476388931e-03
2.647521533071994781e-02,3.272184869274497032e-03,-0.000000000000000000e+00,2.320303022861480713e-02
1.222238061018288136e-03,4.070571740157902241e-04,0.000000000000000000e+00,8.151808870024979115e-04
3.749415278434753418e-03,9.697209461592137814e-04,-0.000000000000000000e+00,2.779694274067878723e-03
2.168957740068435669e-01,3.316956281196326017e-04,0.000000000000000000e+00,2.165640741586685181e-01
1.693153986707329750e-03,5.016377544961869717e-04,0.000000000000000000e+00,1.191516174003481865e-03
4.915825650095939636e-02,7.567006978206336498e-04,-0.000000000000000000e+00,4.840155690908432007e-02
2.682738471776247025e-03,4.408669774420559406e-04,-0.000000000000000000e+00,2.241871552541851997e-03
3.465967997908592224e-02,7.053399458527565002e-04,-0.000000000000000000e+00,3.395434096455574036e-02
8.146607130765914917e-02,3.118310123682022095e-04,0.000000000000000000e+00,8.115424215793609619e-02
7.922649383544921875e-03,4.045348614454269409e-04,0.000000000000000000e+00,7.518114987760782242e-03
1.053959876298904419e-02,8.318791515193879604e-04,0.000000000000000000e+00,9.707720018923282623e-03
1.995278894901275635e-02,2.294774167239665985e-03,0.000000000000000000e+00,1.765801571309566498e-02
8.383261156268417835e-04,4.205410950817167759e-04,0.000000000000000000e+00,4.177850205451250076e-04
3.642857819795608521e-02,2.036053454503417015e-03,0.000000000000000000e+00,3.439252451062202454e-02
9.557135635986924171e-04,3.908170911017805338e-04,0.000000000000000000e+00,5.648965016007423401e-04
1.369842607527971268e-02,1.026267884299159050e-03,0.000000000000000000e+00,1.267215795814990997e-02
4.572363570332527161e-03,5.098452675156295300e-04,-0.000000000000000000e+00,4.062518477439880371e-03
9.719854220747947693e-03,9.418744593858718872e-04,0.000000000000000000e+00,8.777979761362075806e-03
1.407136488705873489e-02,7.418360328301787376e-04,-0.000000000000000000e+00,1.332952920347452164e-02
1.200074516236782074e-02,1.443024608306586742e-03,0.000000000000000000e+00,1.055772043764591217e-02
6.164837162941694260e-03,4.130619636271148920e-04,-0.000000000000000000e+00,5.751775112003087997e-03
3.764729714021086693e-03,3.699403314385563135e-04,0.000000000000000000e+00,3.394789295271039009e-03
1.687220856547355652e-02,1.665576244704425335e-03,0.000000000000000000e+00,1.520663220435380936e-02
4.499237053096294403e-03,3.844710881821811199e-04,0.000000000000000000e+00,4.114766139537096024e-03
1.190425595268607140e-03,7.354006520472466946e-04,0.000000000000000000e+00,4.550249141175299883e-04
1.129454839974641800e-02,8.281847694888710976e-04,0.000000000000000000e+00,1.046636328101158142e-02
1.010037492960691452e-02,1.936496817506849766e-03,0.000000000000000000e+00,8.163877762854099274e-03
1.304617035202682018e-03,3.818396653514355421e-04,0.000000000000000000e+00,9.227773989550769329e-04
1.215483807027339935e-02,1.481299870647490025e-03,0.000000000000000000e+00,1.067353785037994385e-02
3.158187121152877808e-02,3.517775039654225111e-04,0.000000000000000000e+00,3.123009204864501953e-02
4.530382901430130005e-02,3.599458723329007626e-04,0.000000000000000000e+00,4.494388401508331299e-02
5.744481924921274185e-03,5.299976328387856483e-04,-0.000000000000000000e+00,5.214484408497810364e-03
1.475332072004675865e-03,3.482760512270033360e-04,0.000000000000000000e+00,1.127055962570011616e-03
1.600705459713935852e-02,4.362332634627819061e-03,0.000000000000000000e+00,1.164472196251153946e-02
7.720884750597178936e-04,5.029300227761268616e-04,-0.000000000000000000e+00,2.691584522835910320e-04
3.868027124553918839e-04,3.414297825656831264e-04,0.000000000000000000e+00,4.537293352768756449e-05
4.842659924179315567e-03,8.849092992022633553e-04,0.000000000000000000e+00,3.957750741392374039e-03
2.324850996956229210e-03,3.245557600166648626e-04,0.000000000000000000e+00,2.000295324251055717e-03
5.684243049472570419e-03,3.902969765476882458e-04,-0.000000000000000000e+00,5.293946247547864914e-03
1.516003627330064774e-02,3.276212082710117102e-04,0.000000000000000000e+00,1.483241468667984009e-02
8.917556144297122955e-03,7.212776690721511841e-04,0.000000000000000000e+00,8.196278475224971771e-03
3.837994765490293503e-03,9.455411927774548531e-04,-0.000000000000000000e+00,2.892453689128160477e-03
3.710232675075531006e-03,4.038749320898205042e-04,0.000000000000000000e+00,3.306357655674219131e-03
3.199155209586024284e-03,8.470262400805950165e-04,0.000000000000000000e+00,2.352128969505429268e-03
1.995452120900154114e-02,1.021594740450382233e-03,-0.000000000000000000e+00,1.893292739987373352e-02
1.201009284704923630e-02,2.982411824632436037e-04,0.000000000000000000e+00,1.171185169368982315e-02
8.199702017009258270e-03,3.650423313956707716e-04,0.000000000000000000e+00,7.834659889340400696e-03
6.422332371585071087e-04,3.397140826564282179e-04,-0.000000000000000000e+00,3.025191545020788908e-04
2.666709478944540024e-03,5.040095420554280281e-04,0.000000000000000000e+00,2.162700053304433823e-03
1.174987945705652237e-02,1.281423377804458141e-03,-0.000000000000000000e+00,1.046845596283674240e-02
9.433397790417075157e-04,3.301818796899169683e-04,-0.000000000000000000e+00,6.131579284556210041e-04
9.097429923713207245e-03,3.791350172832608223e-04,0.000000000000000000e+00,8.718295022845268250e-03
1.315267570316791534e-02,4.675566160585731268e-04,0.000000000000000000e+00,1.268511917442083359e-02
3.725974820554256439e-03,3.235874755773693323e-04,0.000000000000000000e+00,3.402387257665395737e-03
5.787035916000604630e-03,5.654664128087460995e-04,0.000000000000000000e+00,5.221569444984197617e-03
2.149033127352595329e-03,3.514717391226440668e-04,-0.000000000000000000e+00,1.797561300918459892e-03
6.266942247748374939e-03,7.858810131438076496e-04,0.000000000000000000e+00,5.481061059981584549e-03
9.415062959305942059e-04,3.040069132111966610e-04,0.000000000000000000e+00,6.374993827193975449e-04
6.420861929655075073e-03,1.225454499945044518e-03,-0.000000000000000000e+00,5.195407662540674210e-03
8.661112748086452484e-03,3.431641089264303446e-04,-0.000000000000000000e+00,8.317948319017887115e-03
5.888311192393302917e-03,4.583804111462086439e-04,0.000000000000000000e+00,5.429930984973907471e-03
3.182853804901242256e-03,3.322581760585308075e-04,0.000000000000000000e+00,2.850595628842711449e-03
3.799016587436199188e-03,1.327225239947438240e-03,-0.000000000000000000e+00,2.471791347488760948e-03
6.399512058123946190e-04,3.148737305309623480e-04,-0.000000000000000000e+00,3.250775043852627277e-04
6.195511668920516968e-03,3.515786956995725632e-04,0.000000000000000000e+00,5.843932740390300751e-03
7.650618907064199448e-03,3.585790400393307209e-04,-0.000000000000000000e+00,7.292039692401885986e-03
2.487087389454245567e-03,4.378327284939587116e-04,0.000000000000000000e+00,2.049254719167947769e-03
7.126210257411003113e-04,2.855327038560062647e-04,0.000000000000000000e+00,4.270883509889245033e-04
7.604147540405392647e-04,6.959874299354851246e-04,0.000000000000000000e+00,6.442733865696936846e-05
4.638965241611003876e-03,3.124407667201012373e-04,0.000000000000000000e+00,4.326524678617715836e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
2.394132316112518311e-03
7.829257100820541382e-02
1.484398245811462402e-01
2.132568359375000000e-01
2.731387615203857422e-01
3.284556865692138672e-01
3.795519471168518066e-01
4.267492890357971191e-01
4.703449606895446777e-01
5.106154084205627441e-01
5.478163361549377441e-01
5.821845531463623047e-01
6.139377951622009277e-01
6.432784795761108398e-01
6.703921556472778320e-01
6.954503655433654785e-01
7.186104655265808105e-01
7.400188446044921875e-01
7.598089575767517090e-01
7.781043052673339844e-01
7.950187325477600098e-01
8.106573820114135742e-01
8.251163363456726074e-01
8.384848237037658691e-01
8.508451581001281738e-01
8.622731566429138184e-01
8.728385567665100098e-01
8.826063871383666992e-01
8.916355967521667480e-01
8.999816775321960449e-01
9.076955914497375488e-01
9.148247838020324707e-01
9.214120507240295410e-01
9.274982810020446777e-01
9.331205487251281738e-01
9.383139014244079590e-01
9.431093335151672363e-01
9.475371241569519043e-01
9.516243338584899902e-01
9.553968310356140137e-01
9.588778614997863770e-01
9.620894789695739746e-01
9.650517106056213379e-01
9.677831530570983887e-01
9.703009724617004395e-01
9.726220965385437012e-01
9.747609496116638184e-01
9.767311215400695801e-01
9.785456061363220215e-01
9.802162051200866699e-01
9.817543625831604004e-01
9.831697344779968262e-01
9.844718575477600098e-01
9.856696724891662598e-01
9.867710471153259277e-01
9.877834916114807129e-01
9.887143969535827637e-01
9.895694851875305176e-01
9.903549551963806152e-01
9.910765290260314941e-01
9.917393326759338379e-01
9.923475384712219238e-01
9.929062724113464355e-01
9.934186339378356934e-01
9.938890337944030762e-01
9.943208098411560059e-01
9.947169423103332520e-01
9.950806498527526855e-01
9.954143166542053223e-01
9.957202076911926270e-01
9.960016608238220215e-01
9.962598681449890137e-01
9.964969754219055176e-01
9.967148900032043457e-01
9.969151616096496582e-01
9.970994591712951660e-01
9.972692131996154785e-01
9.974251389503479004e-01
9.975692629814147949e-01
9.977020621299743652e-01
9.978248476982116699e-01
9.979390501976013184e-01
9.980443120002746582e-01
9.981418251991271973e-01
9.982327818870544434e-01
9.983175396919250488e-01
9.983964562416076660e-01
9.984703660011291504e-01
9.985395073890686035e-01
9.986045956611633301e-01
9.986655116081237793e-01
9.987235665321350098e-01
9.987780451774597168e-01
9.988300204277038574e-01
9.988794922828674316e-01
9.989263415336608887e-01
9.989710450172424316e-01
9.990141987800598145e-01
9.990554451942443848e-01
9.990952610969543457e-01
9.991331696510314941e-01
9.991700053215026855e-01
9.992056488990783691e-01
9.992399811744689941e-01
9.992734789848327637e-01
9.993062615394592285e-01
9.993376135826110840e-01
9.993683695793151855e-01
9.993978142738342285e-01
9.994270205497741699e-01
9.994551539421081543e-01
9.994825720787048340e-01
9.995092749595642090e-01
9.995353817939758301e-01
9.995606541633605957e-01
9.995849728584289551e-01
9.996089339256286621e-01
9.996319413185119629e-01
9.996543526649475098e-01
9.996758103370666504e-01
9.996971487998962402e-01
9.997171759605407715e-01
9.997367262840270996e-01
9.997555613517761230e-01
9.997738003730773926e-01
9.997907280921936035e-01
9.998068213462829590e-01
9.998224377632141113e-01
9.998372197151184082e-01
9.998512864112854004e-01
9.998642802238464355e-01
9.998766779899597168e-01
9.998882412910461426e-01
9.998986124992370605e-01
9.999086260795593262e-01
9.999173283576965332e-01
9.999253153800964355e-01
9.999325871467590332e-01
9.999384284019470215e-01
9.999442696571350098e-01
9.999483227729797363e-01
9.999521374702453613e-01
9.999545216560363770e-01
9.999567866325378418e-01
9.999577403068542480e-01
9.999582171440124512e-01
9.999573826789855957e-01
9.999559521675109863e-01
9.999535679817199707e-01
9.999507069587707520e-01
9.999465346336364746e-01
9.999417662620544434e-01
9.999362826347351074e-01
9.999303221702575684e-01
9.999230504035949707e-01
9.999153017997741699e-01
9.999068379402160645e-01
9.998982548713684082e-01
9.998882412910461426e-01
9.998781085014343262e-01
9.998670220375061035e-01
9.998558163642883301e-01
9.998436570167541504e-01
9.998310208320617676e-01
9.998180270195007324e-01
9.998044371604919434e-01
9.997906088829040527e-01
9.997765421867370605e-01
9.997616410255432129e-01
9.997463822364807129e-01
9.997314810752868652e-01
9.997158646583557129e-01
9.997003674507141113e-01
9.996841549873352051e-01
9.996679425239562988e-01
9.996514916419982910e-01
9.996355175971984863e-01
9.996188282966613770e-01
9.996023774147033691e-01
9.995858073234558105e-01
9.995698332786560059e-01
9.995537400245666504e-01
9.995371699333190918e-01
9.995213150978088379e-01
9.995054602622985840e-01
9.994898438453674316e-01
9.994748234748840332e-01
9.994600415229797363e-01
9.994451403617858887e-01
9.994309544563293457e-01
9.994176030158996582e-01
9.994038939476013184e-01
9.993913769721984863e-01
9.993789792060852051e-01
9.993672966957092285e-01
9.993562102317810059e-01
9.993451237678527832e-01
9.993358254432678223e-01
9.993262887001037598e-01
9.993179440498352051e-01
9.993098378181457520e-01
9.993030428886413574e-01
9.992966055870056152e-01
9.992912411689758301e-01
9.992864727973937988e-01
9.992828965187072754e-01
9.992799162864685059e-01
9.992778897285461426e-01
9.992766976356506348e-01
9.992764592170715332e-01
9.992771744728088379e-01
9.992788434028625488e-01
9.992812275886535645e-01
9.992848038673400879e-01
9.992894530296325684e-01
9.992948174476623535e-01
9.993014931678771973e-01
9.993090033531188965e-01
9.993172287940979004e-01
9.993262887001037598e-01
9.993371367454528809e-01
9.993482232093811035e-01
9.993607401847839355e-01
9.993738532066345215e-01
9.993879199028015137e-01
9.994028210639953613e-01
9.994189143180847168e-01
9.994356036186218262e-01
9.994527697563171387e-01
9.994714856147766113e-01
9.994904398918151855e-01
9.995107054710388184e-01
9.995310902595520020e-01
9.995527863502502441e-01
9.995746016502380371e-01
9.995970129966735840e-01
9.996203780174255371e-01
9.996439814567565918e-01
9.996684193611145020e-01
9.996928572654724121e-01
9.997181296348571777e-01
9.997432827949523926e-01
9.997689127922058105e-01
9.997947812080383301e-01
9.998207688331604004e-01
9.998469948768615723e-01
9.998732209205627441e-01
9.998992085456848145e-01
9.999253153800964355e-01
9.999511837959289551e-01
9.999766945838928223e-01
1.000001907348632812e+00
1.000026822090148926e+00
1.000051498413085938e+00
1.000075101852416992e+00
1.000098824501037598e+00
1.000121593475341797e+00
1.000143289566040039e+00
1.000164389610290527e+00
1.000185012817382812e+00
1.000204443931579590e+00
1.000222444534301758e+00
1.000239610671997070e+00
1.000255823135375977e+00
1.000270605087280273e+00
1.000283956527709961e+00
1.000295877456665039e+00
1.000306606292724609e+00
1.000315785408020020e+00
1.000323057174682617e+00
1.000329017639160156e+00
1.000333309173583984e+00
1.000335693359375000e+00
1.000336289405822754e+00
1.000334858894348145e+00
1.000332117080688477e+00
1.000326633453369141e+00
1.000319600105285645e+00
1.000310540199279785e+00
1.000299692153930664e+00
1.000286698341369629e+00
1.000271320343017578e+00
1.000254392623901367e+00
1.000235080718994141e+00
1.000214219093322754e+00
1.000190734863281250e+00
1.000165462493896484e+00
1.000138282775878906e+00
1.000108838081359863e+00
1.000077724456787109e+00
1.000044226646423340e+00
1.000009536743164062e+00
9.999728798866271973e-01
9.999342560768127441e-01
9.998937249183654785e-01
9.998522400856018066e-01
9.998086094856262207e-01
9.997637867927551270e-01
9.997171759605407715e-01
9.996694922447204590e-01
9.996203780174255371e-01
9.995701909065246582e-01
9.995188117027282715e-01
9.994662404060363770e-01
9.994125962257385254e-01
9.993579983711242676e-01
9.993019700050354004e-01
9.992451071739196777e-01
9.991872906684875488e-01
9.991284012794494629e-01
9.990685582160949707e-01
9.990071654319763184e-01
9.989444613456726074e-01
9.988808035850524902e-01
9.988146424293518066e-01
9.987471699714660645e-01
9.986773133277893066e-01
9.986044764518737793e-01
9.985287785530090332e-01
9.984497427940368652e-01
9.983661770820617676e-01
9.982780814170837402e-01
9.981845021247863770e-01
9.980842471122741699e-01
9.979763627052307129e-01
9.978602528572082520e-01
9.977340102195739746e-01
9.975965619087219238e-01
9.974456429481506348e-01
9.972805380821228027e-01
9.970987439155578613e-01
9.968979954719543457e-01
9.966761469841003418e-01
9.964302182197570801e-01
9.961574673652648926e-01
9.958551526069641113e-01
9.955192208290100098e-01
9.951462149620056152e-01
9.947316050529479980e-01
9.942713379859924316e-01
9.937607645988464355e-01
9.931938052177429199e-01
9.925654530525207520e-01
9.918695092201232910e-01
9.910988211631774902e-01
9.902468323707580566e-01
9.893059134483337402e-01
9.882672429084777832e-01
9.871225953102111816e-01
9.858620762825012207e-01
9.844756722450256348e-01
9.829528927803039551e-01
9.812818169593811035e-01
9.794505238533020020e-01
9.774455428123474121e-01
9.752531647682189941e-01
9.728582501411437988e-01
9.702454209327697754e-01
9.673976302146911621e-01
9.642974734306335449e-01
9.609258770942687988e-01
9.572626948356628418e-01
9.532867074012756348e-01
9.489746689796447754e-01
9.443034529685974121e-01
9.392468333244323730e-01
9.337771534919738770e-01
9.278653264045715332e-01
9.214800000190734863e-01
9.145875573158264160e-01
9.071505665779113770e-01
8.991310596466064453e-01
8.904857635498046875e-01
8.811686635017395020e-01
8.711293339729309082e-01
8.603122830390930176e-01
8.486574292182922363e-01
8.360987305641174316e-01
8.225625157356262207e-01
8.079677820205688477e-01
7.922260165214538574e-01
7.752388119697570801e-01
7.568977475166320801e-01
7.370821833610534668e-01
7.156600356101989746e-01
6.924865245819091797e-01
6.674016714096069336e-01
6.402319073677062988e-01
6.107865571975708008e-01
5.788612961769104004e-01
5.442348718643188477e-01
5.066708922386169434e-01
4.659183621406555176e-01
4.217125773429870605e-01
3.737781643867492676e-01
3.218293488025665283e-01
2.655752003192901611e-01
2.047216296195983887e-01
1.389790475368499756e-01
6.805988401174545288e-02
-8.307375013828277588e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
2.394132316112518311e-03
2.731387615203857422e-01
4.703449606895446777e-01
6.139377951622009277e-01
7.186104655265808105e-01
7.950187325477600098e-01
8.508451581001281738e-01
8.916355967521667480e-01
9.214120507240295410e-01
9.431093335151672363e-01
9.588778614997863770e-01
9.703009724617004395e-01
9.785456061363220215e-01
9.844718575477600098e-01
9.887143969535827637e-01
9.917393326759338379e-01
9.938890337944030762e-01
9.954143166542053223e-01
9.964969754219055176e-01
9.972692131996154785e-01
9.978248476982116699e-01
9.982327818870544434e-01
9.985395073890686035e-01
9.987780451774597168e-01
9.989710450172424316e-01
9.991331696510314941e-01
9.992734789848327637e-01
9.993978142738342285e-01
9.995092749595642090e-01
9.996089339256286621e-01
9.996971487998962402e-01
9.997738003730773926e-01
9.998372197151184082e-01
9.998882412910461426e-01
9.999253153800964355e-01
9.999483227729797363e-01
9.999577403068542480e-01
9.999535679817199707e-01
9.999362826347351074e-01
9.999068379402160645e-01
9.998670220375061035e-01
9.998180270195007324e-01
9.997616410255432129e-01
9.997003674507141113e-01
9.996355175971984863e-01
9.995698332786560059e-01
9.995054602622985840e-01
9.994451403617858887e-01
9.993913769721984863e-01
9.993451237678527832e-01
9.993098378181457520e-01
9.992864727973937988e-01
9.992766976356506348e-01
9.992812275886535645e-01
9.993014931678771973e-01
9.993371367454528809e-01
9.993879199028015137e-01
9.994527697563171387e-01
9.995310902595520020e-01
9.996203780174255371e-01
9.997181296348571777e-01
9.998207688331604004e-01
9.999253153800964355e-01
1.000026822090148926e+00
1.000121593475341797e+00
1.000204443931579590e+00
1.000270605087280273e+00
1.000315785408020020e+00
1.000335693359375000e+00
1.000326633453369141e+00
1.000286698341369629e+00
1.000214219093322754e+00
1.000108838081359863e+00
9.999728798866271973e-01
9.998086094856262207e-01
9.996203780174255371e-01
9.994125962257385254e-01
9.991872906684875488e-01
9.989444613456726074e-01
9.986773133277893066e-01
9.983661770820617676e-01
9.979763627052307129e-01
9.974456429481506348e-01
9.966761469841003418e-01
9.955192208290100098e-01
9.937607645988464355e-01
9.910988211631774902e-01
9.871225953102111816e-01
9.812818169593811035e-01
9.728582501411437988e-01
9.609258770942687988e-01
9.443034529685974121e-01
9.214800000190734863e-01
8.904857635498046875e-01
8.486574292182922363e-01
7.922260165214538574e-01
7.156600356101989746e-01
6.107865571975708008e-01
4.659183621406555176e-01
2.655752003192901611e-01
-8.307375013828277588e-03


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.285031958803510399e+00
9.571432698781499049e-01
8.659008380911454861e-01
7.569628383480198064e-01
5.727876442612345187e-01
3.545233076628542257e-01
3.299311140104244644e-01
3.258615657928238263e-01
3.226131284854041326e-01
3.226793738276728662e-01
3.159854439933907910e-01
3.173770635227504688e-01
3.103203978473920155e-01
3.057194840988813889e-01
3.011662275558567026e-01
2.903579860629369458e-01
2.824952216122191828e-01
2.791524309555028505e-01
2.690573104159501572e-01
2.525399418395906648e-01
2.448896979739992319e-01
2.279395144635928683e-01
2.145587664164941566e-01
1.986137422082606963e-01
1.877429612864042752e-01
1.678260680553654016e-01
1.653802670504652406e-01
1.627237257256423653e-01
1.425993548458455440e-01
1.490668244070589288e-01
1.443863751302618403e-01
1.415637211695253139e-01
1.475084505421111469e-01
1.419183095037925280e-01
1.281388352667923169e-01
1.355524489656254883e-01
1.370428899399915579e-01
1.314157075775096994e-01
1.304690575044306633e-01
1.144365214903058092e-01
1.267165217439139846e-01
1.243445986368877376e-01
1.276534035099720632e-01
1.213989058420491957e-01
1.100418312114605363e-01
1.179493615511892496e-01
1.120273091479846023e-01
1.119899213880984623e-01
1.118289540937416754e-01
1.136937242262912734e-01
1.132129147004491548e-01
1.106276087469337810e-01
1.020719254427591982e-01
1.002994012170288357e-01
1.001255435460469967e-01
1.006396552055866117e-01
9.246475420007441159e-02
9.881630021840118183e-02
9.457173506888102987e-02
9.493071440792888449e-02
1.016895553783560557e-01
9.044025526941774917e-02
9.882084993199655165e-02
8.714088223010239831e-02
8.819500258078805111e-02
8.812547920839977622e-02
8.407406856665669559e-02
8.282041295410935700e-02
8.235723425934290964e-02
8.400429784069488037e-02
7.886970780928310998e-02
8.157446045929715728e-02
8.025989720704898578e-02
7.811491962863831295e-02
7.674785671182375590e-02
8.248071908685616904e-02
7.363182332279445685e-02
6.963412693879610094e-02
7.420259236639574485e-02
7.018067781743073108e-02
7.051198438256360557e-02
6.965174615293767690e-02
7.100981227992177180e-02
7.414312144035507812e-02
7.048045023825343092e-02
7.105903807458678612e-02
6.445051631276159376e-02
6.858122482208019177e-02
6.331271150539087567e-02
6.862730432706128092e-02
6.018590876101877207e-02
6.603607747746055578e-02
5.773928972469214577e-02
6.001281893801583417e-02
6.650078130629308304e-02
6.533327777877435960e-02
6.135557504349361396e-02
6.231794143363073024e-02
6.330879782992737681e-02
6.139009548379820158e-02
6.492339796276352937e-02
6.165510681455069197e-02
5.632718036651326171e-02
6.566087606141758626e-02
6.099381389568538092e-02
5.775141083343685727e-02
5.615608371054527093e-02
5.893129937011042097e-02
5.856786643618815819e-02
5.754368677447565389e-02
5.309626414931913063e-02
5.953952810118432609e-02
5.742648649894714630e-02
6.671305900100162056e-02
5.367573518647895947e-02
5.349792949706556194e-02
5.584359170068151773e-02
5.220247814687996313e-02
5.308528058375031750e-02
5.328022309141323964e-02
5.235045476599802655e-02
5.029295723628417897e-02
5.330849865853624914e-02
5.351677447446329117e-02
6.266231855582146681e-02
5.445746374050228211e-02
5.156485385862212556e-02
5.603282060628652500e-02
4.478278967189733284e-02
4.770233029869701269e-02
5.198130567894856252e-02
5.073938449784430593e-02
5.591138548465881403e-02
4.952235646698138066e-02
5.427625916220239072e-02
4.626317061148126075e-02
5.220719612122959319e-02
5.187860300260349611e-02
4.886079624851352721e-02
5.222973782781174107e-02
4.181153336337556370e-02
4.547196162961323479e-02
4.133609627974129536e-02
3.870705024563561580e-02
4.865401636977647465e-02
4.461909386161412583e-02
4.323811972210448579e-02
4.851662772600293799e-02
4.701833633829483050e-02
4.451328604277741963e-02
4.483081858017281401e-02
5.138461012078035517e-02
4.651865592325166165e-02
4.365079191035545203e-02
4.536737104561418960e-02
4.722612868048877560e-02
4.720416216881582333e-02
4.304718312668459612e-02
5.300387161088480903e-02
4.428789435715481393e-02
4.443437603518016893e-02
4.478159880762126732e-02
4.446926480526495334e-02
4.816122471285717854e-02
4.265229358010721311e-02
4.414865855579550025e-02
4.710073952286786964e-02
4.422316638960832602e-02
4.249139071064454015e-02
3.998792415885276536e-02
4.222218755896900433e-02
5.271951731812835745e-02
4.104286080133876663e-02
4.497815721422799423e-02
4.123206237886024167e-02
4.488675038441298365e-02
4.045987161594190307e-02
4.309259976300815198e-02
4.498136184920365627e-02
3.985854094346347881e-02
4.730810441144724793e-02
4.357707391981777839e-02
3.969779249498121831e-02
4.541136645162714008e-02
3.882353575359098058e-02
5.447024879728163543e-02
3.926286506455434200e-02
2.818574512935616283e-02
4.232554556295396037e-02
4.149532700891711556e-02
4.228453772555622325e-02
4.102137457284579097e-02
4.030692896281085069e-02
3.962795069567307676e-02
4.583715893470996505e-02
3.874570279557445346e-02
4.326750900067666966e-02
4.110099055963649384e-02
3.626254491270382296e-02
3.888955814393055960e-02
4.245171414131394122e-02
3.872828631784426545e-02
3.805163847948730277e-02
3.850709797151243702e-02
3.965174728727013931e-02
4.048865682461706000e-02
3.701217293848672180e-02
4.015521412924582395e-02
4.786347189795600587e-02
3.622220030105679361e-02
4.992082966078517647e-02
3.639616492450770818e-02
4.864837627542166476e-02
4.198245214748781706e-02
3.600674421414440385e-02
4.750521867787459163e-02
3.588547530868728408e-02
4.715237821437993915e-02
3.430711141506225664e-02
3.883654865970607994e-02
3.996283928308764360e-02
3.561399183555531006e-02
3.762020940797641128e-02
4.257492226972720006e-02
4.282125336427100581e-02
4.217970827671487649e-02
4.095344977793585750e-02
3.719098643586582487e-02
3.536238471047246229e-02
3.366388198514101704e-02
4.052812039217257301e-02
3.736086378098057992e-02
3.523557313753494791e-02
3.729256946502882558e-02
3.873330207447400753e-02
4.576230898614434134e-02
3.422356774515983996e-02
4.026776123094343018e-02
3.186835049326145614e-02
3.431398433519201874e-02
3.959513135724591210e-02
2.732512092697476219e-02
3.365604691087694528e-02
4.113786708851115831e-02
4.605039547296705532e-02
3.430538196942083812e-02
3.646243693649019874e-02
2.812884814382011350e-02
3.652492963731635012e-02
3.394397077861138756e-02
4.105452878364938135e-02
3.252985421683446399e-02
4.191111075577652612e-02
3.190767039850415238e-02
5.916078151054778717e-02
3.446372442614249743e-02
3.315696976116157962e-02
6.018236367299296258e-02
3.438482919378704067e-02
3.357373682183981134e-02
4.040171719987698667e-02
3.586927385328261830e-02
3.925242277879960329e-02
3.053111193518876984e-02
4.009236051762758712e-02
3.223014655707830134e-02
4.846683275739896435e-02
3.366809820730302938e-02
3.178225207965210131e-02
3.743767990008883134e-02
3.168155266495086692e-02
4.177671207405683762e-02
3.165970759209894153e-02
3.940880635013067207e-02
2.957461667810283926e-02
3.569375205345777513e-02
3.439384003210465418e-02
3.948155684886846956e-02
3.345824094804587118e-02
2.963813983067779129e-02
3.369608130465855805e-02
3.479371523919826126e-02
3.933650843435133188e-02
3.204721940668277258e-02
3.286373389239231196e-02
3.533300484991024060e-02
3.081237131415659816e-02
3.640244233596209161e-02
3.355265009335874071e-02
3.706368010498897747e-02
3.188028192056237969e-02
3.152524089487723086e-02
4.007425428922972016e-02
2.842449678506040259e-02
2.979492609860417973e-02
3.596234955156588087e-02
2.515686461986543082e-02
3.304851912941290243e-02
3.679067283393820664e-02
3.455913664202794888e-02
3.705039540033398804e-02
3.715290869054477252e-02
2.913315129824588581e-02
3.492906729699661594e-02
4.300523406435046575e-02
3.074215440190702225e-02
3.385163347594005029e-02
4.305117978034939813e-02
3.007223646470474909e-02
5.412345086793903665e-02
3.099252303058962210e-02
3.216508646108769132e-02
3.314913630545024414e-02
3.530215149289252924e-02
2.497259669693403100e-02
2.999534644376498915e-02
3.126729058524229526e-02
3.400582629076451951e-02
3.515689816368634812e-02
4.092182815157584252e-02
3.023771836514049446e-02
3.660560244928564438e-02
3.619596163234020669e-02
3.145305451470563340e-02
3.422487248046344327e-02
3.591687984896482083e-02
2.862317522830802596e-02
3.109772054572335770e-02
3.744291781021857890e-02
3.254083059869136707e-02
2.977543516043668070e-02
1.880382587135579278e-02
3.502774299529332752e-02
2.902707049112281112e-02
3.817714369701208366e-02
2.800975582609094294e-02
4.854901964725399227e-02
2.866801023274282226e-02
4.219584930958702323e-02
2.876945910264157996e-02
4.356329682060482156e-02
2.785700320453711812e-02
3.483277787025881173e-02
3.006394637711496190e-02
2.535479714289642222e-02
3.080090078113154745e-02
3.438306988051204743e-02
2.864341402576372000e-02
3.524558202345317443e-02
3.367712946998745183e-02
3.601489668045351061e-02
3.252897592029806856e-02
2.947463368302360304e-02
2.899845765920891494e-02
2.797349546512762145e-02
3.747823963316936069e-02
3.563198665178463759e-02
2.602627582308091742e-02
2.836885895691823936e-02
3.177898671748285997e-02
3.242446524247102196e-02
4.987490833601206791e-02
2.879209717867415447e-02
4.157489882327373987e-02
3.011045537878122985e-02
3.879432491605007416e-02
3.027901936871722419e-02
3.329003744358372680e-02
2.674949489328272770e-02
2.536338548811851654e-02
2.601872113489822266e-02
2.435991596613019256e-02
2.546956664709652471e-02
3.232640939422107285e-02
2.945246743552732208e-02
3.479488548982405394e-02
3.186102206315038349e-02
2.666516032672303776e-02
3.929515895179695045e-02
2.511363950700007397e-02
3.429814375138463822e-02
2.957163271847750366e-02
3.389255674713981259e-02
2.899691931035410994e-02
2.821354177376473107e-02
2.709065633082359537e-02
3.418615153120121292e-02
2.711584111787658860e-02
3.100304843335921490e-02
3.805283711429897908e-02
2.555513191154237460e-02
2.923940284508603701e-02
3.835929917959700342e-02
2.438611382668271627e-02
2.812031888206161651e-02
3.351289093502387434e-02
3.691324736904894738e-02
2.612984752946103523e-02
3.031811967850283826e-02
3.102058935162893549e-02
3.879032990115877794e-02
2.442611871684416056e-02
3.571781502623289084e-02
3.501877970693902803e-02
2.977089106308789673e-02
2.903619967032587679e-02
2.693803033797084051e-02
2.355927804680810200e-02
2.801297434327402677e-02
3.550552061319359187e-02
2.520797399351489346e-02
3.440381778994672235e-02
2.309566134916536673e-02
2.834227020294940655e-02
3.363194832484658892e-02
2.629305859189441652e-02
2.430175845399323506e-02
3.143988136978653064e-02
3.247933601563936235e-02
4.683441007756856955e-02
2.600392264192591049e-02
2.563201819276191701e-02
3.286360816941677476e-02
2.367066507008896634e-02
2.620670932315656565e-02
4.130586101986852970e-02
2.458378469477676478e-02
2.648524351474921060e-02
2.861353999348140512e-02
3.268991766028849638e-02
3.907424602450928347e-02
2.512243232592753853e-02
3.858254940397993354e-02
2.387690785325811624e-02
3.500115935700161968e-02
2.422719346319365460e-02
3.725190940057217931e-02
2.242054223688454487e-02
2.784793584358548346e-02
3.249624504961145383e-02
2.388104849332947990e-02
2.793059018822014253e-02
2.360056659227744227e-02
3.068824978970378925e-02
2.569619761136700611e-02
2.555295901109652310e-02
2.195084690164382860e-02
4.100155799020901992e-02
2.358284549076706399e-02
3.828101808837190007e-02
2.464169410994476381e-02
2.785432938464935115e-02
3.476533538642764126e-02
2.308880711572157407e-02
3.088506667230228944e-02
3.915482140605695133e-02
2.339365185944807662e-02
3.287820711526182049e-02
2.475476425829986268e-02
2.450058943298327394e-02
2.628372877520707487e-02
2.837031878772082807e-02
2.379204605850718246e-02
3.539193494214167707e-02
2.354053993869007280e-02
4.228065582131579347e-02
2.289184086618538394e-02
2.911050195878446198e-02
2.694854519858737307e-02
4.165587912726419206e-02
2.339971962942373820e-02
4.228635584455189139e-02
2.301316448289623603e-02
2.075185996883889203e-02
3.393251694670740282e-02
2.332157859264315930e-02
3.463194364823021787e-02
2.278836364861782510e-02
3.013942426323604207e-02
2.222576511597754850e-02
3.689550778404166592e-02
2.182093501334232341e-02
3.012702814619151043e-02
3.760027033792868317e-02
2.714910916929436785e-02
2.298046110750887744e-02
3.030269390463210047e-02
2.987221219783241927e-02
2.435212138312303071e-02
3.860177683827356598e-02
2.973675340693989269e-02
2.314846735531819050e-02
3.947211055564855964e-02
2.418104048178228160e-02
2.248107432882394396e-02
6.979428527947431626e-02
2.579740401381576745e-02
2.487114563327767758e-02
3.314571238734594083e-02
2.558748224250989578e-02
3.371449946889112231e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.285031958803510399e+00
3.545233076628542257e-01
3.159854439933907910e-01
2.903579860629369458e-01
2.448896979739992319e-01
1.678260680553654016e-01
1.443863751302618403e-01
1.355524489656254883e-01
1.267165217439139846e-01
1.179493615511892496e-01
1.132129147004491548e-01
1.006396552055866117e-01
1.016895553783560557e-01
8.812547920839977622e-02
7.886970780928310998e-02
8.248071908685616904e-02
7.051198438256360557e-02
7.105903807458678612e-02
6.018590876101877207e-02
6.533327777877435960e-02
6.492339796276352937e-02
5.775141083343685727e-02
5.309626414931913063e-02
5.349792949706556194e-02
5.235045476599802655e-02
5.445746374050228211e-02
5.198130567894856252e-02
4.626317061148126075e-02
4.181153336337556370e-02
4.461909386161412583e-02
4.483081858017281401e-02
4.722612868048877560e-02
4.443437603518016893e-02
4.414865855579550025e-02
4.222218755896900433e-02
4.488675038441298365e-02
4.730810441144724793e-02
5.447024879728163543e-02
4.228453772555622325e-02
3.874570279557445346e-02
4.245171414131394122e-02
4.048865682461706000e-02
4.992082966078517647e-02
4.750521867787459163e-02
3.996283928308764360e-02
4.217970827671487649e-02
4.052812039217257301e-02
4.576230898614434134e-02
3.959513135724591210e-02
3.430538196942083812e-02
4.105452878364938135e-02
3.446372442614249743e-02
4.040171719987698667e-02
3.223014655707830134e-02
3.168155266495086692e-02
3.569375205345777513e-02
3.369608130465855805e-02
3.533300484991024060e-02
3.188028192056237969e-02
3.596234955156588087e-02
3.705039540033398804e-02
3.074215440190702225e-02
3.099252303058962210e-02
2.999534644376498915e-02
3.023771836514049446e-02
3.591687984896482083e-02
2.977543516043668070e-02
2.800975582609094294e-02
4.356329682060482156e-02
3.080090078113154745e-02
3.601489668045351061e-02
3.747823963316936069e-02
3.242446524247102196e-02
3.879432491605007416e-02
2.601872113489822266e-02
3.479488548982405394e-02
3.429814375138463822e-02
2.709065633082359537e-02
2.555513191154237460e-02
3.351289093502387434e-02
3.879032990115877794e-02
2.903619967032587679e-02
2.520797399351489346e-02
2.629305859189441652e-02
2.600392264192591049e-02
4.130586101986852970e-02
3.907424602450928347e-02
2.422719346319365460e-02
2.388104849332947990e-02
2.555295901109652310e-02
2.464169410994476381e-02
3.915482140605695133e-02
2.628372877520707487e-02
4.228065582131579347e-02
2.339971962942373820e-02
2.332157859264315930e-02
3.689550778404166592e-02
2.298046110750887744e-02
2.973675340693989269e-02
6.979428527947431626e-02
3.371449946889112231e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
8.956217956542968750e+01,1.783567619323730469e+01,-0.000000000000000000e+00,7.172650146484375000e+01
1.012207889556884766e+01,1.011526775360107422e+01,0.000000000000000000e+00,6.811566650867462158e-03
8.562222480773925781e+00,8.403999328613281250e+00,0.000000000000000000e+00,1.582233011722564697e-01
6.672448635101318359e+00,6.602112770080566406e+00,0.000000000000000000e+00,7.033604383468627930e-02
4.146843433380126953e+00,4.103118419647216797e+00,0.000000000000000000e+00,4.372520744800567627e-02
2.051952123641967773e+00,2.041564702987670898e+00,0.000000000000000000e+00,1.038737222552299500e-02
1.872618198394775391e+00,1.871274828910827637e+00,0.000000000000000000e+00,1.343350624665617943e-03
1.847149610519409180e+00,1.836050033569335938e+00,0.000000000000000000e+00,1.109963096678256989e-02
1.827794075012207031e+00,1.808207154273986816e+00,0.000000000000000000e+00,1.958689279854297638e-02
1.826947093009948730e+00,1.809335112571716309e+00,0.000000000000000000e+00,1.761200837790966034e-02
1.772501707077026367e+00,1.751611351966857910e+00,0.000000000000000000e+00,2.089037932455539703e-02
1.840846896171569824e+00,1.763444185256958008e+00,-0.000000000000000000e+00,7.740269601345062256e-02
1.705540180206298828e+00,1.702894568443298340e+00,0.000000000000000000e+00,2.645556814968585968e-03
1.667579650878906250e+00,1.663330316543579102e+00,0.000000000000000000e+00,4.249356687068939209e-03
1.640641927719116211e+00,1.624010086059570312e+00,0.000000000000000000e+00,1.663187891244888306e-02
1.590937376022338867e+00,1.534448504447937012e+00,0.000000000000000000e+00,5.648884922266006470e-02
1.547158598899841309e+00,1.470268130302429199e+00,0.000000000000000000e+00,7.689043879508972168e-02
1.452172279357910156e+00,1.441745638847351074e+00,-0.000000000000000000e+00,1.042664702981710434e-02
1.371645569801330566e+00,1.363731265068054199e+00,-0.000000000000000000e+00,7.914252579212188721e-03
1.295362830162048340e+00,1.242268800735473633e+00,0.000000000000000000e+00,5.309406295418739319e-02
1.208539128303527832e+00,1.186779975891113281e+00,-0.000000000000000000e+00,2.175918035209178925e-02
1.119234800338745117e+00,1.071507453918457031e+00,0.000000000000000000e+00,4.772728681564331055e-02
9.968826174736022949e-01,9.852623939514160156e-01,0.000000000000000000e+00,1.162019744515419006e-02
9.056503176689147949e-01,8.900139927864074707e-01,0.000000000000000000e+00,1.563632488250732422e-02
8.325162529945373535e-01,8.244441151618957520e-01,0.000000000000000000e+00,8.072118274867534637e-03
1.040829300880432129e+00,7.147527337074279785e-01,0.000000000000000000e+00,3.260765969753265381e-01
7.088007926940917969e-01,6.992453336715698242e-01,0.000000000000000000e+00,9.555472061038017273e-03
7.430186867713928223e-01,6.832073926925659180e-01,-0.000000000000000000e+00,5.981132015585899353e-02
1.237031340599060059e+00,5.817737579345703125e-01,0.000000000000000000e+00,6.552575826644897461e-01
6.397301554679870605e-01,6.094906926155090332e-01,0.000000000000000000e+00,3.023944050073623657e-02
6.147148609161376953e-01,5.838062763214111328e-01,0.000000000000000000e+00,3.090859577059745789e-02
6.004804372787475586e-01,5.660946965217590332e-01,0.000000000000000000e+00,3.438575193285942078e-02
8.709372282028198242e-01,5.930012464523315430e-01,-0.000000000000000000e+00,2.779359817504882812e-01
6.341103911399841309e-01,5.634129643440246582e-01,0.000000000000000000e+00,7.069740444421768188e-02
9.744344949722290039e-01,4.981239438056945801e-01,0.000000000000000000e+00,4.763105511665344238e-01
5.428934097290039062e-01,5.305499434471130371e-01,-0.000000000000000000e+00,1.234349049627780914e-02
6.203434467315673828e-01,5.342179536819458008e-01,0.000000000000000000e+00,8.612552285194396973e-02
5.553473830223083496e-01,5.068675875663757324e-01,0.000000000000000000e+00,4.847979173064231873e-02
5.095937848091125488e-01,5.017959475517272949e-01,0.000000000000000000e+00,7.797863334417343140e-03
1.805704116821289062e+00,4.281283915042877197e-01,0.000000000000000000e+00,1.377575755119323730e+00
4.817154407501220703e-01,4.811592996120452881e-01,0.000000000000000000e+00,5.561555735766887665e-04
4.746311008930206299e-01,4.715056121349334717e-01,0.000000000000000000e+00,3.125485032796859741e-03
5.865527391433715820e-01,4.822672307491302490e-01,0.000000000000000000e+00,1.042855381965637207e-01
4.564981758594512939e-01,4.558618664741516113e-01,0.000000000000000000e+00,6.363051943480968475e-04
1.109148263931274414e+00,4.060721993446350098e-01,0.000000000000000000e+00,7.030760645866394043e-01
4.420059025287628174e-01,4.389968812465667725e-01,0.000000000000000000e+00,3.009017556905746460e-03
5.728081464767456055e-01,4.121442735195159912e-01,0.000000000000000000e+00,1.606638878583908081e-01
4.612011313438415527e-01,4.130608737468719482e-01,0.000000000000000000e+00,4.814025014638900757e-02
4.215508103370666504e-01,4.114546477794647217e-01,0.000000000000000000e+00,1.009617280215024948e-02
4.614707231521606445e-01,4.190251529216766357e-01,0.000000000000000000e+00,4.244558513164520264e-02
5.077617168426513672e-01,4.161696135997772217e-01,-0.000000000000000000e+00,9.159211069345474243e-02
4.928569495677947998e-01,4.044484198093414307e-01,0.000000000000000000e+00,8.840852230787277222e-02
5.197607874870300293e-01,3.704266250133514404e-01,0.000000000000000000e+00,1.493341475725173950e-01
5.029163360595703125e-01,3.639781177043914795e-01,0.000000000000000000e+00,1.389382332563400269e-01
4.389587938785552979e-01,3.635235726833343506e-01,0.000000000000000000e+00,7.543522864580154419e-02
3.682255148887634277e-01,3.652121722698211670e-01,0.000000000000000000e+00,3.013333305716514587e-03
7.265799045562744141e-01,3.338974416255950928e-01,0.000000000000000000e+00,3.926824331283569336e-01
3.749788105487823486e-01,3.595931529998779297e-01,-0.000000000000000000e+00,1.538564916700124741e-02
3.731059432029724121e-01,3.427759110927581787e-01,0.000000000000000000e+00,3.033002838492393494e-02
3.440004289150238037e-01,3.435376882553100586e-01,0.000000000000000000e+00,4.627331800293177366e-04
1.133707880973815918e+00,3.723123371601104736e-01,0.000000000000000000e+00,7.613955140113830566e-01
3.482093214988708496e-01,3.280223309993743896e-01,0.000000000000000000e+00,2.018697932362556458e-02
1.037049174308776855e+00,3.617245852947235107e-01,-0.000000000000000000e+00,6.753246188163757324e-01
3.453058898448944092e-01,3.169129192829132080e-01,0.000000000000000000e+00,2.839297428727149963e-02
3.241128027439117432e-01,3.209187388420104980e-01,-0.000000000000000000e+00,3.194065066054463387e-03
3.830660283565521240e-01,3.227169513702392578e-01,-0.000000000000000000e+00,6.034908443689346313e-02
3.512450158596038818e-01,3.047365844249725342e-01,0.000000000000000000e+00,4.650843143463134766e-02
3.267659842967987061e-01,3.045840561389923096e-01,0.000000000000000000e+00,2.218193188309669495e-02
3.114252388477325439e-01,3.011026680469512939e-01,0.000000000000000000e+00,1.032256148755550385e-02
3.259421586990356445e-01,3.060013055801391602e-01,-0.000000000000000000e+00,1.994086243212223053e-02
3.113490939140319824e-01,2.908867001533508301e-01,0.000000000000000000e+00,2.046240493655204773e-02
3.254280686378479004e-01,2.989917695522308350e-01,0.000000000000000000e+00,2.643628790974617004e-02
3.106630742549896240e-01,2.947851121425628662e-01,-0.000000000000000000e+00,1.587796397507190704e-02
2.907336652278900146e-01,2.859148681163787842e-01,0.000000000000000000e+00,4.818787798285484314e-03
3.000856637954711914e-01,2.831757664680480957e-01,0.000000000000000000e+00,1.690990477800369263e-02
5.508271455764770508e-01,3.014571964740753174e-01,0.000000000000000000e+00,2.493699342012405396e-01
3.078214824199676514e-01,2.735933065414428711e-01,0.000000000000000000e+00,3.422817960381507874e-02
5.718122720718383789e-01,2.578532397747039795e-01,0.000000000000000000e+00,3.139590024948120117e-01
2.810383141040802002e-01,2.766300141811370850e-01,0.000000000000000000e+00,4.408305976539850235e-03
3.574813306331634521e-01,2.613061070442199707e-01,0.000000000000000000e+00,9.617523103952407837e-02
2.945917248725891113e-01,2.628920078277587891e-01,0.000000000000000000e+00,3.169970214366912842e-02
2.845980823040008545e-01,2.613379955291748047e-01,0.000000000000000000e+00,2.326009608805179596e-02
2.678712308406829834e-01,2.636294960975646973e-01,0.000000000000000000e+00,4.241742659360170364e-03
4.895259439945220947e-01,2.772842943668365479e-01,-0.000000000000000000e+00,2.122416496276855469e-01
2.779701650142669678e-01,2.639061808586120605e-01,-0.000000000000000000e+00,1.406398043036460876e-02
2.897283136844635010e-01,2.643080651760101318e-01,-0.000000000000000000e+00,2.542023919522762299e-02
3.854659497737884521e-01,2.428655922412872314e-01,0.000000000000000000e+00,1.426003575325012207e-01
2.714855074882507324e-01,2.581188380718231201e-01,-0.000000000000000000e+00,1.336666848510503769e-02
3.616401553153991699e-01,2.405782192945480347e-01,0.000000000000000000e+00,1.210619509220123291e-01
2.790279388427734375e-01,2.553329765796661377e-01,-0.000000000000000000e+00,2.369495667517185211e-02
4.445422589778900146e-01,2.315622419118881226e-01,0.000000000000000000e+00,2.129800170660018921e-01
2.887932956218719482e-01,2.491794824600219727e-01,0.000000000000000000e+00,3.961382061243057251e-02
6.121860742568969727e-01,2.226340323686599731e-01,0.000000000000000000e+00,3.895520269870758057e-01
3.267944157123565674e-01,2.306920588016510010e-01,0.000000000000000000e+00,9.610236436128616333e-02
3.605492413043975830e-01,2.502615153789520264e-01,-0.000000000000000000e+00,1.102877333760261536e-01
2.773790359497070312e-01,2.447842806577682495e-01,-0.000000000000000000e+00,3.259476274251937866e-02
2.645573616027832031e-01,2.312126904726028442e-01,0.000000000000000000e+00,3.334467858076095581e-02
2.594506740570068359e-01,2.387495487928390503e-01,0.000000000000000000e+00,2.070111036300659180e-02
2.901263833045959473e-01,2.398605793714523315e-01,0.000000000000000000e+00,5.026581510901451111e-02
2.377199232578277588e-01,2.333787977695465088e-01,0.000000000000000000e+00,4.341119900345802307e-03
4.756978154182434082e-01,2.450767308473587036e-01,-0.000000000000000000e+00,2.306210994720458984e-01
2.697999477386474609e-01,2.341073751449584961e-01,0.000000000000000000e+00,3.569257259368896484e-02
2.867165207862854004e-01,2.183616012334823608e-01,0.000000000000000000e+00,6.835491210222244263e-02
6.799639463424682617e-01,2.461999952793121338e-01,-0.000000000000000000e+00,4.337639212608337402e-01
3.291793465614318848e-01,2.329842150211334229e-01,0.000000000000000000e+00,9.619513899087905884e-02
2.235434204339981079e-01,2.209385186433792114e-01,0.000000000000000000e+00,2.604906912893056870e-03
2.327172756195068359e-01,2.174993008375167847e-01,0.000000000000000000e+00,1.521797291934490204e-02
2.550573050975799561e-01,2.249485999345779419e-01,-0.000000000000000000e+00,3.010870143771171570e-02
2.309564650058746338e-01,2.221717089414596558e-01,-0.000000000000000000e+00,8.784754201769828796e-03
2.555541396141052246e-01,2.217585295438766479e-01,0.000000000000000000e+00,3.379559516906738281e-02
3.018650710582733154e-01,2.065939009189605713e-01,0.000000000000000000e+00,9.527117758989334106e-02
3.814004957675933838e-01,2.262634336948394775e-01,0.000000000000000000e+00,1.551370620727539062e-01
2.757861912250518799e-01,2.197703570127487183e-01,0.000000000000000000e+00,5.601584166288375854e-02
5.852056145668029785e-01,2.366289645433425903e-01,-0.000000000000000000e+00,3.485766351222991943e-01
2.210367918014526367e-01,2.101910859346389771e-01,0.000000000000000000e+00,1.084570772945880890e-02
2.244373857975006104e-01,2.114058732986450195e-01,0.000000000000000000e+00,1.303151529282331467e-02
2.418547868728637695e-01,2.083108723163604736e-01,0.000000000000000000e+00,3.354392200708389282e-02
2.103742063045501709e-01,2.074030935764312744e-01,0.000000000000000000e+00,2.971115289255976677e-03
2.974100708961486816e-01,2.020367830991744995e-01,0.000000000000000000e+00,9.537330269813537598e-02
2.214523404836654663e-01,2.098566740751266479e-01,-0.000000000000000000e+00,1.159567292779684067e-02
2.417746484279632568e-01,2.018252462148666382e-01,0.000000000000000000e+00,3.994939476251602173e-02
3.816545307636260986e-01,1.949278563261032104e-01,0.000000000000000000e+00,1.867266744375228882e-01
2.285292446613311768e-01,2.080978602170944214e-01,-0.000000000000000000e+00,2.043139003217220306e-02
2.083907872438430786e-01,2.049540579319000244e-01,-0.000000000000000000e+00,3.436730941757559776e-03
3.320379555225372314e-01,2.192601412534713745e-01,0.000000000000000000e+00,1.127778068184852600e-01
2.104765027761459351e-01,2.045799940824508667e-01,0.000000000000000000e+00,5.896513815969228745e-03
3.564362525939941406e-01,2.039686292409896851e-01,-0.000000000000000000e+00,1.524676084518432617e-01
3.278261125087738037e-01,2.113798409700393677e-01,-0.000000000000000000e+00,1.164462640881538391e-01
5.536601543426513672e-01,1.821699142456054688e-01,0.000000000000000000e+00,3.714902102947235107e-01
3.294627070426940918e-01,1.883055120706558228e-01,0.000000000000000000e+00,1.411571800708770752e-01
2.992267906665802002e-01,1.917538642883300781e-01,0.000000000000000000e+00,1.074729189276695251e-01
2.109365612268447876e-01,1.985270977020263672e-01,-0.000000000000000000e+00,1.240946352481842041e-02
3.747672736644744873e-01,2.090535461902618408e-01,-0.000000000000000000e+00,1.657137274742126465e-01
2.004402428865432739e-01,1.957669705152511597e-01,-0.000000000000000000e+00,4.673278890550136566e-03
2.040868699550628662e-01,2.001305073499679565e-01,-0.000000000000000000e+00,3.956368658691644669e-03
2.965492606163024902e-01,1.881076097488403320e-01,0.000000000000000000e+00,1.084416359663009644e-01
2.735172808170318604e-01,2.001206427812576294e-01,-0.000000000000000000e+00,7.339664548635482788e-02
2.564828395843505859e-01,1.986166983842849731e-01,0.000000000000000000e+00,5.786612629890441895e-02
2.120051532983779907e-01,1.908232271671295166e-01,0.000000000000000000e+00,2.118192799389362335e-02
2.938635945320129395e-01,1.982713937759399414e-01,-0.000000000000000000e+00,9.559218585491180420e-02
5.528888702392578125e-01,1.715793907642364502e-01,0.000000000000000000e+00,3.813094496726989746e-01
2.310314923524856567e-01,1.816324144601821899e-01,0.000000000000000000e+00,4.939907416701316833e-02
6.184200644493103027e-01,1.686673015356063843e-01,0.000000000000000000e+00,4.497527778148651123e-01
9.159806966781616211e-01,1.626422852277755737e-01,0.000000000000000000e+00,7.533383965492248535e-01
1.927376836538314819e-01,1.880604326725006104e-01,-0.000000000000000000e+00,4.677255637943744659e-03
2.982231676578521729e-01,1.766152381896972656e-01,0.000000000000000000e+00,1.216079369187355042e-01
3.726665973663330078e-01,1.718947142362594604e-01,0.000000000000000000e+00,2.007718831300735474e-01
2.396458685398101807e-01,1.882194876670837402e-01,0.000000000000000000e+00,5.142638459801673889e-02
2.430485486984252930e-01,1.823728531599044800e-01,-0.000000000000000000e+00,6.067569553852081299e-02
2.181384563446044922e-01,1.758570522069931030e-01,0.000000000000000000e+00,4.228141158819198608e-02
2.637926936149597168e-01,1.738378107547760010e-01,0.000000000000000000e+00,8.995486795902252197e-02
2.874788343906402588e-01,1.895558238029479980e-01,-0.000000000000000000e+00,9.792300313711166382e-02
2.184312343597412109e-01,1.831682026386260986e-01,-0.000000000000000000e+00,3.526303917169570923e-02
2.182154655456542969e-01,1.724717170000076294e-01,0.000000000000000000e+00,4.574374854564666748e-02
2.006214261054992676e-01,1.756484806537628174e-01,0.000000000000000000e+00,2.497295103967189789e-02
2.526922225952148438e-01,1.825059652328491211e-01,0.000000000000000000e+00,7.018624991178512573e-02
2.406418472528457642e-01,1.732120364904403687e-01,0.000000000000000000e+00,6.742981076240539551e-02
1.798039227724075317e-01,1.740767061710357666e-01,0.000000000000000000e+00,5.727223120629787445e-03
2.094270288944244385e-01,1.796043664216995239e-01,0.000000000000000000e+00,2.982266992330551147e-02
1.769314855337142944e-01,1.765066981315612793e-01,0.000000000000000000e+00,4.247818724252283573e-04
2.401121854782104492e-01,1.772479861974716187e-01,-0.000000000000000000e+00,6.286419928073883057e-02
2.177968472242355347e-01,1.701807826757431030e-01,0.000000000000000000e+00,4.761606827378273010e-02
2.356796413660049438e-01,1.779787540435791016e-01,0.000000000000000000e+00,5.770089104771614075e-02
1.785118430852890015e-01,1.757538765668869019e-01,0.000000000000000000e+00,2.757969079539179802e-03
1.960453242063522339e-01,1.735153645277023315e-01,0.000000000000000000e+00,2.252996154129505157e-02
1.892837136983871460e-01,1.691923588514328003e-01,0.000000000000000000e+00,2.009135857224464417e-02
2.792378365993499756e-01,1.792517155408859253e-01,0.000000000000000000e+00,9.998611360788345337e-02
2.259192615747451782e-01,1.735310405492782593e-01,0.000000000000000000e+00,5.238822102546691895e-02
2.139932513236999512e-01,1.649328321218490601e-01,0.000000000000000000e+00,4.906041547656059265e-02
3.082284629344940186e-01,1.595069020986557007e-01,0.000000000000000000e+00,1.487215608358383179e-01
1.898167282342910767e-01,1.676835864782333374e-01,-0.000000000000000000e+00,2.213313616812229156e-02
2.590256631374359131e-01,1.816415041685104370e-01,0.000000000000000000e+00,7.738415896892547607e-02
1.757110953330993652e-01,1.679018288850784302e-01,0.000000000000000000e+00,7.809262722730636597e-03
2.573605179786682129e-01,1.636422723531723022e-01,0.000000000000000000e+00,9.371824562549591064e-02
1.855462193489074707e-01,1.667369157075881958e-01,-0.000000000000000000e+00,1.880931109189987183e-02
2.014072686433792114e-01,1.706908792257308960e-01,-0.000000000000000000e+00,3.071639128029346466e-02
1.999935805797576904e-01,1.600733697414398193e-01,0.000000000000000000e+00,3.992020711302757263e-02
1.998117417097091675e-01,1.658702045679092407e-01,-0.000000000000000000e+00,3.394153714179992676e-02
2.827993035316467285e-01,1.716037839651107788e-01,0.000000000000000000e+00,1.111955344676971436e-01
2.371542453765869141e-01,1.565449982881546021e-01,0.000000000000000000e+00,8.060925453901290894e-02
2.374977618455886841e-01,1.715943068265914917e-01,-0.000000000000000000e+00,6.590345501899719238e-02
3.348844051361083984e-01,1.712848544120788574e-01,-0.000000000000000000e+00,1.635995507240295410e-01
1.747364848852157593e-01,1.580979824066162109e-01,0.000000000000000000e+00,1.663850620388984680e-02
1.771548986434936523e-01,1.638083755970001221e-01,0.000000000000000000e+00,1.334652304649353027e-02
1.603168547153472900e-01,1.590400189161300659e-01,0.000000000000000000e+00,1.276828814297914505e-03
2.228649258613586426e-01,1.763159483671188354e-01,-0.000000000000000000e+00,4.654897004365921021e-02
1.760248541831970215e-01,1.610419899225234985e-01,0.000000000000000000e+00,1.498286053538322449e-02
2.018982648849487305e+00,1.278615444898605347e-01,0.000000000000000000e+00,1.891121149063110352e+00
1.626317501068115234e-01,1.610865443944931030e-01,0.000000000000000000e+00,1.545204897411167622e-03
2.512817382812500000e-01,1.652573794126510620e-01,-0.000000000000000000e+00,8.602437376976013184e-02
2.188143134117126465e-01,1.634906530380249023e-01,-0.000000000000000000e+00,5.532365292310714722e-02
1.606820076704025269e-01,1.590722352266311646e-01,0.000000000000000000e+00,1.609773957170546055e-03
3.124576210975646973e-01,1.510410606861114502e-01,0.000000000000000000e+00,1.614165604114532471e-01
1.770048439502716064e-01,1.591041684150695801e-01,0.000000000000000000e+00,1.790067553520202637e-02
1.855439692735671997e-01,1.639726608991622925e-01,-0.000000000000000000e+00,2.157130278646945953e-02
1.729168593883514404e-01,1.579161733388900757e-01,0.000000000000000000e+00,1.500068046152591705e-02
1.881750524044036865e-01,1.601174026727676392e-01,-0.000000000000000000e+00,2.805765345692634583e-02
1.628843396902084351e-01,1.543784439563751221e-01,0.000000000000000000e+00,8.505892939865589142e-03
1.984665393829345703e-01,1.490995734930038452e-01,0.000000000000000000e+00,4.936696216464042664e-02
1.725252419710159302e-01,1.519256234169006348e-01,0.000000000000000000e+00,2.059961482882499695e-02
1.884320974349975586e-01,1.572719514369964600e-01,0.000000000000000000e+00,3.116014041006565094e-02
1.706112176179885864e-01,1.501512527465820312e-01,0.000000000000000000e+00,2.045995928347110748e-02
3.028252124786376953e-01,1.447783261537551880e-01,0.000000000000000000e+00,1.580468714237213135e-01
1.591436713933944702e-01,1.532606631517410278e-01,0.000000000000000000e+00,5.883003585040569305e-03
2.261283546686172485e-01,1.481819003820419312e-01,0.000000000000000000e+00,7.794645428657531738e-02
1.834195554256439209e-01,1.490365713834762573e-01,0.000000000000000000e+00,3.438298404216766357e-02
1.522438079118728638e-01,1.495179384946823120e-01,0.000000000000000000e+00,2.725863130763173103e-03
1.742245554924011230e-01,1.494450718164443970e-01,0.000000000000000000e+00,2.477947995066642761e-02
4.580008387565612793e-01,1.659865826368331909e-01,0.000000000000000000e+00,2.920142412185668945e-01
1.652153432369232178e-01,1.465573757886886597e-01,0.000000000000000000e+00,1.865797303617000580e-02
1.610289216041564941e-01,1.597539186477661133e-01,-0.000000000000000000e+00,1.275004353374242783e-03
1.572685241699218750e-01,1.485765725374221802e-01,0.000000000000000000e+00,8.691957220435142517e-03
5.975525975227355957e-01,1.672806590795516968e-01,-0.000000000000000000e+00,4.302719533443450928e-01
1.630781143903732300e-01,1.535810381174087524e-01,-0.000000000000000000e+00,9.497078135609626770e-03
1.491195261478424072e-01,1.473273634910583496e-01,0.000000000000000000e+00,1.792158698663115501e-03
1.595048755407333374e-01,1.556485891342163086e-01,0.000000000000000000e+00,3.856292227283120155e-03
1.491331607103347778e-01,1.474813818931579590e-01,0.000000000000000000e+00,1.651771599426865578e-03
3.304579257965087891e-01,1.614220142364501953e-01,0.000000000000000000e+00,1.690359264612197876e-01
1.879048645496368408e-01,1.424346417188644409e-01,0.000000000000000000e+00,4.547021538019180298e-02
1.577769964933395386e-01,1.483678221702575684e-01,-0.000000000000000000e+00,9.409178048372268677e-03
2.101064324378967285e-01,1.514945924282073975e-01,0.000000000000000000e+00,5.861183255910873413e-02
2.038215845823287964e-01,1.398400068283081055e-01,0.000000000000000000e+00,6.398157775402069092e-02
1.732090413570404053e-01,1.427217572927474976e-01,0.000000000000000000e+00,3.048728406429290771e-02
2.270547449588775635e-01,1.525742262601852417e-01,0.000000000000000000e+00,7.448051869869232178e-02
3.710843324661254883e-01,1.554666161537170410e-01,0.000000000000000000e+00,2.156177014112472534e-01
5.212665796279907227e-01,1.570606529712677002e-01,0.000000000000000000e+00,3.642058968544006348e-01
2.743196785449981689e-01,1.509094983339309692e-01,0.000000000000000000e+00,1.234101802110671997e-01
2.165462523698806763e-01,1.377440243959426880e-01,0.000000000000000000e+00,7.880222797393798828e-02
1.746837794780731201e-01,1.377929002046585083e-01,0.000000000000000000e+00,3.689088672399520874e-02
3.057920932769775391e-01,1.331373900175094604e-01,0.000000000000000000e+00,1.726546883583068848e-01
2.946316599845886230e-01,1.493954509496688843e-01,0.000000000000000000e+00,1.452361941337585449e-01
1.528760641813278198e-01,1.419931352138519287e-01,-0.000000000000000000e+00,1.088292337954044342e-02
1.568125039339065552e-01,1.370845139026641846e-01,0.000000000000000000e+00,1.972799003124237061e-02
2.030358016490936279e-01,1.363795548677444458e-01,0.000000000000000000e+00,6.665624678134918213e-02
1.529700607061386108e-01,1.422129124402999878e-01,-0.000000000000000000e+00,1.075714267790317535e-02
1.003304958343505859e+00,1.607053726911544800e-01,-0.000000000000000000e+00,8.425996303558349609e-01
1.525996327400207520e-01,1.361171007156372070e-01,0.000000000000000000e+00,1.648252829909324646e-02
2.397984862327575684e-01,1.458042412996292114e-01,0.000000000000000000e+00,9.399423748254776001e-02
3.215305805206298828e-01,1.279955208301544189e-01,0.000000000000000000e+00,1.935350745916366577e-01
1.732871383428573608e-01,1.327005177736282349e-01,0.000000000000000000e+00,4.058662056922912598e-02
1.578170806169509888e-01,1.390712708234786987e-01,0.000000000000000000e+00,1.874581165611743927e-02
6.949695944786071777e-01,1.198557391762733459e-01,0.000000000000000000e+00,5.751138329505920410e-01
1.629389226436614990e-01,1.327958554029464722e-01,0.000000000000000000e+00,3.014306537806987762e-02
2.384151220321655273e-01,1.440337151288986206e-01,-0.000000000000000000e+00,9.438140690326690674e-02
3.496130704879760742e-01,1.495506614446640015e-01,0.000000000000000000e+00,2.000624239444732666e-01
1.361281573772430420e-01,1.353874057531356812e-01,0.000000000000000000e+00,7.407576777040958405e-04
2.768766880035400391e-01,1.296121180057525635e-01,0.000000000000000000e+00,1.472645699977874756e-01
4.874824285507202148e-01,1.213614344596862793e-01,0.000000000000000000e+00,3.661209940910339355e-01
2.280467748641967773e-01,1.396844238042831421e-01,0.000000000000000000e+00,8.836235105991363525e-02
1.706174761056900024e-01,1.296059489250183105e-01,0.000000000000000000e+00,4.101152718067169189e-02
1.695459187030792236e-01,1.381915062665939331e-01,-0.000000000000000000e+00,3.135440871119499207e-02
1.335662007331848145e-01,1.320192813873291016e-01,0.000000000000000000e+00,1.546925050206482410e-03
1.473822742700576782e-01,1.370652914047241211e-01,0.000000000000000000e+00,1.031698845326900482e-02
1.464200466871261597e-01,1.311684250831604004e-01,0.000000000000000000e+00,1.525161601603031158e-02
3.595254123210906982e-01,1.628100126981735229e-01,0.000000000000000000e+00,1.967153996229171753e-01
1.445767879486083984e-01,1.370294690132141113e-01,-0.000000000000000000e+00,7.547311484813690186e-03
1.327203512191772461e-01,1.326653063297271729e-01,0.000000000000000000e+00,5.504488217411562800e-05
3.775526583194732666e-01,1.646801680326461792e-01,0.000000000000000000e+00,2.128724902868270874e-01
1.407123506069183350e-01,1.370702087879180908e-01,-0.000000000000000000e+00,3.642136231064796448e-03
1.341331750154495239e-01,1.334368735551834106e-01,-0.000000000000000000e+00,6.963044288568198681e-04
1.646289676427841187e-01,1.344946026802062988e-01,0.000000000000000000e+00,3.013436682522296906e-02
2.319627106189727783e-01,1.380957514047622681e-01,-0.000000000000000000e+00,9.386696666479110718e-02
1.486638486385345459e-01,1.338567435741424561e-01,0.000000000000000000e+00,1.480709761381149292e-02
1.760094910860061646e-01,1.261189877986907959e-01,0.000000000000000000e+00,4.989049956202507019e-02
1.679571419954299927e-01,1.396263837814331055e-01,-0.000000000000000000e+00,2.833076193928718567e-02
1.414569169282913208e-01,1.307382881641387939e-01,0.000000000000000000e+00,1.071862597018480301e-02
3.668191432952880859e-01,1.372902244329452515e-01,0.000000000000000000e+00,2.295289039611816406e-01
1.405520886182785034e-01,1.353038102388381958e-01,-0.000000000000000000e+00,5.248278379440307617e-03
1.502819955348968506e-01,1.279341280460357666e-01,0.000000000000000000e+00,2.234787121415138245e-02
1.779526621103286743e-01,1.312569379806518555e-01,0.000000000000000000e+00,4.669572785496711731e-02
1.349034607410430908e-01,1.288869827985763550e-01,0.000000000000000000e+00,6.016479339450597763e-03
1.850226521492004395e-01,1.397955715656280518e-01,0.000000000000000000e+00,4.522707685828208923e-02
1.346996873617172241e-01,1.283256709575653076e-01,0.000000000000000000e+00,6.374010816216468811e-03
1.370445042848587036e-01,1.350077837705612183e-01,0.000000000000000000e+00,2.036724705249071121e-03
2.536658942699432373e-01,1.226373910903930664e-01,0.000000000000000000e+00,1.310285031795501709e-01
1.585828661918640137e-01,1.328828781843185425e-01,0.000000000000000000e+00,2.569998614490032196e-02
2.061565220355987549e-01,1.247434392571449280e-01,0.000000000000000000e+00,8.141308277845382690e-02
3.163472115993499756e-01,1.383687555789947510e-01,-0.000000000000000000e+00,1.779784560203552246e-01
2.056470215320587158e-01,1.234057322144508362e-01,0.000000000000000000e+00,8.224128186702728271e-02
2.103679031133651733e-01,1.209566816687583923e-01,0.000000000000000000e+00,8.941122144460678101e-02
1.465119868516921997e-01,1.292582899332046509e-01,0.000000000000000000e+00,1.725370064377784729e-02
1.609302014112472534e-01,1.298681944608688354e-01,0.000000000000000000e+00,3.106200881302356720e-02
1.646310687065124512e-01,1.329206675291061401e-01,0.000000000000000000e+00,3.171040490269660950e-02
3.482404351234436035e-01,1.183514967560768127e-01,0.000000000000000000e+00,2.298889458179473877e-01
1.507894694805145264e-01,1.282880902290344238e-01,-0.000000000000000000e+00,2.250137180089950562e-02
1.310972273349761963e-01,1.275372356176376343e-01,0.000000000000000000e+00,3.559990786015987396e-03
2.340214103460311890e-01,1.180750355124473572e-01,0.000000000000000000e+00,1.159463748335838318e-01
1.555505096912384033e-01,1.247991099953651428e-01,0.000000000000000000e+00,3.075139969587326050e-02
1.270108669996261597e-01,1.234406977891921997e-01,0.000000000000000000e+00,3.570165019482374191e-03
3.468748331069946289e-01,1.331630200147628784e-01,-0.000000000000000000e+00,2.137118279933929443e-01
1.456433385610580444e-01,1.199571713805198669e-01,0.000000000000000000e+00,2.568616531789302826e-02
1.401370912790298462e-01,1.202247142791748047e-01,0.000000000000000000e+00,1.991238258779048920e-02
1.289668530225753784e-01,1.283755302429199219e-01,0.000000000000000000e+00,5.913247005082666874e-04
3.803667426109313965e-01,1.161222979426383972e-01,0.000000000000000000e+00,2.642444372177124023e-01
1.608172953128814697e-01,1.172150596976280212e-01,0.000000000000000000e+00,4.360223934054374695e-02
1.429103314876556396e-01,1.269597113132476807e-01,0.000000000000000000e+00,1.595062203705310822e-02
9.190934896469116211e-01,1.042243391275405884e-01,0.000000000000000000e+00,8.148691654205322266e-01
1.780705600976943970e-01,1.253731101751327515e-01,-0.000000000000000000e+00,5.269744992256164551e-02
2.047019898891448975e-01,1.276025027036666870e-01,0.000000000000000000e+00,7.709949463605880737e-02
1.240993291139602661e-01,1.212304383516311646e-01,0.000000000000000000e+00,2.868894021958112717e-03
1.914339810609817505e-01,1.268928200006484985e-01,0.000000000000000000e+00,6.454116106033325195e-02
3.237076401710510254e-01,1.292283087968826294e-01,-0.000000000000000000e+00,1.944793164730072021e-01
2.419289052486419678e-01,1.156844869256019592e-01,0.000000000000000000e+00,1.262444257736206055e-01
1.476453840732574463e-01,1.240539699792861938e-01,0.000000000000000000e+00,2.359141595661640167e-02
5.661385655403137207e-01,1.357987374067306519e-01,-0.000000000000000000e+00,4.303398132324218750e-01
1.345221549272537231e-01,1.206083446741104126e-01,0.000000000000000000e+00,1.391381025314331055e-02
1.352575272321701050e-01,1.178531870245933533e-01,0.000000000000000000e+00,1.740434020757675171e-02
2.918590307235717773e-01,1.312524825334548950e-01,-0.000000000000000000e+00,1.606065630912780762e-01
1.244771927595138550e-01,1.198372989892959595e-01,-0.000000000000000000e+00,4.639896564185619354e-03
7.516812682151794434e-01,1.474519222974777222e-01,0.000000000000000000e+00,6.042293310165405273e-01
1.211307272315025330e-01,1.206936985254287720e-01,0.000000000000000000e+00,4.370265523903071880e-04
2.816922664642333984e-01,1.209851056337356567e-01,-0.000000000000000000e+00,1.607071757316589355e-01
1.434587836265563965e-01,1.206865683197975159e-01,0.000000000000000000e+00,2.277220785617828369e-02
2.513718008995056152e-01,1.148530989885330200e-01,0.000000000000000000e+00,1.365186870098114014e-01
4.042837321758270264e-01,1.063617393374443054e-01,0.000000000000000000e+00,2.979219853878021240e-01
1.340068131685256958e-01,1.152831539511680603e-01,0.000000000000000000e+00,1.872366108000278473e-02
1.585496068000793457e-01,1.133478432893753052e-01,0.000000000000000000e+00,4.520175978541374207e-02
2.135982513427734375e-01,1.209750995039939880e-01,-0.000000000000000000e+00,9.262314438819885254e-02
1.265510469675064087e-01,1.189705356955528259e-01,-0.000000000000000000e+00,7.580504752695560455e-03
1.936495900154113770e-01,1.248124837875366211e-01,0.000000000000000000e+00,6.883711367845535278e-02
1.337415575981140137e-01,1.180959492921829224e-01,-0.000000000000000000e+00,1.564560085535049438e-02
1.922187805175781250e-01,1.218027696013450623e-01,0.000000000000000000e+00,7.041601091623306274e-02
1.916102766990661621e-01,1.211769804358482361e-01,-0.000000000000000000e+00,7.043329626321792603e-02
1.197323575615882874e-01,1.143502146005630493e-01,0.000000000000000000e+00,5.382140167057514191e-03
2.275753170251846313e-01,1.202136650681495667e-01,-0.000000000000000000e+00,1.073616519570350647e-01
2.359932959079742432e-01,1.122129783034324646e-01,0.000000000000000000e+00,1.237803101539611816e-01
1.453762203454971313e-01,1.144193932414054871e-01,0.000000000000000000e+00,3.095682896673679352e-02
1.297343224287033081e-01,1.126459389925003052e-01,0.000000000000000000e+00,1.708837784826755524e-02
1.944701552391052246e+00,9.840410202741622925e-02,0.000000000000000000e+00,1.846297502517700195e+00
1.554208099842071533e-01,1.164478063583374023e-01,0.000000000000000000e+00,3.897299617528915405e-02
1.316816806793212891e-01,1.164511591196060181e-01,0.000000000000000000e+00,1.523052901029586792e-02
2.472414731979370117e+00,8.664660900831222534e-02,0.000000000000000000e+00,2.385768175125122070e+00
1.208961009979248047e-01,1.194931790232658386e-01,0.000000000000000000e+00,1.402923255227506161e-03
1.144884377717971802e-01,1.144116297364234924e-01,0.000000000000000000e+00,7.680866838200017810e-05
2.141591608524322510e-01,1.147806867957115173e-01,0.000000000000000000e+00,9.937848150730133057e-02
1.166867464780807495e-01,1.122484132647514343e-01,0.000000000000000000e+00,4.438335075974464417e-03
3.424422442913055420e-01,1.337575465440750122e-01,-0.000000000000000000e+00,2.086846977472305298e-01
1.166812404990196228e-01,1.137000322341918945e-01,0.000000000000000000e+00,2.981209661811590195e-03
4.740945100784301758e-01,1.286365836858749390e-01,0.000000000000000000e+00,3.454579114913940430e-01
1.158596649765968323e-01,1.132315397262573242e-01,0.000000000000000000e+00,2.628127345815300941e-03
1.649702787399291992e-01,1.248872056603431702e-01,0.000000000000000000e+00,4.008306935429573059e-02
1.177060976624488831e-01,1.116600185632705688e-01,0.000000000000000000e+00,6.046080030500888824e-03
1.662859618663787842e-01,1.119346767663955688e-01,0.000000000000000000e+00,5.435127764940261841e-02
1.953499615192413330e-01,1.078042611479759216e-01,0.000000000000000000e+00,8.754569292068481445e-02
2.408470511436462402e-01,1.038773432374000549e-01,0.000000000000000000e+00,1.369697153568267822e-01
1.234112232923507690e-01,1.129235774278640747e-01,-0.000000000000000000e+00,1.048764586448669434e-02
3.658564388751983643e-01,1.068340167403221130e-01,0.000000000000000000e+00,2.590224146842956543e-01
1.307491064071655273e-01,1.127579212188720703e-01,-0.000000000000000000e+00,1.799117960035800934e-02
1.615847051143646240e-01,1.163199320435523987e-01,-0.000000000000000000e+00,4.526476934552192688e-02
1.938579380512237549e-01,1.158915162086486816e-01,0.000000000000000000e+00,7.796642184257507324e-02
1.188707128167152405e-01,1.144416108727455139e-01,0.000000000000000000e+00,4.429103806614875793e-03
4.939851760864257812e-01,1.199301406741142273e-01,0.000000000000000000e+00,3.740550279617309570e-01
1.114562749862670898e-01,1.100955605506896973e-01,0.000000000000000000e+00,1.360716065391898155e-03
5.547964572906494141e-01,9.909866750240325928e-02,0.000000000000000000e+00,4.556977748870849609e-01
1.206052750349044800e-01,1.077692434191703796e-01,0.000000000000000000e+00,1.283603440970182419e-02
1.582802534103393555e-01,1.163101717829704285e-01,-0.000000000000000000e+00,4.197008162736892700e-02
6.760076284408569336e-01,1.226829811930656433e-01,-0.000000000000000000e+00,5.533246397972106934e-01
1.686507612466812134e-01,1.027430444955825806e-01,0.000000000000000000e+00,6.590771675109863281e-02
1.181832924485206604e-01,1.070134565234184265e-01,0.000000000000000000e+00,1.116983778774738312e-02
1.635915637016296387e-01,1.115338951349258423e-01,0.000000000000000000e+00,5.205766111612319946e-02
1.846303939819335938e-01,1.120507344603538513e-01,0.000000000000000000e+00,7.257966697216033936e-02
3.119916617870330811e-01,1.300200074911117554e-01,0.000000000000000000e+00,1.819716542959213257e-01
1.529417783021926880e-01,1.108420863747596741e-01,-0.000000000000000000e+00,4.209968820214271545e-02
1.669391512870788574e+00,1.321109980344772339e-01,0.000000000000000000e+00,1.537280559539794922e+00
1.145987212657928467e-01,1.103870198130607605e-01,0.000000000000000000e+00,4.211700055748224258e-03
1.337140798568725586e+00,1.280844509601593018e-01,-0.000000000000000000e+00,1.209056377410888672e+00
1.303973048925399780e-01,1.103733405470848083e-01,-0.000000000000000000e+00,2.002395875751972198e-02
1.103602573275566101e-01,1.087707802653312683e-01,0.000000000000000000e+00,1.589476596564054489e-03
2.276310622692108154e-01,1.000087782740592957e-01,0.000000000000000000e+00,1.276222765445709229e-01
2.481311857700347900e-01,9.815592318773269653e-02,0.000000000000000000e+00,1.499752551317214966e-01
1.525432616472244263e-01,1.011812686920166016e-01,0.000000000000000000e+00,5.136199668049812317e-02
5.713273882865905762e-01,9.280746430158615112e-02,0.000000000000000000e+00,4.785199165344238281e-01
2.227989137172698975e-01,9.786982834339141846e-02,0.000000000000000000e+00,1.249290928244590759e-01
1.479110121726989746e-01,1.040467247366905212e-01,0.000000000000000000e+00,4.386427998542785645e-02
1.466006189584732056e-01,1.060646399855613708e-01,0.000000000000000000e+00,4.053597897291183472e-02
2.222560048103332520e-01,1.115214228630065918e-01,0.000000000000000000e+00,1.107345744967460632e-01
6.774027943611145020e-01,9.542780369520187378e-02,0.000000000000000000e+00,5.819749832153320312e-01
1.080787926912307739e-01,1.049887537956237793e-01,0.000000000000000000e+00,3.090036101639270782e-03
2.191500663757324219e-01,1.140715107321739197e-01,0.000000000000000000e+00,1.050785481929779053e-01
1.146988421678543091e-01,1.007399186491966248e-01,0.000000000000000000e+00,1.395892165601253510e-02
1.665259152650833130e-01,1.103144884109497070e-01,0.000000000000000000e+00,5.621142685413360596e-02
1.202360838651657104e-01,1.011613830924034119e-01,0.000000000000000000e+00,1.907470077276229858e-02
4.197418689727783203e-01,1.124991178512573242e-01,-0.000000000000000000e+00,3.072427511215209961e-01
2.651992738246917725e-01,9.661883860826492310e-02,0.000000000000000000e+00,1.685804277658462524e-01
1.791903525590896606e-01,1.054524555802345276e-01,0.000000000000000000e+00,7.373789697885513306e-02
1.044979989528656006e-01,1.015176996588706970e-01,0.000000000000000000e+00,2.980301622301340103e-03
2.121716290712356567e-01,1.027922555804252625e-01,0.000000000000000000e+00,1.093793734908103943e-01
1.799629181623458862e-01,1.034443154931068420e-01,0.000000000000000000e+00,7.651860266923904419e-02
1.687423139810562134e-01,9.923776239156723022e-02,0.000000000000000000e+00,6.950455158948898315e-02
4.199353456497192383e-01,1.140429750084877014e-01,-0.000000000000000000e+00,3.058923780918121338e-01
1.069558486342430115e-01,1.002617999911308289e-01,0.000000000000000000e+00,6.694047711789608002e-03
1.207246929407119751e-01,1.001506224274635315e-01,0.000000000000000000e+00,2.057407237589359283e-02
3.785897493362426758e-01,1.131260916590690613e-01,0.000000000000000000e+00,2.654636502265930176e-01
1.197965145111083984e-01,9.705234318971633911e-02,0.000000000000000000e+00,2.274416759610176086e-02
1.095469743013381958e-01,9.920554608106613159e-02,0.000000000000000000e+00,1.034142542630434036e-02
1.267030686140060425e-01,1.020330786705017090e-01,0.000000000000000000e+00,2.466999553143978119e-02
2.179242372512817383e-01,1.087104603648185730e-01,-0.000000000000000000e+00,1.092137768864631653e-01
1.018760725855827332e-01,1.000331267714500427e-01,0.000000000000000000e+00,1.842942321673035622e-03
1.397028565406799316e-01,1.019880548119544983e-01,-0.000000000000000000e+00,3.771479427814483643e-02
1.198251992464065552e-01,1.022758483886718750e-01,-0.000000000000000000e+00,1.754934713244438171e-02
1.064027920365333557e-01,1.054728776216506958e-01,0.000000000000000000e+00,9.299147059209644794e-04
1.278962194919586182e-01,9.687771648168563843e-02,0.000000000000000000e+00,3.101850301027297974e-02
1.780964434146881104e-01,1.057208552956581116e-01,0.000000000000000000e+00,7.237558811902999878e-02
3.309656381607055664e-01,1.077766194939613342e-01,0.000000000000000000e+00,2.231890261173248291e-01
3.892279267311096191e-01,1.057506352663040161e-01,-0.000000000000000000e+00,2.834772765636444092e-01
3.101690113544464111e-01,1.036491170525550842e-01,0.000000000000000000e+00,2.065199017524719238e-01
1.341972649097442627e-01,9.672509878873825073e-02,0.000000000000000000e+00,3.747215867042541504e-02
1.880311667919158936e-01,9.138802438974380493e-02,0.000000000000000000e+00,9.664314240217208862e-02
1.130522340536117554e-01,9.904889017343521118e-02,0.000000000000000000e+00,1.400334108620882034e-02
1.865700632333755493e-01,9.842713922262191772e-02,0.000000000000000000e+00,8.814292401075363159e-02
1.002540215849876404e-01,9.693028032779693604e-02,-0.000000000000000000e+00,3.323738928884267807e-03
1.669683903455734253e-01,1.048863306641578674e-01,-0.000000000000000000e+00,6.208206340670585632e-02
1.474250257015228271e-01,9.150935709476470947e-02,0.000000000000000000e+00,5.591567605733871460e-02
1.457116901874542236e-01,9.538746625185012817e-02,0.000000000000000000e+00,5.032422766089439392e-02
9.067572355270385742e-01,1.111292764544487000e-01,0.000000000000000000e+00,7.956279516220092773e-01
1.023084744811058044e-01,9.677142649888992310e-02,0.000000000000000000e+00,5.537049379199743271e-03
2.294593453407287598e-01,8.894354850053787231e-02,0.000000000000000000e+00,1.405157893896102905e-01
1.228992864489555359e-01,9.684534370899200439e-02,0.000000000000000000e+00,2.605394273996353149e-02
2.032813876867294312e-01,1.014786958694458008e-01,0.000000000000000000e+00,1.018026918172836304e-01
4.246886968612670898e-01,1.148197650909423828e-01,-0.000000000000000000e+00,3.098689317703247070e-01
9.773124754428863525e-02,9.727009385824203491e-02,0.000000000000000000e+00,4.611500189639627934e-04
9.640700370073318481e-02,9.482032060623168945e-02,0.000000000000000000e+00,1.586685772053897381e-03
1.169587522745132446e-01,9.793999046087265015e-02,0.000000000000000000e+00,1.901875808835029602e-02
1.854761540889739990e-01,9.079953283071517944e-02,0.000000000000000000e+00,9.467661380767822266e-02
9.535352885723114014e-02,9.333170205354690552e-02,0.000000000000000000e+00,2.021826105192303658e-03
1.832373589277267456e-01,1.096772179007530212e-01,-0.000000000000000000e+00,7.356014102697372437e-02
9.803407639265060425e-02,9.491670131683349609e-02,0.000000000000000000e+00,3.117373213171958923e-03
1.039489135146141052e-01,9.259368479251861572e-02,0.000000000000000000e+00,1.135522872209548950e-02
1.000805795192718506e-01,9.603010863065719604e-02,-0.000000000000000000e+00,4.050472751259803772e-03
1.337671279907226562e-01,9.881094843149185181e-02,-0.000000000000000000e+00,3.495617583394050598e-02
2.883075773715972900e-01,1.057380661368370056e-01,0.000000000000000000e+00,1.825695037841796875e-01
9.908210486173629761e-02,9.446695446968078613e-02,0.000000000000000000e+00,4.615147598087787628e-03
2.410865575075149536e-01,1.050310879945755005e-01,-0.000000000000000000e+00,1.360554695129394531e-01
9.353760629892349243e-02,9.182368963956832886e-02,0.000000000000000000e+00,1.713916077278554440e-03
1.732399165630340576e-01,9.681200236082077026e-02,0.000000000000000000e+00,7.642791420221328735e-02
9.529399126768112183e-02,9.278115630149841309e-02,0.000000000000000000e+00,2.512837527319788933e-03
1.531579196453094482e-01,1.007511168718338013e-01,0.000000000000000000e+00,5.240679904818534851e-02
1.335021257400512695e-01,8.829931169748306274e-02,0.000000000000000000e+00,4.520281031727790833e-02
9.378797560930252075e-02,9.366326779127120972e-02,0.000000000000000000e+00,1.247070322278887033e-04
1.728003621101379395e-01,9.828248620033264160e-02,-0.000000000000000000e+00,7.451787590980529785e-02
1.750940829515457153e-01,8.664570003747940063e-02,0.000000000000000000e+00,8.844838291406631470e-02
7.918640971183776855e-01,8.170580118894577026e-02,0.000000000000000000e+00,7.101582884788513184e-01
1.037505120038986206e-01,9.047207236289978027e-02,0.000000000000000000e+00,1.327844057232141495e-02
8.406212925910949707e-01,8.264940977096557617e-02,0.000000000000000000e+00,7.579718828201293945e-01
9.347449988126754761e-02,9.271275252103805542e-02,-0.000000000000000000e+00,7.617497467435896397e-04
4.787048101425170898e-01,8.257529884576797485e-02,0.000000000000000000e+00,3.961295187473297119e-01
2.099696993827819824e-01,8.540826290845870972e-02,0.000000000000000000e+00,1.245614364743232727e-01
1.972198784351348877e-01,9.844591468572616577e-02,0.000000000000000000e+00,9.877395629882812500e-02
9.389083087444305420e-02,9.034692496061325073e-02,0.000000000000000000e+00,3.543906146660447121e-03
1.270173639059066772e-01,1.001732721924781799e-01,0.000000000000000000e+00,2.684409357607364655e-02
1.214219927787780762e-01,9.213172644376754761e-02,-0.000000000000000000e+00,2.929027006030082703e-02
9.761808812618255615e-02,9.220328181982040405e-02,0.000000000000000000e+00,5.414810031652450562e-03
3.545374870300292969e-01,8.974027633666992188e-02,0.000000000000000000e+00,2.647972106933593750e-01
9.456960856914520264e-02,8.905708044767379761e-02,0.000000000000000000e+00,5.512527190148830414e-03
1.607933193445205688e-01,9.484641999006271362e-02,0.000000000000000000e+00,6.594689935445785522e-02
2.891203761100769043e-01,9.422134608030319214e-02,0.000000000000000000e+00,1.948990374803543091e-01
9.093958884477615356e-02,8.967757225036621094e-02,0.000000000000000000e+00,1.262015895918011665e-03
2.937899827957153320e-01,8.896395564079284668e-02,0.000000000000000000e+00,2.048260271549224854e-01
1.354865729808807373e-01,9.152347594499588013e-02,-0.000000000000000000e+00,4.396310076117515564e-02
1.266881823539733887e-01,8.602274954319000244e-02,0.000000000000000000e+00,4.066543281078338623e-02
1.584132313728332520e-01,8.516959100961685181e-02,0.000000000000000000e+00,7.324363291263580322e-02
2.291440367698669434e-01,9.324368089437484741e-02,-0.000000000000000000e+00,1.359003484249114990e-01
8.995794504880905151e-02,8.559097349643707275e-02,0.000000000000000000e+00,4.366971086710691452e-03
1.488661170005798340e-01,9.891659766435623169e-02,-0.000000000000000000e+00,4.994952678680419922e-02
9.112680703401565552e-02,8.810372650623321533e-02,0.000000000000000000e+00,3.023079829290509224e-03
3.054050803184509277e-01,1.044700145721435547e-01,-0.000000000000000000e+00,2.009350508451461792e-01
8.894903957843780518e-02,8.731165528297424316e-02,0.000000000000000000e+00,1.637380803003907204e-03
1.584434360265731812e-01,8.710849285125732422e-02,0.000000000000000000e+00,7.133494317531585693e-02
9.373196959495544434e-02,8.684153854846954346e-02,0.000000000000000000e+00,6.890429649502038956e-03
6.574363112449645996e-01,1.055870801210403442e-01,-0.000000000000000000e+00,5.518492460250854492e-01
9.470887482166290283e-02,8.732885122299194336e-02,0.000000000000000000e+00,7.380020339041948318e-03
2.264031022787094116e-01,9.590542316436767578e-02,0.000000000000000000e+00,1.304976791143417358e-01
9.818580001592636108e-02,8.707546442747116089e-02,0.000000000000000000e+00,1.111033465713262558e-02
3.139283657073974609e-01,7.893998920917510986e-02,0.000000000000000000e+00,2.349883615970611572e-01
1.433366835117340088e-01,9.621530771255493164e-02,-0.000000000000000000e+00,4.712137207388877869e-02
8.817482739686965942e-02,8.680745959281921387e-02,0.000000000000000000e+00,1.367365824989974499e-03
2.347847521305084229e-01,8.872231096029281616e-02,0.000000000000000000e+00,1.460624486207962036e-01
9.163225442171096802e-02,8.658620715141296387e-02,0.000000000000000000e+00,5.046050064265727997e-03
1.420508325099945068e-01,8.775845915079116821e-02,0.000000000000000000e+00,5.429236590862274170e-02
1.474274992942810059e-01,8.282469213008880615e-02,0.000000000000000000e+00,6.460280716419219971e-02
1.120968684554100037e-01,9.286177158355712891e-02,0.000000000000000000e+00,1.923509687185287476e-02
1.086724996566772461e-01,8.391173183917999268e-02,0.000000000000000000e+00,2.476077154278755188e-02
1.075204014778137207e-01,8.898219466209411621e-02,-0.000000000000000000e+00,1.853820309042930603e-02
1.433502286672592163e-01,9.493140131235122681e-02,-0.000000000000000000e+00,4.841882362961769104e-02
9.104015678167343140e-02,8.985192328691482544e-02,-0.000000000000000000e+00,1.188232330605387688e-03
9.801242500543594360e-02,8.543635159730911255e-02,0.000000000000000000e+00,1.257607154548168182e-02
1.283082515001296997e-01,8.704791963100433350e-02,0.000000000000000000e+00,4.126033186912536621e-02
3.216978013515472412e-01,9.321705251932144165e-02,0.000000000000000000e+00,2.284807413816452026e-01
1.046867966651916504e-01,8.296646922826766968e-02,0.000000000000000000e+00,2.172032743692398071e-02
2.502491950988769531e+00,1.106397509574890137e-01,-0.000000000000000000e+00,2.391852140426635742e+00
1.309099346399307251e-01,8.867002278566360474e-02,0.000000000000000000e+00,4.223991557955741882e-02
8.633951097726821899e-02,8.603359758853912354e-02,0.000000000000000000e+00,3.059130976907908916e-04
4.798040688037872314e-01,8.932325989007949829e-02,0.000000000000000000e+00,3.904808163642883301e-01
9.441547840833663940e-02,8.710044622421264648e-02,0.000000000000000000e+00,7.315031252801418304e-03
8.364974707365036011e-02,8.357397466897964478e-02,0.000000000000000000e+00,7.577410724479705095e-05
1.468311697244644165e-01,1.391626596450805664e-01,0.000000000000000000e+00,7.668503094464540482e-03
9.361873567104339600e-02,9.079338610172271729e-02,0.000000000000000000e+00,2.825346775352954865e-03
1.203374117612838745e-01,8.827140182256698608e-02,-0.000000000000000000e+00,3.206601366400718689e-02
3.379967808723449707e-01,9.624911844730377197e-02,0.000000000000000000e+00,2.417476773262023926e-01
1.103179007768630981e-01,8.823301643133163452e-02,-0.000000000000000000e+00,2.208488620817661285e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
-1.019544899463653564e-03
7.469581812620162964e-02
1.446589529514312744e-01
2.093335688114166260e-01
2.691400945186614990e-01
3.244569599628448486e-01
3.756271898746490479e-01
4.229613244533538818e-01
4.667413532733917236e-01
5.072257518768310547e-01
5.446525216102600098e-01
5.792434215545654297e-01
6.112037301063537598e-01
6.407247781753540039e-01
6.679863929748535156e-01
6.931573152542114258e-01
7.163936495780944824e-01
7.378434538841247559e-01
7.576432228088378906e-01
7.759220600128173828e-01
7.927988171577453613e-01
8.083835840225219727e-01
8.227803707122802734e-01
8.360826373100280762e-01
8.483793139457702637e-01
8.597515821456909180e-01
8.702729940414428711e-01
8.800129294395446777e-01
8.890340328216552734e-01
8.973938226699829102e-01
9.051456451416015625e-01
9.123377799987792969e-01
9.190146923065185547e-01
9.252170324325561523e-01
9.309816360473632812e-01
9.363423585891723633e-01
9.413310289382934570e-01
9.459743499755859375e-01
9.502996206283569336e-01
9.543302059173583984e-01
9.580874443054199219e-01
9.615913629531860352e-01
9.648602008819580078e-01
9.679105281829833984e-01
9.707567691802978516e-01
9.734147787094116211e-01
9.758960008621215820e-01
9.782123565673828125e-01
9.803750514984130859e-01
9.823935031890869141e-01
9.842785596847534180e-01
9.860365390777587891e-01
9.876772165298461914e-01
9.892070293426513672e-01
9.906315803527832031e-01
9.919592142105102539e-01
9.931951761245727539e-01
9.943444728851318359e-01
9.954127073287963867e-01
9.964034557342529297e-01
9.973227977752685547e-01
9.981729984283447266e-01
9.989590644836425781e-01
9.996849298477172852e-01
1.000353336334228516e+00
1.000967741012573242e+00
1.001531243324279785e+00
1.002046346664428711e+00
1.002515673637390137e+00
1.002943158149719238e+00
1.003329038619995117e+00
1.003677010536193848e+00
1.003987789154052734e+00
1.004265546798706055e+00
1.004511117935180664e+00
1.004725933074951172e+00
1.004911899566650391e+00
1.005071640014648438e+00
1.005205392837524414e+00
1.005315065383911133e+00
1.005402565002441406e+00
1.005469202995300293e+00
1.005514860153198242e+00
1.005542993545532227e+00
1.005553483963012695e+00
1.005547046661376953e+00
1.005526065826416016e+00
1.005490303039550781e+00
1.005441546440124512e+00
1.005380034446716309e+00
1.005307912826538086e+00
1.005224943161010742e+00
1.005132317543029785e+00
1.005029916763305664e+00
1.004920482635498047e+00
1.004802227020263672e+00
1.004677534103393555e+00
1.004546165466308594e+00
1.004410505294799805e+00
1.004268646240234375e+00
1.004123210906982422e+00
1.003972530364990234e+00
1.003818273544311523e+00
1.003662586212158203e+00
1.003504037857055664e+00
1.003341197967529297e+00
1.003178358078002930e+00
1.003014802932739258e+00
1.002849578857421875e+00
1.002684116363525391e+00
1.002518892288208008e+00
1.002353429794311523e+00
1.002187252044677734e+00
1.002023696899414062e+00
1.001858711242675781e+00
1.001696348190307617e+00
1.001535654067993164e+00
1.001376628875732422e+00
1.001219511032104492e+00
1.001063585281372070e+00
1.000910997390747070e+00
1.000759840011596680e+00
1.000612020492553711e+00
1.000466823577880859e+00
1.000324487686157227e+00
1.000186681747436523e+00
1.000050544738769531e+00
9.999172687530517578e-01
9.997882843017578125e-01
9.996628761291503906e-01
9.995403289794921875e-01
9.994223117828369141e-01
9.993076324462890625e-01
9.991965293884277344e-01
9.990901947021484375e-01
9.989869594573974609e-01
9.988873004913330078e-01
9.987914562225341797e-01
9.987008571624755859e-01
9.986135959625244141e-01
9.985303878784179688e-01
9.984521865844726562e-01
9.983768463134765625e-01
9.983055591583251953e-01
9.982390403747558594e-01
9.981760978698730469e-01
9.981169700622558594e-01
9.980628490447998047e-01
9.980118274688720703e-01
9.979653358459472656e-01
9.979219436645507812e-01
9.978830814361572266e-01
9.978475570678710938e-01
9.978168010711669922e-01
9.977881908416748047e-01
9.977650642395019531e-01
9.977436065673828125e-01
9.977283477783203125e-01
9.977145195007324219e-01
9.977047443389892578e-01
9.976985454559326172e-01
9.976954460144042969e-01
9.976952075958251953e-01
9.976994991302490234e-01
9.977056980133056641e-01
9.977149963378906250e-01
9.977271556854248047e-01
9.977421760559082031e-01
9.977607727050781250e-01
9.977812767028808594e-01
9.978053569793701172e-01
9.978301525115966797e-01
9.978590011596679688e-01
9.978904724121093750e-01
9.979226589202880859e-01
9.979574680328369141e-01
9.979948997497558594e-01
9.980323314666748047e-01
9.980742931365966797e-01
9.981167316436767578e-01
9.981613159179687500e-01
9.982070922851562500e-01
9.982533454895019531e-01
9.983019828796386719e-01
9.983522891998291016e-01
9.984035491943359375e-01
9.984548091888427734e-01
9.985072612762451172e-01
9.985611438751220703e-01
9.986157417297363281e-01
9.986703395843505859e-01
9.987261295318603516e-01
9.987816810607910156e-01
9.988377094268798828e-01
9.988934993743896484e-01
9.989497661590576172e-01
9.990055561065673828e-01
9.990618228912353516e-01
9.991185665130615234e-01
9.991741180419921875e-01
9.992282390594482422e-01
9.992823600769042969e-01
9.993362426757812500e-01
9.993884563446044922e-01
9.994411468505859375e-01
9.994921684265136719e-01
9.995417594909667969e-01
9.995911121368408203e-01
9.996371269226074219e-01
9.996833801269531250e-01
9.997277259826660156e-01
9.997694492340087891e-01
9.998114109039306641e-01
9.998509883880615234e-01
9.998874664306640625e-01
9.999234676361083984e-01
9.999561309814453125e-01
9.999876022338867188e-01
1.000017166137695312e+00
1.000042438507080078e+00
1.000066041946411133e+00
1.000087261199951172e+00
1.000106334686279297e+00
1.000122308731079102e+00
1.000135660171508789e+00
1.000145673751831055e+00
1.000152826309204102e+00
1.000156641006469727e+00
1.000157594680786133e+00
1.000155687332153320e+00
1.000149250030517578e+00
1.000140905380249023e+00
1.000128984451293945e+00
1.000113248825073242e+00
1.000093936920166016e+00
1.000069856643676758e+00
1.000043153762817383e+00
1.000012874603271484e+00
9.999783039093017578e-01
9.999401569366455078e-01
9.998979568481445312e-01
9.998514652252197266e-01
9.998008012771606445e-01
9.997464418411254883e-01
9.996881484985351562e-01
9.996254444122314453e-01
9.995574951171875000e-01
9.994859695434570312e-01
9.994096755981445312e-01
9.993288516998291016e-01
9.992443323135375977e-01
9.991550445556640625e-01
9.990618228912353516e-01
9.989631175994873047e-01
9.988596439361572266e-01
9.987523555755615234e-01
9.986394643783569336e-01
9.985228776931762695e-01
9.984009265899658203e-01
9.982739686965942383e-01
9.981429576873779297e-01
9.980065822601318359e-01
9.978652000427246094e-01
9.977195262908935547e-01
9.975678920745849609e-01
9.974129199981689453e-01
9.972515106201171875e-01
9.970855712890625000e-01
9.969153404235839844e-01
9.967383146286010742e-01
9.965577125549316406e-01
9.963711500167846680e-01
9.961805343627929688e-01
9.959838390350341797e-01
9.957814216613769531e-01
9.955748319625854492e-01
9.953631162643432617e-01
9.951448440551757812e-01
9.949216842651367188e-01
9.946930408477783203e-01
9.944593906402587891e-01
9.942200183868408203e-01
9.939739704132080078e-01
9.937230348587036133e-01
9.934657812118530273e-01
9.932039976119995117e-01
9.929342269897460938e-01
9.926589727401733398e-01
9.923770427703857422e-01
9.920892715454101562e-01
9.917950630187988281e-01
9.914937019348144531e-01
9.911862611770629883e-01
9.908708333969116211e-01
9.905480146408081055e-01
9.902185201644897461e-01
9.898796081542968750e-01
9.895335435867309570e-01
9.891793727874755859e-01
9.888168573379516602e-01
9.884442090988159180e-01
9.880634546279907227e-01
9.876719713211059570e-01
9.872713088989257812e-01
9.868592023849487305e-01
9.864370822906494141e-01
9.860012531280517578e-01
9.855554103851318359e-01
9.850959777832031250e-01
9.846231937408447266e-01
9.841359853744506836e-01
9.836344718933105469e-01
9.831175804138183594e-01
9.825843572616577148e-01
9.820332527160644531e-01
9.814643859863281250e-01
9.808758497238159180e-01
9.802672863006591797e-01
9.796366691589355469e-01
9.789845943450927734e-01
9.783077239990234375e-01
9.776053428649902344e-01
9.768767356872558594e-01
9.761183261871337891e-01
9.753310680389404297e-01
9.745115041732788086e-01
9.736584424972534180e-01
9.727690219879150391e-01
9.718418121337890625e-01
9.708739519119262695e-01
9.698636531829833984e-01
9.688074588775634766e-01
9.677038192749023438e-01
9.665484428405761719e-01
9.653394222259521484e-01
9.640724658966064453e-01
9.627438783645629883e-01
9.613498449325561523e-01
9.598870277404785156e-01
9.583501815795898438e-01
9.567348957061767578e-01
9.550361633300781250e-01
9.532485008239746094e-01
9.513664245605468750e-01
9.493826627731323242e-01
9.472913742065429688e-01
9.450857639312744141e-01
9.427573680877685547e-01
9.402985572814941406e-01
9.377000331878662109e-01
9.349521398544311523e-01
9.320448637008666992e-01
9.289677143096923828e-01
9.257076978683471680e-01
9.222528338432312012e-01
9.185889959335327148e-01
9.147012829780578613e-01
9.105738401412963867e-01
9.061896204948425293e-01
9.015294313430786133e-01
8.965733051300048828e-01
8.913000822067260742e-01
8.856851458549499512e-01
8.797035217285156250e-01
8.733288049697875977e-01
8.665299415588378906e-01
8.592753410339355469e-01
8.515310287475585938e-01
8.432593941688537598e-01
8.344197869300842285e-01
8.249694705009460449e-01
8.148624300956726074e-01
8.040484786033630371e-01
7.924751043319702148e-01
7.800860404968261719e-01
7.668213248252868652e-01
7.526185512542724609e-01
7.374122142791748047e-01
7.211359739303588867e-01
7.037191390991210938e-01
6.850916147232055664e-01
6.651828289031982422e-01
6.439216136932373047e-01
6.212419271469116211e-01
5.970798730850219727e-01
5.713739395141601562e-01
5.440723299980163574e-01
5.151283740997314453e-01
4.845067560672760010e-01
4.521817862987518311e-01
4.181385338306427002e-01
3.823761940002441406e-01
3.449052572250366211e-01
3.057501018047332764e-01
2.649469971656799316e-01
2.225484848022460938e-01
1.786143481731414795e-01
1.332156956195831299e-01
8.643535524606704712e-02
3.836021572351455688e-02
-1.091448217630386353e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_1000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
-1.019544899463653564e-03
2.691400945186614990e-01
4.667413532733917236e-01
6.112037301063537598e-01
7.163936495780944824e-01
7.927988171577453613e-01
8.483793139457702637e-01
8.890340328216552734e-01
9.190146923065185547e-01
9.413310289382934570e-01
9.580874443054199219e-01
9.707567691802978516e-01
9.803750514984130859e-01
9.876772165298461914e-01
9.931951761245727539e-01
9.973227977752685547e-01
1.000353336334228516e+00
1.002515673637390137e+00
1.003987789154052734e+00
1.004911899566650391e+00
1.005402565002441406e+00
1.005553483963012695e+00
1.005441546440124512e+00
1.005132317543029785e+00
1.004677534103393555e+00
1.004123210906982422e+00
1.003504037857055664e+00
1.002849578857421875e+00
1.002187252044677734e+00
1.001535654067993164e+00
1.000910997390747070e+00
1.000324487686157227e+00
9.997882843017578125e-01
9.993076324462890625e-01
9.988873004913330078e-01
9.985303878784179688e-01
9.982390403747558594e-01
9.980118274688720703e-01
9.978475570678710938e-01
9.977436065673828125e-01
9.976985454559326172e-01
9.977056980133056641e-01
9.977607727050781250e-01
9.978590011596679688e-01
9.979948997497558594e-01
9.981613159179687500e-01
9.983522891998291016e-01
9.985611438751220703e-01
9.987816810607910156e-01
9.990055561065673828e-01
9.992282390594482422e-01
9.994411468505859375e-01
9.996371269226074219e-01
9.998114109039306641e-01
9.999561309814453125e-01
1.000066041946411133e+00
1.000135660171508789e+00
1.000157594680786133e+00
1.000128984451293945e+00
1.000043153762817383e+00
9.998979568481445312e-01
9.996881484985351562e-01
9.994096755981445312e-01
9.990618228912353516e-01
9.986394643783569336e-01
9.981429576873779297e-01
9.975678920745849609e-01
9.969153404235839844e-01
9.961805343627929688e-01
9.953631162643432617e-01
9.944593906402587891e-01
9.934657812118530273e-01
9.923770427703857422e-01
9.911862611770629883e-01
9.898796081542968750e-01
9.884442090988159180e-01
9.868592023849487305e-01
9.850959777832031250e-01
9.831175804138183594e-01
9.808758497238159180e-01
9.783077239990234375e-01
9.753310680389404297e-01
9.718418121337890625e-01
9.677038192749023438e-01
9.627438783645629883e-01
9.567348957061767578e-01
9.493826627731323242e-01
9.402985572814941406e-01
9.289677143096923828e-01
9.147012829780578613e-01
8.965733051300048828e-01
8.733288049697875977e-01
8.432593941688537598e-01
8.040484786033630371e-01
7.526185512542724609e-01
6.850916147232055664e-01
5.970798730850219727e-01
4.845067560672760010e-01
3.449052572250366211e-01
1.786143481731414795e-01
-1.091448217630386353e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.019850564895345313e+00
9.486866086105159024e-01
9.026404958560277914e-01
8.269706727423006276e-01
7.214158565936985568e-01
6.122487073568916305e-01
5.061622545332422618e-01
4.198297729348987595e-01
3.612648703993403543e-01
3.352815164642858337e-01
3.313706693204625520e-01
3.198212961949630784e-01
3.210799160974887601e-01
3.166671253802550434e-01
3.171330646079413285e-01
3.196320751896313261e-01
3.157287577610608520e-01
3.109536650294259519e-01
3.128948779092658450e-01
3.092647081993217806e-01
3.094300274605250034e-01
3.102870770183135396e-01
3.117982780749461447e-01
3.063036489856099109e-01
3.047645554806973633e-01
3.041970814469897033e-01
3.036138147537409404e-01
3.016706196311228494e-01
3.069038656710785795e-01
2.997022354602104643e-01
2.924671494514860526e-01
2.972923791590931231e-01
2.967947644501881532e-01
2.933610224700906044e-01
2.917088903460218763e-01
2.891459419596628111e-01
2.917747487439535936e-01
2.821299623125042011e-01
2.854225118554307716e-01
2.851046205774320774e-01
2.809168329877700931e-01
2.809920921465740018e-01
2.751296640296982954e-01
2.760864706508083799e-01
2.785185958310825716e-01
2.734832297511069488e-01
2.717247563648085285e-01
2.659335092910906084e-01
2.662646992259599110e-01
2.622898497492130998e-01
2.629071164195430632e-01
2.573982560541984710e-01
2.496872075360015708e-01
2.492718291611678849e-01
2.432665456121791692e-01
2.415101503470077904e-01
2.379463805333760507e-01
2.261414680707092284e-01
2.215646944932541385e-01
2.228652145316523392e-01
2.189636669542032177e-01
2.176668184078436041e-01
2.060892981466923568e-01
2.071836524375013089e-01
2.024086163432525232e-01
2.009831201803803646e-01
2.013942342302688926e-01
2.014712184979855769e-01
1.930802698569350218e-01
1.913479363290426505e-01
1.898238730399078589e-01
1.852631575163794231e-01
1.850796361442535176e-01
1.860039144925341170e-01
1.786951635582376963e-01
1.862816630851935884e-01
1.784892249355450600e-01
1.757551035822334518e-01
1.757864184747151282e-01
1.767241219629831495e-01
1.746028317768928972e-01
1.746778917530771025e-01
1.703557796302366534e-01
1.757774169639422512e-01
1.706555855989037862e-01
1.692037004513941012e-01
1.687705248286162085e-01
1.663237570992777692e-01
1.700611081080825593e-01
1.670430178160828005e-01
1.656380065685115477e-01
1.669361121618732624e-01
1.634522790850966301e-01
1.644742162687282128e-01
1.629667181566255563e-01
1.607437675187029236e-01
1.612734085591912281e-01
1.657645656789374922e-01
1.611475654219387821e-01
1.645742028235319399e-01
1.597282961764019404e-01
1.551562522348226281e-01
1.568182394580173444e-01
1.590723328782414625e-01
1.565613208502271703e-01
1.537442187730061749e-01
1.554228920162189775e-01
1.475470069735783929e-01
1.539709254333536115e-01
1.508210149643876841e-01
1.535598659857797255e-01
1.558011271332422065e-01
1.523244328134172876e-01
1.569728668007136785e-01
1.516445028579209708e-01
1.516453923711096052e-01
1.511942387514158270e-01
1.515490674238035296e-01
1.468249680500395282e-01
1.502217074956952170e-01
1.451648553192669555e-01
1.491643271448774288e-01
1.463707288823254959e-01
1.475179258831443296e-01
1.479808352688378736e-01
1.455529707806080264e-01
1.478986536406611541e-01
1.481011359923342097e-01
1.438681231276189298e-01
1.459839873340943173e-01
1.398349851317230441e-01
1.427658298749463484e-01
1.465267884689404332e-01
1.454399230757071337e-01
1.465236343883073167e-01
1.413050513957748167e-01
1.419529477249381333e-01
1.386005237388056588e-01
1.414320703341647723e-01
1.455166066780511636e-01
1.413041979859817054e-01
1.505013806608441196e-01
1.427771437460187975e-01
1.415163508320690100e-01
1.404617715011366730e-01
1.408730997771928395e-01
1.360694648030967291e-01
1.392519318111198334e-01
1.379225642982405409e-01
1.410010466133281293e-01
1.413287335878959661e-01
1.380320475816274317e-01
1.414393825866243071e-01
1.371386440378095095e-01
1.418181460910216685e-01
1.367965457436985666e-01
1.348858291180663194e-01
1.355679774996448594e-01
1.364678760424244131e-01
1.357573254433587229e-01
1.366388067725431976e-01
1.320233147059924339e-01
1.332814358674989375e-01
1.326208604081449693e-01
1.364328524269017018e-01
1.332413181415443570e-01
1.316824138629442975e-01
1.344663712774135933e-01
1.312338469811366592e-01
1.309148165321976365e-01
1.343406230599821505e-01
1.314371027748558740e-01
1.366490231600004102e-01
1.306237266810459929e-01
1.319198176966757396e-01
1.322425778361591420e-01
1.294886091359675750e-01
1.297369844229464553e-01
1.289408718836023704e-01
1.307251639630924445e-01
1.288956169392467821e-01
1.276395142928872517e-01
1.277727191085379077e-01
1.287479191015856728e-01
1.304835408904883032e-01
1.262545958660005185e-01
1.269952891074642432e-01
1.281621351774057394e-01
1.222184417734672179e-01
1.277455148417705466e-01
1.250985628873930444e-01
1.262637373381521322e-01
1.281551236745626654e-01
1.243198328672893149e-01
1.262894067352101357e-01
1.236194436928859247e-01
1.263492339528470010e-01
1.241707670221237902e-01
1.323003447302245894e-01
1.246589135039503637e-01
1.242299410100286966e-01
1.216571861091117340e-01
1.214246611715378843e-01
1.215898921199090044e-01
1.241127793192725870e-01
1.227662597699255148e-01
1.231782490641772643e-01
1.224973792614246909e-01
1.187505257659753066e-01
1.222434038340195761e-01
1.209453188911607663e-01
1.185637710598105438e-01
1.267237084461072250e-01
1.204448705380886941e-01
1.189194615082530687e-01
1.152777506692298642e-01
1.191017880665922041e-01
1.202255566613325694e-01
1.248058456120270110e-01
1.183214595842447953e-01
1.244571427547797593e-01
1.178709021564175452e-01
1.174135928437059356e-01
1.142611947050679588e-01
1.155468387471162983e-01
1.143238466104824352e-01
1.171951394595577844e-01
1.174718041068647106e-01
1.172392954348943361e-01
1.200622882602795233e-01
1.151850678258622557e-01
1.181154118505274714e-01
1.137613873648430085e-01
1.145533869923026915e-01
1.190723343967274583e-01
1.130401960415494123e-01
1.139513019726878934e-01
1.153618414263590103e-01
1.145575394635325039e-01
1.134827871252890030e-01
1.145647246345064957e-01
1.168456033790488541e-01
1.112017030094736014e-01
1.125137267609637171e-01
1.119264073032986417e-01
1.117376662006437094e-01
1.111501022094756735e-01
1.152671618906299100e-01
1.056383157233475867e-01
1.103118081829943253e-01
1.105401017971315847e-01
1.111492628399791960e-01
1.216347446938844667e-01
1.157444910446117498e-01
1.129773410037150927e-01
1.127994459883153999e-01
1.139381783746757498e-01
1.108572803498943798e-01
1.094140849569997798e-01
1.102984684868438259e-01
1.125751900701761204e-01
1.121294452233192185e-01
1.088753777235689640e-01
1.112448336209731076e-01
1.122340424365446121e-01
1.095077568351910668e-01
1.093228675557934154e-01
1.077516562645253750e-01
1.066836933708177754e-01
1.037509627794633016e-01
1.076688908343727685e-01
1.056652531639283576e-01
1.065849302096578688e-01
1.121590668846819128e-01
1.079620978346972210e-01
1.109040833627918665e-01
1.082139009588213296e-01
1.086448266495771559e-01
1.090342883244344169e-01
1.063422400704023413e-01
1.074764661437052349e-01
1.065820882980171858e-01
1.142306597058360268e-01
1.088187366048001675e-01
1.059408223244449471e-01
1.058453344325527706e-01
1.066591618200788960e-01
1.070543132221488808e-01
9.859149225100596881e-02
1.070385019029315987e-01
1.053786168628112474e-01
1.041727712776796821e-01
1.065396091461740108e-01
1.029391017020516164e-01
1.063304075891737671e-01
1.043927041128228095e-01
1.034738370534026286e-01
1.047570017984159468e-01
1.075749638642129330e-01
1.038539813557592534e-01
1.036214886243997241e-01
1.045818844774825812e-01
1.053395819842751352e-01
9.931787977466782769e-02
1.024568388614244263e-01
1.056189965881109000e-01
1.033344435256908361e-01
1.066034834472648768e-01
1.023906243290084589e-01
1.039343109158018669e-01
1.030938869885792974e-01
1.044599322714168527e-01
1.019013971396643681e-01
1.041825028612630571e-01
1.021794470123926907e-01
1.031951494037574996e-01
1.024237242343398052e-01
1.046000962513343457e-01
1.015779507262254966e-01
1.011405268012514208e-01
1.046039163566530733e-01
1.000218930139400580e-01
9.918110080014268248e-02
1.041002413189245634e-01
1.012710874089541441e-01
1.041905937581068531e-01
1.001347158646526819e-01
1.022284334399717193e-01
9.789337909243506219e-02
1.015991999443599941e-01
1.004270699621442609e-01
1.017298419838273404e-01
1.011870929466043706e-01
1.002485884700482499e-01
1.005050654819114736e-01
1.005624851029249950e-01
9.886876533224102370e-02
9.791567083015149942e-02
9.776705730499543612e-02
9.760558534863393587e-02
9.896401476074648262e-02
9.630251690870425541e-02
9.572976246974196357e-02
9.769109656160122890e-02
9.753347433222979423e-02
9.770985692573616599e-02
9.743141453111964223e-02
1.005611504665710060e-01
9.780725847814321361e-02
1.035901076991078418e-01
9.858965886353245056e-02
9.866877200591271657e-02
9.794415236362168098e-02
1.025402005125737592e-01
9.718027588425719177e-02
9.749654363629642329e-02
9.563667527392187562e-02
9.650887712928732376e-02
1.033146407441668524e-01
9.755621735868888478e-02
9.713452547799697467e-02
9.427583747838526318e-02
9.551410551399459881e-02
1.004895402311246771e-01
9.712338068777486011e-02
9.777294920009570178e-02
9.579750493003907907e-02
9.793700617230366445e-02
9.880738078429240900e-02
9.413003526301665091e-02
9.424930053444456612e-02
9.504588698004608205e-02
9.946823663867276899e-02
9.397569192470907329e-02
9.624232909670404901e-02
9.610211279182055699e-02
9.465150030550999183e-02
9.324713986742261262e-02
9.469858557358984408e-02
9.556032782792445168e-02
9.362970617218058234e-02
9.488837272956195112e-02
9.390427372895676639e-02
9.471592882412294134e-02
9.325109871303460807e-02
9.377129044047623208e-02
9.817229257067412729e-02
9.300800587912742834e-02
9.366114145935228175e-02
9.458373303044671776e-02
9.335456675681601257e-02
9.562151787892447796e-02
9.265281330444989638e-02
9.467989442503421671e-02
9.517124019143173574e-02
9.447641107252889581e-02
8.951996548148341559e-02
9.308178451637501294e-02
9.259265162511144676e-02
9.485464659875982030e-02
9.175440601782378081e-02
9.215437653105726379e-02
9.402643551243357323e-02
8.884989546507431057e-02
9.099342572912787197e-02
9.202623450815924921e-02
9.336478841280705654e-02
9.233767740912386668e-02
9.869536756632268926e-02
9.429499277240362132e-02
9.272595802552144328e-02
9.330789440371238530e-02
9.234311883087148454e-02
9.257046542596200633e-02
9.486693586104802400e-02
8.610037587221917865e-02
9.030236491473572769e-02
9.175220213610564557e-02
8.712862349217007085e-02
9.385201728721997982e-02
9.290283424828270353e-02
9.100732585629996152e-02
9.154614228943919185e-02
9.368323087733550214e-02
9.164489247881005274e-02
9.742466007218572588e-02
9.142475545608648446e-02
8.957240298295693348e-02
9.564568498803245611e-02
9.195934861664173399e-02
9.054138237896953989e-02
9.054921911270452650e-02
9.022909536435622102e-02
9.126591092982294651e-02
8.746506408483521733e-02
9.107882354598527408e-02
9.084743930142527568e-02
9.067753186965755996e-02
9.102732239403096837e-02
8.884346513740490336e-02
9.149461683513632204e-02
8.994431692966314840e-02
9.010435981797916549e-02
8.325314294744409760e-02
9.089449616412026423e-02
9.092487997121632970e-02
9.021205860553924150e-02
8.914083871993319641e-02
8.838526529513106300e-02
8.938034526298543891e-02
8.921273929334011532e-02
9.077106005833156244e-02
8.835365820547230742e-02
9.643265843844976704e-02
9.383826871025938154e-02
9.063403507900913425e-02
8.871389802248215439e-02
9.114268810196082815e-02
8.902634555311875197e-02
9.149141372540917083e-02
9.115179304478457367e-02
8.948014689317380921e-02
8.922358536999491774e-02
8.260137709295309327e-02
9.080736854590322482e-02
8.811601916044707605e-02
8.900766863481134050e-02
9.104543366087713974e-02
8.127616971320479611e-02
9.189785626413068953e-02
8.696166271879983423e-02
8.809886019716135774e-02
8.887130715656828273e-02
9.006102538593795115e-02
9.142870850406485672e-02
8.680074612193637573e-02
8.795847116623738138e-02
8.566578250619484580e-02
8.711064347434756272e-02
8.708764091047685452e-02
8.977657323707408099e-02
9.002903144131584046e-02
8.657322536184881845e-02
8.719163284904071776e-02
9.019669246696652987e-02
8.823077385532035466e-02
8.611242583415981700e-02
8.725983368197019752e-02
8.588903001940255411e-02
8.512287867367671068e-02
8.634336693973591881e-02
8.640482976498219114e-02
8.493415981882070087e-02
8.573686368414962233e-02
9.281524014150954738e-02
8.697454582234781517e-02
8.164561654639788946e-02
8.585477378700152873e-02
8.456801707696952330e-02
8.705452762908363895e-02
8.365679864774552832e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.019850564895345313e+00
6.122487073568916305e-01
3.313706693204625520e-01
3.196320751896313261e-01
3.094300274605250034e-01
3.041970814469897033e-01
2.924671494514860526e-01
2.891459419596628111e-01
2.809168329877700931e-01
2.734832297511069488e-01
2.629071164195430632e-01
2.415101503470077904e-01
2.189636669542032177e-01
2.009831201803803646e-01
1.898238730399078589e-01
1.862816630851935884e-01
1.746028317768928972e-01
1.692037004513941012e-01
1.656380065685115477e-01
1.607437675187029236e-01
1.597282961764019404e-01
1.537442187730061749e-01
1.535598659857797255e-01
1.516453923711096052e-01
1.451648553192669555e-01
1.455529707806080264e-01
1.398349851317230441e-01
1.413050513957748167e-01
1.413041979859817054e-01
1.408730997771928395e-01
1.413287335878959661e-01
1.367965457436985666e-01
1.366388067725431976e-01
1.332413181415443570e-01
1.343406230599821505e-01
1.322425778361591420e-01
1.288956169392467821e-01
1.262545958660005185e-01
1.250985628873930444e-01
1.236194436928859247e-01
1.242299410100286966e-01
1.227662597699255148e-01
1.209453188911607663e-01
1.152777506692298642e-01
1.244571427547797593e-01
1.143238466104824352e-01
1.151850678258622557e-01
1.130401960415494123e-01
1.145647246345064957e-01
1.117376662006437094e-01
1.105401017971315847e-01
1.127994459883153999e-01
1.125751900701761204e-01
1.095077568351910668e-01
1.076688908343727685e-01
1.109040833627918665e-01
1.074764661437052349e-01
1.058453344325527706e-01
1.053786168628112474e-01
1.043927041128228095e-01
1.036214886243997241e-01
1.056189965881109000e-01
1.030938869885792974e-01
1.031951494037574996e-01
1.046039163566530733e-01
1.041905937581068531e-01
1.004270699621442609e-01
1.005624851029249950e-01
9.896401476074648262e-02
9.770985692573616599e-02
9.858965886353245056e-02
9.749654363629642329e-02
9.713452547799697467e-02
9.777294920009570178e-02
9.424930053444456612e-02
9.610211279182055699e-02
9.362970617218058234e-02
9.377129044047623208e-02
9.335456675681601257e-02
9.447641107252889581e-02
9.175440601782378081e-02
9.202623450815924921e-02
9.272595802552144328e-02
8.610037587221917865e-02
9.290283424828270353e-02
9.742466007218572588e-02
9.054138237896953989e-02
9.107882354598527408e-02
9.149461683513632204e-02
9.092487997121632970e-02
8.921273929334011532e-02
9.063403507900913425e-02
9.115179304478457367e-02
8.811601916044707605e-02
8.696166271879983423e-02
8.680074612193637573e-02
8.977657323707408099e-02
8.823077385532035466e-02
8.634336693973591881e-02
8.697454582234781517e-02
8.365679864774552832e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
6.593446350097656250e+01,1.141133880615234375e+01,0.000000000000000000e+00,5.452312088012695312e+01
1.016788387298583984e+01,9.947901725769042969e+00,0.000000000000000000e+00,2.199824154376983643e-01
9.077654838562011719e+00,9.075976371765136719e+00,0.000000000000000000e+00,1.678324071690440178e-03
7.743216037750244141e+00,7.738852977752685547e+00,0.000000000000000000e+00,4.362992011010646820e-03
6.072703838348388672e+00,6.070619106292724609e+00,0.000000000000000000e+00,2.084755571559071541e-03
4.770910739898681641e+00,4.587339401245117188e+00,-0.000000000000000000e+00,1.835714727640151978e-01
3.840440750122070312e+00,3.377365827560424805e+00,-0.000000000000000000e+00,4.630750119686126709e-01
2.874895811080932617e+00,2.559116840362548828e+00,-0.000000000000000000e+00,3.157790005207061768e-01
2.204444646835327148e+00,2.082952260971069336e+00,0.000000000000000000e+00,1.214924827218055725e-01
2.179859161376953125e+00,1.894315361976623535e+00,0.000000000000000000e+00,2.855438888072967529e-01
2.441090345382690430e+00,1.876072287559509277e+00,-0.000000000000000000e+00,5.650179982185363770e-01
2.409407377243041992e+00,1.783085107803344727e+00,0.000000000000000000e+00,6.263222694396972656e-01
1.797400355339050293e+00,1.795454025268554688e+00,0.000000000000000000e+00,1.946326694451272488e-03
2.175889730453491211e+00,1.758177995681762695e+00,0.000000000000000000e+00,4.177117049694061279e-01
1.796496391296386719e+00,1.762363672256469727e+00,0.000000000000000000e+00,3.413277491927146912e-02
2.077525615692138672e+00,1.782423019409179688e+00,-0.000000000000000000e+00,2.951025068759918213e-01
1.756011724472045898e+00,1.749757170677185059e+00,-0.000000000000000000e+00,6.254603620618581772e-03
2.430534601211547852e+00,1.708967089653015137e+00,0.000000000000000000e+00,7.215675115585327148e-01
1.726999402046203613e+00,1.725215911865234375e+00,0.000000000000000000e+00,1.783458516001701355e-03
2.041630506515502930e+00,1.694015741348266602e+00,0.000000000000000000e+00,3.476148545742034912e-01
1.728954315185546875e+00,1.695583701133728027e+00,0.000000000000000000e+00,3.337062150239944458e-02
1.751905441284179688e+00,1.701794505119323730e+00,-0.000000000000000000e+00,5.011093243956565857e-02
2.847051620483398438e+00,1.714860320091247559e+00,-0.000000000000000000e+00,1.132191419601440430e+00
1.720524549484252930e+00,1.667499780654907227e+00,0.000000000000000000e+00,5.302471294999122620e-02
1.672908067703247070e+00,1.655277252197265625e+00,0.000000000000000000e+00,1.763083972036838531e-02
1.685276865959167480e+00,1.648923873901367188e+00,0.000000000000000000e+00,3.635304048657417297e-02
1.670544385910034180e+00,1.645182847976684570e+00,-0.000000000000000000e+00,2.536151930689811707e-02
1.637653231620788574e+00,1.628003358840942383e+00,0.000000000000000000e+00,9.649837389588356018e-03
4.243889808654785156e+00,1.671115875244140625e+00,-0.000000000000000000e+00,2.572774171829223633e+00
1.617590308189392090e+00,1.610845208168029785e+00,0.000000000000000000e+00,6.745043210685253143e-03
3.287505149841308594e+00,1.552419900894165039e+00,0.000000000000000000e+00,1.735085248947143555e+00
1.599159121513366699e+00,1.591349959373474121e+00,-0.000000000000000000e+00,7.809168659150600433e-03
1.681681871414184570e+00,1.586940884590148926e+00,-0.000000000000000000e+00,9.474097937345504761e-02
1.573143124580383301e+00,1.559432744979858398e+00,0.000000000000000000e+00,1.371035724878311157e-02
1.584058046340942383e+00,1.545822024345397949e+00,0.000000000000000000e+00,3.823607042431831360e-02
1.690099954605102539e+00,1.524989128112792969e+00,0.000000000000000000e+00,1.651108115911483765e-01
1.953324079513549805e+00,1.545631766319274902e+00,-0.000000000000000000e+00,4.076922833919525146e-01
3.191985368728637695e+00,1.469741463661193848e+00,0.000000000000000000e+00,1.722243905067443848e+00
1.548697113990783691e+00,1.494888186454772949e+00,0.000000000000000000e+00,5.380894243717193604e-02
1.521024942398071289e+00,1.492035269737243652e+00,0.000000000000000000e+00,2.898965775966644287e-02
1.666886329650878906e+00,1.459445953369140625e+00,0.000000000000000000e+00,2.074403464794158936e-01
1.460463166236877441e+00,1.460437774658203125e+00,0.000000000000000000e+00,2.544031303841620684e-05
2.255191326141357422e+00,1.415611028671264648e+00,0.000000000000000000e+00,8.395801782608032227e-01
1.497824788093566895e+00,1.422239661216735840e+00,0.000000000000000000e+00,7.558512687683105469e-02
1.941354274749755859e+00,1.440792322158813477e+00,-0.000000000000000000e+00,5.005619525909423828e-01
1.403111577033996582e+00,1.402072310447692871e+00,0.000000000000000000e+00,1.039286609739065170e-03
1.420178651809692383e+00,1.389538764953613281e+00,-0.000000000000000000e+00,3.063984401524066925e-02
1.609905123710632324e+00,1.347087502479553223e+00,0.000000000000000000e+00,2.628176510334014893e-01
1.388675332069396973e+00,1.349892616271972656e+00,-0.000000000000000000e+00,3.878274187445640564e-02
1.377155423164367676e+00,1.319379091262817383e+00,0.000000000000000000e+00,5.777631700038909912e-02
2.282038688659667969e+00,1.327262878417968750e+00,-0.000000000000000000e+00,9.547756910324096680e-01
1.516839861869812012e+00,1.287625312805175781e+00,-0.000000000000000000e+00,2.292145043611526489e-01
1.367635488510131836e+00,1.234003782272338867e+00,0.000000000000000000e+00,1.336316764354705811e-01
1.333520531654357910e+00,1.230946898460388184e+00,-0.000000000000000000e+00,1.025736108422279358e-01
1.249813437461853027e+00,1.189577102661132812e+00,0.000000000000000000e+00,6.023637205362319946e-02
1.297252297401428223e+00,1.179615855216979980e+00,-0.000000000000000000e+00,1.176364645361900330e-01
1.491388320922851562e+00,1.156751632690429688e+00,0.000000000000000000e+00,3.346366584300994873e-01
2.060941219329833984e+00,1.082029223442077637e+00,0.000000000000000000e+00,9.789120554924011230e-01
2.422103404998779297e+00,1.052998185157775879e+00,0.000000000000000000e+00,1.369105100631713867e+00
1.089722633361816406e+00,1.063035845756530762e+00,0.000000000000000000e+00,2.668680809438228607e-02
1.197495222091674805e+00,1.038345336914062500e+00,0.000000000000000000e+00,1.591498851776123047e-01
1.100307583808898926e+00,1.032314538955688477e+00,-0.000000000000000000e+00,6.799308210611343384e-02
2.715667963027954102e+00,9.630224108695983887e-01,0.000000000000000000e+00,1.752645611763000488e+00
1.135736465454101562e+00,9.705693125724792480e-01,0.000000000000000000e+00,1.651671975851058960e-01
1.394670724868774414e+00,9.432595372200012207e-01,0.000000000000000000e+00,4.514111876487731934e-01
1.176003217697143555e+00,9.347131848335266113e-01,0.000000000000000000e+00,2.412900179624557495e-01
1.085529327392578125e+00,9.392517209053039551e-01,-0.000000000000000000e+00,1.462775915861129761e-01
1.283640146255493164e+00,9.386243820190429688e-01,-0.000000000000000000e+00,3.450157344341278076e-01
9.528863430023193359e-01,8.935005068778991699e-01,0.000000000000000000e+00,5.938584730029106140e-02
9.494230747222900391e-01,8.833307623863220215e-01,0.000000000000000000e+00,6.609229743480682373e-02
8.846598863601684570e-01,8.757215738296508789e-01,0.000000000000000000e+00,8.938301354646682739e-03
1.302184343338012695e+00,8.496141433715820312e-01,0.000000000000000000e+00,4.525702297687530518e-01
8.913309574127197266e-01,8.506671786308288574e-01,0.000000000000000000e+00,4.066378995776176453e-02
1.118819713592529297e+00,8.564525842666625977e-01,-0.000000000000000000e+00,2.623671591281890869e-01
1.236670494079589844e+00,8.169162869453430176e-01,0.000000000000000000e+00,4.197542667388916016e-01
3.186823606491088867e+00,8.603546023368835449e-01,-0.000000000000000000e+00,2.326468944549560547e+00
8.198804855346679688e-01,8.166613578796386719e-01,0.000000000000000000e+00,3.219115082174539566e-03
1.321611166000366211e+00,8.012205362319946289e-01,0.000000000000000000e+00,5.203906893730163574e-01
8.051155209541320801e-01,8.034791350364685059e-01,-0.000000000000000000e+00,1.636402448639273643e-03
9.369171857833862305e-01,8.070787787437438965e-01,-0.000000000000000000e+00,1.298383921384811401e-01
1.209405899047851562e+00,7.982263565063476562e-01,-0.000000000000000000e+00,4.111795425415039062e-01
8.665161728858947754e-01,7.950479388236999512e-01,0.000000000000000000e+00,7.146824151277542114e-02
7.776941657066345215e-01,7.754833698272705078e-01,0.000000000000000000e+00,2.210809383541345596e-03
8.778830766677856445e-01,7.978624105453491211e-01,-0.000000000000000000e+00,8.002065867185592651e-02
7.807254791259765625e-01,7.761446237564086914e-01,0.000000000000000000e+00,4.580843728035688400e-03
9.651682376861572266e-01,7.702549695968627930e-01,-0.000000000000000000e+00,1.949132382869720459e-01
8.266381621360778809e-01,7.646921277046203613e-01,0.000000000000000000e+00,6.194603443145751953e-02
7.560025453567504883e-01,7.543274760246276855e-01,0.000000000000000000e+00,1.675053732469677925e-03
9.056611657142639160e-01,7.675805091857910156e-01,0.000000000000000000e+00,1.380806416273117065e-01
7.638450264930725098e-01,7.576932311058044434e-01,-0.000000000000000000e+00,6.151807960122823715e-03
9.804890155792236328e-01,7.512895464897155762e-01,-0.000000000000000000e+00,2.291994690895080566e-01
7.863546609878540039e-01,7.537242770195007324e-01,0.000000000000000000e+00,3.263037651777267456e-02
7.410445809364318848e-01,7.395738363265991211e-01,0.000000000000000000e+00,1.470714923925697803e-03
8.727184534072875977e-01,7.393947839736938477e-01,0.000000000000000000e+00,1.333236843347549438e-01
7.464807629585266113e-01,7.365246415138244629e-01,0.000000000000000000e+00,9.956100024282932281e-03
1.024355649948120117e+00,7.211140990257263184e-01,0.000000000000000000e+00,3.032416105270385742e-01
7.284763455390930176e-01,7.272785305976867676e-01,0.000000000000000000e+00,1.197824720293283463e-03
1.575079679489135742e+00,7.476604580879211426e-01,-0.000000000000000000e+00,8.274191617965698242e-01
7.401270270347595215e-01,7.262545824050903320e-01,-0.000000000000000000e+00,1.387241668999195099e-02
2.695964574813842773e+00,7.435063123703002930e-01,-0.000000000000000000e+00,1.952458262443542480e+00
7.198204398155212402e-01,7.178453803062438965e-01,-0.000000000000000000e+00,1.975075574591755867e-03
8.898237347602844238e-01,6.953004598617553711e-01,0.000000000000000000e+00,1.945232599973678589e-01
7.124968767166137695e-01,7.034806609153747559e-01,0.000000000000000000e+00,9.016199968755245209e-03
9.149872660636901855e-01,7.119952440261840820e-01,-0.000000000000000000e+00,2.029920369386672974e-01
7.146467566490173340e-01,7.018840909004211426e-01,0.000000000000000000e+00,1.276263874024152756e-02
1.621762037277221680e+00,6.821788549423217773e-01,0.000000000000000000e+00,9.395832419395446777e-01
7.058312296867370605e-01,6.954801678657531738e-01,0.000000000000000000e+00,1.035107299685478210e-02
2.668096542358398438e+00,6.573189496994018555e-01,0.000000000000000000e+00,2.010777473449707031e+00
7.735591530799865723e-01,6.864377856254577637e-01,0.000000000000000000e+00,8.712138980627059937e-02
1.048542737960815430e+00,6.709243655204772949e-01,0.000000000000000000e+00,3.776183724403381348e-01
7.059661746025085449e-01,6.851731538772583008e-01,-0.000000000000000000e+00,2.079304307699203491e-02
8.145363330841064453e-01,6.909501552581787109e-01,0.000000000000000000e+00,1.235862076282501221e-01
6.832876801490783691e-01,6.785352826118469238e-01,0.000000000000000000e+00,4.752375185489654541e-03
9.580510854721069336e-01,6.956557631492614746e-01,0.000000000000000000e+00,2.623953521251678467e-01
6.842401623725891113e-01,6.743925809860229492e-01,0.000000000000000000e+00,9.847581386566162109e-03
8.269771337509155273e-01,6.690878272056579590e-01,0.000000000000000000e+00,1.578892916440963745e-01
6.885578036308288574e-01,6.716617941856384277e-01,0.000000000000000000e+00,1.689599454402923584e-02
8.395485877990722656e-01,6.718949675559997559e-01,-0.000000000000000000e+00,1.676535904407501221e-01
9.011869430541992188e-01,6.491901278495788574e-01,0.000000000000000000e+00,2.519968450069427490e-01
8.642638921737670898e-01,6.655597686767578125e-01,-0.000000000000000000e+00,1.987040936946868896e-01
1.017075777053833008e+00,6.399231553077697754e-01,0.000000000000000000e+00,3.771526217460632324e-01
8.913211822509765625e-01,6.597262620925903320e-01,-0.000000000000000000e+00,2.315949052572250366e-01
7.129231691360473633e-01,6.449288725852966309e-01,0.000000000000000000e+00,6.799431145191192627e-02
7.712433934211730957e-01,6.472172141075134277e-01,0.000000000000000000e+00,1.240261718630790710e-01
1.069347143173217773e+00,6.541742682456970215e-01,-0.000000000000000000e+00,4.151729345321655273e-01
7.312951087951660156e-01,6.395141482353210449e-01,0.000000000000000000e+00,9.178097546100616455e-02
7.084982395172119141e-01,6.488222479820251465e-01,-0.000000000000000000e+00,5.967597663402557373e-02
1.383840322494506836e+00,6.526156663894653320e-01,-0.000000000000000000e+00,7.312247157096862793e-01
6.664826273918151855e-01,6.315037608146667480e-01,0.000000000000000000e+00,3.497885167598724365e-02
6.619920730590820312e-01,6.384899020195007324e-01,0.000000000000000000e+00,2.350220084190368652e-02
1.580978989601135254e+00,6.106134653091430664e-01,0.000000000000000000e+00,9.703655242919921875e-01
6.942566037178039551e-01,6.244550943374633789e-01,0.000000000000000000e+00,6.980150938034057617e-02
7.107589840888977051e-01,6.382718086242675781e-01,-0.000000000000000000e+00,7.248719781637191772e-02
1.616312623023986816e+00,6.383635997772216797e-01,-0.000000000000000000e+00,9.779490232467651367e-01
1.807264685630798340e+00,6.418788433074951172e-01,-0.000000000000000000e+00,1.165385842323303223e+00
6.705360412597656250e-01,6.155630946159362793e-01,0.000000000000000000e+00,5.497292801737785339e-02
8.587064743041992188e-01,6.139329671859741211e-01,0.000000000000000000e+00,2.447735071182250977e-01
9.035869836807250977e-01,6.021287441253662109e-01,0.000000000000000000e+00,3.014582693576812744e-01
6.525995135307312012e-01,6.146716475486755371e-01,0.000000000000000000e+00,3.792786225676536560e-02
7.111123800277709961e-01,6.250954270362854004e-01,0.000000000000000000e+00,8.601692318916320801e-02
6.410273313522338867e-01,6.130296587944030762e-01,0.000000000000000000e+00,2.799767628312110901e-02
7.264468193054199219e+00,6.577274203300476074e-01,-0.000000000000000000e+00,6.606740951538085938e+00
6.204845905303955078e-01,6.175314784049987793e-01,0.000000000000000000e+00,2.953110728412866592e-03
7.060813903808593750e-01,6.126515269279479980e-01,-0.000000000000000000e+00,9.342986345291137695e-02
6.369071602821350098e-01,6.076353788375854492e-01,-0.000000000000000000e+00,2.927179262042045593e-02
6.785375475883483887e-01,6.078323721885681152e-01,-0.000000000000000000e+00,7.070519775152206421e-02
1.426187992095947266e+00,5.826153755187988281e-01,0.000000000000000000e+00,8.435726165771484375e-01
6.938278675079345703e-01,6.013435125350952148e-01,-0.000000000000000000e+00,9.248432517051696777e-02
7.409524917602539062e-01,5.917655229568481445e-01,0.000000000000000000e+00,1.491869986057281494e-01
9.177052378654479980e-01,6.053306460380554199e-01,-0.000000000000000000e+00,3.123745918273925781e-01
1.048560142517089844e+00,6.062631011009216309e-01,-0.000000000000000000e+00,4.422969818115234375e-01
6.069873571395874023e-01,5.933064818382263184e-01,0.000000000000000000e+00,1.368086505681276321e-02
1.034021854400634766e+00,6.006950139999389648e-01,0.000000000000000000e+00,4.333268404006958008e-01
5.919286012649536133e-01,5.884665846824645996e-01,0.000000000000000000e+00,3.461995394900441170e-03
8.238751888275146484e-01,6.037821173667907715e-01,-0.000000000000000000e+00,2.200930863618850708e-01
5.881695747375488281e-01,5.858926773071289062e-01,-0.000000000000000000e+00,2.276895567774772644e-03
7.938474416732788086e-01,5.741332173347473145e-01,0.000000000000000000e+00,2.197141945362091064e-01
6.616604328155517578e-01,5.757927894592285156e-01,0.000000000000000000e+00,8.586765825748443604e-02
7.997532486915588379e-01,5.841871500015258789e-01,-0.000000000000000000e+00,2.155660837888717651e-01
9.224386811256408691e-01,5.791074633598327637e-01,0.000000000000000000e+00,3.433312177658081055e-01
1.220418334007263184e+00,5.849763154983520508e-01,-0.000000000000000000e+00,6.354420185089111328e-01
7.143132686614990234e-01,5.623722076416015625e-01,0.000000000000000000e+00,1.519410312175750732e-01
5.689175128936767578e-01,5.683746933937072754e-01,-0.000000000000000000e+00,5.428476724773645401e-04
6.221883296966552734e-01,5.645103454589843750e-01,0.000000000000000000e+00,5.767800286412239075e-02
7.242091894149780273e-01,5.770212411880493164e-01,-0.000000000000000000e+00,1.471879482269287109e-01
6.604180932044982910e-01,5.666761398315429688e-01,-0.000000000000000000e+00,9.374194592237472534e-02
5.617755651473999023e-01,5.600547194480895996e-01,0.000000000000000000e+00,1.720819389447569847e-03
5.890177488327026367e-01,5.684434771537780762e-01,-0.000000000000000000e+00,2.057425305247306824e-02
5.698678493499755859e-01,5.566186904907226562e-01,0.000000000000000000e+00,1.324917189776897430e-02
7.301950454711914062e-01,5.543695092201232910e-01,0.000000000000000000e+00,1.758255213499069214e-01
6.346808671951293945e-01,5.637162923812866211e-01,-0.000000000000000000e+00,7.096460461616516113e-02
5.680261254310607910e-01,5.569693446159362793e-01,-0.000000000000000000e+00,1.105679757893085480e-02
8.452086448669433594e-01,5.718977451324462891e-01,-0.000000000000000000e+00,2.733108997344970703e-01
5.660648941993713379e-01,5.521914362907409668e-01,0.000000000000000000e+00,1.387344300746917725e-02
8.353233337402343750e-01,5.564984679222106934e-01,-0.000000000000000000e+00,2.788248956203460693e-01
7.492716312408447266e-01,5.553557276725769043e-01,-0.000000000000000000e+00,1.939159035682678223e-01
6.079303622245788574e-01,5.467023253440856934e-01,0.000000000000000000e+00,6.122804060578346252e-02
7.049105167388916016e-01,5.481683015823364258e-01,0.000000000000000000e+00,1.567422151565551758e-01
5.467308163642883301e-01,5.438356399536132812e-01,0.000000000000000000e+00,2.895160578191280365e-03
6.896816492080688477e-01,5.489928126335144043e-01,0.000000000000000000e+00,1.406888067722320557e-01
5.535801053047180176e-01,5.428351163864135742e-01,0.000000000000000000e+00,1.074501592665910721e-02
8.075084686279296875e-01,5.355771780014038086e-01,0.000000000000000000e+00,2.719312608242034912e-01
5.419253110885620117e-01,5.373638868331909180e-01,0.000000000000000000e+00,4.561397247016429901e-03
6.566270589828491211e-01,5.419027209281921387e-01,-0.000000000000000000e+00,1.147243678569793701e-01
1.078266620635986328e+00,5.471590161323547363e-01,-0.000000000000000000e+00,5.311075448989868164e-01
5.901177525520324707e-01,5.301181077957153320e-01,0.000000000000000000e+00,5.999966710805892944e-02
6.257913708686828613e-01,5.311495661735534668e-01,0.000000000000000000e+00,9.464181214570999146e-02
5.621249675750732422e-01,5.324579477310180664e-01,0.000000000000000000e+00,2.966699935495853424e-02
1.359688758850097656e+00,5.105929374694824219e-01,0.000000000000000000e+00,8.490957617759704590e-01
5.657782554626464844e-01,5.365364551544189453e-01,-0.000000000000000000e+00,2.924183011054992676e-02
5.487735271453857422e-01,5.245390534400939941e-01,0.000000000000000000e+00,2.423445135354995728e-02
6.472131609916687012e-01,5.293809771537780762e-01,0.000000000000000000e+00,1.178322061896324158e-01
6.409036517143249512e-01,5.321578979492187500e-01,-0.000000000000000000e+00,1.087457537651062012e-01
5.252674221992492676e-01,5.196648240089416504e-01,-0.000000000000000000e+00,5.602623336017131805e-03
6.437340974807739258e-01,5.276855826377868652e-01,0.000000000000000000e+00,1.160484850406646729e-01
5.228084921836853027e-01,5.167331695556640625e-01,0.000000000000000000e+00,6.075327750295400620e-03
7.787344455718994141e-01,5.252068638801574707e-01,0.000000000000000000e+00,2.535275518894195557e-01
5.239390134811401367e-01,5.183538198471069336e-01,0.000000000000000000e+00,5.585167557001113892e-03
9.604541659355163574e-01,5.416343808174133301e-01,0.000000000000000000e+00,4.188197851181030273e-01
5.325940847396850586e-01,5.195714831352233887e-01,0.000000000000000000e+00,1.302261184900999069e-02
5.761385560035705566e-01,5.151157379150390625e-01,0.000000000000000000e+00,6.102282553911209106e-02
6.613754034042358398e-01,5.050313472747802734e-01,0.000000000000000000e+00,1.563440859317779541e-01
5.606921911239624023e-01,5.055874586105346680e-01,0.000000000000000000e+00,5.510474741458892822e-02
6.006173491477966309e-01,5.058320760726928711e-01,0.000000000000000000e+00,9.478526562452316284e-02
1.114189267158508301e+00,5.145950913429260254e-01,-0.000000000000000000e+00,5.995941758155822754e-01
5.890471339225769043e-01,5.097579360008239746e-01,-0.000000000000000000e+00,7.928919047117233276e-02
8.102157115936279297e-01,5.117193460464477539e-01,-0.000000000000000000e+00,2.984963953495025635e-01
5.649519562721252441e-01,5.079824328422546387e-01,0.000000000000000000e+00,5.696950480341911316e-02
7.347825765609741211e-01,4.913457930088043213e-01,0.000000000000000000e+00,2.434367835521697998e-01
1.028675436973571777e+00,5.082643032073974609e-01,-0.000000000000000000e+00,5.204111337661743164e-01
5.526580810546875000e-01,4.993291497230529785e-01,0.000000000000000000e+00,5.332893133163452148e-02
9.215400815010070801e-01,4.876209795475006104e-01,0.000000000000000000e+00,4.339191019535064697e-01
4.523258209228515625e+00,5.266494154930114746e-01,-0.000000000000000000e+00,3.996608734130859375e+00
5.296860933303833008e-01,4.994847476482391357e-01,0.000000000000000000e+00,3.020137548446655273e-02
6.651249527931213379e-01,4.899453818798065186e-01,0.000000000000000000e+00,1.751795858144760132e-01
2.028392076492309570e+00,4.716394543647766113e-01,0.000000000000000000e+00,1.556752681732177734e+00
5.227735638618469238e-01,4.933581948280334473e-01,-0.000000000000000000e+00,2.941538579761981964e-02
6.684857606887817383e-01,4.937417209148406982e-01,0.000000000000000000e+00,1.747440695762634277e-01
1.189274787902832031e+00,5.088917016983032227e-01,-0.000000000000000000e+00,6.803830265998840332e-01
5.033162832260131836e-01,4.899077415466308594e-01,0.000000000000000000e+00,1.340856961905956268e-02
4.058178901672363281e+00,5.158600807189941406e-01,-0.000000000000000000e+00,3.542318582534790039e+00
4.930374324321746826e-01,4.877714216709136963e-01,0.000000000000000000e+00,5.266005173325538635e-03
8.202479481697082520e-01,4.807007312774658203e-01,0.000000000000000000e+00,3.395472168922424316e-01
1.034892559051513672e+00,4.698823094367980957e-01,0.000000000000000000e+00,5.650102496147155762e-01
5.776976943016052246e-01,4.749567210674285889e-01,0.000000000000000000e+00,1.027409657835960388e-01
6.145105361938476562e-01,4.713154435157775879e-01,0.000000000000000000e+00,1.431950926780700684e-01
5.883475542068481445e-01,4.849732816219329834e-01,-0.000000000000000000e+00,1.033742874860763550e-01
1.157697677612304688e+00,4.735036790370941162e-01,0.000000000000000000e+00,6.841939687728881836e-01
5.103884339332580566e-01,4.835475087165832520e-01,0.000000000000000000e+00,2.684091590344905853e-02
9.101890325546264648e-01,4.880740642547607422e-01,0.000000000000000000e+00,4.221149384975433350e-01
4.975698590278625488e-01,4.758778214454650879e-01,0.000000000000000000e+00,2.169204875826835632e-02
5.633786320686340332e-01,4.833325445652008057e-01,-0.000000000000000000e+00,8.004608750343322754e-02
5.273657441139221191e-01,4.682554304599761963e-01,0.000000000000000000e+00,5.911032482981681824e-02
5.221759676933288574e-01,4.720427095890045166e-01,0.000000000000000000e+00,5.013326928019523621e-02
2.096680879592895508e+00,4.912706315517425537e-01,-0.000000000000000000e+00,1.605410218238830566e+00
5.142452716827392578e-01,4.658354222774505615e-01,0.000000000000000000e+00,4.840984195470809937e-02
5.280400514602661133e-01,4.688500463962554932e-01,0.000000000000000000e+00,5.918999016284942627e-02
5.896962285041809082e-01,4.733334183692932129e-01,0.000000000000000000e+00,1.163628324866294861e-01
5.635815262794494629e-01,4.704851210117340088e-01,-0.000000000000000000e+00,9.309639036655426025e-02
4.808701574802398682e-01,4.660677015781402588e-01,0.000000000000000000e+00,1.480246987193822861e-02
5.816710591316223145e-01,4.687761366367340088e-01,0.000000000000000000e+00,1.128949373960494995e-01
8.797932267189025879e-01,4.738205075263977051e-01,0.000000000000000000e+00,4.059727191925048828e-01
5.500372052192687988e-01,4.564374387264251709e-01,0.000000000000000000e+00,9.359976649284362793e-02
4.972279071807861328e-01,4.627048671245574951e-01,0.000000000000000000e+00,3.452302888035774231e-02
1.053114771842956543e+00,4.525929391384124756e-01,0.000000000000000000e+00,6.005218029022216797e-01
4.935265779495239258e-01,4.583515226840972900e-01,0.000000000000000000e+00,3.517505154013633728e-02
5.930711030960083008e-01,4.559542834758758545e-01,0.000000000000000000e+00,1.371168494224548340e-01
8.701267242431640625e-01,4.695511758327484131e-01,-0.000000000000000000e+00,4.005755782127380371e-01
2.500285625457763672e+00,4.316787719726562500e-01,0.000000000000000000e+00,2.068606853485107422e+00
5.067097544670104980e-01,4.520314335823059082e-01,0.000000000000000000e+00,5.467831715941429138e-02
5.341523885726928711e-01,4.551534652709960938e-01,0.000000000000000000e+00,7.899894565343856812e-02
4.630530178546905518e-01,4.541470110416412354e-01,0.000000000000000000e+00,8.906016126275062561e-03
9.706928253173828125e+00,4.997273087501525879e-01,-0.000000000000000000e+00,9.207201004028320312e+00
5.726178884506225586e-01,4.737490713596343994e-01,0.000000000000000000e+00,9.886884689331054688e-02
4.623120725154876709e-01,4.618784487247467041e-01,-0.000000000000000000e+00,4.336198326200246811e-04
6.656132340431213379e-01,4.608037471771240234e-01,-0.000000000000000000e+00,2.048094868659973145e-01
7.415154576301574707e-01,4.639756679534912109e-01,-0.000000000000000000e+00,2.775397896766662598e-01
6.495398879051208496e-01,4.486802220344543457e-01,0.000000000000000000e+00,2.008596807718276978e-01
6.165419220924377441e-01,4.469597935676574707e-01,0.000000000000000000e+00,1.695821136236190796e-01
4.615359306335449219e-01,4.518218040466308594e-01,0.000000000000000000e+00,9.714120998978614807e-03
5.173832178115844727e-01,4.562813341617584229e-01,-0.000000000000000000e+00,6.110190972685813904e-02
9.619808793067932129e-01,4.587092995643615723e-01,-0.000000000000000000e+00,5.032715797424316406e-01
5.102669000625610352e-01,4.451415240764617920e-01,0.000000000000000000e+00,6.512535363435745239e-02
5.640652179718017578e-01,4.511302113533020020e-01,0.000000000000000000e+00,1.129349991679191589e-01
7.514628171920776367e-01,4.555320739746093750e-01,-0.000000000000000000e+00,2.959307432174682617e-01
4.728983640670776367e-01,4.471842944622039795e-01,0.000000000000000000e+00,2.571408450603485107e-02
7.020096778869628906e-01,4.410440623760223389e-01,0.000000000000000000e+00,2.609655857086181641e-01
6.545373201370239258e-01,4.389606416225433350e-01,0.000000000000000000e+00,2.155767083168029785e-01
6.550781726837158203e-01,4.351421296596527100e-01,0.000000000000000000e+00,2.199360728263854980e-01
1.977731585502624512e+00,4.210455417633056641e-01,0.000000000000000000e+00,1.556686043739318848e+00
4.849501252174377441e-01,4.393270611763000488e-01,0.000000000000000000e+00,4.562306031584739685e-02
6.073228120803833008e-01,4.320438802242279053e-01,0.000000000000000000e+00,1.752789020538330078e-01
4.592327773571014404e-01,4.348777830600738525e-01,0.000000000000000000e+00,2.435500547289848328e-02
7.860701680183410645e-01,4.549855887889862061e-01,-0.000000000000000000e+00,3.310845792293548584e-01
4.401106536388397217e-01,4.392442405223846436e-01,0.000000000000000000e+00,8.664061315357685089e-04
1.511028051376342773e+00,4.537702202796936035e-01,0.000000000000000000e+00,1.057257890701293945e+00
4.837770462036132812e-01,4.413566589355468750e-01,-0.000000000000000000e+00,4.242040216922760010e-02
5.911504030227661133e-01,4.410667419433593750e-01,-0.000000000000000000e+00,1.500836312770843506e-01
7.737839818000793457e-01,4.366733729839324951e-01,0.000000000000000000e+00,3.371106088161468506e-01
4.477340579032897949e-01,4.332589209079742432e-01,0.000000000000000000e+00,1.447513420134782791e-02
6.839426159858703613e-01,4.339897334575653076e-01,0.000000000000000000e+00,2.499528825283050537e-01
4.369481801986694336e-01,4.340220391750335693e-01,-0.000000000000000000e+00,2.926148008555173874e-03
1.089015483856201172e+00,4.567241668701171875e-01,0.000000000000000000e+00,6.322913765907287598e-01
9.784137606620788574e-01,4.423656463623046875e-01,-0.000000000000000000e+00,5.360481142997741699e-01
4.850673079490661621e-01,4.319879114627838135e-01,0.000000000000000000e+00,5.307939648628234863e-02
6.388003230094909668e-01,4.290311932563781738e-01,0.000000000000000000e+00,2.097691446542739868e-01
4.971683323383331299e-01,4.336456954479217529e-01,-0.000000000000000000e+00,6.352263689041137695e-02
4.756405055522918701e-01,4.366625845432281494e-01,0.000000000000000000e+00,3.897792100906372070e-02
3.556972503662109375e+00,4.009929597377777100e-01,0.000000000000000000e+00,3.155979633331298828e+00
4.691007435321807861e-01,4.350093901157379150e-01,0.000000000000000000e+00,3.409136459231376648e-02
5.974392890930175781e-01,4.283275604248046875e-01,0.000000000000000000e+00,1.691117435693740845e-01
7.050284147262573242e-01,4.208216369152069092e-01,0.000000000000000000e+00,2.842067778110504150e-01
7.215740680694580078e-01,4.304106831550598145e-01,0.000000000000000000e+00,2.911633551120758057e-01
6.243880987167358398e-01,4.177323281764984131e-01,0.000000000000000000e+00,2.066557705402374268e-01
5.330452919006347656e-01,4.275275766849517822e-01,0.000000000000000000e+00,1.055177003145217896e-01
8.682389259338378906e-01,4.223774075508117676e-01,0.000000000000000000e+00,4.458615183830261230e-01
4.975819885730743408e-01,4.218400120735168457e-01,0.000000000000000000e+00,7.574197649955749512e-02
4.405883252620697021e-01,4.257369935512542725e-01,-0.000000000000000000e+00,1.485134102404117584e-02
5.855786204338073730e-01,4.330819547176361084e-01,-0.000000000000000000e+00,1.524966508150100708e-01
4.237039089202880859e-01,4.211917817592620850e-01,0.000000000000000000e+00,2.512124832719564438e-03
5.195229053497314453e-01,4.223312437534332275e-01,0.000000000000000000e+00,9.719169139862060547e-02
4.985034167766571045e-01,4.244366586208343506e-01,-0.000000000000000000e+00,7.406676560640335083e-02
4.783568084239959717e-01,4.239614903926849365e-01,0.000000000000000000e+00,5.439532548189163208e-02
1.152974367141723633e+00,4.028758108615875244e-01,0.000000000000000000e+00,7.500985860824584961e-01
4.839013516902923584e-01,4.166083037853240967e-01,0.000000000000000000e+00,6.729304790496826172e-02
4.895733594894409180e-01,4.262444972991943359e-01,-0.000000000000000000e+00,6.332884728908538818e-02
7.658390998840332031e-01,4.168312251567840576e-01,0.000000000000000000e+00,3.490078747272491455e-01
5.293282866477966309e-01,4.247196316719055176e-01,0.000000000000000000e+00,1.046086773276329041e-01
4.454481005668640137e-01,4.150371551513671875e-01,0.000000000000000000e+00,3.041094914078712463e-02
1.089865207672119141e+00,4.131128787994384766e-01,0.000000000000000000e+00,6.767522692680358887e-01
4.252769649028778076e-01,4.173820614814758301e-01,0.000000000000000000e+00,7.894894108176231384e-03
1.467545032501220703e+00,4.156716465950012207e-01,0.000000000000000000e+00,1.051873326301574707e+00
4.215187728404998779e-01,4.136864840984344482e-01,0.000000000000000000e+00,7.832279428839683533e-03
4.350659251213073730e-01,4.217588901519775391e-01,0.000000000000000000e+00,1.330702193081378937e-02
4.219925999641418457e-01,4.138853251934051514e-01,0.000000000000000000e+00,8.107288740575313568e-03
5.039384365081787109e-01,4.138588905334472656e-01,0.000000000000000000e+00,9.007954597473144531e-02
4.229901731014251709e-01,4.131999015808105469e-01,0.000000000000000000e+00,9.790273383259773254e-03
6.600914597511291504e-01,4.200331866741180420e-01,-0.000000000000000000e+00,2.400582879781723022e-01
4.261355996131896973e-01,4.111741185188293457e-01,-0.000000000000000000e+00,1.496148947626352310e-02
5.419497489929199219e-01,4.097905158996582031e-01,0.000000000000000000e+00,1.321592628955841064e-01
1.214720726013183594e+00,4.205585420131683350e-01,0.000000000000000000e+00,7.941622138023376465e-01
4.774860143661499023e-01,4.057524204254150391e-01,0.000000000000000000e+00,7.173360884189605713e-02
5.734772682189941406e-01,4.016292989253997803e-01,0.000000000000000000e+00,1.718479990959167480e-01
1.789619326591491699e+00,4.217203557491302490e-01,-0.000000000000000000e+00,1.367898941040039062e+00
4.463408887386322021e-01,4.089159071445465088e-01,0.000000000000000000e+00,3.742498159408569336e-02
1.011991500854492188e+00,4.158462584018707275e-01,0.000000000000000000e+00,5.961452126502990723e-01
4.218080639839172363e-01,4.055328369140625000e-01,-0.000000000000000000e+00,1.627523824572563171e-02
4.974549114704132080e-01,4.140442907810211182e-01,-0.000000000000000000e+00,8.341061323881149292e-02
5.241162180900573730e-01,3.962692916393280029e-01,0.000000000000000000e+00,1.278469413518905640e-01
4.438822269439697266e-01,4.116226136684417725e-01,-0.000000000000000000e+00,3.225960955023765564e-02
1.311916232109069824e+00,4.049493968486785889e-01,0.000000000000000000e+00,9.069668054580688477e-01
6.476808190345764160e-01,4.107659757137298584e-01,-0.000000000000000000e+00,2.369148582220077515e-01
9.283428788185119629e-01,4.017169475555419922e-01,0.000000000000000000e+00,5.266259312629699707e-01
4.097673594951629639e-01,4.053233265876770020e-01,0.000000000000000000e+00,4.444035235792398453e-03
1.128832936286926270e+00,3.967667520046234131e-01,0.000000000000000000e+00,7.320661544799804688e-01
4.162436425685882568e-01,4.055648446083068848e-01,0.000000000000000000e+00,1.067878864705562592e-02
4.101530909538269043e-01,4.004812836647033691e-01,0.000000000000000000e+00,9.671801701188087463e-03
4.862158894538879395e-01,3.966123461723327637e-01,0.000000000000000000e+00,8.960354328155517578e-02
4.930557310581207275e-01,3.944505453109741211e-01,0.000000000000000000e+00,9.860518574714660645e-02
6.987330913543701172e-01,3.906960487365722656e-01,0.000000000000000000e+00,3.080370128154754639e-01
5.369796752929687500e-01,3.989571034908294678e-01,0.000000000000000000e+00,1.380225867033004761e-01
4.915862381458282471e-01,3.899202942848205566e-01,0.000000000000000000e+00,1.016659513115882874e-01
6.371682286262512207e-01,3.869571387767791748e-01,0.000000000000000000e+00,2.502110898494720459e-01
4.982926547527313232e-01,3.932650685310363770e-01,0.000000000000000000e+00,1.050275787711143494e-01
5.672931671142578125e-01,3.933319151401519775e-01,0.000000000000000000e+00,1.739612668752670288e-01
6.349399685859680176e-01,3.901926577091217041e-01,0.000000000000000000e+00,2.447473108768463135e-01
3.968769311904907227e-01,3.932440578937530518e-01,0.000000000000000000e+00,3.632880048826336861e-03
5.956983566284179688e-01,4.051306843757629395e-01,0.000000000000000000e+00,1.905676573514938354e-01
8.443446159362792969e-01,3.929386138916015625e-01,0.000000000000000000e+00,4.514060020446777344e-01
9.141925573348999023e-01,4.067483842372894287e-01,0.000000000000000000e+00,5.074442028999328613e-01
3.984257280826568604e-01,3.973936438560485840e-01,0.000000000000000000e+00,1.032098545692861080e-03
1.044645547866821289e+00,3.884662091732025146e-01,0.000000000000000000e+00,6.561793088912963867e-01
3.982855975627899170e-01,3.946955800056457520e-01,0.000000000000000000e+00,3.590017324313521385e-03
8.069267272949218750e-01,4.038961827754974365e-01,-0.000000000000000000e+00,4.030305743217468262e-01
4.179661870002746582e-01,3.918227851390838623e-01,0.000000000000000000e+00,2.614340372383594513e-02
4.339269697666168213e-01,3.913396298885345459e-01,0.000000000000000000e+00,4.258735105395317078e-02
5.597529411315917969e-01,3.849814832210540771e-01,0.000000000000000000e+00,1.747714281082153320e-01
4.920269250869750977e-01,3.890207409858703613e-01,0.000000000000000000e+00,1.030061841011047363e-01
1.925610065460205078e+00,4.095056056976318359e-01,0.000000000000000000e+00,1.516104459762573242e+00
4.351578056812286377e-01,3.924560844898223877e-01,0.000000000000000000e+00,4.270172119140625000e-02
4.723057746887207031e-01,3.926441967487335205e-01,-0.000000000000000000e+00,7.966157048940658569e-02
6.357921361923217773e-01,3.804061710834503174e-01,0.000000000000000000e+00,2.553859353065490723e-01
4.364911913871765137e-01,3.839992582798004150e-01,0.000000000000000000e+00,5.249193683266639709e-02
8.526282310485839844e-01,3.975240588188171387e-01,0.000000000000000000e+00,4.551041722297668457e-01
4.072519540786743164e-01,3.910260200500488281e-01,0.000000000000000000e+00,1.622592657804489136e-02
4.364735484123229980e-01,3.897779881954193115e-01,0.000000000000000000e+00,4.669555276632308960e-02
4.053101241588592529e-01,3.858283460140228271e-01,0.000000000000000000e+00,1.948177441954612732e-02
5.239269137382507324e-01,3.935923278331756592e-01,0.000000000000000000e+00,1.303345859050750732e-01
1.044049739837646484e+00,3.966267406940460205e-01,-0.000000000000000000e+00,6.474230289459228516e-01
4.720253050327301025e-01,3.790472447872161865e-01,0.000000000000000000e+00,9.297806769609451294e-02
4.656832814216613770e-01,3.802065551280975342e-01,0.000000000000000000e+00,8.547671884298324585e-02
4.032235443592071533e-01,3.816654682159423828e-01,0.000000000000000000e+00,2.155808173120021820e-02
8.659925460815429688e-01,3.950455486774444580e-01,-0.000000000000000000e+00,4.709470272064208984e-01
4.060289859771728516e-01,3.786908090114593506e-01,0.000000000000000000e+00,2.733818255364894867e-02
5.085939764976501465e-01,3.874986171722412109e-01,0.000000000000000000e+00,1.210953369736671448e-01
6.667696833610534668e-01,3.845713734626770020e-01,-0.000000000000000000e+00,2.821983098983764648e-01
4.039666950702667236e-01,3.790167272090911865e-01,0.000000000000000000e+00,2.494996413588523865e-02
6.549376249313354492e-01,3.739044964313507080e-01,0.000000000000000000e+00,2.810331284999847412e-01
6.863740086555480957e-01,3.789957761764526367e-01,-0.000000000000000000e+00,3.073782324790954590e-01
4.119800925254821777e-01,3.841205835342407227e-01,0.000000000000000000e+00,2.785950712859630585e-02
4.007726013660430908e-01,3.759168088436126709e-01,0.000000000000000000e+00,2.485579438507556915e-02
5.085659027099609375e-01,3.812752366065979004e-01,-0.000000000000000000e+00,1.272906959056854248e-01
6.447536349296569824e-01,3.734451532363891602e-01,0.000000000000000000e+00,2.713084816932678223e-01
6.409851312637329102e-01,3.809795081615447998e-01,0.000000000000000000e+00,2.600055932998657227e-01
3.823276162147521973e-01,3.755812346935272217e-01,0.000000000000000000e+00,6.746369414031505585e-03
4.526845216751098633e-01,3.779737949371337891e-01,0.000000000000000000e+00,7.471071183681488037e-02
1.404416561126708984e+00,3.900198340415954590e-01,-0.000000000000000000e+00,1.014396667480468750e+00
3.865376114845275879e-01,3.742526471614837646e-01,0.000000000000000000e+00,1.228495128452777863e-02
3.867622911930084229e-01,3.771758973598480225e-01,-0.000000000000000000e+00,9.586400352418422699e-03
6.003977060317993164e-01,3.804656565189361572e-01,-0.000000000000000000e+00,2.199320197105407715e-01
4.135501980781555176e-01,3.747142851352691650e-01,-0.000000000000000000e+00,3.883592039346694946e-02
6.828231811523437500e-01,3.816652894020080566e-01,0.000000000000000000e+00,3.011579215526580811e-01
4.763465523719787598e-01,3.730602860450744629e-01,-0.000000000000000000e+00,1.032862812280654907e-01
3.888453543186187744e-01,3.801201283931732178e-01,0.000000000000000000e+00,8.725225925445556641e-03
6.112838387489318848e-01,3.808362185955047607e-01,-0.000000000000000000e+00,2.304476201534271240e-01
5.424137115478515625e-01,3.765441477298736572e-01,-0.000000000000000000e+00,1.658695489168167114e-01
1.832648515701293945e+00,3.583023548126220703e-01,0.000000000000000000e+00,1.474346160888671875e+00
4.033058881759643555e-01,3.748095929622650146e-01,0.000000000000000000e+00,2.849629335105419159e-02
6.062268614768981934e-01,3.709087967872619629e-01,0.000000000000000000e+00,2.353180646896362305e-01
6.917561292648315430e-01,3.780173957347869873e-01,0.000000000000000000e+00,3.137387037277221680e-01
4.568914175033569336e-01,3.686025142669677734e-01,0.000000000000000000e+00,8.828891068696975708e-02
3.763487339019775391e-01,3.707511425018310547e-01,-0.000000000000000000e+00,5.597579758614301682e-03
7.521443367004394531e-01,3.764973282814025879e-01,-0.000000000000000000e+00,3.756470382213592529e-01
7.111301422119140625e-01,3.573455512523651123e-01,0.000000000000000000e+00,3.537846207618713379e-01
4.191717207431793213e-01,3.657642900943756104e-01,0.000000000000000000e+00,5.340744182467460632e-02
5.463978052139282227e-01,3.702387511730194092e-01,0.000000000000000000e+00,1.761590242385864258e-01
7.509368658065795898e-01,3.686171174049377441e-01,0.000000000000000000e+00,3.823197484016418457e-01
3.749153316020965576e-01,3.706063926219940186e-01,0.000000000000000000e+00,4.308943636715412140e-03
6.364367008209228516e-01,3.812601566314697266e-01,0.000000000000000000e+00,2.551765441894531250e-01
3.811396956443786621e-01,3.767526745796203613e-01,-0.000000000000000000e+00,4.387011751532554626e-03
4.191656112670898438e-01,3.699917793273925781e-01,0.000000000000000000e+00,4.917382448911666870e-02
6.972842812538146973e-01,3.695453107357025146e-01,0.000000000000000000e+00,3.277389705181121826e-01
5.570807456970214844e-01,3.710019588470458984e-01,-0.000000000000000000e+00,1.860788017511367798e-01
4.505259990692138672e-01,3.719788491725921631e-01,-0.000000000000000000e+00,7.854716479778289795e-02
1.063005447387695312e+00,3.749050199985504150e-01,-0.000000000000000000e+00,6.881003975868225098e-01
1.909055233001708984e+00,3.463962674140930176e-01,0.000000000000000000e+00,1.562659025192260742e+00
3.895418345928192139e-01,3.626196980476379395e-01,0.000000000000000000e+00,2.692214399576187134e-02
4.012788236141204834e-01,3.686600625514984131e-01,-0.000000000000000000e+00,3.261875733733177185e-02
7.250271439552307129e-01,3.510349988937377930e-01,0.000000000000000000e+00,3.739921450614929199e-01
4.723956584930419922e-01,3.747874796390533447e-01,0.000000000000000000e+00,9.760817885398864746e-02
3.766024708747863770e-01,3.720401227474212646e-01,0.000000000000000000e+00,4.562353715300559998e-03
3.672662973403930664e-01,3.669325113296508789e-01,0.000000000000000000e+00,3.337837406434118748e-04
5.390477776527404785e-01,3.668806254863739014e-01,0.000000000000000000e+00,1.721671521663665771e-01
2.051765203475952148e+00,3.763298094272613525e-01,-0.000000000000000000e+00,1.675435304641723633e+00
4.069528877735137939e-01,3.684489428997039795e-01,0.000000000000000000e+00,3.850394859910011292e-02
2.112095117568969727e+00,3.852671086788177490e-01,-0.000000000000000000e+00,1.726828098297119141e+00
3.979994058609008789e-01,3.663778305053710938e-01,0.000000000000000000e+00,3.162157535552978516e-02
7.008597850799560547e-01,3.582243025302886963e-01,0.000000000000000000e+00,3.426354825496673584e-01
2.676162719726562500e+00,3.821410834789276123e-01,-0.000000000000000000e+00,2.294021606445312500e+00
3.772352039813995361e-01,3.683567047119140625e-01,0.000000000000000000e+00,8.878495544195175171e-03
4.713568687438964844e-01,3.640826940536499023e-01,-0.000000000000000000e+00,1.072741746902465820e-01
4.325337409973144531e-01,3.641785979270935059e-01,-0.000000000000000000e+00,6.835515797138214111e-02
5.837772488594055176e-01,3.612052500247955322e-01,0.000000000000000000e+00,2.225720137357711792e-01
9.200931787490844727e-01,3.645749688148498535e-01,0.000000000000000000e+00,5.555182099342346191e-01
5.883151888847351074e-01,3.523111343383789062e-01,0.000000000000000000e+00,2.360040545463562012e-01
3.938154578208923340e-01,3.654028177261352539e-01,0.000000000000000000e+00,2.841263823211193085e-02
9.574906826019287109e-01,3.572144210338592529e-01,0.000000000000000000e+00,6.002762913703918457e-01
3.713911175727844238e-01,3.635804355144500732e-01,0.000000000000000000e+00,7.810676004737615585e-03
4.190625250339508057e-01,3.633426129817962646e-01,0.000000000000000000e+00,5.571991950273513794e-02
3.788566887378692627e-01,3.570651113986968994e-01,0.000000000000000000e+00,2.179158106446266174e-02
3.813473284244537354e-01,3.666331768035888672e-01,-0.000000000000000000e+00,1.471415814012289047e-02
5.142331719398498535e-01,3.602925240993499756e-01,0.000000000000000000e+00,1.539406329393386841e-01
6.140999794006347656e-01,3.609197735786437988e-01,0.000000000000000000e+00,2.531802058219909668e-01
2.433830022811889648e+00,3.356486260890960693e-01,0.000000000000000000e+00,2.098181486129760742e+00
3.814385533332824707e-01,3.642698824405670166e-01,0.000000000000000000e+00,1.716867461800575256e-02
9.361715316772460938e-01,3.608726561069488525e-01,0.000000000000000000e+00,5.752988457679748535e-01
3.701753914356231689e-01,3.616587817668914795e-01,-0.000000000000000000e+00,8.516600355505943298e-03
8.073529005050659180e-01,3.530199527740478516e-01,0.000000000000000000e+00,4.543329477310180664e-01
3.622973561286926270e-01,3.547920584678649902e-01,0.000000000000000000e+00,7.505292072892189026e-03
5.244346857070922852e-01,3.581877946853637695e-01,0.000000000000000000e+00,1.662469208240509033e-01
3.639896512031555176e-01,3.579691350460052490e-01,-0.000000000000000000e+00,6.020525936037302017e-03
4.521023333072662354e-01,3.632831275463104248e-01,-0.000000000000000000e+00,8.881921321153640747e-02
3.862845897674560547e-01,3.555309474468231201e-01,0.000000000000000000e+00,3.075364790856838226e-02
8.907727003097534180e-01,3.654204308986663818e-01,0.000000000000000000e+00,5.253522396087646484e-01
3.801535964012145996e-01,3.732459247112274170e-01,-0.000000000000000000e+00,6.907677277922630310e-03
3.629327714443206787e-01,3.627586066722869873e-01,0.000000000000000000e+00,1.741777523420751095e-04
4.128189980983734131e-01,3.576510846614837646e-01,0.000000000000000000e+00,5.516790598630905151e-02
5.889785885810852051e-01,3.643764555454254150e-01,0.000000000000000000e+00,2.246021479368209839e-01
3.628239929676055908e-01,3.572659790515899658e-01,0.000000000000000000e+00,5.558011122047901154e-03
1.031857013702392578e+00,3.582406044006347656e-01,0.000000000000000000e+00,6.736164689064025879e-01
3.761607706546783447e-01,3.636716008186340332e-01,0.000000000000000000e+00,1.248916704207658768e-02
4.802041947841644287e-01,3.584876656532287598e-01,0.000000000000000000e+00,1.217165216803550720e-01
5.417429208755493164e-01,3.568492829799652100e-01,0.000000000000000000e+00,1.848936229944229126e-01
2.986673593521118164e+00,3.325574994087219238e-01,0.000000000000000000e+00,2.654116153717041016e+00
4.056931734085083008e-01,3.631854653358459473e-01,0.000000000000000000e+00,4.250770434737205505e-02
4.099504351615905762e-01,3.543570637702941895e-01,-0.000000000000000000e+00,5.559337884187698364e-02
4.575317203998565674e-01,3.564577996730804443e-01,0.000000000000000000e+00,1.010739132761955261e-01
6.409333944320678711e-01,3.616695106029510498e-01,0.000000000000000000e+00,2.792638540267944336e-01
3.723163843154907227e+00,3.268472254276275635e-01,0.000000000000000000e+00,3.396316528320312500e+00
3.907475769519805908e-01,3.668844699859619141e-01,-0.000000000000000000e+00,2.386309392750263214e-02
1.578934192657470703e+00,3.488878309726715088e-01,0.000000000000000000e+00,1.230046391487121582e+00
3.641914129257202148e-01,3.542112112045288086e-01,0.000000000000000000e+00,9.980193339288234711e-03
3.755373656749725342e-01,3.566589057445526123e-01,-0.000000000000000000e+00,1.887845061719417572e-02
8.908395767211914062e-01,3.595221936702728271e-01,-0.000000000000000000e+00,5.313174128532409668e-01
1.012299299240112305e+00,3.634453713893890381e-01,-0.000000000000000000e+00,6.488539576530456543e-01
3.700167536735534668e-01,3.487096726894378662e-01,0.000000000000000000e+00,2.130707353353500366e-02
3.903918564319610596e-01,3.525908887386322021e-01,0.000000000000000000e+00,3.780096769332885742e-02
1.022401571273803711e+00,3.402542173862457275e-01,0.000000000000000000e+00,6.821473836898803711e-01
3.568796515464782715e-01,3.497424721717834473e-01,-0.000000000000000000e+00,7.137190550565719604e-03
4.215548634529113770e-01,3.492686748504638672e-01,0.000000000000000000e+00,7.228619605302810669e-02
6.651930212974548340e-01,3.562865257263183594e-01,-0.000000000000000000e+00,3.089064955711364746e-01
4.128880202770233154e-01,3.581322729587554932e-01,-0.000000000000000000e+00,5.475574731826782227e-02
3.680517673492431641e-01,3.480043113231658936e-01,-0.000000000000000000e+00,2.004744112491607666e-02
4.202400147914886475e-01,3.504427075386047363e-01,0.000000000000000000e+00,6.979730725288391113e-02
8.130702376365661621e-01,3.584829568862915039e-01,-0.000000000000000000e+00,4.545872807502746582e-01
1.169607162475585938e+00,3.535960018634796143e-01,-0.000000000000000000e+00,8.160111308097839355e-01
3.754529654979705811e-01,3.454704284667968750e-01,0.000000000000000000e+00,2.998252399265766144e-02
4.409429430961608887e-01,3.493340611457824707e-01,0.000000000000000000e+00,9.160888195037841797e-02
3.481674194335937500e-01,3.440334498882293701e-01,0.000000000000000000e+00,4.133958369493484497e-03
3.701230883598327637e-01,3.414242863655090332e-01,0.000000000000000000e+00,2.869881130754947662e-02
5.034886598587036133e-01,3.458821475505828857e-01,0.000000000000000000e+00,1.576064825057983398e-01
6.125797629356384277e-01,3.467138707637786865e-01,-0.000000000000000000e+00,2.658658921718597412e-01
3.820329606533050537e-01,3.400703370571136475e-01,0.000000000000000000e+00,4.196262732148170471e-02
5.156261920928955078e-01,3.426213860511779785e-01,0.000000000000000000e+00,1.730048358440399170e-01
2.808668851852416992e+00,3.650406002998352051e-01,-0.000000000000000000e+00,2.443628311157226562e+00
3.842813968658447266e-01,3.463142812252044678e-01,0.000000000000000000e+00,3.796710819005966187e-02
1.446593284606933594e+00,3.270723223686218262e-01,0.000000000000000000e+00,1.119520902633666992e+00
4.829893708229064941e-01,3.444460332393646240e-01,0.000000000000000000e+00,1.385433524847030640e-01
3.404749929904937744e-01,3.390176892280578613e-01,-0.000000000000000000e+00,1.457294449210166931e-03
4.327465295791625977e-01,3.474066853523254395e-01,-0.000000000000000000e+00,8.533984422683715820e-02


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
4.097975790500640869e-03
6.842838972806930542e-02
1.295606791973114014e-01
1.874774694442749023e-01
2.421814799308776855e-01
2.936969995498657227e-01
3.420699834823608398e-01
3.873662352561950684e-01
4.296704530715942383e-01
4.690838456153869629e-01
5.057222247123718262e-01
5.397130250930786133e-01
5.711928009986877441e-01
6.003038287162780762e-01
6.271921992301940918e-01
6.520044207572937012e-01
6.748870015144348145e-01
6.959820389747619629e-01
7.154273390769958496e-01
7.333552241325378418e-01
7.498911023139953613e-01
7.651522755622863770e-01
7.792489528656005859e-01
7.922832965850830078e-01
8.043490052223205566e-01
8.155327439308166504e-01
8.259133696556091309e-01
8.355625271797180176e-01
8.445457816123962402e-01
8.529228568077087402e-01
8.607463836669921875e-01
8.680647015571594238e-01
8.749222755432128906e-01
8.813570141792297363e-01
8.874049782752990723e-01
8.930978178977966309e-01
8.984642624855041504e-01
9.035306572914123535e-01
9.083195328712463379e-01
9.128525853157043457e-01
9.171481728553771973e-01
9.212244153022766113e-01
9.250963330268859863e-01
9.287787079811096191e-01
9.322836995124816895e-01
9.356239438056945801e-01
9.388096928596496582e-01
9.418506026268005371e-01
9.447569251060485840e-01
9.475349783897399902e-01
9.501941800117492676e-01
9.527407288551330566e-01
9.551814198493957520e-01
9.575212597846984863e-01
9.597669243812561035e-01
9.619236588478088379e-01
9.639948010444641113e-01
9.659859538078308105e-01
9.679016470909118652e-01
9.697442650794982910e-01
9.715180993080139160e-01
9.732263684272766113e-01
9.748722910881042480e-01
9.764592051506042480e-01
9.779891371726989746e-01
9.794648289680480957e-01
9.808889031410217285e-01
9.822633862495422363e-01
9.835899472236633301e-01
9.848712086677551270e-01
9.861088395118713379e-01
9.873049855232238770e-01
9.884598851203918457e-01
9.895762801170349121e-01
9.906561970710754395e-01
9.916989207267761230e-01
9.927082657814025879e-01
9.936826825141906738e-01
9.946267008781433105e-01
9.955385327339172363e-01
9.964200854301452637e-01
9.972730278968811035e-01
9.980970025062561035e-01
9.988942742347717285e-01
9.996642470359802246e-01
1.000409007072448730e+00
1.001128315925598145e+00
1.001824021339416504e+00
1.002494812011718750e+00
1.003143906593322754e+00
1.003769993782043457e+00
1.004374146461486816e+00
1.004957079887390137e+00
1.005519151687622070e+00
1.006060957908630371e+00
1.006583571434020996e+00
1.007085800170898438e+00
1.007570505142211914e+00
1.008035778999328613e+00
1.008483648300170898e+00
1.008912682533264160e+00
1.009325385093688965e+00
1.009721279144287109e+00
1.010099530220031738e+00
1.010462403297424316e+00
1.010809183120727539e+00
1.011139869689941406e+00
1.011455059051513672e+00
1.011756181716918945e+00
1.012041687965393066e+00
1.012312889099121094e+00
1.012570023536682129e+00
1.012812495231628418e+00
1.013041615486145020e+00
1.013257265090942383e+00
1.013460159301757812e+00
1.013649463653564453e+00
1.013825893402099609e+00
1.013989925384521484e+00
1.014141559600830078e+00
1.014280200004577637e+00
1.014407396316528320e+00
1.014522790908813477e+00
1.014626979827880859e+00
1.014719367027282715e+00
1.014800667762756348e+00
1.014871239662170410e+00
1.014930486679077148e+00
1.014979362487792969e+00
1.015017747879028320e+00
1.015045762062072754e+00
1.015063285827636719e+00
1.015071511268615723e+00
1.015069723129272461e+00
1.015058755874633789e+00
1.015038013458251953e+00
1.015007734298706055e+00
1.014968872070312500e+00
1.014920830726623535e+00
1.014863848686218262e+00
1.014798760414123535e+00
1.014725804328918457e+00
1.014643549919128418e+00
1.014554023742675781e+00
1.014455437660217285e+00
1.014349818229675293e+00
1.014237046241760254e+00
1.014116406440734863e+00
1.013988018035888672e+00
1.013852477073669434e+00
1.013710498809814453e+00
1.013561248779296875e+00
1.013405799865722656e+00
1.013243436813354492e+00
1.013075590133666992e+00
1.012900948524475098e+00
1.012720227241516113e+00
1.012534260749816895e+00
1.012342572212219238e+00
1.012144327163696289e+00
1.011941671371459961e+00
1.011733412742614746e+00
1.011521339416503906e+00
1.011302947998046875e+00
1.011079788208007812e+00
1.010852694511413574e+00
1.010620474815368652e+00
1.010384917259216309e+00
1.010145306587219238e+00
1.009900808334350586e+00
1.009652853012084961e+00
1.009401321411132812e+00
1.009146571159362793e+00
1.008888840675354004e+00
1.008627414703369141e+00
1.008363723754882812e+00
1.008096337318420410e+00
1.007827281951904297e+00
1.007554411888122559e+00
1.007280349731445312e+00
1.007003664970397949e+00
1.006725668907165527e+00
1.006444931030273438e+00
1.006163239479064941e+00
1.005879402160644531e+00
1.005594372749328613e+00
1.005308747291564941e+00
1.005021810531616211e+00
1.004733085632324219e+00
1.004444599151611328e+00
1.004155516624450684e+00
1.003866076469421387e+00
1.003576755523681641e+00
1.003286838531494141e+00
1.002996683120727539e+00
1.002707481384277344e+00
1.002418279647827148e+00
1.002130031585693359e+00
1.001842260360717773e+00
1.001555681228637695e+00
1.001270174980163574e+00
1.000985980033874512e+00
1.000702738761901855e+00
1.000420928001403809e+00
1.000141859054565430e+00
9.998638033866882324e-01
9.995881915092468262e-01
9.993143677711486816e-01
9.990436434745788574e-01
9.987742304801940918e-01
9.985081553459167480e-01
9.982447028160095215e-01
9.979847073554992676e-01
9.977273344993591309e-01
9.974741339683532715e-01
9.972230792045593262e-01
9.969761967658996582e-01
9.967339634895324707e-01
9.964943528175354004e-01
9.962595105171203613e-01
9.960283637046813965e-01
9.958019852638244629e-01
9.955797791481018066e-01
9.953624606132507324e-01
9.951501488685607910e-01
9.949429631233215332e-01
9.947400689125061035e-01
9.945430159568786621e-01
9.943510890007019043e-01
9.941641688346862793e-01
9.939840435981750488e-01
9.938090443611145020e-01
9.936402440071105957e-01
9.934776425361633301e-01
9.933210015296936035e-01
9.931703209877014160e-01
9.930269122123718262e-01
9.928897023200988770e-01
9.927597641944885254e-01
9.926357865333557129e-01
9.925199151039123535e-01
9.924102425575256348e-01
9.923089146614074707e-01
9.922136664390563965e-01
9.921270012855529785e-01
9.920480847358703613e-01
9.919765591621398926e-01
9.919131398200988770e-01
9.918572306632995605e-01
9.918102622032165527e-01
9.917709231376647949e-01
9.917406439781188965e-01
9.917189478874206543e-01
9.917054772377014160e-01
9.917005896568298340e-01
9.917046427726745605e-01
9.917185902595520020e-01
9.917402863502502441e-01
9.917718768119812012e-01
9.918128848075866699e-01
9.918624758720397949e-01
9.919220805168151855e-01
9.919918179512023926e-01
9.920709729194641113e-01
9.921600222587585449e-01
9.922587275505065918e-01
9.923667311668395996e-01
9.924858212471008301e-01
9.926145672798156738e-01
9.927535653114318848e-01
9.929030537605285645e-01
9.930625557899475098e-01
9.932325482368469238e-01
9.934127926826477051e-01
9.936032891273498535e-01
9.938042759895324707e-01
9.940159916877746582e-01
9.942386746406555176e-01
9.944710135459899902e-01
9.947139620780944824e-01
9.949675202369689941e-01
9.952309727668762207e-01
9.955042004585266113e-01
9.957879185676574707e-01
9.960817694664001465e-01
9.963851571083068848e-01
9.966984391212463379e-01
9.970209002494812012e-01
9.973524212837219238e-01
9.976919293403625488e-01
9.980404973030090332e-01
9.983971714973449707e-01
9.987609982490539551e-01
9.991315007209777832e-01
9.995084404945373535e-01
9.998906254768371582e-01
1.000278115272521973e+00
1.000669479370117188e+00
1.001063466072082520e+00
1.001459717750549316e+00
1.001856684684753418e+00
1.002252817153930664e+00
1.002647399902343750e+00
1.003037810325622559e+00
1.003423333168029785e+00
1.003801465034484863e+00
1.004170179367065430e+00
1.004527330398559570e+00
1.004870057106018066e+00
1.005196094512939453e+00
1.005502104759216309e+00
1.005784749984741211e+00
1.006041169166564941e+00
1.006267428398132324e+00
1.006458401679992676e+00
1.006610751152038574e+00
1.006719470024108887e+00
1.006778955459594727e+00
1.006784081459045410e+00
1.006728768348693848e+00
1.006606698036193848e+00
1.006410956382751465e+00
1.006134867668151855e+00
1.005769848823547363e+00
1.005308389663696289e+00
1.004741549491882324e+00
1.004060626029968262e+00
1.003255844116210938e+00
1.002316236495971680e+00
1.001231789588928223e+00
9.999911189079284668e-01
9.985832571983337402e-01
9.969952702522277832e-01
9.952146410942077637e-01
9.932284951210021973e-01
9.910231232643127441e-01
9.885848164558410645e-01
9.858991503715515137e-01
9.829515814781188965e-01
9.797272086143493652e-01
9.762111306190490723e-01
9.723878502845764160e-01
9.682422280311584473e-01
9.637590050697326660e-01
9.589226841926574707e-01
9.537182450294494629e-01
9.481309056282043457e-01
9.421458840370178223e-01
9.357492327690124512e-01
9.289267659187316895e-01
9.216659665107727051e-01
9.139538407325744629e-01
9.057794213294982910e-01
8.971312642097473145e-01
8.879998326301574707e-01
8.783763051033020020e-01
8.682529926300048828e-01
8.576229214668273926e-01
8.464810252189636230e-01
8.348227143287658691e-01
8.226458430290222168e-01
8.099485039710998535e-01
7.967299222946166992e-01
7.829918265342712402e-01
7.687364816665649414e-01
7.539677023887634277e-01
7.386900186538696289e-01
7.229098677635192871e-01
7.066348195075988770e-01
6.898725032806396484e-01
6.726332306861877441e-01
6.549273133277893066e-01
6.367658972740173340e-01
6.181610226631164551e-01
5.991257429122924805e-01
5.796737670898437500e-01
5.598190426826477051e-01
5.395750999450683594e-01
5.189581513404846191e-01
4.979826807975769043e-01
4.766641855239868164e-01
4.550175666809082031e-01
4.330587983131408691e-01
4.108033180236816406e-01
3.882659673690795898e-01
3.654618859291076660e-01
3.424066901206970215e-01
3.191142082214355469e-01
2.955995798110961914e-01
2.718761265277862549e-01
2.479569613933563232e-01
2.238569259643554688e-01
1.995877027511596680e-01
1.751615703105926514e-01
1.505906879901885986e-01
1.258860230445861816e-01
1.010588780045509338e-01
7.611962407827377319e-02
5.107843130826950073e-02
2.594441920518875122e-02
7.269680500030517578e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_10000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
4.097975790500640869e-03
2.421814799308776855e-01
4.296704530715942383e-01
5.711928009986877441e-01
6.748870015144348145e-01
7.498911023139953613e-01
8.043490052223205566e-01
8.445457816123962402e-01
8.749222755432128906e-01
8.984642624855041504e-01
9.171481728553771973e-01
9.322836995124816895e-01
9.447569251060485840e-01
9.551814198493957520e-01
9.639948010444641113e-01
9.715180993080139160e-01
9.779891371726989746e-01
9.835899472236633301e-01
9.884598851203918457e-01
9.927082657814025879e-01
9.964200854301452637e-01
9.996642470359802246e-01
1.002494812011718750e+00
1.004957079887390137e+00
1.007085800170898438e+00
1.008912682533264160e+00
1.010462403297424316e+00
1.011756181716918945e+00
1.012812495231628418e+00
1.013649463653564453e+00
1.014280200004577637e+00
1.014719367027282715e+00
1.014979362487792969e+00
1.015071511268615723e+00
1.015007734298706055e+00
1.014798760414123535e+00
1.014455437660217285e+00
1.013988018035888672e+00
1.013405799865722656e+00
1.012720227241516113e+00
1.011941671371459961e+00
1.011079788208007812e+00
1.010145306587219238e+00
1.009146571159362793e+00
1.008096337318420410e+00
1.007003664970397949e+00
1.005879402160644531e+00
1.004733085632324219e+00
1.003576755523681641e+00
1.002418279647827148e+00
1.001270174980163574e+00
1.000141859054565430e+00
9.990436434745788574e-01
9.979847073554992676e-01
9.969761967658996582e-01
9.960283637046813965e-01
9.951501488685607910e-01
9.943510890007019043e-01
9.936402440071105957e-01
9.930269122123718262e-01
9.925199151039123535e-01
9.921270012855529785e-01
9.918572306632995605e-01
9.917189478874206543e-01
9.917185902595520020e-01
9.918624758720397949e-01
9.921600222587585449e-01
9.926145672798156738e-01
9.932325482368469238e-01
9.940159916877746582e-01
9.949675202369689941e-01
9.960817694664001465e-01
9.973524212837219238e-01
9.987609982490539551e-01
1.000278115272521973e+00
1.001856684684753418e+00
1.003423333168029785e+00
1.004870057106018066e+00
1.006041169166564941e+00
1.006719470024108887e+00
1.006606698036193848e+00
1.005308389663696289e+00
1.002316236495971680e+00
9.969952702522277832e-01
9.885848164558410645e-01
9.762111306190490723e-01
9.589226841926574707e-01
9.357492327690124512e-01
9.057794213294982910e-01
8.682529926300048828e-01
8.226458430290222168e-01
7.687364816665649414e-01
7.066348195075988770e-01
6.367658972740173340e-01
5.598190426826477051e-01
4.766641855239868164e-01
3.882659673690795898e-01
2.955995798110961914e-01
1.995877027511596680e-01
1.010588780045509338e-01
7.269680500030517578e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Adjoint_small.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error.csv <==
1.361870990094173006e+00
9.724911483758151842e-01
9.796977443279371034e-01
9.798099615877088331e-01
9.774939740132800869e-01
9.744645466455198468e-01
9.706618033068051821e-01
9.659604788006928011e-01
9.602028694558847333e-01
9.531988916728681982e-01
9.447216995657887750e-01
9.345023850189354553e-01
9.222226818481796817e-01
9.074985582751724511e-01
8.898588127404388759e-01
8.686960679409113650e-01
8.431897854550267635e-01
8.121623440767694602e-01
7.867950685536512223e-01
7.579980762195971389e-01
7.317480405144300981e-01
6.979848711188664234e-01
6.802888803854403310e-01
6.547190923663672724e-01
6.360968682471341840e-01
6.177446878604654357e-01
5.894073561934854988e-01
5.719266536121669908e-01
5.504537844220563914e-01
5.275890774337568256e-01
5.130490888952176087e-01
4.965079832791491343e-01
4.763716976568826977e-01
4.727410266003148620e-01
4.532807290050815952e-01
4.475487726742815586e-01
4.343280977088921357e-01
4.230140157210610652e-01
4.111828873096152748e-01
4.103033170152447506e-01
4.043422190384340920e-01
3.965792818877850734e-01
3.851269586764446973e-01
3.839546756725025767e-01
3.745586683479794621e-01
3.743529276748537860e-01
3.690278098070725044e-01
3.708075495460696480e-01
3.649772053636812785e-01
3.627339809178311558e-01
3.585940421324710359e-01
3.591105875763227484e-01
3.601150492418458415e-01
3.531190402128006056e-01
3.521481112790659229e-01
3.534051949073389043e-01
3.480789707825046042e-01
3.443840279535908544e-01
3.447387647287549761e-01
3.442349674421906203e-01
3.462009963145278868e-01
3.442916275071004617e-01
3.464792206306789302e-01
3.454665194327372069e-01
3.469395627303324958e-01
3.405528010403906514e-01
3.458964799302558513e-01
3.435026435996138550e-01
3.452883242686175524e-01
3.428566683735669862e-01
3.428285172040401174e-01
3.461700338186752823e-01
3.473257474406202805e-01
3.460975415108385467e-01
3.490763223405793925e-01
3.452083329845633264e-01
3.431617912535095405e-01
3.443158683186868241e-01
3.437161180246638970e-01
3.419423784586589909e-01
3.420446094579175922e-01
3.429760697649741896e-01
3.445696514084395368e-01
3.427311386281393646e-01
3.434285376449481841e-01
3.413289031261477757e-01
3.415783360291785864e-01
3.430165925267582017e-01
3.398853935470568244e-01
3.425415816602109254e-01
3.439464092964699127e-01
3.429635462521451461e-01
3.419148021822699945e-01
3.411859075313755096e-01
3.448324585114122542e-01
3.423125528163983855e-01
3.434307423523172975e-01
3.426097792152380528e-01
3.416689307075007065e-01
3.421333185911507035e-01
3.426689912095464141e-01
3.419128371389906773e-01
3.410363661250467859e-01
3.408776679849476188e-01
3.411207358852359484e-01
3.414998814360116763e-01
3.414086349633443929e-01
3.370688595629606210e-01
3.393396075424644498e-01
3.393505810738572936e-01
3.373809451155128092e-01
3.395081961213999300e-01
3.390161521911694287e-01
3.408840984523263118e-01
3.371435990091779522e-01
3.396684719038796096e-01
3.365786007317183026e-01
3.392280167884673125e-01
3.397764464732815348e-01
3.340071093748785969e-01
3.397479894998833294e-01
3.389550305807443875e-01
3.393268632181598576e-01
3.394074705878079579e-01
3.381510991619643414e-01
3.394044544607604519e-01
3.386159069318779857e-01
3.396294358004464664e-01
3.358608901178611328e-01
3.349242580979109318e-01
3.381321099656895979e-01
3.369159678425161508e-01
3.352397842383592064e-01
3.402806226746571960e-01
3.361670722254948562e-01
3.369086713011779088e-01
3.372746303763227149e-01
3.378807990827906171e-01
3.369136949336501430e-01
3.322974565971721916e-01
3.399389698952941519e-01
3.364768654854229379e-01
3.365874940722660691e-01
3.367378949133196797e-01
3.356289933113326129e-01
3.362442471705620051e-01
3.356839385716434143e-01
3.379976024776135679e-01
3.351329983274031199e-01
3.371545095923990654e-01
3.382627356542489694e-01
3.359146078068849794e-01
3.355768776671589348e-01
3.355871627075157071e-01
3.399765931429399313e-01
3.396254173641067298e-01
3.370445087275206197e-01
3.374511837834754391e-01
3.355838445117695357e-01
3.370329612289642562e-01
3.374951857610283268e-01
3.354001097204526993e-01
3.364168576335320182e-01
3.355102958992367546e-01
3.344912409864702618e-01
3.350475825148777620e-01
3.336694603936568027e-01
3.372023755362748010e-01
3.348874719167853620e-01
3.357467578164374244e-01
3.335457814992311976e-01
3.351384605815517781e-01
3.343246384850407371e-01
3.337294482193881029e-01
3.322619910358330375e-01
3.326610933546871318e-01
3.328293653914572436e-01
3.325169675904944833e-01
3.321774235996345359e-01
3.346361730271407153e-01
3.319196103056382130e-01
3.329337491529480997e-01
3.326544728862182998e-01
3.305587646340425456e-01
3.310614680962469802e-01
3.353972382054698498e-01
3.328939334430927044e-01
3.326047803912696721e-01
3.346676592001599504e-01
3.318996282122329555e-01
3.338280163233387499e-01
3.306154675336102078e-01
3.322938630862780629e-01
3.304366208273484262e-01
3.315087266167076052e-01
3.310542235156263002e-01
3.315894699679610702e-01
3.308013261405655658e-01
3.317385731335653620e-01
3.303421905549206450e-01
3.263561317536857187e-01
3.289960485909067534e-01
3.298547203719648935e-01
3.253503843137068863e-01
3.299281057376097781e-01
3.246717288196406259e-01
3.302226251033468785e-01
3.273923069424841126e-01
3.282139611729825712e-01
3.289599728939919809e-01
3.259606013977986438e-01
3.286397779874269953e-01
3.316271260299955559e-01
3.303284238012794138e-01
3.270579668406928819e-01
3.313851211019031573e-01
3.296015769805965001e-01
3.239029304798877740e-01
3.282346205622683755e-01
3.297991774172012169e-01
3.255419152591430554e-01
3.275661619415359271e-01
3.284345642787975805e-01
3.306119566966933543e-01
3.282170754285251846e-01
3.250404960088542627e-01
3.257727773831752827e-01
3.263218055034405318e-01
3.238506940770517484e-01
3.253092084603214085e-01
3.233804211273706986e-01
3.262591060000483156e-01
3.272613983606780796e-01
3.250035522839894164e-01
3.290047272651004384e-01
3.290261887587666023e-01
3.260867088849431772e-01
3.262123025251134623e-01
3.263537489555507487e-01
3.238535742255866379e-01
3.269854126306676045e-01
3.254232301450275533e-01
3.249920639108073162e-01
3.269914499119309093e-01
3.262544758741240392e-01
3.257824708164436811e-01
3.252701228061872230e-01
3.245748729780360553e-01
3.228098015881458172e-01
3.248646207155008736e-01
3.263806067913790354e-01
3.255902060422748434e-01
3.220340552777404830e-01
3.229103342860989434e-01
3.200517214168622226e-01
3.210915225089270852e-01
3.213202125751550287e-01
3.206081870322700644e-01
3.243117336876687462e-01
3.197023110651307509e-01
3.225032177907718456e-01
3.230812123894136745e-01
3.217554644901799987e-01
3.214051379868629876e-01
3.215135498487641241e-01
3.196031341869217668e-01
3.179912530065120979e-01
3.200362446726597865e-01
3.215398278821056666e-01
3.192909085164282179e-01
3.198865969596669800e-01
3.194504580824197859e-01
3.203326929998264183e-01
3.187648205531951051e-01
3.183816352229030811e-01
3.193361084884345225e-01
3.181448143873299439e-01
3.191630512428277888e-01
3.171246804564498145e-01
3.206809831503653618e-01
3.182951382624699677e-01
3.182022334059492197e-01
3.174432018102145703e-01
3.194811521506586427e-01
3.170560215883701516e-01
3.189175549761532613e-01
3.168387372887498388e-01
3.189511770888918685e-01
3.158247928397727722e-01
3.173233171759162197e-01
3.183804522071734255e-01
3.168319065596016393e-01
3.152247421605159916e-01
3.195877619439243533e-01
3.159544370920923662e-01
3.160511109039535471e-01
3.175952749649797457e-01
3.151075669175817939e-01
3.170530546668864358e-01
3.143950613850001741e-01
3.182049595893250982e-01
3.164409028366352294e-01
3.149324482515331036e-01
3.183040362980108506e-01
3.174921600731629989e-01
3.137028221999987876e-01
3.155180065269945211e-01
3.133178755947323424e-01
3.126549891593524699e-01
3.093664026334967954e-01
3.154877048263041162e-01
3.127273695158687139e-01
3.160211527431192602e-01
3.102799539465516121e-01
3.128092343709093504e-01
3.098696627024422612e-01
3.156659799049876258e-01
3.133031781040749864e-01
3.116933730813187253e-01
3.118003583465302486e-01
3.100271977563656689e-01
3.114551659633902903e-01
3.102250830306468865e-01
3.113573987574813073e-01
3.086049766243229020e-01
3.121602369858011428e-01
3.088207592827750814e-01
3.099373496078475787e-01
3.098536223911742549e-01
3.096424025210830488e-01
3.108159553329923330e-01
3.094340739629508619e-01
3.086879572009062489e-01
3.060056541180611878e-01
3.070303506086243805e-01
3.067133286149632543e-01
3.062882158490233819e-01
3.059011128524621870e-01
3.071576199964859422e-01
3.040772116686880078e-01
3.060533672336194222e-01
3.064383590822862269e-01
3.053135863385254556e-01
3.063269689151055242e-01
3.021433448272433653e-01
3.036526587072793659e-01
3.076383517361587772e-01
3.045647732634685356e-01
3.006373762669805050e-01
3.041681642669671892e-01
3.028767706923388148e-01
3.019684998842600554e-01
3.001360550803948146e-01
2.990359015844975543e-01
3.020965534614683534e-01
3.009409627111542251e-01
2.986333883223765695e-01
2.999286485233056965e-01
2.970928044593689754e-01
3.081551495131049090e-01
2.990716559163482113e-01
2.960011326110517649e-01
3.025449562037514362e-01
2.960671911368096265e-01
2.996936112972031219e-01
2.947060432455331225e-01
2.986368616494058936e-01
2.942115344883912131e-01
2.994019596837142472e-01
2.950799619595062540e-01
3.011704965223966912e-01
2.950709383330215041e-01
2.929534079076346331e-01
2.967179990958795921e-01
2.902151676708146777e-01
2.982159484545814920e-01
2.888071137133172983e-01
2.927125443849298847e-01
2.916550749826450906e-01
2.899982565831772385e-01
2.927387861379190381e-01
2.936072435566054462e-01
2.892312424748759159e-01
2.881897073935813514e-01
2.878698145028977251e-01
2.891179327874393024e-01
2.876173419510837381e-01
2.929685376690970844e-01
2.871246395032470144e-01
2.906594694999623529e-01
2.894504198734664802e-01
2.824217007543706193e-01
2.906181295830387312e-01
2.880733516924580129e-01
2.881032894375765707e-01
2.877243581460779409e-01
2.842374212368944941e-01
2.883658522022996551e-01
2.838138610841104414e-01
2.857801264940146857e-01
2.798253992734600071e-01
2.823155583864294105e-01
2.863788327605806261e-01
2.810049512613477241e-01
2.803624737066243711e-01
2.827302787443393139e-01
2.834478661246420117e-01
2.782641136969343232e-01
2.822221985558309165e-01
2.745745996542733325e-01
2.833533250213413623e-01
2.773068072544759288e-01
2.843624519609140866e-01
2.789631194901051603e-01
2.805647204724304733e-01
2.739302225146953984e-01
2.766798236243557807e-01
2.760762534971547555e-01
2.803704608634861040e-01
2.771388434161558001e-01
2.774253969584875579e-01
2.780901316952053004e-01
2.790888779786426244e-01
2.743851203348651180e-01
2.865066422922152856e-01
2.813162069530241172e-01
2.759146841601373135e-01
2.804180477111298808e-01
2.766558269596991471e-01
2.793539269281605231e-01
2.799307034029310803e-01
2.732100823031590742e-01
2.770578927318218532e-01
2.727244356797607350e-01
2.798091458469533777e-01
2.748108484539846241e-01
2.748488026803494466e-01
2.757293862983469235e-01
2.687353304029185819e-01
2.734681485537405754e-01
2.729085672574554366e-01
2.722876848026085650e-01
2.684898484977502053e-01
2.741729408977194860e-01
2.693500201842237707e-01
2.708383208729282510e-01
2.726114157679973005e-01
2.712035565487531108e-01
2.669495358606219781e-01
2.688863051848732755e-01
2.650760720294083050e-01
2.723185716937105427e-01
2.670093045243601693e-01
2.732367566965020478e-01
2.692553887823546099e-01
2.674087176411240607e-01
2.694016136018099195e-01
2.612401426238475932e-01
2.682068672419211652e-01
2.714193987130711361e-01
2.711519274834378601e-01
2.653935057303246081e-01
2.707403459897610443e-01
2.654848286726627093e-01
2.661788116555756090e-01
2.635709829512839497e-01
2.641887066722001243e-01
2.635524422176085402e-01
2.604675853268681451e-01
2.632578490045411335e-01
2.671114102456808581e-01
2.634695056618784337e-01
2.660623840033676246e-01
2.632972163559932355e-01
2.619631564213451003e-01
2.642929516267551460e-01
2.596529425253809031e-01
2.603530909343385602e-01
2.604997938745176600e-01
2.595453727975431946e-01
2.623589664353935258e-01
2.583460893133072700e-01
2.619887865366378188e-01
2.588283736838516980e-01
2.632536395831480136e-01
2.627378321867487321e-01
2.592117062030074859e-01
2.626766771347366913e-01
2.597344733011214268e-01
2.552710975366616619e-01
2.596648018427197835e-01
2.555764407036192898e-01
2.626115770546526562e-01
2.564120435420904620e-01
2.569959421725251381e-01
2.549888812487743350e-01
2.578444265172977756e-01
2.547220524537018860e-01
2.569797941276910080e-01
2.544110785193580693e-01
2.539254877596530680e-01


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Error_small.csv <==
1.361870990094173006e+00
9.744645466455198468e-01
9.447216995657887750e-01
8.686960679409113650e-01
7.317480405144300981e-01
6.177446878604654357e-01
5.130490888952176087e-01
4.475487726742815586e-01
4.043422190384340920e-01
3.743529276748537860e-01
3.585940421324710359e-01
3.534051949073389043e-01
3.462009963145278868e-01
3.405528010403906514e-01
3.428285172040401174e-01
3.452083329845633264e-01
3.420446094579175922e-01
3.413289031261477757e-01
3.439464092964699127e-01
3.423125528163983855e-01
3.426689912095464141e-01
3.414998814360116763e-01
3.373809451155128092e-01
3.396684719038796096e-01
3.397479894998833294e-01
3.394044544607604519e-01
3.381321099656895979e-01
3.369086713011779088e-01
3.399389698952941519e-01
3.362442471705620051e-01
3.382627356542489694e-01
3.396254173641067298e-01
3.374951857610283268e-01
3.350475825148777620e-01
3.335457814992311976e-01
3.326610933546871318e-01
3.319196103056382130e-01
3.353972382054698498e-01
3.338280163233387499e-01
3.310542235156263002e-01
3.263561317536857187e-01
3.246717288196406259e-01
3.259606013977986438e-01
3.313851211019031573e-01
3.255419152591430554e-01
3.250404960088542627e-01
3.233804211273706986e-01
3.290261887587666023e-01
3.269854126306676045e-01
3.257824708164436811e-01
3.263806067913790354e-01
3.210915225089270852e-01
3.225032177907718456e-01
3.196031341869217668e-01
3.198865969596669800e-01
3.193361084884345225e-01
3.182951382624699677e-01
3.189175549761532613e-01
3.183804522071734255e-01
3.160511109039535471e-01
3.182049595893250982e-01
3.137028221999987876e-01
3.154877048263041162e-01
3.098696627024422612e-01
3.100271977563656689e-01
3.121602369858011428e-01
3.108159553329923330e-01
3.067133286149632543e-01
3.060533672336194222e-01
3.036526587072793659e-01
3.028767706923388148e-01
3.009409627111542251e-01
2.990716559163482113e-01
2.947060432455331225e-01
3.011704965223966912e-01
2.982159484545814920e-01
2.927387861379190381e-01
2.891179327874393024e-01
2.894504198734664802e-01
2.877243581460779409e-01
2.798253992734600071e-01
2.827302787443393139e-01
2.833533250213413623e-01
2.739302225146953984e-01
2.774253969584875579e-01
2.813162069530241172e-01
2.799307034029310803e-01
2.748108484539846241e-01
2.729085672574554366e-01
2.708383208729282510e-01
2.650760720294083050e-01
2.674087176411240607e-01
2.711519274834378601e-01
2.635709829512839497e-01
2.671114102456808581e-01
2.642929516267551460e-01
2.623589664353935258e-01
2.627378321867487321e-01
2.596648018427197835e-01
2.549888812487743350e-01
2.539254877596530680e-01


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/Loss.csv <==
1.542739453125000000e+04,1.999199867248535156e+01,-0.000000000000000000e+00,1.540740234375000000e+04
4.305587387084960938e+01,1.040359210968017578e+01,0.000000000000000000e+00,3.265228271484375000e+01
1.141633605957031250e+01,1.055716228485107422e+01,0.000000000000000000e+00,8.591732978820800781e-01
1.057140159606933594e+01,1.056126689910888672e+01,0.000000000000000000e+00,1.013498846441507339e-02
1.051636695861816406e+01,1.051504135131835938e+01,0.000000000000000000e+00,1.325535355135798454e-03
1.045559978485107422e+01,1.045465660095214844e+01,0.000000000000000000e+00,9.429729543626308441e-04
1.037996959686279297e+01,1.037911033630371094e+01,0.000000000000000000e+00,8.593151578679680824e-04
1.028694629669189453e+01,1.028611469268798828e+01,0.000000000000000000e+00,8.311781566590070724e-04
1.017365741729736328e+01,1.017283344268798828e+01,0.000000000000000000e+00,8.236956782639026642e-04
1.003675365447998047e+01,1.003593730926513672e+01,0.000000000000000000e+00,8.160760626196861267e-04
9.872382164001464844e+00,9.871577262878417969e+00,0.000000000000000000e+00,8.053104975260794163e-04
9.676172256469726562e+00,9.675376892089843750e+00,0.000000000000000000e+00,7.954299217090010643e-04
9.443192481994628906e+00,9.442420959472656250e+00,0.000000000000000000e+00,7.716742693446576595e-04
9.167881011962890625e+00,9.167124748229980469e+00,0.000000000000000000e+00,7.561795064248144627e-04
8.843830108642578125e+00,8.843106269836425781e+00,0.000000000000000000e+00,7.237975951284170151e-04
8.463402748107910156e+00,8.462702751159667969e+00,0.000000000000000000e+00,7.001215126365423203e-04
8.016960144042968750e+00,8.016306877136230469e+00,0.000000000000000000e+00,6.535472930409014225e-04
7.491614818572998047e+00,7.491101264953613281e+00,0.000000000000000000e+00,5.136294057592749596e-04
7.108655929565429688e+00,7.076489448547363281e+00,0.000000000000000000e+00,3.216639533638954163e-02
6.636366367340087891e+00,6.621346950531005859e+00,-0.000000000000000000e+00,1.501961518079042435e-02
6.337811946868896484e+00,6.221604824066162109e+00,-0.000000000000000000e+00,1.162070333957672119e-01
8.805124282836914062e+00,5.722496986389160156e+00,0.000000000000000000e+00,3.082627534866333008e+00
5.478592872619628906e+00,5.477094173431396484e+00,0.000000000000000000e+00,1.498634694144129753e-03
6.031953811645507812e+00,5.124998092651367188e+00,0.000000000000000000e+00,9.069558978080749512e-01
4.915888309478759766e+00,4.881940841674804688e+00,-0.000000000000000000e+00,3.394727408885955811e-02
5.795903205871582031e+00,4.648928165435791016e+00,-0.000000000000000000e+00,1.146974802017211914e+00
4.393425941467285156e+00,4.294935703277587891e+00,0.000000000000000000e+00,9.849038720130920410e-02
4.445421218872070312e+00,4.089524269104003906e+00,-0.000000000000000000e+00,3.558970689773559570e-01
3.930986881256103516e+00,3.841367006301879883e+00,0.000000000000000000e+00,8.961998671293258667e-02
4.098616600036621094e+00,3.587619543075561523e+00,0.000000000000000000e+00,5.109972357749938965e-01
3.541795969009399414e+00,3.435228109359741211e+00,-0.000000000000000000e+00,1.065679714083671570e-01
3.458580493927001953e+00,3.262944936752319336e+00,0.000000000000000000e+00,1.956354528665542603e-01
5.609094619750976562e+00,3.058284997940063477e+00,0.000000000000000000e+00,2.550809860229492188e+00
3.196320056915283203e+00,3.026815652847290039e+00,0.000000000000000000e+00,1.695044785737991333e-01
3.059089660644531250e+00,2.843081235885620117e+00,0.000000000000000000e+00,2.160083651542663574e-01
2.929128646850585938e+00,2.791519403457641602e+00,-0.000000000000000000e+00,1.376093029975891113e-01
3.009799480438232422e+00,2.669713735580444336e+00,0.000000000000000000e+00,3.400857150554656982e-01
2.715212583541870117e+00,2.570568799972534180e+00,0.000000000000000000e+00,1.446437239646911621e-01
3.429612874984741211e+00,2.467565774917602539e+00,0.000000000000000000e+00,9.620471596717834473e-01
6.898851394653320312e+00,2.468666553497314453e+00,-0.000000000000000000e+00,4.430184841156005859e+00
2.535999298095703125e+00,2.414645910263061523e+00,-0.000000000000000000e+00,1.213533654808998108e-01
5.299042701721191406e+00,2.354097366333007812e+00,-0.000000000000000000e+00,2.944945096969604492e+00
3.067286491394042969e+00,2.255433559417724609e+00,0.000000000000000000e+00,8.118528127670288086e-01
2.969552755355834961e+00,2.251509904861450195e+00,-0.000000000000000000e+00,7.180429100990295410e-01
2.759802341461181641e+00,2.173407316207885742e+00,0.000000000000000000e+00,5.863949060440063477e-01
2.604020118713378906e+00,2.175657033920288086e+00,0.000000000000000000e+00,4.283629655838012695e-01
2.369483947753906250e+00,2.132511138916015625e+00,0.000000000000000000e+00,2.369728833436965942e-01
2.736345291137695312e+00,2.149642705917358398e+00,-0.000000000000000000e+00,5.867026448249816895e-01
2.376821994781494141e+00,2.104887962341308594e+00,-0.000000000000000000e+00,2.719339728355407715e-01
2.573031902313232422e+00,2.084950685501098633e+00,0.000000000000000000e+00,4.880813360214233398e-01
2.173273801803588867e+00,2.056021690368652344e+00,0.000000000000000000e+00,1.172521412372589111e-01
2.116955757141113281e+00,2.059879302978515625e+00,0.000000000000000000e+00,5.707633495330810547e-02
3.198877811431884766e+00,2.070693731307983398e+00,-0.000000000000000000e+00,1.128184080123901367e+00
2.295892000198364258e+00,2.014708280563354492e+00,0.000000000000000000e+00,2.811838090419769287e-01
2.861389636993408203e+00,2.007284164428710938e+00,0.000000000000000000e+00,8.541054725646972656e-01
2.716092348098754883e+00,2.020387172698974609e+00,0.000000000000000000e+00,6.957052350044250488e-01
2.887701749801635742e+00,1.977193832397460938e+00,0.000000000000000000e+00,9.105079174041748047e-01
6.090789318084716797e+00,1.948612809181213379e+00,0.000000000000000000e+00,4.142176628112792969e+00
4.219832897186279297e+00,1.952714562416076660e+00,0.000000000000000000e+00,2.267118215560913086e+00
3.327919960021972656e+00,1.949205279350280762e+00,0.000000000000000000e+00,1.378714680671691895e+00
2.876232147216796875e+00,1.964552879333496094e+00,0.000000000000000000e+00,9.116792082786560059e-01
2.539011478424072266e+00,1.951215744018554688e+00,0.000000000000000000e+00,5.877958536148071289e-01
2.120021581649780273e+00,1.968020439147949219e+00,0.000000000000000000e+00,1.520011574029922485e-01
2.022524118423461914e+00,1.962590217590332031e+00,-0.000000000000000000e+00,5.993381515145301819e-02
2.242128133773803711e+00,1.973119616508483887e+00,0.000000000000000000e+00,2.690086066722869873e-01
4.629377841949462891e+00,1.922636866569519043e+00,0.000000000000000000e+00,2.706741094589233398e+00
2.011051416397094727e+00,1.964661836624145508e+00,0.000000000000000000e+00,4.638960957527160645e-02
2.960846900939941406e+00,1.946721434593200684e+00,0.000000000000000000e+00,1.014125347137451172e+00
2.178520202636718750e+00,1.961991310119628906e+00,-0.000000000000000000e+00,2.165288627147674561e-01
2.101214170455932617e+00,1.942360520362854004e+00,0.000000000000000000e+00,1.588537395000457764e-01
1.958837151527404785e+00,1.943671584129333496e+00,-0.000000000000000000e+00,1.516551338136196136e-02
3.373477935791015625e+00,1.965515017509460449e+00,0.000000000000000000e+00,1.407962918281555176e+00
1.995334863662719727e+00,1.976118087768554688e+00,0.000000000000000000e+00,1.921678148210048676e-02
2.108983516693115234e+00,1.968095183372497559e+00,-0.000000000000000000e+00,1.408884078264236450e-01
1.144619369506835938e+01,1.997426629066467285e+00,-0.000000000000000000e+00,9.448766708374023438e+00
2.069749355316162109e+00,1.959980845451354980e+00,0.000000000000000000e+00,1.097683981060981750e-01
2.363374471664428711e+00,1.945054888725280762e+00,0.000000000000000000e+00,4.183195233345031738e-01
2.060560464859008789e+00,1.953383088111877441e+00,0.000000000000000000e+00,1.071774289011955261e-01
2.520805358886718750e+00,1.951352715492248535e+00,0.000000000000000000e+00,5.694527029991149902e-01
2.365829229354858398e+00,1.935863137245178223e+00,0.000000000000000000e+00,4.299661517143249512e-01
2.777160882949829102e+00,1.937286376953125000e+00,0.000000000000000000e+00,8.398745059967041016e-01
2.041565656661987305e+00,1.945418953895568848e+00,-0.000000000000000000e+00,9.614680707454681396e-02
2.193837165832519531e+00,1.957292914390563965e+00,-0.000000000000000000e+00,2.365443557500839233e-01
2.008361577987670898e+00,1.942141890525817871e+00,0.000000000000000000e+00,6.621968746185302734e-02
2.123498201370239258e+00,1.947567820549011230e+00,0.000000000000000000e+00,1.759304255247116089e-01
4.334464073181152344e+00,1.928584098815917969e+00,0.000000000000000000e+00,2.405879974365234375e+00
2.018819093704223633e+00,1.934131622314453125e+00,0.000000000000000000e+00,8.468744158744812012e-02
2.206097364425659180e+00,1.943951964378356934e+00,0.000000000000000000e+00,2.621454000473022461e-01
4.122983932495117188e+00,1.917842507362365723e+00,0.000000000000000000e+00,2.205141544342041016e+00
1.964262604713439941e+00,1.940923690795898438e+00,0.000000000000000000e+00,2.333885990083217621e-02
2.062935113906860352e+00,1.952179789543151855e+00,-0.000000000000000000e+00,1.107552945613861084e-01
2.102394342422485352e+00,1.945190072059631348e+00,-0.000000000000000000e+00,1.572043001651763916e-01
2.916973114013671875e+00,1.938105940818786621e+00,0.000000000000000000e+00,9.788672327995300293e-01
3.486054420471191406e+00,1.929008364677429199e+00,0.000000000000000000e+00,1.557046175003051758e+00
3.437376499176025391e+00,1.960164308547973633e+00,-0.000000000000000000e+00,1.477212190628051758e+00
2.083550691604614258e+00,1.940157771110534668e+00,-0.000000000000000000e+00,1.433929502964019775e-01
2.438598871231079102e+00,1.949106812477111816e+00,-0.000000000000000000e+00,4.894921183586120605e-01
2.864435195922851562e+00,1.943768501281738281e+00,-0.000000000000000000e+00,9.206666946411132812e-01
2.139776945114135742e+00,1.935406684875488281e+00,-0.000000000000000000e+00,2.043702155351638794e-01
2.203433752059936523e+00,1.937929153442382812e+00,0.000000000000000000e+00,2.655045688152313232e-01
2.221172571182250977e+00,1.942345976829528809e+00,-0.000000000000000000e+00,2.788266837596893311e-01
2.234255552291870117e+00,1.936927676200866699e+00,-0.000000000000000000e+00,2.973278462886810303e-01
2.033622503280639648e+00,1.929462432861328125e+00,0.000000000000000000e+00,1.041600257158279419e-01
2.472009420394897461e+00,1.925560951232910156e+00,0.000000000000000000e+00,5.464484691619873047e-01
1.985442638397216797e+00,1.929456591606140137e+00,0.000000000000000000e+00,5.598598718643188477e-02
1.960703611373901367e+00,1.932230234146118164e+00,-0.000000000000000000e+00,2.847340330481529236e-02
2.432745218276977539e+00,1.932943582534790039e+00,-0.000000000000000000e+00,4.998015463352203369e-01
6.355032444000244141e+00,1.894051551818847656e+00,0.000000000000000000e+00,4.460980892181396484e+00
2.046524286270141602e+00,1.915052056312561035e+00,0.000000000000000000e+00,1.314722448587417603e-01
2.082838296890258789e+00,1.914710640907287598e+00,0.000000000000000000e+00,1.681276708841323853e-01
2.869329452514648438e+00,1.899528384208679199e+00,0.000000000000000000e+00,9.698009490966796875e-01
2.069107055664062500e+00,1.915964126586914062e+00,0.000000000000000000e+00,1.531428694725036621e-01
2.404687404632568359e+00,1.911102294921875000e+00,0.000000000000000000e+00,4.935850203037261963e-01
2.167683124542236328e+00,1.927495360374450684e+00,-0.000000000000000000e+00,2.401877194643020630e-01
5.573843955993652344e+00,1.895021080970764160e+00,0.000000000000000000e+00,3.678822994232177734e+00
1.986026048660278320e+00,1.917893409729003906e+00,0.000000000000000000e+00,6.813269853591918945e-02
3.859575748443603516e+00,1.892419219017028809e+00,0.000000000000000000e+00,1.967156410217285156e+00
2.576958417892456055e+00,1.913439750671386719e+00,0.000000000000000000e+00,6.635186672210693359e-01
2.085282564163208008e+00,1.918718576431274414e+00,0.000000000000000000e+00,1.665640175342559814e-01
6.345548629760742188e+00,1.870646119117736816e+00,0.000000000000000000e+00,4.474902629852294922e+00
2.020685911178588867e+00,1.916864395141601562e+00,0.000000000000000000e+00,1.038215681910514832e-01
2.490953683853149414e+00,1.911317825317382812e+00,0.000000000000000000e+00,5.796358585357666016e-01
3.009839296340942383e+00,1.913699388504028320e+00,0.000000000000000000e+00,1.096139907836914062e+00
1.918654799461364746e+00,1.914874672889709473e+00,0.000000000000000000e+00,3.780095838010311127e-03
1.936223983764648438e+00,1.905166029930114746e+00,0.000000000000000000e+00,3.105800971388816833e-02
2.099278688430786133e+00,1.915647745132446289e+00,-0.000000000000000000e+00,1.836309432983398438e-01
2.228013038635253906e+00,1.910237669944763184e+00,-0.000000000000000000e+00,3.177752494812011719e-01
4.236190795898437500e+00,1.917084932327270508e+00,0.000000000000000000e+00,2.319105625152587891e+00
3.026154518127441406e+00,1.886007547378540039e+00,0.000000000000000000e+00,1.140146851539611816e+00
4.132392883300781250e+00,1.877874970436096191e+00,0.000000000000000000e+00,2.254518032073974609e+00
2.178397417068481445e+00,1.905318617820739746e+00,0.000000000000000000e+00,2.730788290500640869e-01
2.399327516555786133e+00,1.894195795059204102e+00,0.000000000000000000e+00,5.051317214965820312e-01
3.650071382522583008e+00,1.882760286331176758e+00,0.000000000000000000e+00,1.767311096191406250e+00
2.243546962738037109e+00,1.919901847839355469e+00,0.000000000000000000e+00,3.236450850963592529e-01
3.301282405853271484e+00,1.887558817863464355e+00,0.000000000000000000e+00,1.413723468780517578e+00
2.045729160308837891e+00,1.895122885704040527e+00,0.000000000000000000e+00,1.506062746047973633e-01
2.226480484008789062e+00,1.897500634193420410e+00,0.000000000000000000e+00,3.289798796176910400e-01
2.119531631469726562e+00,1.903415560722351074e+00,-0.000000000000000000e+00,2.161161452531814575e-01
2.239133358001708984e+00,1.893857955932617188e+00,0.000000000000000000e+00,3.452754318714141846e-01
6.428649902343750000e+00,1.856477141380310059e+00,0.000000000000000000e+00,4.572172641754150391e+00
2.106460571289062500e+00,1.917322993278503418e+00,0.000000000000000000e+00,1.891375184059143066e-01
2.029711961746215820e+00,1.891062974929809570e+00,0.000000000000000000e+00,1.386488825082778931e-01
1.978033542633056641e+00,1.893465876579284668e+00,-0.000000000000000000e+00,8.456768095493316650e-02
1.952322363853454590e+00,1.893588423728942871e+00,0.000000000000000000e+00,5.873394012451171875e-02
2.323108673095703125e+00,1.883912086486816406e+00,0.000000000000000000e+00,4.391967058181762695e-01
2.102401018142700195e+00,1.889381647109985352e+00,0.000000000000000000e+00,2.130193114280700684e-01
2.262181282043457031e+00,1.886424899101257324e+00,0.000000000000000000e+00,3.757564425468444824e-01
2.057111263275146484e+00,1.902949929237365723e+00,0.000000000000000000e+00,1.541614085435867310e-01
1.954955339431762695e+00,1.881096243858337402e+00,0.000000000000000000e+00,7.385906577110290527e-02
1.987236857414245605e+00,1.896997690200805664e+00,-0.000000000000000000e+00,9.023913741111755371e-02
4.937015056610107422e+00,1.907312273979187012e+00,0.000000000000000000e+00,3.029702663421630859e+00
2.375166654586791992e+00,1.888396501541137695e+00,-0.000000000000000000e+00,4.867702424526214600e-01
1.938018083572387695e+00,1.884987473487854004e+00,-0.000000000000000000e+00,5.303063988685607910e-02
2.184826850891113281e+00,1.885347962379455566e+00,0.000000000000000000e+00,2.994789779186248779e-01
1.145312118530273438e+01,1.923748850822448730e+00,-0.000000000000000000e+00,9.529372215270996094e+00
2.062999486923217773e+00,1.914482116699218750e+00,-0.000000000000000000e+00,1.485173851251602173e-01
3.293542861938476562e+00,1.896905899047851562e+00,0.000000000000000000e+00,1.396636843681335449e+00
3.518944740295410156e+00,1.900622367858886719e+00,-0.000000000000000000e+00,1.618322372436523438e+00
3.497415781021118164e+00,1.886000275611877441e+00,0.000000000000000000e+00,1.611415505409240723e+00
1.944028496742248535e+00,1.894958734512329102e+00,-0.000000000000000000e+00,4.906976595520973206e-02
1.920788049697875977e+00,1.897914528846740723e+00,0.000000000000000000e+00,2.287351898849010468e-02
2.017195940017700195e+00,1.882972717285156250e+00,0.000000000000000000e+00,1.342233121395111084e-01
1.934823036193847656e+00,1.889184594154357910e+00,0.000000000000000000e+00,4.563850164413452148e-02
1.893869757652282715e+00,1.882999062538146973e+00,0.000000000000000000e+00,1.087065227329730988e-02
2.106169462203979492e+00,1.875467300415039062e+00,0.000000000000000000e+00,2.307021021842956543e-01
2.133887290954589844e+00,1.878818511962890625e+00,0.000000000000000000e+00,2.550687491893768311e-01
2.867850303649902344e+00,1.870104193687438965e+00,0.000000000000000000e+00,9.977459907531738281e-01
2.558950662612915039e+00,1.896319270133972168e+00,0.000000000000000000e+00,6.626314520835876465e-01
1.934794664382934570e+00,1.878745079040527344e+00,-0.000000000000000000e+00,5.604953318834304810e-02
2.343777894973754883e+00,1.885609984397888184e+00,-0.000000000000000000e+00,4.581679999828338623e-01
2.280606031417846680e+00,1.866789102554321289e+00,0.000000000000000000e+00,4.138170182704925537e-01
3.321378707885742188e+00,1.881914973258972168e+00,-0.000000000000000000e+00,1.439463734626770020e+00
3.487101078033447266e+00,1.876546502113342285e+00,-0.000000000000000000e+00,1.610554695129394531e+00
1.938130140304565430e+00,1.868874430656433105e+00,0.000000000000000000e+00,6.925565004348754883e-02
2.117111444473266602e+00,1.857260942459106445e+00,0.000000000000000000e+00,2.598505616188049316e-01
2.236797809600830078e+00,1.859992861747741699e+00,0.000000000000000000e+00,3.768049180507659912e-01
1.977714538574218750e+00,1.862937808036804199e+00,0.000000000000000000e+00,1.147767156362533569e-01
2.044001102447509766e+00,1.859043121337890625e+00,0.000000000000000000e+00,1.849580109119415283e-01
1.914370656013488770e+00,1.857845544815063477e+00,0.000000000000000000e+00,5.652510002255439758e-02
1.980786919593811035e+00,1.876014351844787598e+00,-0.000000000000000000e+00,1.047725230455398560e-01
1.883590102195739746e+00,1.855411171913146973e+00,0.000000000000000000e+00,2.817896194756031036e-02
2.055384874343872070e+00,1.861771941184997559e+00,0.000000000000000000e+00,1.936128884553909302e-01
2.024960994720458984e+00,1.861616134643554688e+00,-0.000000000000000000e+00,1.633448600769042969e-01
2.156249523162841797e+00,1.844677209854125977e+00,0.000000000000000000e+00,3.115724027156829834e-01
1.889812588691711426e+00,1.848416328430175781e+00,0.000000000000000000e+00,4.139623418450355530e-02
2.169321298599243164e+00,1.881204485893249512e+00,-0.000000000000000000e+00,2.881168425083160400e-01
2.094204902648925781e+00,1.862701416015625000e+00,0.000000000000000000e+00,2.315035462379455566e-01
1.878447651863098145e+00,1.859348297119140625e+00,0.000000000000000000e+00,1.909935474395751953e-02
1.886376976966857910e+00,1.874251246452331543e+00,0.000000000000000000e+00,1.212571188807487488e-02
1.909553408622741699e+00,1.854092836380004883e+00,0.000000000000000000e+00,5.546062439680099487e-02
2.924620151519775391e+00,1.870643258094787598e+00,-0.000000000000000000e+00,1.053976893424987793e+00
1.878274559974670410e+00,1.844575166702270508e+00,0.000000000000000000e+00,3.369934484362602234e-02
1.916055440902709961e+00,1.857107162475585938e+00,0.000000000000000000e+00,5.894826725125312805e-02
1.876235723495483398e+00,1.843499183654785156e+00,0.000000000000000000e+00,3.273659199476242065e-02
2.073449611663818359e+00,1.850117325782775879e+00,0.000000000000000000e+00,2.233322560787200928e-01
2.054732322692871094e+00,1.848550081253051758e+00,-0.000000000000000000e+00,2.061823159456253052e-01
2.050177574157714844e+00,1.850339531898498535e+00,0.000000000000000000e+00,1.998381018638610840e-01
2.936541080474853516e+00,1.844581246376037598e+00,0.000000000000000000e+00,1.091959714889526367e+00
2.052530527114868164e+00,1.852470755577087402e+00,0.000000000000000000e+00,2.000598609447479248e-01
3.640632152557373047e+00,1.840807795524597168e+00,0.000000000000000000e+00,1.799824476242065430e+00
4.718243122100830078e+00,1.810307383537292480e+00,0.000000000000000000e+00,2.907935857772827148e+00
1.904130935668945312e+00,1.831555247306823730e+00,0.000000000000000000e+00,7.257568836212158203e-02
1.867604732513427734e+00,1.837990999221801758e+00,0.000000000000000000e+00,2.961373515427112579e-02
5.189155101776123047e+00,1.801382660865783691e+00,0.000000000000000000e+00,3.387772321701049805e+00
4.041666984558105469e+00,1.840868234634399414e+00,0.000000000000000000e+00,2.200798511505126953e+00
6.434697151184082031e+00,1.797173380851745605e+00,0.000000000000000000e+00,4.637523651123046875e+00
1.845129013061523438e+00,1.840545892715454102e+00,-0.000000000000000000e+00,4.583070520311594009e-03
2.108230113983154297e+00,1.818773627281188965e+00,0.000000000000000000e+00,2.894564867019653320e-01
1.933881640434265137e+00,1.824947714805603027e+00,0.000000000000000000e+00,1.089338883757591248e-01
3.360857963562011719e+00,1.829867720603942871e+00,0.000000000000000000e+00,1.530990123748779297e+00
3.148036003112792969e+00,1.806841254234313965e+00,0.000000000000000000e+00,1.341194629669189453e+00
1.831675887107849121e+00,1.828536272048950195e+00,-0.000000000000000000e+00,3.139659995213150978e-03
7.201721191406250000e+00,1.854009628295898438e+00,-0.000000000000000000e+00,5.347711563110351562e+00
1.905943870544433594e+00,1.840607523918151855e+00,0.000000000000000000e+00,6.533628702163696289e-02
1.825474858283996582e+00,1.816602587699890137e+00,0.000000000000000000e+00,8.872218430042266846e-03
1.870168685913085938e+00,1.847824692726135254e+00,-0.000000000000000000e+00,2.234403043985366821e-02
1.896935224533081055e+00,1.834374666213989258e+00,0.000000000000000000e+00,6.256056576967239380e-02
5.215610027313232422e+00,1.790724396705627441e+00,0.000000000000000000e+00,3.424885511398315430e+00
1.841902017593383789e+00,1.824846267700195312e+00,0.000000000000000000e+00,1.705571636557579041e-02
2.355156183242797852e+00,1.836432814598083496e+00,0.000000000000000000e+00,5.187234282493591309e-01
4.698729038238525391e+00,1.801694750785827637e+00,0.000000000000000000e+00,2.897034168243408203e+00
2.048158645629882812e+00,1.820870399475097656e+00,-0.000000000000000000e+00,2.272881716489791870e-01
2.306145191192626953e+00,1.827439308166503906e+00,-0.000000000000000000e+00,4.787057936191558838e-01
3.607787609100341797e+00,1.842536807060241699e+00,0.000000000000000000e+00,1.765250921249389648e+00
1.882655739784240723e+00,1.824354529380798340e+00,-0.000000000000000000e+00,5.830119922757148743e-02
2.931865215301513672e+00,1.800265669822692871e+00,0.000000000000000000e+00,1.131599426269531250e+00
1.901520371437072754e+00,1.805860519409179688e+00,0.000000000000000000e+00,9.565982222557067871e-02
2.937638521194458008e+00,1.808054924011230469e+00,0.000000000000000000e+00,1.129583597183227539e+00
3.233885765075683594e+00,1.789332389831542969e+00,0.000000000000000000e+00,1.444553375244140625e+00
2.276885271072387695e+00,1.802605628967285156e+00,0.000000000000000000e+00,4.742795825004577637e-01
4.340047836303710938e+00,1.784721732139587402e+00,0.000000000000000000e+00,2.555325984954833984e+00
2.302180051803588867e+00,1.810572028160095215e+00,-0.000000000000000000e+00,4.916079938411712646e-01
2.205471992492675781e+00,1.816957354545593262e+00,0.000000000000000000e+00,3.885146081447601318e-01
1.837814688682556152e+00,1.800122499465942383e+00,0.000000000000000000e+00,3.769218549132347107e-02
2.021340847015380859e+00,1.826992988586425781e+00,0.000000000000000000e+00,1.943478137254714966e-01
1.844815731048583984e+00,1.828403830528259277e+00,-0.000000000000000000e+00,1.641187816858291626e-02
1.811609506607055664e+00,1.807244539260864258e+00,0.000000000000000000e+00,4.364990629255771637e-03
2.279546260833740234e+00,1.806932330131530762e+00,0.000000000000000000e+00,4.726140201091766357e-01
1.825035810470581055e+00,1.809100389480590820e+00,-0.000000000000000000e+00,1.593547686934471130e-02
3.871748924255371094e+00,1.788270592689514160e+00,0.000000000000000000e+00,2.083478212356567383e+00
2.411681652069091797e+00,1.811536192893981934e+00,0.000000000000000000e+00,6.001453995704650879e-01
1.905221223831176758e+00,1.802522063255310059e+00,-0.000000000000000000e+00,1.026991605758666992e-01
1.940017223358154297e+00,1.799439668655395508e+00,-0.000000000000000000e+00,1.405775845050811768e-01
2.067001342773437500e+00,1.811488151550292969e+00,0.000000000000000000e+00,2.555130720138549805e-01
2.143482208251953125e+00,1.806048750877380371e+00,0.000000000000000000e+00,3.374334871768951416e-01
2.851409435272216797e+00,1.806355714797973633e+00,-0.000000000000000000e+00,1.045053720474243164e+00
1.868808150291442871e+00,1.800692200660705566e+00,-0.000000000000000000e+00,6.811591982841491699e-02
1.987836718559265137e+00,1.794211983680725098e+00,0.000000000000000000e+00,1.936247348785400391e-01
2.670891761779785156e+00,1.781119942665100098e+00,0.000000000000000000e+00,8.897718787193298340e-01
2.650729656219482422e+00,1.798326849937438965e+00,-0.000000000000000000e+00,8.524027466773986816e-01
5.084913253784179688e+00,1.811574578285217285e+00,-0.000000000000000000e+00,3.273338794708251953e+00
1.863540887832641602e+00,1.802118182182312012e+00,-0.000000000000000000e+00,6.142269819974899292e-02
2.032604694366455078e+00,1.775343179702758789e+00,0.000000000000000000e+00,2.572616040706634521e-01
1.925335407257080078e+00,1.782725334167480469e+00,0.000000000000000000e+00,1.426100730895996094e-01
3.519688606262207031e+00,1.758689284324645996e+00,0.000000000000000000e+00,1.760999441146850586e+00
2.300424337387084961e+00,1.768026709556579590e+00,0.000000000000000000e+00,5.323976278305053711e-01
2.238987207412719727e+00,1.768940567970275879e+00,0.000000000000000000e+00,4.700465798377990723e-01
2.228241920471191406e+00,1.764046072959899902e+00,0.000000000000000000e+00,4.641957581043243408e-01
3.088915824890136719e+00,1.794152855873107910e+00,-0.000000000000000000e+00,1.294763088226318359e+00
3.432649135589599609e+00,1.757686018943786621e+00,0.000000000000000000e+00,1.674963235855102539e+00
1.818001747131347656e+00,1.778068900108337402e+00,0.000000000000000000e+00,3.993283957242965698e-02
2.237226963043212891e+00,1.783039927482604980e+00,0.000000000000000000e+00,4.541869163513183594e-01
2.196210384368896484e+00,1.774201631546020508e+00,-0.000000000000000000e+00,4.220088124275207520e-01
1.896127820014953613e+00,1.769369482994079590e+00,0.000000000000000000e+00,1.267583221197128296e-01
2.324271202087402344e+00,1.772502303123474121e+00,-0.000000000000000000e+00,5.517688989639282227e-01
2.497875213623046875e+00,1.756222128868103027e+00,0.000000000000000000e+00,7.416529655456542969e-01
6.030200004577636719e+00,1.745103240013122559e+00,0.000000000000000000e+00,4.285096645355224609e+00
1.794616460800170898e+00,1.759440779685974121e+00,0.000000000000000000e+00,3.517567366361618042e-02
2.108947038650512695e+00,1.769910693168640137e+00,0.000000000000000000e+00,3.390362858772277832e-01
2.801886081695556641e+00,1.755023241043090820e+00,0.000000000000000000e+00,1.046862721443176270e+00
1.863129854202270508e+00,1.759032487869262695e+00,-0.000000000000000000e+00,1.040974259376525879e-01
2.348183631896972656e+00,1.754024386405944824e+00,0.000000000000000000e+00,5.941593050956726074e-01
2.623032569885253906e+00,1.763071298599243164e+00,-0.000000000000000000e+00,8.599613904953002930e-01
1.792464852333068848e+00,1.749801278114318848e+00,0.000000000000000000e+00,4.266356304287910461e-02
2.017517089843750000e+00,1.745749711990356445e+00,0.000000000000000000e+00,2.717673182487487793e-01
1.872891187667846680e+00,1.754035830497741699e+00,-0.000000000000000000e+00,1.188553944230079651e-01
1.788971900939941406e+00,1.745078325271606445e+00,0.000000000000000000e+00,4.389354586601257324e-02
2.802916049957275391e+00,1.752989172935485840e+00,0.000000000000000000e+00,1.049926996231079102e+00
3.802096843719482422e+00,1.736173629760742188e+00,0.000000000000000000e+00,2.065923213958740234e+00
1.836605429649353027e+00,1.761192917823791504e+00,0.000000000000000000e+00,7.541250437498092651e-02
1.852030396461486816e+00,1.744417190551757812e+00,0.000000000000000000e+00,1.076131761074066162e-01
1.940583705902099609e+00,1.744632601737976074e+00,0.000000000000000000e+00,1.959510594606399536e-01
1.745656371116638184e+00,1.739007353782653809e+00,-0.000000000000000000e+00,6.649056915193796158e-03
1.928484559059143066e+00,1.753079652786254883e+00,0.000000000000000000e+00,1.754049062728881836e-01
1.776616454124450684e+00,1.735346794128417969e+00,0.000000000000000000e+00,4.126967489719390869e-02
1.806753516197204590e+00,1.749041795730590820e+00,-0.000000000000000000e+00,5.771172046661376953e-02
2.045241594314575195e+00,1.734263300895690918e+00,0.000000000000000000e+00,3.109782934188842773e-01
1.967694520950317383e+00,1.749080538749694824e+00,0.000000000000000000e+00,2.186139672994613647e-01
2.090854406356811523e+00,1.725260138511657715e+00,0.000000000000000000e+00,3.655943572521209717e-01
2.002042531967163086e+00,1.736211657524108887e+00,0.000000000000000000e+00,2.658308148384094238e-01
2.318890333175659180e+00,1.745300650596618652e+00,-0.000000000000000000e+00,5.735896825790405273e-01
5.739833354949951172e+00,1.731873512268066406e+00,0.000000000000000000e+00,4.007959842681884766e+00
1.754606008529663086e+00,1.721708297729492188e+00,0.000000000000000000e+00,3.289770707488059998e-02
1.762337565422058105e+00,1.751313209533691406e+00,0.000000000000000000e+00,1.102439500391483307e-02
2.184712648391723633e+00,1.724311113357543945e+00,0.000000000000000000e+00,4.604015350341796875e-01
2.336473941802978516e+00,1.727957129478454590e+00,0.000000000000000000e+00,6.085166931152343750e-01
1.830574989318847656e+00,1.737207651138305664e+00,0.000000000000000000e+00,9.336727857589721680e-02
1.966719388961791992e+00,1.720209121704101562e+00,0.000000000000000000e+00,2.465102374553680420e-01
1.794558048248291016e+00,1.733138918876647949e+00,0.000000000000000000e+00,6.141909211874008179e-02
1.742836236953735352e+00,1.714561700820922852e+00,0.000000000000000000e+00,2.827450633049011230e-02
1.851060509681701660e+00,1.739423990249633789e+00,0.000000000000000000e+00,1.116365194320678711e-01
1.783412456512451172e+00,1.727328538894653320e+00,0.000000000000000000e+00,5.608388036489486694e-02
1.756582379341125488e+00,1.717494845390319824e+00,0.000000000000000000e+00,3.908748552203178406e-02
1.995106577873229980e+00,1.741520881652832031e+00,-0.000000000000000000e+00,2.535856962203979492e-01
1.974963665008544922e+00,1.735638856887817383e+00,-0.000000000000000000e+00,2.393248528242111206e-01
1.713164210319519043e+00,1.708230018615722656e+00,0.000000000000000000e+00,4.934156779199838638e-03
1.888894319534301758e+00,1.719408392906188965e+00,0.000000000000000000e+00,1.694859266281127930e-01
1.900955915451049805e+00,1.704285860061645508e+00,0.000000000000000000e+00,1.966700106859207153e-01
2.109715700149536133e+00,1.698848128318786621e+00,0.000000000000000000e+00,4.108674824237823486e-01
4.430193901062011719e+00,1.674258232116699219e+00,0.000000000000000000e+00,2.755935668945312500e+00
1.868251323699951172e+00,1.719315528869628906e+00,0.000000000000000000e+00,1.489358395338058472e-01
1.723263978958129883e+00,1.700386881828308105e+00,0.000000000000000000e+00,2.287711389362812042e-02
3.264487743377685547e+00,1.725168585777282715e+00,-0.000000000000000000e+00,1.539319038391113281e+00
2.516062259674072266e+00,1.680628180503845215e+00,0.000000000000000000e+00,8.354341387748718262e-01
3.349738359451293945e+00,1.699548721313476562e+00,0.000000000000000000e+00,1.650189638137817383e+00
3.648828983306884766e+00,1.678174257278442383e+00,0.000000000000000000e+00,1.970654726028442383e+00
1.721111536026000977e+00,1.718631148338317871e+00,0.000000000000000000e+00,2.480377210304141045e-03
1.800538420677185059e+00,1.703279376029968262e+00,-0.000000000000000000e+00,9.725908935070037842e-02
1.699582099914550781e+00,1.691212296485900879e+00,0.000000000000000000e+00,8.369818329811096191e-03
1.736289501190185547e+00,1.691076636314392090e+00,0.000000000000000000e+00,4.521290212869644165e-02
2.087439775466918945e+00,1.677744150161743164e+00,0.000000000000000000e+00,4.096956849098205566e-01
1.777396202087402344e+00,1.689472556114196777e+00,-0.000000000000000000e+00,8.792369812726974487e-02
1.703872919082641602e+00,1.680158495903015137e+00,0.000000000000000000e+00,2.371441200375556946e-02
1.788031101226806641e+00,1.687223672866821289e+00,0.000000000000000000e+00,1.008074209094047546e-01
1.789796233177185059e+00,1.668123126029968262e+00,0.000000000000000000e+00,1.216730624437332153e-01
1.830039620399475098e+00,1.692346930503845215e+00,0.000000000000000000e+00,1.376927196979522705e-01
1.692209482192993164e+00,1.669124484062194824e+00,0.000000000000000000e+00,2.308500744402408600e-02
1.688318371772766113e+00,1.676177382469177246e+00,0.000000000000000000e+00,1.214097812771797180e-02
2.654468059539794922e+00,1.678095221519470215e+00,-0.000000000000000000e+00,9.763729572296142578e-01
2.861137390136718750e+00,1.676072001457214355e+00,-0.000000000000000000e+00,1.185065269470214844e+00
5.370727539062500000e+00,1.686064004898071289e+00,-0.000000000000000000e+00,3.684663295745849609e+00
1.743725061416625977e+00,1.672227859497070312e+00,0.000000000000000000e+00,7.149723917245864868e-02
2.231286525726318359e+00,1.665516495704650879e+00,0.000000000000000000e+00,5.657700896263122559e-01
2.310401678085327148e+00,1.646537780761718750e+00,0.000000000000000000e+00,6.638638377189636230e-01
1.709841251373291016e+00,1.654575705528259277e+00,0.000000000000000000e+00,5.526552349328994751e-02
1.946315407752990723e+00,1.650841951370239258e+00,0.000000000000000000e+00,2.954734563827514648e-01
1.675435304641723633e+00,1.648787498474121094e+00,0.000000000000000000e+00,2.664782479405403137e-02
1.911193847656250000e+00,1.646517753601074219e+00,0.000000000000000000e+00,2.646760642528533936e-01
1.723001360893249512e+00,1.653559923171997070e+00,0.000000000000000000e+00,6.944139301776885986e-02
3.590377807617187500e+00,1.631060481071472168e+00,0.000000000000000000e+00,1.959317445755004883e+00
1.784734487533569336e+00,1.645600914955139160e+00,0.000000000000000000e+00,1.391335129737854004e-01
2.028511047363281250e+00,1.649570107460021973e+00,-0.000000000000000000e+00,3.789408504962921143e-01
2.420179128646850586e+00,1.642099738121032715e+00,-0.000000000000000000e+00,7.780793309211730957e-01
2.100482940673828125e+00,1.646024703979492188e+00,0.000000000000000000e+00,4.544581174850463867e-01
3.062062263488769531e+00,1.615362763404846191e+00,0.000000000000000000e+00,1.446699380874633789e+00
1.631289243698120117e+00,1.627980113029479980e+00,0.000000000000000000e+00,3.309164196252822876e-03
1.670494556427001953e+00,1.653563141822814941e+00,0.000000000000000000e+00,1.693142205476760864e-02
1.913791775703430176e+00,1.633196234703063965e+00,0.000000000000000000e+00,2.805955410003662109e-01
3.775159835815429688e+00,1.603980660438537598e+00,0.000000000000000000e+00,2.171179294586181641e+00
1.651474952697753906e+00,1.630447983741760254e+00,-0.000000000000000000e+00,2.102700248360633850e-02
2.082378149032592773e+00,1.622393965721130371e+00,-0.000000000000000000e+00,4.599842131137847900e-01
1.724289536476135254e+00,1.615307688713073730e+00,-0.000000000000000000e+00,1.089818105101585388e-01
1.754039525985717773e+00,1.601097941398620605e+00,0.000000000000000000e+00,1.529416143894195557e-01
2.421947717666625977e+00,1.593305230140686035e+00,0.000000000000000000e+00,8.286425471305847168e-01
3.539692401885986328e+00,1.616371750831604004e+00,-0.000000000000000000e+00,1.923320531845092773e+00
1.976175308227539062e+00,1.606238245964050293e+00,-0.000000000000000000e+00,3.699371218681335449e-01
1.607196450233459473e+00,1.588390588760375977e+00,0.000000000000000000e+00,1.880590617656707764e-02
1.682985305786132812e+00,1.595356464385986328e+00,0.000000000000000000e+00,8.762885630130767822e-02
1.727048397064208984e+00,1.577956676483154297e+00,0.000000000000000000e+00,1.490916609764099121e-01
1.661078691482543945e+00,1.647844314575195312e+00,0.000000000000000000e+00,1.323439553380012512e-02
2.282727718353271484e+00,1.588733792304992676e+00,0.000000000000000000e+00,6.939938068389892578e-01
1.584971308708190918e+00,1.570207118988037109e+00,0.000000000000000000e+00,1.476419623941183090e-02
1.887508511543273926e+00,1.610964655876159668e+00,0.000000000000000000e+00,2.765438556671142578e-01
1.696118831634521484e+00,1.568207144737243652e+00,0.000000000000000000e+00,1.279116570949554443e-01
1.931455612182617188e+00,1.591867089271545410e+00,-0.000000000000000000e+00,3.395885527133941650e-01
4.155294895172119141e+00,1.555100679397583008e+00,0.000000000000000000e+00,2.600194215774536133e+00
2.097978115081787109e+00,1.581817388534545898e+00,0.000000000000000000e+00,5.161608457565307617e-01
1.611488342285156250e+00,1.554462432861328125e+00,0.000000000000000000e+00,5.702592805027961731e-02
1.762882232666015625e+00,1.586994171142578125e+00,-0.000000000000000000e+00,1.758880913257598877e-01
1.570618987083435059e+00,1.558466911315917969e+00,0.000000000000000000e+00,1.215212047100067139e-02
1.815062046051025391e+00,1.596852183341979980e+00,0.000000000000000000e+00,2.182098329067230225e-01
1.566142559051513672e+00,1.558185935020446777e+00,0.000000000000000000e+00,7.956619374454021454e-03
1.556986331939697266e+00,1.544140219688415527e+00,-0.000000000000000000e+00,1.284616440534591675e-02
1.693698763847351074e+00,1.566623210906982422e+00,0.000000000000000000e+00,1.270755380392074585e-01
1.557587385177612305e+00,1.526169776916503906e+00,0.000000000000000000e+00,3.141766041517257690e-02
1.634004831314086914e+00,1.575216770172119141e+00,0.000000000000000000e+00,5.878804251551628113e-02
4.040216445922851562e+00,1.512182116508483887e+00,0.000000000000000000e+00,2.528034210205078125e+00
1.673522949218750000e+00,1.539195299148559570e+00,0.000000000000000000e+00,1.343276351690292358e-01
2.577955722808837891e+00,1.531478881835937500e+00,0.000000000000000000e+00,1.046476840972900391e+00
2.278765678405761719e+00,1.520070314407348633e+00,0.000000000000000000e+00,7.586954236030578613e-01
3.017246723175048828e+00,1.534697175025939941e+00,0.000000000000000000e+00,1.482549667358398438e+00
3.441682815551757812e+00,1.545875906944274902e+00,-0.000000000000000000e+00,1.895806789398193359e+00
2.145520687103271484e+00,1.517746806144714355e+00,-0.000000000000000000e+00,6.277737617492675781e-01
1.992817878723144531e+00,1.506605744361877441e+00,0.000000000000000000e+00,4.862121045589447021e-01
1.813297033309936523e+00,1.504605889320373535e+00,0.000000000000000000e+00,3.086911737918853760e-01
1.782596826553344727e+00,1.510807752609252930e+00,0.000000000000000000e+00,2.717890143394470215e-01
2.101931095123291016e+00,1.501928687095642090e+00,0.000000000000000000e+00,6.000023484230041504e-01
1.733717679977416992e+00,1.533782839775085449e+00,0.000000000000000000e+00,1.999347805976867676e-01
1.583670854568481445e+00,1.498525500297546387e+00,0.000000000000000000e+00,8.514533191919326782e-02
2.319983959197998047e+00,1.516978859901428223e+00,0.000000000000000000e+00,8.030052185058593750e-01
1.974113702774047852e+00,1.511044144630432129e+00,0.000000000000000000e+00,4.630695879459381104e-01
2.108823299407958984e+00,1.466189384460449219e+00,0.000000000000000000e+00,6.426339149475097656e-01
1.650486826896667480e+00,1.516887545585632324e+00,0.000000000000000000e+00,1.335992813110351562e-01
1.622448921203613281e+00,1.503013014793395996e+00,0.000000000000000000e+00,1.194358468055725098e-01
3.021656036376953125e+00,1.499647736549377441e+00,0.000000000000000000e+00,1.522008419036865234e+00
1.536610484123229980e+00,1.499831080436706543e+00,0.000000000000000000e+00,3.677943348884582520e-02
1.503311753273010254e+00,1.478212594985961914e+00,0.000000000000000000e+00,2.509920857846736908e-02
1.715110182762145996e+00,1.501333355903625488e+00,0.000000000000000000e+00,2.137768566608428955e-01
2.579054594039916992e+00,1.475359916687011719e+00,0.000000000000000000e+00,1.103694677352905273e+00
1.686154723167419434e+00,1.484273314476013184e+00,0.000000000000000000e+00,2.018814384937286377e-01
4.428773403167724609e+00,1.445142626762390137e+00,0.000000000000000000e+00,2.983630657196044922e+00
1.548244237899780273e+00,1.462325453758239746e+00,0.000000000000000000e+00,8.591876924037933350e-02
1.495086789131164551e+00,1.487306118011474609e+00,-0.000000000000000000e+00,7.780656218528747559e-03
1.475076675415039062e+00,1.453935384750366211e+00,0.000000000000000000e+00,2.114129625260829926e-02
1.517242312431335449e+00,1.449494004249572754e+00,0.000000000000000000e+00,6.774833798408508301e-02
1.640942335128784180e+00,1.462733626365661621e+00,0.000000000000000000e+00,1.782087236642837524e-01
1.900368452072143555e+00,1.465490221977233887e+00,0.000000000000000000e+00,4.348782300949096680e-01
1.544605851173400879e+00,1.435111761093139648e+00,0.000000000000000000e+00,1.094941273331642151e-01
1.907787322998046875e+00,1.457644343376159668e+00,0.000000000000000000e+00,4.501430094242095947e-01
4.839885234832763672e+00,1.408469915390014648e+00,0.000000000000000000e+00,3.431415319442749023e+00
2.163465261459350586e+00,1.466722011566162109e+00,-0.000000000000000000e+00,6.967433094978332520e-01
1.637518882751464844e+00,1.428440451622009277e+00,0.000000000000000000e+00,2.090784162282943726e-01
1.585399627685546875e+00,1.471459627151489258e+00,0.000000000000000000e+00,1.139399856328964233e-01
1.897326588630676270e+00,1.438928961753845215e+00,0.000000000000000000e+00,4.583976268768310547e-01
1.830181956291198730e+00,1.445788264274597168e+00,0.000000000000000000e+00,3.843937218189239502e-01
6.088745117187500000e+00,1.401889920234680176e+00,0.000000000000000000e+00,4.686855316162109375e+00
1.634015917778015137e+00,1.422399163246154785e+00,0.000000000000000000e+00,2.116167247295379639e-01
1.723976492881774902e+00,1.418043494224548340e+00,0.000000000000000000e+00,3.059329688549041748e-01
1.714125156402587891e+00,1.443944573402404785e+00,0.000000000000000000e+00,2.701805531978607178e-01
1.497428774833679199e+00,1.423721194267272949e+00,0.000000000000000000e+00,7.370761036872863770e-02
1.525607109069824219e+00,1.424556612968444824e+00,0.000000000000000000e+00,1.010504364967346191e-01
1.802799701690673828e+00,1.426910519599914551e+00,0.000000000000000000e+00,3.758891224861145020e-01
2.571400880813598633e+00,1.435742139816284180e+00,0.000000000000000000e+00,1.135658740997314453e+00
1.479696750640869141e+00,1.407664060592651367e+00,0.000000000000000000e+00,7.203267514705657959e-02
1.667721509933471680e+00,1.477528810501098633e+00,0.000000000000000000e+00,1.901926845312118530e-01
1.814856767654418945e+00,1.447233796119689941e+00,0.000000000000000000e+00,3.676230013370513916e-01
1.433400154113769531e+00,1.416778802871704102e+00,0.000000000000000000e+00,1.662141084671020508e-02
2.190446853637695312e+00,1.443357467651367188e+00,0.000000000000000000e+00,7.470893263816833496e-01
1.705637574195861816e+00,1.418641924858093262e+00,0.000000000000000000e+00,2.869956791400909424e-01
3.271468400955200195e+00,1.437272906303405762e+00,0.000000000000000000e+00,1.834195494651794434e+00
1.479618787765502930e+00,1.438503623008728027e+00,-0.000000000000000000e+00,4.111520200967788696e-02
2.010670185089111328e+00,1.398794651031494141e+00,0.000000000000000000e+00,6.118754744529724121e-01
1.516663074493408203e+00,1.420050024986267090e+00,0.000000000000000000e+00,9.661307930946350098e-02
1.467157483100891113e+00,1.394651412963867188e+00,-0.000000000000000000e+00,7.250607013702392578e-02
1.486893057823181152e+00,1.434698462486267090e+00,0.000000000000000000e+00,5.219463258981704712e-02
1.535592675209045410e+00,1.406805515289306641e+00,0.000000000000000000e+00,1.287871301174163818e-01
1.927682399749755859e+00,1.404286861419677734e+00,0.000000000000000000e+00,5.233955979347229004e-01
2.245320081710815430e+00,1.412311077117919922e+00,-0.000000000000000000e+00,8.330089449882507324e-01
3.364946365356445312e+00,1.365257978439331055e+00,0.000000000000000000e+00,1.999688386917114258e+00
1.470105290412902832e+00,1.395761966705322266e+00,0.000000000000000000e+00,7.434336841106414795e-02
3.266156196594238281e+00,1.395604491233825684e+00,-0.000000000000000000e+00,1.870551586151123047e+00
1.511348009109497070e+00,1.388245224952697754e+00,0.000000000000000000e+00,1.231027543544769287e-01
2.375375747680664062e+00,1.363936662673950195e+00,0.000000000000000000e+00,1.011439204216003418e+00
1.469087600708007812e+00,1.399305224418640137e+00,0.000000000000000000e+00,6.978241354227066040e-02
1.509729981422424316e+00,1.370576620101928711e+00,0.000000000000000000e+00,1.391533464193344116e-01
1.513987421989440918e+00,1.379623293876647949e+00,-0.000000000000000000e+00,1.343641281127929688e-01
1.490616798400878906e+00,1.387255907058715820e+00,0.000000000000000000e+00,1.033609211444854736e-01
2.646822929382324219e+00,1.379834413528442383e+00,0.000000000000000000e+00,1.266988635063171387e+00
2.598773002624511719e+00,1.352634549140930176e+00,0.000000000000000000e+00,1.246138572692871094e+00
3.844144821166992188e+00,1.369169950485229492e+00,-0.000000000000000000e+00,2.474974870681762695e+00
2.208467006683349609e+00,1.342030525207519531e+00,0.000000000000000000e+00,8.664364814758300781e-01
1.490421652793884277e+00,1.384569644927978516e+00,0.000000000000000000e+00,1.058519557118415833e-01
1.381683588027954102e+00,1.354277133941650391e+00,0.000000000000000000e+00,2.740641683340072632e-02
1.605698227882385254e+00,1.389160275459289551e+00,0.000000000000000000e+00,2.165379524230957031e-01
1.634936094284057617e+00,1.368266344070434570e+00,-0.000000000000000000e+00,2.666696906089782715e-01
1.671025276184082031e+00,1.355132937431335449e+00,0.000000000000000000e+00,3.158922791481018066e-01
1.464880824089050293e+00,1.366873621940612793e+00,0.000000000000000000e+00,9.800716489553451538e-02
3.919630527496337891e+00,1.315460562705993652e+00,0.000000000000000000e+00,2.604169845581054688e+00
1.431079745292663574e+00,1.360027909278869629e+00,0.000000000000000000e+00,7.105184346437454224e-02
1.398443102836608887e+00,1.377125144004821777e+00,0.000000000000000000e+00,2.131795510649681091e-02
2.781450748443603516e+00,1.377667784690856934e+00,0.000000000000000000e+00,1.403783082962036133e+00
1.372853517532348633e+00,1.344070315361022949e+00,0.000000000000000000e+00,2.878322266042232513e-02
1.402859568595886230e+00,1.373535990715026855e+00,0.000000000000000000e+00,2.932363562285900116e-02
1.628072261810302734e+00,1.344007968902587891e+00,0.000000000000000000e+00,2.840643525123596191e-01
1.435214996337890625e+00,1.347528338432312012e+00,0.000000000000000000e+00,8.768666535615921021e-02
2.148245096206665039e+00,1.329780459403991699e+00,0.000000000000000000e+00,8.184645771980285645e-01
1.359497070312500000e+00,1.334043025970458984e+00,0.000000000000000000e+00,2.545405179262161255e-02
1.460295796394348145e+00,1.328807353973388672e+00,0.000000000000000000e+00,1.314884126186370850e-01
2.644776821136474609e+00,1.309981346130371094e+00,0.000000000000000000e+00,1.334795594215393066e+00
1.433912038803100586e+00,1.326415896415710449e+00,0.000000000000000000e+00,1.074961572885513306e-01
1.453623533248901367e+00,1.349614500999450684e+00,0.000000000000000000e+00,1.040090769529342651e-01
1.857266664505004883e+00,1.329675316810607910e+00,-0.000000000000000000e+00,5.275914072990417480e-01
1.979154109954833984e+00,1.344221234321594238e+00,0.000000000000000000e+00,6.349328160285949707e-01
4.527755737304687500e+00,1.329657793045043945e+00,0.000000000000000000e+00,3.198097705841064453e+00
2.982634544372558594e+00,1.316690564155578613e+00,0.000000000000000000e+00,1.665943980216979980e+00
1.354204058647155762e+00,1.332368135452270508e+00,0.000000000000000000e+00,2.183589525520801544e-02
1.548385024070739746e+00,1.305033564567565918e+00,0.000000000000000000e+00,2.433514446020126343e-01
1.443930387496948242e+00,1.309432268142700195e+00,0.000000000000000000e+00,1.344981789588928223e-01
1.594788908958435059e+00,1.310246825218200684e+00,0.000000000000000000e+00,2.845421135425567627e-01
2.630712985992431641e+00,1.299808263778686523e+00,0.000000000000000000e+00,1.330904841423034668e+00
1.330336332321166992e+00,1.319194793701171875e+00,0.000000000000000000e+00,1.114155258983373642e-02
1.522546410560607910e+00,1.296397209167480469e+00,0.000000000000000000e+00,2.261492460966110229e-01
1.341664195060729980e+00,1.317867159843444824e+00,0.000000000000000000e+00,2.379703707993030548e-02
2.314007282257080078e+00,1.298431873321533203e+00,0.000000000000000000e+00,1.015575408935546875e+00
1.482445359230041504e+00,1.322713375091552734e+00,0.000000000000000000e+00,1.597319394350051880e-01
2.007718086242675781e+00,1.320080518722534180e+00,0.000000000000000000e+00,6.876374483108520508e-01
1.329025030136108398e+00,1.302842974662780762e+00,-0.000000000000000000e+00,2.618200145661830902e-02
2.129764556884765625e+00,1.318766951560974121e+00,0.000000000000000000e+00,8.109976649284362793e-01
2.938391685485839844e+00,1.302383899688720703e+00,0.000000000000000000e+00,1.636007905006408691e+00
1.545636177062988281e+00,1.278247356414794922e+00,0.000000000000000000e+00,2.673888504505157471e-01
1.365372776985168457e+00,1.303399443626403809e+00,0.000000000000000000e+00,6.197337433695793152e-02
1.614165544509887695e+00,1.279843091964721680e+00,0.000000000000000000e+00,3.343224525451660156e-01
1.320776700973510742e+00,1.319806456565856934e+00,0.000000000000000000e+00,9.702740353532135487e-04
3.298932552337646484e+00,1.283527851104736328e+00,0.000000000000000000e+00,2.015404701232910156e+00
1.532518863677978516e+00,1.286524176597595215e+00,0.000000000000000000e+00,2.459946274757385254e-01
1.586799979209899902e+00,1.276106357574462891e+00,0.000000000000000000e+00,3.106935918331146240e-01
2.911448955535888672e+00,1.289137482643127441e+00,0.000000000000000000e+00,1.622311353683471680e+00
1.579517364501953125e+00,1.275551915168762207e+00,0.000000000000000000e+00,3.039654195308685303e-01
1.916747570037841797e+00,1.287961006164550781e+00,-0.000000000000000000e+00,6.287866234779357910e-01
1.669853448867797852e+00,1.269792914390563965e+00,0.000000000000000000e+00,4.000605940818786621e-01


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State.csv <==
8.164938539266586304e-03
3.346801176667213440e-02
5.836464464664459229e-02
8.285084366798400879e-02
1.069233268499374390e-01
1.305793225765228271e-01
1.538159698247909546e-01
1.766316890716552734e-01
1.990249156951904297e-01
2.209947854280471802e-01
2.425411343574523926e-01
2.636635005474090576e-01
2.843628823757171631e-01
3.046397864818572998e-01
3.244955241680145264e-01
3.439319729804992676e-01
3.629513680934906006e-01
3.815560042858123779e-01
3.997486531734466553e-01
4.175326526165008545e-01
4.349114000797271729e-01
4.518883824348449707e-01
4.684683382511138916e-01
4.846552312374114990e-01
5.004533529281616211e-01
5.158678293228149414e-01
5.309036970138549805e-01
5.455660820007324219e-01
5.598603487014770508e-01
5.737919807434082031e-01
5.873669385910034180e-01
6.005909442901611328e-01
6.134699583053588867e-01
6.260099411010742188e-01
6.382172107696533203e-01
6.500977277755737305e-01
6.616580486297607422e-01
6.729043722152709961e-01
6.838432550430297852e-01
6.944808959960937500e-01
7.048238515853881836e-01
7.148785591125488281e-01
7.246509790420532227e-01
7.341485023498535156e-01
7.433768510818481445e-01
7.523422241210937500e-01
7.610512971878051758e-01
7.695101499557495117e-01
7.777254581451416016e-01
7.857028245925903320e-01
7.934486865997314453e-01
8.009690046310424805e-01
8.082697391510009766e-01
8.153569698333740234e-01
8.222361803054809570e-01
8.289134502410888672e-01
8.353941440582275391e-01
8.416839838027954102e-01
8.477884531021118164e-01
8.537126779556274414e-01
8.594623804092407227e-01
8.650423288345336914e-01
8.704578876495361328e-01
8.757137060165405273e-01
8.808150291442871094e-01
8.857663869857788086e-01
8.905725479125976562e-01
8.952381610870361328e-01
8.997673988342285156e-01
9.041649103164672852e-01
9.084349870681762695e-01
9.125816822052001953e-01
9.166092872619628906e-01
9.205211400985717773e-01
9.243214130401611328e-01
9.280143976211547852e-01
9.316029548645019531e-01
9.350911378860473633e-01
9.384824037551879883e-01
9.417797327041625977e-01
9.449869394302368164e-01
9.481066465377807617e-01
9.511429071426391602e-01
9.540975093841552734e-01
9.569740295410156250e-01
9.597754478454589844e-01
9.625042676925659180e-01
9.651632308959960938e-01
9.677547216415405273e-01
9.702819585800170898e-01
9.727462530136108398e-01
9.751509428024291992e-01
9.774975776672363281e-01
9.797886610031127930e-01
9.820265769958496094e-01
9.842132329940795898e-01
9.863502979278564453e-01
9.884400367736816406e-01
9.904842376708984375e-01
9.924846887588500977e-01
9.944425821304321289e-01
9.963605403900146484e-01
9.982395172119140625e-01
1.000081300735473633e+00
1.001887440681457520e+00
1.003659129142761230e+00
1.005397796630859375e+00
1.007104873657226562e+00
1.008781671524047852e+00
1.010429143905639648e+00
1.012048482894897461e+00
1.013641119003295898e+00
1.015207648277282715e+00
1.016749739646911621e+00
1.018267750740051270e+00
1.019762992858886719e+00
1.021235942840576172e+00
1.022688031196594238e+00
1.024119615554809570e+00
1.025531411170959473e+00
1.026924848556518555e+00
1.028299808502197266e+00
1.029657125473022461e+00
1.030997395515441895e+00
1.032321572303771973e+00
1.033629894256591797e+00
1.034923076629638672e+00
1.036201357841491699e+00
1.037465333938598633e+00
1.038715243339538574e+00
1.039951682090759277e+00
1.041174888610839844e+00
1.042385101318359375e+00
1.043582916259765625e+00
1.044768333435058594e+00
1.045941710472106934e+00
1.047103285789489746e+00
1.048253536224365234e+00
1.049391865730285645e+00
1.050519585609436035e+00
1.051635503768920898e+00
1.052740573883056641e+00
1.053834676742553711e+00
1.054917812347412109e+00
1.055989980697631836e+00
1.057051658630371094e+00
1.058102130889892578e+00
1.059141993522644043e+00
1.060170650482177734e+00
1.061188459396362305e+00
1.062195301055908203e+00
1.063191175460815430e+00
1.064175367355346680e+00
1.065148353576660156e+00
1.066109895706176758e+00
1.067059874534606934e+00
1.067997932434082031e+00
1.068923950195312500e+00
1.069837689399719238e+00
1.070739150047302246e+00
1.071627736091613770e+00
1.072503566741943359e+00
1.073366165161132812e+00
1.074215531349182129e+00
1.075050830841064453e+00
1.075872540473937988e+00
1.076679468154907227e+00
1.077471971511840820e+00
1.078249454498291016e+00
1.079011917114257812e+00
1.079758524894714355e+00
1.080489158630371094e+00
1.081203460693359375e+00
1.081901073455810547e+00
1.082581281661987305e+00
1.083244323730468750e+00
1.083889007568359375e+00
1.084515571594238281e+00
1.085123300552368164e+00
1.085711717605590820e+00
1.086280822753906250e+00
1.086829543113708496e+00
1.087357759475708008e+00
1.087864875793457031e+00
1.088350534439086914e+00
1.088814258575439453e+00
1.089255452156066895e+00
1.089673757553100586e+00
1.090068340301513672e+00
1.090439081192016602e+00
1.090785264968872070e+00
1.091106653213500977e+00
1.091402292251586914e+00
1.091672062873840332e+00
1.091915249824523926e+00
1.092131018638610840e+00
1.092319369316101074e+00
1.092479228973388672e+00
1.092610597610473633e+00
1.092712402343750000e+00
1.092784166336059570e+00
1.092825412750244141e+00
1.092835903167724609e+00
1.092814564704895020e+00
1.092760801315307617e+00
1.092674493789672852e+00
1.092554688453674316e+00
1.092400789260864258e+00
1.092212200164794922e+00
1.091988444328308105e+00
1.091729044914245605e+00
1.091433167457580566e+00
1.091099977493286133e+00
1.090729475021362305e+00
1.090320348739624023e+00
1.089872598648071289e+00
1.089385271072387695e+00
1.088857889175415039e+00
1.088289856910705566e+00
1.087680220603942871e+00
1.087028503417968750e+00
1.086334466934204102e+00
1.085597157478332520e+00
1.084815859794616699e+00
1.083990216255187988e+00
1.083119273185729980e+00
1.082202434539794922e+00
1.081239461898803711e+00
1.080229282379150391e+00
1.079171657562255859e+00
1.078065395355224609e+00
1.076910495758056641e+00
1.075705885887145996e+00
1.074451208114624023e+00
1.073145747184753418e+00
1.071788549423217773e+00
1.070379495620727539e+00
1.068917989730834961e+00
1.067402839660644531e+00
1.065833687782287598e+00
1.064210176467895508e+00
1.062531471252441406e+00
1.060797214508056641e+00
1.059006452560424805e+00
1.057158589363098145e+00
1.055253267288208008e+00
1.053289651870727539e+00
1.051267147064208984e+00
1.049185514450073242e+00
1.047043681144714355e+00
1.044841527938842773e+00
1.042578458786010742e+00
1.040253400802612305e+00
1.037866115570068359e+00
1.035415887832641602e+00
1.032902479171752930e+00
1.030325174331665039e+00
1.027683258056640625e+00
1.024976611137390137e+00
1.022204160690307617e+00
1.019365787506103516e+00
1.016460895538330078e+00
1.013489007949829102e+00
1.010449409484863281e+00
1.007341861724853516e+00
1.004165530204772949e+00
1.000920534133911133e+00
9.976059198379516602e-01
9.942213296890258789e-01
9.907665252685546875e-01
9.872407913208007812e-01
9.836440086364746094e-01
9.799755811691284180e-01
9.762351512908935547e-01
9.724222421646118164e-01
9.685364961624145508e-01
9.645776748657226562e-01
9.605454206466674805e-01
9.564394950866699219e-01
9.522591829299926758e-01
9.480046033859252930e-01
9.436751604080200195e-01
9.392706155776977539e-01
9.347908496856689453e-01
9.302358627319335938e-01
9.256048202514648438e-01
9.208976030349731445e-01
9.161143302917480469e-01
9.112550020217895508e-01
9.063186645507812500e-01
9.013059139251708984e-01
8.962163925170898438e-01
8.910496234893798828e-01
8.858062028884887695e-01
8.804855346679687500e-01
8.750877380371093750e-01
8.696126937866210938e-01
8.640606403350830078e-01
8.584311008453369141e-01
8.527246713638305664e-01
8.469412326812744141e-01
8.410803079605102539e-01
8.351427316665649414e-01
8.291281461715698242e-01
8.230370283126831055e-01
8.168693780899047852e-01
8.106253147125244141e-01
8.043051958084106445e-01
7.979089021682739258e-01
7.914370298385620117e-01
7.848900556564331055e-01
7.782676219940185547e-01
7.715708017349243164e-01
7.647993564605712891e-01
7.579540014266967773e-01
7.510349750518798828e-01
7.440432310104370117e-01
7.369782924652099609e-01
7.298415899276733398e-01
7.226331233978271484e-01
7.153534889221191406e-01
7.080035209655761719e-01
7.005832195281982422e-01
6.930937767028808594e-01
6.855359077453613281e-01
6.779098510742187500e-01
6.702169179916381836e-01
6.624571084976196289e-01
6.546316146850585938e-01
6.467413902282714844e-01
6.387872695922851562e-01
6.307694911956787109e-01
6.226898431777954102e-01
6.145484447479248047e-01
6.063466072082519531e-01
5.980856418609619141e-01
5.897659063339233398e-01
5.813889503479003906e-01
5.729552507400512695e-01
5.644667148590087891e-01
5.559238195419311523e-01
5.473282337188720703e-01
5.386805534362792969e-01
5.299823284149169922e-01
5.212347507476806641e-01
5.124388933181762695e-01
5.035965442657470703e-01
4.947084486484527588e-01
4.857761859893798828e-01
4.768011271953582764e-01
4.677847623825073242e-01
4.587280750274658203e-01
4.496331214904785156e-01
4.405010640621185303e-01
4.313334524631500244e-01
4.221315681934356689e-01
4.128970205783843994e-01
4.036315977573394775e-01
3.943364918231964111e-01
3.850137293338775635e-01
3.756646215915679932e-01
3.662907779216766357e-01
3.568939268589019775e-01
3.474754691123962402e-01
3.380376994609832764e-01
3.285819590091705322e-01
3.191097676753997803e-01
3.096229135990142822e-01
3.001235127449035645e-01
2.906126677989959717e-01
2.810927033424377441e-01
2.715648114681243896e-01
2.620308399200439453e-01
2.524932920932769775e-01
2.429530322551727295e-01
2.334123700857162476e-01
2.238728404045104980e-01
2.143360078334808350e-01
2.048042714595794678e-01
1.952787041664123535e-01
1.857614517211914062e-01
1.762544512748718262e-01
1.667589247226715088e-01
1.572768986225128174e-01
1.478104442358016968e-01
1.383609473705291748e-01
1.289298236370086670e-01
1.195192635059356689e-01
1.101308465003967285e-01
1.007663458585739136e-01
9.142699092626571655e-02
8.211485296487808228e-02
7.283172011375427246e-02
6.357885152101516724e-02
5.435755103826522827e-02
4.517019912600517273e-02
3.601772710680961609e-02
2.690176665782928467e-02
1.782388612627983093e-02
8.785650134086608887e-03
-2.116747200489044189e-04


==> PINNs_1D_2BL_no_adjoint/Vary_epsilon_3_gamma_100000.0_rho_-inf_EpUp_40_NoUp_500_nPts_401/State_small.csv <==
8.164938539266586304e-03
1.069233268499374390e-01
1.990249156951904297e-01
2.843628823757171631e-01
3.629513680934906006e-01
4.349114000797271729e-01
5.004533529281616211e-01
5.598603487014770508e-01
6.134699583053588867e-01
6.616580486297607422e-01
7.048238515853881836e-01
7.433768510818481445e-01
7.777254581451416016e-01
8.082697391510009766e-01
8.353941440582275391e-01
8.594623804092407227e-01
8.808150291442871094e-01
8.997673988342285156e-01
9.166092872619628906e-01
9.316029548645019531e-01
9.449869394302368164e-01
9.569740295410156250e-01
9.677547216415405273e-01
9.774975776672363281e-01
9.863502979278564453e-01
9.944425821304321289e-01
1.001887440681457520e+00
1.008781671524047852e+00
1.015207648277282715e+00
1.021235942840576172e+00
1.026924848556518555e+00
1.032321572303771973e+00
1.037465333938598633e+00
1.042385101318359375e+00
1.047103285789489746e+00
1.051635503768920898e+00
1.055989980697631836e+00
1.060170650482177734e+00
1.064175367355346680e+00
1.067997932434082031e+00
1.071627736091613770e+00
1.075050830841064453e+00
1.078249454498291016e+00
1.081203460693359375e+00
1.083889007568359375e+00
1.086280822753906250e+00
1.088350534439086914e+00
1.090068340301513672e+00
1.091402292251586914e+00
1.092319369316101074e+00
1.092784166336059570e+00
1.092760801315307617e+00
1.092212200164794922e+00
1.091099977493286133e+00
1.089385271072387695e+00
1.087028503417968750e+00
1.083990216255187988e+00
1.080229282379150391e+00
1.075705885887145996e+00
1.070379495620727539e+00
1.064210176467895508e+00
1.057158589363098145e+00
1.049185514450073242e+00
1.040253400802612305e+00
1.030325174331665039e+00
1.019365787506103516e+00
1.007341861724853516e+00
9.942213296890258789e-01
9.799755811691284180e-01
9.645776748657226562e-01
9.480046033859252930e-01
9.302358627319335938e-01
9.112550020217895508e-01
8.910496234893798828e-01
8.696126937866210938e-01
8.469412326812744141e-01
8.230370283126831055e-01
7.979089021682739258e-01
7.715708017349243164e-01
7.440432310104370117e-01
7.153534889221191406e-01
6.855359077453613281e-01
6.546316146850585938e-01
6.226898431777954102e-01
5.897659063339233398e-01
5.559238195419311523e-01
5.212347507476806641e-01
4.857761859893798828e-01
4.496331214904785156e-01
4.128970205783843994e-01
3.756646215915679932e-01
3.380376994609832764e-01
3.001235127449035645e-01
2.620308399200439453e-01
2.238728404045104980e-01
1.857614517211914062e-01
1.478104442358016968e-01
1.101308465003967285e-01
7.283172011375427246e-02
3.601772710680961609e-02
-2.116747200489044189e-04

